To Pool or Not To Pool: Analyzing the Regularizing Effects of Group-Fair Training on Shared Models

In fair machine learning, one source of performance disparities between groups is over-fitting to groups with relatively few training samples. We derive group-specific bounds on the generalization error of welfare-centric fair machine learning that benefit from the larger sample size of the majority group. We do this by considering group-specific Rademacher averages over a restricted hypothesis class, which contains the family of models likely to perform well with respect to a fair learning objective (e.g., a power-mean). Our simulations demonstrate these bounds improve over a naive method, as expected by theory, with particularly significant improvement for smaller group sizes.

==> experiments/linear_2d_grid_more_different/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3], "frac": 0.65}, {"beta": [-0.1, 0.1], "frac": 0.3}, {"beta": [0.3, 0], "frac": 0.05}], "noise": 1.0, "low": -1, "high": 1}

==> experiments/linear_2d_grid_more_different/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2
0,,,10000,1.0,size,unrestricted,,0.34728862426792595,0.18873677854382376,0.21348969136367835
0,0,6500,10000,1.0,size,unrestricted,,0.3307410248778816,0.3058999879227928,0.30528365302243143
0,1,3000,10000,1.0,size,unrestricted,,0.3306028824260975,-0.0974689307007926,0.06004138289278188
0,2,500,10000,1.0,size,unrestricted,,0.3250273563316597,0.3104919156171001,-0.09324693942879562
0,,,10000,1.0,size,restricted,0,0.3472886242680872,0.18873609276899458,0.21348981510302079
0,,,10000,1.0,size,restricted,1,0.3472886242680041,0.18873628874294462,0.21348968744948219
0,,,10000,1.0,size,restricted,2,0.34728862426821117,0.18873586661236108,0.21348949737632286
0,,,10000,inf,equal,unrestricted,,0.35060382184661554,0.14196512403240846,0.12457219546221374
0,0,6500,10000,inf,equal,unrestricted,,0.3307410248778816,0.3058999879227928,0.30528365302243143
0,1,3000,10000,inf,equal,unrestricted,,0.3306028824260975,-0.0974689307007926,0.06004138289278188
0,2,500,10000,inf,equal,unrestricted,,0.3250273563316597,0.3104919156171001,-0.09324693942879562
0,,,10000,inf,equal,restricted,0,0.3506038217656277,0.14196512395212504,0.1245721948536383
0,,,10000,inf,equal,restricted,1,0.35060382179397936,0.1419651239928161,0.1245721950762461
0,,,10000,inf,equal,restricted,2,0.35060382185307953,0.14196512403919298,0.12457219551107301


==> experiments/linear_2d_grid_more_different/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,10000,1.0,size,unrestricted,,0,0.3381713929703476,0.33808789510898796
0,,,10000,1.0,size,unrestricted,,1,0.3646157460032223,0.3619379623532247
0,,,10000,1.0,size,unrestricted,,2,0.36184990072466683,0.3538275572605047
0,0,6500,10000,1.0,size,unrestricted,,0,0.3307410248778816,0.330598953405852
0,0,6500,10000,1.0,size,unrestricted,,1,0.4023598557579003,0.39703478962909994
0,0,6500,10000,1.0,size,unrestricted,,2,0.37852291231963897,0.35977285420998534
0,1,3000,10000,1.0,size,unrestricted,,0,0.40577940649283467,0.4059535520061888
0,1,3000,10000,1.0,size,unrestricted,,1,0.3306028824260975,0.333443754041917
0,1,3000,10000,1.0,size,unrestricted,,2,0.3880971222253188,0.4040380960255316
0,2,500,10000,1.0,size,unrestricted,,0,0.3834134242267082,0.38118949717154516
0,2,500,10000,1.0,size,unrestricted,,1,0.39383403985341753,0.3959898096244342
0,2,500,10000,1.0,size,unrestricted,,2,0.3250273563316597,0.3333270353693233
0,,,10000,1.0,size,restricted,0,0,0.33817144009670425,0.3380879463703659
0,,,10000,1.0,size,restricted,0,1,0.3646156302155138,0.3619378520375133
0,,,10000,1.0,size,restricted,0,2,0.3618499828115057,0.3538276568420599
0,,,10000,1.0,size,restricted,1,0,0.3381714321940893,0.3380879367378626
0,,,10000,1.0,size,restricted,1,1,0.36461565443803934,0.36193787613753753
0,,,10000,1.0,size,restricted,1,2,0.3618499402086858,0.3538276159788245
0,,,10000,1.0,size,restricted,2,0,0.33817147725582464,0.33808798276343155
0,,,10000,1.0,size,restricted,2,1,0.36461555758817055,0.361937786813571
0,,,10000,1.0,size,restricted,2,2,0.3618499355094795,0.3538276414890413
0,,,10000,inf,equal,unrestricted,,0,0.3506038216544715,0.35024700557185245
0,,,10000,inf,equal,unrestricted,,1,0.35060382178409844,0.34990446054636903
0,,,10000,inf,equal,unrestricted,,2,0.35060382184661554,0.351155984105319
0,0,6500,10000,inf,equal,unrestricted,,0,0.3307410248778816,0.330598953405852
0,0,6500,10000,inf,equal,unrestricted,,1,0.4023598557579003,0.39703478962909994
0,0,6500,10000,inf,equal,unrestricted,,2,0.37852291231963897,0.35977285420998534
0,1,3000,10000,inf,equal,unrestricted,,0,0.40577940649283467,0.4059535520061888
0,1,3000,10000,inf,equal,unrestricted,,1,0.3306028824260975,0.333443754041917
0,1,3000,10000,inf,equal,unrestricted,,2,0.3880971222253188,0.4040380960255316
0,2,500,10000,inf,equal,unrestricted,,0,0.3834134242267082,0.38118949717154516
0,2,500,10000,inf,equal,unrestricted,,1,0.39383403985341753,0.3959898096244342
0,2,500,10000,inf,equal,unrestricted,,2,0.3250273563316597,0.3333270353693233
0,,,10000,inf,equal,restricted,0,0,0.35060382173582816,0.3502470056503961
0,,,10000,inf,equal,restricted,0,1,0.35060382174791843,0.3499044605218329
0,,,10000,inf,equal,restricted,0,2,0.3506038217656277,0.35115598407469273
0,,,10000,inf,equal,restricted,1,0,0.35060382170481075,0.3502470056203557
0,,,10000,inf,equal,restricted,1,1,0.35060382176292615,0.3499044605324644
0,,,10000,inf,equal,restricted,1,2,0.35060382179397936,0.3511559840841418
0,,,10000,inf,equal,restricted,2,0,0.35060382164790216,0.3502470055655075
0,,,10000,inf,equal,restricted,2,1,0.35060382178705624,0.34990446054838853
0,,,10000,inf,equal,restricted,2,2,0.35060382185307953,0.35115598410772536


==> experiments/linear_2d_grid_more_different/objective_grid.csv <==
,beta1,beta2,risk
0,-1.5,-1.5,0.00022557445325476478
1,-1.47,-1.5,0.00022222777787357843
2,-1.44,-1.5,0.00021894178713973393
3,-1.41,-1.5,0.0002157164810532354
4,-1.38,-1.5,0.00021255185961407914
5,-1.35,-1.5,0.0002094479228222677
6,-1.32,-1.5,0.00020640467067780025
7,-1.29,-1.5,0.000203422103180677
8,-1.26,-1.5,0.00020050022033089702
9,-1.23,-1.5,0.00019763902212845946
10,-1.2,-1.5,0.00019483850857336806
11,-1.17,-1.5,0.00019209867966561988
12,-1.1400000000000001,-1.5,0.0001894195354052162
13,-1.1099999999999999,-1.5,0.0001868010757921551
14,-1.08,-1.5,0.00018424330082643793
15,-1.05,-1.5,0.00018174621050806448
16,-1.02,-1.5,0.0001793098048370362
17,-0.99,-1.5,0.00017693408381335102
18,-0.96,-1.5,0.00017461904743700952
19,-0.9299999999999999,-1.5,0.00017236469570801132
20,-0.8999999999999999,-1.5,0.00017017102862635798
21,-0.87,-1.5,0.00016803804619204814
22,-0.84,-1.5,0.00016596574840508244
23,-0.8099999999999999,-1.5,0.0001639541352654608
24,-0.78,-1.5,0.00016200320677318253
25,-0.75,-1.5,0.00016011296292824787
26,-0.72,-1.5,0.0001582834037306585
27,-0.69,-1.5,0.0001565145291804114
28,-0.6599999999999999,-1.5,0.00015480633927750776
29,-0.6300000000000001,-1.5,0.00015315883402195
30,-0.6000000000000001,-1.5,0.00015157201341373488
31,-0.5700000000000001,-1.5,0.00015004587745286418
32,-0.54,-1.5,0.0001485804261393369
33,-0.51,-1.5,0.00014717565947315343
34,-0.48,-1.5,0.00014583157745431429
35,-0.4500000000000002,-1.5,0.00014454818008281868
36,-0.41999999999999993,-1.5,0.00014332546735866726
37,-0.3900000000000001,-1.5,0.0001421634392818589
38,-0.3599999999999999,-1.5,0.0001410620958523952
39,-0.33000000000000007,-1.5,0.00014002143707027463
40,-0.2999999999999998,-1.5,0.0001390414629354997
41,-0.27,-1.5,0.00013812217344806664
42,-0.24,-1.5,0.00013726356860797807
43,-0.20999999999999996,-1.5,0.00013646564841523438
44,-0.17999999999999994,-1.5,0.00013572841286983313
45,-0.1499999999999999,-1.5,0.0001350518619717767
46,-0.11999999999999988,-1.5,0.00013443599572106305
47,-0.09000000000000008,-1.5,0.00013388081411769374
48,-0.06000000000000005,-1.5,0.0001333863171616694
49,-0.030000000000000027,-1.5,0.00013295250485298736
50,0.0,-1.5,0.0001325793771916505
51,0.030000000000000027,-1.5,0.00013226693417765605
52,0.06000000000000005,-1.5,0.0001320151758110073
53,0.09000000000000008,-1.5,0.00013182410209170104
54,0.1200000000000001,-1.5,0.000131693713019739
55,0.15000000000000013,-1.5,0.00013162400859512122
56,0.18000000000000016,-1.5,0.00013161498881784646
57,0.20999999999999996,-1.5,0.00013166665368791568
58,0.23999999999999977,-1.5,0.00013177900320532996
59,0.27,-1.5,0.00013195203737008705
60,0.2999999999999998,-1.5,0.00013218575618218834
61,0.33000000000000007,-1.5,0.000132480159641634
62,0.3599999999999999,-1.5,0.00013283524774842162
63,0.3900000000000001,-1.5,0.0001332510205025555
64,0.41999999999999993,-1.5,0.0001337274779040321
65,0.4500000000000002,-1.5,0.0001342646199528528
66,0.48,-1.5,0.00013486244664901673
67,0.5100000000000002,-1.5,0.0001355209579925248
68,0.54,-1.5,0.00013624015398337755
69,0.5699999999999998,-1.5,0.00013702003462157336
70,0.5999999999999996,-1.5,0.0001378605999071125
71,0.6299999999999999,-1.5,0.00013876184983999674
72,0.6600000000000001,-1.5,0.00013972378442022457
73,0.69,-1.5,0.00014074640364779672
74,0.7199999999999998,-1.5,0.00014182970752271107
75,0.75,-1.5,0.00014297369604497105
76,0.7800000000000002,-1.5,0.00014417836921457418
77,0.81,-1.5,0.00014544372703152112
78,0.8399999999999999,-1.5,0.00014676976949581135
79,0.8700000000000001,-1.5,0.00014815649660744685
80,0.9000000000000004,-1.5,0.00014960390836642496
81,0.9300000000000002,-1.5,0.00015111200477274807
82,0.96,-1.5,0.0001526807858264143
83,0.9899999999999998,-1.5,0.0001543102515274251
84,1.02,-1.5,0.00015600040187577837
85,1.0499999999999998,-1.5,0.0001577512368714763
86,1.08,-1.5,0.00015956275651451862
87,1.1099999999999999,-1.5,0.00016143496080490364
88,1.1400000000000001,-1.5,0.00016336784974263342
89,1.17,-1.5,0.00016536142332770727
90,1.2000000000000002,-1.5,0.00016741568156012428
91,1.23,-1.5,0.0001695306244398858
92,1.2600000000000002,-1.5,0.0001717062519669909
93,1.29,-1.5,0.00017394256414143998
94,1.3199999999999998,-1.5,0.00017623956096323253
95,1.3499999999999996,-1.5,0.00017859724243236938
96,1.38,-1.5,0.00018101560854884923
97,1.4100000000000001,-1.5,0.00018349465931267385
98,1.44,-1.5,0.00018603439472384062
99,1.4699999999999998,-1.5,0.0001886348147823542
100,-1.5,-1.47,0.00022224968971639618
101,-1.47,-1.47,0.00021890233159738823
102,-1.44,-1.47,0.00021561565812572634
103,-1.41,-1.47,0.00021238966930140534
104,-1.38,-1.47,0.00020922436512443014
105,-1.35,-1.47,0.00020611974559479735
106,-1.32,-1.47,0.0002030758107125098
107,-1.29,-1.47,0.0002000925604775658
108,-1.26,-1.47,0.00019716999488996652
109,-1.23,-1.47,0.0001943081139497091
110,-1.2,-1.47,0.0001915069176567979
111,-1.17,-1.47,0.0001887664060112298
112,-1.1400000000000001,-1.47,0.0001860865790130033
113,-1.1099999999999999,-1.47,0.00018346743666212368
114,-1.08,-1.47,0.0001809089789585861
115,-1.05,-1.47,0.00017841120590239378
116,-1.02,-1.47,0.00017597411749354375
117,-0.99,-1.47,0.00017359771373203937
118,-0.96,-1.47,0.00017128199461787744
119,-0.9299999999999999,-1.47,0.0001690269601510604
120,-0.8999999999999999,-1.47,0.0001668326103315845
121,-0.87,-1.47,0.0001646989451594558
122,-0.84,-1.47,0.00016262596463466924
123,-0.8099999999999999,-1.47,0.00016061366875722802
124,-0.78,-1.47,0.00015866205752713023
125,-0.75,-1.47,0.00015677113094437483
126,-0.72,-1.47,0.0001549408890089645
127,-0.69,-1.47,0.00015317133172089827
128,-0.6599999999999999,-1.47,0.00015146245908017616
129,-0.6300000000000001,-1.47,0.00014981427108679598
130,-0.6000000000000001,-1.47,0.0001482267677407612
131,-0.5700000000000001,-1.47,0.00014669994904207108
132,-0.54,-1.47,0.00014523381499072295
133,-0.51,-1.47,0.00014382836558671954
134,-0.48,-1.47,0.000142483600830059
135,-0.4500000000000002,-1.47,0.00014119952072074346
136,-0.41999999999999993,-1.47,0.00013997612525877204
137,-0.3900000000000001,-1.47,0.0001388134144441441
138,-0.3599999999999999,-1.47,0.00013771138827686067
139,-0.33000000000000007,-1.47,0.00013667004675692028
140,-0.2999999999999998,-1.47,0.00013568938988432432
141,-0.27,-1.47,0.0001347694176590708
142,-0.24,-1.47,0.0001339101300811621
143,-0.20999999999999996,-1.47,0.00013311152715059753
144,-0.17999999999999994,-1.47,0.00013237360886737717
145,-0.1499999999999999,-1.47,0.00013169637523150005
146,-0.11999999999999988,-1.47,0.00013107982624296685
147,-0.09000000000000008,-1.47,0.0001305239619017778
148,-0.06000000000000005,-1.47,0.00013002878220793232
149,-0.030000000000000027,-1.47,0.00012959428716143148
150,0.0,-1.47,0.0001292204767622726
151,0.030000000000000027,-1.47,0.00012890735101045908
152,0.06000000000000005,-1.47,0.00012865490990598836
153,0.09000000000000008,-1.47,0.00012846315344886358
154,0.1200000000000001,-1.47,0.00012833208163908107
155,0.15000000000000013,-1.47,0.00012826169447664325
156,0.18000000000000016,-1.47,0.00012825199196154894
157,0.20999999999999996,-1.47,0.00012830297409379795
158,0.23999999999999977,-1.47,0.00012841464087339182
159,0.27,-1.47,0.00012858699230032817
160,0.2999999999999998,-1.47,0.0001288200283746095
161,0.33000000000000007,-1.47,0.00012911374909623403
162,0.3599999999999999,-1.47,0.00012946815446520258
163,0.3900000000000001,-1.47,0.00012988324448151635
164,0.41999999999999993,-1.47,0.00013035901914517243
165,0.4500000000000002,-1.47,0.00013089547845617332
166,0.48,-1.47,0.00013149262241451672
167,0.5100000000000002,-1.47,0.00013215045102020557
168,0.54,-1.47,0.00013286896427323712
169,0.5699999999999998,-1.47,0.00013364816217361288
170,0.5999999999999996,-1.47,0.00013448804472133288
171,0.6299999999999999,-1.47,0.00013538861191639615
172,0.6600000000000001,-1.47,0.00013634986375880414
173,0.69,-1.47,0.000137371800248555
174,0.7199999999999998,-1.47,0.00013845442138565062
175,0.75,-1.47,0.00013959772717009008
176,0.7800000000000002,-1.47,0.00014080171760187261
177,0.81,-1.47,0.00014206639268100018
178,0.8399999999999999,-1.47,0.00014339175240747054
179,0.8700000000000001,-1.47,0.00014477779678128536
180,0.9000000000000004,-1.47,0.0001462245258024431
181,0.9300000000000002,-1.47,0.00014773193947094552
182,0.96,-1.47,0.00014930003778679138
183,0.9899999999999998,-1.47,0.00015092882074998256
184,1.02,-1.47,0.00015261828836051608
185,1.0499999999999998,-1.47,0.00015436844061839425
186,1.08,-1.47,0.00015617927752361574
187,1.1099999999999999,-1.47,0.00015805079907618144
188,1.1400000000000001,-1.47,0.0001599830052760903
189,1.17,-1.47,0.00016197589612334365
190,1.2000000000000002,-1.47,0.00016402947161794129
191,1.23,-1.47,0.00016614373175988147
192,1.2600000000000002,-1.47,0.00016831867654916794
193,1.29,-1.47,0.00017055430598579612
194,1.3199999999999998,-1.47,0.00017285062006976864
195,1.3499999999999996,-1.47,0.00017520761880108457
196,1.38,-1.47,0.00017762530217974474
197,1.4100000000000001,-1.47,0.00018010367020574887
198,1.44,-1.47,0.0001826427228790976
199,1.4699999999999998,-1.47,0.0001852424601997903
200,-1.5,-1.44,0.00021898432946536287
201,-1.47,-1.44,0.00021563628860853562
202,-1.44,-1.44,0.0002123489323990519
203,-1.41,-1.44,0.00020912226083691027
204,-1.38,-1.44,0.00020595627392211552
205,-1.35,-1.44,0.00020285097165466314
206,-1.32,-1.44,0.0001998063540345548
207,-1.29,-1.44,0.00019682242106179142
208,-1.26,-1.44,0.00019389917273637155
209,-1.23,-1.44,0.00019103660905829526
210,-1.2,-1.44,0.00018823473002756158
211,-1.17,-1.44,0.0001854935356441732
212,-1.1400000000000001,-1.44,0.00018281302590812863
213,-1.1099999999999999,-1.44,0.00018019320081942645
214,-1.08,-1.44,0.00017763406037807073
215,-1.05,-1.44,0.00017513560458405747
216,-1.02,-1.44,0.00017269783343738785
217,-0.99,-1.44,0.0001703207469380611
218,-0.96,-1.44,0.00016800434508608126
219,-0.9299999999999999,-1.44,0.00016574862788144325
220,-0.8999999999999999,-1.44,0.0001635535953241487
221,-0.87,-1.44,0.00016141924741419942
222,-0.84,-1.44,0.0001593455841515918
223,-0.8099999999999999,-1.44,0.00015733260553633003
224,-0.78,-1.44,0.00015538031156841158
225,-0.75,-1.44,0.0001534887022478364
226,-0.72,-1.44,0.00015165777757460676
227,-0.69,-1.44,0.0001498875375487202
228,-0.6599999999999999,-1.44,0.00014817798217017629
229,-0.6300000000000001,-1.44,0.00014652911143897773
230,-0.6000000000000001,-1.44,0.00014494092535512212
231,-0.5700000000000001,-1.44,0.00014341342391861156
232,-0.54,-1.44,0.00014194660712944372
233,-0.51,-1.44,0.0001405404749876201
234,-0.48,-1.44,0.0001391950274931407
235,-0.4500000000000002,-1.44,0.00013791026464600372
236,-0.41999999999999993,-1.44,0.00013668618644621273
237,-0.3900000000000001,-1.44,0.000135522792893765
238,-0.3599999999999999,-1.44,0.00013442008398866095
239,-0.33000000000000007,-1.44,0.00013337805973090002
240,-0.2999999999999998,-1.44,0.00013239672012048433
241,-0.27,-1.44,0.00013147606515741066
242,-0.24,-1.44,0.00013061609484168145
243,-0.20999999999999996,-1.44,0.00012981680917329772
244,-0.17999999999999994,-1.44,0.00012907820815225607
245,-0.1499999999999999,-1.44,0.00012840029177855903
246,-0.11999999999999988,-1.44,0.0001277830600522054
247,-0.09000000000000008,-1.44,0.0001272265129731968
248,-0.06000000000000005,-1.44,0.00012673065054153059
249,-0.030000000000000027,-1.44,0.00012629547275720926
250,0.0,-1.44,0.0001259209796202309
251,0.030000000000000027,-1.44,0.00012560717113059742
252,0.06000000000000005,-1.44,0.00012535404728830721
253,0.09000000000000008,-1.44,0.000125161608093361
254,0.1200000000000001,-1.44,0.00012502985354575951
255,0.15000000000000013,-1.44,0.0001249587836455002
256,0.18000000000000016,-1.44,0.00012494839839258593
257,0.20999999999999996,-1.44,0.00012499869778701512
258,0.23999999999999977,-1.44,0.00012510968182878772
259,0.27,-1.44,0.00012528135051790488
260,0.2999999999999998,-1.44,0.00012551370385436615
261,0.33000000000000007,-1.44,0.00012580674183817065
262,0.3599999999999999,-1.44,0.0001261604644693195
263,0.3900000000000001,-1.44,0.00012657487174781186
264,0.41999999999999993,-1.44,0.0001270499636736486
265,0.4500000000000002,-1.44,0.00012758574024682843
266,0.48,-1.44,0.000128182201467353
267,0.5100000000000002,-1.44,0.00012883934733522046
268,0.54,-1.44,0.00012955717785043285
269,0.5699999999999998,-1.44,0.00013033569301298863
270,0.5999999999999996,-1.44,0.0001311748928228875
271,0.6299999999999999,-1.44,0.00013207477728013135
272,0.6600000000000001,-1.44,0.00013303534638471907
273,0.69,-1.44,0.00013405660013665027
274,0.7199999999999998,-1.44,0.00013513853853592493
275,0.75,-1.44,0.00013628116158254363
276,0.7800000000000002,-1.44,0.00013748446927650746
277,0.81,-1.44,0.00013874846161781367
278,0.8399999999999999,-1.44,0.00014007313860646436
279,0.8700000000000001,-1.44,0.0001414585002424589
280,0.9000000000000004,-1.44,0.00014290454652579704
281,0.9300000000000002,-1.44,0.00014441127745647858
282,0.96,-1.44,0.00014597869303450506
283,0.9899999999999998,-1.44,0.00014760679325987526
284,1.02,-1.44,0.00014929557813258895
285,1.0499999999999998,-1.44,0.00015104504765264682
286,1.08,-1.44,0.0001528552018200481
287,1.1099999999999999,-1.44,0.00015472604063479237
288,1.1400000000000001,-1.44,0.000156657564096882
289,1.17,-1.44,0.0001586497722063162
290,1.2000000000000002,-1.44,0.0001607026649630934
291,1.23,-1.44,0.00016281624236721365
292,1.2600000000000002,-1.44,0.00016499050441867887
293,1.29,-1.44,0.00016722545111748705
294,1.3199999999999998,-1.44,0.00016952108246363917
295,1.3499999999999996,-1.44,0.00017187739845713601
296,1.38,-1.44,0.0001742943990979757
297,1.4100000000000001,-1.44,0.00017677208438616053
298,1.44,-1.44,0.000179310454321688
299,1.4699999999999998,-1.44,0.00018190950890455967
300,-1.5,-1.41,0.00021577837250166332
301,-1.47,-1.41,0.00021242964890701654
302,-1.44,-1.41,0.00020914160995971187
303,-1.41,-1.41,0.000205914255659753
304,-1.38,-1.41,0.00020274758600713624
305,-1.35,-1.41,0.0001996416010018645
306,-1.32,-1.41,0.00019659630064393607
307,-1.29,-1.41,0.00019361168493335163
308,-1.26,-1.41,0.00019068775387011104
309,-1.23,-1.41,0.00018782450745421418
310,-1.2,-1.41,0.0001850219456856616
311,-1.17,-1.41,0.0001822800685644529
312,-1.1400000000000001,-1.41,0.00017959887609058763
313,-1.1099999999999999,-1.41,0.00017697836826406635
314,-1.08,-1.41,0.00017441854508488928
315,-1.05,-1.41,0.00017191940655305585
316,-1.02,-1.41,0.0001694809526685659
317,-0.99,-1.41,0.0001671031834314198
318,-0.96,-1.41,0.0001647860988416191
319,-0.9299999999999999,-1.41,0.0001625296988991604
320,-0.8999999999999999,-1.41,0.00016033398360404657
321,-0.87,-1.41,0.00015819895295627663
322,-0.84,-1.41,0.0001561246069558505
323,-0.8099999999999999,-1.41,0.0001541109456027677
324,-0.78,-1.41,0.00015215796889702884
325,-0.75,-1.41,0.00015026567683863455
326,-0.72,-1.41,0.00014843406942758328
327,-0.69,-1.41,0.00014666314666387606
328,-0.6599999999999999,-1.41,0.00014495290854751343
329,-0.6300000000000001,-1.41,0.00014330335507849455
330,-0.6000000000000001,-1.41,0.00014171448625681962
331,-0.5700000000000001,-1.41,0.00014018630208248765
332,-0.54,-1.41,0.00013871880255549938
333,-0.51,-1.41,0.00013731198767585602
334,-0.48,-1.41,0.0001359658574435567
335,-0.4500000000000002,-1.41,0.0001346804118586001
336,-0.41999999999999993,-1.41,0.00013345565092098827
337,-0.3900000000000001,-1.41,0.00013229157463071986
338,-0.3599999999999999,-1.41,0.0001311881829877949
339,-0.33000000000000007,-1.41,0.00013014547599221493
340,-0.2999999999999998,-1.41,0.00012916345364397838
341,-0.27,-1.41,0.00012824211594308509
342,-0.24,-1.41,0.00012738146288953677
343,-0.20999999999999996,-1.41,0.00012658149448333198
344,-0.17999999999999994,-1.41,0.00012584221072446954
345,-0.1499999999999999,-1.41,0.00012516361161295334
346,-0.11999999999999988,-1.41,0.00012454569714877916
347,-0.09000000000000008,-1.41,0.00012398846733194973
348,-0.06000000000000005,-1.41,0.00012349192216246397
349,-0.030000000000000027,-1.41,0.00012305606164032194
350,0.0,-1.41,0.00012268088576552398
351,0.030000000000000027,-1.41,0.00012236639453807045
352,0.06000000000000005,-1.41,0.00012211258795795973
353,0.09000000000000008,-1.41,0.00012191946602519377
354,0.1200000000000001,-1.41,0.00012178702873977165
355,0.15000000000000013,-1.41,0.0001217152761016931
356,0.18000000000000016,-1.41,0.00012170420811095764
357,0.20999999999999996,-1.41,0.00012175382476756707
358,0.23999999999999977,-1.41,0.00012186412607152029
359,0.27,-1.41,0.00012203511202281689
360,0.2999999999999998,-1.41,0.00012226678262145817
361,0.33000000000000007,-1.41,0.00012255913786744254
362,0.3599999999999999,-1.41,0.00012291217776077098
363,0.3900000000000001,-1.41,0.0001233259023014425
364,0.41999999999999993,-1.41,0.00012380031148945933
365,0.4500000000000002,-1.41,0.00012433540532481936
366,0.48,-1.41,0.00012493118380752373
367,0.5100000000000002,-1.41,0.0001255876469375713
368,0.54,-1.41,0.00012630479471496277
369,0.5699999999999998,-1.41,0.00012708262713969905
370,0.5999999999999996,-1.41,0.00012792114421177807
371,0.6299999999999999,-1.41,0.00012882034593120117
372,0.6600000000000001,-1.41,0.0001297802322979682
373,0.69,-1.41,0.0001308008033120791
374,0.7199999999999998,-1.41,0.00013188205897353363
375,0.75,-1.41,0.0001330239992823337
376,0.7800000000000002,-1.41,0.00013422662423847605
377,0.81,-1.41,0.000135489933841962
378,0.8399999999999999,-1.41,0.00013681392809279205
379,0.8700000000000001,-1.41,0.00013819860699096776
380,0.9000000000000004,-1.41,0.0001396439705364848
381,0.9300000000000002,-1.41,0.00014115001872934708
382,0.96,-1.41,0.00014271675156955334
383,0.9899999999999998,-1.41,0.00014434416905710284
384,1.02,-1.41,0.00014603227119199604
385,1.0499999999999998,-1.41,0.00014778105797423402
386,1.08,-1.41,0.00014959052940381547
387,1.1099999999999999,-1.41,0.00015146068548074125
388,1.1400000000000001,-1.41,0.00015339152620500989
389,1.17,-1.41,0.00015538305157662233
390,1.2000000000000002,-1.41,0.00015743526159557977
391,1.23,-1.41,0.00015954815626188066
392,1.2600000000000002,-1.41,0.00016172173557552487
393,1.29,-1.41,0.00016395599953651318
394,1.3199999999999998,-1.41,0.0001662509481448455
395,1.3499999999999996,-1.41,0.00016860658140052155
396,1.38,-1.41,0.00017102289930354182
397,1.4100000000000001,-1.41,0.0001734999018539057
398,1.44,-1.41,0.00017603758905161367
399,1.4699999999999998,-1.41,0.00017863596089666577
400,-1.5,-1.38,0.00021263181882529936
401,-1.47,-1.38,0.00020928241249283119
402,-1.44,-1.38,0.0002059936908077077
403,-1.41,-1.38,0.0002027656537699258
404,-1.38,-1.38,0.00019959830137949026
405,-1.35,-1.38,0.00019649163363639972
406,-1.32,-1.38,0.00019344565054065104
407,-1.29,-1.38,0.0001904603520922469
408,-1.26,-1.38,0.00018753573829118617
409,-1.23,-1.38,0.00018467180913746956
410,-1.2,-1.38,0.0001818685646310959
411,-1.17,-1.38,0.00017912600477206728
412,-1.1400000000000001,-1.38,0.00017644412956038292
413,-1.1099999999999999,-1.38,0.00017382293899604026
414,-1.08,-1.38,0.00017126243307904307
415,-1.05,-1.38,0.0001687626118093889
416,-1.02,-1.38,0.00016632347518707959
417,-0.99,-1.38,0.00016394502321211374
418,-0.96,-1.38,0.00016162725588449148
419,-0.9299999999999999,-1.38,0.00015937017320421406
420,-0.8999999999999999,-1.38,0.00015717377517127936
421,-0.87,-1.38,0.00015503806178568882
422,-0.84,-1.38,0.00015296303304744224
423,-0.8099999999999999,-1.38,0.00015094868895654034
424,-0.78,-1.38,0.00014899502951298062
425,-0.75,-1.38,0.0001471020547167663
426,-0.72,-1.38,0.00014526976456789528
427,-0.69,-1.38,0.00014349815906636846
428,-0.6599999999999999,-1.38,0.00014178723821218548
429,-0.6300000000000001,-1.38,0.00014013700200534509
430,-0.6000000000000001,-1.38,0.00013854745044585064
431,-0.5700000000000001,-1.38,0.00013701858353369853
432,-0.54,-1.38,0.00013555040126888998
433,-0.51,-1.38,0.00013414290365142657
434,-0.48,-1.38,0.000132796090681306
435,-0.4500000000000002,-1.38,0.0001315099623585312
436,-0.41999999999999993,-1.38,0.00013028451868309858
437,-0.3900000000000001,-1.38,0.00012911975965501006
438,-0.3599999999999999,-1.38,0.00012801568527426527
439,-0.33000000000000007,-1.38,0.00012697229554086456
440,-0.2999999999999998,-1.38,0.00012598959045480792
441,-0.27,-1.38,0.00012506757001609406
442,-0.24,-1.38,0.0001242062342247262
443,-0.20999999999999996,-1.38,0.0001234055830806999
444,-0.17999999999999994,-1.38,0.0001226656165840194
445,-0.1499999999999999,-1.38,0.00012198633473468204
446,-0.11999999999999988,-1.38,0.00012136773753268848
447,-0.09000000000000008,-1.38,0.00012080982497803891
448,-0.06000000000000005,-1.38,0.0001203125970707329
449,-0.030000000000000027,-1.38,0.00011987605381077111
450,0.0,-1.38,0.00011950019519815251
451,0.030000000000000027,-1.38,0.0001191850212328784
452,0.06000000000000005,-1.38,0.00011893053191494818
453,0.09000000000000008,-1.38,0.00011873672724436198
454,0.1200000000000001,-1.38,0.00011860360722111862
455,0.15000000000000013,-1.38,0.00011853117184522015
456,0.18000000000000016,-1.38,0.00011851942111666534
457,0.20999999999999996,-1.38,0.00011856835503545443
458,0.23999999999999977,-1.38,0.0001186779736015875
459,0.27,-1.38,0.00011884827681506378
460,0.2999999999999998,-1.38,0.00011907926467588412
461,0.33000000000000007,-1.38,0.00011937093718404897
462,0.3599999999999999,-1.38,0.00011972329433955619
463,0.3900000000000001,-1.38,0.00012013633614240927
464,0.41999999999999993,-1.38,0.00012061006259260505
465,0.4500000000000002,-1.38,0.00012114447369014487
466,0.48,-1.38,0.00012173956943502895
467,0.5100000000000002,-1.38,0.00012239534982725687
468,0.54,-1.38,0.0001231118148668283
469,0.5699999999999998,-1.38,0.00012388896455374366
470,0.5999999999999996,-1.38,0.0001247267988880027
471,0.6299999999999999,-1.38,0.00012562531786960624
472,0.6600000000000001,-1.38,0.00012658452149855339
473,0.69,-1.38,0.00012760440977484418
474,0.7199999999999998,-1.38,0.00012868498269847942
475,0.75,-1.38,0.00012982624026945823
476,0.7800000000000002,-1.38,0.0001310281824877802
477,0.81,-1.38,0.00013229080935344662
478,0.8399999999999999,-1.38,0.0001336141208664563
479,0.8700000000000001,-1.38,0.00013499811702681098
480,0.9000000000000004,-1.38,0.0001364427978345086
481,0.9300000000000002,-1.38,0.00013794816328955114
482,0.96,-1.38,0.00013951421339193667
483,0.9899999999999998,-1.38,0.0001411409481416662
484,1.02,-1.38,0.0001428283675387394
485,1.0499999999999998,-1.38,0.00014457647158315728
486,1.08,-1.38,0.00014638526027491855
487,1.1099999999999999,-1.38,0.00014825473361402292
488,1.1400000000000001,-1.38,0.00015018489160047188
489,1.17,-1.38,0.0001521757342342645
490,1.2000000000000002,-1.38,0.0001542272615154015
491,1.23,-1.38,0.00015633947344388254
492,1.2600000000000002,-1.38,0.00015851237001970696
493,1.29,-1.38,0.00016074595124287481
494,1.3199999999999998,-1.38,0.00016304021711338693
495,1.3499999999999996,-1.38,0.00016539516763124286
496,1.38,-1.38,0.00016781080279644337
497,1.4100000000000001,-1.38,0.00017028712260898682
498,1.44,-1.38,0.00017282412706887452
499,1.4699999999999998,-1.38,0.00017542181617610518
500,-1.5,-1.35,0.00020954466843627073
501,-1.47,-1.35,0.00020619457936598188
502,-1.44,-1.35,0.0002029051749430387
503,-1.41,-1.35,0.00019967645516743782
504,-1.38,-1.35,0.00019650842003918222
505,-1.35,-1.35,0.00019340106955826955
506,-1.32,-1.35,0.0001903544037247001
507,-1.29,-1.35,0.00018736842253847606
508,-1.26,-1.35,0.00018444312599959513
509,-1.23,-1.35,0.00018157851410805789
510,-1.2,-1.35,0.00017877458686386488
511,-1.17,-1.35,0.00017603134426701715
512,-1.1400000000000001,-1.35,0.00017334878631750995
513,-1.1099999999999999,-1.35,0.0001707269130153505
514,-1.08,-1.35,0.00016816572436053172
515,-1.05,-1.35,0.00016566522035305856
516,-1.02,-1.35,0.00016322540099292818
517,-0.99,-1.35,0.00016084626628014246
518,-0.96,-1.35,0.0001585278162147
519,-0.9299999999999999,-1.35,0.00015627005079660216
520,-0.8999999999999999,-1.35,0.00015407297002584732
521,-0.87,-1.35,0.00015193657390243694
522,-0.84,-1.35,0.00014986086242637124
523,-0.8099999999999999,-1.35,0.00014784583559764746
524,-0.78,-1.35,0.000145891493416269
525,-0.75,-1.35,0.00014399783588223388
526,-0.72,-1.35,0.00014216486299554234
527,-0.69,-1.35,0.00014039257475619485
528,-0.6599999999999999,-1.35,0.0001386809711641918
529,-0.6300000000000001,-1.35,0.00013703005221953217
530,-0.6000000000000001,-1.35,0.00013543981792221623
531,-0.5700000000000001,-1.35,0.00013391026827224532
532,-0.54,-1.35,0.0001324414032696167
533,-0.51,-1.35,0.00013103322291433265
534,-0.48,-1.35,0.00012968572720639172
535,-0.4500000000000002,-1.35,0.00012839891614579646
536,-0.41999999999999993,-1.35,0.0001271727897325439
537,-0.3900000000000001,-1.35,0.00012600734796663448
538,-0.3599999999999999,-1.35,0.0001249025908480702
539,-0.33000000000000007,-1.35,0.00012385851837684987
540,-0.2999999999999998,-1.35,0.0001228751305529729
541,-0.27,-1.35,0.00012195242737643954
542,-0.24,-1.35,0.00012109040884725041
543,-0.20999999999999996,-1.35,0.00012028907496540499
544,-0.17999999999999994,-1.35,0.0001195484257309038
545,-0.1499999999999999,-1.35,0.00011886846114374674
546,-0.11999999999999988,-1.35,0.00011824918120393217
547,-0.09000000000000008,-1.35,0.00011769058591146228
548,-0.06000000000000005,-1.35,0.00011719267526633623
549,-0.030000000000000027,-1.35,0.00011675544926855391
550,0.0,-1.35,0.00011637890791811596
551,0.030000000000000027,-1.35,0.00011606305121502115
552,0.06000000000000005,-1.35,0.00011580787915927058
553,0.09000000000000008,-1.35,0.00011561339175086382
554,0.1200000000000001,-1.35,0.00011547958898980224
555,0.15000000000000013,-1.35,0.00011540647087608327
556,0.18000000000000016,-1.35,0.0001153940374097072
557,0.20999999999999996,-1.35,0.00011544228859067631
558,0.23999999999999977,-1.35,0.00011555122441898939
559,0.27,-1.35,0.00011572084489464509
560,0.2999999999999998,-1.35,0.00011595115001764634
561,0.33000000000000007,-1.35,0.00011624213978798998
562,0.3599999999999999,-1.35,0.00011659381420567807
563,0.3900000000000001,-1.35,0.00011700617327071037
564,0.41999999999999993,-1.35,0.00011747921698308632
565,0.4500000000000002,-1.35,0.00011801294534280586
566,0.48,-1.35,0.00011860735834986989
567,0.5100000000000002,-1.35,0.00011926245600427694
568,0.54,-1.35,0.0001199782383060292
569,0.5699999999999998,-1.35,0.00012075470525512438
570,0.5999999999999996,-1.35,0.00012159185685156302
571,0.6299999999999999,-1.35,0.00012248969309534597
572,0.6600000000000001,-1.35,0.00012344821398647284
573,0.69,-1.35,0.00012446741952494388
574,0.7199999999999998,-1.35,0.00012554730971075796
575,0.75,-1.35,0.00012668788454391733
576,0.7800000000000002,-1.35,0.0001278891440244192
577,0.81,-1.35,0.0001291510881522657
578,0.8399999999999999,-1.35,0.00013047371692745564
579,0.8700000000000001,-1.35,0.00013185703034998935
580,0.9000000000000004,-1.35,0.00013330102841986797
581,0.9300000000000002,-1.35,0.0001348057111370896
582,0.96,-1.35,0.00013637107850165427
583,0.9899999999999998,-1.35,0.0001379971305135641
584,1.02,-1.35,0.00013968386717281753
585,1.0499999999999998,-1.35,0.00014143128847941437
586,1.08,-1.35,0.0001432393944333555
587,1.1099999999999999,-1.35,0.00014510818503464092
588,1.1400000000000001,-1.35,0.0001470376602832703
589,1.17,-1.35,0.00014902782017924162
590,1.2000000000000002,-1.35,0.0001510786647225586
591,1.23,-1.35,0.00015319019391321932
592,1.2600000000000002,-1.35,0.00015536240775122334
593,1.29,-1.35,0.0001575953062365713
594,1.3199999999999998,-1.35,0.00015988888936926363
595,1.3499999999999996,-1.35,0.00016224315714929866
596,1.38,-1.35,0.00016465810957667917
597,1.4100000000000001,-1.35,0.00016713374665140198
598,1.44,-1.35,0.00016967006837347078
599,1.4699999999999998,-1.35,0.0001722670747428815
600,-1.5,-1.32,0.0002065169213345764
601,-1.47,-1.32,0.0002031661495264678
602,-1.44,-1.32,0.0001998760623657038
603,-1.41,-1.32,0.0001966466598522833
604,-1.38,-1.32,0.00019347794198620828
605,-1.35,-1.32,0.00019036990876747598
606,-1.32,-1.32,0.00018732256019608515
607,-1.29,-1.32,0.00018433589627204184
608,-1.26,-1.32,0.00018140991699534023
609,-1.23,-1.32,0.00017854462236598312
610,-1.2,-1.32,0.0001757400123839706
611,-1.17,-1.32,0.00017299608704930144
612,-1.1400000000000001,-1.32,0.00017031284636197556
613,-1.1099999999999999,-1.32,0.00016769029032199324
614,-1.08,-1.32,0.00016512841892935568
615,-1.05,-1.32,0.00016262723218406162
616,-1.02,-1.32,0.00016018673008611173
617,-0.99,-1.32,0.00015780691263550585
618,-0.96,-1.32,0.00015548777983224383
619,-0.9299999999999999,-1.32,0.00015322933167632573
620,-0.8999999999999999,-1.32,0.0001510315681677508
621,-0.87,-1.32,0.00014889448930652005
622,-0.84,-1.32,0.00014681809509263304
623,-0.8099999999999999,-1.32,0.0001448023855260908
624,-0.78,-1.32,0.0001428473606068906
625,-0.75,-1.32,0.00014095302033503615
626,-0.72,-1.32,0.0001391193647105245
627,-0.69,-1.32,0.00013734639373335746
628,-0.6599999999999999,-1.32,0.00013563410740353402
629,-0.6300000000000001,-1.32,0.00013398250572105444
630,-0.6000000000000001,-1.32,0.00013239158868591722
631,-0.5700000000000001,-1.32,0.0001308613562981262
632,-0.54,-1.32,0.00012939180855767833
633,-0.51,-1.32,0.00012798294546457318
634,-0.48,-1.32,0.00012663476701881392
635,-0.4500000000000002,-1.32,0.00012534727322039674
636,-0.41999999999999993,-1.32,0.00012412046406932488
637,-0.3900000000000001,-1.32,0.00012295433956559585
638,-0.3599999999999999,-1.32,0.00012184889970921054
639,-0.33000000000000007,-1.32,0.00012080414450016999
640,-0.2999999999999998,-1.32,0.00011982007393847252
641,-0.27,-1.32,0.00011889668802411875
642,-0.24,-1.32,0.0001180339867571101
643,-0.20999999999999996,-1.32,0.00011723197013744449
644,-0.17999999999999994,-1.32,0.0001164906381651224
645,-0.1499999999999999,-1.32,0.00011580999084014468
646,-0.11999999999999988,-1.32,0.00011519002816251133
647,-0.09000000000000008,-1.32,0.00011463075013222135
648,-0.06000000000000005,-1.32,0.00011413215674927498
649,-0.030000000000000027,-1.32,0.00011369424801367242
650,0.0,-1.32,0.00011331702392541428
651,0.030000000000000027,-1.32,0.00011300048448450024
652,0.06000000000000005,-1.32,0.000112744629690929
653,0.09000000000000008,-1.32,0.00011254945954470183
654,0.1200000000000001,-1.32,0.00011241497404581892
655,0.15000000000000013,-1.32,0.00011234117319427962
656,0.18000000000000016,-1.32,0.00011232805699008453
657,0.20999999999999996,-1.32,0.00011237562543323407
658,0.23999999999999977,-1.32,0.00011248387852372627
659,0.27,-1.32,0.00011265281626156219
660,0.2999999999999998,-1.32,0.00011288243864674316
661,0.33000000000000007,-1.32,0.00011317274567926688
662,0.3599999999999999,-1.32,0.00011352373735913492
663,0.3900000000000001,-1.32,0.00011393541368634672
664,0.41999999999999993,-1.32,0.00011440777466090204
665,0.4500000000000002,-1.32,0.00011494082028280202
666,0.48,-1.32,0.00011553455055204607
667,0.5100000000000002,-1.32,0.00011618896546863213
668,0.54,-1.32,0.00011690406503256465
669,0.5699999999999998,-1.32,0.00011767984924383968
670,0.5999999999999996,-1.32,0.00011851631810245844
671,0.6299999999999999,-1.32,0.00011941347160842109
672,0.6600000000000001,-1.32,0.00012037130976172758
673,0.69,-1.32,0.00012138983256237824
674,0.7199999999999998,-1.32,0.00012246904001037289
675,0.75,-1.32,0.00012360893210571088
676,0.7800000000000002,-1.32,0.00012480950884839382
677,0.81,-1.32,0.0001260707702384193
678,0.8399999999999999,-1.32,0.00012739271627578954
679,0.8700000000000001,-1.32,0.00012877534696050321
680,0.9000000000000004,-1.32,0.00013021866229256165
681,0.9300000000000002,-1.32,0.00013172266227196215
682,0.96,-1.32,0.00013328734689870803
683,0.9899999999999998,-1.32,0.00013491271617279704
684,1.02,-1.32,0.0001365987700942312
685,1.0499999999999998,-1.32,0.0001383455086630071
686,1.08,-1.32,0.00014015293187912781
687,1.1099999999999999,-1.32,0.0001420210397425931
688,1.1400000000000001,-1.32,0.00014394983225340106
689,1.17,-1.32,0.0001459393094115554
690,1.2000000000000002,-1.32,0.00014798947121705088
691,1.23,-1.32,0.00015010031766989092
692,1.2600000000000002,-1.32,0.00015227184877007494
693,1.29,-1.32,0.00015450406451760352
694,1.3199999999999998,-1.32,0.00015679696491247488
695,1.3499999999999996,-1.32,0.00015915054995469077
696,1.38,-1.32,0.00016156481964425026
697,1.4100000000000001,-1.32,0.00016403977398115422
698,1.44,-1.32,0.0001665754129654008
699,1.4699999999999998,-1.32,0.00016917173659699257
700,-1.5,-1.29,0.00020354857752021872
701,-1.47,-1.29,0.0002001971229742889
702,-1.44,-1.29,0.00019690635307570553
703,-1.41,-1.29,0.00019367626782446434
704,-1.38,-1.29,0.00019050686722056853
705,-1.35,-1.29,0.00018739815126401542
706,-1.32,-1.29,0.00018435011995480592
707,-1.29,-1.29,0.00018136277329294171
708,-1.26,-1.29,0.0001784361112784198
709,-1.23,-1.29,0.00017557013391124367
710,-1.2,-1.29,0.0001727648411914098
711,-1.17,-1.29,0.0001700202331189204
712,-1.1400000000000001,-1.29,0.000167336309693775
713,-1.1099999999999999,-1.29,0.0001647130709159731
714,-1.08,-1.29,0.00016215051678551462
715,-1.05,-1.29,0.00015964864730240075
716,-1.02,-1.29,0.00015720746246663034
717,-0.99,-1.29,0.0001548269622782037
718,-0.96,-1.29,0.00015250714673712147
719,-0.9299999999999999,-1.29,0.0001502480158433829
720,-0.8999999999999999,-1.29,0.00014804956959698875
721,-0.87,-1.29,0.00014591180799793725
722,-0.84,-1.29,0.00014383473104623122
723,-0.8099999999999999,-1.29,0.00014181833874186804
724,-0.78,-1.29,0.00013986263108484945
725,-0.75,-1.29,0.0001379676080751739
726,-0.72,-1.29,0.000136133269712842
727,-0.69,-1.29,0.000134359615997854
728,-0.6599999999999999,-1.29,0.00013264664693021056
729,-0.6300000000000001,-1.29,0.00013099436250991054
730,-0.6000000000000001,-1.29,0.00012940276273695447
731,-0.5700000000000001,-1.29,0.00012787184761134206
732,-0.54,-1.29,0.00012640161713307403
733,-0.51,-1.29,0.0001249920713021496
734,-0.48,-1.29,0.0001236432101185696
735,-0.4500000000000002,-1.29,0.00012235503358233254
736,-0.41999999999999993,-1.29,0.00012112754169344015
737,-0.3900000000000001,-1.29,0.00011996073445189115
738,-0.3599999999999999,-1.29,0.00011885461185768562
739,-0.33000000000000007,-1.29,0.00011780917391082474
740,-0.2999999999999998,-1.29,0.00011682442061130694
741,-0.27,-1.29,0.0001159003519591342
742,-0.24,-1.29,0.00011503696795430394
743,-0.20999999999999996,-1.29,0.00011423426859681848
744,-0.17999999999999994,-1.29,0.00011349225388667736
745,-0.1499999999999999,-1.29,0.0001128109238238794
746,-0.11999999999999988,-1.29,0.00011219027840842504
747,-0.09000000000000008,-1.29,0.00011163031764031444
748,-0.06000000000000005,-1.29,0.00011113104151954894
749,-0.030000000000000027,-1.29,0.00011069245004612595
750,0.0,-1.29,0.0001103145432200472
751,0.030000000000000027,-1.29,0.00010999732104131273
752,0.06000000000000005,-1.29,0.00010974078350992213
753,0.09000000000000008,-1.29,0.0001095449306258749
754,0.1200000000000001,-1.29,0.00010940976238917163
755,0.15000000000000013,-1.29,0.00010933527879981259
756,0.18000000000000016,-1.29,0.000109321479857797
757,0.20999999999999996,-1.29,0.00010936836556312579
758,0.23999999999999977,-1.29,0.00010947593591579776
759,0.27,-1.29,0.00010964419091581474
760,0.2999999999999998,-1.29,0.00010987313056317434
761,0.33000000000000007,-1.29,0.00011016275485787892
762,0.3599999999999999,-1.29,0.0001105130637999256
763,0.3900000000000001,-1.29,0.00011092405738931832
764,0.41999999999999993,-1.29,0.0001113957356260535
765,0.4500000000000002,-1.29,0.00011192809851013297
766,0.48,-1.29,0.00011252114604155625
767,0.5100000000000002,-1.29,0.00011317487822032375
768,0.54,-1.29,0.00011388929504643453
769,0.5699999999999998,-1.29,0.00011466439651989022
770,0.5999999999999996,-1.29,0.00011550018264068849
771,0.6299999999999999,-1.29,0.00011639665340883117
772,0.6600000000000001,-1.29,0.00011735380882431845
773,0.69,-1.29,0.00011837164888714861
774,0.7199999999999998,-1.29,0.00011945017359732291
775,0.75,-1.29,0.00012058938295483994
776,0.7800000000000002,-1.29,0.00012178927695970225
777,0.81,-1.29,0.00012304985561190882
778,0.8399999999999999,-1.29,0.0001243711189114589
779,0.8700000000000001,-1.29,0.00012575306685835171
780,0.9000000000000004,-1.29,0.00012719569945259004
781,0.9300000000000002,-1.29,0.00012869901669417149
782,0.96,-1.29,0.00013026301858309625
783,0.9899999999999998,-1.29,0.00013188770511936512
784,1.02,-1.29,0.00013357307630297826
785,1.0499999999999998,-1.29,0.00013531913213393526
786,1.08,-1.29,0.00013712587261223617
787,1.1099999999999999,-1.29,0.0001389932977378811
788,1.1400000000000001,-1.29,0.00014092140751086887
789,1.17,-1.29,0.00014291020193120174
790,1.2000000000000002,-1.29,0.00014495968099887817
791,1.23,-1.29,0.0001470698447138974
792,1.2600000000000002,-1.29,0.00014924069307626145
793,1.29,-1.29,0.0001514722260859693
794,1.3199999999999998,-1.29,0.00015376444374302095
795,1.3499999999999996,-1.29,0.0001561173460474165
796,1.38,-1.29,0.00015853093299915552
797,1.4100000000000001,-1.29,0.00016100520459823918
798,1.44,-1.29,0.0001635401608446673
799,1.4699999999999998,-1.29,0.00016613580173843777
800,-1.5,-1.26,0.00020063963699319424
801,-1.47,-1.26,0.00019728749970944617
802,-1.44,-1.26,0.0001939960470730402
803,-1.41,-1.26,0.00019076527908398023
804,-1.38,-1.26,0.00018759519574226372
805,-1.35,-1.26,0.00018448579704789114
806,-1.32,-1.26,0.00018143708300086172
807,-1.29,-1.26,0.00017844905360117654
808,-1.26,-1.26,0.00017552170884883604
809,-1.23,-1.26,0.00017265504874383822
810,-1.2,-1.26,0.00016984907328618422
811,-1.17,-1.26,0.00016710378247587385
812,-1.1400000000000001,-1.26,0.00016441917631290897
813,-1.1099999999999999,-1.26,0.00016179525479728676
814,-1.08,-1.26,0.00015923201792900839
815,-1.05,-1.26,0.00015672946570807427
816,-1.02,-1.26,0.00015428759813448443
817,-0.99,-1.26,0.0001519064152082378
818,-0.96,-1.26,0.00014958591692933567
819,-0.9299999999999999,-1.26,0.00014732610329777645
820,-0.8999999999999999,-1.26,0.00014512697431356153
821,-0.87,-1.26,0.00014298852997669
822,-0.84,-1.26,0.00014091077028716313
823,-0.8099999999999999,-1.26,0.00013889369524498036
824,-0.78,-1.26,0.00013693730485014142
825,-0.75,-1.26,0.00013504159910264474
826,-0.72,-1.26,0.0001332065780024937
827,-0.69,-1.26,0.00013143224154968684
828,-0.6599999999999999,-1.26,0.00012971858974422215
829,-0.6300000000000001,-1.26,0.0001280656225861029
830,-0.6000000000000001,-1.26,0.00012647334007532616
831,-0.5700000000000001,-1.26,0.0001249417422118937
832,-0.54,-1.26,0.0001234708289958055
833,-0.51,-1.26,0.00012206060042706148
834,-0.48,-1.26,0.00012071105650566055
835,-0.4500000000000002,-1.26,0.00011942219723160367
836,-0.41999999999999993,-1.26,0.00011819402260489082
837,-0.3900000000000001,-1.26,0.00011702653262552156
838,-0.3599999999999999,-1.26,0.00011591972729349573
839,-0.33000000000000007,-1.26,0.00011487360660881468
840,-0.2999999999999998,-1.26,0.00011388817057147782
841,-0.27,-1.26,0.00011296341918148359
842,-0.24,-1.26,0.00011209935243883426
843,-0.20999999999999996,-1.26,0.00011129597034352867
844,-0.17999999999999994,-1.26,0.0001105532728955667
845,-0.1499999999999999,-1.26,0.00010987126009494857
846,-0.11999999999999988,-1.26,0.00010924993194167414
847,-0.09000000000000008,-1.26,0.00010868928843574355
848,-0.06000000000000005,-1.26,0.00010818932957715664
849,-0.030000000000000027,-1.26,0.00010775005536591411
850,0.0,-1.26,0.00010737146580201611
851,0.030000000000000027,-1.26,0.00010705356088546017
852,0.06000000000000005,-1.26,0.00010679634061625012
853,0.09000000000000008,-1.26,0.00010659980499438245
854,0.1200000000000001,-1.26,0.00010646395401986013
855,0.15000000000000013,-1.26,0.00010638878769268096
856,0.18000000000000016,-1.26,0.00010637430601284477
857,0.20999999999999996,-1.26,0.00010642050898035306
858,0.23999999999999977,-1.26,0.00010652739659520578
859,0.27,-1.26,0.00010669496885740115
860,0.2999999999999998,-1.26,0.00010692322576694208
861,0.33000000000000007,-1.26,0.00010721216732382486
862,0.3599999999999999,-1.26,0.00010756179352805266
863,0.3900000000000001,-1.26,0.00010797210437962432
864,0.41999999999999993,-1.26,0.00010844309987854019
865,0.4500000000000002,-1.26,0.00010897478002479927
866,0.48,-1.26,0.00010956714481840244
867,0.5100000000000002,-1.26,0.00011022019425934895
868,0.54,-1.26,0.00011093392834763973
869,0.5699999999999998,-1.26,0.00011170834708327508
870,0.5999999999999996,-1.26,0.00011254345046625425
871,0.6299999999999999,-1.26,0.0001134392384965761
872,0.6600000000000001,-1.26,0.00011439571117424294
873,0.69,-1.26,0.00011541286849925235
874,0.7199999999999998,-1.26,0.00011649071047160713
875,0.75,-1.26,0.00011762923709130522
876,0.7800000000000002,-1.26,0.00011882844835834643
877,0.81,-1.26,0.00012008834427273336
878,0.8399999999999999,-1.26,0.00012140892483446235
879,0.8700000000000001,-1.26,0.00012279019004353628
880,0.9000000000000004,-1.26,0.00012423213989995344
881,0.9300000000000002,-1.26,0.0001257347744037139
882,0.96,-1.26,0.00012729809355481952
883,0.9899999999999998,-1.26,0.00012892209735326825
884,1.02,-1.26,0.0001306067857990611
885,1.0499999999999998,-1.26,0.00013235215889219863
886,1.08,-1.26,0.00013415821663267892
887,1.1099999999999999,-1.26,0.000136024959020503
888,1.1400000000000001,-1.26,0.00013795238605567164
889,1.17,-1.26,0.00013994049773818389
890,1.2000000000000002,-1.26,0.00014198929406803958
891,1.23,-1.26,0.00014409877504524004
892,1.2600000000000002,-1.26,0.00014626894066978357
893,1.29,-1.26,0.0001484997909416713
894,1.3199999999999998,-1.26,0.0001507913258609024
895,1.3499999999999996,-1.26,0.00015314354542747788
896,1.38,-1.26,0.00015555644964139757
897,1.4100000000000001,-1.26,0.0001580300385026608
898,1.44,-1.26,0.00016056431201126682
899,1.4699999999999998,-1.26,0.00016315927016721874
900,-1.5,-1.23,0.00019779009975350506
901,-1.47,-1.23,0.00019443727973193596
902,-1.44,-1.23,0.0001911451443577115
903,-1.41,-1.23,0.00018791369363083176
904,-1.38,-1.23,0.00018474292755129483
905,-1.35,-1.23,0.00018163284611910123
906,-1.32,-1.23,0.0001785834493342518
907,-1.29,-1.23,0.0001755947371967482
908,-1.26,-1.23,0.00017266670970658625
909,-1.23,-1.23,0.00016979936686376673
910,-1.2,-1.23,0.0001669927086682945
911,-1.17,-1.23,0.00016424673512016434
912,-1.1400000000000001,-1.23,0.00016156144621937838
913,-1.1099999999999999,-1.23,0.00015893684196593522
914,-1.08,-1.23,0.00015637292235983806
915,-1.05,-1.23,0.00015386968740108386
916,-1.02,-1.23,0.00015142713708967236
917,-0.99,-1.23,0.00014904527142560678
918,-0.96,-1.23,0.00014672409040888327
919,-0.9299999999999999,-1.23,0.0001444635940395053
920,-0.8999999999999999,-1.23,0.00014226378231747017
921,-0.87,-1.23,0.00014012465524277864
922,-0.84,-1.23,0.00013804621281543112
923,-0.8099999999999999,-1.23,0.00013602845503542786
924,-0.78,-1.23,0.00013407138190276824
925,-0.75,-1.23,0.00013217499341745316
926,-0.72,-1.23,0.00013033928957948088
927,-0.69,-1.23,0.00012856427038885257
928,-0.6599999999999999,-1.23,0.0001268499358455686
929,-0.6300000000000001,-1.23,0.00012519628594962956
930,-0.6000000000000001,-1.23,0.0001236033207010328
931,-0.5700000000000001,-1.23,0.00012207104009978015
932,-0.54,-1.23,0.00012059944414587163
933,-0.51,-1.23,0.00011918853283930717
934,-0.48,-1.23,0.0001178383061800859
935,-0.4500000000000002,-1.23,0.00011654876416820947
936,-0.41999999999999993,-1.23,0.0001153199068036765
937,-0.3900000000000001,-1.23,0.00011415173408648677
938,-0.3599999999999999,-1.23,0.00011304424601664198
939,-0.33000000000000007,-1.23,0.00011199744259413986
940,-0.2999999999999998,-1.23,0.0001110113238189822
941,-0.27,-1.23,0.00011008588969116877
942,-0.24,-1.23,0.00010922114021069904
943,-0.20999999999999996,-1.23,0.00010841707537757304
944,-0.17999999999999994,-1.23,0.00010767369519179055
945,-0.1499999999999999,-1.23,0.00010699099965335215
946,-0.11999999999999988,-1.23,0.00010636898876225806
947,-0.09000000000000008,-1.23,0.00010580766251850799
948,-0.06000000000000005,-1.23,0.00010530702092210125
949,-0.030000000000000027,-1.23,0.00010486706397303871
950,0.0,-1.23,0.00010448779167131992
951,0.030000000000000027,-1.23,0.00010416920401694414
952,0.06000000000000005,-1.23,0.00010391130100991273
953,0.09000000000000008,-1.23,0.00010371408265022524
954,0.1200000000000001,-1.23,0.00010357754893788254
955,0.15000000000000013,-1.23,0.00010350169987288284
956,0.18000000000000016,-1.23,0.00010348653545522753
957,0.20999999999999996,-1.23,0.00010353205568491562
958,0.23999999999999977,-1.23,0.00010363826056194787
959,0.27,-1.23,0.00010380515008632336
960,0.2999999999999998,-1.23,0.0001040327242580433
961,0.33000000000000007,-1.23,0.00010432098307710687
962,0.3599999999999999,-1.23,0.00010466992654351454
963,0.3900000000000001,-1.23,0.0001050795546572666
964,0.41999999999999993,-1.23,0.00010554986741836079
965,0.4500000000000002,-1.23,0.00010608086482679988
966,0.48,-1.23,0.0001066725468825839
967,0.5100000000000002,-1.23,0.00010732491358571017
968,0.54,-1.23,0.00010803796493618072
969,0.5699999999999998,-1.23,0.00010881170093399535
970,0.5999999999999996,-1.23,0.00010964612157915346
971,0.6299999999999999,-1.23,0.00011054122687165567
972,0.6600000000000001,-1.23,0.00011149701681150285
973,0.69,-1.23,0.00011251349139869308
974,0.7199999999999998,-1.23,0.00011359065063322665
975,0.75,-1.23,0.0001147284945151044
976,0.7800000000000002,-1.23,0.00011592702304432603
977,0.81,-1.23,0.00011718623622089193
978,0.8399999999999999,-1.23,0.00011850613404480177
979,0.8700000000000001,-1.23,0.00011988671651605491
980,0.9000000000000004,-1.23,0.00012132798363465234
981,0.9300000000000002,-1.23,0.00012282993540059335
982,0.96,-1.23,0.0001243925718138776
983,0.9899999999999998,-1.23,0.00012601589287450756
984,1.02,-1.23,0.00012769989858247977
985,1.0499999999999998,-1.23,0.0001294445889377959
986,1.08,-1.23,0.00013124996394045676
987,1.1099999999999999,-1.23,0.00013311602359046104
988,1.1400000000000001,-1.23,0.00013504276788780874
989,1.17,-1.23,0.0001370301968325008
990,1.2000000000000002,-1.23,0.00013907831042453745
991,1.23,-1.23,0.0001411871086639171
992,1.2600000000000002,-1.23,0.00014335659155064004
993,1.29,-1.23,0.00014558675908470719
994,1.3199999999999998,-1.23,0.00014787761126611957
995,1.3499999999999996,-1.23,0.00015022914809487394
996,1.38,-1.23,0.00015264136957097394
997,1.4100000000000001,-1.23,0.00015511427569441611
998,1.44,-1.23,0.00015764786646520388
999,1.4699999999999998,-1.23,0.00016024214188333424
1000,-1.5,-1.2,0.00019499996580115133
1001,-1.47,-1.2,0.00019164646304176247
1002,-1.44,-1.2,0.00018835364492971902
1003,-1.41,-1.2,0.00018512151146501775
1004,-1.38,-1.2,0.00018195006264766045
1005,-1.35,-1.2,0.00017883929847764673
1006,-1.32,-1.2,0.00017578921895497772
1007,-1.29,-1.2,0.0001727998240796525
1008,-1.26,-1.2,0.0001698711138516713
1009,-1.23,-1.2,0.00016700308827103324
1010,-1.2,-1.2,0.00016419574733773893
1011,-1.17,-1.2,0.0001614490910517888
1012,-1.1400000000000001,-1.2,0.00015876311941318295
1013,-1.1099999999999999,-1.2,0.00015613783242192066
1014,-1.08,-1.2,0.00015357323007800258
1015,-1.05,-1.2,0.00015106931238142703
1016,-1.02,-1.2,0.00014862607933219626
1017,-0.99,-1.2,0.00014624353093031022
1018,-0.96,-1.2,0.00014392166717576738
1019,-0.9299999999999999,-1.2,0.00014166048806856773
1020,-0.8999999999999999,-1.2,0.0001394599936087135
1021,-0.87,-1.2,0.00013732018379620188
1022,-0.84,-1.2,0.00013524105863103463
1023,-0.8099999999999999,-1.2,0.00013322261811321088
1024,-0.78,-1.2,0.000131264862242731
1025,-0.75,-1.2,0.00012936779101959534
1026,-0.72,-1.2,0.00012753140444380403
1027,-0.69,-1.2,0.0001257557025153557
1028,-0.6599999999999999,-1.2,0.00012404068523425084
1029,-0.6300000000000001,-1.2,0.00012238635260049092
1030,-0.6000000000000001,-1.2,0.00012079270461407461
1031,-0.5700000000000001,-1.2,0.0001192597412750023
1032,-0.54,-1.2,0.00011778746258327349
1033,-0.51,-1.2,0.00011637586853888813
1034,-0.48,-1.2,0.0001150249591418469
1035,-0.4500000000000002,-1.2,0.00011373473439214996
1036,-0.41999999999999993,-1.2,0.00011250519428979663
1037,-0.3900000000000001,-1.2,0.00011133633883478718
1038,-0.3599999999999999,-1.2,0.00011022816802712157
1039,-0.33000000000000007,-1.2,0.00010918068186680025
1040,-0.2999999999999998,-1.2,0.00010819388035382272
1041,-0.27,-1.2,0.000107267763488189
1042,-0.24,-1.2,0.0001064023312698996
1043,-0.20999999999999996,-1.2,0.0001055975836989525
1044,-0.17999999999999994,-1.2,0.00010485352077535012
1045,-0.1499999999999999,-1.2,0.0001041701424990922
1046,-0.11999999999999988,-1.2,0.00010354744887017786
1047,-0.09000000000000008,-1.2,0.00010298543988860658
1048,-0.06000000000000005,-1.2,0.00010248411555438002
1049,-0.030000000000000027,-1.2,0.00010204347586749704
1050,0.0,-1.2,0.00010166352082795842
1051,0.030000000000000027,-1.2,0.00010134425043576296
1052,0.06000000000000005,-1.2,0.00010108566469091154
1053,0.09000000000000008,-1.2,0.0001008877635934039
1054,0.1200000000000001,-1.2,0.00010075054714324032
1055,0.15000000000000013,-1.2,0.00010067401534042064
1056,0.18000000000000016,-1.2,0.0001006581681849442
1057,0.20999999999999996,-1.2,0.00010070300567681285
1058,0.23999999999999977,-1.2,0.0001008085278160249
1059,0.27,-1.2,0.00010097473460258091
1060,0.2999999999999998,-1.2,0.00010120162603647969
1061,0.33000000000000007,-1.2,0.00010148920211772377
1062,0.3599999999999999,-1.2,0.00010183746284631104
1063,0.3900000000000001,-1.2,0.00010224640822224215
1064,0.41999999999999993,-1.2,0.0001027160382455176
1065,0.4500000000000002,-1.2,0.00010324635291613658
1066,0.48,-1.2,0.00010383735223409922
1067,0.5100000000000002,-1.2,0.00010448903619940568
1068,0.54,-1.2,0.00010520140481205645
1069,0.5699999999999998,-1.2,0.00010597445807205114
1070,0.5999999999999996,-1.2,0.00010680819597938891
1071,0.6299999999999999,-1.2,0.00010770261853407179
1072,0.6600000000000001,-1.2,0.00010865772573609768
1073,0.69,-1.2,0.00010967351758546816
1074,0.7199999999999998,-1.2,0.00011074999408218149
1075,0.75,-1.2,0.00011188715522623915
1076,0.7800000000000002,-1.2,0.00011308500101764123
1077,0.81,-1.2,0.00011434353145638621
1078,0.8399999999999999,-1.2,0.00011566274654247552
1079,0.8700000000000001,-1.2,0.00011704264627590877
1080,0.9000000000000004,-1.2,0.0001184832306566855
1081,0.9300000000000002,-1.2,0.00011998449968480674
1082,0.96,-1.2,0.0001215464533602713
1083,0.9899999999999998,-1.2,0.0001231690916830804
1084,1.02,-1.2,0.00012485241465323284
1085,1.0499999999999998,-1.2,0.00012659642227072932
1086,1.08,-1.2,0.00012840111453556947
1087,1.1099999999999999,-1.2,0.00013026649144775397
1088,1.1400000000000001,-1.2,0.00013219255300728154
1089,1.17,-1.2,0.00013417929921415316
1090,1.2000000000000002,-1.2,0.0001362267300683689
1091,1.23,-1.2,0.00013833484556992882
1092,1.2600000000000002,-1.2,0.00014050364571883186
1093,1.29,-1.2,0.00014273313051507973
1094,1.3199999999999998,-1.2,0.0001450232999586705
1095,1.3499999999999996,-1.2,0.00014737415404960652
1096,1.38,-1.2,0.00014978569278788496
1097,1.4100000000000001,-1.2,0.00015225791617350803
1098,1.44,-1.2,0.0001547908242064746
1099,1.4699999999999998,-1.2,0.00015738441688678488
1100,-1.5,-1.17,0.00019226923513613315
1101,-1.47,-1.17,0.000188915049638923
1102,-1.44,-1.17,0.00018562154878906003
1103,-1.41,-1.17,0.0001823887325865386
1104,-1.38,-1.17,0.00017921660103136031
1105,-1.35,-1.17,0.0001761051541235275
1106,-1.32,-1.17,0.00017305439186303737
1107,-1.29,-1.17,0.00017006431424989267
1108,-1.26,-1.17,0.00016713492128409037
1109,-1.23,-1.17,0.00016426621296563267
1110,-1.2,-1.17,0.00016145818929451852
1111,-1.17,-1.17,0.00015871085027074845
1112,-1.1400000000000001,-1.17,0.00015602419589432216
1113,-1.1099999999999999,-1.17,0.00015339822616523924
1114,-1.08,-1.17,0.0001508329410835017
1115,-1.05,-1.17,0.0001483283406491068
1116,-1.02,-1.17,0.00014588442486205587
1117,-0.99,-1.17,0.0001435011937223486
1118,-0.96,-1.17,0.00014117864722998542
1119,-0.9299999999999999,-1.17,0.00013891678538496696
1120,-0.8999999999999999,-1.17,0.0001367156081872917
1121,-0.87,-1.17,0.00013457511563696033
1122,-0.84,-1.17,0.00013249530773397263
1123,-0.8099999999999999,-1.17,0.0001304761844783284
1124,-0.78,-1.17,0.00012851774587002848
1125,-0.75,-1.17,0.00012661999190907228
1126,-0.72,-1.17,0.0001247829225954611
1127,-0.69,-1.17,0.0001230065379291924
1128,-0.6599999999999999,-1.17,0.00012129083791026823
1129,-0.6300000000000001,-1.17,0.00011963582253868764
1130,-0.6000000000000001,-1.17,0.00011804149181445058
1131,-0.5700000000000001,-1.17,0.00011650784573755784
1132,-0.54,-1.17,0.00011503488430800979
1133,-0.51,-1.17,0.00011362260752580473
1134,-0.48,-1.17,0.00011227101539094284
1135,-0.4500000000000002,-1.17,0.00011098010790342629
1136,-0.41999999999999993,-1.17,0.00010974988506325234
1137,-0.3900000000000001,-1.17,0.00010858034687042281
1138,-0.3599999999999999,-1.17,0.00010747149332493729
1139,-0.33000000000000007,-1.17,0.00010642332442679591
1140,-0.2999999999999998,-1.17,0.00010543584017599703
1141,-0.27,-1.17,0.00010450904057254356
1142,-0.24,-1.17,0.00010364292561643378
1143,-0.20999999999999996,-1.17,0.00010283749530766701
1144,-0.17999999999999994,-1.17,0.00010209274964624433
1145,-0.1499999999999999,-1.17,0.00010140868863216694
1146,-0.11999999999999988,-1.17,0.00010078531226543172
1147,-0.09000000000000008,-1.17,0.0001002226205460407
1148,-0.06000000000000005,-1.17,9.972061347399354e-05
1149,-0.030000000000000027,-1.17,9.927929104929082e-05
1150,0.0,-1.17,9.88986532719315e-05
1151,0.030000000000000027,-1.17,9.857870014191594e-05
1152,0.06000000000000005,-1.17,9.831943165924427e-05
1153,0.09000000000000008,-1.17,9.812084782391692e-05
1154,0.1200000000000001,-1.17,9.798294863593348e-05
1155,0.15000000000000013,-1.17,9.790573409529371e-05
1156,0.18000000000000016,-1.17,9.788920420199786e-05
1157,0.20999999999999996,-1.17,9.79333589560453e-05
1158,0.23999999999999977,-1.17,9.803819835743733e-05
1159,0.27,-1.17,9.8203722406173e-05
1160,0.2999999999999998,-1.17,9.842993110225217e-05
1161,0.33000000000000007,-1.17,9.87168244456751e-05
1162,0.3599999999999999,-1.17,9.90644024364429e-05
1163,0.3900000000000001,-1.17,9.947266507455446e-05
1164,0.41999999999999993,-1.17,9.994161236000856e-05
1165,0.4500000000000002,-1.17,0.00010047124429280767
1166,0.48,-1.17,0.00010106156087294989
1167,0.5100000000000002,-1.17,0.0001017125621004369
1168,0.54,-1.17,0.00010242424797526725
1169,0.5699999999999998,-1.17,0.00010319661849744088
1170,0.5999999999999996,-1.17,0.00010402967366696006
1171,0.6299999999999999,-1.17,0.00010492341348382201
1172,0.6600000000000001,-1.17,0.00010587783794802774
1173,0.69,-1.17,0.000106892947059578
1174,0.7199999999999998,-1.17,0.00010796874081847181
1175,0.75,-1.17,0.0001091052192247087
1176,0.7800000000000002,-1.17,0.00011030238227829004
1177,0.81,-1.17,0.00011156022997921598
1178,0.8399999999999999,-1.17,0.00011287876232748467
1179,0.8700000000000001,-1.17,0.00011425797932309755
1180,0.9000000000000004,-1.17,0.00011569788096605476
1181,0.9300000000000002,-1.17,0.00011719846725635564
1182,0.96,-1.17,0.00011875973819400003
1183,0.9899999999999998,-1.17,0.00012038169377898848
1184,1.02,-1.17,0.00012206433401132031
1185,1.0499999999999998,-1.17,0.00012380765889099724
1186,1.08,-1.17,0.000125611668418017
1187,1.1099999999999999,-1.17,0.0001274763625923816
1188,1.1400000000000001,-1.17,0.0001294017414140891
1189,1.17,-1.17,0.00013138780488314072
1190,1.2000000000000002,-1.17,0.00013343455299953628
1191,1.23,-1.17,0.0001355419857632761
1192,1.2600000000000002,-1.17,0.00013771010317435858
1193,1.29,-1.17,0.0001399389052327861
1194,1.3199999999999998,-1.17,0.00014222839193855715
1195,1.3499999999999996,-1.17,0.00014457856329167177
1196,1.38,-1.17,0.00014698941929213076
1197,1.4100000000000001,-1.17,0.0001494609599399333
1198,1.44,-1.17,0.0001519931852350804
1199,1.4699999999999998,-1.17,0.0001545860951775701
1200,-1.5,-1.1400000000000001,0.00018959790775844958
1201,-1.47,-1.1400000000000001,0.0001862430395234212
1202,-1.44,-1.1400000000000001,0.00018294885593573572
1203,-1.41,-1.1400000000000001,0.00017971535699539483
1204,-1.38,-1.1400000000000001,0.00017654254270239766
1205,-1.35,-1.1400000000000001,0.0001734304130567428
1206,-1.32,-1.1400000000000001,0.00017037896805843314
1207,-1.29,-1.1400000000000001,0.00016738820770746733
1208,-1.26,-1.1400000000000001,0.00016445813200384669
1209,-1.23,-1.1400000000000001,0.00016158874094756827
1210,-1.2,-1.1400000000000001,0.00015878003453863356
1211,-1.17,-1.1400000000000001,0.00015603201277704316
1212,-1.1400000000000001,-1.1400000000000001,0.00015334467566279633
1213,-1.1099999999999999,-1.1400000000000001,0.00015071802319589414
1214,-1.08,-1.1400000000000001,0.00014815205537633476
1215,-1.05,-1.1400000000000001,0.00014564677220412083
1216,-1.02,-1.1400000000000001,0.00014320217367924968
1217,-0.99,-1.1400000000000001,0.00014081825980172304
1218,-0.96,-1.1400000000000001,0.000138495030571539
1219,-0.9299999999999999,-1.1400000000000001,0.00013623248598869985
1220,-0.8999999999999999,-1.1400000000000001,0.0001340306260532047
1221,-0.87,-1.1400000000000001,0.00013188945076505297
1222,-0.84,-1.1400000000000001,0.0001298089601242455
1223,-0.8099999999999999,-1.1400000000000001,0.0001277891541307819
1224,-0.78,-1.1400000000000001,0.00012583003278466155
1225,-0.75,-1.1400000000000001,0.00012393159608588538
1226,-0.72,-1.1400000000000001,0.00012209384403445302
1227,-0.69,-1.1400000000000001,0.00012031677663036477
1228,-0.6599999999999999,-1.1400000000000001,0.00011860039387362012
1229,-0.6300000000000001,-1.1400000000000001,0.00011694469576422045
1230,-0.6000000000000001,-1.1400000000000001,0.00011534968230216259
1231,-0.5700000000000001,-1.1400000000000001,0.00011381535348744933
1232,-0.54,-1.1400000000000001,0.00011234170932008094
1233,-0.51,-1.1400000000000001,0.0001109287498000558
1234,-0.48,-1.1400000000000001,0.00010957647492737467
1235,-0.4500000000000002,-1.1400000000000001,0.00010828488470203759
1236,-0.41999999999999993,-1.1400000000000001,0.00010705397912404349
1237,-0.3900000000000001,-1.1400000000000001,0.00010588375819339408
1238,-0.3599999999999999,-1.1400000000000001,0.00010477422191008831
1239,-0.33000000000000007,-1.1400000000000001,0.00010372537027412641
1240,-0.2999999999999998,-1.1400000000000001,0.00010273720328550798
1241,-0.27,-1.1400000000000001,0.00010180972094423335
1242,-0.24,-1.1400000000000001,0.00010094292325030278
1243,-0.20999999999999996,-1.1400000000000001,0.00010013681020371706
1244,-0.17999999999999994,-1.1400000000000001,9.939138180447467e-05
1245,-0.1499999999999999,-1.1400000000000001,9.870663805257605e-05
1246,-0.11999999999999988,-1.1400000000000001,9.80825789480205e-05
1247,-0.09000000000000008,-1.1400000000000001,9.751920449080934e-05
1248,-0.06000000000000005,-1.1400000000000001,9.701651468094193e-05
1249,-0.030000000000000027,-1.1400000000000001,9.657450951841956e-05
1250,0.0,-1.1400000000000001,9.619318900324015e-05
1251,0.030000000000000027,-1.1400000000000001,9.587255313540488e-05
1252,0.06000000000000005,-1.1400000000000001,9.561260191491275e-05
1253,0.09000000000000008,-1.1400000000000001,9.54133353417649e-05
1254,0.1200000000000001,-1.1400000000000001,9.527475341596077e-05
1255,0.15000000000000013,-1.1400000000000001,9.519685613750136e-05
1256,0.18000000000000016,-1.1400000000000001,9.517964350638492e-05
1257,0.20999999999999996,-1.1400000000000001,9.522311552261268e-05
1258,0.23999999999999977,-1.1400000000000001,9.532727218618356e-05
1259,0.27,-1.1400000000000001,9.549211349709944e-05
1260,0.2999999999999998,-1.1400000000000001,9.571763945535948e-05
1261,0.33000000000000007,-1.1400000000000001,9.600385006096214e-05
1262,0.3599999999999999,-1.1400000000000001,9.635074531390948e-05
1263,0.3900000000000001,-1.1400000000000001,9.675832521420031e-05
1264,0.41999999999999993,-1.1400000000000001,9.72265897618344e-05
1265,0.4500000000000002,-1.1400000000000001,9.775553895681389e-05
1266,0.48,-1.1400000000000001,9.834517279913667e-05
1267,0.5100000000000002,-1.1400000000000001,9.899549128880267e-05
1268,0.54,-1.1400000000000001,9.970649442581343e-05
1269,0.5699999999999998,-1.1400000000000001,0.00010047818221016693
1270,0.5999999999999996,-1.1400000000000001,0.00010131055464186532
1271,0.6299999999999999,-1.1400000000000001,0.00010220361172090684
1272,0.6600000000000001,-1.1400000000000001,0.00010315735344729273
1273,0.69,-1.1400000000000001,0.00010417177982102259
1274,0.7199999999999998,-1.1400000000000001,0.0001052468908420968
1275,0.75,-1.1400000000000001,0.00010638268651051343
1276,0.7800000000000002,-1.1400000000000001,0.00010757916682627475
1277,0.81,-1.1400000000000001,0.00010883633178937995
1278,0.8399999999999999,-1.1400000000000001,0.00011015418139982878
1279,0.8700000000000001,-1.1400000000000001,0.00011153271565762164
1280,0.9000000000000004,-1.1400000000000001,0.00011297193456275807
1281,0.9300000000000002,-1.1400000000000001,0.0001144718381152389
1282,0.96,-1.1400000000000001,0.00011603242631506276
1283,0.9899999999999998,-1.1400000000000001,0.00011765369916223118
1284,1.02,-1.1400000000000001,0.00011933565665674455
1285,1.0499999999999998,-1.1400000000000001,0.00012107829879860013
1286,1.08,-1.1400000000000001,0.00012288162558779978
1287,1.1099999999999999,-1.1400000000000001,0.00012474563702434424
1288,1.1400000000000001,-1.1400000000000001,0.00012667033310823168
1289,1.17,-1.1400000000000001,0.000128655713839464
1290,1.2000000000000002,-1.1400000000000001,0.00013070177921803864
1291,1.23,-1.1400000000000001,0.00013280852924395806
1292,1.2600000000000002,-1.1400000000000001,0.00013497596391722074
1293,1.29,-1.1400000000000001,0.00013720408323782826
1294,1.3199999999999998,-1.1400000000000001,0.00013949288720577858
1295,1.3499999999999996,-1.1400000000000001,0.00014184237582107374
1296,1.38,-1.1400000000000001,0.0001442525490837134
1297,1.4100000000000001,-1.1400000000000001,0.0001467234069936952
1298,1.44,-1.1400000000000001,0.0001492549495510212
1299,1.4699999999999998,-1.1400000000000001,0.00015184717675569145
1300,-1.5,-1.1099999999999999,0.00018698598366810078
1301,-1.47,-1.1099999999999999,0.00018363043269525176
1302,-1.44,-1.1099999999999999,0.00018033556636974586
1303,-1.41,-1.1099999999999999,0.00017710138469158518
1304,-1.38,-1.1099999999999999,0.0001739278876607681
1305,-1.35,-1.1099999999999999,0.00017081507527729421
1306,-1.32,-1.1099999999999999,0.00016776294754116425
1307,-1.29,-1.1099999999999999,0.0001647715044523782
1308,-1.26,-1.1099999999999999,0.00016184074601093565
1309,-1.23,-1.1099999999999999,0.00015897067221683773
1310,-1.2,-1.1099999999999999,0.00015616128307008363
1311,-1.17,-1.1099999999999999,0.00015341257857067313
1312,-1.1400000000000001,-1.1099999999999999,0.0001507245587186066
1313,-1.1099999999999999,-1.1099999999999999,0.00014809722351388354
1314,-1.08,-1.1099999999999999,0.00014553057295650537
1315,-1.05,-1.1099999999999999,0.00014302460704647028
1316,-1.02,-1.1099999999999999,0.00014057932578377902
1317,-0.99,-1.1099999999999999,0.00013819472916843165
1318,-0.96,-1.1099999999999999,0.000135870817200428
1319,-0.9299999999999999,-1.1099999999999999,0.00013360758987976886
1320,-0.8999999999999999,-1.1099999999999999,0.00013140504720645301
1321,-0.87,-1.1099999999999999,0.00012926318918048124
1322,-0.84,-1.1099999999999999,0.0001271820158018543
1323,-0.8099999999999999,-1.1099999999999999,0.00012516152707056952
1324,-0.78,-1.1099999999999999,0.0001232017229866294
1325,-0.75,-1.1099999999999999,0.00012130260355003388
1326,-0.72,-1.1099999999999999,0.00011946416876078034
1327,-0.69,-1.1099999999999999,0.0001176864186188724
1328,-0.6599999999999999,-1.1099999999999999,0.00011596935312430661
1329,-0.6300000000000001,-1.1099999999999999,0.000114312972277087
1330,-0.6000000000000001,-1.1099999999999999,0.00011271727607720947
1331,-0.5700000000000001,-1.1099999999999999,0.00011118226452467626
1332,-0.54,-1.1099999999999999,0.00010970793761948745
1333,-0.51,-1.1099999999999999,0.00010829429536164197
1334,-0.48,-1.1099999999999999,0.00010694133775114018
1335,-0.4500000000000002,-1.1099999999999999,0.00010564906478798295
1336,-0.41999999999999993,-1.1099999999999999,0.00010441747647216957
1337,-0.3900000000000001,-1.1099999999999999,0.00010324657280369935
1338,-0.3599999999999999,-1.1099999999999999,0.00010213635378257311
1339,-0.33000000000000007,-1.1099999999999999,0.00010108681940879178
1340,-0.2999999999999998,-1.1099999999999999,0.00010009796968235313
1341,-0.27,-1.1099999999999999,9.916980460325884e-05
1342,-0.24,-1.1099999999999999,9.830232417150847e-05
1343,-0.20999999999999996,-1.1099999999999999,9.749552838710167e-05
1344,-0.17999999999999994,-1.1099999999999999,9.67494172500388e-05
1345,-0.1499999999999999,-1.1099999999999999,9.60639907603201e-05
1346,-0.11999999999999988,-1.1099999999999999,9.543924891794458e-05
1347,-0.09000000000000008,-1.1099999999999999,9.487519172291362e-05
1348,-0.06000000000000005,-1.1099999999999999,9.437181917522653e-05
1349,-0.030000000000000027,-1.1099999999999999,9.392913127488327e-05
1350,0.0,-1.1099999999999999,9.354712802188373e-05
1351,0.030000000000000027,-1.1099999999999999,9.32258094162279e-05
1352,0.06000000000000005,-1.1099999999999999,9.296517545791597e-05
1353,0.09000000000000008,-1.1099999999999999,9.276522614694822e-05
1354,0.1200000000000001,-1.1099999999999999,9.262596148332436e-05
1355,0.15000000000000013,-1.1099999999999999,9.254738146704386e-05
1356,0.18000000000000016,-1.1099999999999999,9.252948609810801e-05
1357,0.20999999999999996,-1.1099999999999999,9.257227537651541e-05
1358,0.23999999999999977,-1.1099999999999999,9.267574930226686e-05
1359,0.27,-1.1099999999999999,9.283990787536204e-05
1360,0.2999999999999998,-1.1099999999999999,9.306475109580094e-05
1361,0.33000000000000007,-1.1099999999999999,9.335027896358413e-05
1362,0.3599999999999999,-1.1099999999999999,9.369649147871122e-05
1363,0.3900000000000001,-1.1099999999999999,9.410338864118202e-05
1364,0.41999999999999993,-1.1099999999999999,9.457097045099666e-05
1365,0.4500000000000002,-1.1099999999999999,9.509923690815555e-05
1366,0.48,-1.1099999999999999,9.568818801265722e-05
1367,0.5100000000000002,-1.1099999999999999,9.633782376450394e-05
1368,0.54,-1.1099999999999999,9.704814416369395e-05
1369,0.5699999999999998,-1.1099999999999999,9.781914921022804e-05
1370,0.5999999999999996,-1.1099999999999999,9.865083890410528e-05
1371,0.6299999999999999,-1.1099999999999999,9.954321324532722e-05
1372,0.6600000000000001,-1.1099999999999999,0.00010049627223389341
1373,0.69,-1.1099999999999999,0.00010151001586980304
1374,0.7199999999999998,-1.1099999999999999,0.00010258444415305574
1375,0.75,-1.1099999999999999,0.00010371955708365385
1376,0.7800000000000002,-1.1099999999999999,0.00010491535466159466
1377,0.81,-1.1099999999999999,0.0001061718368868801
1378,0.8399999999999999,-1.1099999999999999,0.00010748900375950783
1379,0.8700000000000001,-1.1099999999999999,0.00010886685527948001
1380,0.9000000000000004,-1.1099999999999999,0.0001103053914467976
1381,0.9300000000000002,-1.1099999999999999,0.00011180461226145782
1382,0.96,-1.1099999999999999,0.00011336451772346187
1383,0.9899999999999998,-1.1099999999999999,0.00011498510783281003
1384,1.02,-1.1099999999999999,0.0001166663825895025
1385,1.0499999999999998,-1.1099999999999999,0.00011840834199353814
1386,1.08,-1.1099999999999999,0.00012021098604491818
1387,1.1099999999999999,-1.1099999999999999,0.00012207431474364175
1388,1.1400000000000001,-1.1099999999999999,0.0001239983280897088
1389,1.17,-1.1099999999999999,0.00012598302608312048
1390,1.2000000000000002,-1.1099999999999999,0.00012802840872387687
1391,1.23,-1.1099999999999999,0.00013013447601197553
1392,1.2600000000000002,-1.1099999999999999,0.00013230122794741803
1393,1.29,-1.1099999999999999,0.0001345286645302045
1394,1.3199999999999998,-1.1099999999999999,0.00013681678576033484
1395,1.3499999999999996,-1.1099999999999999,0.0001391655916378107
1396,1.38,-1.1099999999999999,0.0001415750821626287
1397,1.4100000000000001,-1.1099999999999999,0.0001440452573347909
1398,1.44,-1.1099999999999999,0.00014657611715429805
1399,1.4699999999999998,-1.1099999999999999,0.00014916766162114748
1400,-1.5,-1.08,0.00018443346286508826
1401,-1.47,-1.08,0.0001810772291544193
1402,-1.44,-1.08,0.00017778168009109315
1403,-1.41,-1.08,0.00017454681567511144
1404,-1.38,-1.08,0.00017137263590647425
1405,-1.35,-1.08,0.0001682591407851805
1406,-1.32,-1.08,0.00016520633031123005
1407,-1.29,-1.08,0.00016221420448462312
1408,-1.26,-1.08,0.0001592827633053617
1409,-1.23,-1.08,0.00015641200677344363
1410,-1.2,-1.08,0.00015360193488886864
1411,-1.17,-1.08,0.00015085254765163765
1412,-1.1400000000000001,-1.08,0.0001481638450617511
1413,-1.1099999999999999,-1.08,0.00014553582711920897
1414,-1.08,-1.08,0.00014296849382400872
1415,-1.05,-1.08,0.00014046184517615387
1416,-1.02,-1.08,0.00013801588117564304
1417,-0.99,-1.08,0.00013563060182247602
1418,-0.96,-1.08,0.00013330600711665197
1419,-0.9299999999999999,-1.08,0.0001310420970581726
1420,-0.8999999999999999,-1.08,0.00012883887164703682
1421,-0.87,-1.08,0.00012669633088324483
1422,-0.84,-1.08,0.00012461447476679662
1423,-0.8099999999999999,-1.08,0.00012259330329769306
1424,-0.78,-1.08,0.00012063281647593281
1425,-0.75,-1.08,0.00011873301430151561
1426,-0.72,-1.08,0.00011689389677444295
1427,-0.69,-1.08,0.00011511546389471397
1428,-0.6599999999999999,-1.08,0.00011339771566232928
1429,-0.6300000000000001,-1.08,0.00011174065207728889
1430,-0.6000000000000001,-1.08,0.00011014427313959212
1431,-0.5700000000000001,-1.08,0.00010860857884923802
1432,-0.54,-1.08,0.00010713356920622925
1433,-0.51,-1.08,0.000105719244210563
1434,-0.48,-1.08,0.0001043656038622417
1435,-0.4500000000000002,-1.08,0.00010307264816126414
1436,-0.41999999999999993,-1.08,0.00010184037710763043
1437,-0.3900000000000001,-1.08,0.00010066879070133987
1438,-0.3599999999999999,-1.08,9.955788894239395e-05
1439,-0.33000000000000007,-1.08,9.850767183079169e-05
1440,-0.2999999999999998,-1.08,9.751813936653362e-05
1441,-0.27,-1.08,9.658929154961906e-05
1442,-0.24,-1.08,9.572112838004826e-05
1443,-0.20999999999999996,-1.08,9.491364985782122e-05
1444,-0.17999999999999994,-1.08,9.416685598293809e-05
1445,-0.1499999999999999,-1.08,9.348074675539951e-05
1446,-0.11999999999999988,-1.08,9.28553221752046e-05
1447,-0.09000000000000008,-1.08,9.229058224235266e-05
1448,-0.06000000000000005,-1.08,9.17865269568458e-05
1449,-0.030000000000000027,-1.08,9.134315631868172e-05
1450,0.0,-1.08,9.096047032786241e-05
1451,0.030000000000000027,-1.08,9.063846898438644e-05
1452,0.06000000000000005,-1.08,9.037715228825492e-05
1453,0.09000000000000008,-1.08,9.017652023946628e-05
1454,0.1200000000000001,-1.08,9.003657283802288e-05
1455,0.15000000000000013,-1.08,8.995731008392222e-05
1456,0.18000000000000016,-1.08,8.99387319771655e-05
1457,0.20999999999999996,-1.08,8.998083851775296e-05
1458,0.23999999999999977,-1.08,9.008362970568397e-05
1459,0.27,-1.08,9.024710554095909e-05
1460,0.2999999999999998,-1.08,9.047126602357839e-05
1461,0.33000000000000007,-1.08,9.07561111535413e-05
1462,0.3599999999999999,-1.08,9.110164093084835e-05
1463,0.3900000000000001,-1.08,9.150785535549863e-05
1464,0.41999999999999993,-1.08,9.197475442749329e-05
1465,0.4500000000000002,-1.08,9.250233814683148e-05
1466,0.48,-1.08,9.30906065135136e-05
1467,0.5100000000000002,-1.08,9.373955952753981e-05
1468,0.54,-1.08,9.44491971889091e-05
1469,0.5699999999999998,-1.08,9.521951949762367e-05
1470,0.5999999999999996,-1.08,9.605052645368137e-05
1471,0.6299999999999999,-1.08,9.694221805708287e-05
1472,0.6600000000000001,-1.08,9.789459430782846e-05
1473,0.69,-1.08,9.89076552059181e-05
1474,0.7199999999999998,-1.08,9.998140075135118e-05
1475,0.75,-1.08,0.00010111583094412855
1476,0.7800000000000002,-1.08,0.00010231094578424895
1477,0.81,-1.08,0.00010356674527171434
1478,0.8399999999999999,-1.08,0.00010488322940652242
1479,0.8700000000000001,-1.08,0.00010626039818867489
1480,0.9000000000000004,-1.08,0.00010769825161817143
1481,0.9300000000000002,-1.08,0.00010919678969501187
1482,0.96,-1.08,0.00011075601241919582
1483,0.9899999999999998,-1.08,0.0001123759197907239
1484,1.02,-1.08,0.00011405651180959569
1485,1.0499999999999998,-1.08,0.00011579778847581192
1486,1.08,-1.08,0.00011759974978937175
1487,1.1099999999999999,-1.08,0.00011946239575027487
1488,1.1400000000000001,-1.08,0.00012138572635852188
1489,1.17,-1.08,0.0001233697416141137
1490,1.2000000000000002,-1.08,0.00012541444151704907
1491,1.23,-1.08,0.00012751982606732718
1492,1.2600000000000002,-1.08,0.00012968589526495005
1493,1.29,-1.08,0.00013191264910991735
1494,1.3199999999999998,-1.08,0.00013420008760222735
1495,1.3499999999999996,-1.08,0.00013654821074188183
1496,1.38,-1.08,0.0001389570185288804
1497,1.4100000000000001,-1.08,0.0001414265109632233
1498,1.44,-1.08,0.0001439566880449089
1499,1.4699999999999998,-1.08,0.000146547549773939
1500,-1.5,-1.05,0.00018194034534940932
1501,-1.47,-1.05,0.00017858342890091986
1502,-1.44,-1.05,0.00017528719709977383
1503,-1.41,-1.05,0.00017205164994597285
1504,-1.38,-1.05,0.00016887678743951503
1505,-1.35,-1.05,0.00016576260958040107
1506,-1.32,-1.05,0.0001627091163686306
1507,-1.29,-1.05,0.00015971630780420434
1508,-1.26,-1.05,0.0001567841838871215
1509,-1.23,-1.05,0.00015391274461738292
1510,-1.2,-1.05,0.0001511019899949884
1511,-1.17,-1.05,0.00014835192001993788
1512,-1.1400000000000001,-1.05,0.00014566253469223094
1513,-1.1099999999999999,-1.05,0.00014303383401186829
1514,-1.08,-1.05,0.00014046581797884827
1515,-1.05,-1.05,0.0001379584865931729
1516,-1.02,-1.05,0.00013551183985484227
1517,-0.99,-1.05,0.0001331258777638551
1518,-0.96,-1.05,0.0001308006003202112
1519,-0.9299999999999999,-1.05,0.0001285360075239119
1520,-0.8999999999999999,-1.05,0.00012633209937495536
1521,-0.87,-1.05,0.00012418887587334308
1522,-0.84,-1.05,0.00012210633701907508
1523,-0.8099999999999999,-1.05,0.00012008448281215092
1524,-0.78,-1.05,0.00011812331325257002
1525,-0.75,-1.05,0.00011622282834033326
1526,-0.72,-1.05,0.00011438302807544078
1527,-0.69,-1.05,0.0001126039124578913
1528,-0.6599999999999999,-1.05,0.00011088548148768671
1529,-0.6300000000000001,-1.05,0.0001092277351648259
1530,-0.6000000000000001,-1.05,0.00010763067348930855
1531,-0.5700000000000001,-1.05,0.000106094296461135
1532,-0.54,-1.05,0.00010461860408030586
1533,-0.51,-1.05,0.00010320359634681986
1534,-0.48,-1.05,0.0001018492732606778
1535,-0.4500000000000002,-1.05,0.00010055563482187999
1536,-0.41999999999999993,-1.05,9.932268103042679e-05
1537,-0.3900000000000001,-1.05,9.815041188631615e-05
1538,-0.3599999999999999,-1.05,9.70388273895497e-05
1539,-0.33000000000000007,-1.05,9.598792754012751e-05
1540,-0.2999999999999998,-1.05,9.499771233804894e-05
1541,-0.27,-1.05,9.40681817833141e-05
1542,-0.24,-1.05,9.31993358759236e-05
1543,-0.20999999999999996,-1.05,9.239117461587593e-05
1544,-0.17999999999999994,-1.05,9.164369800317299e-05
1545,-0.1499999999999999,-1.05,9.095690603781391e-05
1546,-0.11999999999999988,-1.05,9.033079871979845e-05
1547,-0.09000000000000008,-1.05,8.976537604912712e-05
1548,-0.06000000000000005,-1.05,8.926063802579991e-05
1549,-0.030000000000000027,-1.05,8.881658464981615e-05
1550,0.0,-1.05,8.84332159211764e-05
1551,0.030000000000000027,-1.05,8.811053183988028e-05
1552,0.06000000000000005,-1.05,8.78485324059276e-05
1553,0.09000000000000008,-1.05,8.764721761931987e-05
1554,0.1200000000000001,-1.05,8.75065874800559e-05
1555,0.15000000000000013,-1.05,8.74266419881348e-05
1556,0.18000000000000016,-1.05,8.740738114355827e-05
1557,0.20999999999999996,-1.05,8.744880494632531e-05
1558,0.23999999999999977,-1.05,8.755091339643686e-05
1559,0.27,-1.05,8.771370649389158e-05
1560,0.2999999999999998,-1.05,8.793718423869077e-05
1561,0.33000000000000007,-1.05,8.822134663083323e-05
1562,0.3599999999999999,-1.05,8.856619367031957e-05
1563,0.3900000000000001,-1.05,8.897172535715059e-05
1564,0.41999999999999993,-1.05,8.943794169132452e-05
1565,0.4500000000000002,-1.05,8.996484267284328e-05
1566,0.48,-1.05,9.05524283017051e-05
1567,0.5100000000000002,-1.05,9.120069857791118e-05
1568,0.54,-1.05,9.190965350146077e-05
1569,0.5699999999999998,-1.05,9.267929307235451e-05
1570,0.5999999999999996,-1.05,9.350961729059207e-05
1571,0.6299999999999999,-1.05,9.44006261561736e-05
1572,0.6600000000000001,-1.05,9.535231966909902e-05
1573,0.69,-1.05,9.63646978293682e-05
1574,0.7199999999999998,-1.05,9.74377606369814e-05
1575,0.75,-1.05,9.857150809193757e-05
1576,0.7800000000000002,-1.05,9.976594019423862e-05
1577,0.81,-1.05,0.0001010210569438837
1578,0.8399999999999999,-1.05,0.00010233685834087183
1579,0.8700000000000001,-1.05,0.00010371334438520483
1580,0.9000000000000004,-1.05,0.00010515051507688052
1581,0.9300000000000002,-1.05,0.00010664837041590063
1582,0.96,-1.05,0.00010820691040226374
1583,0.9899999999999998,-1.05,0.00010982613503597231
1584,1.02,-1.05,0.00011150604431702412
1585,1.0499999999999998,-1.05,0.00011324663824542008
1586,1.08,-1.05,0.00011504791682115983
1587,1.1099999999999999,-1.05,0.00011690988004424245
1588,1.1400000000000001,-1.05,0.00011883252791466987
1589,1.17,-1.05,0.00012081586043244131
1590,1.2000000000000002,-1.05,0.0001228598775975567
1591,1.23,-1.05,0.00012496457941001466
1592,1.2600000000000002,-1.05,0.0001271299658698176
1593,1.29,-1.05,0.00012935603697696344
1594,1.3199999999999998,-1.05,0.00013164279273145498
1595,1.3499999999999996,-1.05,0.00013399023313328892
1596,1.38,-1.05,0.00013639835818246657
1597,1.4100000000000001,-1.05,0.00013886716787898929
1598,1.44,-1.05,0.0001413966622228551
1599,1.4699999999999998,-1.05,0.00014398684121406474
1600,-1.5,-1.02,0.00017950663112106525
1601,-1.47,-1.02,0.00017614903193475674
1602,-1.44,-1.02,0.00017285211739579039
1603,-1.41,-1.02,0.00016961588750416935
1604,-1.38,-1.02,0.0001664403422598911
1605,-1.35,-1.02,0.00016332548166295713
1606,-1.32,-1.02,0.0001602713057133663
1607,-1.29,-1.02,0.00015727781441111997
1608,-1.26,-1.02,0.00015434500775621674
1609,-1.23,-1.02,0.00015147288574865833
1610,-1.2,-1.02,0.00014866144838844334
1611,-1.17,-1.02,0.00014591069567557305
1612,-1.1400000000000001,-1.02,0.0001432206276100458
1613,-1.1099999999999999,-1.02,0.00014059124419186245
1614,-1.08,-1.02,0.00013802254542102376
1615,-1.05,-1.02,0.000135514531297528
1616,-1.02,-1.02,0.00013306720182137575
1617,-0.99,-1.02,0.00013068055699256756
1618,-0.96,-1.02,0.00012835459681110519
1619,-0.9299999999999999,-1.02,0.00012608932127698477
1620,-0.8999999999999999,-1.02,0.00012388473039020843
1621,-0.87,-1.02,0.0001217408241507766
1622,-0.84,-1.02,0.0001196576025586874
1623,-0.8099999999999999,-1.02,0.00011763506561394353
1624,-0.78,-1.02,0.00011567321331654341
1625,-0.75,-1.02,0.00011377204566648655
1626,-0.72,-1.02,0.00011193156266377306
1627,-0.69,-1.02,0.00011015176430840461
1628,-0.6599999999999999,-1.02,0.00010843265060037885
1629,-0.6300000000000001,-1.02,0.00010677422153969762
1630,-0.6000000000000001,-1.02,0.00010517647712636031
1631,-0.5700000000000001,-1.02,0.00010363941736036693
1632,-0.54,-1.02,0.00010216304224171729
1633,-0.51,-1.02,0.00010074735177041114
1634,-0.48,-1.02,9.939234594644917e-05
1635,-0.4500000000000002,-1.02,9.809802476983064e-05
1636,-0.41999999999999993,-1.02,9.686438824055703e-05
1637,-0.3900000000000001,-1.02,9.56914363586272e-05
1638,-0.3599999999999999,-1.02,9.457916912404053e-05
1639,-0.33000000000000007,-1.02,9.352758653679801e-05
1640,-0.2999999999999998,-1.02,9.253668859689925e-05
1641,-0.27,-1.02,9.160647530434473e-05
1642,-0.24,-1.02,9.073694665913348e-05
1643,-0.20999999999999996,-1.02,8.992810266126614e-05
1644,-0.17999999999999994,-1.02,8.917994331074327e-05
1645,-0.1499999999999999,-1.02,8.849246860756355e-05
1646,-0.11999999999999988,-1.02,8.786567855172814e-05
1647,-0.09000000000000008,-1.02,8.729957314323661e-05
1648,-0.06000000000000005,-1.02,8.679415238208862e-05
1649,-0.030000000000000027,-1.02,8.634941626828512e-05
1650,0.0,-1.02,8.596536480182482e-05
1651,0.030000000000000027,-1.02,8.564199798270893e-05
1652,0.06000000000000005,-1.02,8.537931581093686e-05
1653,0.09000000000000008,-1.02,8.517731828650813e-05
1654,0.1200000000000001,-1.02,8.503600540942327e-05
1655,0.15000000000000013,-1.02,8.495537717968294e-05
1656,0.18000000000000016,-1.02,8.493543359728636e-05
1657,0.20999999999999996,-1.02,8.497617466223314e-05
1658,0.23999999999999977,-1.02,8.507760037452452e-05
1659,0.27,-1.02,8.523971073415887e-05
1660,0.2999999999999998,-1.02,8.546250574113777e-05
1661,0.33000000000000007,-1.02,8.574598539546049e-05
1662,0.3599999999999999,-1.02,8.609014969712702e-05
1663,0.3900000000000001,-1.02,8.6494998646137e-05
1664,0.41999999999999993,-1.02,8.69605322424913e-05
1665,0.4500000000000002,-1.02,8.748675048618921e-05
1666,0.48,-1.02,8.80736533772313e-05
1667,0.5100000000000002,-1.02,8.872124091561745e-05
1668,0.54,-1.02,8.942951310134654e-05
1669,0.5699999999999998,-1.02,9.019846993442024e-05
1670,0.5999999999999996,-1.02,9.10281114148377e-05
1671,0.6299999999999999,-1.02,9.191843754259895e-05
1672,0.6600000000000001,-1.02,9.286944831770363e-05
1673,0.69,-1.02,9.388114374015344e-05
1674,0.7199999999999998,-1.02,9.495352380994581e-05
1675,0.75,-1.02,9.608658852708266e-05
1676,0.7800000000000002,-1.02,9.728033789156388e-05
1677,0.81,-1.02,9.853477190338747e-05
1678,0.8399999999999999,-1.02,9.984989056255629e-05
1679,0.8700000000000001,-1.02,0.0001012256938690682
1680,0.9000000000000004,-1.02,0.00010266218182292408
1681,0.9300000000000002,-1.02,0.00010415935442412476
1682,0.96,-1.02,0.00010571721167266832
1683,0.9899999999999998,-1.02,0.00010733575356855654
1684,1.02,-1.02,0.00010901498011178775
1685,1.0499999999999998,-1.02,0.00011075489130236311
1686,1.08,-1.02,0.0001125554871402827
1687,1.1099999999999999,-1.02,0.00011441676762554585
1688,1.1400000000000001,-1.02,0.00011633873275815272
1689,1.17,-1.02,0.00011832138253810393
1690,1.2000000000000002,-1.02,0.00012036471696539846
1691,1.23,-1.02,0.00012246873604003736
1692,1.2600000000000002,-1.02,0.00012463343976201968
1693,1.29,-1.02,0.00012685882813134636
1694,1.3199999999999998,-1.02,0.0001291449011480165
1695,1.3499999999999996,-1.02,0.00013149165881203083
1696,1.38,-1.02,0.0001338991011233887
1697,1.4100000000000001,-1.02,0.00013636722808209038
1698,1.44,-1.02,0.0001388960396881358
1699,1.4699999999999998,-1.02,0.000141485535941526
1700,-1.5,-0.99,0.00017713232018005801
1701,-1.47,-0.99,0.00017377403825592715
1702,-1.44,-0.99,0.00017047644097914095
1703,-1.41,-0.99,0.0001672395283496988
1704,-1.38,-0.99,0.00016406330036760198
1705,-1.35,-0.99,0.00016094775703284685
1706,-1.32,-0.99,0.00015789289834543762
1707,-1.29,-0.99,0.00015489872430537064
1708,-1.26,-0.99,0.00015196523491264774
1709,-1.23,-0.99,0.00014909243016726937
1710,-1.2,-0.99,0.00014628031006923436
1711,-1.17,-0.99,0.00014352887461854341
1712,-1.1400000000000001,-0.99,0.00014083812381519557
1713,-1.1099999999999999,-0.99,0.00013820805765919306
1714,-1.08,-0.99,0.00013563867615053236
1715,-1.05,-0.99,0.0001331299792892174
1716,-1.02,-0.99,0.00013068196707524584
1717,-0.99,-0.99,0.00012829463950861825
1718,-0.96,-0.99,0.00012596799658933416
1719,-0.9299999999999999,-0.99,0.00012370203831739378
1720,-0.8999999999999999,-0.99,0.00012149676469279784
1721,-0.87,-0.99,0.00011935217571554462
1722,-0.84,-0.99,0.000117268271385636
1723,-0.8099999999999999,-0.99,0.00011524505170307186
1724,-0.78,-0.99,0.00011328251666785155
1725,-0.75,-0.99,0.00011138066627997403
1726,-0.72,-0.99,0.00010953950053944095
1727,-0.69,-0.99,0.00010775901944625195
1728,-0.6599999999999999,-0.99,0.00010603922300040625
1729,-0.6300000000000001,-0.99,0.00010438011120190496
1730,-0.6000000000000001,-0.99,0.00010278168405074742
1731,-0.5700000000000001,-0.99,0.0001012439415469335
1732,-0.54,-0.99,9.976688369046346e-05
1733,-0.51,-0.99,9.8350510481338e-05
1734,-0.48,-0.99,9.699482191955574e-05
1735,-0.4500000000000002,-0.99,9.569981800511789e-05
1736,-0.41999999999999993,-0.99,9.446549873802314e-05
1737,-0.3900000000000001,-0.99,9.329186411827293e-05
1738,-0.3599999999999999,-0.99,9.217891414586607e-05
1739,-0.33000000000000007,-0.99,9.112664882080395e-05
1740,-0.2999999999999998,-0.99,9.013506814308441e-05
1741,-0.27,-0.99,8.92041721127092e-05
1742,-0.24,-0.99,8.833396072967864e-05
1743,-0.20999999999999996,-0.99,8.752443399399113e-05
1744,-0.17999999999999994,-0.99,8.6775591905648e-05
1745,-0.1499999999999999,-0.99,8.608743446464852e-05
1746,-0.11999999999999988,-0.99,8.545996167099306e-05
1747,-0.09000000000000008,-0.99,8.489317352468121e-05
1748,-0.06000000000000005,-0.99,8.438707002571358e-05
1749,-0.030000000000000027,-0.99,8.394165117408898e-05
1750,0.0,-0.99,8.355691696980888e-05
1751,0.030000000000000027,-0.99,8.323286741287222e-05
1752,0.06000000000000005,-0.99,8.296950250328034e-05
1753,0.09000000000000008,-0.99,8.276682224103157e-05
1754,0.1200000000000001,-0.99,8.262482662612729e-05
1755,0.15000000000000013,-0.99,8.254351565856618e-05
1756,0.18000000000000016,-0.99,8.252288933834913e-05
1757,0.20999999999999996,-0.99,8.256294766547607e-05
1758,0.23999999999999977,-0.99,8.266369063994683e-05
1759,0.27,-0.99,8.282511826176188e-05
1760,0.2999999999999998,-0.99,8.304723053091991e-05
1761,0.33000000000000007,-0.99,8.333002744742265e-05
1762,0.3599999999999999,-0.99,8.367350901126891e-05
1763,0.3900000000000001,-0.99,8.407767522245866e-05
1764,0.41999999999999993,-0.99,8.454252608099296e-05
1765,0.4500000000000002,-0.99,8.506806158687088e-05
1766,0.48,-0.99,8.565428174009252e-05
1767,0.5100000000000002,-0.99,8.630118654065796e-05
1768,0.54,-0.99,8.700877598856743e-05
1769,0.5699999999999998,-0.99,8.777705008382108e-05
1770,0.5999999999999996,-0.99,8.860600882641822e-05
1771,0.6299999999999999,-0.99,8.949565221635983e-05
1772,0.6600000000000001,-0.99,9.044598025364432e-05
1773,0.69,-0.99,9.145699293827313e-05
1774,0.7199999999999998,-0.99,9.252869027024635e-05
1775,0.75,-0.99,9.366107224956269e-05
1776,0.7800000000000002,-0.99,9.485413887622283e-05
1777,0.81,-0.99,9.610789015022722e-05
1778,0.8399999999999999,-0.99,9.742232607157583e-05
1779,0.8700000000000001,-0.99,9.879744664026772e-05
1780,0.9000000000000004,-0.99,0.00010023325185630365
1781,0.9300000000000002,-0.99,0.00010172974171968295
1782,0.96,-0.99,0.00010328691623040676
1783,0.9899999999999998,-0.99,0.00010490477538847485
1784,1.02,-0.99,0.00010658331919388597
1785,1.0499999999999998,-0.99,0.0001083225476466416
1786,1.08,-0.99,0.00011012246074674099
1787,1.1099999999999999,-0.99,0.00011198305849418351
1788,1.1400000000000001,-0.99,0.00011390434088896992
1789,1.17,-0.99,0.00011588630793110127
1790,1.2000000000000002,-0.99,0.00011792895962057612
1791,1.23,-0.99,0.00012003229595739498
1792,1.2600000000000002,-0.99,0.00012219631694155707
1793,1.29,-0.99,0.00012442102257306337
1794,1.3199999999999998,-0.99,0.00012670641285191387
1795,1.3499999999999996,-0.99,0.00012905248777810734
1796,1.38,-0.99,0.00013145924735164568
1797,1.4100000000000001,-0.99,0.00013392669157252728
1798,1.44,-0.99,0.00013645482044075336
1799,1.4699999999999998,-0.99,0.00013904363395632135
1800,-1.5,-0.96,0.00017481741252638476
1801,-1.47,-0.96,0.00017145844786443392
1802,-1.44,-0.96,0.00016816016784982788
1803,-1.41,-0.96,0.00016492257248256717
1804,-1.38,-0.96,0.0001617456617626488
1805,-1.35,-0.96,0.00015862943569007316
1806,-1.32,-0.96,0.0001555738942648427
1807,-1.29,-0.96,0.00015257903748695597
1808,-1.26,-0.96,0.00014964486535641288
1809,-1.23,-0.96,0.00014677137787321473
1810,-1.2,-0.96,0.00014395857503735803
1811,-1.17,-0.96,0.00014120645684884812
1812,-1.1400000000000001,-0.96,0.00013851502330768092
1813,-1.1099999999999999,-0.96,0.00013588427441385708
1814,-1.08,-0.96,0.00013331421016737744
1815,-1.05,-0.96,0.00013080483056824167
1816,-1.02,-0.96,0.00012835613561644937
1817,-0.99,-0.96,0.0001259681253120018
1818,-0.96,-0.96,0.00012364079965489702
1819,-0.9299999999999999,-0.96,0.00012137415864513794
1820,-0.8999999999999999,-0.96,0.00011916820228272025
1821,-0.87,-0.96,0.00011702293056764847
1822,-0.84,-0.96,0.0001149383434999195
1823,-0.8099999999999999,-0.96,0.00011291444107953463
1824,-0.78,-0.96,0.00011095122330649438
1825,-0.75,-0.96,0.00010904869018079666
1826,-0.72,-0.96,0.00010720684170244376
1827,-0.69,-0.96,0.00010542567787143424
1828,-0.6599999999999999,-0.96,0.00010370519868776823
1829,-0.6300000000000001,-0.96,0.00010204540415144682
1830,-0.6000000000000001,-0.96,0.00010044629426246869
1831,-0.5700000000000001,-0.96,9.890786902083543e-05
1832,-0.54,-0.96,9.743012842654547e-05
1833,-0.51,-0.96,9.60130724795996e-05
1834,-0.48,-0.96,9.465670117999758e-05
1835,-0.4500000000000002,-0.96,9.336101452773886e-05
1836,-0.41999999999999993,-0.96,9.212601252282385e-05
1837,-0.3900000000000001,-0.96,9.09516951652532e-05
1838,-0.3599999999999999,-0.96,8.983806245502747e-05
1839,-0.33000000000000007,-0.96,8.878511439214429e-05
1840,-0.2999999999999998,-0.96,8.779285097660513e-05
1841,-0.27,-0.96,8.686127220841002e-05
1842,-0.24,-0.96,8.59903780875587e-05
1843,-0.20999999999999996,-0.96,8.518016861405137e-05
1844,-0.17999999999999994,-0.96,8.443064378788775e-05
1845,-0.1499999999999999,-0.96,8.374180360906816e-05
1846,-0.11999999999999988,-0.96,8.311364807759203e-05
1847,-0.09000000000000008,-0.96,8.254617719346036e-05
1848,-0.06000000000000005,-0.96,8.20393909566725e-05
1849,-0.030000000000000027,-0.96,8.159328936722791e-05
1850,0.0,-0.96,8.120787242512774e-05
1851,0.030000000000000027,-0.96,8.088314013037108e-05
1852,0.06000000000000005,-0.96,8.061909248295852e-05
1853,0.09000000000000008,-0.96,8.041572948288996e-05
1854,0.1200000000000001,-0.96,8.027305113016509e-05
1855,0.15000000000000013,-0.96,8.019105742478442e-05
1856,0.18000000000000016,-0.96,8.016974836674734e-05
1857,0.20999999999999996,-0.96,8.020912395605377e-05
1858,0.23999999999999977,-0.96,8.030918419270442e-05
1859,0.27,-0.96,8.046992907669884e-05
1860,0.2999999999999998,-0.96,8.069135860803743e-05
1861,0.33000000000000007,-0.96,8.097347278671941e-05
1862,0.3599999999999999,-0.96,8.131627161274586e-05
1863,0.3900000000000001,-0.96,8.171975508611583e-05
1864,0.41999999999999993,-0.96,8.218392320683019e-05
1865,0.4500000000000002,-0.96,8.27087759748875e-05
1866,0.48,-0.96,8.329431339028901e-05
1867,0.5100000000000002,-0.96,8.394053545303441e-05
1868,0.54,-0.96,8.464744216312417e-05
1869,0.5699999999999998,-0.96,8.541503352055685e-05
1870,0.5999999999999996,-0.96,8.624330952533411e-05
1871,0.6299999999999999,-0.96,8.713227017745492e-05
1872,0.6600000000000001,-0.96,8.808191547691978e-05
1873,0.69,-0.96,8.90922454237284e-05
1874,0.7199999999999998,-0.96,9.016326001788094e-05
1875,0.75,-0.96,9.129495925937778e-05
1876,0.7800000000000002,-0.96,9.248734314821801e-05
1877,0.81,-0.96,9.37404116844019e-05
1878,0.8399999999999999,-0.96,9.505416486792967e-05
1879,0.8700000000000001,-0.96,9.642860269880188e-05
1880,0.9000000000000004,-0.96,9.786372517701798e-05
1881,0.9300000000000002,-0.96,9.935953230257712e-05
1882,0.96,-0.96,0.00010091602407548115
1883,0.9899999999999998,-0.96,0.00010253320049572894
1884,1.02,-0.96,0.00010421106156331957
1885,1.0499999999999998,-0.96,0.00010594960727825447
1886,1.08,-0.96,0.0001077488376405333
1887,1.1099999999999999,-0.96,0.00010960875265015649
1888,1.1400000000000001,-0.96,0.0001115293523071232
1889,1.17,-0.96,0.0001135106366114341
1890,1.2000000000000002,-0.96,0.00011555260556308897
1891,1.23,-0.96,0.00011765525916208723
1892,1.2600000000000002,-0.96,0.00011981859740842915
1893,1.29,-0.96,0.00012204262030211575
1894,1.3199999999999998,-0.96,0.0001243273278431453
1895,1.3499999999999996,-0.96,0.00012667272003151955
1896,1.38,-0.96,0.00012907879686723637
1897,1.4100000000000001,-0.96,0.00013154555835029889
1898,1.44,-0.96,0.00013407300448070364
1899,1.4699999999999998,-0.96,0.0001366611352584535
1900,-1.5,-0.9299999999999999,0.0001725619081600463
1901,-1.47,-0.9299999999999999,0.0001692022607602763
1902,-1.44,-0.9299999999999999,0.0001659032980078498
1903,-1.41,-0.9299999999999999,0.0001626650199027671
1904,-1.38,-0.9299999999999999,0.0001594874264450289
1905,-1.35,-0.9299999999999999,0.00015637051763463445
1906,-1.32,-0.9299999999999999,0.00015331429347158424
1907,-1.29,-0.9299999999999999,0.00015031875395587696
1908,-1.26,-0.9299999999999999,0.00014738389908751343
1909,-1.23,-0.9299999999999999,0.00014450972886649463
1910,-1.2,-0.9299999999999999,0.00014169624329281866
1911,-1.17,-0.9299999999999999,0.00013894344236648824
1912,-1.1400000000000001,-0.9299999999999999,0.0001362513260875008
1913,-1.1099999999999999,-0.9299999999999999,0.0001336198944558569
1914,-1.08,-0.9299999999999999,0.00013104914747155642
1915,-1.05,-0.9299999999999999,0.0001285390851346013
1916,-1.02,-0.9299999999999999,0.00012608970744498892
1917,-0.99,-0.9299999999999999,0.00012370101440272057
1918,-0.96,-0.9299999999999999,0.00012137300600779652
1919,-0.9299999999999999,-0.9299999999999999,0.00011910568226021633
1920,-0.8999999999999999,-0.9299999999999999,0.00011689904315997969
1921,-0.87,-0.9299999999999999,0.00011475308870708698
1922,-0.84,-0.9299999999999999,0.00011266781890153779
1923,-0.8099999999999999,-0.9299999999999999,0.00011064323374333291
1924,-0.78,-0.9299999999999999,0.000108679333232472
1925,-0.75,-0.9299999999999999,0.00010677611736895473
1926,-0.72,-0.9299999999999999,0.00010493358615278143
1927,-0.69,-0.9299999999999999,0.00010315173958395194
1928,-0.6599999999999999,-0.9299999999999999,0.00010143057766246624
1929,-0.6300000000000001,-0.9299999999999999,9.977010038832472e-05
1930,-0.6000000000000001,-0.9299999999999999,9.817030776152634e-05
1931,-0.5700000000000001,-0.9299999999999999,9.663119978207266e-05
1932,-0.54,-0.9299999999999999,9.515277644996255e-05
1933,-0.51,-0.9299999999999999,9.373503776519577e-05
1934,-0.48,-0.9299999999999999,9.237798372777434e-05
1935,-0.4500000000000002,-0.9299999999999999,9.108161433769537e-05
1936,-0.41999999999999993,-0.9299999999999999,8.984592959496054e-05
1937,-0.3900000000000001,-0.9299999999999999,8.867092949956983e-05
1938,-0.3599999999999999,-0.9299999999999999,8.755661405152283e-05
1939,-0.33000000000000007,-0.9299999999999999,8.650298325081985e-05
1940,-0.2999999999999998,-0.9299999999999999,8.551003709746074e-05
1941,-0.27,-0.9299999999999999,8.457777559144522e-05
1942,-0.24,-0.9299999999999999,8.370619873277397e-05
1943,-0.20999999999999996,-0.9299999999999999,8.289530652144643e-05
1944,-0.17999999999999994,-0.9299999999999999,8.214509895746262e-05
1945,-0.1499999999999999,-0.9299999999999999,8.145557604082295e-05
1946,-0.11999999999999988,-0.9299999999999999,8.082673777152668e-05
1947,-0.09000000000000008,-0.9299999999999999,8.02585841495747e-05
1948,-0.06000000000000005,-0.9299999999999999,7.97511151749665e-05
1949,-0.030000000000000027,-0.9299999999999999,7.930433084770222e-05
1950,0.0,-0.9299999999999999,7.891823116778196e-05
1951,0.030000000000000027,-0.9299999999999999,7.859281613520534e-05
1952,0.06000000000000005,-0.9299999999999999,7.832808574997252e-05
1953,0.09000000000000008,-0.9299999999999999,7.812404001208368e-05
1954,0.1200000000000001,-0.9299999999999999,7.798067892153876e-05
1955,0.15000000000000013,-0.9299999999999999,7.789800247833768e-05
1956,0.18000000000000016,-0.9299999999999999,7.787601068248002e-05
1957,0.20999999999999996,-0.9299999999999999,7.791470353396695e-05
1958,0.23999999999999977,-0.9299999999999999,7.801408103279727e-05
1959,0.27,-0.9299999999999999,7.817414317897115e-05
1960,0.2999999999999998,-0.9299999999999999,7.839488997248978e-05
1961,0.33000000000000007,-0.9299999999999999,7.867632141335172e-05
1962,0.3599999999999999,-0.9299999999999999,7.90184375015582e-05
1963,0.3900000000000001,-0.9299999999999999,7.942123823710811e-05
1964,0.41999999999999993,-0.9299999999999999,7.988472362000167e-05
1965,0.4500000000000002,-0.9299999999999999,8.04088936502389e-05
1966,0.48,-0.9299999999999999,8.099374832782047e-05
1967,0.5100000000000002,-0.9299999999999999,8.163928765274591e-05
1968,0.54,-0.9299999999999999,8.234551162501519e-05
1969,0.5699999999999998,-0.9299999999999999,8.311242024462752e-05
1970,0.5999999999999996,-0.9299999999999999,8.394001351158513e-05
1971,0.6299999999999999,-0.9299999999999999,8.482829142588608e-05
1972,0.6600000000000001,-0.9299999999999999,8.577725398753068e-05
1973,0.69,-0.9299999999999999,8.678690119651905e-05
1974,0.7199999999999998,-0.9299999999999999,8.785723305285179e-05
1975,0.75,-0.9299999999999999,8.898824955652773e-05
1976,0.7800000000000002,-0.9299999999999999,9.01799507075478e-05
1977,0.81,-0.9299999999999999,9.143233650591215e-05
1978,0.8399999999999999,-0.9299999999999999,9.274540695161995e-05
1979,0.8700000000000001,-0.9299999999999999,9.411916204467173e-05
1980,0.9000000000000004,-0.9299999999999999,9.555360178506745e-05
1981,0.9300000000000002,-0.9299999999999999,9.704872617280683e-05
1982,0.96,-0.9299999999999999,9.860453520789019e-05
1983,0.9899999999999998,-0.9299999999999999,0.00010022102889031743
1984,1.02,-0.9299999999999999,0.00010189820722008849
1985,1.0499999999999998,-0.9299999999999999,0.00010363607019720328
1986,1.08,-0.9299999999999999,0.00010543461782166258
1987,1.1099999999999999,-0.9299999999999999,0.00010729385009346484
1988,1.1400000000000001,-0.9299999999999999,0.00010921376701261132
1989,1.17,-0.9299999999999999,0.00011119436857910168
1990,1.2000000000000002,-0.9299999999999999,0.00011323565479293616
1991,1.23,-0.9299999999999999,0.00011533762565411452
1992,1.2600000000000002,-0.9299999999999999,0.00011750028116263653
1993,1.29,-0.9299999999999999,0.00011972362131850292
1994,1.3199999999999998,-0.9299999999999999,0.000122007646121713
1995,1.3499999999999996,-0.9299999999999999,0.00012435235557226642
1996,1.38,-0.9299999999999999,0.0001267577496701632
1997,1.4100000000000001,-0.9299999999999999,0.00012922382841540505
1998,1.44,-0.9299999999999999,0.00013175059180799045
1999,1.4699999999999998,-0.9299999999999999,0.0001343380398479193
2000,-1.5,-0.8999999999999999,0.00017036580708104356
2001,-1.47,-0.8999999999999999,0.00016700547694345326
2002,-1.44,-0.8999999999999999,0.00016370583145320795
2003,-1.41,-0.8999999999999999,0.00016046687061030412
2004,-1.38,-0.8999999999999999,0.00015728859441474573
2005,-1.35,-0.8999999999999999,0.00015417100286653108
2006,-1.32,-0.8999999999999999,0.0001511140959656606
2007,-1.29,-0.8999999999999999,0.00014811787371213242
2008,-1.26,-0.8999999999999999,0.00014518233610594943
2009,-1.23,-0.8999999999999999,0.00014230748314711023
2010,-1.2,-0.8999999999999999,0.0001394933148356151
2011,-1.17,-0.8999999999999999,0.000136739831171463
2012,-1.1400000000000001,-0.8999999999999999,0.00013404703215465474
2013,-1.1099999999999999,-0.8999999999999999,0.00013141491778519192
2014,-1.08,-0.8999999999999999,0.0001288434880630715
2015,-1.05,-0.8999999999999999,0.00012633274298829526
2016,-1.02,-0.8999999999999999,0.00012388268256086324
2017,-0.99,-0.8999999999999999,0.00012149330678077534
2018,-0.96,-0.8999999999999999,0.00011916461564803052
2019,-0.9299999999999999,-0.8999999999999999,0.00011689660916263018
2020,-0.8999999999999999,-0.8999999999999999,0.0001146892873245734
2021,-0.87,-0.8999999999999999,0.00011254265013386063
2022,-0.84,-0.8999999999999999,0.0001104566975904913
2023,-0.8099999999999999,-0.8999999999999999,0.00010843142969446635
2024,-0.78,-0.8999999999999999,0.00010646684644578557
2025,-0.75,-0.8999999999999999,0.00010456294784444733
2026,-0.72,-0.8999999999999999,0.00010271973389045496
2027,-0.69,-0.8999999999999999,0.00010093720458380476
2028,-0.6599999999999999,-0.8999999999999999,9.921535992449879e-05
2029,-0.6300000000000001,-0.8999999999999999,9.75541999125366e-05
2030,-0.6000000000000001,-0.8999999999999999,9.595372454791886e-05
2031,-0.5700000000000001,-0.8999999999999999,9.441393383064438e-05
2032,-0.54,-0.8999999999999999,9.293482776071468e-05
2033,-0.51,-0.8999999999999999,9.15164063381276e-05
2034,-0.48,-0.8999999999999999,9.015866956288529e-05
2035,-0.4500000000000002,-0.8999999999999999,8.886161743498689e-05
2036,-0.41999999999999993,-0.8999999999999999,8.762524995443171e-05
2037,-0.3900000000000001,-0.8999999999999999,8.644956712122097e-05
2038,-0.3599999999999999,-0.8999999999999999,8.53345689353539e-05
2039,-0.33000000000000007,-0.8999999999999999,8.428025539683076e-05
2040,-0.2999999999999998,-0.8999999999999999,8.32866265056513e-05
2041,-0.27,-0.8999999999999999,8.235368226181558e-05
2042,-0.24,-0.8999999999999999,8.14814226653241e-05
2043,-0.20999999999999996,-0.8999999999999999,8.066984771617644e-05
2044,-0.17999999999999994,-0.8999999999999999,7.991895741437254e-05
2045,-0.1499999999999999,-0.8999999999999999,7.922875175991274e-05
2046,-0.11999999999999988,-0.8999999999999999,7.859923075279624e-05
2047,-0.09000000000000008,-0.8999999999999999,7.803039439302419e-05
2048,-0.06000000000000005,-0.8999999999999999,7.752224268059595e-05
2049,-0.030000000000000027,-0.8999999999999999,7.70747756155117e-05
2050,0.0,-0.8999999999999999,7.668799319777097e-05
2051,0.030000000000000027,-0.8999999999999999,7.636189542737385e-05
2052,0.06000000000000005,-0.8999999999999999,7.609648230432103e-05
2053,0.09000000000000008,-0.8999999999999999,7.589175382861217e-05
2054,0.1200000000000001,-0.8999999999999999,7.574771000024704e-05
2055,0.15000000000000013,-0.8999999999999999,7.566435081922594e-05
2056,0.18000000000000016,-0.8999999999999999,7.564167628554799e-05
2057,0.20999999999999996,-0.8999999999999999,7.567968639921483e-05
2058,0.23999999999999977,-0.8999999999999999,7.577838116022471e-05
2059,0.27,-0.8999999999999999,7.59377605685793e-05
2060,0.2999999999999998,-0.8999999999999999,7.61578246242768e-05
2061,0.33000000000000007,-0.8999999999999999,7.643857332731928e-05
2062,0.3599999999999999,-0.8999999999999999,7.678000667770505e-05
2063,0.3900000000000001,-0.8999999999999999,7.718212467543478e-05
2064,0.41999999999999993,-0.8999999999999999,7.764492732050832e-05
2065,0.4500000000000002,-0.8999999999999999,7.816841461292583e-05
2066,0.48,-0.8999999999999999,7.875258655268708e-05
2067,0.5100000000000002,-0.8999999999999999,7.939744313979195e-05
2068,0.54,-0.8999999999999999,8.010298437424137e-05
2069,0.5699999999999998,-0.8999999999999999,8.086921025603447e-05
2070,0.5999999999999996,-0.8999999999999999,8.169612078517055e-05
2071,0.6299999999999999,-0.8999999999999999,8.258371596165149e-05
2072,0.6600000000000001,-0.8999999999999999,8.353199578547618e-05
2073,0.69,-0.8999999999999999,8.45409602566443e-05
2074,0.7199999999999998,-0.8999999999999999,8.561060937515728e-05
2075,0.75,-0.8999999999999999,8.674094314101276e-05
2076,0.7800000000000002,-0.8999999999999999,8.793196155421304e-05
2077,0.81,-0.8999999999999999,8.918366461475683e-05
2078,0.8399999999999999,-0.8999999999999999,9.049605232264426e-05
2079,0.8700000000000001,-0.8999999999999999,9.186912467787593e-05
2080,0.9000000000000004,-0.8999999999999999,9.330288168045107e-05
2081,0.9300000000000002,-0.8999999999999999,9.47973233303707e-05
2082,0.96,-0.8999999999999999,9.635244962763397e-05
2083,0.9899999999999998,-0.8999999999999999,9.796826057224131e-05
2084,1.02,-0.8999999999999999,9.964475616419221e-05
2085,1.0499999999999998,-0.8999999999999999,0.00010138193640348655
2086,1.08,-0.8999999999999999,0.00010317980129012556
2087,1.1099999999999999,-0.8999999999999999,0.00010503835082410796
2088,1.1400000000000001,-0.8999999999999999,0.00010695758500543488
2089,1.17,-0.8999999999999999,0.00010893750383410496
2090,1.2000000000000002,-0.8999999999999999,0.00011097810731011905
2091,1.23,-0.8999999999999999,0.00011307939543347724
2092,1.2600000000000002,-0.8999999999999999,0.00011524136820417971
2093,1.29,-0.8999999999999999,0.00011746402562222411
2094,1.3199999999999998,-0.8999999999999999,0.00011974736768761425
2095,1.3499999999999996,-0.8999999999999999,0.00012209139440034778
2096,1.38,-0.8999999999999999,0.0001244961057604254
2097,1.4100000000000001,-0.8999999999999999,0.00012696150176784676
2098,1.44,-0.8999999999999999,0.00012948758242261238
2099,1.4699999999999998,-0.8999999999999999,0.00013207434772472072
2100,-1.5,-0.87,0.0001682291092893754
2101,-1.47,-0.87,0.0001648680964139639
2102,-1.44,-0.87,0.00016156776818589797
2103,-1.41,-0.87,0.00015832812460517493
2104,-1.38,-0.87,0.0001551491656717962
2105,-1.35,-0.87,0.00015203089138576194
2106,-1.32,-0.87,0.00014897330174707077
2107,-1.29,-0.87,0.00014597639675572392
2108,-1.26,-0.87,0.00014304017641172018
2109,-1.23,-0.87,0.00014016464071506097
2110,-1.2,-0.87,0.00013734978966574516
2111,-1.17,-0.87,0.00013459562326377362
2112,-1.1400000000000001,-0.87,0.0001319021415091453
2113,-1.1099999999999999,-0.87,0.00012926934440186182
2114,-1.08,-0.87,0.00012669723194192158
2115,-1.05,-0.87,0.00012418580412932475
2116,-1.02,-0.87,0.00012173506096407274
2117,-0.99,-0.87,0.00011934500244616435
2118,-0.96,-0.87,0.0001170156285756007
2119,-0.9299999999999999,-0.87,0.00011474693935237921
2120,-0.8999999999999999,-0.87,0.00011253893477650201
2121,-0.87,-0.87,0.00011039161484796865
2122,-0.84,-0.87,0.00010830497956677998
2123,-0.8099999999999999,-0.87,0.0001062790289329352
2124,-0.78,-0.87,0.0001043137629464336
2125,-0.75,-0.87,0.00010240918160727535
2126,-0.72,-0.87,0.00010056528491546206
2127,-0.69,-0.87,9.878207287099231e-05
2128,-0.6599999999999999,-0.87,9.705954547386609e-05
2129,-0.6300000000000001,-0.87,9.539770272408374e-05
2130,-0.6000000000000001,-0.87,9.379654462164578e-05
2131,-0.5700000000000001,-0.87,9.225607116655193e-05
2132,-0.54,-0.87,9.07762823588012e-05
2133,-0.51,-0.87,8.935717819839489e-05
2134,-0.48,-0.87,8.799875868533178e-05
2135,-0.4500000000000002,-0.87,8.670102381961319e-05
2136,-0.41999999999999993,-0.87,8.546397360123832e-05
2137,-0.3900000000000001,-0.87,8.428760803020701e-05
2138,-0.3599999999999999,-0.87,8.317192710652013e-05
2139,-0.33000000000000007,-0.87,8.211693083017638e-05
2140,-0.2999999999999998,-0.87,8.112261920117672e-05
2141,-0.27,-0.87,8.018899221952113e-05
2142,-0.24,-0.87,7.931604988520953e-05
2143,-0.20999999999999996,-0.87,7.850379219824173e-05
2144,-0.17999999999999994,-0.87,7.775221915861743e-05
2145,-0.1499999999999999,-0.87,7.70613307663377e-05
2146,-0.11999999999999988,-0.87,7.643112702140133e-05
2147,-0.09000000000000008,-0.87,7.586160792380855e-05
2148,-0.06000000000000005,-0.87,7.535277347356004e-05
2149,-0.030000000000000027,-0.87,7.490462367065565e-05
2150,0.0,-0.87,7.451715851509508e-05
2151,0.030000000000000027,-0.87,7.419037800687829e-05
2152,0.06000000000000005,-0.87,7.39242821460047e-05
2153,0.09000000000000008,-0.87,7.371887093247554e-05
2154,0.1200000000000001,-0.87,7.357414436629076e-05
2155,0.15000000000000013,-0.87,7.349010244744876e-05
2156,0.18000000000000016,-0.87,7.346674517595152e-05
2157,0.20999999999999996,-0.87,7.350407255179761e-05
2158,0.23999999999999977,-0.87,7.360208457498821e-05
2159,0.27,-0.87,7.376078124552212e-05
2160,0.2999999999999998,-0.87,7.398016256340003e-05
2161,0.33000000000000007,-0.87,7.42602285286219e-05
2162,0.3599999999999999,-0.87,7.460097914118718e-05
2163,0.3900000000000001,-0.87,7.500241440109713e-05
2164,0.41999999999999993,-0.87,7.546453430835019e-05
2165,0.4500000000000002,-0.87,7.598733886294724e-05
2166,0.48,-0.87,7.657082806488861e-05
2167,0.5100000000000002,-0.87,7.721500191417342e-05
2168,0.54,-0.87,7.791986041080235e-05
2169,0.5699999999999998,-0.87,7.868540355477514e-05
2170,0.5999999999999996,-0.87,7.951163134609162e-05
2171,0.6299999999999999,-0.87,8.039854378475233e-05
2172,0.6600000000000001,-0.87,8.134614087075663e-05
2173,0.69,-0.87,8.235442260410475e-05
2174,0.7199999999999998,-0.87,8.34233889847968e-05
2175,0.75,-0.87,8.455304001283266e-05
2176,0.7800000000000002,-0.87,8.574337568821289e-05
2177,0.81,-0.87,8.699439601093664e-05
2178,0.8399999999999999,-0.87,8.830610098100426e-05
2179,0.8700000000000001,-0.87,8.967849059841623e-05
2180,0.9000000000000004,-0.87,9.111156486317081e-05
2181,0.9300000000000002,-0.87,9.260532377526984e-05
2182,0.96,-0.87,9.415976733471308e-05
2183,0.9899999999999998,-0.87,9.577489554149957e-05
2184,1.02,-0.87,9.745070839563071e-05
2185,1.0499999999999998,-0.87,9.91872058971057e-05
2186,1.08,-0.87,0.00010098438804592355
2187,1.1099999999999999,-0.87,0.00010284225484208637
2188,1.1400000000000001,-0.87,0.0001047608062855928
2189,1.17,-0.87,0.0001067400423764427
2190,1.2000000000000002,-0.87,0.00010877996311463645
2191,1.23,-0.87,0.00011088056850017484
2192,1.2600000000000002,-0.87,0.0001130418585330565
2193,1.29,-0.87,0.00011526383321328223
2194,1.3199999999999998,-0.87,0.00011754649254085187
2195,1.3499999999999996,-0.87,0.00011988983651576493
2196,1.38,-0.87,0.00012229386513802227
2197,1.4100000000000001,-0.87,0.00012475857840762297
2198,1.44,-0.87,0.00012728397632456837
2199,1.4699999999999998,-0.87,0.0001298700588888572
2200,-1.5,-0.84,0.00016615181478504267
2201,-1.47,-0.84,0.00016279011917181207
2202,-1.44,-0.84,0.00015948910820592463
2203,-1.41,-0.84,0.00015624878188738223
2204,-1.38,-0.84,0.00015306914021618375
2205,-1.35,-0.84,0.00014995018319232883
2206,-1.32,-0.84,0.00014689191081581696
2207,-1.29,-0.84,0.00014389432308664917
2208,-1.26,-0.84,0.00014095742000482688
2209,-1.23,-0.84,0.00013808120157034635
2210,-1.2,-0.84,0.00013526566778321173
2211,-1.17,-0.84,0.00013251081864341875
2212,-1.1400000000000001,-0.84,0.00012981665415097053
2213,-1.1099999999999999,-0.84,0.000127183174305867
2214,-1.08,-0.84,0.00012461037910810647
2215,-1.05,-0.84,0.00012209826855768974
2216,-1.02,-0.84,0.00011964684265461656
2217,-0.99,-0.84,0.00011725610139888915
2218,-0.96,-0.84,0.0001149260447905041
2219,-0.9299999999999999,-0.84,0.00011265667282946279
2220,-0.8999999999999999,-0.84,0.00011044798551576595
2221,-0.87,-0.84,0.00010829998284941271
2222,-0.84,-0.84,0.00010621266483040326
2223,-0.8099999999999999,-0.84,0.00010418603145873786
2224,-0.78,-0.84,0.00010222008273441687
2225,-0.75,-0.84,0.00010031481865743857
2226,-0.72,-0.84,9.847023922780525e-05
2227,-0.69,-0.84,9.668634444551503e-05
2228,-0.6599999999999999,-0.84,9.496313431056917e-05
2229,-0.6300000000000001,-0.84,9.330060882296668e-05
2230,-0.6000000000000001,-0.84,9.169876798270831e-05
2231,-0.5700000000000001,-0.84,9.015761178979416e-05
2232,-0.54,-0.84,8.867714024422336e-05
2233,-0.51,-0.84,8.725735334599685e-05
2234,-0.48,-0.84,8.589825109511404e-05
2235,-0.4500000000000002,-0.84,8.459983349157469e-05
2236,-0.41999999999999993,-0.84,8.336210053537952e-05
2237,-0.3900000000000001,-0.84,8.21850522265283e-05
2238,-0.3599999999999999,-0.84,8.106868856502081e-05
2239,-0.33000000000000007,-0.84,8.001300955085733e-05
2240,-0.2999999999999998,-0.84,7.901801518403768e-05
2241,-0.27,-0.84,7.80837054645616e-05
2242,-0.24,-0.84,7.72100803924298e-05
2243,-0.20999999999999996,-0.84,7.639713996764185e-05
2244,-0.17999999999999994,-0.84,7.564488419019758e-05
2245,-0.1499999999999999,-0.84,7.495331306009721e-05
2246,-0.11999999999999988,-0.84,7.432242657734095e-05
2247,-0.09000000000000008,-0.84,7.375222474192838e-05
2248,-0.06000000000000005,-0.84,7.324270755386008e-05
2249,-0.030000000000000027,-0.84,7.279387501313537e-05
2250,0.0,-0.84,7.240572711975394e-05
2251,0.030000000000000027,-0.84,7.207826387371709e-05
2252,0.06000000000000005,-0.84,7.181148527502376e-05
2253,0.09000000000000008,-0.84,7.160539132367435e-05
2254,0.1200000000000001,-0.84,7.145998201966896e-05
2255,0.15000000000000013,-0.84,7.137525736300721e-05
2256,0.18000000000000016,-0.84,7.135121735368974e-05
2257,0.20999999999999996,-0.84,7.138786199171572e-05
2258,0.23999999999999977,-0.84,7.14851912770858e-05
2259,0.27,-0.84,7.164320520979969e-05
2260,0.2999999999999998,-0.84,7.186190378985759e-05
2261,0.33000000000000007,-0.84,7.214128701725928e-05
2262,0.3599999999999999,-0.84,7.248135489200443e-05
2263,0.3900000000000001,-0.84,7.288210741409396e-05
2264,0.41999999999999993,-0.84,7.334354458352681e-05
2265,0.4500000000000002,-0.84,7.386566640030404e-05
2266,0.48,-0.84,7.444847286442535e-05
2267,0.5100000000000002,-0.84,7.509196397588978e-05
2268,0.54,-0.84,7.579613973469864e-05
2269,0.5699999999999998,-0.84,7.656100014085123e-05
2270,0.5999999999999996,-0.84,7.738654519434798e-05
2271,0.6299999999999999,-0.84,7.827277489518868e-05
2272,0.6600000000000001,-0.84,7.921968924337233e-05
2273,0.69,-0.84,8.022728823890035e-05
2274,0.7199999999999998,-0.84,8.129557188177237e-05
2275,0.75,-0.84,8.242454017198837e-05
2276,0.7800000000000002,-0.84,8.361419310954814e-05
2277,0.81,-0.84,8.48645306944517e-05
2278,0.8399999999999999,-0.84,8.617555292669851e-05
2279,0.8700000000000001,-0.84,8.754725980629041e-05
2280,0.9000000000000004,-0.84,8.897965133322495e-05
2281,0.9300000000000002,-0.84,9.04727275075043e-05
2282,0.96,-0.84,9.202648832912702e-05
2283,0.9899999999999998,-0.84,9.36409337980943e-05
2284,1.02,-0.84,9.531606391440498e-05
2285,1.0499999999999998,-0.84,9.705187867805897e-05
2286,1.08,-0.84,9.884837808905765e-05
2287,1.1099999999999999,-0.84,0.00010070556214739963
2288,1.1400000000000001,-0.84,0.00010262343085308565
2289,1.17,-0.84,0.00010460198420611602
2290,1.2000000000000002,-0.84,0.00010664122220648978
2291,1.23,-0.84,0.00010874114485420747
2292,1.2600000000000002,-0.84,0.00011090175214926934
2293,1.29,-0.84,0.00011312304409167444
2294,1.3199999999999998,-0.84,0.00011540502068142363
2295,1.3499999999999996,-0.84,0.00011774768191851688
2296,1.38,-0.84,0.00012015102780295346
2297,1.4100000000000001,-0.84,0.00012261505833473544
2298,1.44,-0.84,0.00012513977351386006
2299,1.4699999999999998,-0.84,0.00012772517334032845
2300,-1.5,-0.8099999999999999,0.0001641339235680451
2301,-1.47,-0.8099999999999999,0.00016077154521699388
2302,-1.44,-0.8099999999999999,0.0001574698515132864
2303,-1.41,-0.8099999999999999,0.0001542288424569241
2304,-1.38,-0.8099999999999999,0.00015104851804790515
2305,-1.35,-0.8099999999999999,0.0001479288782862298
2306,-1.32,-0.8099999999999999,0.00014486992317189862
2307,-1.29,-0.8099999999999999,0.0001418716527049106
2308,-1.26,-0.8099999999999999,0.0001389340668852667
2309,-1.23,-0.8099999999999999,0.0001360571657129669
2310,-1.2,-0.8099999999999999,0.0001332409491880115
2311,-1.17,-0.8099999999999999,0.0001304854173103992
2312,-1.1400000000000001,-0.8099999999999999,0.000127790570080131
2313,-1.1099999999999999,-0.8099999999999999,0.00012515640749720665
2314,-1.08,-0.8099999999999999,0.0001225829295616257
2315,-1.05,-0.8099999999999999,0.0001200701362733895
2316,-1.02,-0.8099999999999999,0.00011761802763249691
2317,-0.99,-0.8099999999999999,0.00011522660363894806
2318,-0.96,-0.8099999999999999,0.00011289586429274314
2319,-0.9299999999999999,-0.8099999999999999,0.0001106258095938822
2320,-0.8999999999999999,-0.8099999999999999,0.00010841643954236446
2321,-0.87,-0.8099999999999999,0.00010626775413819119
2322,-0.84,-0.8099999999999999,0.00010417975338136197
2323,-0.8099999999999999,-0.8099999999999999,0.00010215243727187684
2324,-0.78,-0.8099999999999999,0.00010018580580973426
2325,-0.75,-0.8099999999999999,9.82798589949367e-05
2326,-0.72,-0.8099999999999999,9.643459682748348e-05
2327,-0.69,-0.8099999999999999,9.465001930737293e-05
2328,-0.6599999999999999,-0.8099999999999999,9.292612643460673e-05
2329,-0.6300000000000001,-0.8099999999999999,9.126291820918392e-05
2330,-0.6000000000000001,-0.8099999999999999,8.966039463110512e-05
2331,-0.5700000000000001,-0.8099999999999999,8.811855570037094e-05
2332,-0.54,-0.8099999999999999,8.663740141698044e-05
2333,-0.51,-0.8099999999999999,8.521693178093342e-05
2334,-0.48,-0.8099999999999999,8.385714679223025e-05
2335,-0.4500000000000002,-0.8099999999999999,8.25580464508712e-05
2336,-0.41999999999999993,-0.8099999999999999,8.1319630756856e-05
2337,-0.3900000000000001,-0.8099999999999999,8.014189971018449e-05
2338,-0.3599999999999999,-0.8099999999999999,7.902485331085688e-05
2339,-0.33000000000000007,-0.8099999999999999,7.796849155887295e-05
2340,-0.2999999999999998,-0.8099999999999999,7.697281445423361e-05
2341,-0.27,-0.8099999999999999,7.603782199693762e-05
2342,-0.24,-0.8099999999999999,7.516351418698558e-05
2343,-0.20999999999999996,-0.8099999999999999,7.434989102437707e-05
2344,-0.17999999999999994,-0.8099999999999999,7.359695250911298e-05
2345,-0.1499999999999999,-0.8099999999999999,7.29046986411923e-05
2346,-0.11999999999999988,-0.8099999999999999,7.227312942061588e-05
2347,-0.09000000000000008,-0.8099999999999999,7.170224484738343e-05
2348,-0.06000000000000005,-0.8099999999999999,7.119204492149437e-05
2349,-0.030000000000000027,-0.8099999999999999,7.07425296429493e-05
2350,0.0,-0.8099999999999999,7.03536990117484e-05
2351,0.030000000000000027,-0.8099999999999999,7.002555302789104e-05
2352,0.06000000000000005,-0.8099999999999999,6.975809169137752e-05
2353,0.09000000000000008,-0.8099999999999999,6.955131500220833e-05
2354,0.1200000000000001,-0.8099999999999999,6.94052229603825e-05
2355,0.15000000000000013,-0.8099999999999999,6.931981556590088e-05
2356,0.18000000000000016,-0.8099999999999999,6.929509281876298e-05
2357,0.20999999999999996,-0.8099999999999999,6.933105471896875e-05
2358,0.23999999999999977,-0.8099999999999999,6.942770126651889e-05
2359,0.27,-0.8099999999999999,6.958503246141278e-05
2360,0.2999999999999998,-0.8099999999999999,6.980304830364988e-05
2361,0.33000000000000007,-0.8099999999999999,7.008174879323158e-05
2362,0.3599999999999999,-0.8099999999999999,7.042113393015657e-05
2363,0.3900000000000001,-0.8099999999999999,7.082120371442611e-05
2364,0.41999999999999993,-0.8099999999999999,7.128195814603907e-05
2365,0.4500000000000002,-0.8099999999999999,7.180339722499596e-05
2366,0.48,-0.8099999999999999,7.238552095129699e-05
2367,0.5100000000000002,-0.8099999999999999,7.302832932494112e-05
2368,0.54,-0.8099999999999999,7.373182234593038e-05
2369,0.5699999999999998,-0.8099999999999999,7.44960000142627e-05
2370,0.5999999999999996,-0.8099999999999999,7.532086232993899e-05
2371,0.6299999999999999,-0.8099999999999999,7.620640929295903e-05
2372,0.6600000000000001,-0.8099999999999999,7.715264090332326e-05
2373,0.69,-0.8099999999999999,7.815955716103104e-05
2374,0.7199999999999998,-0.8099999999999999,7.922715806608292e-05
2375,0.75,-0.8099999999999999,8.035544361847831e-05
2376,0.7800000000000002,-0.8099999999999999,8.154441381821813e-05
2377,0.81,-0.8099999999999999,8.279406866530157e-05
2378,0.8399999999999999,-0.8099999999999999,8.41044081597285e-05
2379,0.8700000000000001,-0.8099999999999999,8.547543230150005e-05
2380,0.9000000000000004,-0.8099999999999999,8.690714109061475e-05
2381,0.9300000000000002,-0.8099999999999999,8.83995345270736e-05
2382,0.96,-0.8099999999999999,8.995261261087642e-05
2383,0.9899999999999998,-0.8099999999999999,9.156637534202295e-05
2384,1.02,-0.8099999999999999,9.324082272051348e-05
2385,1.0499999999999998,-0.8099999999999999,9.497595474634794e-05
2386,1.08,-0.8099999999999999,9.677177141952563e-05
2387,1.1099999999999999,-0.8099999999999999,9.862827274004838e-05
2388,1.1400000000000001,-0.8099999999999999,0.00010054545870791367
2389,1.17,-0.8099999999999999,0.00010252332932312363
2390,1.2000000000000002,-0.8099999999999999,0.00010456188458567774
2391,1.23,-0.8099999999999999,0.00010666112449557515
2392,1.2600000000000002,-0.8099999999999999,0.00010882104905281625
2393,1.29,-0.8099999999999999,0.00011104165825740194
2394,1.3199999999999998,-0.8099999999999999,0.00011332295210933077
2395,1.3499999999999996,-0.8099999999999999,0.00011566493060860474
2396,1.38,-0.8099999999999999,0.00011806759375522078
2397,1.4100000000000001,-0.8099999999999999,0.00012053094154918118
2398,1.44,-0.8099999999999999,0.0001230549739904864
2399,1.4699999999999998,-0.8099999999999999,0.00012563969107913493
2400,-1.5,-0.78,0.00016217543563838168
2401,-1.47,-0.78,0.00015881237454951142
2402,-1.44,-0.78,0.00015550999810798368
2403,-1.41,-0.78,0.0001522683063138001
2404,-1.38,-0.78,0.0001490872991669617
2405,-1.35,-0.78,0.00014596697666746539
2406,-1.32,-0.78,0.00014290733881531392
2407,-1.29,-0.78,0.00013990838561050704
2408,-1.26,-0.78,0.0001369701170530429
2409,-1.23,-0.78,0.00013409253314292287
2410,-1.2,-0.78,0.00013127563388014657
2411,-1.17,-0.78,0.00012851941926471405
2412,-1.1400000000000001,-0.78,0.0001258238892966258
2413,-1.1099999999999999,-0.78,0.00012318904397588134
2414,-1.08,-0.78,0.00012061488330248089
2415,-1.05,-0.78,0.00011810140727642365
2416,-1.02,-0.78,0.00011564861589771167
2417,-0.99,-0.78,0.00011325650916634266
2418,-0.96,-0.78,0.00011092508708231763
2419,-0.9299999999999999,-0.78,0.00010865434964563541
2420,-0.8999999999999999,-0.78,0.00010644429685629877
2421,-0.87,-0.78,0.0001042949287143051
2422,-0.84,-0.78,0.00010220624521965582
2423,-0.8099999999999999,-0.78,0.00010017824637234966
2424,-0.78,-0.78,9.821093217238786e-05
2425,-0.75,-0.78,9.630430261977027e-05
2426,-0.72,-0.78,9.445835771449589e-05
2427,-0.69,-0.78,9.267309745656619e-05
2428,-0.6599999999999999,-0.78,9.094852184597942e-05
2429,-0.6300000000000001,-0.78,8.928463088273721e-05
2430,-0.6000000000000001,-0.78,8.768142456683873e-05
2431,-0.5700000000000001,-0.78,8.613890289828307e-05
2432,-0.54,-0.78,8.465706587707253e-05
2433,-0.51,-0.78,8.323591350320536e-05
2434,-0.48,-0.78,8.18754457766817e-05
2435,-0.4500000000000002,-0.78,8.057566269750243e-05
2436,-0.41999999999999993,-0.78,7.93365642656674e-05
2437,-0.3900000000000001,-0.78,7.815815048117604e-05
2438,-0.3599999999999999,-0.78,7.704042134402833e-05
2439,-0.33000000000000007,-0.78,7.598337685422393e-05
2440,-0.2999999999999998,-0.78,7.498701701176457e-05
2441,-0.27,-0.78,7.405134181664797e-05
2442,-0.24,-0.78,7.317635126887593e-05
2443,-0.20999999999999996,-0.78,7.236204536844774e-05
2444,-0.17999999999999994,-0.78,7.160842411536335e-05
2445,-0.1499999999999999,-0.78,7.091548750962237e-05
2446,-0.11999999999999988,-0.78,7.02832355512257e-05
2447,-0.09000000000000008,-0.78,6.971166824017273e-05
2448,-0.06000000000000005,-0.78,6.920078557646402e-05
2449,-0.030000000000000027,-0.78,6.875058756009874e-05
2450,0.0,-0.78,6.836107419107768e-05
2451,0.030000000000000027,-0.78,6.803224546940007e-05
2452,0.06000000000000005,-0.78,6.77641013950668e-05
2453,0.09000000000000008,-0.78,6.755664196807674e-05
2454,0.1200000000000001,-0.78,6.740986718843088e-05
2455,0.15000000000000013,-0.78,6.732377705612899e-05
2456,0.18000000000000016,-0.78,6.729837157117116e-05
2457,0.20999999999999996,-0.78,6.733365073355709e-05
2458,0.23999999999999977,-0.78,6.742961454328684e-05
2459,0.27,-0.78,6.758626300036041e-05
2460,0.2999999999999998,-0.78,6.780359610477768e-05
2461,0.33000000000000007,-0.78,6.808161385653903e-05
2462,0.3599999999999999,-0.78,6.842031625564445e-05
2463,0.3900000000000001,-0.78,6.881970330209304e-05
2464,0.41999999999999993,-0.78,6.92797749958862e-05
2465,0.4500000000000002,-0.78,6.980053133702274e-05
2466,0.48,-0.78,7.038197232550386e-05
2467,0.5100000000000002,-0.78,7.102409796132807e-05
2468,0.54,-0.78,7.172690824449662e-05
2469,0.5699999999999998,-0.78,7.24904031750086e-05
2470,0.5999999999999996,-0.78,7.331458275286523e-05
2471,0.6299999999999999,-0.78,7.419944697806502e-05
2472,0.6600000000000001,-0.78,7.514499585060894e-05
2473,0.69,-0.78,7.615122937049666e-05
2474,0.7199999999999998,-0.78,7.721814753772834e-05
2475,0.75,-0.78,7.834575035230423e-05
2476,0.7800000000000002,-0.78,7.953403781422299e-05
2477,0.81,-0.78,8.078300992348668e-05
2478,0.8399999999999999,-0.78,8.209266668009355e-05
2479,0.8700000000000001,-0.78,8.346300808404425e-05
2480,0.9000000000000004,-0.78,8.48940341353389e-05
2481,0.9300000000000002,-0.78,8.638574483397832e-05
2482,0.96,-0.78,8.793814017996036e-05
2483,0.9899999999999998,-0.78,8.955122017328706e-05
2484,1.02,-0.78,9.122498481395706e-05
2485,1.0499999999999998,-0.78,9.295943410197187e-05
2486,1.08,-0.78,9.475456803732953e-05
2487,1.1099999999999999,-0.78,9.661038662003128e-05
2488,1.1400000000000001,-0.78,9.852688985007721e-05
2489,1.17,-0.78,0.00010050407772746716
2490,1.2000000000000002,-0.78,0.00010254195025220039
2491,1.23,-0.78,0.00010464050742427804
2492,1.2600000000000002,-0.78,0.00010679974924369965
2493,1.29,-0.78,0.00010901967571046442
2494,1.3199999999999998,-0.78,0.00011130028682457378
2495,1.3499999999999996,-0.78,0.00011364158258602606
2496,1.38,-0.78,0.00011604356299482308
2497,1.4100000000000001,-0.78,0.000118506228050964
2498,1.44,-0.78,0.00012102957775444827
2499,1.4699999999999998,-0.78,0.00012361361210527693
2500,-1.5,-0.75,0.0001602763509960542
2501,-1.47,-0.75,0.00015691260716936239
2502,-1.44,-0.75,0.00015360954799001561
2503,-1.41,-0.75,0.00015036717345801194
2504,-1.38,-0.75,0.00014718548357335303
2505,-1.35,-0.75,0.00014406447833603683
2506,-1.32,-0.75,0.00014100415774606517
2507,-1.29,-0.75,0.00013800452180343792
2508,-1.26,-0.75,0.00013506557050815355
2509,-1.23,-0.75,0.00013218730386021363
2510,-1.2,-0.75,0.00012936972185961665
2511,-1.17,-0.75,0.0001266128245063658
2512,-1.1400000000000001,-0.75,0.00012391661180045682
2513,-1.1099999999999999,-0.75,0.00012128108374189166
2514,-1.08,-0.75,0.00011870624033067077
2515,-1.05,-0.75,0.00011619208156679412
2516,-1.02,-0.75,0.00011373860745026096
2517,-0.99,-0.75,0.00011134581798107248
2518,-0.96,-0.75,0.00010901371315922697
2519,-0.9299999999999999,-0.75,0.00010674229298472566
2520,-0.8999999999999999,-0.75,0.00010453155745756823
2521,-0.87,-0.75,0.00010238150657775398
2522,-0.84,-0.75,0.00010029214034528435
2523,-0.8099999999999999,-0.75,9.826345876015885e-05
2524,-0.78,-0.75,9.629546182237621e-05
2525,-0.75,-0.75,9.438814953193798e-05
2526,-0.72,-0.75,9.254152188884427e-05
2527,-0.69,-0.75,9.075557889309322e-05
2528,-0.6599999999999999,-0.75,8.903032054468722e-05
2529,-0.6300000000000001,-0.75,8.736574684362483e-05
2530,-0.6000000000000001,-0.75,8.576185778990549e-05
2531,-0.5700000000000001,-0.75,8.421865338353085e-05
2532,-0.54,-0.75,8.273613362449957e-05
2533,-0.51,-0.75,8.131429851281271e-05
2534,-0.48,-0.75,7.995314804846906e-05
2535,-0.4500000000000002,-0.75,7.865268223146925e-05
2536,-0.41999999999999993,-0.75,7.741290106181384e-05
2537,-0.3900000000000001,-0.75,7.623380453950204e-05
2538,-0.3599999999999999,-0.75,7.511539266453399e-05
2539,-0.33000000000000007,-0.75,7.405766543691054e-05
2540,-0.2999999999999998,-0.75,7.306062285662992e-05
2541,-0.27,-0.75,7.212426492369393e-05
2542,-0.24,-0.75,7.124859163810135e-05
2543,-0.20999999999999996,-0.75,7.04336029998528e-05
2544,-0.17999999999999994,-0.75,6.967929900894827e-05
2545,-0.1499999999999999,-0.75,6.898567966538778e-05
2546,-0.11999999999999988,-0.75,6.835274496917028e-05
2547,-0.09000000000000008,-0.75,6.778049492029782e-05
2548,-0.06000000000000005,-0.75,6.72689295187686e-05
2549,-0.030000000000000027,-0.75,6.681804876458301e-05
2550,0.0,-0.75,6.642785265774167e-05
2551,0.030000000000000027,-0.75,6.609834119824426e-05
2552,0.06000000000000005,-0.75,6.582951438609063e-05
2553,0.09000000000000008,-0.75,6.562137222128075e-05
2554,0.1200000000000001,-0.75,6.547391470381489e-05
2555,0.15000000000000013,-0.75,6.538714183369269e-05
2556,0.18000000000000016,-0.75,6.536105361091445e-05
2557,0.20999999999999996,-0.75,6.539565003548036e-05
2558,0.23999999999999977,-0.75,6.549093110739003e-05
2559,0.27,-0.75,6.564689682664297e-05
2560,0.2999999999999998,-0.75,6.586354719324023e-05
2561,0.33000000000000007,-0.75,6.614088220718166e-05
2562,0.3599999999999999,-0.75,6.647890186846655e-05
2563,0.3900000000000001,-0.75,6.687760617709546e-05
2564,0.41999999999999993,-0.75,6.733699513306849e-05
2565,0.4500000000000002,-0.75,6.78570687363848e-05
2566,0.48,-0.75,6.843782698704556e-05
2567,0.5100000000000002,-0.75,6.907926988504997e-05
2568,0.54,-0.75,6.978139743039816e-05
2569,0.5699999999999998,-0.75,7.054420962309003e-05
2570,0.5999999999999996,-0.75,7.136770646312609e-05
2571,0.6299999999999999,-0.75,7.225188795050587e-05
2572,0.6600000000000001,-0.75,7.31967540852297e-05
2573,0.69,-0.75,7.420230486729736e-05
2574,0.7199999999999998,-0.75,7.526854029670878e-05
2575,0.75,-0.75,7.639546037346418e-05
2576,0.7800000000000002,-0.75,7.758306509756321e-05
2577,0.81,-0.75,7.883135446900679e-05
2578,0.8399999999999999,-0.75,8.014032848779336e-05
2579,0.8700000000000001,-0.75,8.150998715392453e-05
2580,0.9000000000000004,-0.75,8.29403304673987e-05
2581,0.9300000000000002,-0.75,8.443135842821723e-05
2582,0.96,-0.75,8.598307103637916e-05
2583,0.9899999999999998,-0.75,8.759546829188673e-05
2584,1.02,-0.75,8.92685501947364e-05
2585,1.0499999999999998,-0.75,9.100231674492992e-05
2586,1.08,-0.75,9.279676794246821e-05
2587,1.1099999999999999,-0.75,9.465190378734988e-05
2588,1.1400000000000001,-0.75,9.656772427957522e-05
2589,1.17,-0.75,9.854422941914499e-05
2590,1.2000000000000002,-0.75,0.00010058141920605837
2591,1.23,-0.75,0.00010267929364031546
2592,1.2600000000000002,-0.75,0.00010483785272191703
2593,1.29,-0.75,0.00010705709645086248
2594,1.3199999999999998,-0.75,0.00010933702482715075
2595,1.3499999999999996,-0.75,0.00011167763785078358
2596,1.38,-0.75,0.00011407893552176033
2597,1.4100000000000001,-0.75,0.00011654091784008058
2598,1.44,-0.75,0.00011906358480574446
2599,1.4699999999999998,-0.75,0.00012164693641875308
2600,-1.5,-0.72,0.0001584366696410608
2601,-1.47,-0.72,0.00015507224307654993
2602,-1.44,-0.72,0.00015176850115938213
2603,-1.41,-0.72,0.00014852544388955867
2604,-1.38,-0.72,0.00014534307126707916
2605,-1.35,-0.72,0.00014222138329194361
2606,-1.32,-0.72,0.00013916037996415187
2607,-1.29,-0.72,0.00013616006128370413
2608,-1.26,-0.72,0.00013322042725059962
2609,-1.23,-0.72,0.00013034147786483935
2610,-1.2,-0.72,0.00012752321312642332
2611,-1.17,-0.72,0.00012476563303535007
2612,-1.1400000000000001,-0.72,0.00012206873759162149
2613,-1.1099999999999999,-0.72,0.00011943252679523703
2614,-1.08,-0.72,0.00011685700064619548
2615,-1.05,-0.72,0.00011434215914449918
2616,-1.02,-0.72,0.00011188800229014539
2617,-0.99,-0.72,0.00010949453008313619
2618,-0.96,-0.72,0.00010716174252347039
2619,-0.9299999999999999,-0.72,0.0001048896396111497
2620,-0.8999999999999999,-0.72,0.00010267822134617222
2621,-0.87,-0.72,0.0001005274877285384
2622,-0.84,-0.72,9.843743875824783e-05
2623,-0.8099999999999999,-0.72,9.640807443530143e-05
2624,-0.78,-0.72,9.443939475969994e-05
2625,-0.75,-0.72,9.253139973144125e-05
2626,-0.72,-0.72,9.068408935052687e-05
2627,-0.69,-0.72,8.889746361695658e-05
2628,-0.6599999999999999,-0.72,8.717152253072958e-05
2629,-0.6300000000000001,-0.72,8.550626609184699e-05
2630,-0.6000000000000001,-0.72,8.390169430030792e-05
2631,-0.5700000000000001,-0.72,8.235780715611282e-05
2632,-0.54,-0.72,8.087460465926191e-05
2633,-0.51,-0.72,7.945208680975399e-05
2634,-0.48,-0.72,7.809025360759064e-05
2635,-0.4500000000000002,-0.72,7.678910505277095e-05
2636,-0.41999999999999993,-0.72,7.55486411452955e-05
2637,-0.3900000000000001,-0.72,7.436886188516358e-05
2638,-0.3599999999999999,-0.72,7.32497672723758e-05
2639,-0.33000000000000007,-0.72,7.219135730693115e-05
2640,-0.2999999999999998,-0.72,7.119363198883135e-05
2641,-0.27,-0.72,7.025659131807468e-05
2642,-0.24,-0.72,6.938023529466215e-05
2643,-0.20999999999999996,-0.72,6.856456391859353e-05
2644,-0.17999999999999994,-0.72,6.780957718986876e-05
2645,-0.1499999999999999,-0.72,6.711527510848775e-05
2646,-0.11999999999999988,-0.72,6.648165767445091e-05
2647,-0.09000000000000008,-0.72,6.590872488775696e-05
2648,-0.06000000000000005,-0.72,6.53964767484084e-05
2649,-0.030000000000000027,-0.72,6.49449132564023e-05
2650,0.0,-0.72,6.455403441174111e-05
2651,0.030000000000000027,-0.72,6.422384021442307e-05
2652,0.06000000000000005,-0.72,6.395433066444994e-05
2653,0.09000000000000008,-0.72,6.374550576181961e-05
2654,0.1200000000000001,-0.72,6.359736550653329e-05
2655,0.15000000000000013,-0.72,6.35099098985913e-05
2656,0.18000000000000016,-0.72,6.348313893799308e-05
2657,0.20999999999999996,-0.72,6.351705262473845e-05
2658,0.23999999999999977,-0.72,6.36116509588276e-05
2659,0.27,-0.72,6.37669339402608e-05
2660,0.2999999999999998,-0.72,6.398290156903851e-05
2661,0.33000000000000007,-0.72,6.42595538451593e-05
2662,0.3599999999999999,-0.72,6.459689076862389e-05
2663,0.3900000000000001,-0.72,6.499491233943266e-05
2664,0.41999999999999993,-0.72,6.545361855758544e-05
2665,0.4500000000000002,-0.72,6.597300942308163e-05
2666,0.48,-0.72,6.655308493592247e-05
2667,0.5100000000000002,-0.72,6.719384509610675e-05
2668,0.54,-0.72,6.789528990363465e-05
2669,0.5699999999999998,-0.72,6.86574193585065e-05
2670,0.5999999999999996,-0.72,6.948023346072253e-05
2671,0.6299999999999999,-0.72,7.03637322102822e-05
2672,0.6600000000000001,-0.72,7.13079156071851e-05
2673,0.69,-0.72,7.231278365143288e-05
2674,0.7199999999999998,-0.72,7.337833634302423e-05
2675,0.75,-0.72,7.450457368195959e-05
2676,0.7800000000000002,-0.72,7.569149566823872e-05
2677,0.81,-0.72,7.693910230186119e-05
2678,0.8399999999999999,-0.72,7.824739358282799e-05
2679,0.8700000000000001,-0.72,7.961636951113899e-05
2680,0.9000000000000004,-0.72,8.104603008679323e-05
2681,0.9300000000000002,-0.72,8.253637530979165e-05
2682,0.96,-0.72,8.408740518013391e-05
2683,0.9899999999999998,-0.72,8.569911969782051e-05
2684,1.02,-0.72,8.737151886285057e-05
2685,1.0499999999999998,-0.72,8.91046026752243e-05
2686,1.08,-0.72,9.089837113494198e-05
2687,1.1099999999999999,-0.72,9.275282424200358e-05
2688,1.1400000000000001,-0.72,9.466796199640881e-05
2689,1.17,-0.72,9.664378439815787e-05
2690,1.2000000000000002,-0.72,9.868029144725153e-05
2691,1.23,-0.72,0.00010077748314368862
2692,1.2600000000000002,-0.72,0.00010293535948746966
2693,1.29,-0.72,0.00010515392047859409
2694,1.3199999999999998,-0.72,0.00010743316611706304
2695,1.3499999999999996,-0.72,0.00010977309640287596
2696,1.38,-0.72,0.00011217371133603203
2697,1.4100000000000001,-0.72,0.00011463501091653214
2698,1.44,-0.72,0.00011715699514437648
2699,1.4699999999999998,-0.72,0.00011973966401956413
2700,-1.5,-0.69,0.00015665639157340342
2701,-1.47,-0.69,0.00015329128227107206
2702,-1.44,-0.69,0.00014998685761608455
2703,-1.41,-0.69,0.00014674311760844107
2704,-1.38,-0.69,0.00014356006224814106
2705,-1.35,-0.69,0.000140437691535184
2706,-1.32,-0.69,0.00013737600546957296
2707,-1.29,-0.69,0.0001343750040513043
2708,-1.26,-0.69,0.0001314346872803805
2709,-1.23,-0.69,0.0001285550551568002
2710,-1.2,-0.69,0.00012573610768056327
2711,-1.17,-0.69,0.0001229778448516715
2712,-1.1400000000000001,-0.69,0.0001202802666701218
2713,-1.1099999999999999,-0.69,0.00011764337313591724
2714,-1.08,-0.69,0.00011506716424905708
2715,-1.05,-0.69,0.00011255164000953883
2716,-1.02,-0.69,0.00011009680041736578
2717,-0.99,-0.69,0.00010770264547253585
2718,-0.96,-0.69,0.00010536917517505007
2719,-0.9299999999999999,-0.69,0.00010309638952490981
2720,-0.8999999999999999,-0.69,0.00010088428852211075
2721,-0.87,-0.69,9.87328721666571e-05
2722,-0.84,-0.69,9.664214045854708e-05
2723,-0.8099999999999999,-0.69,9.461209339778149e-05
2724,-0.78,-0.69,9.2642730984359e-05
2725,-0.75,-0.69,9.073405321827982e-05
2726,-0.72,-0.69,8.888606009954486e-05
2727,-0.69,-0.69,8.709875162815449e-05
2728,-0.6599999999999999,-0.69,8.537212780410737e-05
2729,-0.6300000000000001,-0.69,8.370618862740493e-05
2730,-0.6000000000000001,-0.69,8.210093409804534e-05
2731,-0.5700000000000001,-0.69,8.055636421603024e-05
2732,-0.54,-0.69,7.907247898135847e-05
2733,-0.51,-0.69,7.764927839403158e-05
2734,-0.48,-0.69,7.628676245404752e-05
2735,-0.4500000000000002,-0.69,7.4984931161408e-05
2736,-0.41999999999999993,-0.69,7.374378451611165e-05
2737,-0.3900000000000001,-0.69,7.256332251816e-05
2738,-0.3599999999999999,-0.69,7.144354516755167e-05
2739,-0.33000000000000007,-0.69,7.038445246428785e-05
2740,-0.2999999999999998,-0.69,6.938604440836701e-05
2741,-0.27,-0.69,6.84483209997906e-05
2742,-0.24,-0.69,6.757128223855771e-05
2743,-0.20999999999999996,-0.69,6.675492812466877e-05
2744,-0.17999999999999994,-0.69,6.599925865812396e-05
2745,-0.1499999999999999,-0.69,6.530427383892312e-05
2746,-0.11999999999999988,-0.69,6.466997366706553e-05
2747,-0.09000000000000008,-0.69,6.409635814255219e-05
2748,-0.06000000000000005,-0.69,6.35834272653828e-05
2749,-0.030000000000000027,-0.69,6.313118103555728e-05
2750,0.0,-0.69,6.273961945307565e-05
2751,0.030000000000000027,-0.69,6.24087425179375e-05
2752,0.06000000000000005,-0.69,6.213855023014367e-05
2753,0.09000000000000008,-0.69,6.192904258969345e-05
2754,0.1200000000000001,-0.69,6.178021959658737e-05
2755,0.15000000000000013,-0.69,6.169208125082468e-05
2756,0.18000000000000016,-0.69,6.166462755240654e-05
2757,0.20999999999999996,-0.69,6.169785850133152e-05
2758,0.23999999999999977,-0.69,6.1791774097601e-05
2759,0.27,-0.69,6.194637434121382e-05
2760,0.2999999999999998,-0.69,6.216165923217124e-05
2761,0.33000000000000007,-0.69,6.243762877047193e-05
2762,0.3599999999999999,-0.69,6.277428295611673e-05
2763,0.3900000000000001,-0.69,6.317162178910527e-05
2764,0.41999999999999993,-0.69,6.362964526943738e-05
2765,0.4500000000000002,-0.69,6.414835339711383e-05
2766,0.48,-0.69,6.47277461721342e-05
2767,0.5100000000000002,-0.69,6.536782359449786e-05
2768,0.54,-0.69,6.606858566420628e-05
2769,0.5699999999999998,-0.69,6.683003238125792e-05
2770,0.5999999999999996,-0.69,6.765216374565332e-05
2771,0.6299999999999999,-0.69,6.853497975739277e-05
2772,0.6600000000000001,-0.69,6.947848041647651e-05
2773,0.69,-0.69,7.04826657229038e-05
2774,0.7199999999999998,-0.69,7.154753567667516e-05
2775,0.75,-0.69,7.267309027778979e-05
2776,0.7800000000000002,-0.69,7.38593295262488e-05
2777,0.81,-0.69,7.510625342205138e-05
2778,0.8399999999999999,-0.69,7.641386196519773e-05
2779,0.8700000000000001,-0.69,7.778215515568879e-05
2780,0.9000000000000004,-0.69,7.921113299352304e-05
2781,0.9300000000000002,-0.69,8.070079547870133e-05
2782,0.96,-0.69,8.22511426112234e-05
2783,0.9899999999999998,-0.69,8.386217439108925e-05
2784,1.02,-0.69,8.553389081829917e-05
2785,1.0499999999999998,-0.69,8.726629189285291e-05
2786,1.08,-0.69,8.905937761475067e-05
2787,1.1099999999999999,-0.69,9.091314798399239e-05
2788,1.1400000000000001,-0.69,9.282760300057731e-05
2789,1.17,-0.69,9.480274266450662e-05
2790,1.2000000000000002,-0.69,9.683856697577957e-05
2791,1.23,-0.69,9.893507593439675e-05
2792,1.2600000000000002,-0.69,0.00010109226954035769
2793,1.29,-0.69,0.00010331014779366196
2794,1.3199999999999998,-0.69,0.00010558871069431052
2795,1.3499999999999996,-0.69,0.0001079279582423029
2796,1.38,-0.69,0.00011032789043763891
2797,1.4100000000000001,-0.69,0.00011278850728031937
2798,1.44,-0.69,0.00011530980877034374
2799,1.4699999999999998,-0.69,0.00011789179490771103
2800,-1.5,-0.6599999999999999,0.00015493551679308056
2801,-1.47,-0.6599999999999999,0.00015156972475292846
2802,-1.44,-0.6599999999999999,0.0001482646173601219
2803,-1.41,-0.6599999999999999,0.00014502019461465769
2804,-1.38,-0.6599999999999999,0.00014183645651653757
2805,-1.35,-0.6599999999999999,0.00013871340306576132
2806,-1.32,-0.6599999999999999,0.00013565103426233004
2807,-1.29,-0.6599999999999999,0.00013264935010624096
2808,-1.26,-0.6599999999999999,0.0001297083505974964
2809,-1.23,-0.6599999999999999,0.00012682803573609616
2810,-1.2,-0.6599999999999999,0.0001240084055220385
2811,-1.17,-0.6599999999999999,0.00012124945995532752
2812,-1.1400000000000001,-0.6599999999999999,0.00011855119903595778
2813,-1.1099999999999999,-0.6599999999999999,0.00011591362276393256
2814,-1.08,-0.6599999999999999,0.00011333673113925042
2815,-1.05,-0.6599999999999999,0.00011082052416191423
2816,-1.02,-0.6599999999999999,0.00010836500183192008
2817,-0.99,-0.6599999999999999,0.00010597016414927123
2818,-0.96,-0.6599999999999999,0.00010363601111396493
2819,-0.9299999999999999,-0.6599999999999999,0.0001013625427260034
2820,-0.8999999999999999,-0.6599999999999999,9.914975898538479e-05
2821,-0.87,-0.6599999999999999,9.69976598921113e-05
2822,-0.84,-0.6599999999999999,9.490624544618081e-05
2823,-0.8099999999999999,-0.6599999999999999,9.287551564759459e-05
2824,-0.78,-0.6599999999999999,9.090547049635172e-05
2825,-0.75,-0.6599999999999999,8.899610999245326e-05
2826,-0.72,-0.6599999999999999,8.714743413589859e-05
2827,-0.69,-0.6599999999999999,8.535944292668764e-05
2828,-0.6599999999999999,-0.6599999999999999,8.363213636482079e-05
2829,-0.6300000000000001,-0.6599999999999999,8.196551445029753e-05
2830,-0.6000000000000001,-0.6599999999999999,8.03595771831182e-05
2831,-0.5700000000000001,-0.6599999999999999,7.8814324563283e-05
2832,-0.54,-0.6599999999999999,7.732975659079115e-05
2833,-0.51,-0.6599999999999999,7.590587326564358e-05
2834,-0.48,-0.6599999999999999,7.454267458783961e-05
2835,-0.4500000000000002,-0.6599999999999999,7.324016055737997e-05
2836,-0.41999999999999993,-0.6599999999999999,7.199833117426353e-05
2837,-0.3900000000000001,-0.6599999999999999,7.081718643849116e-05
2838,-0.3599999999999999,-0.6599999999999999,6.96967263500631e-05
2839,-0.33000000000000007,-0.6599999999999999,6.863695090897863e-05
2840,-0.2999999999999998,-0.6599999999999999,6.763786011523778e-05
2841,-0.27,-0.6599999999999999,6.669945396884165e-05
2842,-0.24,-0.6599999999999999,6.582173246978856e-05
2843,-0.20999999999999996,-0.6599999999999999,6.500469561807982e-05
2844,-0.17999999999999994,-0.6599999999999999,6.424834341371456e-05
2845,-0.1499999999999999,-0.6599999999999999,6.355267585669322e-05
2846,-0.11999999999999988,-0.6599999999999999,6.291769294701563e-05
2847,-0.09000000000000008,-0.6599999999999999,6.23433946846826e-05
2848,-0.06000000000000005,-0.6599999999999999,6.182978106969287e-05
2849,-0.030000000000000027,-0.6599999999999999,6.137685210204694e-05
2850,0.0,-0.6599999999999999,6.0984607781745035e-05
2851,0.030000000000000027,-0.6599999999999999,6.065304810878731e-05
2852,0.06000000000000005,-0.6599999999999999,6.038217308317277e-05
2853,0.09000000000000008,-0.6599999999999999,6.0171982704902625e-05
2854,0.1200000000000001,-0.6599999999999999,6.002247697397585e-05
2855,0.15000000000000013,-0.6599999999999999,5.993365589039333e-05
2856,0.18000000000000016,-0.6599999999999999,5.990551945415479e-05
2857,0.20999999999999996,-0.6599999999999999,5.993806766526e-05
2858,0.23999999999999977,-0.6599999999999999,6.0031300523709354e-05
2859,0.27,-0.6599999999999999,6.018521802950197e-05
2860,0.2999999999999998,-0.6599999999999999,6.039982018263902e-05
2861,0.33000000000000007,-0.6599999999999999,6.067510698311972e-05
2862,0.3599999999999999,-0.6599999999999999,6.101107843094409e-05
2863,0.3900000000000001,-0.6599999999999999,6.140773452611271e-05
2864,0.41999999999999993,-0.6599999999999999,6.186507526862475e-05
2865,0.4500000000000002,-0.6599999999999999,6.238310065848113e-05
2866,0.48,-0.6599999999999999,6.296181069568102e-05
2867,0.5100000000000002,-0.6599999999999999,6.360120538022508e-05
2868,0.54,-0.6599999999999999,6.430128471211279e-05
2869,0.5699999999999998,-0.6599999999999999,6.506204869134399e-05
2870,0.5999999999999996,-0.6599999999999999,6.588349731792017e-05
2871,0.6299999999999999,-0.6599999999999999,6.676563059183926e-05
2872,0.6600000000000001,-0.6599999999999999,6.770844851310275e-05
2873,0.69,-0.6599999999999999,6.871195108170971e-05
2874,0.7199999999999998,-0.6599999999999999,6.97761382976605e-05
2875,0.75,-0.6599999999999999,7.090101016095583e-05
2876,0.7800000000000002,-0.6599999999999999,7.208656667159448e-05
2877,0.81,-0.6599999999999999,7.333280782957676e-05
2878,0.8399999999999999,-0.6599999999999999,7.463973363490311e-05
2879,0.8700000000000001,-0.6599999999999999,7.600734408757335e-05
2880,0.9000000000000004,-0.6599999999999999,7.743563918758774e-05
2881,0.9300000000000002,-0.6599999999999999,7.892461893494593e-05
2882,0.96,-0.6599999999999999,8.04742833296478e-05
2883,0.9899999999999998,-0.6599999999999999,8.208463237169346e-05
2884,1.02,-0.6599999999999999,8.37556660610835e-05
2885,1.0499999999999998,-0.6599999999999999,8.548738439781694e-05
2886,1.08,-0.6599999999999999,8.727978738189443e-05
2887,1.1099999999999999,-0.6599999999999999,8.913287501331601e-05
2888,1.1400000000000001,-0.6599999999999999,9.104664729208065e-05
2889,1.17,-0.6599999999999999,9.302110421819035e-05
2890,1.2000000000000002,-0.6599999999999999,9.505624579164299e-05
2891,1.23,-0.6599999999999999,9.715207201244002e-05
2892,1.2600000000000002,-0.6599999999999999,9.930858288057975e-05
2893,1.29,-0.6599999999999999,0.00010152577839606492
2894,1.3199999999999998,-0.6599999999999999,0.00010380365855889287
2895,1.3499999999999996,-0.6599999999999999,0.0001061422233690661
2896,1.38,-0.6599999999999999,0.0001085414728265821
2897,1.4100000000000001,-0.6599999999999999,0.0001110014069314417
2898,1.44,-0.6599999999999999,0.00011352202568364529
2899,1.4699999999999998,-0.6599999999999999,0.00011610332908319315
2900,-1.5,-0.6300000000000001,0.00015327404530009303
2901,-1.47,-0.6300000000000001,0.00014990757052212137
2902,-1.44,-0.6300000000000001,0.00014660178039149378
2903,-1.41,-0.6300000000000001,0.00014335667490820978
2904,-1.38,-0.6300000000000001,0.00014017225407226977
2905,-1.35,-0.6300000000000001,0.00013704851788367322
2906,-1.32,-0.6300000000000001,0.00013398546634242048
2907,-1.29,-0.6300000000000001,0.00013098309944851213
2908,-1.26,-0.6300000000000001,0.00012804141720194795
2909,-1.23,-0.6300000000000001,0.00012516041960272662
2910,-1.2,-0.6300000000000001,0.0001223401066508503
2911,-1.17,-0.6300000000000001,0.0001195804783463178
2912,-1.1400000000000001,-0.6300000000000001,0.00011688153468912756
2913,-1.1099999999999999,-0.6300000000000001,0.00011424327567928361
2914,-1.08,-0.6300000000000001,0.0001116657013167818
2915,-1.05,-0.6300000000000001,0.00010914881160162417
2916,-1.02,-0.6300000000000001,0.00010669260653381059
2917,-0.99,-0.6300000000000001,0.00010429708611334032
2918,-0.96,-0.6300000000000001,0.00010196225034021462
2919,-0.9299999999999999,-0.6300000000000001,9.968809921443246e-05
2920,-0.8999999999999999,-0.6300000000000001,9.747463273599426e-05
2921,-0.87,-0.6300000000000001,9.532185090490019e-05
2922,-0.84,-0.6300000000000001,9.322975372114981e-05
2923,-0.8099999999999999,-0.6300000000000001,9.119834118474334e-05
2924,-0.78,-0.6300000000000001,8.92276132956803e-05
2925,-0.75,-0.6300000000000001,8.731757005396226e-05
2926,-0.72,-0.6300000000000001,8.5468211459587e-05
2927,-0.69,-0.6300000000000001,8.367953751255506e-05
2928,-0.6599999999999999,-0.6300000000000001,8.195154821286885e-05
2929,-0.6300000000000001,-0.6300000000000001,8.028424356052507e-05
2930,-0.6000000000000001,-0.6300000000000001,7.867762355552576e-05
2931,-0.5700000000000001,-0.6300000000000001,7.713168819786992e-05
2932,-0.54,-0.6300000000000001,7.564643748755859e-05
2933,-0.51,-0.6300000000000001,7.42218714245906e-05
2934,-0.48,-0.6300000000000001,7.285799000896662e-05
2935,-0.4500000000000002,-0.6300000000000001,7.15547932406869e-05
2936,-0.41999999999999993,-0.6300000000000001,7.031228111975028e-05
2937,-0.3900000000000001,-0.6300000000000001,6.913045364615806e-05
2938,-0.3599999999999999,-0.6300000000000001,6.800931081990933e-05
2939,-0.33000000000000007,-0.6300000000000001,6.69488526410049e-05
2940,-0.2999999999999998,-0.6300000000000001,6.594907910944396e-05
2941,-0.27,-0.6300000000000001,6.500999022522734e-05
2942,-0.24,-0.6300000000000001,6.413158598835452e-05
2943,-0.20999999999999996,-0.6300000000000001,6.33138663988252e-05
2944,-0.17999999999999994,-0.6300000000000001,6.255683145663985e-05
2945,-0.1499999999999999,-0.6300000000000001,6.186048116179822e-05
2946,-0.11999999999999988,-0.6300000000000001,6.122481551430083e-05
2947,-0.09000000000000008,-0.6300000000000001,6.0649834514147227e-05
2948,-0.06000000000000005,-0.6300000000000001,6.013553816133742e-05
2949,-0.030000000000000027,-0.6300000000000001,5.96819264558716e-05
2950,0.0,-0.6300000000000001,5.92889993977495e-05
2951,0.030000000000000027,-0.6300000000000001,5.895675698697131e-05
2952,0.06000000000000005,-0.6300000000000001,5.868519922353708e-05
2953,0.09000000000000008,-0.6300000000000001,5.847432610744653e-05
2954,0.1200000000000001,-0.6300000000000001,5.832413763870008e-05
2955,0.15000000000000013,-0.6300000000000001,5.823463381729717e-05
2956,0.18000000000000016,-0.6300000000000001,5.820581464323829e-05
2957,0.20999999999999996,-0.6300000000000001,5.823768011652337e-05
2958,0.23999999999999977,-0.6300000000000001,5.833023023715228e-05
2959,0.27,-0.6300000000000001,5.848346500512517e-05
2960,0.2999999999999998,-0.6300000000000001,5.8697384420442036e-05
2961,0.33000000000000007,-0.6300000000000001,5.897198848310235e-05
2962,0.3599999999999999,-0.6300000000000001,5.930727719310664e-05
2963,0.3900000000000001,-0.6300000000000001,5.97032505504548e-05
2964,0.41999999999999993,-0.6300000000000001,6.015990855514707e-05
2965,0.4500000000000002,-0.6300000000000001,6.067725120718272e-05
2966,0.48,-0.6300000000000001,6.125527850656298e-05
2967,0.5100000000000002,-0.6300000000000001,6.189399045328652e-05
2968,0.54,-0.6300000000000001,6.259338704735421e-05
2969,0.5699999999999998,-0.6300000000000001,6.33534682887657e-05
2970,0.5999999999999996,-0.6300000000000001,6.417423417752115e-05
2971,0.6299999999999999,-0.6300000000000001,6.505568471362044e-05
2972,0.6600000000000001,-0.6300000000000001,6.599781989706352e-05
2973,0.69,-0.6300000000000001,6.700063972785046e-05
2974,0.7199999999999998,-0.6300000000000001,6.806414420598132e-05
2975,0.75,-0.6300000000000001,6.918833333145592e-05
2976,0.7800000000000002,-0.6300000000000001,7.037320710427465e-05
2977,0.81,-0.6300000000000001,7.161876552443717e-05
2978,0.8399999999999999,-0.6300000000000001,7.292500859194353e-05
2979,0.8700000000000001,-0.6300000000000001,7.429193630679368e-05
2980,0.9000000000000004,-0.6300000000000001,7.571954866898748e-05
2981,0.9300000000000002,-0.6300000000000001,7.720784567852537e-05
2982,0.96,-0.6300000000000001,7.875682733540714e-05
2983,0.9899999999999998,-0.6300000000000001,8.036649363963292e-05
2984,1.02,-0.6300000000000001,8.203684459120252e-05
2985,1.0499999999999998,-0.6300000000000001,8.376788019011577e-05
2986,1.08,-0.6300000000000001,8.555960043637293e-05
2987,1.1099999999999999,-0.6300000000000001,8.741200532997454e-05
2988,1.1400000000000001,-0.6300000000000001,8.93250948709195e-05
2989,1.17,-0.6300000000000001,9.129886905920812e-05
2990,1.2000000000000002,-0.6300000000000001,9.333332789484124e-05
2991,1.23,-0.6300000000000001,9.542847137781698e-05
2992,1.2600000000000002,-0.6300000000000001,9.758429950813831e-05
2993,1.29,-0.6300000000000001,9.980081228580268e-05
2994,1.3199999999999998,-0.6300000000000001,0.00010207800971081116
2995,1.3499999999999996,-0.6300000000000001,0.00010441589178316256
2996,1.38,-0.6300000000000001,0.00010681445850285882
2997,1.4100000000000001,-0.6300000000000001,0.00010927370986989866
2998,1.44,-0.6300000000000001,0.00011179364588428214
2999,1.4699999999999998,-0.6300000000000001,0.00011437426654600968
3000,-1.5,-0.6000000000000001,0.0001516719770944403
3001,-1.47,-0.6000000000000001,0.00014830481957864896
3002,-1.44,-0.6000000000000001,0.00014499834671020048
3003,-1.41,-0.6000000000000001,0.00014175255848909585
3004,-1.38,-0.6000000000000001,0.00013856745491533539
3005,-1.35,-0.6000000000000001,0.00013544303598891965
3006,-1.32,-0.6000000000000001,0.0001323793017098467
3007,-1.29,-0.6000000000000001,0.00012937625207811888
3008,-1.26,-0.6000000000000001,0.00012643388709373374
3009,-1.23,-0.6000000000000001,0.00012355220675669268
3010,-1.2,-0.6000000000000001,0.00012073121106699544
3011,-1.17,-0.6000000000000001,0.00011797090002464288
3012,-1.1400000000000001,-0.6000000000000001,0.00011527127362963336
3013,-1.1099999999999999,-0.6000000000000001,0.0001126323318819684
3014,-1.08,-0.6000000000000001,0.00011005407478164726
3015,-1.05,-0.6000000000000001,0.000107536502328669
3016,-1.02,-0.6000000000000001,0.00010507961452303542
3017,-0.99,-0.6000000000000001,0.00010268341136474556
3018,-0.96,-0.6000000000000001,0.00010034789285379926
3019,-0.9299999999999999,-0.6000000000000001,9.807305899019723e-05
3020,-0.8999999999999999,-0.6000000000000001,9.585890977393863e-05
3021,-0.87,-0.6000000000000001,9.370544520502432e-05
3022,-0.84,-0.6000000000000001,9.161266528345375e-05
3023,-0.8099999999999999,-0.6000000000000001,8.958057000922712e-05
3024,-0.78,-0.6000000000000001,8.76091593823441e-05
3025,-0.75,-0.6000000000000001,8.569843340280521e-05
3026,-0.72,-0.6000000000000001,8.38483920706104e-05
3027,-0.69,-0.6000000000000001,8.205903538575911e-05
3028,-0.6599999999999999,-0.6000000000000001,8.033036334825143e-05
3029,-0.6300000000000001,-0.6000000000000001,7.866237595808804e-05
3030,-0.6000000000000001,-0.6000000000000001,7.705507321526846e-05
3031,-0.5700000000000001,-0.6000000000000001,7.550845511979294e-05
3032,-0.54,-0.6000000000000001,7.40225216716609e-05
3033,-0.51,-0.6000000000000001,7.259727287087261e-05
3034,-0.48,-0.6000000000000001,7.1232708717429e-05
3035,-0.4500000000000002,-0.6000000000000001,6.992882921132822e-05
3036,-0.41999999999999993,-0.6000000000000001,6.868563435257196e-05
3037,-0.3900000000000001,-0.6000000000000001,6.750312414115944e-05
3038,-0.3599999999999999,-0.6000000000000001,6.638129857709095e-05
3039,-0.33000000000000007,-0.6000000000000001,6.532015766036628e-05
3040,-0.2999999999999998,-0.6000000000000001,6.431970139098538e-05
3041,-0.27,-0.6000000000000001,6.337992976894789e-05
3042,-0.24,-0.6000000000000001,6.250084279425476e-05
3043,-0.20999999999999996,-0.6000000000000001,6.168244046690587e-05
3044,-0.17999999999999994,-0.6000000000000001,6.092472278690034e-05
3045,-0.1499999999999999,-0.6000000000000001,6.022768975423901e-05
3046,-0.11999999999999988,-0.6000000000000001,5.959134136892125e-05
3047,-0.09000000000000008,-0.6000000000000001,5.901567763094752e-05
3048,-0.06000000000000005,-0.6000000000000001,5.8500698540317176e-05
3049,-0.030000000000000027,-0.6000000000000001,5.804640409703104e-05
3050,0.0,-0.6000000000000001,5.765279430108875e-05
3051,0.030000000000000027,-0.6000000000000001,5.7319869152490435e-05
3052,0.06000000000000005,-0.6000000000000001,5.704762865123601e-05
3053,0.09000000000000008,-0.6000000000000001,5.683607279732571e-05
3054,0.1200000000000001,-0.6000000000000001,5.668520159075891e-05
3055,0.15000000000000013,-0.6000000000000001,5.6595015031535766e-05
3056,0.18000000000000016,-0.6000000000000001,5.6565513119656815e-05
3057,0.20999999999999996,-0.6000000000000001,5.659669585512204e-05
3058,0.23999999999999977,-0.6000000000000001,5.6688563237930935e-05
3059,0.27,-0.6000000000000001,5.6841115268083286e-05
3060,0.2999999999999998,-0.6000000000000001,5.705435194557992e-05
3061,0.33000000000000007,-0.6000000000000001,5.732827327042003e-05
3062,0.3599999999999999,-0.6000000000000001,5.766287924260449e-05
3063,0.3900000000000001,-0.6000000000000001,5.8058169862132415e-05
3064,0.41999999999999993,-0.6000000000000001,5.851414512900453e-05
3065,0.4500000000000002,-0.6000000000000001,5.90308050432203e-05
3066,0.48,-0.6000000000000001,5.9608149604779935e-05
3067,0.5100000000000002,-0.6000000000000001,6.024617881368398e-05
3068,0.54,-0.6000000000000001,6.094489266993108e-05
3069,0.5699999999999998,-0.6000000000000001,6.170429117352246e-05
3070,0.5999999999999996,-0.6000000000000001,6.252437432445727e-05
3071,0.6299999999999999,-0.6000000000000001,6.340514212273682e-05
3072,0.6600000000000001,-0.6000000000000001,6.434659456835962e-05
3073,0.69,-0.6000000000000001,6.534873166132648e-05
3074,0.7199999999999998,-0.6000000000000001,6.64115534016369e-05
3075,0.75,-0.6000000000000001,6.753505978929175e-05
3076,0.7800000000000002,-0.6000000000000001,6.871925082428993e-05
3077,0.81,-0.6000000000000001,6.996412650663252e-05
3078,0.8399999999999999,-0.6000000000000001,7.126968683631834e-05
3079,0.8700000000000001,-0.6000000000000001,7.263593181334835e-05
3080,0.9000000000000004,-0.6000000000000001,7.406286143772249e-05
3081,0.9300000000000002,-0.6000000000000001,7.555047570944028e-05
3082,0.96,-0.6000000000000001,7.709877462850172e-05
3083,0.9899999999999998,-0.6000000000000001,7.870775819490765e-05
3084,1.02,-0.6000000000000001,8.03774264086571e-05
3085,1.0499999999999998,-0.6000000000000001,8.210777926975019e-05
3086,1.08,-0.6000000000000001,8.389881677818686e-05
3087,1.1099999999999999,-0.6000000000000001,8.575053893396797e-05
3088,1.1400000000000001,-0.6000000000000001,8.766294573709273e-05
3089,1.17,-0.6000000000000001,8.963603718756169e-05
3090,1.2000000000000002,-0.6000000000000001,9.166981328537448e-05
3091,1.23,-0.6000000000000001,9.376427403053065e-05
3092,1.2600000000000002,-0.6000000000000001,9.591941942303093e-05
3093,1.29,-0.6000000000000001,9.813524946287566e-05
3094,1.3199999999999998,-0.6000000000000001,0.00010041176415006325
3095,1.3499999999999996,-0.6000000000000001,0.00010274896348459513
3096,1.38,-0.6000000000000001,0.00010514684746647198
3097,1.4100000000000001,-0.6000000000000001,0.00010760541609569028
3098,1.44,-0.6000000000000001,0.00011012466937225449
3099,1.4699999999999998,-0.6000000000000001,0.000112704607296162
3100,-1.5,-0.5700000000000001,0.00015012931217612304
3101,-1.47,-0.5700000000000001,0.00014676147192251108
3102,-1.44,-0.5700000000000001,0.00014345431631624202
3103,-1.41,-0.5700000000000001,0.00014020784535731843
3104,-1.38,-0.5700000000000001,0.0001370220590457375
3105,-1.35,-0.5700000000000001,0.00013389695738150154
3106,-1.32,-0.5700000000000001,0.00013083254036460871
3107,-1.29,-0.5700000000000001,0.00012782880799506002
3108,-1.26,-0.5700000000000001,0.000124885760272856
3109,-1.23,-0.5700000000000001,0.0001220033971979948
3110,-1.2,-0.5700000000000001,0.00011918171877047635
3111,-1.17,-0.5700000000000001,0.00011642072499030314
3112,-1.1400000000000001,-0.5700000000000001,0.0001137204158574744
3113,-1.1099999999999999,-0.5700000000000001,0.00011108079137198885
3114,-1.08,-0.5700000000000001,0.00010850185153384642
3115,-1.05,-0.5700000000000001,0.00010598359634304895
3116,-1.02,-0.5700000000000001,0.00010352602579959549
3117,-0.99,-0.5700000000000001,0.00010112913990348523
3118,-0.96,-0.5700000000000001,9.879293865471896e-05
3119,-0.9299999999999999,-0.5700000000000001,9.65174220532968e-05
3120,-0.8999999999999999,-0.5700000000000001,9.430259009921817e-05
3121,-0.87,-0.5700000000000001,9.214844279248349e-05
3122,-0.84,-0.5700000000000001,9.005498013309292e-05
3123,-0.8099999999999999,-0.5700000000000001,8.802220212104635e-05
3124,-0.78,-0.5700000000000001,8.605010875634298e-05
3125,-0.75,-0.5700000000000001,8.413870003898403e-05
3126,-0.72,-0.5700000000000001,8.228797596896849e-05
3127,-0.69,-0.5700000000000001,8.049793654629738e-05
3128,-0.6599999999999999,-0.5700000000000001,7.876858177096968e-05
3129,-0.6300000000000001,-0.5700000000000001,7.709991164298596e-05
3130,-0.6000000000000001,-0.5700000000000001,7.54919261623464e-05
3131,-0.5700000000000001,-0.5700000000000001,7.394462532905028e-05
3132,-0.54,-0.5700000000000001,7.245800914309834e-05
3133,-0.51,-0.5700000000000001,7.103207760449037e-05
3134,-0.48,-0.5700000000000001,6.966683071322612e-05
3135,-0.4500000000000002,-0.5700000000000001,6.83622684693052e-05
3136,-0.41999999999999993,-0.5700000000000001,6.71183908727293e-05
3137,-0.3900000000000001,-0.5700000000000001,6.593519792349656e-05
3138,-0.3599999999999999,-0.5700000000000001,6.481268962160741e-05
3139,-0.33000000000000007,-0.5700000000000001,6.375086596706253e-05
3140,-0.2999999999999998,-0.5700000000000001,6.274972695986135e-05
3141,-0.27,-0.5700000000000001,6.180927260000408e-05
3142,-0.24,-0.5700000000000001,6.0929502887491095e-05
3143,-0.20999999999999996,-0.5700000000000001,6.011041782232144e-05
3144,-0.17999999999999994,-0.5700000000000001,5.935201740449626e-05
3145,-0.1499999999999999,-0.5700000000000001,5.8654301634013907e-05
3146,-0.11999999999999988,-0.5700000000000001,5.8017270510876195e-05
3147,-0.09000000000000008,-0.5700000000000001,5.7440924035082295e-05
3148,-0.06000000000000005,-0.5700000000000001,5.692526220663261e-05
3149,-0.030000000000000027,-0.5700000000000001,5.647028502552633e-05
3150,0.0,-0.5700000000000001,5.607599249176389e-05
3151,0.030000000000000027,-0.5700000000000001,5.574238460534513e-05
3152,0.06000000000000005,-0.5700000000000001,5.5469461366270526e-05
3153,0.09000000000000008,-0.5700000000000001,5.525722277453958e-05
3154,0.1200000000000001,-0.5700000000000001,5.5105668830153054e-05
3155,0.15000000000000013,-0.5700000000000001,5.501479953310999e-05
3156,0.18000000000000016,-0.5700000000000001,5.4984614883410655e-05
3157,0.20999999999999996,-0.5700000000000001,5.501511488105585e-05
3158,0.23999999999999977,-0.5700000000000001,5.5106299526044244e-05
3159,0.27,-0.5700000000000001,5.525816881837635e-05
3160,0.2999999999999998,-0.5700000000000001,5.547072275805236e-05
3161,0.33000000000000007,-0.5700000000000001,5.574396134507316e-05
3162,0.3599999999999999,-0.5700000000000001,5.607788457943685e-05
3163,0.3900000000000001,-0.5700000000000001,5.647249246114523e-05
3164,0.41999999999999993,-0.5700000000000001,5.692778499019684e-05
3165,0.4500000000000002,-0.5700000000000001,5.7443762166592485e-05
3166,0.48,-0.5700000000000001,5.802042399033204e-05
3167,0.5100000000000002,-0.5700000000000001,5.8657770461415395e-05
3168,0.54,-0.5700000000000001,5.935580157984301e-05
3169,0.5699999999999998,-0.5700000000000001,6.011451734561422e-05
3170,0.5999999999999996,-0.5700000000000001,6.0933917758729196e-05
3171,0.6299999999999999,-0.5700000000000001,6.181400281918758e-05
3172,0.6600000000000001,-0.5700000000000001,6.275477252699093e-05
3173,0.69,-0.5700000000000001,6.375622688213706e-05
3174,0.7199999999999998,-0.5700000000000001,6.481836588462792e-05
3175,0.75,-0.5700000000000001,6.594118953446254e-05
3176,0.7800000000000002,-0.5700000000000001,6.712469783164105e-05
3177,0.81,-0.5700000000000001,6.836889077616268e-05
3178,0.8399999999999999,-0.5700000000000001,6.967376836802855e-05
3179,0.8700000000000001,-0.5700000000000001,7.103933060723837e-05
3180,0.9000000000000004,-0.5700000000000001,7.246557749379239e-05
3181,0.9300000000000002,-0.5700000000000001,7.395250902769006e-05
3182,0.96,-0.5700000000000001,7.550012520893113e-05
3183,0.9899999999999998,-0.5700000000000001,7.710842603751674e-05
3184,1.02,-0.5700000000000001,7.877741151344566e-05
3185,1.0499999999999998,-0.5700000000000001,8.050708163671908e-05
3186,1.08,-0.5700000000000001,8.229743640733619e-05
3187,1.1099999999999999,-0.5700000000000001,8.414847582529679e-05
3188,1.1400000000000001,-0.5700000000000001,8.606019989060137e-05
3189,1.17,-0.5700000000000001,8.80326086032498e-05
3190,1.2000000000000002,-0.5700000000000001,9.006570196324277e-05
3191,1.23,-0.5700000000000001,9.215947997057913e-05
3192,1.2600000000000002,-0.5700000000000001,9.431394262525943e-05
3193,1.29,-0.5700000000000001,9.652908992728298e-05
3194,1.3199999999999998,-0.5700000000000001,9.880492187665093e-05
3195,1.3499999999999996,-0.5700000000000001,0.00010114143847336227
3196,1.38,-0.5700000000000001,0.00010353863971741832
3197,1.4100000000000001,-0.5700000000000001,0.00010599652560881815
3198,1.44,-0.5700000000000001,0.00010851509614756189
3199,1.4699999999999998,-0.5700000000000001,0.00011109435133364827
3200,-1.5,-0.54,0.00014864605054514083
3201,-1.47,-0.54,0.0001452775275537088
3202,-1.44,-0.54,0.00014196968920961907
3203,-1.41,-0.54,0.0001387225355128762
3204,-1.38,-0.54,0.00013553606646347493
3205,-1.35,-0.54,0.0001324102820614183
3206,-1.32,-0.54,0.00012934518230670551
3207,-1.29,-0.54,0.0001263407671993363
3208,-1.26,-0.54,0.00012339703673931162
3209,-1.23,-0.54,0.00012051399092663002
3210,-1.2,-0.54,0.00011769162976129301
3211,-1.17,-0.54,0.00011492995324329944
3212,-1.1400000000000001,-0.54,0.00011222896137264989
3213,-1.1099999999999999,-0.54,0.00010958865414934374
3214,-1.08,-0.54,0.00010700903157338177
3215,-1.05,-0.54,0.00010449009364476474
3216,-1.02,-0.54,0.00010203184036348969
3217,-0.99,-0.54,9.963427172956016e-05
3218,-0.96,-0.54,9.72973877429737e-05
3219,-0.9299999999999999,-0.54,9.502118840373147e-05
3220,-0.8999999999999999,-0.54,9.28056737118323e-05
3221,-0.87,-0.54,9.065084366727792e-05
3222,-0.84,-0.54,8.855669827006671e-05
3223,-0.8099999999999999,-0.54,8.652323752019957e-05
3224,-0.78,-0.54,8.4550461417677e-05
3225,-0.75,-0.54,8.263836996249741e-05
3226,-0.72,-0.54,8.07869631546624e-05
3227,-0.69,-0.54,7.899624099417038e-05
3228,-0.6599999999999999,-0.54,7.726620348102294e-05
3229,-0.6300000000000001,-0.54,7.559685061521891e-05
3230,-0.6000000000000001,-0.54,7.398818239675926e-05
3231,-0.5700000000000001,-0.54,7.244019882564309e-05
3232,-0.54,-0.54,7.095289990187075e-05
3233,-0.51,-0.54,6.952628562544289e-05
3234,-0.48,-0.54,6.816035599635848e-05
3235,-0.4500000000000002,-0.54,6.685511101461738e-05
3236,-0.41999999999999993,-0.54,6.561055068022075e-05
3237,-0.3900000000000001,-0.54,6.442667499316795e-05
3238,-0.3599999999999999,-0.54,6.330348395345874e-05
3239,-0.33000000000000007,-0.54,6.224097756109404e-05
3240,-0.2999999999999998,-0.54,6.123915581607279e-05
3241,-0.27,-0.54,6.0298018718395375e-05
3242,-0.24,-0.54,5.941756626806182e-05
3243,-0.20999999999999996,-0.54,5.8597798465072294e-05
3244,-0.17999999999999994,-0.54,5.7838715309426536e-05
3245,-0.1499999999999999,-0.54,5.7140316801124625e-05
3246,-0.11999999999999988,-0.54,5.6502602940166655e-05
3247,-0.09000000000000008,-0.54,5.592557372655239e-05
3248,-0.06000000000000005,-0.54,5.5409229160282226e-05
3249,-0.030000000000000027,-0.54,5.495356924135607e-05
3250,0.0,-0.54,5.4558593969773406e-05
3251,0.030000000000000027,-0.54,5.422430334553483e-05
3252,0.06000000000000005,-0.54,5.39506973686399e-05
3253,0.09000000000000008,-0.54,5.3737776039088924e-05
3254,0.1200000000000001,-0.54,5.358553935688217e-05
3255,0.15000000000000013,-0.54,5.349398732201901e-05
3256,0.18000000000000016,-0.54,5.3463119934499546e-05
3257,0.20999999999999996,-0.54,5.3492937194323905e-05
3258,0.23999999999999977,-0.54,5.358343910149252e-05
3259,0.27,-0.54,5.373462565600484e-05
3260,0.2999999999999998,-0.54,5.394649685786116e-05
3261,0.33000000000000007,-0.54,5.4219052707060745e-05
3262,0.3599999999999999,-0.54,5.4552293203605115e-05
3263,0.3900000000000001,-0.54,5.494621834749283e-05
3264,0.41999999999999993,-0.54,5.540082813872444e-05
3265,0.4500000000000002,-0.54,5.5916122577299864e-05
3266,0.48,-0.54,5.649210166321932e-05
3267,0.5100000000000002,-0.54,5.7128765396482514e-05
3268,0.54,-0.54,5.782611377708967e-05
3269,0.5699999999999998,-0.54,5.858414680504056e-05
3270,0.5999999999999996,-0.54,5.940286448033536e-05
3271,0.6299999999999999,-0.54,6.0282266802974194e-05
3272,0.6600000000000001,-0.54,6.122235377295702e-05
3273,0.69,-0.54,6.222312539028331e-05
3274,0.7199999999999998,-0.54,6.328458165495406e-05
3275,0.75,-0.54,6.440672256696795e-05
3276,0.7800000000000002,-0.54,6.558954812632628e-05
3277,0.81,-0.54,6.683305833302785e-05
3278,0.8399999999999999,-0.54,6.813725318707404e-05
3279,0.8700000000000001,-0.54,6.950213268846338e-05
3280,0.9000000000000004,-0.54,7.092769683719737e-05
3281,0.9300000000000002,-0.54,7.241394563327497e-05
3282,0.96,-0.54,7.396087907669574e-05
3283,0.9899999999999998,-0.54,7.556849716746142e-05
3284,1.02,-0.54,7.72367999055701e-05
3285,1.0499999999999998,-0.54,7.896578729102324e-05
3286,1.08,-0.54,8.075545932381994e-05
3287,1.1099999999999999,-0.54,8.260581600396061e-05
3288,1.1400000000000001,-0.54,8.451685733144514e-05
3289,1.17,-0.54,8.648858330627378e-05
3290,1.2000000000000002,-0.54,8.852099392844604e-05
3291,1.23,-0.54,9.061408919796195e-05
3292,1.2600000000000002,-0.54,9.276786911482179e-05
3293,1.29,-0.54,9.498233367902612e-05
3294,1.3199999999999998,-0.54,9.725748289057385e-05
3295,1.3499999999999996,-0.54,9.959331674946588e-05
3296,1.38,-0.54,0.0001019898352557012
3297,1.4100000000000001,-0.54,0.00010444703840927999
3298,1.44,-0.54,0.00010696492621020371
3299,1.4699999999999998,-0.54,0.00010954349865847067
3300,-1.5,-0.51,0.00014722219220149332
3301,-1.47,-0.51,0.0001438529864722409
3302,-1.44,-0.51,0.00014054446539033224
3303,-1.41,-0.51,0.00013729662895576762
3304,-1.38,-0.51,0.00013410947716854674
3305,-1.35,-0.51,0.00013098301002867016
3306,-1.32,-0.51,0.00012791722753613692
3307,-1.29,-0.51,0.00012491212969094757
3308,-1.26,-0.51,0.00012196771649310289
3309,-1.23,-0.51,0.00011908398794260118
3310,-1.2,-0.51,0.00011626094403944323
3311,-1.17,-0.51,0.00011349858478362993
3312,-1.1400000000000001,-0.51,0.00011079691017516011
3313,-1.1099999999999999,-0.51,0.00010815592021403535
3314,-1.08,-0.51,0.00010557561490025207
3315,-1.05,-0.51,0.00010305599423381497
3316,-1.02,-0.51,0.00010059705821472034
3317,-0.99,-0.51,9.819880684297047e-05
3318,-0.96,-0.51,9.586124011856335e-05
3319,-0.9299999999999999,-0.51,9.358435804150109e-05
3320,-0.8999999999999999,-0.51,9.136816061178187e-05
3321,-0.87,-0.51,8.92126478294068e-05
3322,-0.84,-0.51,8.711781969437538e-05
3323,-0.8099999999999999,-0.51,8.508367620668868e-05
3324,-0.78,-0.51,8.311021736634562e-05
3325,-0.75,-0.51,8.119744317334605e-05
3326,-0.72,-0.51,7.934535362769013e-05
3327,-0.69,-0.51,7.755394872937853e-05
3328,-0.6599999999999999,-0.51,7.582322847841129e-05
3329,-0.6300000000000001,-0.51,7.415319287478714e-05
3330,-0.6000000000000001,-0.51,7.25438419185068e-05
3331,-0.5700000000000001,-0.51,7.099517560957084e-05
3332,-0.54,-0.51,6.950719394797846e-05
3333,-0.51,-0.51,6.80798969337302e-05
3334,-0.48,-0.51,6.67132845668254e-05
3335,-0.4500000000000002,-0.51,6.540735684726458e-05
3336,-0.41999999999999993,-0.51,6.416211377504764e-05
3337,-0.3900000000000001,-0.51,6.297755535017461e-05
3338,-0.3599999999999999,-0.51,6.185368157264535e-05
3339,-0.33000000000000007,-0.51,6.0790492442460086e-05
3340,-0.2999999999999998,-0.51,5.978798795961924e-05
3341,-0.27,-0.51,5.884616812412135e-05
3342,-0.24,-0.51,5.796503293596789e-05
3343,-0.20999999999999996,-0.51,5.714458239515785e-05
3344,-0.17999999999999994,-0.51,5.6384816501692214e-05
3345,-0.1499999999999999,-0.51,5.568573525557016e-05
3346,-0.11999999999999988,-0.51,5.5047338656791964e-05
3347,-0.09000000000000008,-0.51,5.4469626705357765e-05
3348,-0.06000000000000005,-0.51,5.395259940126721e-05
3349,-0.030000000000000027,-0.51,5.349625674452076e-05
3350,0.0,-0.51,5.310059873511819e-05
3351,0.030000000000000027,-0.51,5.276562537305953e-05
3352,0.06000000000000005,-0.51,5.249133665834451e-05
3353,0.09000000000000008,-0.51,5.22777325909734e-05
3354,0.1200000000000001,-0.51,5.212481317094607e-05
3355,0.15000000000000013,-0.51,5.203257839826281e-05
3356,0.18000000000000016,-0.51,5.20010282729234e-05
3357,0.20999999999999996,-0.51,5.2030162794927646e-05
3358,0.23999999999999977,-0.51,5.211998196427605e-05
3359,0.27,-0.51,5.227048578096828e-05
3360,0.2999999999999998,-0.51,5.248167424500414e-05
3361,0.33000000000000007,-0.51,5.2753547356384e-05
3362,0.3599999999999999,-0.51,5.3086105115107875e-05
3363,0.3900000000000001,-0.51,5.34793475211753e-05
3364,0.41999999999999993,-0.51,5.3933274574586964e-05
3365,0.4500000000000002,-0.51,5.4447886275342086e-05
3366,0.48,-0.51,5.50231826234415e-05
3367,0.5100000000000002,-0.51,5.56591636188848e-05
3368,0.54,-0.51,5.635582926167175e-05
3369,0.5699999999999998,-0.51,5.711317955180227e-05
3370,0.5999999999999996,-0.51,5.793121448927705e-05
3371,0.6299999999999999,-0.51,5.8809934074095705e-05
3372,0.6600000000000001,-0.51,5.974933830625798e-05
3373,0.69,-0.51,6.074942718576445e-05
3374,0.7199999999999998,-0.51,6.181020071261473e-05
3375,0.75,-0.51,6.293165888680895e-05
3376,0.7800000000000002,-0.51,6.411380170834683e-05
3377,0.81,-0.51,6.53566291772286e-05
3378,0.8399999999999999,-0.51,6.666014129345414e-05
3379,0.8700000000000001,-0.51,6.802433805702376e-05
3380,0.9000000000000004,-0.51,6.944921946793728e-05
3381,0.9300000000000002,-0.51,7.093478552619454e-05
3382,0.96,-0.51,7.24810362317956e-05
3383,0.9899999999999998,-0.51,7.408797158474039e-05
3384,1.02,-0.51,7.575559158502985e-05
3385,1.0499999999999998,-0.51,7.74838962326625e-05
3386,1.08,-0.51,7.927288552763909e-05
3387,1.1099999999999999,-0.51,8.112255946995975e-05
3388,1.1400000000000001,-0.51,8.30329180596239e-05
3389,1.17,-0.51,8.50039612966318e-05
3390,1.2000000000000002,-0.51,8.703568918098433e-05
3391,1.23,-0.51,8.912810171268002e-05
3392,1.2600000000000002,-0.51,9.128119889172013e-05
3393,1.29,-0.51,9.3494980718104e-05
3394,1.3199999999999998,-0.51,9.576944719183135e-05
3395,1.3499999999999996,-0.51,9.810459831290284e-05
3396,1.38,-0.51,0.00010050043408131847
3397,1.4100000000000001,-0.51,0.00010295695449707756
3398,1.44,-0.51,0.00010547415956018065
3399,1.4699999999999998,-0.51,0.0001080520492706272
3400,-1.5,-0.48,0.00014585773714518042
3401,-1.47,-0.48,0.00014248784867810832
3402,-1.44,-0.48,0.00013917864485837986
3403,-1.41,-0.48,0.00013593012568599504
3404,-1.38,-0.48,0.00013274229116095452
3405,-1.35,-0.48,0.000129615141283257
3406,-1.32,-0.48,0.00012654867605290377
3407,-1.29,-0.48,0.0001235428954698947
3408,-1.26,-0.48,0.00012059779953422923
3409,-1.23,-0.48,0.00011771338824590738
3410,-1.2,-0.48,0.0001148896616049299
3411,-1.17,-0.48,0.00011212661961129562
3412,-1.1400000000000001,-0.48,0.00010942426226500621
3413,-1.1099999999999999,-0.48,0.00010678258956605998
3414,-1.08,-0.48,0.0001042016015144579
3415,-1.05,-0.48,0.00010168129811019928
3416,-1.02,-0.48,9.92216793532855e-05
3417,-0.99,-0.48,9.682274524371421e-05
3418,-0.96,-0.48,9.44844957814885e-05
3419,-0.9299999999999999,-0.48,9.220693096660527e-05
3420,-0.8999999999999999,-0.48,8.99900507990663e-05
3421,-0.87,-0.48,8.783385527887103e-05
3422,-0.84,-0.48,8.573834440602e-05
3423,-0.8099999999999999,-0.48,8.370351818051241e-05
3424,-0.78,-0.48,8.172937660234962e-05
3425,-0.75,-0.48,7.981591967152946e-05
3426,-0.72,-0.48,7.796314738805384e-05
3427,-0.69,-0.48,7.617105975192209e-05
3428,-0.6599999999999999,-0.48,7.443965676313435e-05
3429,-0.6300000000000001,-0.48,7.276893842169032e-05
3430,-0.6000000000000001,-0.48,7.115890472758981e-05
3431,-0.5700000000000001,-0.48,6.960955568083349e-05
3432,-0.54,-0.48,6.812089128142086e-05
3433,-0.51,-0.48,6.669291152935259e-05
3434,-0.48,-0.48,6.532561642462768e-05
3435,-0.4500000000000002,-0.48,6.401900596724673e-05
3436,-0.41999999999999993,-0.48,6.27730801572098e-05
3437,-0.3900000000000001,-0.48,6.15878389945164e-05
3438,-0.3599999999999999,-0.48,6.0463282479167126e-05
3439,-0.33000000000000007,-0.48,5.9399410611161885e-05
3440,-0.2999999999999998,-0.48,5.8396223390500415e-05
3441,-0.27,-0.48,5.7453720817182784e-05
3442,-0.24,-0.48,5.6571902891208824e-05
3443,-0.20999999999999996,-0.48,5.5750769612578934e-05
3444,-0.17999999999999994,-0.48,5.499032098129288e-05
3445,-0.1499999999999999,-0.48,5.429055699735074e-05
3446,-0.11999999999999988,-0.48,5.365147766075218e-05
3447,-0.09000000000000008,-0.48,5.307308297149805e-05
3448,-0.06000000000000005,-0.48,5.255537292958733e-05
3449,-0.030000000000000027,-0.48,5.209834753502068e-05
3450,0.0,-0.48,5.170200678779795e-05
3451,0.030000000000000027,-0.48,5.136635068791882e-05
3452,0.06000000000000005,-0.48,5.1091379235383774e-05
3453,0.09000000000000008,-0.48,5.0877092430192305e-05
3454,0.1200000000000001,-0.48,5.07234902723452e-05
3455,0.15000000000000013,-0.48,5.063057276184176e-05
3456,0.18000000000000016,-0.48,5.059833989868219e-05
3457,0.20999999999999996,-0.48,5.0626791682866513e-05
3458,0.23999999999999977,-0.48,5.071592811439456e-05
3459,0.27,-0.48,5.086574919326649e-05
3460,0.2999999999999998,-0.48,5.1076254919482154e-05
3461,0.33000000000000007,-0.48,5.134744529304185e-05
3462,0.3599999999999999,-0.48,5.16793203139457e-05
3463,0.3900000000000001,-0.48,5.207187998219334e-05
3464,0.41999999999999993,-0.48,5.252512429778451e-05
3465,0.4500000000000002,-0.48,5.303905326071931e-05
3466,0.48,-0.48,5.361366687099852e-05
3467,0.5100000000000002,-0.48,5.4248965128621864e-05
3468,0.54,-0.48,5.4944948033588124e-05
3469,0.5699999999999998,-0.48,5.570161558589939e-05
3470,0.5999999999999996,-0.48,5.651896778555368e-05
3471,0.6299999999999999,-0.48,5.739700463255244e-05
3472,0.6600000000000001,-0.48,5.833572612689465e-05
3473,0.69,-0.48,5.933513226858074e-05
3474,0.7199999999999998,-0.48,6.039522305761074e-05
3475,0.75,-0.48,6.15159984939846e-05
3476,0.7800000000000002,-0.48,6.269745857770248e-05
3477,0.81,-0.48,6.393960330876429e-05
3478,0.8399999999999999,-0.48,6.524243268716975e-05
3479,0.8700000000000001,-0.48,6.660594671291907e-05
3480,0.9000000000000004,-0.48,6.803014538601243e-05
3481,0.9300000000000002,-0.48,6.951502870644936e-05
3482,0.96,-0.48,7.106059667423057e-05
3483,0.9899999999999998,-0.48,7.266684928935545e-05
3484,1.02,-0.48,7.433378655182386e-05
3485,1.0499999999999998,-0.48,7.606140846163652e-05
3486,1.08,-0.48,7.784971501879342e-05
3487,1.1099999999999999,-0.48,7.969870622329322e-05
3488,1.1400000000000001,-0.48,8.160838207513772e-05
3489,1.17,-0.48,8.357874257432589e-05
3490,1.2000000000000002,-0.48,8.560978772085794e-05
3491,1.23,-0.48,8.77015175147338e-05
3492,1.2600000000000002,-0.48,8.985393195595336e-05
3493,1.29,-0.48,9.206703104451675e-05
3494,1.3199999999999998,-0.48,9.434081478042472e-05
3495,1.3499999999999996,-0.48,9.667528316367583e-05
3496,1.38,-0.48,9.907043619427066e-05
3497,1.4100000000000001,-0.48,0.00010152627387220985
3498,1.44,-0.48,0.00010404279619749313
3499,1.4699999999999998,-0.48,0.0001066200031701203
3500,-1.5,-0.4500000000000002,0.00014455268537620275
3501,-1.47,-0.4500000000000002,0.00014118211417131032
3502,-1.44,-0.4500000000000002,0.00013787222761376164
3503,-1.41,-0.4500000000000002,0.0001346230257035571
3504,-1.38,-0.4500000000000002,0.0001314345084406959
3505,-1.35,-0.4500000000000002,0.0001283066758251785
3506,-1.32,-0.4500000000000002,0.00012523952785700588
3507,-1.29,-0.4500000000000002,0.00012223306453617607
3508,-1.26,-0.4500000000000002,0.00011928728586269071
3509,-1.23,-0.4500000000000002,0.00011640219183654912
3510,-1.2,-0.4500000000000002,0.0001135777824577518
3511,-1.17,-0.4500000000000002,0.00011081405772629702
3512,-1.1400000000000001,-0.4500000000000002,0.00010811101764218674
3513,-1.1099999999999999,-0.4500000000000002,0.00010546866220542102
3514,-1.08,-0.4500000000000002,0.00010288699141599862
3515,-1.05,-0.4500000000000002,0.0001003660052739205
3516,-1.02,-0.4500000000000002,9.790570377918557e-05
3517,-0.99,-0.4500000000000002,9.550608693179462e-05
3518,-0.96,-0.4500000000000002,9.316715473174801e-05
3519,-0.9299999999999999,-0.4500000000000002,9.088890717904468e-05
3520,-0.8999999999999999,-0.4500000000000002,8.867134427368625e-05
3521,-0.87,-0.4500000000000002,8.651446601567106e-05
3522,-0.84,-0.4500000000000002,8.441827240499913e-05
3523,-0.8099999999999999,-0.4500000000000002,8.238276344167171e-05
3524,-0.78,-0.4500000000000002,8.040793912568834e-05
3525,-0.75,-0.4500000000000002,7.849379945704861e-05
3526,-0.72,-0.4500000000000002,7.664034443575258e-05
3527,-0.69,-0.4500000000000002,7.484757406180026e-05
3528,-0.6599999999999999,-0.4500000000000002,7.311548833519241e-05
3529,-0.6300000000000001,-0.4500000000000002,7.144408725592857e-05
3530,-0.6000000000000001,-0.4500000000000002,6.983337082400791e-05
3531,-0.5700000000000001,-0.4500000000000002,6.82833390394313e-05
3532,-0.54,-0.4500000000000002,6.679399190219857e-05
3533,-0.51,-0.4500000000000002,6.536532941230988e-05
3534,-0.48,-0.4500000000000002,6.399735156976494e-05
3535,-0.4500000000000002,-0.4500000000000002,6.269005837456415e-05
3536,-0.41999999999999993,-0.4500000000000002,6.144344982670671e-05
3537,-0.3900000000000001,-0.4500000000000002,6.025752592619331e-05
3538,-0.3599999999999999,-0.4500000000000002,5.9132286673023647e-05
3539,-0.33000000000000007,-0.4500000000000002,5.806773206719841e-05
3540,-0.2999999999999998,-0.4500000000000002,5.706386210871667e-05
3541,-0.27,-0.4500000000000002,5.612067679757888e-05
3542,-0.24,-0.4500000000000002,5.523817613378492e-05
3543,-0.20999999999999996,-0.4500000000000002,5.4416360117334636e-05
3544,-0.17999999999999994,-0.4500000000000002,5.365522874822873e-05
3545,-0.1499999999999999,-0.4500000000000002,5.29547820264664e-05
3546,-0.11999999999999988,-0.4500000000000002,5.2315019952047735e-05
3547,-0.09000000000000008,-0.4500000000000002,5.173594252497318e-05
3548,-0.06000000000000005,-0.4500000000000002,5.121754974524251e-05
3549,-0.030000000000000027,-0.4500000000000002,5.07598416128558e-05
3550,0.0,-0.4500000000000002,5.036281812781283e-05
3551,0.030000000000000027,-0.4500000000000002,5.0026479290113205e-05
3552,0.06000000000000005,-0.4500000000000002,4.9750825099758424e-05
3553,0.09000000000000008,-0.4500000000000002,4.953585555674662e-05
3554,0.1200000000000001,-0.4500000000000002,4.938157066107942e-05
3555,0.15000000000000013,-0.4500000000000002,4.928797041275575e-05
3556,0.18000000000000016,-0.4500000000000002,4.9255054811775705e-05
3557,0.20999999999999996,-0.4500000000000002,4.92828238581403e-05
3558,0.23999999999999977,-0.4500000000000002,4.93712775518484e-05
3559,0.27,-0.4500000000000002,4.9520415892899614e-05
3560,0.2999999999999998,-0.4500000000000002,4.973023888129561e-05
3561,0.33000000000000007,-0.4500000000000002,5.000074651703471e-05
3562,0.3599999999999999,-0.4500000000000002,5.0331938800118234e-05
3563,0.3900000000000001,-0.4500000000000002,5.072381573054583e-05
3564,0.41999999999999993,-0.4500000000000002,5.1176377308317076e-05
3565,0.4500000000000002,-0.4500000000000002,5.168962353343213e-05
3566,0.48,-0.4500000000000002,5.226355440589126e-05
3567,0.5100000000000002,-0.4500000000000002,5.289816992569349e-05
3568,0.54,-0.4500000000000002,5.359347009284049e-05
3569,0.5699999999999998,-0.4500000000000002,5.434945490733094e-05
3570,0.5999999999999996,-0.4500000000000002,5.516612436916555e-05
3571,0.6299999999999999,-0.4500000000000002,5.6043478478343676e-05
3572,0.6600000000000001,-0.4500000000000002,5.698151723486602e-05
3573,0.69,-0.4500000000000002,5.7980240638732015e-05
3574,0.7199999999999998,-0.4500000000000002,5.9039648689941615e-05
3575,0.75,-0.4500000000000002,6.015974138849576e-05
3576,0.7800000000000002,-0.4500000000000002,6.13405187343932e-05
3577,0.81,-0.4500000000000002,6.258198072763456e-05
3578,0.8399999999999999,-0.4500000000000002,6.388412736821981e-05
3579,0.8700000000000001,-0.4500000000000002,6.52469586561494e-05
3580,0.9000000000000004,-0.4500000000000002,6.667047459142247e-05
3581,0.9300000000000002,-0.4500000000000002,6.815467517403934e-05
3582,0.96,-0.4500000000000002,6.969956040400007e-05
3583,0.9899999999999998,-0.4500000000000002,7.130513028130543e-05
3584,1.02,-0.4500000000000002,7.297138480595358e-05
3585,1.0499999999999998,-0.4500000000000002,7.469832397794573e-05
3586,1.08,-0.4500000000000002,7.648594779728213e-05
3587,1.1099999999999999,-0.4500000000000002,7.833425626396256e-05
3588,1.1400000000000001,-0.4500000000000002,8.024324937798655e-05
3589,1.17,-0.4500000000000002,8.221292713935448e-05
3590,1.2000000000000002,-0.4500000000000002,8.4243289548066e-05
3591,1.23,-0.4500000000000002,8.633433660412193e-05
3592,1.2600000000000002,-0.4500000000000002,8.8486068307522e-05
3593,1.29,-0.4500000000000002,9.069848465826502e-05
3594,1.3199999999999998,-0.4500000000000002,9.297158565635165e-05
3595,1.3499999999999996,-0.4500000000000002,9.530537130178313e-05
3596,1.38,-0.4500000000000002,9.769984159455829e-05
3597,1.4100000000000001,-0.4500000000000002,0.00010015499653467735
3598,1.44,-0.4500000000000002,0.00010267083612214036
3599,1.4699999999999998,-0.4500000000000002,0.00010524736035694673
3600,-1.5,-0.41999999999999993,0.00014330703689456131
3601,-1.47,-0.41999999999999993,0.0001399357829518483
3602,-1.44,-0.41999999999999993,0.0001366252136564798
3603,-1.41,-0.41999999999999993,0.00013337532900845438
3604,-1.38,-0.41999999999999993,0.00013018612900777293
3605,-1.35,-0.41999999999999993,0.0001270576136544359
3606,-1.32,-0.41999999999999993,0.0001239897829484418
3607,-1.29,-0.41999999999999993,0.00012098263688979294
3608,-1.26,-0.41999999999999993,0.00011803617547848673
3609,-1.23,-0.41999999999999993,0.00011515039871452466
3610,-1.2,-0.41999999999999993,0.00011232530659790751
3611,-1.17,-0.41999999999999993,0.00010956089912863307
3612,-1.1400000000000001,-0.41999999999999993,0.00010685717630670289
3613,-1.1099999999999999,-0.41999999999999993,0.00010421413813211657
3614,-1.08,-0.41999999999999993,0.00010163178460487429
3615,-1.05,-0.41999999999999993,9.911011572497579e-05
3616,-1.02,-0.41999999999999993,9.6649131492421e-05
3617,-0.99,-0.41999999999999993,9.424883190721024e-05
3618,-0.96,-0.41999999999999993,9.190921696934257e-05
3619,-0.9299999999999999,-0.41999999999999993,8.963028667881967e-05
3620,-0.8999999999999999,-0.41999999999999993,8.741204103564097e-05
3621,-0.87,-0.41999999999999993,8.525448003980497e-05
3622,-0.84,-0.41999999999999993,8.31576036913134e-05
3623,-0.8099999999999999,-0.41999999999999993,8.11214119901663e-05
3624,-0.78,-0.41999999999999993,7.91459049363621e-05
3625,-0.75,-0.41999999999999993,7.723108252990257e-05
3626,-0.72,-0.41999999999999993,7.537694477078613e-05
3627,-0.69,-0.41999999999999993,7.358349165901416e-05
3628,-0.6599999999999999,-0.41999999999999993,7.185072319458558e-05
3629,-0.6300000000000001,-0.41999999999999993,7.017863937750156e-05
3630,-0.6000000000000001,-0.41999999999999993,6.856724020776073e-05
3631,-0.5700000000000001,-0.41999999999999993,6.701652568536401e-05
3632,-0.54,-0.41999999999999993,6.552649581031134e-05
3633,-0.51,-0.41999999999999993,6.409715058260215e-05
3634,-0.48,-0.41999999999999993,6.272849000223779e-05
3635,-0.4500000000000002,-0.41999999999999993,6.142051406921609e-05
3636,-0.41999999999999993,-0.41999999999999993,6.0173222783538614e-05
3637,-0.3900000000000001,-0.41999999999999993,5.898661614520499e-05
3638,-0.3599999999999999,-0.41999999999999993,5.78606941542156e-05
3639,-0.33000000000000007,-0.41999999999999993,5.679545681057015e-05
3640,-0.2999999999999998,-0.41999999999999993,5.579090411426809e-05
3641,-0.27,-0.41999999999999993,5.484703606531007e-05
3642,-0.24,-0.41999999999999993,5.396385266369625e-05
3643,-0.20999999999999996,-0.41999999999999993,5.314135390942574e-05
3644,-0.17999999999999994,-0.41999999999999993,5.2379539802499494e-05
3645,-0.1499999999999999,-0.41999999999999993,5.167841034291699e-05
3646,-0.11999999999999988,-0.41999999999999993,5.1037965530678284e-05
3647,-0.09000000000000008,-0.41999999999999993,5.045820536578366e-05
3648,-0.06000000000000005,-0.41999999999999993,4.9939129848232777e-05
3649,-0.030000000000000027,-0.41999999999999993,4.948073897802549e-05
3650,0.0,-0.41999999999999993,4.908303275516249e-05
3651,0.030000000000000027,-0.41999999999999993,4.874601117964316e-05
3652,0.06000000000000005,-0.41999999999999993,4.846967425146759e-05
3653,0.09000000000000008,-0.41999999999999993,4.8254021970635925e-05
3654,0.1200000000000001,-0.41999999999999993,4.8099054337148436e-05
3655,0.15000000000000013,-0.41999999999999993,4.8004771351004686e-05
3656,0.18000000000000016,-0.41999999999999993,4.797117301220473e-05
3657,0.20999999999999996,-0.41999999999999993,4.799825932074892e-05
3658,0.23999999999999977,-0.41999999999999993,4.8086030276636904e-05
3659,0.27,-0.41999999999999993,4.823448587986839e-05
3660,0.2999999999999998,-0.41999999999999993,4.8443626130443944e-05
3661,0.33000000000000007,-0.41999999999999993,4.871345102836324e-05
3662,0.3599999999999999,-0.41999999999999993,4.9043960573626444e-05
3663,0.3900000000000001,-0.41999999999999993,4.9435154766233564e-05
3664,0.41999999999999993,-0.41999999999999993,4.988703360618467e-05
3665,0.4500000000000002,-0.41999999999999993,5.0399597093479596e-05
3666,0.48,-0.41999999999999993,5.097284522811848e-05
3667,0.5100000000000002,-0.41999999999999993,5.160677801010093e-05
3668,0.54,-0.41999999999999993,5.230139543942752e-05
3669,0.5699999999999998,-0.41999999999999993,5.305669751609798e-05
3670,0.5999999999999996,-0.41999999999999993,5.3872684240111966e-05
3671,0.6299999999999999,-0.41999999999999993,5.47493556114703e-05
3672,0.6600000000000001,-0.41999999999999993,5.56867116301721e-05
3673,0.69,-0.41999999999999993,5.668475229621824e-05
3674,0.7199999999999998,-0.41999999999999993,5.774347760960794e-05
3675,0.75,-0.41999999999999993,5.886288757034133e-05
3676,0.7800000000000002,-0.41999999999999993,6.004298217841885e-05
3677,0.81,-0.41999999999999993,6.128376143384057e-05
3678,0.8399999999999999,-0.41999999999999993,6.258522533660537e-05
3679,0.8700000000000001,-0.41999999999999993,6.394737388671448e-05
3680,0.9000000000000004,-0.41999999999999993,6.537020708416753e-05
3681,0.9300000000000002,-0.41999999999999993,6.685372492896474e-05
3682,0.96,-0.41999999999999993,6.839792742110517e-05
3683,0.9899999999999998,-0.41999999999999993,7.00028145605895e-05
3684,1.02,-0.41999999999999993,7.166838634741816e-05
3685,1.0499999999999998,-0.41999999999999993,7.339464278159029e-05
3686,1.08,-0.41999999999999993,7.518158386310639e-05
3687,1.1099999999999999,-0.41999999999999993,7.702920959196672e-05
3688,1.1400000000000001,-0.41999999999999993,7.893751996817037e-05
3689,1.17,-0.41999999999999993,8.090651499171843e-05
3690,1.2000000000000002,-0.41999999999999993,8.293619466260962e-05
3691,1.23,-0.41999999999999993,8.502655898084524e-05
3692,1.2600000000000002,-0.41999999999999993,8.717760794642479e-05
3693,1.29,-0.41999999999999993,8.938934155934795e-05
3694,1.3199999999999998,-0.41999999999999993,9.166175981961573e-05
3695,1.3499999999999996,-0.41999999999999993,9.399486272722647e-05
3696,1.38,-0.41999999999999993,9.638865028218129e-05
3697,1.4100000000000001,-0.41999999999999993,9.88431224844803e-05
3698,1.44,-0.41999999999999993,0.00010135827933412233
3699,1.4699999999999998,-0.41999999999999993,0.0001039341208311088
3700,-1.5,-0.3900000000000001,0.00014212079170025348
3701,-1.47,-0.3900000000000001,0.00013874885501972067
3702,-1.44,-0.3900000000000001,0.00013543760298653126
3703,-1.41,-0.3900000000000001,0.0001321870356006868
3704,-1.38,-0.3900000000000001,0.00012899715286218517
3705,-1.35,-0.3900000000000001,0.00012586795477102764
3706,-1.32,-0.3900000000000001,0.00012279944132721445
3707,-1.29,-0.3900000000000001,0.00011979161253074438
3708,-1.26,-0.3900000000000001,0.00011684446838161861
3709,-1.23,-0.3900000000000001,0.00011395800887983618
3710,-1.2,-0.3900000000000001,0.00011113223402539695
3711,-1.17,-0.3900000000000001,0.00010836714381830384
3712,-1.1400000000000001,-0.3900000000000001,0.00010566273825855355
3713,-1.1099999999999999,-0.3900000000000001,0.00010301901734614764
3714,-1.08,-0.3900000000000001,0.00010043598108108447
3715,-1.05,-0.3900000000000001,9.791362946336618e-05
3716,-1.02,-0.3900000000000001,9.545196249299057e-05
3717,-0.99,-0.3900000000000001,9.305098016996022e-05
3718,-0.96,-0.3900000000000001,9.071068249427319e-05
3719,-0.9299999999999999,-0.3900000000000001,8.843106946592967e-05
3720,-0.8999999999999999,-0.3900000000000001,8.621214108493024e-05
3721,-0.87,-0.3900000000000001,8.405389735127475e-05
3722,-0.84,-0.3900000000000001,8.195633826496289e-05
3723,-0.8099999999999999,-0.3900000000000001,7.991946382599476e-05
3724,-0.78,-0.3900000000000001,7.794327403437146e-05
3725,-0.75,-0.3900000000000001,7.602776889009109e-05
3726,-0.72,-0.3900000000000001,7.417294839315517e-05
3727,-0.69,-0.3900000000000001,7.237881254356255e-05
3728,-0.6599999999999999,-0.3900000000000001,7.06453613413144e-05
3729,-0.6300000000000001,-0.3900000000000001,6.897259478640951e-05
3730,-0.6000000000000001,-0.3900000000000001,6.736051287884884e-05
3731,-0.5700000000000001,-0.3900000000000001,6.580911561863201e-05
3732,-0.54,-0.3900000000000001,6.431840300575923e-05
3733,-0.51,-0.3900000000000001,6.28883750402301e-05
3734,-0.48,-0.3900000000000001,6.151903172204493e-05
3735,-0.4500000000000002,-0.3900000000000001,6.02103730512035e-05
3736,-0.41999999999999993,-0.3900000000000001,5.896239902770572e-05
3737,-0.3900000000000001,-0.3900000000000001,5.777510965155229e-05
3738,-0.3599999999999999,-0.3900000000000001,5.664850492274264e-05
3739,-0.33000000000000007,-0.3900000000000001,5.558258484127701e-05
3740,-0.2999999999999998,-0.3900000000000001,5.457734940715469e-05
3741,-0.27,-0.3900000000000001,5.363279862037671e-05
3742,-0.24,-0.3900000000000001,5.274893248094219e-05
3743,-0.20999999999999996,-0.3900000000000001,5.192575098885185e-05
3744,-0.17999999999999994,-0.3900000000000001,5.116325414410553e-05
3745,-0.1499999999999999,-0.3900000000000001,5.0461441946702755e-05
3746,-0.11999999999999988,-0.3900000000000001,4.9820314396643736e-05
3747,-0.09000000000000008,-0.3900000000000001,4.923987149392905e-05
3748,-0.06000000000000005,-0.3900000000000001,4.8720113238558004e-05
3749,-0.030000000000000027,-0.3900000000000001,4.826103963053074e-05
3750,0.0,-0.3900000000000001,4.7862650669847446e-05
3751,0.030000000000000027,-0.3900000000000001,4.752494635650788e-05
3752,0.06000000000000005,-0.3900000000000001,4.7247926690512314e-05
3753,0.09000000000000008,-0.3900000000000001,4.703159167186062e-05
3754,0.1200000000000001,-0.3900000000000001,4.687594130055286e-05
3755,0.15000000000000013,-0.3900000000000001,4.6780975576589025e-05
3756,0.18000000000000016,-0.3900000000000001,4.674669449996886e-05
3757,0.20999999999999996,-0.3900000000000001,4.677309807069269e-05
3758,0.23999999999999977,-0.3900000000000001,4.686018628876031e-05
3759,0.27,-0.3900000000000001,4.7007959154171674e-05
3760,0.2999999999999998,-0.3900000000000001,4.721641666692718e-05
3761,0.33000000000000007,-0.3900000000000001,4.748555882702671e-05
3762,0.3599999999999999,-0.3900000000000001,4.781538563446931e-05
3763,0.3900000000000001,-0.3900000000000001,4.820589708925659e-05
3764,0.41999999999999993,-0.3900000000000001,4.8657093191387047e-05
3765,0.4500000000000002,-0.3900000000000001,4.916897394086207e-05
3766,0.48,-0.3900000000000001,4.974153933768084e-05
3767,0.5100000000000002,-0.3900000000000001,5.037478938184325e-05
3768,0.54,-0.3900000000000001,5.106872407334948e-05
3769,0.5699999999999998,-0.3900000000000001,5.1823343412199687e-05
3770,0.5999999999999996,-0.3900000000000001,5.263864739839411e-05
3771,0.6299999999999999,-0.3900000000000001,5.3514636031932006e-05
3772,0.6600000000000001,-0.3900000000000001,5.445130931281348e-05
3773,0.69,-0.3900000000000001,5.544866724103918e-05
3774,0.7199999999999998,-0.3900000000000001,5.65067098166088e-05
3775,0.75,-0.3900000000000001,5.762543703952215e-05
3776,0.7800000000000002,-0.3900000000000001,5.880484890977981e-05
3777,0.81,-0.3900000000000001,6.004494542738096e-05
3778,0.8399999999999999,-0.3900000000000001,6.134572659232598e-05
3779,0.8700000000000001,-0.3900000000000001,6.270719240461472e-05
3780,0.9000000000000004,-0.3900000000000001,6.41293428642479e-05
3781,0.9300000000000002,-0.3900000000000001,6.5612177971224e-05
3782,0.96,-0.3900000000000001,6.715569772554488e-05
3783,0.9899999999999998,-0.3900000000000001,6.875990212720948e-05
3784,1.02,-0.3900000000000001,7.042479117621789e-05
3785,1.0499999999999998,-0.3900000000000001,7.215036487256957e-05
3786,1.08,-0.3900000000000001,7.39366232162661e-05
3787,1.1099999999999999,-0.3900000000000001,7.578356620730578e-05
3788,1.1400000000000001,-0.3900000000000001,7.769119384568943e-05
3789,1.17,-0.3900000000000001,7.965950613141697e-05
3790,1.2000000000000002,-0.3900000000000001,8.16885030644886e-05
3791,1.23,-0.3900000000000001,8.377818464490365e-05
3792,1.2600000000000002,-0.3900000000000001,8.592855087266347e-05
3793,1.29,-0.3900000000000001,8.813960174776654e-05
3794,1.3199999999999998,-0.3900000000000001,9.041133727021276e-05
3795,1.3499999999999996,-0.3900000000000001,9.274375744000414e-05
3796,1.38,-0.3900000000000001,9.513686225713893e-05
3797,1.4100000000000001,-0.3900000000000001,9.759065172161753e-05
3798,1.44,-0.3900000000000001,0.00010010512583343965
3799,1.4699999999999998,-0.3900000000000001,0.00010268028459260642
3800,-1.5,-0.3599999999999999,0.00014099394979328188
3801,-1.47,-0.3599999999999999,0.0001376213303749294
3802,-1.44,-0.3599999999999999,0.0001343093956039193
3803,-1.41,-0.3599999999999999,0.00013105814548025423
3804,-1.38,-0.3599999999999999,0.0001278675800039325
3805,-1.35,-0.3599999999999999,0.0001247376991749545
3806,-1.32,-0.3599999999999999,0.00012166850299332008
3807,-1.29,-0.3599999999999999,0.00011865999145903145
3808,-1.26,-0.3599999999999999,0.00011571216457208489
3809,-1.23,-0.3599999999999999,0.00011282502233248313
3810,-1.2,-0.3599999999999999,0.00010999856474022469
3811,-1.17,-0.3599999999999999,0.00010723279179531087
3812,-1.1400000000000001,-0.3599999999999999,0.00010452770349773984
3813,-1.1099999999999999,-0.3599999999999999,0.00010188329984751268
3814,-1.08,-0.3599999999999999,9.929958084463075e-05
3815,-1.05,-0.3599999999999999,9.677654648909121e-05
3816,-1.02,-0.3599999999999999,9.431419678089664e-05
3817,-0.99,-0.3599999999999999,9.191253172004481e-05
3818,-0.96,-0.3599999999999999,8.957155130653799e-05
3819,-0.9299999999999999,-0.3599999999999999,8.729125554037443e-05
3820,-0.8999999999999999,-0.3599999999999999,8.507164442155468e-05
3821,-0.87,-0.3599999999999999,8.291271795007913e-05
3822,-0.84,-0.3599999999999999,8.081447612594721e-05
3823,-0.8099999999999999,-0.3599999999999999,7.877691894915965e-05
3824,-0.78,-0.3599999999999999,7.680004641971545e-05
3825,-0.75,-0.3599999999999999,7.488385853761522e-05
3826,-0.72,-0.3599999999999999,7.302835530285848e-05
3827,-0.69,-0.3599999999999999,7.123353671544658e-05
3828,-0.6599999999999999,-0.3599999999999999,6.949940277537777e-05
3829,-0.6300000000000001,-0.3599999999999999,6.782595348265308e-05
3830,-0.6000000000000001,-0.3599999999999999,6.621318883727193e-05
3831,-0.5700000000000001,-0.3599999999999999,6.466110883923527e-05
3832,-0.54,-0.3599999999999999,6.316971348854199e-05
3833,-0.51,-0.3599999999999999,6.173900278519264e-05
3834,-0.48,-0.3599999999999999,6.036897672918715e-05
3835,-0.4500000000000002,-0.3599999999999999,5.905963532052583e-05
3836,-0.41999999999999993,-0.3599999999999999,5.781097855920786e-05
3837,-0.3900000000000001,-0.3599999999999999,5.66230064452338e-05
3838,-0.3599999999999999,-0.3599999999999999,5.549571897860422e-05
3839,-0.33000000000000007,-0.3599999999999999,5.4429116159318557e-05
3840,-0.2999999999999998,-0.3599999999999999,5.3423197987376114e-05
3841,-0.27,-0.3599999999999999,5.247796446277775e-05
3842,-0.24,-0.3599999999999999,5.159341558552312e-05
3843,-0.20999999999999996,-0.3599999999999999,5.076955135561292e-05
3844,-0.17999999999999994,-0.3599999999999999,5.0006371773046154e-05
3845,-0.1499999999999999,-0.3599999999999999,4.930387683782333e-05
3846,-0.11999999999999988,-0.3599999999999999,4.866206654994415e-05
3847,-0.09000000000000008,-0.3599999999999999,4.80809409094094e-05
3848,-0.06000000000000005,-0.3599999999999999,4.756049991621813e-05
3849,-0.030000000000000027,-0.3599999999999999,4.7100743570370735e-05
3850,0.0,-0.3599999999999999,4.670167187186754e-05
3851,0.030000000000000027,-0.3599999999999999,4.6363284820707766e-05
3852,0.06000000000000005,-0.3599999999999999,4.608558241689207e-05
3853,0.09000000000000008,-0.3599999999999999,4.5868564660420427e-05
3854,0.1200000000000001,-0.3599999999999999,4.571223155129223e-05
3855,0.15000000000000013,-0.3599999999999999,4.5616583089507984e-05
3856,0.18000000000000016,-0.3599999999999999,4.5581619275067854e-05
3857,0.20999999999999996,-0.3599999999999999,4.560734010797146e-05
3858,0.23999999999999977,-0.3599999999999999,4.569374558821893e-05
3859,0.27,-0.3599999999999999,4.584083571581016e-05
3860,0.2999999999999998,-0.3599999999999999,4.604861049074551e-05
3861,0.33000000000000007,-0.3599999999999999,4.631706991302463e-05
3862,0.3599999999999999,-0.3599999999999999,4.6646213982647635e-05
3863,0.3900000000000001,-0.3599999999999999,4.703604269961436e-05
3864,0.41999999999999993,-0.3599999999999999,4.748655606392523e-05
3865,0.4500000000000002,-0.3599999999999999,4.799775407557997e-05
3866,0.48,-0.3599999999999999,4.8569636734577995e-05
3867,0.5100000000000002,-0.3599999999999999,4.920220404092055e-05
3868,0.54,-0.3599999999999999,4.989545599460693e-05
3869,0.5699999999999998,-0.3599999999999999,5.0649392595637175e-05
3870,0.5999999999999996,-0.3599999999999999,5.1464013844010804e-05
3871,0.6299999999999999,-0.3599999999999999,5.233931973972854e-05
3872,0.6600000000000001,-0.3599999999999999,5.3275310282790164e-05
3873,0.69,-0.3599999999999999,5.427198547319581e-05
3874,0.7199999999999998,-0.3599999999999999,5.532934531094522e-05
3875,0.75,-0.3599999999999999,5.644738979603863e-05
3876,0.7800000000000002,-0.3599999999999999,5.762611892847555e-05
3877,0.81,-0.3599999999999999,5.886553270825628e-05
3878,0.8399999999999999,-0.3599999999999999,6.016563113538176e-05
3879,0.8700000000000001,-0.3599999999999999,6.152641420985043e-05
3880,0.9000000000000004,-0.3599999999999999,6.294788193166312e-05
3881,0.9300000000000002,-0.3599999999999999,6.443003430081915e-05
3882,0.96,-0.3599999999999999,6.597287131731994e-05
3883,0.9899999999999998,-0.3599999999999999,6.757639298116399e-05
3884,1.02,-0.3599999999999999,6.924059929235216e-05
3885,1.0499999999999998,-0.3599999999999999,7.096549025088429e-05
3886,1.08,-0.3599999999999999,7.275106585675993e-05
3887,1.1099999999999999,-0.3599999999999999,7.459732610997982e-05
3888,1.1400000000000001,-0.3599999999999999,7.650427101054353e-05
3889,1.17,-0.3599999999999999,7.847190055845122e-05
3890,1.2000000000000002,-0.3599999999999999,8.050021475370238e-05
3891,1.23,-0.3599999999999999,8.258921359629742e-05
3892,1.2600000000000002,-0.3599999999999999,8.47388970862367e-05
3893,1.29,-0.3599999999999999,8.694926522351993e-05
3894,1.3199999999999998,-0.3599999999999999,8.922031800814662e-05
3895,1.3499999999999996,-0.3599999999999999,9.155205544011685e-05
3896,1.38,-0.3599999999999999,9.394447751943194e-05
3897,1.4100000000000001,-0.3599999999999999,9.639758424609023e-05
3898,1.44,-0.3599999999999999,9.891137562009226e-05
3899,1.4699999999999998,-0.3599999999999999,0.00010148585164143854
3900,-1.5,-0.33000000000000007,0.00013992651117364328
3901,-1.47,-0.33000000000000007,0.0001365532090174714
3902,-1.44,-0.33000000000000007,0.00013324059150864176
3903,-1.41,-0.33000000000000007,0.0001299886586471564
3904,-1.38,-0.33000000000000007,0.00012679741043301453
3905,-1.35,-0.33000000000000007,0.00012366684686621686
3906,-1.32,-0.33000000000000007,0.00012059696794676385
3907,-1.29,-0.33000000000000007,0.00011758777367465372
3908,-1.26,-0.33000000000000007,0.00011463926404988711
3909,-1.23,-0.33000000000000007,0.00011175143907246481
3910,-1.2,-0.33000000000000007,0.0001089242987423862
3911,-1.17,-0.33000000000000007,0.00010615784305965184
3912,-1.1400000000000001,-0.33000000000000007,0.00010345207202426128
3913,-1.1099999999999999,-0.33000000000000007,0.00010080698563621439
3914,-1.08,-0.33000000000000007,9.822258389551138e-05
3915,-1.05,-0.33000000000000007,9.569886680215195e-05
3916,-1.02,-0.33000000000000007,9.323583435613687e-05
3917,-0.99,-0.33000000000000007,9.083348655746531e-05
3918,-0.96,-0.33000000000000007,8.849182340613785e-05
3919,-0.9299999999999999,-0.33000000000000007,8.621084490215427e-05
3920,-0.8999999999999999,-0.33000000000000007,8.399055104551477e-05
3921,-0.87,-0.33000000000000007,8.18309418362189e-05
3922,-0.84,-0.33000000000000007,7.973201727426671e-05
3923,-0.8099999999999999,-0.33000000000000007,7.769377735965853e-05
3924,-0.78,-0.33000000000000007,7.571622209239466e-05
3925,-0.75,-0.33000000000000007,7.379935147247423e-05
3926,-0.72,-0.33000000000000007,7.194316549989745e-05
3927,-0.69,-0.33000000000000007,7.014766417466496e-05
3928,-0.6599999999999999,-0.33000000000000007,6.841284749677607e-05
3929,-0.6300000000000001,-0.33000000000000007,6.673871546623115e-05
3930,-0.6000000000000001,-0.33000000000000007,6.512526808303006e-05
3931,-0.5700000000000001,-0.33000000000000007,6.35725053471735e-05
3932,-0.54,-0.33000000000000007,6.208042725865992e-05
3933,-0.51,-0.33000000000000007,6.064903381749034e-05
3934,-0.48,-0.33000000000000007,5.9278325023664826e-05
3935,-0.4500000000000002,-0.33000000000000007,5.796830087718339e-05
3936,-0.41999999999999993,-0.33000000000000007,5.67189613780454e-05
3937,-0.3900000000000001,-0.33000000000000007,5.553030652625181e-05
3938,-0.3599999999999999,-0.33000000000000007,5.440233632180127e-05
3939,-0.33000000000000007,-0.33000000000000007,5.333505076469507e-05
3940,-0.2999999999999998,-0.33000000000000007,5.2328449854932965e-05
3941,-0.27,-0.33000000000000007,5.1382533592514476e-05
3942,-0.24,-0.33000000000000007,5.04973019774396e-05
3943,-0.20999999999999996,-0.33000000000000007,4.967275500970922e-05
3944,-0.17999999999999994,-0.33000000000000007,4.890889268932199e-05
3945,-0.1499999999999999,-0.33000000000000007,4.8205715016279044e-05
3946,-0.11999999999999988,-0.33000000000000007,4.75632219905805e-05
3947,-0.09000000000000008,-0.33000000000000007,4.698141361222483e-05
3948,-0.06000000000000005,-0.33000000000000007,4.64602898812133e-05
3949,-0.030000000000000027,-0.33000000000000007,4.599985079754601e-05
3950,0.0,-0.33000000000000007,4.5600096361222384e-05
3951,0.030000000000000027,-0.33000000000000007,4.526102657224245e-05
3952,0.06000000000000005,-0.33000000000000007,4.498264143060683e-05
3953,0.09000000000000008,-0.33000000000000007,4.476494093631487e-05
3954,0.1200000000000001,-0.33000000000000007,4.460792508936649e-05
3955,0.15000000000000013,-0.33000000000000007,4.451159388976246e-05
3956,0.18000000000000016,-0.33000000000000007,4.4475947337501946e-05
3957,0.20999999999999996,-0.33000000000000007,4.450098543258544e-05
3958,0.23999999999999977,-0.33000000000000007,4.458670817501266e-05
3959,0.27,-0.33000000000000007,4.473311556478407e-05
3960,0.2999999999999998,-0.33000000000000007,4.4940207601899084e-05
3961,0.33000000000000007,-0.33000000000000007,4.5207984286357975e-05
3962,0.3599999999999999,-0.33000000000000007,4.553644561816073e-05
3963,0.3900000000000001,-0.33000000000000007,4.592559159730736e-05
3964,0.41999999999999993,-0.33000000000000007,4.6375422223798183e-05
3965,0.4500000000000002,-0.33000000000000007,4.688593749763238e-05
3966,0.48,-0.33000000000000007,4.745713741881058e-05
3967,0.5100000000000002,-0.33000000000000007,4.808902198733299e-05
3968,0.54,-0.33000000000000007,4.878159120319877e-05
3969,0.5699999999999998,-0.33000000000000007,4.953484506640895e-05
3970,0.5999999999999996,-0.33000000000000007,5.034878357696269e-05
3971,0.6299999999999999,-0.33000000000000007,5.122340673486043e-05
3972,0.6600000000000001,-0.33000000000000007,5.215871454010173e-05
3973,0.69,-0.33000000000000007,5.3154706992686975e-05
3974,0.7199999999999998,-0.33000000000000007,5.421138409261642e-05
3975,0.75,-0.33000000000000007,5.532874583988925e-05
3976,0.7800000000000002,-0.33000000000000007,5.6506792234506754e-05
3977,0.81,-0.33000000000000007,5.774552327646738e-05
3978,0.8399999999999999,-0.33000000000000007,5.9044938965772084e-05
3979,0.8700000000000001,-0.33000000000000007,6.040503930242101e-05
3980,0.9000000000000004,-0.33000000000000007,6.18258242864132e-05
3981,0.9300000000000002,-0.33000000000000007,6.330729391774956e-05
3982,0.96,-0.33000000000000007,6.484944819642991e-05
3983,0.9899999999999998,-0.33000000000000007,6.645228712245376e-05
3984,1.02,-0.33000000000000007,6.81158106958217e-05
3985,1.0499999999999998,-0.33000000000000007,6.98400189165339e-05
3986,1.08,-0.33000000000000007,7.162491178458934e-05
3987,1.1099999999999999,-0.33000000000000007,7.347048929998929e-05
3988,1.1400000000000001,-0.33000000000000007,7.537675146273238e-05
3989,1.17,-0.33000000000000007,7.734369827281951e-05
3990,1.2000000000000002,-0.33000000000000007,7.937132973025143e-05
3991,1.23,-0.33000000000000007,8.1459645835026e-05
3992,1.2600000000000002,-0.33000000000000007,8.360864658714475e-05
3993,1.29,-0.33000000000000007,8.581833198660818e-05
3994,1.3199999999999998,-0.33000000000000007,8.808870203341458e-05
3995,1.3499999999999996,-0.33000000000000007,9.041975672756493e-05
3996,1.38,-0.33000000000000007,9.2811496069059e-05
3997,1.4100000000000001,-0.33000000000000007,9.526392005789756e-05
3998,1.44,-0.33000000000000007,9.777702869408004e-05
3999,1.4699999999999998,-0.33000000000000007,0.00010035082197760557
4000,-1.5,-0.2999999999999998,0.00013891847584134278
4001,-1.47,-0.2999999999999998,0.00013554449094734907
4002,-1.44,-0.2999999999999998,0.0001322311907006993
4003,-1.41,-0.2999999999999998,0.0001289785751013934
4004,-1.38,-0.2999999999999998,0.00012578664414943265
4005,-1.35,-0.2999999999999998,0.00012265539784481414
4006,-1.32,-0.2999999999999998,0.00011958483618753981
4007,-1.29,-0.2999999999999998,0.00011657495917760938
4008,-1.26,-0.2999999999999998,0.00011362576681502383
4009,-1.23,-0.2999999999999998,0.00011073725909978105
4010,-1.2,-0.2999999999999998,0.00010790943603188268
4011,-1.17,-0.2999999999999998,0.00010514229761132816
4012,-1.1400000000000001,-0.2999999999999998,0.00010243584383811701
4013,-1.1099999999999999,-0.2999999999999998,9.979007471225013e-05
4014,-1.08,-0.2999999999999998,9.720499023372636e-05
4015,-1.05,-0.2999999999999998,9.4680590402548e-05
4016,-1.02,-0.2999999999999998,9.221687521871212e-05
4017,-0.99,-0.2999999999999998,8.98138446822209e-05
4018,-0.96,-0.2999999999999998,8.74714987930731e-05
4019,-0.9299999999999999,-0.2999999999999998,8.518983755126918e-05
4020,-0.8999999999999999,-0.2999999999999998,8.296886095680969e-05
4021,-0.87,-0.2999999999999998,8.080856900969325e-05
4022,-0.84,-0.2999999999999998,7.870896170992173e-05
4023,-0.8099999999999999,-0.2999999999999998,7.66700390574929e-05
4024,-0.78,-0.2999999999999998,7.469180105240874e-05
4025,-0.75,-0.2999999999999998,7.277424769466807e-05
4026,-0.72,-0.2999999999999998,7.091737898427135e-05
4027,-0.69,-0.2999999999999998,6.91211949212189e-05
4028,-0.6599999999999999,-0.2999999999999998,6.738569550550991e-05
4029,-0.6300000000000001,-0.2999999999999998,6.571088073714412e-05
4030,-0.6000000000000001,-0.2999999999999998,6.409675061612391e-05
4031,-0.5700000000000001,-0.2999999999999998,6.254330514244609e-05
4032,-0.54,-0.2999999999999998,6.10505443161127e-05
4033,-0.51,-0.2999999999999998,5.961846813712302e-05
4034,-0.48,-0.2999999999999998,5.824707660547712e-05
4035,-0.4500000000000002,-0.2999999999999998,5.6936369721175684e-05
4036,-0.41999999999999993,-0.2999999999999998,5.5686347484217556e-05
4037,-0.3900000000000001,-0.2999999999999998,5.449700989460341e-05
4038,-0.3599999999999999,-0.2999999999999998,5.3368356952333205e-05
4039,-0.33000000000000007,-0.2999999999999998,5.2300388657407104e-05
4040,-0.2999999999999998,-0.2999999999999998,5.129310500982448e-05
4041,-0.27,-0.2999999999999998,5.034650600958579e-05
4042,-0.24,-0.2999999999999998,4.946059165669109e-05
4043,-0.20999999999999996,-0.2999999999999998,4.863536195114021e-05
4044,-0.17999999999999994,-0.2999999999999998,4.787081689293353e-05
4045,-0.1499999999999999,-0.2999999999999998,4.7166956482069975e-05
4046,-0.11999999999999988,-0.2999999999999998,4.652378071855086e-05
4047,-0.09000000000000008,-0.2999999999999998,4.594128960237552e-05
4048,-0.06000000000000005,-0.2999999999999998,4.5419483133543995e-05
4049,-0.030000000000000027,-0.2999999999999998,4.495836131205604e-05
4050,0.0,-0.2999999999999998,4.455792413791257e-05
4051,0.030000000000000027,-0.2999999999999998,4.4218171611112584e-05
4052,0.06000000000000005,-0.2999999999999998,4.393910373165645e-05
4053,0.09000000000000008,-0.2999999999999998,4.3720720499544455e-05
4054,0.1200000000000001,-0.2999999999999998,4.356302191477619e-05
4055,0.15000000000000013,-0.2999999999999998,4.3466007977351866e-05
4056,0.18000000000000016,-0.2999999999999998,4.342967868727112e-05
4057,0.20999999999999996,-0.2999999999999998,4.345403404453423e-05
4058,0.23999999999999977,-0.2999999999999998,4.3539074049141545e-05
4059,0.27,-0.2999999999999998,4.368479870109256e-05
4060,0.2999999999999998,-0.2999999999999998,4.389120800038738e-05
4061,0.33000000000000007,-0.2999999999999998,4.415830194702607e-05
4062,0.3599999999999999,-0.2999999999999998,4.448608054100896e-05
4063,0.3900000000000001,-0.2999999999999998,4.4874543782335496e-05
4064,0.41999999999999993,-0.2999999999999998,4.532369167100596e-05
4065,0.4500000000000002,-0.2999999999999998,4.5833524207020144e-05
4066,0.48,-0.2999999999999998,4.640404139037847e-05
4067,0.5100000000000002,-0.2999999999999998,4.703524322108009e-05
4068,0.54,-0.2999999999999998,4.7727129699126e-05
4069,0.5699999999999998,-0.2999999999999998,4.8479700824515806e-05
4070,0.5999999999999996,-0.2999999999999998,4.929295659724968e-05
4071,0.6299999999999999,-0.2999999999999998,5.016689701732731e-05
4072,0.6600000000000001,-0.2999999999999998,5.110152208474847e-05
4073,0.69,-0.2999999999999998,5.2096831799513624e-05
4074,0.7199999999999998,-0.2999999999999998,5.315282616162276e-05
4075,0.75,-0.2999999999999998,5.4269505171075935e-05
4076,0.7800000000000002,-0.2999999999999998,5.544686882787245e-05
4077,0.81,-0.2999999999999998,5.668491713201316e-05
4078,0.8399999999999999,-0.2999999999999998,5.798365008349754e-05
4079,0.8700000000000001,-0.2999999999999998,5.9343067682326524e-05
4080,0.9000000000000004,-0.2999999999999998,6.076316992849859e-05
4081,0.9300000000000002,-0.2999999999999998,6.224395682201486e-05
4082,0.96,-0.2999999999999998,6.378542836287483e-05
4083,0.9899999999999998,-0.2999999999999998,6.538758455107832e-05
4084,1.02,-0.2999999999999998,6.705042538662671e-05
4085,1.0499999999999998,-0.2999999999999998,6.877395086951834e-05
4086,1.08,-0.2999999999999998,7.055816099975395e-05
4087,1.1099999999999999,-0.2999999999999998,7.240305577733326e-05
4088,1.1400000000000001,-0.2999999999999998,7.430863520225681e-05
4089,1.17,-0.2999999999999998,7.627489927452362e-05
4090,1.2000000000000002,-0.2999999999999998,7.830184799413447e-05
4091,1.23,-0.2999999999999998,8.038948136108969e-05
4092,1.2600000000000002,-0.2999999999999998,8.253779937538803e-05
4093,1.29,-0.2999999999999998,8.474680203703109e-05
4094,1.3199999999999998,-0.2999999999999998,8.701648934601738e-05
4095,1.3499999999999996,-0.2999999999999998,8.93468613023477e-05
4096,1.38,-0.2999999999999998,9.173791790602253e-05
4097,1.4100000000000001,-0.2999999999999998,9.418965915704e-05
4098,1.44,-0.2999999999999998,9.670208505540213e-05
4099,1.4699999999999998,-0.2999999999999998,9.927519560110775e-05
4100,-1.5,-0.27,0.00013796984379637543
4101,-1.47,-0.27,0.00013459517616456164
4102,-1.44,-0.27,0.0001312811931800923
4103,-1.41,-0.27,0.00012802789484296637
4104,-1.38,-0.27,0.00012483528115318402
4105,-1.35,-0.27,0.0001217033521107461
4106,-1.32,-0.27,0.00011863210771565222
4107,-1.29,-0.27,0.00011562154796790194
4108,-1.26,-0.27,0.00011267167286749553
4109,-1.23,-0.27,0.00010978248241443212
4110,-1.2,-0.27,0.0001069539766087137
4111,-1.17,-0.27,0.00010418615545033916
4112,-1.1400000000000001,-0.27,0.0001014790189393078
4113,-1.1099999999999999,-0.27,9.883256707562102e-05
4114,-1.08,-0.27,9.624679985927769e-05
4115,-1.05,-0.27,9.372171729027823e-05
4116,-1.02,-0.27,9.125731936862307e-05
4117,-0.99,-0.27,8.88536060943112e-05
4118,-0.96,-0.27,8.651057746734366e-05
4119,-0.9299999999999999,-0.27,8.422823348771975e-05
4120,-0.8999999999999999,-0.27,8.200657415543937e-05
4121,-0.87,-0.27,7.984559947050323e-05
4122,-0.84,-0.27,7.774530943291098e-05
4123,-0.8099999999999999,-0.27,7.57057040426621e-05
4124,-0.78,-0.27,7.372678329975804e-05
4125,-0.75,-0.27,7.180854720419714e-05
4126,-0.72,-0.27,6.995099575598013e-05
4127,-0.69,-0.27,6.815412895510752e-05
4128,-0.6599999999999999,-0.27,6.641794680157829e-05
4129,-0.6300000000000001,-0.27,6.474244929539303e-05
4130,-0.6000000000000001,-0.27,6.312763643655162e-05
4131,-0.5700000000000001,-0.27,6.157350822505431e-05
4132,-0.54,-0.27,6.0080064660900604e-05
4133,-0.51,-0.27,5.864730574409047e-05
4134,-0.48,-0.27,5.727523147462516e-05
4135,-0.4500000000000002,-0.27,5.596384185250302e-05
4136,-0.41999999999999993,-0.27,5.4713136877724835e-05
4137,-0.3900000000000001,-0.27,5.352311655029068e-05
4138,-0.3599999999999999,-0.27,5.239378087020047e-05
4139,-0.33000000000000007,-0.27,5.1325129837453696e-05
4140,-0.2999999999999998,-0.27,5.0317163452051284e-05
4141,-0.27,-0.27,4.936988171399222e-05
4142,-0.24,-0.27,4.848328462327745e-05
4143,-0.20999999999999996,-0.27,4.7657372179906334e-05
4144,-0.17999999999999994,-0.27,4.6892144383879274e-05
4145,-0.1499999999999999,-0.27,4.6187601235195836e-05
4146,-0.11999999999999988,-0.27,4.554374273385664e-05
4147,-0.09000000000000008,-0.27,4.496056887986096e-05
4148,-0.06000000000000005,-0.27,4.443807967320958e-05
4149,-0.030000000000000027,-0.27,4.397627511390158e-05
4150,0.0,-0.27,4.357515520193762e-05
4151,0.030000000000000027,-0.27,4.323471993731758e-05
4152,0.06000000000000005,-0.27,4.295496932004152e-05
4153,0.09000000000000008,-0.27,4.2735903350109055e-05
4154,0.1200000000000001,-0.27,4.257752202752057e-05
4155,0.15000000000000013,-0.27,4.247982535227587e-05
4156,0.18000000000000016,-0.27,4.244281332437524e-05
4157,0.20999999999999996,-0.27,4.2466485943818445e-05
4158,0.23999999999999977,-0.27,4.255084321060543e-05
4159,0.27,-0.27,4.26958851247365e-05
4160,0.2999999999999998,-0.27,4.290161168621111e-05
4161,0.33000000000000007,-0.27,4.316802289502979e-05
4162,0.3599999999999999,-0.27,4.349511875119234e-05
4163,0.3900000000000001,-0.27,4.388289925469852e-05
4164,0.41999999999999993,-0.27,4.4331364405548827e-05
4165,0.4500000000000002,-0.27,4.484051420374284e-05
4166,0.48,-0.27,4.541034864928106e-05
4167,0.5100000000000002,-0.27,4.604086774216271e-05
4168,0.54,-0.27,4.673207148238837e-05
4169,0.5699999999999998,-0.27,4.7483959869958113e-05
4170,0.5999999999999996,-0.27,4.829653290487151e-05
4171,0.6299999999999999,-0.27,4.9169790587128894e-05
4172,0.6600000000000001,-0.27,5.010373291673002e-05
4173,0.69,-0.27,5.109835989367518e-05
4174,0.7199999999999998,-0.27,5.215367151796436e-05
4175,0.75,-0.27,5.326966778959707e-05
4176,0.7800000000000002,-0.27,5.4446348708573525e-05
4177,0.81,-0.27,5.568371427489403e-05
4178,0.8399999999999999,-0.27,5.698176448855864e-05
4179,0.8700000000000001,-0.27,5.834049934956702e-05
4180,0.9000000000000004,-0.27,5.9759918857919204e-05
4181,0.9300000000000002,-0.27,6.12400230136152e-05
4182,0.96,-0.27,6.278081181665514e-05
4183,0.9899999999999998,-0.27,6.43822852670388e-05
4184,1.02,-0.27,6.604444336476638e-05
4185,1.0499999999999998,-0.27,6.776728610983777e-05
4186,1.08,-0.27,6.955081350225362e-05
4187,1.1099999999999999,-0.27,7.139502554201218e-05
4188,1.1400000000000001,-0.27,7.329992222911568e-05
4189,1.17,-0.27,7.526550356356263e-05
4190,1.2000000000000002,-0.27,7.72917695453534e-05
4191,1.23,-0.27,7.93787201744881e-05
4192,1.2600000000000002,-0.27,8.152635545096658e-05
4193,1.29,-0.27,8.373467537478951e-05
4194,1.3199999999999998,-0.27,8.600367994595576e-05
4195,1.3499999999999996,-0.27,8.833336916446543e-05
4196,1.38,-0.27,9.07237430303201e-05
4197,1.4100000000000001,-0.27,9.317480154351814e-05
4198,1.44,-0.27,9.568654470405918e-05
4199,1.4699999999999998,-0.27,9.82589725119453e-05
4200,-1.5,-0.24,0.00013708061503874325
4201,-1.47,-0.24,0.00013370526466911003
4202,-1.44,-0.24,0.00013039059894682004
4203,-1.41,-0.24,0.0001271366178718741
4204,-1.38,-0.24,0.00012394332144427205
4205,-1.35,-0.24,0.0001208107096640131
4206,-1.32,-0.24,0.0001177387825310993
4207,-1.29,-0.24,0.00011472754004552916
4208,-1.26,-0.24,0.00011177698220730175
4209,-1.23,-0.24,0.00010888710901641912
4210,-1.2,-0.24,0.0001060579204728806
4211,-1.17,-0.24,0.00010328941657668593
4212,-1.1400000000000001,-0.24,0.00010058159732783423
4213,-1.1099999999999999,-0.24,9.793446272632679e-05
4214,-1.08,-0.24,9.534801277216387e-05
4215,-1.05,-0.24,9.282224746534436e-05
4216,-1.02,-0.24,9.035716680586812e-05
4217,-0.99,-0.24,8.795277079373612e-05
4218,-0.96,-0.24,8.560905942894836e-05
4219,-0.9299999999999999,-0.24,8.332603271150459e-05
4220,-0.8999999999999999,-0.24,8.110369064140424e-05
4221,-0.87,-0.24,7.894203321864823e-05
4222,-0.84,-0.24,7.684106044323508e-05
4223,-0.8099999999999999,-0.24,7.480077231516697e-05
4224,-0.78,-0.24,7.28211688344422e-05
4225,-0.75,-0.24,7.09022500010615e-05
4226,-0.72,-0.24,6.904401581502396e-05
4227,-0.69,-0.24,6.724646627633098e-05
4228,-0.6599999999999999,-0.24,6.550960138498203e-05
4229,-0.6300000000000001,-0.24,6.383342114097674e-05
4230,-0.6000000000000001,-0.24,6.221792554431516e-05
4231,-0.5700000000000001,-0.24,6.066311459499765e-05
4232,-0.54,-0.24,5.916898829302385e-05
4233,-0.51,-0.24,5.77355466383938e-05
4234,-0.48,-0.24,5.636278963110806e-05
4235,-0.4500000000000002,-0.24,5.505071727116572e-05
4236,-0.41999999999999993,-0.24,5.3799329558567296e-05
4237,-0.3900000000000001,-0.24,5.2608626493312694e-05
4238,-0.3599999999999999,-0.24,5.147860807540247e-05
4239,-0.33000000000000007,-0.24,5.04092743048355e-05
4240,-0.2999999999999998,-0.24,4.940062518161282e-05
4241,-0.27,-0.24,4.8452660705734206e-05
4242,-0.24,-0.24,4.756538087719872e-05
4243,-0.20999999999999996,-0.24,4.673878569600777e-05
4244,-0.17999999999999994,-0.24,4.597287516216041e-05
4245,-0.1499999999999999,-0.24,4.5267649275656967e-05
4246,-0.11999999999999988,-0.24,4.462310803649736e-05
4247,-0.09000000000000008,-0.24,4.4039251444681716e-05
4248,-0.06000000000000005,-0.24,4.351607950021005e-05
4249,-0.030000000000000027,-0.24,4.3053592203081965e-05
4250,0.0,-0.24,4.2651789553297615e-05
4251,0.030000000000000027,-0.24,4.231067155085747e-05
4252,0.06000000000000005,-0.24,4.203023819576139e-05
4253,0.09000000000000008,-0.24,4.181048948800868e-05
4254,0.1200000000000001,-0.24,4.165142542760018e-05
4255,0.15000000000000013,-0.24,4.155304601453535e-05
4256,0.18000000000000016,-0.24,4.151535124881436e-05
4257,0.20999999999999996,-0.24,4.15383411304375e-05
4258,0.23999999999999977,-0.24,4.1622015659404473e-05
4259,0.27,-0.24,4.1766374835715106e-05
4260,0.2999999999999998,-0.24,4.1971418659369774e-05
4261,0.33000000000000007,-0.24,4.223714713036824e-05
4262,0.3599999999999999,-0.24,4.2563560248710473e-05
4263,0.3900000000000001,-0.24,4.295065801439674e-05
4264,0.41999999999999993,-0.24,4.33984404274268e-05
4265,0.4500000000000002,-0.24,4.390690748780096e-05
4266,0.48,-0.24,4.447605919551837e-05
4267,0.5100000000000002,-0.24,4.510589555057993e-05
4268,0.54,-0.24,4.5796416552985634e-05
4269,0.5699999999999998,-0.24,4.654762220273517e-05
4270,0.5999999999999996,-0.24,4.735951249982871e-05
4271,0.6299999999999999,-0.24,4.823208744426566e-05
4272,0.6600000000000001,-0.24,4.91653470360468e-05
4273,0.69,-0.24,5.01592912751718e-05
4274,0.7199999999999998,-0.24,5.121392016164063e-05
4275,0.75,-0.24,5.2329233695453356e-05
4276,0.7800000000000002,-0.24,5.350523187660974e-05
4277,0.81,-0.24,5.4741914705110005e-05
4278,0.8399999999999999,-0.24,5.603928218095444e-05
4279,0.8700000000000001,-0.24,5.7397334304142765e-05
4280,0.9000000000000004,-0.24,5.881607107467448e-05
4281,0.9300000000000002,-0.24,6.029549249255023e-05
4282,0.96,-0.24,6.183559855776994e-05
4283,0.9899999999999998,-0.24,6.343638927033382e-05
4284,1.02,-0.24,6.509786463024121e-05
4285,1.0499999999999998,-0.24,6.682002463749245e-05
4286,1.08,-0.24,6.860286929208796e-05
4287,1.1099999999999999,-0.24,7.044639859402703e-05
4288,1.1400000000000001,-0.24,7.235061254331017e-05
4289,1.17,-0.24,7.431551113993666e-05
4290,1.2000000000000002,-0.24,7.634109438390734e-05
4291,1.23,-0.24,7.842736227522187e-05
4292,1.2600000000000002,-0.24,8.057431481388067e-05
4293,1.29,-0.24,8.278195199988304e-05
4294,1.3199999999999998,-0.24,8.505027383322875e-05
4295,1.3499999999999996,-0.24,8.737928031391884e-05
4296,1.38,-0.24,8.976897144195299e-05
4297,1.4100000000000001,-0.24,9.221934721733073e-05
4298,1.44,-0.24,9.473040764005273e-05
4299,1.4699999999999998,-0.24,9.73021527101182e-05
4300,-1.5,-0.20999999999999996,0.0001362507895684466
4301,-1.47,-0.20999999999999996,0.00013287475646099272
4302,-1.44,-0.20999999999999996,0.00012955940800088247
4303,-1.41,-0.20999999999999996,0.00012630474418811704
4304,-1.38,-0.20999999999999996,0.00012311076502269426
4305,-1.35,-0.20999999999999996,0.0001199774705046161
4306,-1.32,-0.20999999999999996,0.00011690486063388144
4307,-1.29,-0.20999999999999996,0.00011389293541049062
4308,-1.26,-0.20999999999999996,0.00011094169483444449
4309,-1.23,-0.20999999999999996,0.00010805113890574129
4310,-1.2,-0.20999999999999996,0.00010522126762438174
4311,-1.17,-0.20999999999999996,0.00010245208099036684
4312,-1.1400000000000001,-0.20999999999999996,9.974357900369559e-05
4313,-1.1099999999999999,-0.20999999999999996,9.709576166436731e-05
4314,-1.08,-0.20999999999999996,9.450862897238475e-05
4315,-1.05,-0.20999999999999996,9.198218092774458e-05
4316,-1.02,-0.20999999999999996,8.951641753044875e-05
4317,-0.99,-0.20999999999999996,8.711133878049675e-05
4318,-0.96,-0.20999999999999996,8.476694467788908e-05
4319,-0.9299999999999999,-0.20999999999999996,8.248323522262418e-05
4320,-0.8999999999999999,-0.20999999999999996,8.026021041470391e-05
4321,-0.87,-0.20999999999999996,7.809787025412768e-05
4322,-0.84,-0.20999999999999996,7.599621474089501e-05
4323,-0.8099999999999999,-0.20999999999999996,7.395524387500638e-05
4324,-0.78,-0.20999999999999996,7.197495765646167e-05
4325,-0.75,-0.20999999999999996,7.005535608526047e-05
4326,-0.72,-0.20999999999999996,6.819643916140324e-05
4327,-0.69,-0.20999999999999996,6.639820688489008e-05
4328,-0.6599999999999999,-0.20999999999999996,6.466065925572046e-05
4329,-0.6300000000000001,-0.20999999999999996,6.298379627389501e-05
4330,-0.6000000000000001,-0.20999999999999996,6.136761793941354e-05
4331,-0.5700000000000001,-0.20999999999999996,5.981212425227556e-05
4332,-0.54,-0.20999999999999996,5.831731521248181e-05
4333,-0.51,-0.20999999999999996,5.6883190820031635e-05
4334,-0.48,-0.20999999999999996,5.550975107492564e-05
4335,-0.4500000000000002,-0.20999999999999996,5.419699597716321e-05
4336,-0.41999999999999993,-0.20999999999999996,5.294492552674509e-05
4337,-0.3900000000000001,-0.20999999999999996,5.175353972367057e-05
4338,-0.3599999999999999,-0.20999999999999996,5.062283856793961e-05
4339,-0.33000000000000007,-0.20999999999999996,4.9552822059552757e-05
4340,-0.2999999999999998,-0.20999999999999996,4.854349019851007e-05
4341,-0.27,-0.20999999999999996,4.7594842984810603e-05
4342,-0.24,-0.20999999999999996,4.670688041845541e-05
4343,-0.20999999999999996,-0.20999999999999996,4.5879602499443835e-05
4344,-0.17999999999999994,-0.20999999999999996,4.5113009227776746e-05
4345,-0.1499999999999999,-0.20999999999999996,4.4407100603453164e-05
4346,-0.11999999999999988,-0.20999999999999996,4.376187662647338e-05
4347,-0.09000000000000008,-0.20999999999999996,4.317733729683742e-05
4348,-0.06000000000000005,-0.20999999999999996,4.2653482614545346e-05
4349,-0.030000000000000027,-0.20999999999999996,4.219031257959745e-05
4350,0.0,-0.20999999999999996,4.1787827191993035e-05
4351,0.030000000000000027,-0.20999999999999996,4.144602645173274e-05
4352,0.06000000000000005,-0.20999999999999996,4.116491035881626e-05
4353,0.09000000000000008,-0.20999999999999996,4.094447891324328e-05
4354,0.1200000000000001,-0.20999999999999996,4.078473211501481e-05
4355,0.15000000000000013,-0.20999999999999996,4.068566996412971e-05
4356,0.18000000000000016,-0.20999999999999996,4.064729246058889e-05
4357,0.20999999999999996,-0.20999999999999996,4.066959960439165e-05
4358,0.23999999999999977,-0.20999999999999996,4.0752591395538334e-05
4359,0.27,-0.20999999999999996,4.0896267834028816e-05
4360,0.2999999999999998,-0.20999999999999996,4.110062891986335e-05
4361,0.33000000000000007,-0.20999999999999996,4.1365674653041726e-05
4362,0.3599999999999999,-0.20999999999999996,4.169140503356389e-05
4363,0.3900000000000001,-0.20999999999999996,4.207782006142992e-05
4364,0.41999999999999993,-0.20999999999999996,4.2524919736639775e-05
4365,0.4500000000000002,-0.20999999999999996,4.3032704059193776e-05
4366,0.48,-0.20999999999999996,4.360117302909151e-05
4367,0.5100000000000002,-0.20999999999999996,4.4230326646332915e-05
4368,0.54,-0.20999999999999996,4.4920164910918394e-05
4369,0.5699999999999998,-0.20999999999999996,4.5670687822847325e-05
4370,0.5999999999999996,-0.20999999999999996,4.648189538212043e-05
4371,0.6299999999999999,-0.20999999999999996,4.735378758873765e-05
4372,0.6600000000000001,-0.20999999999999996,4.828636444269876e-05
4373,0.69,-0.20999999999999996,4.927962594400319e-05
4374,0.7199999999999998,-0.20999999999999996,5.033357209265199e-05
4375,0.75,-0.20999999999999996,5.1448202888644524e-05
4376,0.7800000000000002,-0.20999999999999996,5.262351833198087e-05
4377,0.81,-0.20999999999999996,5.38595184226611e-05
4378,0.8399999999999999,-0.20999999999999996,5.515620316068519e-05
4379,0.8700000000000001,-0.20999999999999996,5.651357254605296e-05
4380,0.9000000000000004,-0.20999999999999996,5.793162657876489e-05
4381,0.9300000000000002,-0.20999999999999996,5.941036525882071e-05
4382,0.96,-0.20999999999999996,6.094978858622049e-05
4383,0.9899999999999998,-0.20999999999999996,6.254989656096386e-05
4384,1.02,-0.20999999999999996,6.421068918305102e-05
4385,1.0499999999999998,-0.20999999999999996,6.59321664524824e-05
4386,1.08,-0.20999999999999996,6.771432836925737e-05
4387,1.1099999999999999,-0.20999999999999996,6.955717493337646e-05
4388,1.1400000000000001,-0.20999999999999996,7.146070614483915e-05
4389,1.17,-0.20999999999999996,7.342492200364565e-05
4390,1.2000000000000002,-0.20999999999999996,7.544982250979648e-05
4391,1.23,-0.20999999999999996,7.753540766329079e-05
4392,1.2600000000000002,-0.20999999999999996,7.968167746412878e-05
4393,1.29,-0.20999999999999996,8.188863191231154e-05
4394,1.3199999999999998,-0.20999999999999996,8.415627100783718e-05
4395,1.3499999999999996,-0.20999999999999996,8.648459475070734e-05
4396,1.38,-0.20999999999999996,8.887360314092135e-05
4397,1.4100000000000001,-0.20999999999999996,9.132329617847871e-05
4398,1.44,-0.20999999999999996,9.383367386337964e-05
4399,1.4699999999999998,-0.20999999999999996,9.640473619562545e-05
4400,-1.5,-0.17999999999999994,0.00013548036738548482
4401,-1.47,-0.17999999999999994,0.00013210365154021117
4402,-1.44,-0.17999999999999994,0.0001287876203422806
4403,-1.41,-0.17999999999999994,0.00012553227379169407
4404,-1.38,-0.17999999999999994,0.00012233761188845134
4405,-1.35,-0.17999999999999994,0.00011920363463255316
4406,-1.32,-0.17999999999999994,0.00011613034202399832
4407,-1.29,-0.17999999999999994,0.0001131177340627877
4408,-1.26,-0.17999999999999994,0.00011016581074892066
4409,-1.23,-0.17999999999999994,0.0001072745720823974
4410,-1.2,-0.17999999999999994,0.00010444401806321828
4411,-1.17,-0.17999999999999994,0.00010167414869138322
4412,-1.1400000000000001,-0.17999999999999994,9.896496396689171e-05
4413,-1.1099999999999999,-0.17999999999999994,9.631646388974418e-05
4414,-1.08,-0.17999999999999994,9.372864845994006e-05
4415,-1.05,-0.17999999999999994,9.120151767748008e-05
4416,-1.02,-0.17999999999999994,8.873507154236473e-05
4417,-0.99,-0.17999999999999994,8.632931005459256e-05
4418,-0.96,-0.17999999999999994,8.398423321416413e-05
4419,-0.9299999999999999,-0.17999999999999994,8.169984102108015e-05
4420,-0.8999999999999999,-0.17999999999999994,7.947613347533903e-05
4421,-0.87,-0.17999999999999994,7.731311057694251e-05
4422,-0.84,-0.17999999999999994,7.52107723258902e-05
4423,-0.8099999999999999,-0.17999999999999994,7.316911872218081e-05
4424,-0.78,-0.17999999999999994,7.118814976581585e-05
4425,-0.75,-0.17999999999999994,6.926786545679482e-05
4426,-0.72,-0.17999999999999994,6.74082657951172e-05
4427,-0.69,-0.17999999999999994,6.560935078078425e-05
4428,-0.6599999999999999,-0.17999999999999994,6.387112041379456e-05
4429,-0.6300000000000001,-0.17999999999999994,6.219357469414894e-05
4430,-0.6000000000000001,-0.17999999999999994,6.057671362184699e-05
4431,-0.5700000000000001,-0.17999999999999994,5.9020537196888854e-05
4432,-0.54,-0.17999999999999994,5.7525045419275e-05
4433,-0.51,-0.17999999999999994,5.6090238289004834e-05
4434,-0.48,-0.17999999999999994,5.471611580607852e-05
4435,-0.4500000000000002,-0.17999999999999994,5.340267797049566e-05
4436,-0.41999999999999993,-0.17999999999999994,5.2149924782257274e-05
4437,-0.3900000000000001,-0.17999999999999994,5.09578562413623e-05
4438,-0.3599999999999999,-0.17999999999999994,4.9826472347811527e-05
4439,-0.33000000000000007,-0.17999999999999994,4.875577310160458e-05
4440,-0.2999999999999998,-0.17999999999999994,4.774575850274158e-05
4441,-0.27,-0.17999999999999994,4.679642855122245e-05
4442,-0.24,-0.17999999999999994,4.5907783247047176e-05
4443,-0.20999999999999996,-0.17999999999999994,4.507982259021538e-05
4444,-0.17999999999999994,-0.17999999999999994,4.43125465807279e-05
4445,-0.1499999999999999,-0.17999999999999994,4.3605955218584285e-05
4446,-0.11999999999999988,-0.17999999999999994,4.296004850378415e-05
4447,-0.09000000000000008,-0.17999999999999994,4.237482643632835e-05
4448,-0.06000000000000005,-0.17999999999999994,4.185028901621603e-05
4449,-0.030000000000000027,-0.17999999999999994,4.138643624344766e-05
4450,0.0,-0.17999999999999994,4.098326811802328e-05
4451,0.030000000000000027,-0.17999999999999994,4.064078463994298e-05
4452,0.06000000000000005,-0.17999999999999994,4.0358985809206e-05
4453,0.09000000000000008,-0.17999999999999994,4.013787162581333e-05
4454,0.1200000000000001,-0.17999999999999994,3.9977442089764496e-05
4455,0.15000000000000013,-0.17999999999999994,3.987769720105935e-05
4456,0.18000000000000016,-0.17999999999999994,3.98386369596982e-05
4457,0.20999999999999996,-0.17999999999999994,3.986026136568074e-05
4458,0.23999999999999977,-0.17999999999999994,3.994257041900736e-05
4459,0.27,-0.17999999999999994,4.008556411967792e-05
4460,0.2999999999999998,-0.17999999999999994,4.028924246769211e-05
4461,0.33000000000000007,-0.17999999999999994,4.055360546305029e-05
4462,0.3599999999999999,-0.17999999999999994,4.0878653105752345e-05
4463,0.3900000000000001,-0.17999999999999994,4.1264385395797906e-05
4464,0.41999999999999993,-0.17999999999999994,4.171080233318793e-05
4465,0.4500000000000002,-0.17999999999999994,4.2217903917921625e-05
4466,0.48,-0.17999999999999994,4.278569014999921e-05
4467,0.5100000000000002,-0.17999999999999994,4.3414161029420404e-05
4468,0.54,-0.17999999999999994,4.410331655618579e-05
4469,0.5699999999999998,-0.17999999999999994,4.4853156730294696e-05
4470,0.5999999999999996,-0.17999999999999994,4.5663681551747845e-05
4471,0.6299999999999999,-0.17999999999999994,4.653489102054467e-05
4472,0.6600000000000001,-0.17999999999999994,4.746678513668537e-05
4473,0.69,-0.17999999999999994,4.8459363900169964e-05
4474,0.7199999999999998,-0.17999999999999994,4.951262731099827e-05
4475,0.75,-0.17999999999999994,5.062657536917098e-05
4476,0.7800000000000002,-0.17999999999999994,5.180120807468712e-05
4477,0.81,-0.17999999999999994,5.3036525427547274e-05
4478,0.8399999999999999,-0.17999999999999994,5.4332527427751234e-05
4479,0.8700000000000001,-0.17999999999999994,5.568921407529901e-05
4480,0.9000000000000004,-0.17999999999999994,5.710658537019058e-05
4481,0.9300000000000002,-0.17999999999999994,5.85846413124264e-05
4482,0.96,-0.17999999999999994,6.0123381902005944e-05
4483,0.9899999999999998,-0.17999999999999994,6.172280713892887e-05
4484,1.02,-0.17999999999999994,6.338291702319608e-05
4485,1.0499999999999998,-0.17999999999999994,6.510371155480716e-05
4486,1.08,-0.17999999999999994,6.688519073376206e-05
4487,1.1099999999999999,-0.17999999999999994,6.872735456006046e-05
4488,1.1400000000000001,-0.17999999999999994,7.063020303370373e-05
4489,1.17,-0.17999999999999994,7.259373615468993e-05
4490,1.2000000000000002,-0.17999999999999994,7.461795392302058e-05
4491,1.23,-0.17999999999999994,7.670285633869461e-05
4492,1.2600000000000002,-0.17999999999999994,7.884844340171278e-05
4493,1.29,-0.17999999999999994,8.105471511207498e-05
4494,1.3199999999999998,-0.17999999999999994,8.332167146978087e-05
4495,1.3499999999999996,-0.17999999999999994,8.564931247483051e-05
4496,1.38,-0.17999999999999994,8.803763812722436e-05
4497,1.4100000000000001,-0.17999999999999994,9.048664842696173e-05
4498,1.44,-0.17999999999999994,9.299634337404301e-05
4499,1.4699999999999998,-0.17999999999999994,9.556672296846786e-05
4500,-1.5,-0.1499999999999999,0.00013476934848985814
4501,-1.47,-0.1499999999999999,0.00013139194990676394
4502,-1.44,-0.1499999999999999,0.0001280752359710132
4503,-1.41,-0.1499999999999999,0.00012481920668260725
4504,-1.38,-0.1499999999999999,0.00012162386204154452
4505,-1.35,-0.1499999999999999,0.00011848920204782585
4506,-1.32,-0.1499999999999999,0.00011541522670145135
4507,-1.29,-0.1499999999999999,0.00011240193600242044
4508,-1.26,-0.1499999999999999,0.0001094493299507326
4509,-1.23,-0.1499999999999999,0.00010655740854638959
4510,-1.2,-0.1499999999999999,0.00010372617178939066
4511,-1.17,-0.1499999999999999,0.00010095561967973412
4512,-1.1400000000000001,-0.1499999999999999,9.824575221742263e-05
4513,-1.1099999999999999,-0.1499999999999999,9.559656940245562e-05
4514,-1.08,-0.1499999999999999,9.30080712348308e-05
4515,-1.05,-0.1499999999999999,9.04802577145517e-05
4516,-1.02,-0.1499999999999999,8.801312884161522e-05
4517,-0.99,-0.1499999999999999,8.560668461602306e-05
4518,-0.96,-0.1499999999999999,8.326092503777456e-05
4519,-0.9299999999999999,-0.1499999999999999,8.097585010686983e-05
4520,-0.8999999999999999,-0.1499999999999999,7.875145982330918e-05
4521,-0.87,-0.1499999999999999,7.658775418709224e-05
4522,-0.84,-0.1499999999999999,7.448473319821917e-05
4523,-0.8099999999999999,-0.1499999999999999,7.244239685669083e-05
4524,-0.78,-0.1499999999999999,7.046074516250512e-05
4525,-0.75,-0.1499999999999999,6.853977811566416e-05
4526,-0.72,-0.1499999999999999,6.667949571616667e-05
4527,-0.69,-0.1499999999999999,6.48798979640129e-05
4528,-0.6599999999999999,-0.1499999999999999,6.314098485920311e-05
4529,-0.6300000000000001,-0.1499999999999999,6.146275640173747e-05
4530,-0.6000000000000001,-0.1499999999999999,5.984521259161513e-05
4531,-0.5700000000000001,-0.1499999999999999,5.828835342883696e-05
4532,-0.54,-0.1499999999999999,5.679217891340348e-05
4533,-0.51,-0.1499999999999999,5.535668904531285e-05
4534,-0.48,-0.1499999999999999,5.398188382456633e-05
4535,-0.4500000000000002,-0.1499999999999999,5.2667763251163514e-05
4536,-0.41999999999999993,-0.1499999999999999,5.141432732510479e-05
4537,-0.3900000000000001,-0.1499999999999999,5.022157604638993e-05
4538,-0.3599999999999999,-0.1499999999999999,4.908950941501882e-05
4539,-0.33000000000000007,-0.1499999999999999,4.801812743099169e-05
4540,-0.2999999999999998,-0.1499999999999999,4.700743009430847e-05
4541,-0.27,-0.1499999999999999,4.605741740496892e-05
4542,-0.24,-0.1499999999999999,4.5168089362973576e-05
4543,-0.20999999999999996,-0.1499999999999999,4.4339445968321886e-05
4544,-0.17999999999999994,-0.1499999999999999,4.357148722101413e-05
4545,-0.1499999999999999,-0.1499999999999999,4.2864213121050086e-05
4546,-0.11999999999999988,-0.1499999999999999,4.221762366842995e-05
4547,-0.09000000000000008,-0.1499999999999999,4.163171886315402e-05
4548,-0.06000000000000005,-0.1499999999999999,4.1106498705221795e-05
4549,-0.030000000000000027,-0.1499999999999999,4.0641963194633176e-05
4550,0.0,-0.1499999999999999,4.023811233138862e-05
4551,0.030000000000000027,-0.1499999999999999,3.989494611548802e-05
4552,0.06000000000000005,-0.1499999999999999,3.961246454693122e-05
4553,0.09000000000000008,-0.1499999999999999,3.939066762571812e-05
4554,0.1200000000000001,-0.1499999999999999,3.9229555351849184e-05
4555,0.15000000000000013,-0.1499999999999999,3.912912772532387e-05
4556,0.18000000000000016,-0.1499999999999999,3.908938474614255e-05
4557,0.20999999999999996,-0.1499999999999999,3.911032641430503e-05
4558,0.23999999999999977,-0.1499999999999999,3.91919527298114e-05
4559,0.27,-0.1499999999999999,3.9334263692661734e-05
4560,0.2999999999999998,-0.1499999999999999,3.9537259302855796e-05
4561,0.33000000000000007,-0.1499999999999999,3.9800939560393813e-05
4562,0.3599999999999999,-0.1499999999999999,4.012530446527583e-05
4563,0.3900000000000001,-0.1499999999999999,4.051035401750159e-05
4564,0.41999999999999993,-0.1499999999999999,4.0956088217071044e-05
4565,0.4500000000000002,-0.1499999999999999,4.146250706398452e-05
4566,0.48,-0.1499999999999999,4.2029610558241884e-05
4567,0.5100000000000002,-0.1499999999999999,4.265739869984326e-05
4568,0.54,-0.1499999999999999,4.3345871488788204e-05
4569,0.5699999999999998,-0.1499999999999999,4.409502892507718e-05
4570,0.5999999999999996,-0.1499999999999999,4.4904871008710194e-05
4571,0.6299999999999999,-0.1499999999999999,4.577539773968671e-05
4572,0.6600000000000001,-0.1499999999999999,4.6706609118007325e-05
4573,0.69,-0.1499999999999999,4.769850514367178e-05
4574,0.7199999999999998,-0.1499999999999999,4.875108581667988e-05
4575,0.75,-0.1499999999999999,4.986435113703212e-05
4576,0.7800000000000002,-0.1499999999999999,5.10383011047284e-05
4577,0.81,-0.1499999999999999,5.2272935719768254e-05
4578,0.8399999999999999,-0.1499999999999999,5.35682549821522e-05
4579,0.8700000000000001,-0.1499999999999999,5.492425889187984e-05
4580,0.9000000000000004,-0.1499999999999999,5.634094744895109e-05
4581,0.9300000000000002,-0.1499999999999999,5.78183206533669e-05
4582,0.96,-0.1499999999999999,5.9356378505125875e-05
4583,0.9899999999999998,-0.1499999999999999,6.0955121004228896e-05
4584,1.02,-0.1499999999999999,6.261454815067575e-05
4585,1.0499999999999998,-0.1499999999999999,6.433465994446705e-05
4586,1.08,-0.1499999999999999,6.611545638560166e-05
4587,1.1099999999999999,-0.1499999999999999,6.795693747408039e-05
4588,1.1400000000000001,-0.1499999999999999,6.985910320990308e-05
4589,1.17,-0.1499999999999999,7.182195359306927e-05
4590,1.2000000000000002,-0.1499999999999999,7.384548862357955e-05
4591,1.23,-0.1499999999999999,7.592970830143336e-05
4592,1.2600000000000002,-0.1499999999999999,7.80746126266316e-05
4593,1.29,-0.1499999999999999,8.02802015991732e-05
4594,1.3199999999999998,-0.1499999999999999,8.25464752190591e-05
4595,1.3499999999999996,-0.1499999999999999,8.487343348628837e-05
4596,1.38,-0.1499999999999999,8.726107640086211e-05
4597,1.4100000000000001,-0.1499999999999999,8.970940396277957e-05
4598,1.44,-0.1499999999999999,9.221841617204114e-05
4599,1.4699999999999998,-0.1499999999999999,9.478811302864578e-05
4600,-1.5,-0.11999999999999988,0.00013411773288156666
4601,-1.47,-0.11999999999999988,0.00013073965156065238
4602,-1.44,-0.11999999999999988,0.00012742225488708139
4603,-1.41,-0.11999999999999988,0.0001241655428608551
4604,-1.38,-0.11999999999999988,0.00012096951548197235
4605,-1.35,-0.11999999999999988,0.00011783417275043319
4606,-1.32,-0.11999999999999988,0.00011475951466623829
4607,-1.29,-0.11999999999999988,0.0001117455412293871
4608,-1.26,-0.11999999999999988,0.00010879225243987991
4609,-1.23,-0.11999999999999988,0.00010589964829771565
4610,-1.2,-0.11999999999999988,0.00010306772880289699
4611,-1.17,-0.11999999999999988,0.00010029649395542136
4612,-1.1400000000000001,-0.11999999999999988,9.758594375528908e-05
4613,-1.1099999999999999,-0.11999999999999988,9.493607820250147e-05
4614,-1.08,-0.11999999999999988,9.234689729705777e-05
4615,-1.05,-0.11999999999999988,8.981840103895679e-05
4616,-1.02,-0.11999999999999988,8.73505894282008e-05
4617,-0.99,-0.11999999999999988,8.494346246478824e-05
4618,-0.96,-0.11999999999999988,8.259702014872012e-05
4619,-0.9299999999999999,-0.11999999999999988,8.031126247999528e-05
4620,-0.8999999999999999,-0.11999999999999988,7.808618945861413e-05
4621,-0.87,-0.11999999999999988,7.592180108457738e-05
4622,-0.84,-0.11999999999999988,7.381809735788403e-05
4623,-0.8099999999999999,-0.11999999999999988,7.177507827853513e-05
4624,-0.78,-0.11999999999999988,6.979274384652951e-05
4625,-0.75,-0.11999999999999988,6.787109406186783e-05
4626,-0.72,-0.11999999999999988,6.601012892455078e-05
4627,-0.69,-0.11999999999999988,6.420984843457662e-05
4628,-0.6599999999999999,-0.11999999999999988,6.247025259194706e-05
4629,-0.6300000000000001,-0.11999999999999988,6.079134139666085e-05
4630,-0.6000000000000001,-0.11999999999999988,5.917311484871911e-05
4631,-0.5700000000000001,-0.11999999999999988,5.761557294812083e-05
4632,-0.54,-0.11999999999999988,5.611871569486654e-05
4633,-0.51,-0.11999999999999988,5.468254308895567e-05
4634,-0.48,-0.11999999999999988,5.3307055130389115e-05
4635,-0.4500000000000002,-0.11999999999999988,5.199225181916629e-05
4636,-0.41999999999999993,-0.11999999999999988,5.0738133155287416e-05
4637,-0.3900000000000001,-0.11999999999999988,4.954469913875235e-05
4638,-0.3599999999999999,-0.11999999999999988,4.841194976956109e-05
4639,-0.33000000000000007,-0.11999999999999988,4.733988504771397e-05
4640,-0.2999999999999998,-0.11999999999999988,4.632850497321035e-05
4641,-0.27,-0.11999999999999988,4.537780954605095e-05
4642,-0.24,-0.11999999999999988,4.448779876623506e-05
4643,-0.20999999999999996,-0.11999999999999988,4.3658472633763596e-05
4644,-0.17999999999999994,-0.11999999999999988,4.2889831148635595e-05
4645,-0.1499999999999999,-0.11999999999999988,4.218187431085142e-05
4646,-0.11999999999999988,-0.11999999999999988,4.1534602120411106e-05
4647,-0.09000000000000008,-0.11999999999999988,4.094801457731503e-05
4648,-0.06000000000000005,-0.11999999999999988,4.042211168156235e-05
4649,-0.030000000000000027,-0.11999999999999988,3.99568934331538e-05
4650,0.0,-0.11999999999999988,3.955235983208897e-05
4651,0.030000000000000027,-0.11999999999999988,3.9208510878368216e-05
4652,0.06000000000000005,-0.11999999999999988,3.8925346571991196e-05
4653,0.09000000000000008,-0.11999999999999988,3.8702866912958225e-05
4654,0.1200000000000001,-0.11999999999999988,3.854107190126879e-05
4655,0.15000000000000013,-0.11999999999999988,3.843996153692338e-05
4656,0.18000000000000016,-0.11999999999999988,3.8399535819922004e-05
4657,0.20999999999999996,-0.11999999999999988,3.841979475026438e-05
4658,0.23999999999999977,-0.11999999999999988,3.8500738327950564e-05
4659,0.27,-0.11999999999999988,3.8642366552980636e-05
4660,0.2999999999999998,-0.11999999999999988,3.88446794253546e-05
4661,0.33000000000000007,-0.11999999999999988,3.910767694507252e-05
4662,0.3599999999999999,-0.11999999999999988,3.943135911213414e-05
4663,0.3900000000000001,-0.11999999999999988,3.9815725926539675e-05
4664,0.41999999999999993,-0.11999999999999988,4.026077738828932e-05
4665,0.4500000000000002,-0.11999999999999988,4.076651349738259e-05
4666,0.48,-0.11999999999999988,4.133293425381983e-05
4667,0.5100000000000002,-0.11999999999999988,4.196003965760079e-05
4668,0.54,-0.11999999999999988,4.264782970872572e-05
4669,0.5699999999999998,-0.11999999999999988,4.339630440719456e-05
4670,0.5999999999999996,-0.11999999999999988,4.420546375300726e-05
4671,0.6299999999999999,-0.11999999999999988,4.507530774616376e-05
4672,0.6600000000000001,-0.11999999999999988,4.600583638666415e-05
4673,0.69,-0.11999999999999988,4.699704967450838e-05
4674,0.7199999999999998,-0.11999999999999988,4.80489476096965e-05
4675,0.75,-0.11999999999999988,4.916153019222862e-05
4676,0.7800000000000002,-0.11999999999999988,5.0334797422104635e-05
4677,0.81,-0.11999999999999988,5.156874929932432e-05
4678,0.8399999999999999,-0.11999999999999988,5.286338582388804e-05
4679,0.8700000000000001,-0.11999999999999988,5.421870699579543e-05
4680,0.9000000000000004,-0.11999999999999988,5.563471281504687e-05
4681,0.9300000000000002,-0.11999999999999988,5.711140328164249e-05
4682,0.96,-0.11999999999999988,5.8648778395581266e-05
4683,0.9899999999999998,-0.11999999999999988,6.024683815686416e-05
4684,1.02,-0.11999999999999988,6.190558256549119e-05
4685,1.0499999999999998,-0.11999999999999988,6.36250116214619e-05
4686,1.08,-0.11999999999999988,6.540512532477637e-05
4687,1.1099999999999999,-0.11999999999999988,6.724592367543481e-05
4688,1.1400000000000001,-0.11999999999999988,6.914740667343745e-05
4689,1.17,-0.11999999999999988,7.110957431878327e-05
4690,1.2000000000000002,-0.11999999999999988,7.313242661147339e-05
4691,1.23,-0.11999999999999988,7.521596355150732e-05
4692,1.2600000000000002,-0.11999999999999988,7.736018513888539e-05
4693,1.29,-0.11999999999999988,7.956509137360676e-05
4694,1.3199999999999998,-0.11999999999999988,8.183068225567265e-05
4695,1.3499999999999996,-0.11999999999999988,8.415695778508223e-05
4696,1.38,-0.11999999999999988,8.654391796183503e-05
4697,1.4100000000000001,-0.11999999999999988,8.89915627859328e-05
4698,1.44,-0.11999999999999988,9.149989225737341e-05
4699,1.4699999999999998,-0.11999999999999988,9.40689063761583e-05
4700,-1.5,-0.09000000000000008,0.00013352552056060965
4701,-1.47,-0.09000000000000008,0.0001301467565018751
4702,-1.44,-0.09000000000000008,0.0001268286770904843
4703,-1.41,-0.09000000000000008,0.00012357128232643805
4704,-1.38,-0.09000000000000008,0.00012037457220973468
4705,-1.35,-0.09000000000000008,0.00011723854674037612
4706,-1.32,-0.09000000000000008,0.0001141632059183609
4707,-1.29,-0.09000000000000008,0.00011114854974368989
4708,-1.26,-0.09000000000000008,0.00010819457821636196
4709,-1.23,-0.09000000000000008,0.00010530129133637858
4710,-1.2,-0.09000000000000008,0.00010246868910373934
4711,-1.17,-0.09000000000000008,9.969677151844316e-05
4712,-1.1400000000000001,-0.09000000000000008,9.698553858049029e-05
4713,-1.1099999999999999,-0.09000000000000008,9.433499028988348e-05
4714,-1.08,-0.09000000000000008,9.174512664661864e-05
4715,-1.05,-0.09000000000000008,8.921594765069828e-05
4716,-1.02,-0.09000000000000008,8.674745330212224e-05
4717,-0.99,-0.09000000000000008,8.433964360088944e-05
4718,-0.96,-0.09000000000000008,8.199251854699995e-05
4719,-0.9299999999999999,-0.09000000000000008,7.970607814045552e-05
4720,-0.8999999999999999,-0.09000000000000008,7.748032238125468e-05
4721,-0.87,-0.09000000000000008,7.53152512693973e-05
4722,-0.84,-0.09000000000000008,7.321086480488421e-05
4723,-0.8099999999999999,-0.09000000000000008,7.116716298771517e-05
4724,-0.78,-0.09000000000000008,6.918414581788903e-05
4725,-0.75,-0.09000000000000008,6.72618132954077e-05
4726,-0.72,-0.09000000000000008,6.540016542027012e-05
4727,-0.69,-0.09000000000000008,6.359920219247634e-05
4728,-0.6599999999999999,-0.09000000000000008,6.185892361202612e-05
4729,-0.6300000000000001,-0.09000000000000008,6.0179329678919934e-05
4730,-0.6000000000000001,-0.09000000000000008,5.856042039315775e-05
4731,-0.5700000000000001,-0.09000000000000008,5.7002195754739384e-05
4732,-0.54,-0.09000000000000008,5.550465576366437e-05
4733,-0.51,-0.09000000000000008,5.4067800419934166e-05
4734,-0.48,-0.09000000000000008,5.2691629723546916e-05
4735,-0.4500000000000002,-0.09000000000000008,5.137614367450405e-05
4736,-0.41999999999999993,-0.09000000000000008,5.0121342272805255e-05
4737,-0.3900000000000001,-0.09000000000000008,4.892722551844997e-05
4738,-0.3599999999999999,-0.09000000000000008,4.7793793411438946e-05
4739,-0.33000000000000007,-0.09000000000000008,4.672104595177101e-05
4740,-0.2999999999999998,-0.09000000000000008,4.570898313944749e-05
4741,-0.27,-0.09000000000000008,4.475760497446775e-05
4742,-0.24,-0.09000000000000008,4.386691145683212e-05
4743,-0.20999999999999996,-0.09000000000000008,4.3036902586539945e-05
4744,-0.17999999999999994,-0.09000000000000008,4.226757836359176e-05
4745,-0.1499999999999999,-0.09000000000000008,4.155893878798782e-05
4746,-0.11999999999999988,-0.09000000000000008,4.091098385972737e-05
4747,-0.09000000000000008,-0.09000000000000008,4.032371357881054e-05
4748,-0.06000000000000005,-0.09000000000000008,3.979712794523799e-05
4749,-0.030000000000000027,-0.09000000000000008,3.933122695900939e-05
4750,0.0,-0.09000000000000008,3.892601062012445e-05
4751,0.030000000000000027,-0.09000000000000008,3.858147892858364e-05
4752,0.06000000000000005,-0.09000000000000008,3.829763188438634e-05
4753,0.09000000000000008,-0.09000000000000008,3.8074469487533114e-05
4754,0.1200000000000001,-0.09000000000000008,3.791199173802366e-05
4755,0.15000000000000013,-0.09000000000000008,3.781019863585808e-05
4756,0.18000000000000016,-0.09000000000000008,3.776909018103653e-05
4757,0.20999999999999996,-0.09000000000000008,3.778866637355877e-05
4758,0.23999999999999977,-0.09000000000000008,3.786892721342476e-05
4759,0.27,-0.09000000000000008,3.8009872700634687e-05
4760,0.2999999999999998,-0.09000000000000008,3.821150283518846e-05
4761,0.33000000000000007,-0.09000000000000008,3.847381761708629e-05
4762,0.3599999999999999,-0.09000000000000008,3.8796817046327756e-05
4763,0.3900000000000001,-0.09000000000000008,3.91805011229132e-05
4764,0.41999999999999993,-0.09000000000000008,3.962486984684238e-05
4765,0.4500000000000002,-0.09000000000000008,4.012992321811575e-05
4766,0.48,-0.09000000000000008,4.0695661236732675e-05
4767,0.5100000000000002,-0.09000000000000008,4.132208390269369e-05
4768,0.54,-0.09000000000000008,4.2009191215998456e-05
4769,0.5699999999999998,-0.09000000000000008,4.2756983176646815e-05
4770,0.5999999999999996,-0.09000000000000008,4.3565459784639216e-05
4771,0.6299999999999999,-0.09000000000000008,4.443462103997598e-05
4772,0.6600000000000001,-0.09000000000000008,4.536446694265628e-05
4773,0.69,-0.09000000000000008,4.6354997492680486e-05
4774,0.7199999999999998,-0.09000000000000008,4.740621269004853e-05
4775,0.75,-0.09000000000000008,4.8518112534759904e-05
4776,0.7800000000000002,-0.09000000000000008,4.969069702681605e-05
4777,0.81,-0.09000000000000008,5.092396616621535e-05
4778,0.8399999999999999,-0.09000000000000008,5.2217919952959166e-05
4779,0.8700000000000001,-0.09000000000000008,5.357255838704651e-05
4780,0.9000000000000004,-0.09000000000000008,5.498788146847767e-05
4781,0.9300000000000002,-0.09000000000000008,5.646388919725246e-05
4782,0.96,-0.09000000000000008,5.800058157337168e-05
4783,0.9899999999999998,-0.09000000000000008,5.9597958596834755e-05
4784,1.02,-0.09000000000000008,6.125602026764127e-05
4785,1.0499999999999998,-0.09000000000000008,6.297476658579186e-05
4786,1.08,-0.09000000000000008,6.475419755128606e-05
4787,1.1099999999999999,-0.09000000000000008,6.659431316412432e-05
4788,1.1400000000000001,-0.09000000000000008,6.849511342430673e-05
4789,1.17,-0.09000000000000008,7.045659833183273e-05
4790,1.2000000000000002,-0.09000000000000008,7.247876788670262e-05
4791,1.23,-0.09000000000000008,7.456162208891659e-05
4792,1.2600000000000002,-0.09000000000000008,7.670516093847428e-05
4793,1.29,-0.09000000000000008,7.890938443537572e-05
4794,1.3199999999999998,-0.09000000000000008,8.117429257962121e-05
4795,1.3499999999999996,-0.09000000000000008,8.349988537121026e-05
4796,1.38,-0.09000000000000008,8.588616281014362e-05
4797,1.4100000000000001,-0.09000000000000008,8.833312489642053e-05
4798,1.44,-0.09000000000000008,9.084077163004136e-05
4799,1.4699999999999998,-0.09000000000000008,9.340910301100599e-05
4800,-1.5,-0.06000000000000005,0.00013299271152698787
4801,-1.47,-0.06000000000000005,0.00012961326473043332
4802,-1.44,-0.06000000000000005,0.0001262945025812223
4803,-1.41,-0.06000000000000005,0.0001230364250793556
4804,-1.38,-0.06000000000000005,0.00011983903222483263
4805,-1.35,-0.06000000000000005,0.00011670232401765355
4806,-1.32,-0.06000000000000005,0.00011362630045781846
4807,-1.29,-0.06000000000000005,0.00011061096154532628
4808,-1.26,-0.06000000000000005,0.0001076563072801789
4809,-1.23,-0.06000000000000005,0.00010476233766237524
4810,-1.2,-0.06000000000000005,0.00010192905269191612
4811,-1.17,-0.06000000000000005,9.91564523687993e-05
4812,-1.1400000000000001,-0.06000000000000005,9.644453669302784e-05
4813,-1.1099999999999999,-0.06000000000000005,9.379330566459879e-05
4814,-1.08,-0.06000000000000005,9.12027592835145e-05
4815,-1.05,-0.06000000000000005,8.86728975497745e-05
4816,-1.02,-0.06000000000000005,8.620372046337741e-05
4817,-0.99,-0.06000000000000005,8.37952280243247e-05
4818,-0.96,-0.06000000000000005,8.144742023261606e-05
4819,-0.9299999999999999,-0.06000000000000005,7.916029708825089e-05
4820,-0.8999999999999999,-0.06000000000000005,7.693385859122969e-05
4821,-0.87,-0.06000000000000005,7.476810474155262e-05
4822,-0.84,-0.06000000000000005,7.266303553921884e-05
4823,-0.8099999999999999,-0.06000000000000005,7.061865098422945e-05
4824,-0.78,-0.06000000000000005,6.863495107658414e-05
4825,-0.75,-0.06000000000000005,6.671193581628219e-05
4826,-0.72,-0.06000000000000005,6.484960520332417e-05
4827,-0.69,-0.06000000000000005,6.304795923771027e-05
4828,-0.6599999999999999,-0.06000000000000005,6.130699791943999e-05
4829,-0.6300000000000001,-0.06000000000000005,5.962672124851389e-05
4830,-0.6000000000000001,-0.06000000000000005,5.800712922493133e-05
4831,-0.5700000000000001,-0.06000000000000005,5.644822184869248e-05
4832,-0.54,-0.06000000000000005,5.494999911979781e-05
4833,-0.51,-0.06000000000000005,5.351246103824694e-05
4834,-0.48,-0.06000000000000005,5.213560760404031e-05
4835,-0.4500000000000002,-0.06000000000000005,5.0819438817177056e-05
4836,-0.41999999999999993,-0.06000000000000005,4.9563954677657924e-05
4837,-0.3900000000000001,-0.06000000000000005,4.836915518548261e-05
4838,-0.3599999999999999,-0.06000000000000005,4.723504034065102e-05
4839,-0.33000000000000007,-0.06000000000000005,4.61616101431634e-05
4840,-0.2999999999999998,-0.06000000000000005,4.514886459301966e-05
4841,-0.27,-0.06000000000000005,4.419680369021974e-05
4842,-0.24,-0.06000000000000005,4.3305427434763785e-05
4843,-0.20999999999999996,-0.06000000000000005,4.2474735826651394e-05
4844,-0.17999999999999994,-0.06000000000000005,4.17047288658835e-05
4845,-0.1499999999999999,-0.06000000000000005,4.099540655245894e-05
4846,-0.11999999999999988,-0.06000000000000005,4.034676888637829e-05
4847,-0.09000000000000008,-0.06000000000000005,3.975881586764185e-05
4848,-0.06000000000000005,-0.06000000000000005,3.923154749624881e-05
4849,-0.030000000000000027,-0.06000000000000005,3.8764963772199915e-05
4850,0.0,-0.06000000000000005,3.835906469549511e-05
4851,0.030000000000000027,-0.06000000000000005,3.801385026613412e-05
4852,0.06000000000000005,-0.06000000000000005,3.772932048411645e-05
4853,0.09000000000000008,-0.06000000000000005,3.750547534944304e-05
4854,0.1200000000000001,-0.06000000000000005,3.734231486211357e-05
4855,0.15000000000000013,-0.06000000000000005,3.723983902212793e-05
4856,0.18000000000000016,-0.06000000000000005,3.7198047829485915e-05
4857,0.20999999999999996,-0.06000000000000005,3.721694128418802e-05
4858,0.23999999999999977,-0.06000000000000005,3.729651938623408e-05
4859,0.27,-0.06000000000000005,3.743678213562395e-05
4860,0.2999999999999998,-0.06000000000000005,3.7637729532357436e-05
4861,0.33000000000000007,-0.06000000000000005,3.789936157643504e-05
4862,0.3599999999999999,-0.06000000000000005,3.822167826785644e-05
4863,0.3900000000000001,-0.06000000000000005,3.860467960662167e-05
4864,0.41999999999999993,-0.06000000000000005,3.904836559273081e-05
4865,0.4500000000000002,-0.06000000000000005,3.95527362261839e-05
4866,0.48,-0.06000000000000005,4.0117791506980606e-05
4867,0.5100000000000002,-0.06000000000000005,4.0743531435121555e-05
4868,0.54,-0.06000000000000005,4.1429956010605884e-05
4869,0.5699999999999998,-0.06000000000000005,4.217706523343443e-05
4870,0.5999999999999996,-0.06000000000000005,4.298485910360697e-05
4871,0.6299999999999999,-0.06000000000000005,4.385333762112299e-05
4872,0.6600000000000001,-0.06000000000000005,4.478250078598331e-05
4873,0.69,-0.06000000000000005,4.5772348598187115e-05
4874,0.7199999999999998,-0.06000000000000005,4.682288105773528e-05
4875,0.75,-0.06000000000000005,4.793409816462664e-05
4876,0.7800000000000002,-0.06000000000000005,4.910599991886239e-05
4877,0.81,-0.06000000000000005,5.033858632044176e-05
4878,0.8399999999999999,-0.06000000000000005,5.163185736936526e-05
4879,0.8700000000000001,-0.06000000000000005,5.298581306563238e-05
4880,0.9000000000000004,-0.06000000000000005,5.440045340924331e-05
4881,0.9300000000000002,-0.06000000000000005,5.5875778400198264e-05
4882,0.96,-0.06000000000000005,5.7411788038497206e-05
4883,0.9899999999999998,-0.06000000000000005,5.9008482324139844e-05
4884,1.02,-0.06000000000000005,6.066586125712641e-05
4885,1.0499999999999998,-0.06000000000000005,6.238392483745663e-05
4886,1.08,-0.06000000000000005,6.416267306513082e-05
4887,1.1099999999999999,-0.06000000000000005,6.600210594014912e-05
4888,1.1400000000000001,-0.06000000000000005,6.790222346251122e-05
4889,1.17,-0.06000000000000005,6.98630256322174e-05
4890,1.2000000000000002,-0.06000000000000005,7.188451244926694e-05
4891,1.23,-0.06000000000000005,7.396668391366035e-05
4892,1.2600000000000002,-0.06000000000000005,7.610954002539769e-05
4893,1.29,-0.06000000000000005,7.831308078447947e-05
4894,1.3199999999999998,-0.06000000000000005,8.057730619090459e-05
4895,1.3499999999999996,-0.06000000000000005,8.290221624467379e-05
4896,1.38,-0.06000000000000005,8.528781094578685e-05
4897,1.4100000000000001,-0.06000000000000005,8.773409029424368e-05
4898,1.44,-0.06000000000000005,9.02410542900446e-05
4899,1.4699999999999998,-0.06000000000000005,9.2808702933189e-05
4900,-1.5,-0.030000000000000027,0.00013251930578070148
4901,-1.47,-0.030000000000000027,0.00012913917624632717
4902,-1.44,-0.030000000000000027,0.00012581973135929536
4903,-1.41,-0.030000000000000027,0.00012256097111960852
4904,-1.38,-0.030000000000000027,0.00011936289552726545
4905,-1.35,-0.030000000000000027,0.00011622550458226599
4906,-1.32,-0.030000000000000027,0.00011314879828461064
4907,-1.29,-0.030000000000000027,0.00011013277663429803
4908,-1.26,-0.030000000000000027,0.00010717743963133116
4909,-1.23,-0.030000000000000027,0.00010428278727570665
4910,-1.2,-0.030000000000000027,0.00010144881956742675
4911,-1.17,-0.030000000000000027,9.867553650649141e-05
4912,-1.1400000000000001,-0.030000000000000027,9.596293809289933e-05
4913,-1.1099999999999999,-0.030000000000000027,9.331102432665036e-05
4914,-1.08,-0.030000000000000027,9.071979520774593e-05
4915,-1.05,-0.030000000000000027,8.818925073618539e-05
4916,-1.02,-0.030000000000000027,8.57193909119687e-05
4917,-0.99,-0.030000000000000027,8.331021573509583e-05
4918,-0.96,-0.030000000000000027,8.096172520556669e-05
4919,-0.9299999999999999,-0.030000000000000027,7.867391932338165e-05
4920,-0.8999999999999999,-0.030000000000000027,7.644679808854011e-05
4921,-0.87,-0.030000000000000027,7.428036150104262e-05
4922,-0.84,-0.030000000000000027,7.217460956088929e-05
4923,-0.8099999999999999,-0.030000000000000027,7.012954226807963e-05
4924,-0.78,-0.030000000000000027,6.814515962261366e-05
4925,-0.75,-0.030000000000000027,6.622146162449136e-05
4926,-0.72,-0.030000000000000027,6.435844827371381e-05
4927,-0.69,-0.030000000000000027,6.255611957027941e-05
4928,-0.6599999999999999,-0.030000000000000027,6.08144755141889e-05
4929,-0.6300000000000001,-0.030000000000000027,5.913351610544278e-05
4930,-0.6000000000000001,-0.030000000000000027,5.751324134403951e-05
4931,-0.5700000000000001,-0.030000000000000027,5.595365122998128e-05
4932,-0.54,-0.030000000000000027,5.4454745763266344e-05
4933,-0.51,-0.030000000000000027,5.301652494389528e-05
4934,-0.48,-0.030000000000000027,5.163898877186811e-05
4935,-0.4500000000000002,-0.030000000000000027,5.0322137247184805e-05
4936,-0.41999999999999993,-0.030000000000000027,4.906597036984555e-05
4937,-0.3900000000000001,-0.030000000000000027,4.787048813985005e-05
4938,-0.3599999999999999,-0.030000000000000027,4.673569055719849e-05
4939,-0.33000000000000007,-0.030000000000000027,4.566157762189075e-05
4940,-0.2999999999999998,-0.030000000000000027,4.4648149333926854e-05
4941,-0.27,-0.030000000000000027,4.369540569330659e-05
4942,-0.24,-0.030000000000000027,4.2803346700030484e-05
4943,-0.20999999999999996,-0.030000000000000027,4.197197235409823e-05
4944,-0.17999999999999994,-0.030000000000000027,4.1201282655509744e-05
4945,-0.1499999999999999,-0.030000000000000027,4.0491277604265214e-05
4946,-0.11999999999999988,-0.030000000000000027,3.984195720036445e-05
4947,-0.09000000000000008,-0.030000000000000027,3.925332144380779e-05
4948,-0.06000000000000005,-0.030000000000000027,3.872537033459491e-05
4949,-0.030000000000000027,-0.030000000000000027,3.825810387272571e-05
4950,0.0,-0.030000000000000027,3.7851522058200605e-05
4951,0.030000000000000027,-0.030000000000000027,3.750562489101919e-05
4952,0.06000000000000005,-0.030000000000000027,3.722041237118188e-05
4953,0.09000000000000008,-0.030000000000000027,3.6995884498687956e-05
4954,0.1200000000000001,-0.030000000000000027,3.683204127353855e-05
4955,0.15000000000000013,-0.030000000000000027,3.6728882695732735e-05
4956,0.18000000000000016,-0.030000000000000027,3.6686408765270676e-05
4957,0.20999999999999996,-0.030000000000000027,3.6704619482152634e-05
4958,0.23999999999999977,-0.030000000000000027,3.6783514846378194e-05
4959,0.27,-0.030000000000000027,3.692309485794789e-05
4960,0.2999999999999998,-0.030000000000000027,3.7123359516861556e-05
4961,0.33000000000000007,-0.030000000000000027,3.738430882311885e-05
4962,0.3599999999999999,-0.030000000000000027,3.770594277672016e-05
4963,0.3900000000000001,-0.030000000000000027,3.808826137766503e-05
4964,0.41999999999999993,-0.030000000000000027,3.853126462595406e-05
4965,0.4500000000000002,-0.030000000000000027,3.903495252158696e-05
4966,0.48,-0.030000000000000027,3.959932506456378e-05
4967,0.5100000000000002,-0.030000000000000027,4.022438225488441e-05
4968,0.54,-0.030000000000000027,4.09101240925488e-05
4969,0.5699999999999998,-0.030000000000000027,4.165655057755707e-05
4970,0.5999999999999996,-0.030000000000000027,4.246366170990934e-05
4971,0.6299999999999999,-0.030000000000000027,4.333145748960525e-05
4972,0.6600000000000001,-0.030000000000000027,4.4259937916645165e-05
4973,0.69,-0.030000000000000027,4.524910299102901e-05
4974,0.7199999999999998,-0.030000000000000027,4.629895271275708e-05
4975,0.75,-0.030000000000000027,4.7409487081828396e-05
4976,0.7800000000000002,-0.030000000000000027,4.858070609824384e-05
4977,0.81,-0.030000000000000027,4.981260976200314e-05
4978,0.8399999999999999,-0.030000000000000027,5.110519807310616e-05
4979,0.8700000000000001,-0.030000000000000027,5.2458471031553346e-05
4980,0.9000000000000004,-0.030000000000000027,5.387242863734421e-05
4981,0.9300000000000002,-0.030000000000000027,5.534707089047913e-05
4982,0.96,-0.030000000000000027,5.6882397790957626e-05
4983,0.9899999999999998,-0.030000000000000027,5.847840933878022e-05
4984,1.02,-0.030000000000000027,6.013510553394642e-05
4985,1.0499999999999998,-0.030000000000000027,6.185248637645669e-05
4986,1.08,-0.030000000000000027,6.363055186631091e-05
4987,1.1099999999999999,-0.030000000000000027,6.546930200350884e-05
4988,1.1400000000000001,-0.030000000000000027,6.736873678805077e-05
4989,1.17,-0.030000000000000027,6.93288562199366e-05
4990,1.2000000000000002,-0.030000000000000027,7.134966029916628e-05
4991,1.23,-0.030000000000000027,7.343114902573977e-05
4992,1.2600000000000002,-0.030000000000000027,7.557332239965693e-05
4993,1.29,-0.030000000000000027,7.777618042091827e-05
4994,1.3199999999999998,-0.030000000000000027,8.003972308952331e-05
4995,1.3499999999999996,-0.030000000000000027,8.236395040547219e-05
4996,1.38,-0.030000000000000027,8.474886236876499e-05
4997,1.4100000000000001,-0.030000000000000027,8.719445897940185e-05
4998,1.44,-0.030000000000000027,8.970074023738265e-05
4999,1.4699999999999998,-0.030000000000000027,9.226770614270672e-05
5000,-1.5,0.0,0.0001321053033217502
5001,-1.47,0.0,0.0001287244910495551
5002,-1.44,0.0,0.0001254043634247039
5003,-1.41,0.0,0.0001221449204471962
5004,-1.38,0.0,0.00011894616211703338
5005,-1.35,0.0,0.00011580808843421369
5006,-1.32,0.0,0.0001127306993987383
5007,-1.29,0.0,0.00010971399501060612
5008,-1.26,0.0,0.00010675797526981863
5009,-1.23,0.0,0.00010386264017637357
5010,-1.2,0.0,0.00010102798973027408
5011,-1.17,0.0,9.825402393151784e-05
5012,-1.1400000000000001,0.0,9.554074278010568e-05
5013,-1.1099999999999999,0.0,9.288814627603726e-05
5014,-1.08,0.0,9.029623441931235e-05
5015,-1.05,0.0,8.776500720993122e-05
5016,-1.02,0.0,8.529446464789438e-05
5017,-0.99,0.0,8.288460673320152e-05
5018,-0.96,0.0,8.053543346585232e-05
5019,-0.9299999999999999,0.0,7.824694484584696e-05
5020,-0.8999999999999999,0.0,7.601914087318531e-05
5021,-0.87,0.0,7.385202154786778e-05
5022,-0.84,0.0,7.174558686989381e-05
5023,-0.8099999999999999,0.0,6.969983683926435e-05
5024,-0.78,0.0,6.771477145597816e-05
5025,-0.75,0.0,6.579039072003625e-05
5026,-0.72,0.0,6.392669463143786e-05
5027,-0.69,0.0,6.212368319018341e-05
5028,-0.6599999999999999,0.0,6.038135639627303e-05
5029,-0.6300000000000001,0.0,5.86997142497065e-05
5030,-0.6000000000000001,0.0,5.707875675048366e-05
5031,-0.5700000000000001,0.0,5.551848389860499e-05
5032,-0.54,0.0,5.40188956940698e-05
5033,-0.51,0.0,5.257999213687878e-05
5034,-0.48,0.0,5.120177322703154e-05
5035,-0.4500000000000002,0.0,4.988423896452774e-05
5036,-0.41999999999999993,0.0,4.86273893493682e-05
5037,-0.3900000000000001,0.0,4.743122438155274e-05
5038,-0.3599999999999999,0.0,4.629574406108099e-05
5039,-0.33000000000000007,0.0,4.5220948387953217e-05
5040,-0.2999999999999998,0.0,4.4206837362169055e-05
5041,-0.27,0.0,4.325341098372859e-05
5042,-0.24,0.0,4.236066925263229e-05
5043,-0.20999999999999996,0.0,4.152861216887994e-05
5044,-0.17999999999999994,0.0,4.0757239732471236e-05
5045,-0.1499999999999999,0.0,4.004655194340663e-05
5046,-0.11999999999999988,0.0,3.939654880168594e-05
5047,-0.09000000000000008,0.0,3.880723030730891e-05
5048,-0.06000000000000005,0.0,3.827859646027566e-05
5049,-0.030000000000000027,0.0,3.7810647260586415e-05
5050,0.0,0.0,3.74033827082413e-05
5051,0.030000000000000027,0.0,3.705680280323956e-05
5052,0.06000000000000005,0.0,3.677090754558219e-05
5053,0.09000000000000008,0.0,3.654569693526827e-05
5054,0.1200000000000001,0.0,3.6381170972298496e-05
5055,0.15000000000000013,0.0,3.6277329656672686e-05
5056,0.18000000000000016,0.0,3.62341729883902e-05
5057,0.20999999999999996,0.0,3.625170096745195e-05
5058,0.23999999999999977,0.0,3.63299135938576e-05
5059,0.27,0.0,3.6468810867607086e-05
5060,0.2999999999999998,0.0,3.666839278870051e-05
5061,0.33000000000000007,0.0,3.692865935713766e-05
5062,0.3599999999999999,0.0,3.724961057291869e-05
5063,0.3900000000000001,0.0,3.763124643604366e-05
5064,0.41999999999999993,0.0,3.807356694651249e-05
5065,0.4500000000000002,0.0,3.8576572104325215e-05
5066,0.48,0.0,3.9140261909481836e-05
5067,0.5100000000000002,0.0,3.976463636198229e-05
5068,0.54,0.0,4.0449695461826554e-05
5069,0.5699999999999998,0.0,4.119543920901463e-05
5070,0.5999999999999996,0.0,4.200186760354685e-05
5071,0.6299999999999999,0.0,4.286898064542257e-05
5072,0.6600000000000001,0.0,4.379677833464253e-05
5073,0.69,0.0,4.478526067120607e-05
5074,0.7199999999999998,0.0,4.5834427655113655e-05
5075,0.75,0.0,4.6944279286365034e-05
5076,0.7800000000000002,0.0,4.8114815564960374e-05
5077,0.81,0.0,4.934603649089951e-05
5078,0.8399999999999999,0.0,5.063794206418255e-05
5079,0.8700000000000001,0.0,5.1990532284809276e-05
5080,0.9000000000000004,0.0,5.340380715277996e-05
5081,0.9300000000000002,0.0,5.487776666809474e-05
5082,0.96,0.0,5.641241083075292e-05
5083,0.9899999999999998,0.0,5.800773964075552e-05
5084,1.02,0.0,5.966375309810165e-05
5085,1.0499999999999998,0.0,6.13804512027917e-05
5086,1.08,0.0,6.315783395482591e-05
5087,1.1099999999999999,0.0,6.499590135420348e-05
5088,1.1400000000000001,0.0,6.689465340092557e-05
5089,1.17,0.0,6.885409009499118e-05
5090,1.2000000000000002,0.0,7.08742114364007e-05
5091,1.23,0.0,7.295501742515368e-05
5092,1.2600000000000002,0.0,7.50965080612512e-05
5093,1.29,0.0,7.729868334469157e-05
5094,1.3199999999999998,0.0,7.956154327547693e-05
5095,1.3499999999999996,0.0,8.188508785360549e-05
5096,1.38,0.0,8.42693170790782e-05
5097,1.4100000000000001,0.0,8.671423095189504e-05
5098,1.44,0.0,8.92198294720558e-05
5099,1.4699999999999998,0.0,9.178611263955935e-05
5100,-1.5,0.030000000000000027,0.0001317507041501329
5101,-1.47,0.030000000000000027,0.00012836920914011785
5102,-1.44,0.030000000000000027,0.00012504839877744772
5103,-1.41,0.030000000000000027,0.00012178827306211968
5104,-1.38,0.030000000000000027,0.00011858883199413609
5105,-1.35,0.030000000000000027,0.00011545007557349604
5106,-1.32,0.030000000000000027,0.0001123720038002004
5107,-1.29,0.030000000000000027,0.00010935461667424887
5108,-1.26,0.030000000000000027,0.00010639791419564066
5109,-1.23,0.030000000000000027,0.00010350189636437661
5110,-1.2,0.030000000000000027,0.00010066656318045621
5111,-1.17,0.030000000000000027,9.789191464387977e-05
5112,-1.1400000000000001,0.030000000000000027,9.517795075464718e-05
5113,-1.1099999999999999,0.030000000000000027,9.252467151275889e-05
5114,-1.08,0.030000000000000027,8.993207691821376e-05
5115,-1.05,0.030000000000000027,8.740016697101304e-05
5116,-1.02,0.030000000000000027,8.492894167115525e-05
5117,-0.99,0.030000000000000027,8.251840101864239e-05
5118,-0.96,0.030000000000000027,8.016854501347277e-05
5119,-0.9299999999999999,0.030000000000000027,7.78793736556476e-05
5120,-0.8999999999999999,0.030000000000000027,7.56508869451657e-05
5121,-0.87,0.030000000000000027,7.348308488202799e-05
5122,-0.84,0.030000000000000027,7.137596746623405e-05
5123,-0.8099999999999999,0.030000000000000027,6.932953469778361e-05
5124,-0.78,0.030000000000000027,6.734378657667788e-05
5125,-0.75,0.030000000000000027,6.541872310291582e-05
5126,-0.72,0.030000000000000027,6.355434427649736e-05
5127,-0.69,0.030000000000000027,6.17506500974228e-05
5128,-0.6599999999999999,0.030000000000000027,6.0007640565692425e-05
5129,-0.6300000000000001,0.030000000000000027,5.8325315681305676e-05
5130,-0.6000000000000001,0.030000000000000027,5.670367544426236e-05
5131,-0.5700000000000001,0.030000000000000027,5.514271985456385e-05
5132,-0.54,0.030000000000000027,5.364244891220815e-05
5133,-0.51,0.030000000000000027,5.220286261719701e-05
5134,-0.48,0.030000000000000027,5.082396096952948e-05
5135,-0.4500000000000002,0.030000000000000027,4.950574396920616e-05
5136,-0.41999999999999993,0.030000000000000027,4.8248211616226146e-05
5137,-0.3900000000000001,0.030000000000000027,4.705136391059006e-05
5138,-0.3599999999999999,0.030000000000000027,4.591520085229839e-05
5139,-0.33000000000000007,0.030000000000000027,4.4839722441350404e-05
5140,-0.2999999999999998,0.030000000000000027,4.3824928677746024e-05
5141,-0.27,0.030000000000000027,4.287081956148585e-05
5142,-0.24,0.030000000000000027,4.197739509256914e-05
5143,-0.20999999999999996,0.030000000000000027,4.114465527099657e-05
5144,-0.17999999999999994,0.030000000000000027,4.037260009676796e-05
5145,-0.1499999999999999,0.030000000000000027,3.966122956988314e-05
5146,-0.11999999999999988,0.030000000000000027,3.9010543690342084e-05
5147,-0.09000000000000008,0.030000000000000027,3.8420542458145055e-05
5148,-0.06000000000000005,0.030000000000000027,3.7891225873291825e-05
5149,-0.030000000000000027,0.030000000000000027,3.742259393578232e-05
5150,0.0,0.030000000000000027,3.701464664561679e-05
5151,0.030000000000000027,0.030000000000000027,3.666738400279529e-05
5152,0.06000000000000005,0.030000000000000027,3.638080600731751e-05
5153,0.09000000000000008,0.030000000000000027,3.615491265918328e-05
5154,0.1200000000000001,0.030000000000000027,3.598970395839338e-05
5155,0.15000000000000013,0.030000000000000027,3.588517990494734e-05
5156,0.18000000000000016,0.030000000000000027,3.584134049884503e-05
5157,0.20999999999999996,0.030000000000000027,3.585818574008651e-05
5158,0.23999999999999977,0.030000000000000027,3.5935715628672024e-05
5159,0.27,0.030000000000000027,3.6073930164601327e-05
5160,0.2999999999999998,0.030000000000000027,3.627282934787455e-05
5161,0.33000000000000007,0.030000000000000027,3.653241317849148e-05
5162,0.3599999999999999,0.030000000000000027,3.6852681656452637e-05
5163,0.3900000000000001,0.030000000000000027,3.723363478175734e-05
5164,0.41999999999999993,0.030000000000000027,3.767527255440607e-05
5165,0.4500000000000002,0.030000000000000027,3.817759497439836e-05
5166,0.48,0.030000000000000027,3.874060204173496e-05
5167,0.5100000000000002,0.030000000000000027,3.9364293756415105e-05
5168,0.54,0.030000000000000027,4.0048670118439587e-05
5169,0.5699999999999998,0.030000000000000027,4.0793731127807324e-05
5170,0.5999999999999996,0.030000000000000027,4.15994767845191e-05
5171,0.6299999999999999,0.030000000000000027,4.246590708857492e-05
5172,0.6600000000000001,0.030000000000000027,4.339302203997451e-05
5173,0.69,0.030000000000000027,4.438082163871829e-05
5174,0.7199999999999998,0.030000000000000027,4.54293058848056e-05
5175,0.75,0.030000000000000027,4.653847477823694e-05
5176,0.7800000000000002,0.030000000000000027,4.770832831901193e-05
5177,0.81,0.030000000000000027,4.893886650713076e-05
5178,0.8399999999999999,0.030000000000000027,5.0230089342593774e-05
5179,0.8700000000000001,0.030000000000000027,5.1581996825400536e-05
5180,0.9000000000000004,0.030000000000000027,5.299458895555095e-05
5181,0.9300000000000002,0.030000000000000027,5.446786573304547e-05
5182,0.96,0.030000000000000027,5.600182715788382e-05
5183,0.9899999999999998,0.030000000000000027,5.7596473230066016e-05
5184,1.02,0.030000000000000027,5.9251803949592295e-05
5185,1.0499999999999998,0.030000000000000027,6.0967819316461844e-05
5186,1.08,0.030000000000000027,6.274451933067577e-05
5187,1.1099999999999999,0.030000000000000027,6.45819039922336e-05
5188,1.1400000000000001,0.030000000000000027,6.647997330113496e-05
5189,1.17,0.030000000000000027,6.843872725737994e-05
5190,1.2000000000000002,0.030000000000000027,7.045816586096985e-05
5191,1.23,0.030000000000000027,7.253828911190267e-05
5192,1.2600000000000002,0.030000000000000027,7.467909701017989e-05
5193,1.29,0.030000000000000027,7.68805895558011e-05
5194,1.3199999999999998,0.030000000000000027,7.91427667487656e-05
5195,1.3499999999999996,0.030000000000000027,8.14656285890746e-05
5196,1.38,0.030000000000000027,8.384917507672658e-05
5197,1.4100000000000001,0.030000000000000027,8.629340621172284e-05
5198,1.44,0.030000000000000027,8.879832199406356e-05
5199,1.4699999999999998,0.030000000000000027,9.13639224237471e-05
5200,-1.5,0.06000000000000005,0.00013145550826585185
5201,-1.47,0.06000000000000005,0.00012807333051801685
5202,-1.44,0.06000000000000005,0.0001247518374175249
5203,-1.41,0.06000000000000005,0.000121491028964378
5204,-1.38,0.06000000000000005,0.00011829090515857397
5205,-1.35,0.06000000000000005,0.00011515146600011459
5206,-1.32,0.06000000000000005,0.00011207271148899877
5207,-1.29,0.06000000000000005,0.00010905464162522622
5208,-1.26,0.06000000000000005,0.00010609725640879808
5209,-1.23,0.06000000000000005,0.00010320055583971371
5210,-1.2,0.06000000000000005,0.00010036453991797241
5211,-1.17,0.06000000000000005,9.758920864357646e-05
5212,-1.1400000000000001,0.06000000000000005,9.487456201652413e-05
5213,-1.1099999999999999,0.06000000000000005,9.222060003681491e-05
5214,-1.08,0.06000000000000005,8.962732270445054e-05
5215,-1.05,0.06000000000000005,8.709473001942862e-05
5216,-1.02,0.06000000000000005,8.462282198175158e-05
5217,-0.99,0.06000000000000005,8.221159859141782e-05
5218,-0.96,0.06000000000000005,7.98610598484285e-05
5219,-0.9299999999999999,0.06000000000000005,7.75712057527827e-05
5220,-0.8999999999999999,0.06000000000000005,7.534203630448108e-05
5221,-0.87,0.06000000000000005,7.317355150352296e-05
5222,-0.84,0.06000000000000005,7.106575134990915e-05
5223,-0.8099999999999999,0.06000000000000005,6.901863584363955e-05
5224,-0.78,0.06000000000000005,6.703220498471254e-05
5225,-0.75,0.06000000000000005,6.510645877313069e-05
5226,-0.72,0.06000000000000005,6.32413972088917e-05
5227,-0.69,0.06000000000000005,6.143702029199688e-05
5228,-0.6599999999999999,0.06000000000000005,5.9693328022446376e-05
5229,-0.6300000000000001,0.06000000000000005,5.801032040023949e-05
5230,-0.6000000000000001,0.06000000000000005,5.638799742537629e-05
5231,-0.5700000000000001,0.06000000000000005,5.482635909785728e-05
5232,-0.54,0.06000000000000005,5.332540541768149e-05
5233,-0.51,0.06000000000000005,5.188513638485052e-05
5234,-0.48,0.06000000000000005,5.050555199936245e-05
5235,-0.4500000000000002,0.06000000000000005,4.918665226121895e-05
5236,-0.41999999999999993,0.06000000000000005,4.7928437170419215e-05
5237,-0.3900000000000001,0.06000000000000005,4.6730906726963025e-05
5238,-0.3599999999999999,0.06000000000000005,4.5594060930851026e-05
5239,-0.33000000000000007,0.06000000000000005,4.451789978208302e-05
5240,-0.2999999999999998,0.06000000000000005,4.3502423280658284e-05
5241,-0.27,0.06000000000000005,4.2547631426577777e-05
5242,-0.24,0.06000000000000005,4.1653524219841204e-05
5243,-0.20999999999999996,0.06000000000000005,4.08201016604485e-05
5244,-0.17999999999999994,0.06000000000000005,4.0047363748399475e-05
5245,-0.1499999999999999,0.06000000000000005,3.933531048369461e-05
5246,-0.11999999999999988,0.06000000000000005,3.868394186633349e-05
5247,-0.09000000000000008,0.06000000000000005,3.8093257896315966e-05
5248,-0.06000000000000005,0.06000000000000005,3.7563258573642864e-05
5249,-0.030000000000000027,0.06000000000000005,3.709394389831323e-05
5250,0.0,0.06000000000000005,3.668531387032757e-05
5251,0.030000000000000027,0.06000000000000005,3.6337368489685815e-05
5252,0.06000000000000005,0.06000000000000005,3.605010775638779e-05
5253,0.09000000000000008,0.06000000000000005,3.582353167043374e-05
5254,0.1200000000000001,0.06000000000000005,3.5657640231823565e-05
5255,0.15000000000000013,0.06000000000000005,3.5552433440557244e-05
5256,0.18000000000000016,0.06000000000000005,3.550791129663482e-05
5257,0.20999999999999996,0.06000000000000005,3.552407380005625e-05
5258,0.23999999999999977,0.06000000000000005,3.560092095082131e-05
5259,0.27,0.06000000000000005,3.5738452748930586e-05
5260,0.2999999999999998,0.06000000000000005,3.593666919438369e-05
5261,0.33000000000000007,0.06000000000000005,3.6195570287180545e-05
5262,0.3599999999999999,0.06000000000000005,3.651515602732146e-05
5263,0.3900000000000001,0.06000000000000005,3.6895426414806044e-05
5264,0.41999999999999993,0.06000000000000005,3.733638144963452e-05
5265,0.4500000000000002,0.06000000000000005,3.783802113180676e-05
5266,0.48,0.06000000000000005,3.840034546132297e-05
5267,0.5100000000000002,0.06000000000000005,3.9023354438183145e-05
5268,0.54,0.06000000000000005,3.970704806238742e-05
5269,0.5699999999999998,0.06000000000000005,4.045142633393514e-05
5270,0.5999999999999996,0.06000000000000005,4.1256489252826924e-05
5271,0.6299999999999999,0.06000000000000005,4.212223681906245e-05
5272,0.6600000000000001,0.06000000000000005,4.304866903264176e-05
5273,0.69,0.06000000000000005,4.40357858935652e-05
5274,0.7199999999999998,0.06000000000000005,4.508358740183226e-05
5275,0.75,0.06000000000000005,4.619207355744342e-05
5276,0.7800000000000002,0.06000000000000005,4.736124436039856e-05
5277,0.81,0.06000000000000005,4.859109981069721e-05
5278,0.8399999999999999,0.06000000000000005,4.9881639908339986e-05
5279,0.8700000000000001,0.06000000000000005,5.123286465332664e-05
5280,0.9000000000000004,0.06000000000000005,5.264477404565714e-05
5281,0.9300000000000002,0.06000000000000005,5.411736808533131e-05
5282,0.96,0.06000000000000005,5.5650646772349434e-05
5283,0.9899999999999998,0.06000000000000005,5.72446101067115e-05
5284,1.02,0.06000000000000005,5.8899258088417547e-05
5285,1.0499999999999998,0.06000000000000005,6.0614590717466884e-05
5286,1.08,0.06000000000000005,6.239060799386077e-05
5287,1.1099999999999999,0.06000000000000005,6.422730991759839e-05
5288,1.1400000000000001,0.06000000000000005,6.612469648867967e-05
5289,1.17,0.06000000000000005,6.808276770710481e-05
5290,1.2000000000000002,0.06000000000000005,7.010152357287415e-05
5291,1.23,0.06000000000000005,7.218096408598702e-05
5292,1.2600000000000002,0.06000000000000005,7.432108924644431e-05
5293,1.29,0.06000000000000005,7.652189905424482e-05
5294,1.3199999999999998,0.06000000000000005,7.878339350938954e-05
5295,1.3499999999999996,0.06000000000000005,8.110557261187796e-05
5296,1.38,0.06000000000000005,8.348843636170988e-05
5297,1.4100000000000001,0.06000000000000005,8.593198475888669e-05
5298,1.44,0.06000000000000005,8.843621780340666e-05
5299,1.4699999999999998,0.06000000000000005,9.100113549527061e-05
5300,-1.5,0.09000000000000008,0.0001312197156689058
5301,-1.47,0.09000000000000008,0.0001278368551832512
5302,-1.44,0.09000000000000008,0.00012451467934493861
5303,-1.41,0.09000000000000008,0.00012125318815397039
5304,-1.38,0.09000000000000008,0.00011805238161034726
5305,-1.35,0.09000000000000008,0.00011491225971406727
5306,-1.32,0.09000000000000008,0.00011183282246513125
5307,-1.29,0.09000000000000008,0.00010881406986353875
5308,-1.26,0.09000000000000008,0.00010585600190929036
5309,-1.23,0.09000000000000008,0.00010295861860238649
5310,-1.2,0.09000000000000008,0.00010012191994282524
5311,-1.17,0.09000000000000008,9.734590593060822e-05
5312,-1.1400000000000001,0.09000000000000008,9.463057656573585e-05
5313,-1.1099999999999999,0.09000000000000008,9.197593184820652e-05
5314,-1.08,0.09000000000000008,8.938197177802134e-05
5315,-1.05,0.09000000000000008,8.684869635517978e-05
5316,-1.02,0.09000000000000008,8.437610557968258e-05
5317,-0.99,0.09000000000000008,8.196419945152915e-05
5318,-0.96,0.09000000000000008,7.961297797071947e-05
5319,-0.9299999999999999,0.09000000000000008,7.732244113725372e-05
5320,-0.8999999999999999,0.09000000000000008,7.509258895113196e-05
5321,-0.87,0.09000000000000008,7.292342141235336e-05
5322,-0.84,0.09000000000000008,7.08149385209196e-05
5323,-0.8099999999999999,0.09000000000000008,6.876714027682885e-05
5324,-0.78,0.09000000000000008,6.678002668008251e-05
5325,-0.75,0.09000000000000008,6.485359773068016e-05
5326,-0.72,0.09000000000000008,6.298785342862105e-05
5327,-0.69,0.09000000000000008,6.118279377390644e-05
5328,-0.6599999999999999,0.09000000000000008,5.943841876653556e-05
5329,-0.6300000000000001,0.09000000000000008,5.775472840650869e-05
5330,-0.6000000000000001,0.09000000000000008,5.613172269382508e-05
5331,-0.5700000000000001,0.09000000000000008,5.456940162848598e-05
5332,-0.54,0.09000000000000008,5.306776521049045e-05
5333,-0.51,0.09000000000000008,5.1626813439838806e-05
5334,-0.48,0.09000000000000008,5.024654631653103e-05
5335,-0.4500000000000002,0.09000000000000008,4.892696384056721e-05
5336,-0.41999999999999993,0.09000000000000008,4.7668066011947006e-05
5337,-0.3900000000000001,0.09000000000000008,4.646985283067096e-05
5338,-0.3599999999999999,0.09000000000000008,4.5332324296738605e-05
5339,-0.33000000000000007,0.09000000000000008,4.42554804101504e-05
5340,-0.2999999999999998,0.09000000000000008,4.3239321170905575e-05
5341,-0.27,0.09000000000000008,4.228384657900503e-05
5342,-0.24,0.09000000000000008,4.1389056634448494e-05
5343,-0.20999999999999996,0.09000000000000008,4.055495133723532e-05
5344,-0.17999999999999994,0.09000000000000008,3.978153068736629e-05
5345,-0.1499999999999999,0.09000000000000008,3.906879468484126e-05
5346,-0.11999999999999988,0.09000000000000008,3.841674332965976e-05
5347,-0.09000000000000008,0.09000000000000008,3.782537662182229e-05
5348,-0.06000000000000005,0.09000000000000008,3.729469456132875e-05
5349,-0.030000000000000027,0.09000000000000008,3.682469714817927e-05
5350,0.0,0.09000000000000008,3.641538438237325e-05
5351,0.030000000000000027,0.09000000000000008,3.6066756263911375e-05
5352,0.06000000000000005,0.09000000000000008,3.5778812792793236e-05
5353,0.09000000000000008,0.09000000000000008,3.555155396901909e-05
5354,0.1200000000000001,0.09000000000000008,3.538497979258862e-05
5355,0.15000000000000013,0.09000000000000008,3.527909026350202e-05
5356,0.18000000000000016,0.09000000000000008,3.52338853817597e-05
5357,0.20999999999999996,0.09000000000000008,3.524936514736094e-05
5358,0.23999999999999977,0.09000000000000008,3.5325529560306154e-05
5359,0.27,0.09000000000000008,3.5462378620595e-05
5360,0.2999999999999998,0.09000000000000008,3.5659912328227835e-05
5361,0.33000000000000007,0.09000000000000008,3.59181306832046e-05
5362,0.3599999999999999,0.09000000000000008,3.6237033685525234e-05
5363,0.3900000000000001,0.09000000000000008,3.6616621335189716e-05
5364,0.41999999999999993,0.09000000000000008,3.705689363219807e-05
5365,0.4500000000000002,0.09000000000000008,3.755785057655029e-05
5366,0.48,0.09000000000000008,3.8119492168246376e-05
5367,0.5100000000000002,0.09000000000000008,3.87418184072864e-05
5368,0.54,0.09000000000000008,3.942482929367036e-05
5369,0.5699999999999998,0.09000000000000008,4.0168524827397876e-05
5370,0.5999999999999996,0.09000000000000008,4.0972905008469376e-05
5371,0.6299999999999999,0.09000000000000008,4.18379698368849e-05
5372,0.6600000000000001,0.09000000000000008,4.276371931264426e-05
5373,0.69,0.09000000000000008,4.3750153435747526e-05
5374,0.7199999999999998,0.09000000000000008,4.479727220619441e-05
5375,0.75,0.09000000000000008,4.590507562398532e-05
5376,0.7800000000000002,0.09000000000000008,4.7073563689120075e-05
5377,0.81,0.09000000000000008,4.8302736401598906e-05
5378,0.8399999999999999,0.09000000000000008,4.9592593761421306e-05
5379,0.8700000000000001,0.09000000000000008,5.094313576858798e-05
5380,0.9000000000000004,0.09000000000000008,5.235436242309792e-05
5381,0.9300000000000002,0.09000000000000008,5.3826273724952104e-05
5382,0.96,0.09000000000000008,5.535886967414997e-05
5383,0.9899999999999998,0.09000000000000008,5.695215027069226e-05
5384,1.02,0.09000000000000008,5.8606115514577864e-05
5385,1.0499999999999998,0.09000000000000008,6.032076540580782e-05
5386,1.08,0.09000000000000008,6.209609994438129e-05
5387,1.1099999999999999,0.09000000000000008,6.393211913029829e-05
5388,1.1400000000000001,0.09000000000000008,6.582882296355972e-05
5389,1.17,0.09000000000000008,6.778621144416474e-05
5390,1.2000000000000002,0.09000000000000008,6.980428457211346e-05
5391,1.23,0.09000000000000008,7.188304234740664e-05
5392,1.2600000000000002,0.09000000000000008,7.402248477004326e-05
5393,1.29,0.09000000000000008,7.62226118400235e-05
5394,1.3199999999999998,0.09000000000000008,7.848342355734832e-05
5395,1.3499999999999996,0.09000000000000008,8.080491992201653e-05
5396,1.38,0.09000000000000008,8.318710093402885e-05
5397,1.4100000000000001,0.09000000000000008,8.562996659338511e-05
5398,1.44,0.09000000000000008,8.813351690008458e-05
5399,1.4699999999999998,0.09000000000000008,9.06977518541288e-05
5400,-1.5,0.1200000000000001,0.00013104332635929542
5401,-1.47,0.1200000000000001,0.0001276597831358184
5402,-1.44,0.1200000000000001,0.0001243369245596871
5403,-1.41,0.1200000000000001,0.00012107475063089967
5404,-1.38,0.1200000000000001,0.0001178732613494553
5405,-1.35,0.1200000000000001,0.00011473245671535511
5406,-1.32,0.1200000000000001,0.00011165233672859877
5407,-1.29,0.1200000000000001,0.00010863290138918633
5408,-1.26,0.1200000000000001,0.00010567415069711771
5409,-1.23,0.1200000000000001,0.00010277608465239267
5410,-1.2,0.1200000000000001,9.993870325501221e-05
5411,-1.17,0.1200000000000001,9.71620065049749e-05
5412,-1.1400000000000001,0.1200000000000001,9.44459944022828e-05
5413,-1.1099999999999999,0.1200000000000001,9.179066694693289e-05
5414,-1.08,0.1200000000000001,8.919602413892804e-05
5415,-1.05,0.1200000000000001,8.666206597826597e-05
5416,-1.02,0.1200000000000001,8.418879246494919e-05
5417,-0.99,0.1200000000000001,8.17762035989753e-05
5418,-0.96,0.1200000000000001,7.942429938034555e-05
5419,-0.9299999999999999,0.1200000000000001,7.713307980905946e-05
5420,-0.8999999999999999,0.1200000000000001,7.490254488511698e-05
5421,-0.87,0.1200000000000001,7.273269460851908e-05
5422,-0.84,0.1200000000000001,7.062352897926444e-05
5423,-0.8099999999999999,0.1200000000000001,6.857504799735395e-05
5424,-0.78,0.1200000000000001,6.658725166278759e-05
5425,-0.75,0.1200000000000001,6.466013997556473e-05
5426,-0.72,0.1200000000000001,6.279371293568589e-05
5427,-0.69,0.1200000000000001,6.0987970543150984e-05
5428,-0.6599999999999999,0.1200000000000001,5.924291279796009e-05
5429,-0.6300000000000001,0.1200000000000001,5.755853970011261e-05
5430,-0.6000000000000001,0.1200000000000001,5.5934851249609305e-05
5431,-0.5700000000000001,0.1200000000000001,5.437184744644955e-05
5432,-0.54,0.1200000000000001,5.2869528290633975e-05
5433,-0.51,0.1200000000000001,5.142789378216209e-05
5434,-0.48,0.1200000000000001,5.004694392103436e-05
5435,-0.4500000000000002,0.1200000000000001,4.872667870725045e-05
5436,-0.41999999999999993,0.1200000000000001,4.746709814081027e-05
5437,-0.3900000000000001,0.1200000000000001,4.626820222171408e-05
5438,-0.3599999999999999,0.1200000000000001,4.512999094996153e-05
5439,-0.33000000000000007,0.1200000000000001,4.405246432555279e-05
5440,-0.2999999999999998,0.1200000000000001,4.303562234848807e-05
5441,-0.27,0.1200000000000001,4.20794650187673e-05
5442,-0.24,0.1200000000000001,4.118399233639044e-05
5443,-0.20999999999999996,0.1200000000000001,4.034920430135716e-05
5444,-0.17999999999999994,0.1200000000000001,3.957510091366826e-05
5445,-0.1499999999999999,0.1200000000000001,3.886168217332287e-05
5446,-0.11999999999999988,0.1200000000000001,3.8208948080321306e-05
5447,-0.09000000000000008,0.1200000000000001,3.761689863466387e-05
5448,-0.06000000000000005,0.1200000000000001,3.7085533836349835e-05
5449,-0.030000000000000027,0.1200000000000001,3.661485368538008e-05
5450,0.0,0.1200000000000001,3.620485818175418e-05
5451,0.030000000000000027,0.1200000000000001,3.585554732547195e-05
5452,0.06000000000000005,0.1200000000000001,3.556692111653363e-05
5453,0.09000000000000008,0.1200000000000001,3.53389795549394e-05
5454,0.1200000000000001,0.1200000000000001,3.517172264068875e-05
5455,0.15000000000000013,0.1200000000000001,3.50651503737822e-05
5456,0.18000000000000016,0.1200000000000001,3.5019262754219476e-05
5457,0.20999999999999996,0.1200000000000001,3.503405978200047e-05
5458,0.23999999999999977,0.1200000000000001,3.510954145712559e-05
5459,0.27,0.1200000000000001,3.524570777959427e-05
5460,0.2999999999999998,0.1200000000000001,3.5442558749407064e-05
5461,0.33000000000000007,0.1200000000000001,3.5700094366563636e-05
5462,0.3599999999999999,0.1200000000000001,3.601831463106416e-05
5463,0.3900000000000001,0.1200000000000001,3.6397219542908576e-05
5464,0.41999999999999993,0.1200000000000001,3.683680910209672e-05
5465,0.4500000000000002,0.1200000000000001,3.7337083308628684e-05
5466,0.48,0.1200000000000001,3.789804216250464e-05
5467,0.5100000000000002,0.1200000000000001,3.8519685663724435e-05
5468,0.54,0.1200000000000001,3.9202013812288134e-05
5469,0.5699999999999998,0.1200000000000001,3.994502660819576e-05
5470,0.5999999999999996,0.1200000000000001,4.074872405144721e-05
5471,0.6299999999999999,0.1200000000000001,4.161310614204242e-05
5472,0.6600000000000001,0.1200000000000001,4.2538172879981576e-05
5473,0.69,0.1200000000000001,4.352392426526451e-05
5474,0.7199999999999998,0.1200000000000001,4.457036029789161e-05
5475,0.75,0.1200000000000001,4.5677480977862305e-05
5476,0.7800000000000002,0.1200000000000001,4.684528630517658e-05
5477,0.81,0.1200000000000001,4.8073776279835415e-05
5478,0.8399999999999999,0.1200000000000001,4.9362950901837766e-05
5479,0.8700000000000001,0.1200000000000001,5.0712810171184e-05
5480,0.9000000000000004,0.1200000000000001,5.212335408787415e-05
5481,0.9300000000000002,0.1200000000000001,5.359458265190823e-05
5482,0.96,0.1200000000000001,5.512649586328593e-05
5483,0.9899999999999998,0.1200000000000001,5.671909372200758e-05
5484,1.02,0.1200000000000001,5.837237622807331e-05
5485,1.0499999999999998,0.1200000000000001,6.008634338148262e-05
5486,1.08,0.1200000000000001,6.186099518223615e-05
5487,1.1099999999999999,0.1200000000000001,6.369633163033334e-05
5488,1.1400000000000001,0.1200000000000001,6.55923527257745e-05
5489,1.17,0.1200000000000001,6.754905846855945e-05
5490,1.2000000000000002,0.1200000000000001,6.95664488586884e-05
5491,1.23,0.1200000000000001,7.16445238961608e-05
5492,1.2600000000000002,0.1200000000000001,7.378328358097729e-05
5493,1.29,0.1200000000000001,7.598272791313743e-05
5494,1.3199999999999998,0.1200000000000001,7.824285689264218e-05
5495,1.3499999999999996,0.1200000000000001,8.056367051949033e-05
5496,1.38,0.1200000000000001,8.29451687936822e-05
5497,1.4100000000000001,0.1200000000000001,8.538735171521801e-05
5498,1.44,0.1200000000000001,8.789021928409818e-05
5499,1.4699999999999998,0.1200000000000001,9.045377150032169e-05
5500,-1.5,0.15000000000000013,0.0001309263403370179
5501,-1.47,0.15000000000000013,0.0001275421143757222
5502,-1.44,0.15000000000000013,0.0001242185730617705
5503,-1.41,0.15000000000000013,0.00012095571639516236
5504,-1.38,0.15000000000000013,0.00011775354437589811
5505,-1.35,0.15000000000000013,0.0001146120570039782
5506,-1.32,0.15000000000000013,0.00011153125427940194
5507,-1.29,0.15000000000000013,0.0001085111362021687
5508,-1.26,0.15000000000000013,0.00010555170277228043
5509,-1.23,0.15000000000000013,0.00010265295398973564
5510,-1.2,0.15000000000000013,9.98148898545344e-05
5511,-1.17,0.15000000000000013,9.703751036667687e-05
5512,-1.1400000000000001,0.15000000000000013,9.432081552616429e-05
5513,-1.1099999999999999,0.15000000000000013,9.166480533299487e-05
5514,-1.08,0.15000000000000013,8.906947978716907e-05
5515,-1.05,0.15000000000000013,8.653483888868734e-05
5516,-1.02,0.15000000000000013,8.406088263755035e-05
5517,-0.99,0.15000000000000013,8.164761103375616e-05
5518,-0.96,0.15000000000000013,7.929502407730606e-05
5519,-0.9299999999999999,0.15000000000000013,7.700312176819994e-05
5520,-0.8999999999999999,0.15000000000000013,7.477190410643755e-05
5521,-0.87,0.15000000000000013,7.260137109201957e-05
5522,-0.84,0.15000000000000013,7.049152272494483e-05
5523,-0.8099999999999999,0.15000000000000013,6.844235900521398e-05
5524,-0.78,0.15000000000000013,6.645387993282767e-05
5525,-0.75,0.15000000000000013,6.452608550778461e-05
5526,-0.72,0.15000000000000013,6.265897573008552e-05
5527,-0.69,0.15000000000000013,6.0852550599730725e-05
5528,-0.6599999999999999,0.15000000000000013,5.91068101167191e-05
5529,-0.6300000000000001,0.15000000000000013,5.7421754281052295e-05
5530,-0.6000000000000001,0.15000000000000013,5.579738309272815e-05
5531,-0.5700000000000001,0.15000000000000013,5.4233696551748566e-05
5532,-0.54,0.15000000000000013,5.273069465811232e-05
5533,-0.51,0.15000000000000013,5.128837741182084e-05
5534,-0.48,0.15000000000000013,4.990674481287271e-05
5535,-0.4500000000000002,0.15000000000000013,4.8585796861268766e-05
5536,-0.41999999999999993,0.15000000000000013,4.732553355700811e-05
5537,-0.3900000000000001,0.15000000000000013,4.612595490009198e-05
5538,-0.3599999999999999,0.15000000000000013,4.4987060890519184e-05
5539,-0.33000000000000007,0.15000000000000013,4.390885152829028e-05
5540,-0.2999999999999998,0.15000000000000013,4.2891326813405724e-05
5541,-0.27,0.15000000000000013,4.193448674586464e-05
5542,-0.24,0.15000000000000013,4.10383313256677e-05
5543,-0.20999999999999996,0.15000000000000013,4.020286055281426e-05
5544,-0.17999999999999994,0.15000000000000013,3.942807442730495e-05
5545,-0.1499999999999999,0.15000000000000013,3.871397294913949e-05
5546,-0.11999999999999988,0.15000000000000013,3.8060556118317844e-05
5547,-0.09000000000000008,0.15000000000000013,3.746782393484012e-05
5548,-0.06000000000000005,0.15000000000000013,3.693577639870622e-05
5549,-0.030000000000000027,0.15000000000000013,3.646441350991608e-05
5550,0.0,0.15000000000000013,3.6053735268470006e-05
5551,0.030000000000000027,0.15000000000000013,3.570374167436794e-05
5552,0.06000000000000005,0.15000000000000013,3.541443272760936e-05
5553,0.09000000000000008,0.15000000000000013,3.518580842819484e-05
5554,0.1200000000000001,0.15000000000000013,3.5017868776124026e-05
5555,0.15000000000000013,0.15000000000000013,3.491061377139732e-05
5556,0.18000000000000016,0.15000000000000013,3.486404341401424e-05
5557,0.20999999999999996,0.15000000000000013,3.4878157703975544e-05
5558,0.23999999999999977,0.15000000000000013,3.4952956641280054e-05
5559,0.27,0.15000000000000013,3.5088440225928777e-05
5560,0.2999999999999998,0.15000000000000013,3.5284608457921386e-05
5561,0.33000000000000007,0.15000000000000013,3.5541461337257944e-05
5562,0.3599999999999999,0.15000000000000013,3.585899886393793e-05
5563,0.3900000000000001,0.15000000000000013,3.623722103796234e-05
5564,0.41999999999999993,0.15000000000000013,3.6676127859330334e-05
5565,0.4500000000000002,0.15000000000000013,3.717571932804224e-05
5566,0.48,0.15000000000000013,3.7735995444098045e-05
5567,0.5100000000000002,0.15000000000000013,3.8356956207497714e-05
5568,0.54,0.15000000000000013,3.903860161824124e-05
5569,0.5699999999999998,0.15000000000000013,3.9780931676328604e-05
5570,0.5999999999999996,0.15000000000000013,4.0583946381759825e-05
5571,0.6299999999999999,0.15000000000000013,4.144764573453498e-05
5572,0.6600000000000001,0.15000000000000013,4.23720297346541e-05
5573,0.69,0.15000000000000013,4.3357098382116864e-05
5574,0.7199999999999998,0.15000000000000013,4.440285167692341e-05
5575,0.75,0.15000000000000013,4.5509289619074106e-05
5576,0.7800000000000002,0.15000000000000013,4.6676412208568675e-05
5577,0.81,0.15000000000000013,4.790421944540716e-05
5578,0.8399999999999999,0.15000000000000013,4.919271132958932e-05
5579,0.8700000000000001,0.15000000000000013,5.0541887861115144e-05
5580,0.9000000000000004,0.15000000000000013,5.195174903998534e-05
5581,0.9300000000000002,0.15000000000000013,5.342229486619917e-05
5582,0.96,0.15000000000000013,5.4953525339756804e-05
5583,0.9899999999999998,0.15000000000000013,5.654544046065831e-05
5584,1.02,0.15000000000000013,5.8198040228903725e-05
5585,1.0499999999999998,0.15000000000000013,5.991132464449305e-05
5586,1.08,0.15000000000000013,6.168529370742636e-05
5587,1.1099999999999999,0.15000000000000013,6.351994741770317e-05
5588,1.1400000000000001,0.15000000000000013,6.541528577532418e-05
5589,1.17,0.15000000000000013,6.737130878028886e-05
5590,1.2000000000000002,0.15000000000000013,6.938801643259773e-05
5591,1.23,0.15000000000000013,7.146540873225028e-05
5592,1.2600000000000002,0.15000000000000013,7.360348567924681e-05
5593,1.29,0.15000000000000013,7.580224727358707e-05
5594,1.3199999999999998,0.15000000000000013,7.806169351527121e-05
5595,1.3499999999999996,0.15000000000000013,8.038182440429922e-05
5596,1.38,0.15000000000000013,8.276263994067079e-05
5597,1.4100000000000001,0.15000000000000013,8.520414012438671e-05
5598,1.44,0.15000000000000013,8.770632495544675e-05
5599,1.4699999999999998,0.15000000000000013,9.026919443385018e-05
5600,-1.5,0.18000000000000016,0.00013086875760207707
5601,-1.47,0.18000000000000016,0.0001274838489029606
5602,-1.44,0.18000000000000016,0.00012415962485118893
5603,-1.41,0.18000000000000016,0.00012089608544676119
5604,-1.38,0.18000000000000016,0.00011769323068967628
5605,-1.35,0.18000000000000016,0.00011455106057993607
5606,-1.32,0.18000000000000016,0.00011146957511753934
5607,-1.29,0.18000000000000016,0.00010844877430248689
5608,-1.26,0.18000000000000016,0.00010548865813477848
5609,-1.23,0.18000000000000016,0.00010258922661441232
5610,-1.2,0.18000000000000016,9.975047974139122e-05
5611,-1.17,0.18000000000000016,9.69724175157144e-05
5612,-1.1400000000000001,0.18000000000000016,9.425503993738106e-05
5613,-1.1099999999999999,0.18000000000000016,9.15983470063914e-05
5614,-1.08,0.18000000000000016,8.900233872274581e-05
5615,-1.05,0.18000000000000016,8.646701508644456e-05
5616,-1.02,0.18000000000000016,8.399237609748675e-05
5617,-0.99,0.18000000000000016,8.157842175587261e-05
5618,-0.96,0.18000000000000016,7.922515206160227e-05
5619,-0.9299999999999999,0.18000000000000016,7.693256701467576e-05
5620,-0.8999999999999999,0.18000000000000016,7.470066661509372e-05
5621,-0.87,0.18000000000000016,7.252945086285491e-05
5622,-0.84,0.18000000000000016,7.041891975796016e-05
5623,-0.8099999999999999,0.18000000000000016,6.836907330040932e-05
5624,-0.78,0.18000000000000016,6.637991149020248e-05
5625,-0.75,0.18000000000000016,6.44514343273393e-05
5626,-0.72,0.18000000000000016,6.258364181182037e-05
5627,-0.69,0.18000000000000016,6.077653394364469e-05
5628,-0.6599999999999999,0.18000000000000016,5.903011072281366e-05
5629,-0.6300000000000001,0.18000000000000016,5.7344372149325596e-05
5630,-0.6000000000000001,0.18000000000000016,5.571931822318241e-05
5631,-0.5700000000000001,0.18000000000000016,5.4154948944382264e-05
5632,-0.54,0.18000000000000016,5.265126431292656e-05
5633,-0.51,0.18000000000000016,5.120826432881433e-05
5634,-0.48,0.18000000000000016,4.982594899204615e-05
5635,-0.4500000000000002,0.18000000000000016,4.850431830262193e-05
5636,-0.41999999999999993,0.18000000000000016,4.724337226054155e-05
5637,-0.3900000000000001,0.18000000000000016,4.604311086580478e-05
5638,-0.3599999999999999,0.18000000000000016,4.490353411841201e-05
5639,-0.33000000000000007,0.18000000000000016,4.382464201836306e-05
5640,-0.2999999999999998,0.18000000000000016,4.280643456565809e-05
5641,-0.27,0.18000000000000016,4.184891176029705e-05
5642,-0.24,0.18000000000000016,4.0952073602280016e-05
5643,-0.20999999999999996,0.18000000000000016,4.011592009160639e-05
5644,-0.17999999999999994,0.18000000000000016,3.934045122827704e-05
5645,-0.1499999999999999,0.18000000000000016,3.862566701229108e-05
5646,-0.11999999999999988,0.18000000000000016,3.797156744364938e-05
5647,-0.09000000000000008,0.18000000000000016,3.737815252235145e-05
5648,-0.06000000000000005,0.18000000000000016,3.6845422248397404e-05
5649,-0.030000000000000027,0.18000000000000016,3.637337662178707e-05
5650,0.0,0.18000000000000016,3.596201564252094e-05
5651,0.030000000000000027,0.18000000000000016,3.561133931059849e-05
5652,0.06000000000000005,0.18000000000000016,3.532134762601981e-05
5653,0.09000000000000008,0.18000000000000016,3.5092040588785204e-05
5654,0.1200000000000001,0.18000000000000016,3.492341819889434e-05
5655,0.15000000000000013,0.18000000000000016,3.481548045634747e-05
5656,0.18000000000000016,0.18000000000000016,3.476822736114435e-05
5657,0.20999999999999996,0.18000000000000016,3.47816589132852e-05
5658,0.23999999999999977,0.18000000000000016,3.4855775112769844e-05
5659,0.27,0.18000000000000016,3.4990575959598254e-05
5660,0.2999999999999998,0.18000000000000016,3.51860614537709e-05
5661,0.33000000000000007,0.18000000000000016,3.544223159528708e-05
5662,0.3599999999999999,0.18000000000000016,3.575908638414721e-05
5663,0.3900000000000001,0.18000000000000016,3.613662582035112e-05
5664,0.41999999999999993,0.18000000000000016,3.657484990389891e-05
5665,0.4500000000000002,0.18000000000000016,3.707375863479072e-05
5666,0.48,0.18000000000000016,3.763335201302659e-05
5667,0.5100000000000002,0.18000000000000016,3.825363003860599e-05
5668,0.54,0.18000000000000016,3.8934592711529065e-05
5669,0.5699999999999998,0.18000000000000016,3.967624003179628e-05
5670,0.5999999999999996,0.18000000000000016,4.0478571999407455e-05
5671,0.6299999999999999,0.18000000000000016,4.1341588614362535e-05
5672,0.6600000000000001,0.18000000000000016,4.22652898766614e-05
5673,0.69,0.18000000000000016,4.324967578630408e-05
5674,0.7199999999999998,0.18000000000000016,4.429474634329074e-05
5675,0.75,0.18000000000000016,4.540050154762131e-05
5676,0.7800000000000002,0.18000000000000016,4.6566941399295446e-05
5677,0.81,0.18000000000000016,4.77940658983138e-05
5678,0.8399999999999999,0.18000000000000016,4.9081875044675825e-05
5679,0.8700000000000001,0.18000000000000016,5.0430368838381525e-05
5680,0.9000000000000004,0.18000000000000016,5.1839547279431486e-05
5681,0.9300000000000002,0.18000000000000016,5.3309410367825286e-05
5682,0.96,0.18000000000000016,5.483995810356286e-05
5683,0.9899999999999998,0.18000000000000016,5.643119048664417e-05
5684,1.02,0.18000000000000016,5.808310751706952e-05
5685,1.0499999999999998,0.18000000000000016,5.979570919483831e-05
5686,1.08,0.18000000000000016,6.156899551995181e-05
5687,1.1099999999999999,0.18000000000000016,6.34029664924083e-05
5688,1.1400000000000001,0.18000000000000016,6.52976221122092e-05
5689,1.17,0.18000000000000016,6.725296237935385e-05
5690,1.2000000000000002,0.18000000000000016,6.926898729384214e-05
5691,1.23,0.18000000000000016,7.13456968556749e-05
5692,1.2600000000000002,0.18000000000000016,7.348309106485088e-05
5693,1.29,0.18000000000000016,7.568116992137115e-05
5694,1.3199999999999998,0.18000000000000016,7.793993342523512e-05
5695,1.3499999999999996,0.18000000000000016,8.025938157644303e-05
5696,1.38,0.18000000000000016,8.263951437499456e-05
5697,1.4100000000000001,0.18000000000000016,8.508033182088988e-05
5698,1.44,0.18000000000000016,8.758183391412981e-05
5699,1.4699999999999998,0.18000000000000016,9.014402065471296e-05
5700,-1.5,0.20999999999999996,0.0001308705781544706
5701,-1.47,0.20999999999999996,0.00012748498671753496
5702,-1.44,0.20999999999999996,0.00012416007992794304
5703,-1.41,0.20999999999999996,0.00012089585778569425
5704,-1.38,0.20999999999999996,0.00011769232029078906
5705,-1.35,0.20999999999999996,0.00011454946744322916
5706,-1.32,0.20999999999999996,0.00011146729924301197
5707,-1.29,0.20999999999999996,0.00010844581569013987
5708,-1.26,0.20999999999999996,0.00010548501678461024
5709,-1.23,0.20999999999999996,0.00010258490252642529
5710,-1.2,0.20999999999999996,9.974547291558452e-05
5711,-1.17,0.20999999999999996,9.696672795208627e-05
5712,-1.1400000000000001,0.20999999999999996,9.424866763593294e-05
5713,-1.1099999999999999,0.20999999999999996,9.159129196712338e-05
5714,-1.08,0.20999999999999996,8.899460094565786e-05
5715,-1.05,0.20999999999999996,8.645859457153592e-05
5716,-1.02,0.20999999999999996,8.398327284475743e-05
5717,-0.99,0.20999999999999996,8.156863576532376e-05
5718,-0.96,0.20999999999999996,7.92146833332329e-05
5719,-0.9299999999999999,0.20999999999999996,7.692141554848689e-05
5720,-0.8999999999999999,0.20999999999999996,7.468883241108432e-05
5721,-0.87,0.20999999999999996,7.25169339210253e-05
5722,-0.84,0.20999999999999996,7.040572007831089e-05
5723,-0.8099999999999999,0.20999999999999996,6.835519088293968e-05
5724,-0.78,0.20999999999999996,6.636534633491262e-05
5725,-0.75,0.20999999999999996,6.44361864342296e-05
5726,-0.72,0.20999999999999996,6.256771118089006e-05
5727,-0.69,0.20999999999999996,6.0759920574894674e-05
5728,-0.6599999999999999,0.20999999999999996,5.9012814616242805e-05
5729,-0.6300000000000001,0.20999999999999996,5.732639330493556e-05
5730,-0.6000000000000001,0.20999999999999996,5.57006566409715e-05
5731,-0.5700000000000001,0.20999999999999996,5.413560462435155e-05
5732,-0.54,0.20999999999999996,5.263123725507527e-05
5733,-0.51,0.20999999999999996,5.1187554533143454e-05
5734,-0.48,0.20999999999999996,4.980455645855461e-05
5735,-0.4500000000000002,0.20999999999999996,4.84822430313103e-05
5736,-0.41999999999999993,0.20999999999999996,4.722061425140938e-05
5737,-0.3900000000000001,0.20999999999999996,4.601967011885259e-05
5738,-0.3599999999999999,0.20999999999999996,4.487941063363994e-05
5739,-0.33000000000000007,0.20999999999999996,4.379983579577077e-05
5740,-0.2999999999999998,0.20999999999999996,4.278094560524559e-05
5741,-0.27,0.20999999999999996,4.182274006206427e-05
5742,-0.24,0.20999999999999996,4.0925219166226934e-05
5743,-0.20999999999999996,0.20999999999999996,4.008838291773334e-05
5744,-0.17999999999999994,0.20999999999999996,3.931223131658367e-05
5745,-0.1499999999999999,0.20999999999999996,3.859676436277793e-05
5746,-0.11999999999999988,0.20999999999999996,3.7941982056315806e-05
5747,-0.09000000000000008,0.20999999999999996,3.734788439719807e-05
5748,-0.06000000000000005,0.20999999999999996,3.6814471385423734e-05
5749,-0.030000000000000027,0.20999999999999996,3.634174302099339e-05
5750,0.0,0.20999999999999996,3.592969930390679e-05
5751,0.030000000000000027,0.20999999999999996,3.557834023416433e-05
5752,0.06000000000000005,0.20999999999999996,3.5287665811765526e-05
5753,0.09000000000000008,0.20999999999999996,3.505767603671071e-05
5754,0.1200000000000001,0.20999999999999996,3.488837090899972e-05
5755,0.15000000000000013,0.20999999999999996,3.47797504286326e-05
5756,0.18000000000000016,0.20999999999999996,3.4731814595609476e-05
5757,0.20999999999999996,0.20999999999999996,3.474456340993014e-05
5758,0.23999999999999977,0.20999999999999996,3.481799687159455e-05
5759,0.27,0.20999999999999996,3.49521149806027e-05
5760,0.2999999999999998,0.20999999999999996,3.5146917736955175e-05
5761,0.33000000000000007,0.20999999999999996,3.54024051406514e-05
5762,0.3599999999999999,0.20999999999999996,3.571857719169119e-05
5763,0.3900000000000001,0.20999999999999996,3.6095433890075e-05
5764,0.41999999999999993,0.20999999999999996,3.653297523580274e-05
5765,0.4500000000000002,0.20999999999999996,3.7031201228874525e-05
5766,0.48,0.20999999999999996,3.759011186929008e-05
5767,0.5100000000000002,0.20999999999999996,3.820970715704925e-05
5768,0.54,0.20999999999999996,3.888998709215239e-05
5769,0.5699999999999998,0.20999999999999996,3.963095167459964e-05
5770,0.5999999999999996,0.20999999999999996,4.0432600904390464e-05
5771,0.6299999999999999,0.20999999999999996,4.1294934781525286e-05
5772,0.6600000000000001,0.20999999999999996,4.2217953306004075e-05
5773,0.69,0.20999999999999996,4.320165647782658e-05
5774,0.7199999999999998,0.20999999999999996,4.4246044296992896e-05
5775,0.75,0.20999999999999996,4.5351116763503116e-05
5776,0.7800000000000002,0.20999999999999996,4.6516873877357494e-05
5777,0.81,0.20999999999999996,4.774331563855549e-05
5778,0.8399999999999999,0.20999999999999996,4.9030442047097314e-05
5779,0.8700000000000001,0.20999999999999996,5.037825310298289e-05
5780,0.9000000000000004,0.20999999999999996,5.1786748806212927e-05
5781,0.9300000000000002,0.20999999999999996,5.325592915678644e-05
5782,0.96,0.20999999999999996,5.478579415470375e-05
5783,0.9899999999999998,0.20999999999999996,5.63763437999648e-05
5784,1.02,0.20999999999999996,5.802757809256994e-05
5785,1.0499999999999998,0.20999999999999996,5.973949703251889e-05
5786,1.08,0.20999999999999996,6.15121006198118e-05
5787,1.1099999999999999,0.20999999999999996,6.334538885444857e-05
5788,1.1400000000000001,0.20999999999999996,6.523936173642917e-05
5789,1.17,0.20999999999999996,6.719401926575373e-05
5790,1.2000000000000002,0.20999999999999996,6.920936144242188e-05
5791,1.23,0.20999999999999996,7.128538826643409e-05
5792,1.2600000000000002,0.20999999999999996,7.342209973779036e-05
5793,1.29,0.20999999999999996,7.561949585649022e-05
5794,1.3199999999999998,0.20999999999999996,7.7877576622534e-05
5795,1.3499999999999996,0.20999999999999996,8.019634203592191e-05
5796,1.38,0.20999999999999996,8.25757920966533e-05
5797,1.4100000000000001,0.20999999999999996,8.501592680472849e-05
5798,1.44,0.20999999999999996,8.751674616014843e-05
5799,1.4699999999999998,0.20999999999999996,9.007825016291168e-05
5800,-1.5,0.23999999999999977,0.00013093180199419941
5801,-1.47,0.23999999999999977,0.00012754552781944336
5802,-1.44,0.23999999999999977,0.00012421993829203062
5803,-1.41,0.23999999999999977,0.00012095503341196254
5804,-1.38,0.23999999999999977,0.00011775081317923737
5805,-1.35,0.23999999999999977,0.0001146072775938572
5806,-1.32,0.23999999999999977,0.00011152442665582036
5807,-1.29,0.23999999999999977,0.00010850226036512747
5808,-1.26,0.23999999999999977,0.00010554077872177825
5809,-1.23,0.23999999999999977,0.000102639981725773
5810,-1.2,0.23999999999999977,9.97998693771114e-05
5811,-1.17,0.23999999999999977,9.702044167579376e-05
5812,-1.1400000000000001,0.23999999999999977,9.430169862182016e-05
5813,-1.1099999999999999,0.23999999999999977,9.164364021519014e-05
5814,-1.08,0.23999999999999977,8.90462664559044e-05
5815,-1.05,0.23999999999999977,8.650957734396201e-05
5816,-1.02,0.23999999999999977,8.40335728793639e-05
5817,-0.99,0.23999999999999977,8.161825306210972e-05
5818,-0.96,0.23999999999999977,7.926361789219908e-05
5819,-0.9299999999999999,0.23999999999999977,7.696966736963235e-05
5820,-0.8999999999999999,0.23999999999999977,7.473640149441023e-05
5821,-0.87,0.23999999999999977,7.256382026653138e-05
5822,-0.84,0.23999999999999977,7.04519236859961e-05
5823,-0.8099999999999999,0.23999999999999977,6.840071175280507e-05
5824,-0.78,0.23999999999999977,6.641018446695753e-05
5825,-0.75,0.23999999999999977,6.448034182845418e-05
5826,-0.72,0.23999999999999977,6.261118383729493e-05
5827,-0.69,0.23999999999999977,6.0802710493479065e-05
5828,-0.6599999999999999,0.23999999999999977,5.905492179700729e-05
5829,-0.6300000000000001,0.23999999999999977,5.736781774787942e-05
5830,-0.6000000000000001,0.23999999999999977,5.574139834609559e-05
5831,-0.5700000000000001,0.23999999999999977,5.4175663591655796e-05
5832,-0.54,0.23999999999999977,5.2670613484559156e-05
5833,-0.51,0.23999999999999977,5.1226248024806667e-05
5834,-0.48,0.23999999999999977,4.984256721239818e-05
5835,-0.4500000000000002,0.23999999999999977,4.851957104733353e-05
5836,-0.41999999999999993,0.23999999999999977,4.72572595296127e-05
5837,-0.3900000000000001,0.23999999999999977,4.605563265923588e-05
5838,-0.3599999999999999,0.23999999999999977,4.49146904362027e-05
5839,-0.33000000000000007,0.23999999999999977,4.383443286051366e-05
5840,-0.2999999999999998,0.23999999999999977,4.2814859932168165e-05
5841,-0.27,0.23999999999999977,4.1855971651166656e-05
5842,-0.24,0.23999999999999977,4.095776801750923e-05
5843,-0.20999999999999996,0.23999999999999977,4.0120249031195515e-05
5844,-0.17999999999999994,0.23999999999999977,3.934341469222561e-05
5845,-0.1499999999999999,0.23999999999999977,3.8627265000599665e-05
5846,-0.11999999999999988,0.23999999999999977,3.797179995631762e-05
5847,-0.09000000000000008,0.23999999999999977,3.737701955937924e-05
5848,-0.06000000000000005,0.23999999999999977,3.6842923809785136e-05
5849,-0.030000000000000027,0.23999999999999977,3.6369512707534506e-05
5850,0.0,0.23999999999999977,3.5956786252628027e-05
5851,0.030000000000000027,0.23999999999999977,3.560474444506517e-05
5852,0.06000000000000005,0.23999999999999977,3.5313387284846397e-05
5853,0.09000000000000008,0.23999999999999977,3.508271477197133e-05
5854,0.1200000000000001,0.23999999999999977,3.491272690644004e-05
5855,0.15000000000000013,0.23999999999999977,3.480342368825302e-05
5856,0.18000000000000016,0.23999999999999977,3.475480511740953e-05
5857,0.20999999999999996,0.23999999999999977,3.4766871193909973e-05
5858,0.23999999999999977,0.23999999999999977,3.483962191775422e-05
5859,0.27,0.23999999999999977,3.4973057288942564e-05
5860,0.2999999999999998,0.23999999999999977,3.516717730747472e-05
5861,0.33000000000000007,0.23999999999999977,3.542198197335059e-05
5862,0.3599999999999999,0.23999999999999977,3.573747128657043e-05
5863,0.3900000000000001,0.23999999999999977,3.611364524713405e-05
5864,0.41999999999999993,0.23999999999999977,3.6550503855041607e-05
5865,0.4500000000000002,0.23999999999999977,3.7048047110292984e-05
5866,0.48,0.23999999999999977,3.760627501288846e-05
5867,0.5100000000000002,0.23999999999999977,3.8225187562827575e-05
5868,0.54,0.23999999999999977,3.890478476011073e-05
5869,0.5699999999999998,0.23999999999999977,3.96450666047375e-05
5870,0.5999999999999996,0.23999999999999977,4.0446033096708275e-05
5871,0.6299999999999999,0.23999999999999977,4.13076842360229e-05
5872,0.6600000000000001,0.23999999999999977,4.2230020022681417e-05
5873,0.69,0.23999999999999977,4.321304045668388e-05
5874,0.7199999999999998,0.23999999999999977,4.425674553803012e-05
5875,0.75,0.23999999999999977,4.536113526672015e-05
5876,0.7800000000000002,0.23999999999999977,4.652620964275437e-05
5877,0.81,0.23999999999999977,4.775196866613213e-05
5878,0.8399999999999999,0.23999999999999977,4.903841233685381e-05
5879,0.8700000000000001,0.23999999999999977,5.038554065491966e-05
5880,0.9000000000000004,0.23999999999999977,5.179335362032914e-05
5881,0.9300000000000002,0.23999999999999977,5.326185123308241e-05
5882,0.96,0.23999999999999977,5.4791033493179575e-05
5883,0.9899999999999998,0.23999999999999977,5.638090040062069e-05
5884,1.02,0.23999999999999977,5.8031451955405955e-05
5885,1.0499999999999998,0.23999999999999977,5.9742688157534407e-05
5886,1.08,0.23999999999999977,6.151460900700723e-05
5887,1.1099999999999999,0.23999999999999977,6.334721450382374e-05
5888,1.1400000000000001,0.23999999999999977,6.52405046479844e-05
5889,1.17,0.23999999999999977,6.719447943948875e-05
5890,1.2000000000000002,0.23999999999999977,6.920913887833659e-05
5891,1.23,0.23999999999999977,7.128448296452878e-05
5892,1.2600000000000002,0.23999999999999977,7.342051169806457e-05
5893,1.29,0.23999999999999977,7.561722507894438e-05
5894,1.3199999999999998,0.23999999999999977,7.787462310716796e-05
5895,1.3499999999999996,0.23999999999999977,8.019270578273581e-05
5896,1.38,0.23999999999999977,8.257147310564722e-05
5897,1.4100000000000001,0.23999999999999977,8.501092507590246e-05
5898,1.44,0.23999999999999977,8.751106169350166e-05
5899,1.4699999999999998,0.23999999999999977,9.007188295844464e-05
5900,-1.5,0.27,0.00013105242912126426
5901,-1.47,0.27,0.00012766547220868804
5902,-1.44,0.27,0.00012433919994345492
5903,-1.41,0.27,0.000121073612325566
5904,-1.38,0.27,0.00011786870935502083
5905,-1.35,0.27,0.00011472449103182059
5906,-1.32,0.27,0.00011164095735596369
5907,-1.29,0.27,0.00010861810832745047
5908,-1.26,0.27,0.0001056559439462806
5909,-1.23,0.27,0.00010275446421245587
5910,-1.2,0.27,9.991366912597337e-05
5911,-1.17,0.27,9.71335586868361e-05
5912,-1.1400000000000001,0.27,9.441413289504173e-05
5913,-1.1099999999999999,0.27,9.175539175059208e-05
5914,-1.08,0.27,8.915733525348558e-05
5915,-1.05,0.27,8.661996340372365e-05
5916,-1.02,0.27,8.414327620130558e-05
5917,-0.99,0.27,8.172727364623096e-05
5918,-0.96,0.27,7.937195573850049e-05
5919,-0.9299999999999999,0.27,7.707732247811377e-05
5920,-0.8999999999999999,0.27,7.484337386507071e-05
5921,-0.87,0.27,7.267010989937167e-05
5922,-0.84,0.27,7.055753058101698e-05
5923,-0.8099999999999999,0.27,6.850563591000548e-05
5924,-0.78,0.27,6.651442588633784e-05
5925,-0.75,0.27,6.458390051001436e-05
5926,-0.72,0.27,6.271405978103468e-05
5927,-0.69,0.27,6.0904903699398705e-05
5928,-0.6599999999999999,0.27,5.915643226510681e-05
5929,-0.6300000000000001,0.27,5.746864547815911e-05
5930,-0.6000000000000001,0.27,5.584154333855449e-05
5931,-0.5700000000000001,0.27,5.427512584629442e-05
5932,-0.54,0.27,5.276939300137812e-05
5933,-0.51,0.27,5.1324344803805366e-05
5934,-0.48,0.27,4.993998125357678e-05
5935,-0.4500000000000002,0.27,4.861630235069199e-05
5936,-0.41999999999999993,0.27,4.7353308095150885e-05
5937,-0.3900000000000001,0.27,4.615099848695407e-05
5938,-0.3599999999999999,0.27,4.500937352610057e-05
5939,-0.33000000000000007,0.27,4.392843321259145e-05
5940,-0.2999999999999998,0.27,4.290817754642579e-05
5941,-0.27,0.27,4.1948606527604446e-05
5942,-0.24,0.27,4.1049720156126653e-05
5943,-0.20999999999999996,0.27,4.021151843199288e-05
5944,-0.17999999999999994,0.27,3.943400135520276e-05
5945,-0.1499999999999999,0.27,3.87171689257566e-05
5946,-0.11999999999999988,0.27,3.806102114365416e-05
5947,-0.09000000000000008,0.27,3.746555800889582e-05
5948,-0.06000000000000005,0.27,3.693077952148141e-05
5949,-0.030000000000000027,0.27,3.645668568141082e-05
5950,0.0,0.27,3.6043276488683884e-05
5951,0.030000000000000027,0.27,3.5690551943301175e-05
5952,0.06000000000000005,0.27,3.539851204526198e-05
5953,0.09000000000000008,0.27,3.516715679456682e-05
5954,0.1200000000000001,0.27,3.499648619121555e-05
5955,0.15000000000000013,0.27,3.488650023520819e-05
5956,0.18000000000000016,0.27,3.483719892654474e-05
5957,0.20999999999999996,0.27,3.4848582265224875e-05
5958,0.23999999999999977,0.27,3.492065025124912e-05
5959,0.27,0.27,3.505340288461718e-05
5960,0.2999999999999998,0.27,3.52468401653292e-05
5961,0.33000000000000007,0.27,3.5500962093384936e-05
5962,0.3599999999999999,0.27,3.581576866878465e-05
5963,0.3900000000000001,0.27,3.619125989152806e-05
5964,0.41999999999999993,0.27,3.6627435761615445e-05
5965,0.4500000000000002,0.27,3.7124296279046557e-05
5966,0.48,0.27,3.76818414438219e-05
5967,0.5100000000000002,0.27,3.830007125594079e-05
5968,0.54,0.27,3.8978985715403844e-05
5969,0.5699999999999998,0.27,3.97185848222106e-05
5970,0.5999999999999996,0.27,4.051886857636134e-05
5971,0.6299999999999999,0.27,4.137983697785568e-05
5972,0.6600000000000001,0.27,4.2301490026694014e-05
5973,0.69,0.27,4.328382772287651e-05
5974,0.7199999999999998,0.27,4.432685006640256e-05
5975,0.75,0.27,4.543055705727244e-05
5976,0.7800000000000002,0.27,4.659494869548641e-05
5977,0.81,0.27,4.782002498104402e-05
5978,0.8399999999999999,0.27,4.910578591394566e-05
5979,0.8700000000000001,0.27,5.045223149419107e-05
5980,0.9000000000000004,0.27,5.1859361721780464e-05
5981,0.9300000000000002,0.27,5.332717659671372e-05
5982,0.96,0.27,5.485567611899057e-05
5983,0.9899999999999998,0.27,5.6444860288611463e-05
5984,1.02,0.27,5.809472910557645e-05
5985,1.0499999999999998,0.27,5.980528256988495e-05
5986,1.08,0.27,6.157652068153772e-05
5987,1.1099999999999999,0.27,6.340844344053406e-05
5988,1.1400000000000001,0.27,6.530105084687428e-05
5989,1.17,0.27,6.725434290055897e-05
5990,1.2000000000000002,0.27,6.926831960158641e-05
5991,1.23,0.27,7.134298094995856e-05
5992,1.2600000000000002,0.27,7.3478326945674e-05
5993,1.29,0.27,7.567435758873401e-05
5994,1.3199999999999998,0.27,7.793107287913778e-05
5995,1.3499999999999996,0.27,8.024847281688467e-05
5996,1.38,0.27,8.262655740197567e-05
5997,1.4100000000000001,0.27,8.506532663441141e-05
5998,1.44,0.27,8.756478051419016e-05
5999,1.4699999999999998,0.27,9.012491904131316e-05
6000,-1.5,0.2999999999999998,0.0001312324595356629
6001,-1.47,0.2999999999999998,0.0001278448198852665
6002,-1.44,0.2999999999999998,0.00012451786488221322
6003,-1.41,0.2999999999999998,0.00012125159452650433
6004,-1.38,0.2999999999999998,0.00011804600881813962
6005,-1.35,0.2999999999999998,0.00011490110775711893
6006,-1.32,0.2999999999999998,0.00011181689134344168
6007,-1.29,0.2999999999999998,0.00010879335957710771
6008,-1.26,0.2999999999999998,0.00010583051245811847
6009,-1.23,0.2999999999999998,0.0001029283499864728
6010,-1.2,0.2999999999999998,0.00010008687216217156
6011,-1.17,0.2999999999999998,9.730607898521299e-05
6012,-1.1400000000000001,0.2999999999999998,9.458597045559992e-05
6013,-1.1099999999999999,0.2999999999999998,9.192654657332931e-05
6014,-1.08,0.2999999999999998,8.932780733840248e-05
6015,-1.05,0.2999999999999998,8.678975275082025e-05
6016,-1.02,0.2999999999999998,8.431238281058197e-05
6017,-0.99,0.2999999999999998,8.189569751768734e-05
6018,-0.96,0.2999999999999998,7.953969687213642e-05
6019,-0.9299999999999999,0.2999999999999998,7.724438087392994e-05
6020,-0.8999999999999999,0.2999999999999998,7.500974952306644e-05
6021,-0.87,0.2999999999999998,7.28358028195476e-05
6022,-0.84,0.2999999999999998,7.072254076337239e-05
6023,-0.8099999999999999,0.2999999999999998,6.866996335454024e-05
6024,-0.78,0.2999999999999998,6.667807059305348e-05
6025,-0.75,0.2999999999999998,6.474686247890923e-05
6026,-0.72,0.2999999999999998,6.287633901210935e-05
6027,-0.69,0.2999999999999998,6.106650019265365e-05
6028,-0.6599999999999999,0.2999999999999998,5.931734602054175e-05
6029,-0.6300000000000001,0.2999999999999998,5.7628876495773514e-05
6030,-0.6000000000000001,0.2999999999999998,5.600109161834929e-05
6031,-0.5700000000000001,0.2999999999999998,5.443399138826831e-05
6032,-0.54,0.2999999999999998,5.292757580553235e-05
6033,-0.51,0.2999999999999998,5.1481844870139294e-05
6034,-0.48,0.2999999999999998,5.009679858209028e-05
6035,-0.4500000000000002,0.2999999999999998,4.877243694138561e-05
6036,-0.41999999999999993,0.2999999999999998,4.750875994802454e-05
6037,-0.3900000000000001,0.2999999999999998,4.630576760200712e-05
6038,-0.3599999999999999,0.2999999999999998,4.516345990333393e-05
6039,-0.33000000000000007,0.2999999999999998,4.4081836852004326e-05
6040,-0.2999999999999998,0.2999999999999998,4.306089844801861e-05
6041,-0.27,0.2999999999999998,4.210064469137681e-05
6042,-0.24,0.2999999999999998,4.120107558207913e-05
6043,-0.20999999999999996,0.2999999999999998,4.036219112012478e-05
6044,-0.17999999999999994,0.2999999999999998,3.958399130551479e-05
6045,-0.1499999999999999,0.2999999999999998,3.886647613824829e-05
6046,-0.11999999999999988,0.2999999999999998,3.82096456183262e-05
6047,-0.09000000000000008,0.2999999999999998,3.761349974574735e-05
6048,-0.06000000000000005,0.2999999999999998,3.7078038520512694e-05
6049,-0.030000000000000027,0.2999999999999998,3.660326194262195e-05
6050,0.0,0.2999999999999998,3.6189170012075e-05
6051,0.030000000000000027,0.2999999999999998,3.5835762728871956e-05
6052,0.06000000000000005,0.2999999999999998,3.554304009301275e-05
6053,0.09000000000000008,0.2999999999999998,3.531100210449754e-05
6054,0.1200000000000001,0.2999999999999998,3.513964876332614e-05
6055,0.15000000000000013,0.2999999999999998,3.5028980069498516e-05
6056,0.18000000000000016,0.2999999999999998,3.4978996023014794e-05
6057,0.20999999999999996,0.2999999999999998,3.4989696623874965e-05
6058,0.23999999999999977,0.2999999999999998,3.506108187207908e-05
6059,0.27,0.2999999999999998,3.5193151767626956e-05
6060,0.2999999999999998,0.2999999999999998,3.5385906310518605e-05
6061,0.33000000000000007,0.2999999999999998,3.563934550075433e-05
6062,0.3599999999999999,0.2999999999999998,3.595346933833378e-05
6063,0.3900000000000001,0.2999999999999998,3.632827782325723e-05
6064,0.41999999999999993,0.2999999999999998,3.676377095552445e-05
6065,0.4500000000000002,0.2999999999999998,3.725994873513548e-05
6066,0.48,0.2999999999999998,3.7816811162090634e-05
6067,0.5100000000000002,0.2999999999999998,3.843435823638941e-05
6068,0.54,0.2999999999999998,3.911258995803215e-05
6069,0.5699999999999998,0.2999999999999998,3.985150632701861e-05
6070,0.5999999999999996,0.2999999999999998,4.0651107343349325e-05
6071,0.6299999999999999,0.2999999999999998,4.151139300702363e-05
6072,0.6600000000000001,0.2999999999999998,4.243236331804185e-05
6073,0.69,0.2999999999999998,4.341401827640386e-05
6074,0.7199999999999998,0.2999999999999998,4.445635788210971e-05
6075,0.75,0.2999999999999998,4.5559382135159564e-05
6076,0.7800000000000002,0.2999999999999998,4.672309103555316e-05
6077,0.81,0.2999999999999998,4.794748458329091e-05
6078,0.8399999999999999,0.2999999999999998,4.9232562778372493e-05
6079,0.8700000000000001,0.2999999999999998,5.057832562079765e-05
6080,0.9000000000000004,0.2999999999999998,5.198477311056706e-05
6081,0.9300000000000002,0.2999999999999998,5.3451905247679965e-05
6082,0.96,0.2999999999999998,5.4979722032136604e-05
6083,0.9899999999999998,0.2999999999999998,5.656822346393738e-05
6084,1.02,0.2999999999999998,5.821740954308198e-05
6085,1.0499999999999998,0.2999999999999998,5.992728026957056e-05
6086,1.08,0.2999999999999998,6.169783564340308e-05
6087,1.1099999999999999,0.2999999999999998,6.352907566457913e-05
6088,1.1400000000000001,0.2999999999999998,6.542100033309916e-05
6089,1.17,0.2999999999999998,6.737360964896356e-05
6090,1.2000000000000002,0.2999999999999998,6.938690361217142e-05
6091,1.23,0.2999999999999998,7.146088222272304e-05
6092,1.2600000000000002,0.2999999999999998,7.35955454806185e-05
6093,1.29,0.2999999999999998,7.579089338585795e-05
6094,1.3199999999999998,0.2999999999999998,7.804692593844143e-05
6095,1.3499999999999996,0.2999999999999998,8.03636431383688e-05
6096,1.38,0.2999999999999998,8.274104498564002e-05
6097,1.4100000000000001,0.2999999999999998,8.517913148025465e-05
6098,1.44,0.2999999999999998,8.76779026222135e-05
6099,1.4699999999999998,0.2999999999999998,9.023735841151628e-05
6100,-1.5,0.33000000000000007,0.00013147189323739687
6101,-1.47,0.33000000000000007,0.00012808357084918026
6102,-1.44,0.33000000000000007,0.00012475593310830739
6103,-1.41,0.33000000000000007,0.00012148898001477784
6104,-1.38,0.33000000000000007,0.00011828271156859259
6105,-1.35,0.33000000000000007,0.00011513712776975103
6106,-1.32,0.33000000000000007,0.00011205222861825386
6107,-1.29,0.33000000000000007,0.00010902801411410108
6108,-1.26,0.33000000000000007,0.00010606448425729096
6109,-1.23,0.33000000000000007,0.00010316163904782531
6110,-1.2,0.33000000000000007,0.00010031947848570302
6111,-1.17,0.33000000000000007,9.753800257092581e-05
6112,-1.1400000000000001,0.33000000000000007,9.481721130349142e-05
6113,-1.1099999999999999,0.33000000000000007,9.215710468340109e-05
6114,-1.08,0.33000000000000007,8.955768271065478e-05
6115,-1.05,0.33000000000000007,8.701894538525222e-05
6116,-1.02,0.33000000000000007,8.45408927071935e-05
6117,-0.99,0.33000000000000007,8.212352467647844e-05
6118,-0.96,0.33000000000000007,7.976684129310764e-05
6119,-0.9299999999999999,0.33000000000000007,7.747084255708057e-05
6120,-0.8999999999999999,0.33000000000000007,7.523552846839743e-05
6121,-0.87,0.33000000000000007,7.306089902705833e-05
6122,-0.84,0.33000000000000007,7.094695423306279e-05
6123,-0.8099999999999999,0.33000000000000007,6.889369408641115e-05
6124,-0.78,0.33000000000000007,6.69011185871034e-05
6125,-0.75,0.33000000000000007,6.49692277351395e-05
6126,-0.72,0.33000000000000007,6.309802153051955e-05
6127,-0.69,0.33000000000000007,6.128749997324341e-05
6128,-0.6599999999999999,0.33000000000000007,5.953766306331135e-05
6129,-0.6300000000000001,0.33000000000000007,5.784851080072255e-05
6130,-0.6000000000000001,0.33000000000000007,5.6220043185478306e-05
6131,-0.5700000000000001,0.33000000000000007,5.4652260217577566e-05
6132,-0.54,0.33000000000000007,5.3145161897020895e-05
6133,-0.51,0.33000000000000007,5.1698748223808e-05
6134,-0.48,0.33000000000000007,5.031301919793938e-05
6135,-0.4500000000000002,0.33000000000000007,4.898797481941395e-05
6136,-0.41999999999999993,0.33000000000000007,4.7723615088232406e-05
6137,-0.3900000000000001,0.33000000000000007,4.651994000439535e-05
6138,-0.3599999999999999,0.33000000000000007,4.5376949567901855e-05
6139,-0.33000000000000007,0.33000000000000007,4.42946437787523e-05
6140,-0.2999999999999998,0.33000000000000007,4.3273022636946426e-05
6141,-0.27,0.33000000000000007,4.2312086142484365e-05
6142,-0.24,0.33000000000000007,4.141183429536663e-05
6143,-0.20999999999999996,0.33000000000000007,4.057226709559219e-05
6144,-0.17999999999999994,0.33000000000000007,3.9793384543161965e-05
6145,-0.1499999999999999,0.33000000000000007,3.907518663807548e-05
6146,-0.11999999999999988,0.33000000000000007,3.841767338033302e-05
6147,-0.09000000000000008,0.33000000000000007,3.7820844769934276e-05
6148,-0.06000000000000005,0.33000000000000007,3.728470080687929e-05
6149,-0.030000000000000027,0.33000000000000007,3.680924149116836e-05
6150,0.0,0.33000000000000007,3.6394466822801556e-05
6151,0.030000000000000027,0.33000000000000007,3.604037680177804e-05
6152,0.06000000000000005,0.33000000000000007,3.574697142809873e-05
6153,0.09000000000000008,0.33000000000000007,3.5514250701763195e-05
6154,0.1200000000000001,0.33000000000000007,3.5342214622771617e-05
6155,0.15000000000000013,0.33000000000000007,3.523086319112395e-05
6156,0.18000000000000016,0.33000000000000007,3.518019640682005e-05
6157,0.20999999999999996,0.33000000000000007,3.519021426985998e-05
6158,0.23999999999999977,0.33000000000000007,3.5260916780243813e-05
6159,0.27,0.33000000000000007,3.539230393797172e-05
6160,0.2999999999999998,0.33000000000000007,3.558437574304328e-05
6161,0.33000000000000007,0.33000000000000007,3.5837132195458806e-05
6162,0.3599999999999999,0.33000000000000007,3.615057329521805e-05
6163,0.3900000000000001,0.33000000000000007,3.652469904232145e-05
6164,0.41999999999999993,0.33000000000000007,3.6959509436768476e-05
6165,0.4500000000000002,0.33000000000000007,3.745500447855945e-05
6166,0.48,0.33000000000000007,3.801118416769424e-05
6167,0.5100000000000002,0.33000000000000007,3.862804850417305e-05
6168,0.54,0.33000000000000007,3.9305597487995634e-05
6169,0.5699999999999998,0.33000000000000007,4.0043831119161946e-05
6170,0.5999999999999996,0.33000000000000007,4.0842749397672186e-05
6171,0.6299999999999999,0.33000000000000007,4.170235232352641e-05
6172,0.6600000000000001,0.33000000000000007,4.2622639896724454e-05
6173,0.69,0.33000000000000007,4.360361211726635e-05
6174,0.7199999999999998,0.33000000000000007,4.4645268985152095e-05
6175,0.75,0.33000000000000007,4.574761050038199e-05
6176,0.7800000000000002,0.33000000000000007,4.6910636662955466e-05
6177,0.81,0.33000000000000007,4.81343474728728e-05
6178,0.8399999999999999,0.33000000000000007,4.941874293013416e-05
6179,0.8700000000000001,0.33000000000000007,5.076382303473917e-05
6180,0.9000000000000004,0.33000000000000007,5.216958778668832e-05
6181,0.9300000000000002,0.33000000000000007,5.363603718598088e-05
6182,0.96,0.33000000000000007,5.5163171232617956e-05
6183,0.9899999999999998,0.33000000000000007,5.675098992659818e-05
6184,1.02,0.33000000000000007,5.839949326792322e-05
6185,1.0499999999999998,0.33000000000000007,6.0108681256591444e-05
6186,1.08,0.33000000000000007,6.187855389260383e-05
6187,1.1099999999999999,0.33000000000000007,6.370911117595967e-05
6188,1.1400000000000001,0.33000000000000007,6.560035310665971e-05
6189,1.17,0.33000000000000007,6.75522796847035e-05
6190,1.2000000000000002,0.33000000000000007,6.956489091009155e-05
6191,1.23,0.33000000000000007,7.163818678282303e-05
6192,1.2600000000000002,0.33000000000000007,7.377216730289838e-05
6193,1.29,0.33000000000000007,7.596683247031775e-05
6194,1.3199999999999998,0.33000000000000007,7.822218228508074e-05
6195,1.3499999999999996,0.33000000000000007,8.053821674718785e-05
6196,1.38,0.33000000000000007,8.291493585663871e-05
6197,1.4100000000000001,0.33000000000000007,8.53523396134339e-05
6198,1.44,0.33000000000000007,8.785042801757204e-05
6199,1.4699999999999998,0.33000000000000007,9.040920106905491e-05
6200,-1.5,0.3599999999999999,0.0001317707302264656
6201,-1.47,0.3599999999999999,0.0001283817251004284
6202,-1.44,0.3599999999999999,0.00012505340462173607
6203,-1.41,0.3599999999999999,0.00012178576879038663
6204,-1.38,0.3599999999999999,0.00011857881760638112
6205,-1.35,0.3599999999999999,0.00011543255106972025
6206,-1.32,0.3599999999999999,0.00011234696918040281
6207,-1.29,0.3599999999999999,0.00010932207193842915
6208,-1.26,0.3599999999999999,0.0001063578593437992
6209,-1.23,0.3599999999999999,0.00010345433139651337
6210,-1.2,0.3599999999999999,0.00010061148809657127
6211,-1.17,0.3599999999999999,9.782932944397277e-05
6212,-1.1400000000000001,0.3599999999999999,9.51078554387185e-05
6213,-1.1099999999999999,0.3599999999999999,9.2447066080808e-05
6214,-1.08,0.3599999999999999,8.984696137024179e-05
6215,-1.05,0.3599999999999999,8.73075413070185e-05
6216,-1.02,0.3599999999999999,8.482880589114008e-05
6217,-0.99,0.3599999999999999,8.241075512260503e-05
6218,-0.96,0.3599999999999999,8.005338900141401e-05
6219,-0.9299999999999999,0.3599999999999999,7.775670752756657e-05
6220,-0.8999999999999999,0.3599999999999999,7.552071070106355e-05
6221,-0.87,0.3599999999999999,7.334539852190428e-05
6222,-0.84,0.3599999999999999,7.123077099008828e-05
6223,-0.8099999999999999,0.3599999999999999,6.917682810561688e-05
6224,-0.78,0.3599999999999999,6.718356986848862e-05
6225,-0.75,0.3599999999999999,6.525099627870483e-05
6226,-0.72,0.3599999999999999,6.337910733626462e-05
6227,-0.69,0.3599999999999999,6.156790304116813e-05
6228,-0.6599999999999999,0.3599999999999999,5.981738339341605e-05
6229,-0.6300000000000001,0.3599999999999999,5.81275483930077e-05
6230,-0.6000000000000001,0.3599999999999999,5.6498398039942796e-05
6231,-0.5700000000000001,0.3599999999999999,5.492993233422209e-05
6232,-0.54,0.3599999999999999,5.3422151275845086e-05
6233,-0.51,0.3599999999999999,5.197505486481215e-05
6234,-0.48,0.3599999999999999,5.058864310112259e-05
6235,-0.4500000000000002,0.3599999999999999,4.9262915984777574e-05
6236,-0.41999999999999993,0.3599999999999999,4.799787351577618e-05
6237,-0.3900000000000001,0.3599999999999999,4.679351569411862e-05
6238,-0.3599999999999999,0.3599999999999999,4.564984251980482e-05
6239,-0.33000000000000007,0.3599999999999999,4.4566853992835175e-05
6240,-0.2999999999999998,0.3599999999999999,4.354455011320932e-05
6241,-0.27,0.3599999999999999,4.258293088092707e-05
6242,-0.24,0.3599999999999999,4.168199629598884e-05
6243,-0.20999999999999996,0.3599999999999999,4.084174635839459e-05
6244,-0.17999999999999994,0.3599999999999999,4.0062181068143996e-05
6245,-0.1499999999999999,0.3599999999999999,3.9343300425237434e-05
6246,-0.11999999999999988,0.3599999999999999,3.8685104429674814e-05
6247,-0.09000000000000008,0.3599999999999999,3.808759308145596e-05
6248,-0.06000000000000005,0.3599999999999999,3.755076638058078e-05
6249,-0.030000000000000027,0.3599999999999999,3.707462432704967e-05
6250,0.0,0.3599999999999999,3.6659166920862436e-05
6251,0.030000000000000027,0.3599999999999999,3.630439416201902e-05
6252,0.06000000000000005,0.3599999999999999,3.601030605051945e-05
6253,0.09000000000000008,0.3599999999999999,3.5776902586364106e-05
6254,0.1200000000000001,0.3599999999999999,3.560418376955239e-05
6255,0.15000000000000013,0.3599999999999999,3.549214960008446e-05
6256,0.18000000000000016,0.3599999999999999,3.5440800077960446e-05
6257,0.20999999999999996,0.3599999999999999,3.545013520318015e-05
6258,0.23999999999999977,0.3599999999999999,3.552015497574378e-05
6259,0.27,0.3599999999999999,3.565085939565139e-05
6260,0.2999999999999998,0.3599999999999999,3.584224846290286e-05
6261,0.33000000000000007,0.3599999999999999,3.609432217749807e-05
6262,0.3599999999999999,0.3599999999999999,3.640708053943757e-05
6263,0.3900000000000001,0.3599999999999999,3.6780523548720575e-05
6264,0.41999999999999993,0.3599999999999999,3.721465120534745e-05
6265,0.4500000000000002,0.3599999999999999,3.770946350931816e-05
6266,0.48,0.3599999999999999,3.826496046063291e-05
6267,0.5100000000000002,0.3599999999999999,3.888114205929141e-05
6268,0.54,0.3599999999999999,3.955800830529387e-05
6269,0.5699999999999998,0.3599999999999999,4.0295559198640206e-05
6270,0.5999999999999996,0.3599999999999999,4.109379473933026e-05
6271,0.6299999999999999,0.3599999999999999,4.195271492736444e-05
6272,0.6600000000000001,0.3599999999999999,4.287231976274219e-05
6273,0.69,0.3599999999999999,4.3852609245464204e-05
6274,0.7199999999999998,0.3599999999999999,4.4893583375529747e-05
6275,0.75,0.3599999999999999,4.599524215293921e-05
6276,0.7800000000000002,0.3599999999999999,4.7157585577692465e-05
6277,0.81,0.3599999999999999,4.8380613649789675e-05
6278,0.8399999999999999,0.3599999999999999,4.966432636923101e-05
6279,0.8700000000000001,0.3599999999999999,5.100872373601561e-05
6280,0.9000000000000004,0.3599999999999999,5.241380575014483e-05
6281,0.9300000000000002,0.3599999999999999,5.387957241161761e-05
6282,0.96,0.3599999999999999,5.5406023720434136e-05
6283,0.9899999999999998,0.3599999999999999,5.699315967659455e-05
6284,1.02,0.3599999999999999,5.8640980280098896e-05
6285,1.0499999999999998,0.3599999999999999,6.034948553094724e-05
6286,1.08,0.3599999999999999,6.211867542913892e-05
6287,1.1099999999999999,0.3599999999999999,6.394854997467505e-05
6288,1.1400000000000001,0.3599999999999999,6.583910916755488e-05
6289,1.17,0.3599999999999999,6.779035300777825e-05
6290,1.2000000000000002,0.3599999999999999,6.980228149534612e-05
6291,1.23,0.3599999999999999,7.18748946302573e-05
6292,1.2600000000000002,0.3599999999999999,7.400819241251284e-05
6293,1.29,0.3599999999999999,7.620217484211232e-05
6294,1.3199999999999998,0.3599999999999999,7.845684191905506e-05
6295,1.3499999999999996,0.3599999999999999,8.077219364334217e-05
6296,1.38,0.3599999999999999,8.314823001497263e-05
6297,1.4100000000000001,0.3599999999999999,8.558495103394773e-05
6298,1.44,0.3599999999999999,8.808235670026626e-05
6299,1.4699999999999998,0.3599999999999999,9.064044701392829e-05
6300,-1.5,0.3900000000000001,0.00013212897050287036
6301,-1.47,0.3900000000000001,0.00012873928263901316
6302,-1.44,0.3900000000000001,0.00012541027942250017
6303,-1.41,0.3900000000000001,0.00012214196085333037
6304,-1.38,0.3900000000000001,0.00011893432693150452
6305,-1.35,0.3900000000000001,0.00011578737765702387
6306,-1.32,0.3900000000000001,0.00011270111302988599
6307,-1.29,0.3900000000000001,0.00010967553305009161
6308,-1.26,0.3900000000000001,0.00010671063771764227
6309,-1.23,0.3900000000000001,0.00010380642703253598
6310,-1.2,0.3900000000000001,0.00010096290099477336
6311,-1.17,0.3900000000000001,9.818005960435525e-05
6312,-1.1400000000000001,0.3900000000000001,9.545790286128082e-05
6313,-1.1099999999999999,0.3900000000000001,9.279643076555034e-05
6314,-1.08,0.3900000000000001,9.019564331716289e-05
6315,-1.05,0.3900000000000001,8.765554051612083e-05
6316,-1.02,0.3900000000000001,8.517612236242207e-05
6317,-0.99,0.3900000000000001,8.275738885606658e-05
6318,-0.96,0.3900000000000001,8.039933999705547e-05
6319,-0.9299999999999999,0.3900000000000001,7.810197578538804e-05
6320,-0.8999999999999999,0.3900000000000001,7.586529622106449e-05
6321,-0.87,0.3900000000000001,7.36893013040847e-05
6322,-0.84,0.3900000000000001,7.157399103444913e-05
6323,-0.8099999999999999,0.3900000000000001,6.951936541215681e-05
6324,-0.78,0.3900000000000001,6.752542443720895e-05
6325,-0.75,0.3900000000000001,6.55921681096047e-05
6326,-0.72,0.3900000000000001,6.371959642934484e-05
6327,-0.69,0.3900000000000001,6.190770939642813e-05
6328,-0.6599999999999999,0.3900000000000001,6.015650701085609e-05
6329,-0.6300000000000001,0.3900000000000001,5.8465989272627084e-05
6330,-0.6000000000000001,0.3900000000000001,5.683615618174226e-05
6331,-0.5700000000000001,0.3900000000000001,5.526700773820118e-05
6332,-0.54,0.3900000000000001,5.375854394200412e-05
6333,-0.51,0.3900000000000001,5.2310764793151144e-05
6334,-0.48,0.3900000000000001,5.092367029164173e-05
6335,-0.4500000000000002,0.3900000000000001,4.9597260437476286e-05
6336,-0.41999999999999993,0.3900000000000001,4.8331535230654734e-05
6337,-0.3900000000000001,0.3900000000000001,4.7126494671176975e-05
6338,-0.3599999999999999,0.3900000000000001,4.5982138759042886e-05
6339,-0.33000000000000007,0.3900000000000001,4.4898467494253144e-05
6340,-0.2999999999999998,0.3900000000000001,4.387548087680702e-05
6341,-0.27,0.3900000000000001,4.2913178906704766e-05
6342,-0.24,0.3900000000000001,4.201156158394633e-05
6343,-0.20999999999999996,0.3900000000000001,4.117062890853193e-05
6344,-0.17999999999999994,0.3900000000000001,4.039038088046124e-05
6345,-0.1499999999999999,0.3900000000000001,3.9670817499734565e-05
6346,-0.11999999999999988,0.3900000000000001,3.901193876635155e-05
6347,-0.09000000000000008,0.3900000000000001,3.841374468031257e-05
6348,-0.06000000000000005,0.3900000000000001,3.7876235241617575e-05
6349,-0.030000000000000027,0.3900000000000001,3.7399410450266215e-05
6350,0.0,0.3900000000000001,3.6983270306258884e-05
6351,0.030000000000000027,0.3900000000000001,3.662781480959533e-05
6352,0.06000000000000005,0.3900000000000001,3.63330439602758e-05
6353,0.09000000000000008,0.3900000000000001,3.609895775829969e-05
6354,0.1200000000000001,0.3900000000000001,3.592555620366783e-05
6355,0.15000000000000013,0.3900000000000001,3.581283929638e-05
6356,0.18000000000000016,0.3900000000000001,3.576080703643559e-05
6357,0.20999999999999996,0.3900000000000001,3.576945942383529e-05
6358,0.23999999999999977,0.3900000000000001,3.5838796458579046e-05
6359,0.27,0.3900000000000001,3.596881814066643e-05
6360,0.2999999999999998,0.3900000000000001,3.6159524470097665e-05
6361,0.33000000000000007,0.3900000000000001,3.641091544687281e-05
6362,0.3599999999999999,0.3900000000000001,3.6722991070991914e-05
6363,0.3900000000000001,0.3900000000000001,3.7095751342454754e-05
6364,0.41999999999999993,0.3900000000000001,3.752919626126151e-05
6365,0.4500000000000002,0.3900000000000001,3.8023325827412216e-05
6366,0.48,0.3900000000000001,3.857814004090664e-05
6367,0.5100000000000002,0.3900000000000001,3.9193638901745056e-05
6368,0.54,0.3900000000000001,3.986982240992733e-05
6369,0.5699999999999998,0.3900000000000001,4.060669056545339e-05
6370,0.5999999999999996,0.3900000000000001,4.140424336832358e-05
6371,0.6299999999999999,0.3900000000000001,4.226248081853727e-05
6372,0.6600000000000001,0.3900000000000001,4.318140291609511e-05
6373,0.69,0.3900000000000001,4.4161009660996706e-05
6374,0.7199999999999998,0.3900000000000001,4.5201301053242194e-05
6375,0.75,0.3900000000000001,4.63022770928317e-05
6376,0.7800000000000002,0.3900000000000001,4.746393777976471e-05
6377,0.81,0.3900000000000001,4.868628311404172e-05
6378,0.8399999999999999,0.3900000000000001,4.996931309566301e-05
6379,0.8700000000000001,0.3900000000000001,5.131302772462767e-05
6380,0.9000000000000004,0.3900000000000001,5.271742700093639e-05
6381,0.9300000000000002,0.3900000000000001,5.418251092458891e-05
6382,0.96,0.3900000000000001,5.570827949558539e-05
6383,0.9899999999999998,0.3900000000000001,5.729473271392581e-05
6384,1.02,0.3900000000000001,5.894187057960969e-05
6385,1.0499999999999998,0.3900000000000001,6.06496930926378e-05
6386,1.08,0.3900000000000001,6.241820025300974e-05
6387,1.1099999999999999,0.3900000000000001,6.424739206072562e-05
6388,1.1400000000000001,0.3900000000000001,6.613726851578527e-05
6389,1.17,0.3900000000000001,6.808782961818882e-05
6390,1.2000000000000002,0.3900000000000001,7.00990753679362e-05
6391,1.23,0.3900000000000001,7.217100576502723e-05
6392,1.2600000000000002,0.3900000000000001,7.430362080946243e-05
6393,1.29,0.3900000000000001,7.649692050124175e-05
6394,1.3199999999999998,0.3900000000000001,7.87509048403644e-05
6395,1.3499999999999996,0.3900000000000001,8.106557382683099e-05
6396,1.38,0.3900000000000001,8.344092746064206e-05
6397,1.4100000000000001,0.3900000000000001,8.587696574179615e-05
6398,1.44,0.3900000000000001,8.837368867029478e-05
6399,1.4699999999999998,0.3900000000000001,9.093109624613725e-05
6400,-1.5,0.41999999999999993,0.00013254661406660942
6401,-1.47,0.41999999999999993,0.0001291562434649316
6402,-1.44,0.41999999999999993,0.00012582655751059845
6403,-1.41,0.41999999999999993,0.0001225575562036097
6404,-1.38,0.41999999999999993,0.00011934923954396326
6405,-1.35,0.41999999999999993,0.0001162016075316609
6406,-1.32,0.41999999999999993,0.00011311466016670388
6407,-1.29,0.41999999999999993,0.00011008839744909059
6408,-1.26,0.41999999999999993,0.00010712281937882007
6409,-1.23,0.41999999999999993,0.00010421792595589384
6410,-1.2,0.41999999999999993,0.00010137371718031059
6411,-1.17,0.41999999999999993,9.859019305207314e-05
6412,-1.1400000000000001,0.41999999999999993,9.586735357117777e-05
6413,-1.1099999999999999,0.41999999999999993,9.320519873762747e-05
6414,-1.08,0.41999999999999993,9.06037285514207e-05
6415,-1.05,0.41999999999999993,8.806294301255769e-05
6416,-1.02,0.41999999999999993,8.55828421210383e-05
6417,-0.99,0.41999999999999993,8.316342587686347e-05
6418,-0.96,0.41999999999999993,8.08046942800316e-05
6419,-0.9299999999999999,0.41999999999999993,7.85066473305442e-05
6420,-0.8999999999999999,0.41999999999999993,7.626928502840093e-05
6421,-0.87,0.41999999999999993,7.40926073736006e-05
6422,-0.84,0.41999999999999993,7.197661436614521e-05
6423,-0.8099999999999999,0.41999999999999993,6.992130600603287e-05
6424,-0.78,0.41999999999999993,6.792668229326486e-05
6425,-0.75,0.41999999999999993,6.599274322784022e-05
6426,-0.72,0.41999999999999993,6.411948880975996e-05
6427,-0.69,0.41999999999999993,6.230691903902308e-05
6428,-0.6599999999999999,0.41999999999999993,6.0555033915630374e-05
6429,-0.6300000000000001,0.41999999999999993,5.886383343958185e-05
6430,-0.6000000000000001,0.41999999999999993,5.723331761087673e-05
6431,-0.5700000000000001,0.41999999999999993,5.5663486429515644e-05
6432,-0.54,0.41999999999999993,5.415433989549855e-05
6433,-0.51,0.41999999999999993,5.270587800882522e-05
6434,-0.48,0.41999999999999993,5.131810076949531e-05
6435,-0.4500000000000002,0.41999999999999993,4.9991008177510335e-05
6436,-0.41999999999999993,0.41999999999999993,4.872460023286824e-05
6437,-0.3900000000000001,0.41999999999999993,4.751887693557047e-05
6438,-0.3599999999999999,0.41999999999999993,4.637383828561611e-05
6439,-0.33000000000000007,0.41999999999999993,4.5289484283006213e-05
6440,-0.2999999999999998,0.41999999999999993,4.426581492773982e-05
6441,-0.27,0.41999999999999993,4.3302830219817305e-05
6442,-0.24,0.41999999999999993,4.24005301592389e-05
6443,-0.20999999999999996,0.41999999999999993,4.155891474600452e-05
6444,-0.17999999999999994,0.41999999999999993,4.077798398011369e-05
6445,-0.1499999999999999,0.41999999999999993,4.0057737861566964e-05
6446,-0.11999999999999988,0.41999999999999993,3.939817639036365e-05
6447,-0.09000000000000008,0.41999999999999993,3.87992995665044e-05
6448,-0.06000000000000005,0.41999999999999993,3.82611073899891e-05
6449,-0.030000000000000027,0.41999999999999993,3.778359986081772e-05
6450,0.0,0.41999999999999993,3.736677697899026e-05
6451,0.030000000000000027,0.41999999999999993,3.7010638744506485e-05
6452,0.06000000000000005,0.41999999999999993,3.67151851573668e-05
6453,0.09000000000000008,0.41999999999999993,3.64804162175708e-05
6454,0.1200000000000001,0.41999999999999993,3.630633192511869e-05
6455,0.15000000000000013,0.41999999999999993,3.619293228001047e-05
6456,0.18000000000000016,0.41999999999999993,3.614021728224602e-05
6457,0.20999999999999996,0.41999999999999993,3.614818693182548e-05
6458,0.23999999999999977,0.41999999999999993,3.6216841228748966e-05
6459,0.27,0.41999999999999993,3.634618017301609e-05
6460,0.2999999999999998,0.41999999999999993,3.653620376462744e-05
6461,0.33000000000000007,0.41999999999999993,3.6786912003582446e-05
6462,0.3599999999999999,0.41999999999999993,3.709830488988121e-05
6463,0.3900000000000001,0.41999999999999993,3.747038242352393e-05
6464,0.41999999999999993,0.41999999999999993,3.7903144604510616e-05
6465,0.4500000000000002,0.41999999999999993,3.839659143284109e-05
6466,0.48,0.41999999999999993,3.8950722908515464e-05
6467,0.5100000000000002,0.41999999999999993,3.9565539031533836e-05
6468,0.54,0.41999999999999993,4.024103980189584e-05
6469,0.5699999999999998,0.41999999999999993,4.0977225219601904e-05
6470,0.5999999999999996,0.41999999999999993,4.1774095284651605e-05
6471,0.6299999999999999,0.41999999999999993,4.263164999704527e-05
6472,0.6600000000000001,0.41999999999999993,4.3549889356783035e-05
6473,0.69,0.41999999999999993,4.4528813363864383e-05
6474,0.7199999999999998,0.41999999999999993,4.556842201828978e-05
6475,0.75,0.41999999999999993,4.666871532005884e-05
6476,0.7800000000000002,0.41999999999999993,4.782969326917196e-05
6477,0.81,0.41999999999999993,4.905135586562868e-05
6478,0.8399999999999999,0.41999999999999993,5.033370310942954e-05
6479,0.8700000000000001,0.41999999999999993,5.1676735000574324e-05
6480,0.9000000000000004,0.41999999999999993,5.308045153906313e-05
6481,0.9300000000000002,0.41999999999999993,5.4544852724895433e-05
6482,0.96,0.41999999999999993,5.606993855807142e-05
6483,0.9899999999999998,0.41999999999999993,5.7655709038591826e-05
6484,1.02,0.41999999999999993,5.9302164166456005e-05
6485,1.0499999999999998,0.41999999999999993,6.100930394166348e-05
6486,1.08,0.41999999999999993,6.277712836421573e-05
6487,1.1099999999999999,0.41999999999999993,6.460563743411112e-05
6488,1.1400000000000001,0.41999999999999993,6.649483115135039e-05
6489,1.17,0.41999999999999993,6.844470951593386e-05
6490,1.2000000000000002,0.41999999999999993,7.045527252786126e-05
6491,1.23,0.41999999999999993,7.252652018713221e-05
6492,1.2600000000000002,0.41999999999999993,7.465845249374721e-05
6493,1.29,0.41999999999999993,7.685106944770601e-05
6494,1.3199999999999998,0.41999999999999993,7.910437104900892e-05
6495,1.3499999999999996,0.41999999999999993,8.141835729765549e-05
6496,1.38,0.41999999999999993,8.379302819364589e-05
6497,1.4100000000000001,0.41999999999999993,8.622838373698037e-05
6498,1.44,0.41999999999999993,8.872442392765897e-05
6499,1.4699999999999998,0.41999999999999993,9.128114876568069e-05
6500,-1.5,0.4500000000000002,0.0001330236609176835
6501,-1.47,0.4500000000000002,0.00012963260757818657
6502,-1.44,0.4500000000000002,0.0001263022388860325
6503,-1.41,0.4500000000000002,0.00012303255484122312
6504,-1.38,0.4500000000000002,0.00011982355544375674
6505,-1.35,0.4500000000000002,0.00011667524069363571
6506,-1.32,0.4500000000000002,0.00011358761059085809
6507,-1.29,0.4500000000000002,0.00011056066513542329
6508,-1.26,0.4500000000000002,0.00010759440432733325
6509,-1.23,0.4500000000000002,0.00010468882816658647
6510,-1.2,0.4500000000000002,0.00010184393665318407
6511,-1.17,0.4500000000000002,9.905972978712516e-05
6512,-1.1400000000000001,0.4500000000000002,9.633620756841037e-05
6513,-1.1099999999999999,0.4500000000000002,9.367336999703942e-05
6514,-1.08,0.4500000000000002,9.107121707301275e-05
6515,-1.05,0.4500000000000002,8.85297487963296e-05
6516,-1.02,0.4500000000000002,8.604896516699003e-05
6517,-0.99,0.4500000000000002,8.36288661849944e-05
6518,-0.96,0.4500000000000002,8.12694518503432e-05
6519,-0.9299999999999999,0.4500000000000002,7.897072216303546e-05
6520,-0.8999999999999999,0.4500000000000002,7.673267712307149e-05
6521,-0.87,0.4500000000000002,7.455531673045169e-05
6522,-0.84,0.4500000000000002,7.243864098517532e-05
6523,-0.8099999999999999,0.4500000000000002,7.038264988724346e-05
6524,-0.78,0.4500000000000002,6.838734343665486e-05
6525,-0.75,0.4500000000000002,6.645272163341057e-05
6526,-0.72,0.4500000000000002,6.457878447751011e-05
6527,-0.69,0.4500000000000002,6.276553196895337e-05
6528,-0.6599999999999999,0.4500000000000002,6.101296410774063e-05
6529,-0.6300000000000001,0.4500000000000002,5.932108089387157e-05
6530,-0.6000000000000001,0.4500000000000002,5.768988232734663e-05
6531,-0.5700000000000001,0.4500000000000002,5.611936840816537e-05
6532,-0.54,0.4500000000000002,5.460953913632753e-05
6533,-0.51,0.4500000000000002,5.316039451183399e-05
6534,-0.48,0.4500000000000002,5.1771934534684816e-05
6535,-0.4500000000000002,0.4500000000000002,5.0444159204878705e-05
6536,-0.41999999999999993,0.4500000000000002,4.917706852241703e-05
6537,-0.3900000000000001,0.4500000000000002,4.797066248729862e-05
6538,-0.3599999999999999,0.4500000000000002,4.682494109952483e-05
6539,-0.33000000000000007,0.4500000000000002,4.573990435909455e-05
6540,-0.2999999999999998,0.4500000000000002,4.471555226600809e-05
6541,-0.27,0.4500000000000002,4.3751884820265405e-05
6542,-0.24,0.4500000000000002,4.284890202186655e-05
6543,-0.20999999999999996,0.4500000000000002,4.200660387081199e-05
6544,-0.17999999999999994,0.4500000000000002,4.1224990367100886e-05
6545,-0.1499999999999999,0.4500000000000002,4.0504061510733854e-05
6546,-0.11999999999999988,0.4500000000000002,3.9843817301710716e-05
6547,-0.09000000000000008,0.4500000000000002,3.92442577400314e-05
6548,-0.06000000000000005,0.4500000000000002,3.870538282569586e-05
6549,-0.030000000000000027,0.4500000000000002,3.8227192558704264e-05
6550,0.0,0.4500000000000002,3.7809686939056606e-05
6551,0.030000000000000027,0.4500000000000002,3.745286596675261e-05
6552,0.06000000000000005,0.4500000000000002,3.7156729641792814e-05
6553,0.09000000000000008,0.4500000000000002,3.6921277964176546e-05
6554,0.1200000000000001,0.4500000000000002,3.6746510933904245e-05
6555,0.15000000000000013,0.4500000000000002,3.66324285509761e-05
6556,0.18000000000000016,0.4500000000000002,3.657903081539149e-05
6557,0.20999999999999996,0.4500000000000002,3.658631772715095e-05
6558,0.23999999999999977,0.4500000000000002,3.6654289286254163e-05
6559,0.27,0.4500000000000002,3.6782945492701216e-05
6560,0.2999999999999998,0.4500000000000002,3.6972286346492244e-05
6561,0.33000000000000007,0.4500000000000002,3.7222311847627105e-05
6562,0.3599999999999999,0.4500000000000002,3.753302199610577e-05
6563,0.3900000000000001,0.4500000000000002,3.7904416791928466e-05
6564,0.41999999999999993,0.4500000000000002,3.8336496235094764e-05
6565,0.4500000000000002,0.4500000000000002,3.882926032560527e-05
6566,0.48,0.4500000000000002,3.9382709063459406e-05
6567,0.5100000000000002,0.4500000000000002,3.999684244865757e-05
6568,0.54,0.4500000000000002,4.067166048119935e-05
6569,0.5699999999999998,0.4500000000000002,4.140716316108509e-05
6570,0.5999999999999996,0.4500000000000002,4.220335048831476e-05
6571,0.6299999999999999,0.4500000000000002,4.30602224628886e-05
6572,0.6600000000000001,0.4500000000000002,4.397777908480574e-05
6573,0.69,0.4500000000000002,4.495602035406705e-05
6574,0.7199999999999998,0.4500000000000002,4.599494627067198e-05
6575,0.75,0.4500000000000002,4.709455683462149e-05
6576,0.7800000000000002,0.4500000000000002,4.825485204591442e-05
6577,0.81,0.4500000000000002,4.947583190455109e-05
6578,0.8399999999999999,0.4500000000000002,5.0757496410531844e-05
6579,0.8700000000000001,0.4500000000000002,5.209984556385625e-05
6580,0.9000000000000004,0.4500000000000002,5.350287936452447e-05
6581,0.9300000000000002,0.4500000000000002,5.496659781253694e-05
6582,0.96,0.4500000000000002,5.649100090789306e-05
6583,0.9899999999999998,0.4500000000000002,5.8076088650592805e-05
6584,1.02,0.4500000000000002,5.972186104063704e-05
6585,1.0499999999999998,0.4500000000000002,6.142831807802473e-05
6586,1.08,0.4500000000000002,6.319545976275607e-05
6587,1.1099999999999999,0.4500000000000002,6.50232860948314e-05
6588,1.1400000000000001,0.4500000000000002,6.691179707425086e-05
6589,1.17,0.4500000000000002,6.886099270101441e-05
6590,1.2000000000000002,0.4500000000000002,7.08708729751214e-05
6591,1.23,0.4500000000000002,7.294143789657225e-05
6592,1.2600000000000002,0.4500000000000002,7.507268746536704e-05
6593,1.29,0.4500000000000002,7.726462168150582e-05
6594,1.3199999999999998,0.4500000000000002,7.951724054498822e-05
6595,1.3499999999999996,0.4500000000000002,8.183054405581464e-05
6596,1.38,0.4500000000000002,8.420453221398504e-05
6597,1.4100000000000001,0.4500000000000002,8.663920501949955e-05
6598,1.44,0.4500000000000002,8.913456247235742e-05
6599,1.4699999999999998,0.4500000000000002,9.169060457255911e-05
6600,-1.5,0.48,0.00013356011105609205
6601,-1.47,0.48,0.00013016837497877557
6602,-1.44,0.48,0.00012683732354880234
6603,-1.41,0.48,0.0001235669567661721
6604,-1.38,0.48,0.0001203572746308859
6605,-1.35,0.48,0.0001172082771429437
6606,-1.32,0.48,0.0001141199643023462
6607,-1.29,0.48,0.00011109233610909174
6608,-1.26,0.48,0.00010812539256318106
6609,-1.23,0.48,0.0001052191336646147
6610,-1.2,0.48,0.00010237355941339166
6611,-1.17,0.48,9.958866980951349e-05
6612,-1.1400000000000001,0.48,9.68644648529781e-05
6613,-1.1099999999999999,0.48,9.420094454378666e-05
6614,-1.08,0.48,9.159810888193976e-05
6615,-1.05,0.48,8.905595786743653e-05
6616,-1.02,0.48,8.657449150027714e-05
6617,-0.99,0.48,8.415370978046116e-05
6618,-0.96,0.48,8.179361270798971e-05
6619,-0.9299999999999999,0.48,7.949420028286148e-05
6620,-0.8999999999999999,0.48,7.725547250507801e-05
6621,-0.87,0.48,7.50774293746378e-05
6622,-0.84,0.48,7.296007089154135e-05
6623,-0.8099999999999999,0.48,7.090339705578904e-05
6624,-0.78,0.48,6.890740786738067e-05
6625,-0.75,0.48,6.697210332631603e-05
6626,-0.72,0.48,6.509748343259531e-05
6627,-0.69,0.48,6.328354818621814e-05
6628,-0.6599999999999999,0.48,6.153029758718554e-05
6629,-0.6300000000000001,0.48,5.983773163549595e-05
6630,-0.6000000000000001,0.48,5.82058503311509e-05
6631,-0.5700000000000001,0.48,5.663465367414946e-05
6632,-0.54,0.48,5.5124141664491725e-05
6633,-0.51,0.48,5.3674314302177974e-05
6634,-0.48,0.48,5.228517158720826e-05
6635,-0.4500000000000002,0.48,5.0956713519582365e-05
6636,-0.41999999999999993,0.48,4.9688940099300404e-05
6637,-0.3900000000000001,0.48,4.8481851326362486e-05
6638,-0.3599999999999999,0.48,4.733544720076784e-05
6639,-0.33000000000000007,0.48,4.624972772251757e-05
6640,-0.2999999999999998,0.48,4.5224692891611084e-05
6641,-0.27,0.48,4.426034270804851e-05
6642,-0.24,0.48,4.3356677171829275e-05
6643,-0.20999999999999996,0.48,4.251369628295422e-05
6644,-0.17999999999999994,0.48,4.1731400041423447e-05
6645,-0.1499999999999999,0.48,4.1009788447236136e-05
6646,-0.11999999999999988,0.48,4.0348861500392705e-05
6647,-0.09000000000000008,0.48,3.974861920089314e-05
6648,-0.06000000000000005,0.48,3.9209061548737634e-05
6649,-0.030000000000000027,0.48,3.873018854392585e-05
6650,0.0,0.48,3.831200018645778e-05
6651,0.030000000000000027,0.48,3.7954496476333904e-05
6652,0.06000000000000005,0.48,3.765767741355391e-05
6653,0.09000000000000008,0.48,3.7421542998117695e-05
6654,0.1200000000000001,0.48,3.7246093230025204e-05
6655,0.15000000000000013,0.48,3.7131328109276715e-05
6656,0.18000000000000016,0.48,3.707724763587209e-05
6657,0.20999999999999996,0.48,3.708385180981132e-05
6658,0.23999999999999977,0.48,3.7151140631094244e-05
6659,0.27,0.48,3.7279114099721364e-05
6660,0.2999999999999998,0.48,3.7467772215692214e-05
6661,0.33000000000000007,0.48,3.771711497900677e-05
6662,0.3599999999999999,0.48,3.802714238966538e-05
6663,0.3900000000000001,0.48,3.839785444766774e-05
6664,0.41999999999999993,0.48,3.882925115301405e-05
6665,0.4500000000000002,0.48,3.932133250570418e-05
6666,0.48,0.48,3.987409850573839e-05
6667,0.5100000000000002,0.48,4.0487549153116244e-05
6668,0.54,0.48,4.116168444783786e-05
6669,0.5699999999999998,0.48,4.189650438990378e-05
6670,0.5999999999999996,0.48,4.269200897931317e-05
6671,0.6299999999999999,0.48,4.354819821606667e-05
6672,0.6600000000000001,0.48,4.446507210016407e-05
6673,0.69,0.48,4.544263063160482e-05
6674,0.7199999999999998,0.48,4.6480873810390035e-05
6675,0.75,0.48,4.757980163651886e-05
6676,0.7800000000000002,0.48,4.8739414109991844e-05
6677,0.81,0.48,4.9959711230808264e-05
6678,0.8399999999999999,0.48,5.124069299896873e-05
6679,0.8700000000000001,0.48,5.2582359414473334e-05
6680,0.9000000000000004,0.48,5.3984710477321415e-05
6681,0.9300000000000002,0.48,5.544774618751349e-05
6682,0.96,0.48,5.697146654504947e-05
6683,0.9899999999999998,0.48,5.855587154992918e-05
6684,1.02,0.48,6.0200961202152966e-05
6685,1.0499999999999998,0.48,6.190673550172058e-05
6686,1.08,0.48,6.367319444863208e-05
6687,1.1099999999999999,0.48,6.550033804288772e-05
6688,1.1400000000000001,0.48,6.73881662844864e-05
6689,1.17,0.48,6.933667917342953e-05
6690,1.2000000000000002,0.48,7.134587670971619e-05
6691,1.23,0.48,7.341575889334725e-05
6692,1.2600000000000002,0.48,7.554632572432193e-05
6693,1.29,0.48,7.773757720264047e-05
6694,1.3199999999999998,0.48,7.998951332830302e-05
6695,1.3499999999999996,0.48,8.230213410130909e-05
6696,1.38,0.48,8.467543952165942e-05
6697,1.4100000000000001,0.48,8.710942958935355e-05
6698,1.44,0.48,8.960410430439106e-05
6699,1.4699999999999998,0.48,9.215946366677317e-05
6700,-1.5,0.5100000000000002,0.000134155964481838
6701,-1.47,0.5100000000000002,0.00013076354566669946
6702,-1.44,0.5100000000000002,0.0001274318114989059
6703,-1.41,0.5100000000000002,0.00012416076197845627
6704,-1.38,0.5100000000000002,0.00012095039710534943
6705,-1.35,0.5100000000000002,0.0001178007168795875
6706,-1.32,0.5100000000000002,0.00011471172130116893
6707,-1.29,0.5100000000000002,0.00011168341037009482
6708,-1.26,0.5100000000000002,0.00010871578408636396
6709,-1.23,0.5100000000000002,0.0001058088424499772
6710,-1.2,0.5100000000000002,0.00010296258546093529
6711,-1.17,0.5100000000000002,0.00010017701311923547
6712,-1.1400000000000001,0.5100000000000002,9.745212542488092e-05
6713,-1.1099999999999999,0.5100000000000002,9.478792237786965e-05
6714,-1.08,0.5100000000000002,9.218440397820252e-05
6715,-1.05,0.5100000000000002,8.964157022587855e-05
6716,-1.02,0.5100000000000002,8.715942112089869e-05
6717,-0.99,0.5100000000000002,8.473795666326347e-05
6718,-0.96,0.5100000000000002,8.237717685297148e-05
6719,-0.9299999999999999,0.5100000000000002,8.007708169002321e-05
6720,-0.8999999999999999,0.5100000000000002,7.783767117441927e-05
6721,-0.87,0.5100000000000002,7.565894530615918e-05
6722,-0.84,0.5100000000000002,7.354090408524244e-05
6723,-0.8099999999999999,0.5100000000000002,7.148354751166995e-05
6724,-0.78,0.5100000000000002,6.948687558544119e-05
6725,-0.75,0.5100000000000002,6.755088830655637e-05
6726,-0.72,0.5100000000000002,6.567558567501547e-05
6727,-0.69,0.5100000000000002,6.386096769081844e-05
6728,-0.6599999999999999,0.5100000000000002,6.21070343539654e-05
6729,-0.6300000000000001,0.5100000000000002,6.041378566445603e-05
6730,-0.6000000000000001,0.5100000000000002,5.878122162229061e-05
6731,-0.5700000000000001,0.5100000000000002,5.720934222746913e-05
6732,-0.54,0.5100000000000002,5.569814747999125e-05
6733,-0.51,0.5100000000000002,5.4247637379857604e-05
6734,-0.48,0.5100000000000002,5.285781192706747e-05
6735,-0.4500000000000002,0.5100000000000002,5.1528671121621396e-05
6736,-0.41999999999999993,0.5100000000000002,5.026021496351908e-05
6737,-0.3900000000000001,0.5100000000000002,4.905244345276063e-05
6738,-0.3599999999999999,0.5100000000000002,4.7905356589346575e-05
6739,-0.33000000000000007,0.5100000000000002,4.681895437327573e-05
6740,-0.2999999999999998,0.5100000000000002,4.579323680454895e-05
6741,-0.27,0.5100000000000002,4.482820388316615e-05
6742,-0.24,0.5100000000000002,4.3923855609127235e-05
6743,-0.20999999999999996,0.5100000000000002,4.308019198243207e-05
6744,-0.17999999999999994,0.5100000000000002,4.2297213003080606e-05
6745,-0.1499999999999999,0.5100000000000002,4.157491867107362e-05
6746,-0.11999999999999988,0.5100000000000002,4.091330898640993e-05
6747,-0.09000000000000008,0.5100000000000002,4.03123839490903e-05
6748,-0.06000000000000005,0.5100000000000002,3.977214355911441e-05
6749,-0.030000000000000027,0.5100000000000002,3.929258781648256e-05
6750,0.0,0.5100000000000002,3.887371672119461e-05
6751,0.030000000000000027,0.5100000000000002,3.851553027325021e-05
6752,0.06000000000000005,0.5100000000000002,3.8218028472650045e-05
6753,0.09000000000000008,0.5100000000000002,3.7981211319393775e-05
6754,0.1200000000000001,0.5100000000000002,3.780507881348113e-05
6755,0.15000000000000013,0.5100000000000002,3.768963095491247e-05
6756,0.18000000000000016,0.5100000000000002,3.763486774368759e-05
6757,0.20999999999999996,0.5100000000000002,3.7640789179806626e-05
6758,0.23999999999999977,0.5100000000000002,3.7707395263269614e-05
6759,0.27,0.5100000000000002,3.7834685994076354e-05
6760,0.2999999999999998,0.5100000000000002,3.802266137222705e-05
6761,0.33000000000000007,0.5100000000000002,3.827132139772157e-05
6762,0.3599999999999999,0.5100000000000002,3.858066607056007e-05
6763,0.3900000000000001,0.5100000000000002,3.895069539074217e-05
6764,0.41999999999999993,0.5100000000000002,3.9381409358268353e-05
6765,0.4500000000000002,0.5100000000000002,3.9872807973138536e-05
6766,0.48,0.5100000000000002,4.0424891235352247e-05
6767,0.5100000000000002,0.5100000000000002,4.1037659144910196e-05
6768,0.54,0.5100000000000002,4.1711111701811755e-05
6769,0.5699999999999998,0.5100000000000002,4.244524890605748e-05
6770,0.5999999999999996,0.5100000000000002,4.3240070757646445e-05
6771,0.6299999999999999,0.5100000000000002,4.409557725657974e-05
6772,0.6600000000000001,0.5100000000000002,4.501176840285696e-05
6773,0.69,0.5100000000000002,4.598864419647777e-05
6774,0.7199999999999998,0.5100000000000002,4.702620463744274e-05
6775,0.75,0.5100000000000002,4.8124449725751514e-05
6776,0.7800000000000002,0.5100000000000002,4.9283379461404006e-05
6777,0.81,0.5100000000000002,5.05029938444005e-05
6778,0.8399999999999999,0.5100000000000002,5.1783292874741036e-05
6779,0.8700000000000001,0.5100000000000002,5.31242765524252e-05
6780,0.9000000000000004,0.5100000000000002,5.4525944877453234e-05
6781,0.9300000000000002,0.5100000000000002,5.598829784982507e-05
6782,0.96,0.5100000000000002,5.751133546954103e-05
6783,0.9899999999999998,0.5100000000000002,5.909505773660023e-05
6784,1.02,0.5100000000000002,6.0739464651004e-05
6785,1.0499999999999998,0.5100000000000002,6.244455621275122e-05
6786,1.08,0.5100000000000002,6.421033242184279e-05
6787,1.1099999999999999,0.5100000000000002,6.603679327827783e-05
6788,1.1400000000000001,0.5100000000000002,6.792393878205732e-05
6789,1.17,0.5100000000000002,6.987176893317998e-05
6790,1.2000000000000002,0.5100000000000002,7.188028373164661e-05
6791,1.23,0.5100000000000002,7.394948317745741e-05
6792,1.2600000000000002,0.5100000000000002,7.607936727061186e-05
6793,1.29,0.5100000000000002,7.826993601110996e-05
6794,1.3199999999999998,0.5100000000000002,8.052118939895248e-05
6795,1.3499999999999996,0.5100000000000002,8.283312743413864e-05
6796,1.38,0.5100000000000002,8.520575011666882e-05
6797,1.4100000000000001,0.5100000000000002,8.763905744654254e-05
6798,1.44,0.5100000000000002,9.013304942376013e-05
6799,1.4699999999999998,0.5100000000000002,9.26877260483222e-05
6800,-1.5,0.54,0.00013481122119491648
6801,-1.47,0.54,0.0001314181196419586
6802,-1.44,0.54,0.00012808570273634424
6803,-1.41,0.54,0.00012481397047807427
6804,-1.38,0.54,0.0001216029228671478
6805,-1.35,0.54,0.00011845255990356623
6806,-1.32,0.54,0.00011536288158732746
6807,-1.29,0.54,0.00011233388791843333
6808,-1.26,0.54,0.00010936557889688207
6809,-1.23,0.54,0.00010645795452267591
6810,-1.2,0.54,0.00010361101479581248
6811,-1.17,0.54,0.00010082475971629348
6812,-1.1400000000000001,0.54,9.809918928411807e-05
6813,-1.1099999999999999,0.54,9.543430349928623e-05
6814,-1.08,0.54,9.283010236179901e-05
6815,-1.05,0.54,9.02865858716553e-05
6816,-1.02,0.54,8.78037540288556e-05
6817,-0.99,0.54,8.538160683340003e-05
6818,-0.96,0.54,8.302014428528787e-05
6819,-0.9299999999999999,0.54,8.071936638451985e-05
6820,-0.8999999999999999,0.54,7.847927313109552e-05
6821,-0.87,0.54,7.629986452501482e-05
6822,-0.84,0.54,7.418114056627852e-05
6823,-0.8099999999999999,0.54,7.212310125488544e-05
6824,-0.78,0.54,7.012574659083678e-05
6825,-0.75,0.54,6.818907657413162e-05
6826,-0.72,0.54,6.631309120477047e-05
6827,-0.69,0.54,6.449779048275362e-05
6828,-0.6599999999999999,0.54,6.274317440808038e-05
6829,-0.6300000000000001,0.54,6.104924298075045e-05
6830,-0.6000000000000001,0.54,5.941599620076561e-05
6831,-0.5700000000000001,0.54,5.7843434068123725e-05
6832,-0.54,0.54,5.633155658282556e-05
6833,-0.51,0.54,5.4880363744871906e-05
6834,-0.48,0.54,5.348985555426148e-05
6835,-0.4500000000000002,0.54,5.216003201099525e-05
6836,-0.41999999999999993,0.54,5.089089311507297e-05
6837,-0.3900000000000001,0.54,4.9682438866494574e-05
6838,-0.3599999999999999,0.54,4.853466926525976e-05
6839,-0.33000000000000007,0.54,4.744758431136889e-05
6840,-0.2999999999999998,0.54,4.6421184004822116e-05
6841,-0.27,0.54,4.545546834561904e-05
6842,-0.24,0.54,4.455043733376006e-05
6843,-0.20999999999999996,0.54,4.370609096924447e-05
6844,-0.17999999999999994,0.54,4.2922429252073305e-05
6845,-0.1499999999999999,0.54,4.219945218224584e-05
6846,-0.11999999999999988,0.54,4.15371597597621e-05
6847,-0.09000000000000008,0.54,4.0935551984622134e-05
6848,-0.06000000000000005,0.54,4.039462885682641e-05
6849,-0.030000000000000027,0.54,3.991439037637408e-05
6850,0.0,0.54,3.94948365432659e-05
6851,0.030000000000000027,0.54,3.913596735750177e-05
6852,0.06000000000000005,0.54,3.883778281908129e-05
6853,0.09000000000000008,0.54,3.860028292800466e-05
6854,0.1200000000000001,0.54,3.842346768427199e-05
6855,0.15000000000000013,0.54,3.830733708788339e-05
6856,0.18000000000000016,0.54,3.825189113883822e-05
6857,0.20999999999999996,0.54,3.825712983713699e-05
6858,0.23999999999999977,0.54,3.832305318277981e-05
6859,0.27,0.54,3.844966117576643e-05
6860,0.2999999999999998,0.54,3.863695381609693e-05
6861,0.33000000000000007,0.54,3.888493110377136e-05
6862,0.3599999999999999,0.54,3.919359303878966e-05
6863,0.3900000000000001,0.54,3.956293962115176e-05
6864,0.41999999999999993,0.54,3.9992970850857734e-05
6865,0.4500000000000002,0.54,4.048368672790737e-05
6866,0.48,0.54,4.1035087252301185e-05
6867,0.5100000000000002,0.54,4.164717242403887e-05
6868,0.54,0.54,4.231994224312023e-05
6869,0.5699999999999998,0.54,4.305339670954553e-05
6870,0.5999999999999996,0.54,4.384753582331473e-05
6871,0.6299999999999999,0.54,4.47023595844283e-05
6872,0.6600000000000001,0.54,4.561786799288479e-05
6873,0.69,0.54,4.6594061048685714e-05
6874,0.7199999999999998,0.54,4.763093875183051e-05
6875,0.75,0.54,4.872850110231925e-05
6876,0.7800000000000002,0.54,4.988674810015149e-05
6877,0.81,0.54,5.110567974532752e-05
6878,0.8399999999999999,0.54,5.2385296037847814e-05
6879,0.8700000000000001,0.54,5.372559697771212e-05
6880,0.9000000000000004,0.54,5.512658256492011e-05
6881,0.9300000000000002,0.54,5.6588252799471793e-05
6882,0.96,0.54,5.811060768136722e-05
6883,0.9899999999999998,0.54,5.969364721060703e-05
6884,1.02,0.54,6.133737138719042e-05
6885,1.0499999999999998,0.54,6.304178021111758e-05
6886,1.08,0.54,6.480687368238871e-05
6887,1.1099999999999999,0.54,6.663265180100387e-05
6888,1.1400000000000001,0.54,6.851911456696289e-05
6889,1.17,0.54,7.046626198026524e-05
6890,1.2000000000000002,0.54,7.247409404091175e-05
6891,1.23,0.54,7.454261074890251e-05
6892,1.2600000000000002,0.54,7.667181210423665e-05
6893,1.29,0.54,7.886169810691517e-05
6894,1.3199999999999998,0.54,8.111226875693712e-05
6895,1.3499999999999996,0.54,8.342352405430276e-05
6896,1.38,0.54,8.579546399901262e-05
6897,1.4100000000000001,0.54,8.822808859106645e-05
6898,1.44,0.54,9.072139783046398e-05
6899,1.4699999999999998,0.54,9.327539171720569e-05
6900,-1.5,0.5699999999999998,0.00013552588119533095
6901,-1.47,0.5699999999999998,0.0001321320969045525
6902,-1.44,0.5699999999999998,0.00012879899726111864
6903,-1.41,0.5699999999999998,0.00012552658226502893
6904,-1.38,0.5699999999999998,0.00012231485191628252
6905,-1.35,0.5699999999999998,0.00011916380621488004
6906,-1.32,0.5699999999999998,0.00011607344516082141
6907,-1.29,0.5699999999999998,0.00011304376875410637
6908,-1.26,0.5699999999999998,0.00011007477699473567
6909,-1.23,0.5699999999999998,0.00010716646988270853
6910,-1.2,0.5699999999999998,0.00010431884741802533
6911,-1.17,0.5699999999999998,0.00010153190960068621
6912,-1.1400000000000001,0.5699999999999998,9.880565643069078e-05
6913,-1.1099999999999999,0.5699999999999998,9.614008790803892e-05
6914,-1.08,0.5699999999999998,9.353520403273174e-05
6915,-1.05,0.5699999999999998,9.099100480476765e-05
6916,-1.02,0.5699999999999998,8.850749022414794e-05
6917,-0.99,0.5699999999999998,8.608466029087102e-05
6918,-0.96,0.5699999999999998,8.372251500493918e-05
6919,-0.9299999999999999,0.5699999999999998,8.142105436635149e-05
6920,-0.8999999999999999,0.5699999999999998,7.918027837510657e-05
6921,-0.87,0.5699999999999998,7.700018703120595e-05
6922,-0.84,0.5699999999999998,7.488078033464937e-05
6923,-0.8099999999999999,0.5699999999999998,7.282205828543643e-05
6924,-0.78,0.5699999999999998,7.08240208835677e-05
6925,-0.75,0.5699999999999998,6.888666812904255e-05
6926,-0.72,0.5699999999999998,6.701000002186125e-05
6927,-0.69,0.5699999999999998,6.519401656202371e-05
6928,-0.6599999999999999,0.5699999999999998,6.343871774953042e-05
6929,-0.6300000000000001,0.5699999999999998,6.17441035843806e-05
6930,-0.6000000000000001,0.5699999999999998,6.0110174066575104e-05
6931,-0.5700000000000001,0.5699999999999998,5.853692919611306e-05
6932,-0.54,0.5699999999999998,5.702436897299504e-05
6933,-0.51,0.5699999999999998,5.5572493397221235e-05
6934,-0.48,0.5699999999999998,5.4181302468790725e-05
6935,-0.4500000000000002,0.5699999999999998,5.285079618770421e-05
6936,-0.41999999999999993,0.5699999999999998,5.1580974553961765e-05
6937,-0.3900000000000001,0.5699999999999998,5.0371837567562896e-05
6938,-0.3599999999999999,0.5699999999999998,4.92233852285081e-05
6939,-0.33000000000000007,0.5699999999999998,4.813561753679747e-05
6940,-0.2999999999999998,0.5699999999999998,4.710853449243008e-05
6941,-0.27,0.5699999999999998,4.61421360954069e-05
6942,-0.24,0.5699999999999998,4.523642234572782e-05
6943,-0.20999999999999996,0.5699999999999998,4.439139324339243e-05
6944,-0.17999999999999994,0.5699999999999998,4.360704878840081e-05
6945,-0.1499999999999999,0.5699999999999998,4.2883388980753114e-05
6946,-0.11999999999999988,0.5699999999999998,4.222041382044909e-05
6947,-0.09000000000000008,0.5699999999999998,4.1618123307489355e-05
6948,-0.06000000000000005,0.5699999999999998,4.107651744187324e-05
6949,-0.030000000000000027,0.5699999999999998,4.0595596223600906e-05
6950,0.0,0.5699999999999998,4.017535965267261e-05
6951,0.030000000000000027,0.5699999999999998,3.981580772908835e-05
6952,0.06000000000000005,0.5699999999999998,3.951694045284773e-05
6953,0.09000000000000008,0.5699999999999998,3.927875782395073e-05
6954,0.1200000000000001,0.5699999999999998,3.910125984239782e-05
6955,0.15000000000000013,0.5699999999999998,3.898444650818899e-05
6956,0.18000000000000016,0.5699999999999998,3.892831782132382e-05
6957,0.20999999999999996,0.5699999999999998,3.89328737818025e-05
6958,0.23999999999999977,0.5699999999999998,3.899811438962515e-05
6959,0.27,0.5699999999999998,3.9124039644791695e-05
6960,0.2999999999999998,0.5699999999999998,3.93106495473021e-05
6961,0.33000000000000007,0.5699999999999998,3.955794409715631e-05
6962,0.3599999999999999,0.5699999999999998,3.98659232943543e-05
6963,0.3900000000000001,0.5699999999999998,4.0234587138896246e-05
6964,0.41999999999999993,0.5699999999999998,4.066393563078208e-05
6965,0.4500000000000002,0.5699999999999998,4.115396877001173e-05
6966,0.48,0.5699999999999998,4.170468655658555e-05
6967,0.5100000000000002,0.5699999999999998,4.2316088990502887e-05
6968,0.54,0.5699999999999998,4.298817607176412e-05
6969,0.5699999999999998,0.5699999999999998,4.372094780036946e-05
6970,0.5999999999999996,0.5699999999999998,4.451440417631853e-05
6971,0.6299999999999999,0.5699999999999998,4.5368545199611514e-05
6972,0.6600000000000001,0.5699999999999998,4.628337087024812e-05
6973,0.69,0.5699999999999998,4.725888118822904e-05
6974,0.7199999999999998,0.5699999999999998,4.829507615355329e-05
6975,0.75,0.5699999999999998,4.93919557662216e-05
6976,0.7800000000000002,0.5699999999999998,5.054952002623377e-05
6977,0.81,0.5699999999999998,5.176776893359028e-05
6978,0.8399999999999999,0.5699999999999998,5.3046702488290134e-05
6979,0.8700000000000001,0.5699999999999998,5.4386320690334365e-05
6980,0.9000000000000004,0.5699999999999998,5.5786623539721935e-05
6981,0.9300000000000002,0.5699999999999998,5.724761103645345e-05
6982,0.96,0.5699999999999998,5.876928318052892e-05
6983,0.9899999999999998,0.5699999999999998,6.035163997194841e-05
6984,1.02,0.5699999999999998,6.199468141071146e-05
6985,1.0499999999999998,0.5699999999999998,6.369840749681854e-05
6986,1.08,0.5699999999999998,6.546281823026961e-05
6987,1.1099999999999999,0.5699999999999998,6.728791361106455e-05
6988,1.1400000000000001,0.5699999999999998,6.917369363920323e-05
6989,1.17,0.5699999999999998,7.11201583146859e-05
6990,1.2000000000000002,0.5699999999999998,7.31273076375123e-05
6991,1.23,0.5699999999999998,7.519514160768235e-05
6992,1.2600000000000002,0.5699999999999998,7.732366022519666e-05
6993,1.29,0.5699999999999998,7.951286349005473e-05
6994,1.3199999999999998,0.5699999999999998,8.176275140225675e-05
6995,1.3499999999999996,0.5699999999999998,8.407332396180219e-05
6996,1.38,0.5699999999999998,8.644458116869237e-05
6997,1.4100000000000001,0.5699999999999998,8.887652302292579e-05
6998,1.44,0.5699999999999998,9.136914952450341e-05
6999,1.4699999999999998,0.5699999999999998,9.392246067342454e-05
7000,-1.5,0.5999999999999996,0.00013629994448308104
7001,-1.47,0.5999999999999996,0.00013290547745448212
7002,-1.44,0.5999999999999996,0.00012957169507322867
7003,-1.41,0.5999999999999996,0.00012629859733931755
7004,-1.38,0.5999999999999996,0.0001230861842527506
7005,-1.35,0.5999999999999996,0.00011993445581352842
7006,-1.32,0.5999999999999996,0.00011684341202164963
7007,-1.29,0.5999999999999996,0.0001138130528771149
7008,-1.26,0.5999999999999996,0.00011084337837992358
7009,-1.23,0.5999999999999996,0.00010793438853007698
7010,-1.2,0.5999999999999996,0.00010508608332757318
7011,-1.17,0.5999999999999996,0.00010229846277241397
7012,-1.1400000000000001,0.5999999999999996,9.957152686459762e-05
7013,-1.1099999999999999,0.5999999999999996,9.690527560412665e-05
7014,-1.08,0.5999999999999996,9.429970899099867e-05
7015,-1.05,0.5999999999999996,9.175482702521451e-05
7016,-1.02,0.5999999999999996,8.927062970677505e-05
7017,-0.99,0.5999999999999996,8.684711703567883e-05
7018,-0.96,0.5999999999999996,8.448428901192577e-05
7019,-0.9299999999999999,0.5999999999999996,8.218214563551784e-05
7020,-0.8999999999999999,0.5999999999999996,7.99406869064533e-05
7021,-0.87,0.5999999999999996,7.775991282473221e-05
7022,-0.84,0.5999999999999996,7.563982339035549e-05
7023,-0.8099999999999999,0.5999999999999996,7.358041860332278e-05
7024,-0.78,0.5999999999999996,7.158169846363336e-05
7025,-0.75,0.5999999999999996,6.964366297128769e-05
7026,-0.72,0.5999999999999996,6.776631212628666e-05
7027,-0.69,0.5999999999999996,6.59496459286292e-05
7028,-0.6599999999999999,0.5999999999999996,6.419366437831576e-05
7029,-0.6300000000000001,0.5999999999999996,6.24983674753459e-05
7030,-0.6000000000000001,0.5999999999999996,6.086375521971973e-05
7031,-0.5700000000000001,0.5999999999999996,5.928982761143813e-05
7032,-0.54,0.5999999999999996,5.777658465049968e-05
7033,-0.51,0.5999999999999996,5.632402633690524e-05
7034,-0.48,0.5999999999999996,5.493215267065506e-05
7035,-0.4500000000000002,0.5999999999999996,5.360096365174836e-05
7036,-0.41999999999999993,0.5999999999999996,5.2330459280185445e-05
7037,-0.3900000000000001,0.5999999999999996,5.11206395559667e-05
7038,-0.3599999999999999,0.5999999999999996,4.997150447909159e-05
7039,-0.33000000000000007,0.5999999999999996,4.888305404956062e-05
7040,-0.2999999999999998,0.5999999999999996,4.785528826737348e-05
7041,-0.27,0.5999999999999996,4.688820713253036e-05
7042,-0.24,0.5999999999999996,4.5981810645030844e-05
7043,-0.20999999999999996,0.5999999999999996,4.513609880487523e-05
7044,-0.17999999999999994,0.5999999999999996,4.435107161206339e-05
7045,-0.1499999999999999,0.5999999999999996,4.362672906659541e-05
7046,-0.11999999999999988,0.5999999999999996,4.29630711684716e-05
7047,-0.09000000000000008,0.5999999999999996,4.236009791769135e-05
7048,-0.06000000000000005,0.5999999999999996,4.181780931425502e-05
7049,-0.030000000000000027,0.5999999999999996,4.1336205358162785e-05
7050,0.0,0.5999999999999996,4.0915286049414174e-05
7051,0.030000000000000027,0.5999999999999996,4.0555051388009645e-05
7052,0.06000000000000005,0.5999999999999996,4.025550137394891e-05
7053,0.09000000000000008,0.5999999999999996,4.001663600723191e-05
7054,0.1200000000000001,0.5999999999999996,3.983845528785912e-05
7055,0.15000000000000013,0.5999999999999996,3.972095921582971e-05
7056,0.18000000000000016,0.5999999999999996,3.966414779114434e-05
7057,0.20999999999999996,0.5999999999999996,3.9668021013803125e-05
7058,0.23999999999999977,0.5999999999999996,3.973257888380541e-05
7059,0.27,0.5999999999999996,3.985782140115181e-05
7060,0.2999999999999998,0.5999999999999996,4.004374856584225e-05
7061,0.33000000000000007,0.5999999999999996,4.029036037787621e-05
7062,0.3599999999999999,0.5999999999999996,4.059765683725406e-05
7063,0.3900000000000001,0.5999999999999996,4.096563794397564e-05
7064,0.41999999999999993,0.5999999999999996,4.1394303698041525e-05
7065,0.4500000000000002,0.5999999999999996,4.188365409945117e-05
7066,0.48,0.5999999999999996,4.243368914820457e-05
7067,0.5100000000000002,0.5999999999999996,4.304440884430176e-05
7068,0.54,0.5999999999999996,4.3715813187743194e-05
7069,0.5699999999999998,0.5999999999999996,4.444790217852799e-05
7070,0.5999999999999996,0.5999999999999996,4.5240675816657025e-05
7071,0.6299999999999999,0.5999999999999996,4.609413410212956e-05
7072,0.6600000000000001,0.5999999999999996,4.700827703494629e-05
7073,0.69,0.5999999999999996,4.798310461510672e-05
7074,0.7199999999999998,0.5999999999999996,4.901861684261099e-05
7075,0.75,0.5999999999999996,5.011481371745966e-05
7076,0.7800000000000002,0.5999999999999996,5.1271695239651505e-05
7077,0.81,0.5999999999999996,5.248926140918755e-05
7078,0.8399999999999999,0.5999999999999996,5.3767512226067106e-05
7079,0.8700000000000001,0.5999999999999996,5.5106447690291005e-05
7080,0.9000000000000004,0.5999999999999996,5.650606780185843e-05
7081,0.9300000000000002,0.5999999999999996,5.79663725607702e-05
7082,0.96,0.5999999999999996,5.948736196702566e-05
7083,0.9899999999999998,0.5999999999999996,6.106903602062468e-05
7084,1.02,0.5999999999999996,6.271139472156792e-05
7085,1.0499999999999998,0.5999999999999996,6.441443806985468e-05
7086,1.08,0.5999999999999996,6.617816606548565e-05
7087,1.1099999999999999,0.5999999999999996,6.800257870846051e-05
7088,1.1400000000000001,0.5999999999999996,6.988767599877936e-05
7089,1.17,0.5999999999999996,7.18334579364414e-05
7090,1.2000000000000002,0.5999999999999996,7.383992452144755e-05
7091,1.23,0.5999999999999996,7.590707575379757e-05
7092,1.2600000000000002,0.5999999999999996,7.80349116334918e-05
7093,1.29,0.5999999999999996,8.022343216052975e-05
7094,1.3199999999999998,0.5999999999999996,8.247263733491121e-05
7095,1.3499999999999996,0.5999999999999996,8.47825271566373e-05
7096,1.38,0.5999999999999996,8.715310162570625e-05
7097,1.4100000000000001,0.5999999999999996,8.958436074211966e-05
7098,1.44,0.5999999999999996,9.207630450587736e-05
7099,1.4699999999999998,0.5999999999999996,9.462893291697843e-05
7100,-1.5,0.6299999999999999,0.00013713341105816535
7101,-1.47,0.6299999999999999,0.0001337382612917464
7102,-1.44,0.6299999999999999,0.0001304037961726719
7103,-1.41,0.6299999999999999,0.00012713001570094164
7104,-1.38,0.6299999999999999,0.00012391691987655488
7105,-1.35,0.6299999999999999,0.00012076450869951128
7106,-1.32,0.6299999999999999,0.00011767278216981411
7107,-1.29,0.6299999999999999,0.00011464174028745824
7108,-1.26,0.6299999999999999,0.00011167138305244642
7109,-1.23,0.6299999999999999,0.00010876171046477974
7110,-1.2,0.6299999999999999,0.00010591272252445639
7111,-1.17,0.6299999999999999,0.00010312441923147667
7112,-1.1400000000000001,0.6299999999999999,0.00010039680058584103
7113,-1.1099999999999999,0.6299999999999999,9.772986658754933e-05
7114,-1.08,0.6299999999999999,9.512361723660116e-05
7115,-1.05,0.6299999999999999,9.257805253299685e-05
7116,-1.02,0.6299999999999999,9.009317247673607e-05
7117,-0.99,0.6299999999999999,8.76689770678204e-05
7118,-0.96,0.6299999999999999,8.530546630624772e-05
7119,-0.9299999999999999,0.6299999999999999,8.300264019201878e-05
7120,-0.8999999999999999,0.6299999999999999,8.076049872513459e-05
7121,-0.87,0.6299999999999999,7.857904190559394e-05
7122,-0.84,0.6299999999999999,7.64582697333964e-05
7123,-0.8099999999999999,0.6299999999999999,7.439818220854358e-05
7124,-0.78,0.6299999999999999,7.239877933103393e-05
7125,-0.75,0.6299999999999999,7.046006110086849e-05
7126,-0.72,0.6299999999999999,6.858202751804698e-05
7127,-0.69,0.6299999999999999,6.676467858256948e-05
7128,-0.6599999999999999,0.6299999999999999,6.500801429443556e-05
7129,-0.6300000000000001,0.6299999999999999,6.331203465364587e-05
7130,-0.6000000000000001,0.6299999999999999,6.167673966019964e-05
7131,-0.5700000000000001,0.6299999999999999,6.010212931409734e-05
7132,-0.54,0.6299999999999999,5.8588203615339476e-05
7133,-0.51,0.6299999999999999,5.713496256392468e-05
7134,-0.48,0.6299999999999999,5.574240615985411e-05
7135,-0.4500000000000002,0.6299999999999999,5.441053440312745e-05
7136,-0.41999999999999993,0.6299999999999999,5.3139347293744544e-05
7137,-0.3900000000000001,0.6299999999999999,5.192884483170541e-05
7138,-0.3599999999999999,0.6299999999999999,5.077902701701049e-05
7139,-0.33000000000000007,0.6299999999999999,4.9689893849659353e-05
7140,-0.2999999999999998,0.6299999999999999,4.866144532965186e-05
7141,-0.27,0.6299999999999999,4.769368145698831e-05
7142,-0.24,0.6299999999999999,4.678660223166861e-05
7143,-0.20999999999999996,0.6299999999999999,4.5940207653693086e-05
7144,-0.17999999999999994,0.6299999999999999,4.5154497723061064e-05
7145,-0.1499999999999999,0.6299999999999999,4.44294724397729e-05
7146,-0.11999999999999988,0.6299999999999999,4.3765131803828985e-05
7147,-0.09000000000000008,0.6299999999999999,4.3161475815228725e-05
7148,-0.06000000000000005,0.6299999999999999,4.261850447397195e-05
7149,-0.030000000000000027,0.6299999999999999,4.213621778005972e-05
7150,0.0,0.6299999999999999,4.171461573349085e-05
7151,0.030000000000000027,0.6299999999999999,4.1353698334266006e-05
7152,0.06000000000000005,0.6299999999999999,4.10534655823854e-05
7153,0.09000000000000008,0.6299999999999999,4.0813917477848195e-05
7154,0.1200000000000001,0.6299999999999999,4.063505402065519e-05
7155,0.15000000000000013,0.6299999999999999,4.051687521080581e-05
7156,0.18000000000000016,0.6299999999999999,4.0459381048300396e-05
7157,0.20999999999999996,0.6299999999999999,4.0462571533138693e-05
7158,0.23999999999999977,0.6299999999999999,4.0526446665321095e-05
7159,0.27,0.6299999999999999,4.065100644484716e-05
7160,0.2999999999999998,0.6299999999999999,4.0836250871717246e-05
7161,0.33000000000000007,0.6299999999999999,4.1082179945931274e-05
7162,0.3599999999999999,0.6299999999999999,4.138879366748901e-05
7163,0.3900000000000001,0.6299999999999999,4.1756092036390565e-05
7164,0.41999999999999993,0.6299999999999999,4.218407505263604e-05
7165,0.4500000000000002,0.6299999999999999,4.267274271622556e-05
7166,0.48,0.6299999999999999,4.3222095027158784e-05
7167,0.5100000000000002,0.6299999999999999,4.383213198543578e-05
7168,0.54,0.6299999999999999,4.450285359105676e-05
7169,0.5699999999999998,0.6299999999999999,4.523425984402165e-05
7170,0.5999999999999996,0.6299999999999999,4.60263507443304e-05
7171,0.6299999999999999,0.6299999999999999,4.6879126291983046e-05
7172,0.6600000000000001,0.6299999999999999,4.779258648697963e-05
7173,0.69,0.6299999999999999,4.876673132931986e-05
7174,0.7199999999999998,0.6299999999999999,4.980156081900404e-05
7175,0.75,0.6299999999999999,5.089707495603223e-05
7176,0.7800000000000002,0.6299999999999999,5.205327374040417e-05
7177,0.81,0.6299999999999999,5.327015717212019e-05
7178,0.8399999999999999,0.6299999999999999,5.4547725251179816e-05
7179,0.8700000000000001,0.6299999999999999,5.588597797758321e-05
7180,0.9000000000000004,0.6299999999999999,5.728491535133078e-05
7181,0.9300000000000002,0.6299999999999999,5.874453737242198e-05
7182,0.96,0.6299999999999999,6.0264844040857224e-05
7183,0.9899999999999998,0.6299999999999999,6.184583535663632e-05
7184,1.02,0.6299999999999999,6.348751131975915e-05
7185,1.0499999999999998,0.6299999999999999,6.518987193022613e-05
7186,1.08,0.6299999999999999,6.695291718803675e-05
7187,1.1099999999999999,0.6299999999999999,6.877664709319124e-05
7188,1.1400000000000001,0.6299999999999999,7.066106164568977e-05
7189,1.17,0.6299999999999999,7.260616084553215e-05
7190,1.2000000000000002,0.6299999999999999,7.46119446927178e-05
7191,1.23,0.6299999999999999,7.667841318724797e-05
7192,1.2600000000000002,0.6299999999999999,7.880556632912166e-05
7193,1.29,0.6299999999999999,8.099340411833956e-05
7194,1.3199999999999998,0.6299999999999999,8.324192655490104e-05
7195,1.3499999999999996,0.6299999999999999,8.555113363880648e-05
7196,1.38,0.6299999999999999,8.792102537005596e-05
7197,1.4100000000000001,0.6299999999999999,9.035160174864945e-05
7198,1.44,0.6299999999999999,9.284286277458613e-05
7199,1.4699999999999998,0.6299999999999999,9.539480844786691e-05
7200,-1.5,0.6600000000000001,0.00013802628092058516
7201,-1.47,0.6600000000000001,0.00013463044841634713
7202,-1.44,0.6600000000000001,0.0001312953005594523
7203,-1.41,0.6600000000000001,0.00012802083734990126
7204,-1.38,0.6600000000000001,0.0001248070587876936
7205,-1.35,0.6600000000000001,0.00012165396487283198
7206,-1.32,0.6600000000000001,0.0001185615556053119
7207,-1.29,0.6600000000000001,0.0001155298309851366
7208,-1.26,0.6600000000000001,0.00011255879101230544
7209,-1.23,0.6600000000000001,0.00010964843568681793
7210,-1.2,0.6600000000000001,0.00010679876500867478
7211,-1.17,0.6600000000000001,0.00010400977897787487
7212,-1.1400000000000001,0.6600000000000001,0.00010128147759441877
7213,-1.1099999999999999,0.6600000000000001,9.86138608583066e-05
7214,-1.08,0.6600000000000001,9.600692876953876e-05
7215,-1.05,0.6600000000000001,9.346068132811459e-05
7216,-1.02,0.6600000000000001,9.097511853403346e-05
7217,-0.99,0.6600000000000001,8.855024038729741e-05
7218,-0.96,0.6600000000000001,8.618604688790467e-05
7219,-0.9299999999999999,0.6600000000000001,8.388253803585589e-05
7220,-0.8999999999999999,0.6600000000000001,8.163971383115069e-05
7221,-0.87,0.6600000000000001,7.945757427379002e-05
7222,-0.84,0.6600000000000001,7.733611936377287e-05
7223,-0.8099999999999999,0.6600000000000001,7.527534910109929e-05
7224,-0.78,0.6600000000000001,7.327526348576998e-05
7225,-0.75,0.6600000000000001,7.133586251778402e-05
7226,-0.72,0.6600000000000001,6.945714619714235e-05
7227,-0.69,0.6600000000000001,6.763911452384475e-05
7228,-0.6599999999999999,0.6600000000000001,6.588176749789076e-05
7229,-0.6300000000000001,0.6600000000000001,6.418510511928071e-05
7230,-0.6000000000000001,0.6600000000000001,6.254912738801474e-05
7231,-0.5700000000000001,0.6600000000000001,6.0973834304092e-05
7232,-0.54,0.6600000000000001,5.945922586751392e-05
7233,-0.51,0.6600000000000001,5.800530207827911e-05
7234,-0.48,0.6600000000000001,5.661206293638835e-05
7235,-0.4500000000000002,0.6600000000000001,5.527950844184141e-05
7236,-0.41999999999999993,0.6600000000000001,5.400763859463843e-05
7237,-0.3900000000000001,0.6600000000000001,5.279645339477929e-05
7238,-0.3599999999999999,0.6600000000000001,5.164595284226421e-05
7239,-0.33000000000000007,0.6600000000000001,5.055613693709261e-05
7240,-0.2999999999999998,0.6600000000000001,4.9527005679265e-05
7241,-0.27,0.6600000000000001,4.855855906878153e-05
7242,-0.24,0.6600000000000001,4.7650797105641576e-05
7243,-0.20999999999999996,0.6600000000000001,4.680371978984581e-05
7244,-0.17999999999999994,0.6600000000000001,4.601732712139398e-05
7245,-0.1499999999999999,0.6600000000000001,4.529161910028557e-05
7246,-0.11999999999999988,0.6600000000000001,4.4626595726521155e-05
7247,-0.09000000000000008,0.6600000000000001,4.4022257000100956e-05
7248,-0.06000000000000005,0.6600000000000001,4.3478602921024195e-05
7249,-0.030000000000000027,0.6600000000000001,4.29956334892915e-05
7250,0.0,0.6600000000000001,4.257334870490259e-05
7251,0.030000000000000027,0.6600000000000001,4.221174856785791e-05
7252,0.06000000000000005,0.6600000000000001,4.1910833078156695e-05
7253,0.09000000000000008,0.6600000000000001,4.1670602235799484e-05
7254,0.1200000000000001,0.6600000000000001,4.149105604078622e-05
7255,0.15000000000000013,0.6600000000000001,4.137219449311673e-05
7256,0.18000000000000016,0.6600000000000001,4.131401759279111e-05
7257,0.20999999999999996,0.6600000000000001,4.1316525339809484e-05
7258,0.23999999999999977,0.6600000000000001,4.1379717734171675e-05
7259,0.27,0.6600000000000001,4.150359477587743e-05
7260,0.2999999999999998,0.6600000000000001,4.168815646492734e-05
7261,0.33000000000000007,0.6600000000000001,4.1933402801321235e-05
7262,0.3599999999999999,0.6600000000000001,4.223933378505877e-05
7263,0.3900000000000001,0.6600000000000001,4.260594941614037e-05
7264,0.41999999999999993,0.6600000000000001,4.303324969456577e-05
7265,0.4500000000000002,0.6600000000000001,4.35212346203349e-05
7266,0.48,0.6600000000000001,4.406990419344807e-05
7267,0.5100000000000002,0.6600000000000001,4.4679258413905044e-05
7268,0.54,0.6600000000000001,4.53492972817059e-05
7269,0.5699999999999998,0.6600000000000001,4.608002079685039e-05
7270,0.5999999999999996,0.6600000000000001,4.6871428959339226e-05
7271,0.6299999999999999,0.6600000000000001,4.772352176917134e-05
7272,0.6600000000000001,0.6600000000000001,4.8636299226347876e-05
7273,0.69,0.6600000000000001,4.960976133086805e-05
7274,0.7199999999999998,0.6600000000000001,5.064390808273206e-05
7275,0.75,0.6600000000000001,5.1738739481940185e-05
7276,0.7800000000000002,0.6600000000000001,5.2894255528491696e-05
7277,0.81,0.6600000000000001,5.411045622238765e-05
7278,0.8399999999999999,0.6600000000000001,5.5387341563627144e-05
7279,0.8700000000000001,0.6600000000000001,5.672491155221046e-05
7280,0.9000000000000004,0.6600000000000001,5.8123166188137944e-05
7281,0.9300000000000002,0.6600000000000001,5.958210547140898e-05
7282,0.96,0.6600000000000001,6.110172940202405e-05
7283,0.9899999999999998,0.6600000000000001,6.268203797998298e-05
7284,1.02,0.6600000000000001,6.432303120528586e-05
7285,1.0499999999999998,0.6600000000000001,6.602470907793195e-05
7286,1.08,0.6600000000000001,6.778707159792286e-05
7287,1.1099999999999999,0.6600000000000001,6.961011876525721e-05
7288,1.1400000000000001,0.6600000000000001,7.149385057993551e-05
7289,1.17,0.6600000000000001,7.343826704195762e-05
7290,1.2000000000000002,0.6600000000000001,7.54433681513234e-05
7291,1.23,0.6600000000000001,7.750915390803335e-05
7292,1.2600000000000002,0.6600000000000001,7.963562431208711e-05
7293,1.29,0.6600000000000001,8.182277936348453e-05
7294,1.3199999999999998,0.6600000000000001,8.40706190622261e-05
7295,1.3499999999999996,0.6600000000000001,8.637914340831149e-05
7296,1.38,0.6600000000000001,8.874835240174034e-05
7297,1.4100000000000001,0.6600000000000001,9.117824604251403e-05
7298,1.44,0.6600000000000001,9.366882433063069e-05
7299,1.4699999999999998,0.6600000000000001,9.622008726609155e-05
7300,-1.5,0.69,0.00013897855407033963
7301,-1.47,0.69,0.0001355820388282812
7302,-1.44,0.69,0.0001322462082335659
7303,-1.41,0.69,0.00012897106228619532
7304,-1.38,0.69,0.0001257566009861688
7305,-1.35,0.69,0.00012260282433348526
7306,-1.32,0.69,0.00011950973232814555
7307,-1.29,0.69,0.00011647732497015017
7308,-1.26,0.69,0.00011350560225949905
7309,-1.23,0.69,0.00011059456419619094
7310,-1.2,0.69,0.00010774421078022784
7311,-1.17,0.69,0.00010495454201160785
7312,-1.1400000000000001,0.69,0.00010222555789033152
7313,-1.1099999999999999,0.69,9.955725841639909e-05
7314,-1.08,0.69,9.694964358981127e-05
7315,-1.05,0.69,9.440271341056669e-05
7316,-1.02,0.69,9.191646787866603e-05
7317,-0.99,0.69,8.949090699410998e-05
7318,-0.96,0.69,8.712603075689637e-05
7319,-0.9299999999999999,0.69,8.482183916702762e-05
7320,-0.8999999999999999,0.69,8.257833222450266e-05
7321,-0.87,0.69,8.039550992932117e-05
7322,-0.84,0.69,7.827337228148368e-05
7323,-0.8099999999999999,0.69,7.621191928099054e-05
7324,-0.78,0.69,7.421115092784094e-05
7325,-0.75,0.69,7.227106722203531e-05
7326,-0.72,0.69,7.039166816357327e-05
7327,-0.69,0.69,6.8572953752455e-05
7328,-0.6599999999999999,0.69,6.681492398868105e-05
7329,-0.6300000000000001,0.69,6.51175788722506e-05
7330,-0.6000000000000001,0.69,6.348091840316443e-05
7331,-0.5700000000000001,0.69,6.190494258142136e-05
7332,-0.54,0.69,6.0389651407023104e-05
7333,-0.51,0.69,5.893504487996859e-05
7334,-0.48,0.69,5.754112300025801e-05
7335,-0.4500000000000002,0.69,5.620788576789053e-05
7336,-0.41999999999999993,0.69,5.493533318286716e-05
7337,-0.3900000000000001,0.69,5.372346524518825e-05
7338,-0.3599999999999999,0.69,5.2572281954852706e-05
7339,-0.33000000000000007,0.69,5.148178331186112e-05
7340,-0.2999999999999998,0.69,5.045196931621355e-05
7341,-0.27,0.69,4.9482839967909977e-05
7342,-0.24,0.69,4.8574395266949935e-05
7343,-0.20999999999999996,0.69,4.772663521333366e-05
7344,-0.17999999999999994,0.69,4.693955980706147e-05
7345,-0.1499999999999999,0.69,4.621316904813352e-05
7346,-0.11999999999999988,0.69,4.5547462936548656e-05
7347,-0.09000000000000008,0.69,4.494244147230819e-05
7348,-0.06000000000000005,0.69,4.43981046554116e-05
7349,-0.030000000000000027,0.69,4.39144524858586e-05
7350,0.0,0.69,4.349148496364956e-05
7351,0.030000000000000027,0.69,4.312920208878426e-05
7352,0.06000000000000005,0.69,4.282760386126319e-05
7353,0.09000000000000008,0.69,4.2586690281085704e-05
7354,0.1200000000000001,0.69,4.2406461348252366e-05
7355,0.15000000000000013,0.69,4.2286917062762624e-05
7356,0.18000000000000016,0.69,4.2228057424617026e-05
7357,0.20999999999999996,0.69,4.222988243381512e-05
7358,0.23999999999999977,0.69,4.2292392090357e-05
7359,0.27,0.69,4.2415586394243024e-05
7360,0.2999999999999998,0.69,4.2599465345472635e-05
7361,0.33000000000000007,0.69,4.284402894404619e-05
7362,0.3599999999999999,0.69,4.3149277189963504e-05
7363,0.3900000000000001,0.69,4.351521008322512e-05
7364,0.41999999999999993,0.69,4.394182762383015e-05
7365,0.4500000000000002,0.69,4.442912981177921e-05
7366,0.48,0.69,4.497711664707208e-05
7367,0.5100000000000002,0.69,4.5585788129709144e-05
7368,0.54,0.69,4.6255144259689694e-05
7369,0.5699999999999998,0.69,4.6985185037014484e-05
7370,0.5999999999999996,0.69,4.777591046168264e-05
7371,0.6299999999999999,0.69,4.862732053369492e-05
7372,0.6600000000000001,0.69,4.953941525305114e-05
7373,0.69,0.69,5.051219461975125e-05
7374,0.7199999999999998,0.69,5.1545658633794946e-05
7375,0.75,0.69,5.263980729518295e-05
7376,0.7800000000000002,0.69,5.379464060391451e-05
7377,0.81,0.69,5.5010158559989984e-05
7378,0.8399999999999999,0.69,5.628636116340944e-05
7379,0.8700000000000001,0.69,5.7623248414172744e-05
7380,0.9000000000000004,0.69,5.902082031228e-05
7381,0.9300000000000002,0.69,6.047907685773062e-05
7382,0.96,0.69,6.199801805052547e-05
7383,0.9899999999999998,0.69,6.357764389066447e-05
7384,1.02,0.69,6.521795437814674e-05
7385,1.0499999999999998,0.69,6.691894951297345e-05
7386,1.08,0.69,6.868062929514379e-05
7387,1.1099999999999999,0.69,7.050299372465809e-05
7388,1.1400000000000001,0.69,7.238604280151611e-05
7389,1.17,0.69,7.432977652571839e-05
7390,1.2000000000000002,0.69,7.633419489726362e-05
7391,1.23,0.69,7.839929791615383e-05
7392,1.2600000000000002,0.69,8.052508558238729e-05
7393,1.29,0.69,8.271155789596494e-05
7394,1.3199999999999998,0.69,8.495871485688583e-05
7395,1.3499999999999996,0.69,8.726655646515096e-05
7396,1.38,0.69,8.96350827207602e-05
7397,1.4100000000000001,0.69,9.206429362371287e-05
7398,1.44,0.69,9.455418917400978e-05
7399,1.4699999999999998,0.69,9.710476937165065e-05
7400,-1.5,0.7199999999999998,0.00013999023050742916
7401,-1.47,0.7199999999999998,0.00013659303252754978
7402,-1.44,0.7199999999999998,0.000133256519195015
7403,-1.41,0.7199999999999998,0.00012998069050982507
7404,-1.38,0.7199999999999998,0.00012676554647197724
7405,-1.35,0.7199999999999998,0.00012361108708147428
7406,-1.32,0.7199999999999998,0.00012051731233831402
7407,-1.29,0.7199999999999998,0.00011748422224249946
7408,-1.26,0.7199999999999998,0.00011451181679402726
7409,-1.23,0.7199999999999998,0.00011160009599289953
7410,-1.2,0.7199999999999998,0.00010874905983911542
7411,-1.17,0.7199999999999998,0.0001059587083326752
7412,-1.1400000000000001,0.7199999999999998,0.00010322904147357961
7413,-1.1099999999999999,0.7199999999999998,0.00010056005926182707
7414,-1.08,0.7199999999999998,9.795176169741852e-05
7415,-1.05,0.7199999999999998,9.540414878035357e-05
7416,-1.02,0.7199999999999998,9.291722051063372e-05
7417,-0.99,0.7199999999999998,9.049097688825671e-05
7418,-0.96,0.7199999999999998,8.812541791322364e-05
7419,-0.9299999999999999,0.7199999999999998,8.582054358553421e-05
7420,-0.8999999999999999,0.7199999999999998,8.357635390518912e-05
7421,-0.87,0.7199999999999998,8.139284887218726e-05
7422,-0.84,0.7199999999999998,7.927002848653018e-05
7423,-0.8099999999999999,0.7199999999999998,7.720789274821641e-05
7424,-0.78,0.7199999999999998,7.520644165724661e-05
7425,-0.75,0.7199999999999998,7.32656752136207e-05
7426,-0.72,0.7199999999999998,7.138559341733888e-05
7427,-0.69,0.7199999999999998,6.956619626840054e-05
7428,-0.6599999999999999,0.7199999999999998,6.78074837668067e-05
7429,-0.6300000000000001,0.7199999999999998,6.610945591255575e-05
7430,-0.6000000000000001,0.7199999999999998,6.447211270564952e-05
7431,-0.5700000000000001,0.7199999999999998,6.289545414608669e-05
7432,-0.54,0.7199999999999998,6.13794802338682e-05
7433,-0.51,0.7199999999999998,5.9924190968993376e-05
7434,-0.48,0.7199999999999998,5.8529586351461906e-05
7435,-0.4500000000000002,0.7199999999999998,5.719566638127478e-05
7436,-0.41999999999999993,0.7199999999999998,5.5922431058431446e-05
7437,-0.3900000000000001,0.7199999999999998,5.470988038293198e-05
7438,-0.3599999999999999,0.7199999999999998,5.355801435477624e-05
7439,-0.33000000000000007,0.7199999999999998,5.246683297396473e-05
7440,-0.2999999999999998,0.7199999999999998,5.1436336240496716e-05
7441,-0.27,0.7199999999999998,5.046652415437314e-05
7442,-0.24,0.7199999999999998,4.9557396715592824e-05
7443,-0.20999999999999996,0.7199999999999998,4.870895392415677e-05
7444,-0.17999999999999994,0.7199999999999998,4.792119578006415e-05
7445,-0.1499999999999999,0.7199999999999998,4.71941222833157e-05
7446,-0.11999999999999988,0.7199999999999998,4.652773343391114e-05
7447,-0.09000000000000008,0.7199999999999998,4.592202923185049e-05
7448,-0.06000000000000005,0.7199999999999998,4.537700967713367e-05
7449,-0.030000000000000027,0.7199999999999998,4.4892674769760605e-05
7450,0.0,0.7199999999999998,4.446902450973134e-05
7451,0.030000000000000027,0.7199999999999998,4.410605889704626e-05
7452,0.06000000000000005,0.7199999999999998,4.380377793170492e-05
7453,0.09000000000000008,0.7199999999999998,4.356218161370722e-05
7454,0.1200000000000001,0.7199999999999998,4.3381269943053543e-05
7455,0.15000000000000013,0.7199999999999998,4.32610429197438e-05
7456,0.18000000000000016,0.7199999999999998,4.3201500543777896e-05
7457,0.20999999999999996,0.7199999999999998,4.320264281515585e-05
7458,0.23999999999999977,0.7199999999999998,4.326446973387779e-05
7459,0.27,0.7199999999999998,4.338698129994339e-05
7460,0.2999999999999998,0.7199999999999998,4.357017751335316e-05
7461,0.33000000000000007,0.7199999999999998,4.381405837410652e-05
7462,0.3599999999999999,0.7199999999999998,4.4118623882203555e-05
7463,0.3900000000000001,0.7199999999999998,4.448387403764494e-05
7464,0.41999999999999993,0.7199999999999998,4.4909808840430085e-05
7465,0.4500000000000002,0.7199999999999998,4.5396428290558926e-05
7466,0.48,0.7199999999999998,4.594373238803171e-05
7467,0.5100000000000002,0.7199999999999998,4.655172113284834e-05
7468,0.54,0.7199999999999998,4.722039452500854e-05
7469,0.5699999999999998,0.7199999999999998,4.7949752564513126e-05
7470,0.5999999999999996,0.7199999999999998,4.873979525136143e-05
7471,0.6299999999999999,0.7199999999999998,4.959052258555374e-05
7472,0.6600000000000001,0.7199999999999998,5.050193456708935e-05
7473,0.69,0.7199999999999998,5.14740311959696e-05
7474,0.7199999999999998,0.7199999999999998,5.2506812472193285e-05
7475,0.75,0.7199999999999998,5.360027839576086e-05
7476,0.7800000000000002,0.7199999999999998,5.475442896667236e-05
7477,0.81,0.7199999999999998,5.596926418492776e-05
7478,0.8399999999999999,0.7199999999999998,5.724478405052685e-05
7479,0.8700000000000001,0.7199999999999998,5.858098856347007e-05
7480,0.9000000000000004,0.7199999999999998,5.9977877723757166e-05
7481,0.9300000000000002,0.7199999999999998,6.143545153138788e-05
7482,0.96,0.7199999999999998,6.295370998636238e-05
7483,0.9899999999999998,0.7199999999999998,6.453265308868118e-05
7484,1.02,0.7199999999999998,6.617228083834364e-05
7485,1.0499999999999998,0.7199999999999998,6.787259323534964e-05
7486,1.08,0.7199999999999998,6.963359027970026e-05
7487,1.1099999999999999,0.7199999999999998,7.145527197139416e-05
7488,1.1400000000000001,0.7199999999999998,7.333763831043223e-05
7489,1.17,0.7199999999999998,7.528068929681351e-05
7490,1.2000000000000002,0.7199999999999998,7.728442493053969e-05
7491,1.23,0.7199999999999998,7.934884521160901e-05
7492,1.2600000000000002,0.7199999999999998,8.14739501400226e-05
7493,1.29,0.7199999999999998,8.365973971577983e-05
7494,1.3199999999999998,0.7199999999999998,8.590621393888102e-05
7495,1.3499999999999996,0.7199999999999998,8.821337280932603e-05
7496,1.38,0.7199999999999998,9.05812163271148e-05
7497,1.4100000000000001,0.7199999999999998,9.300974449224753e-05
7498,1.44,0.7199999999999998,9.549895730472387e-05
7499,1.4699999999999998,0.7199999999999998,9.804885476454438e-05
7500,-1.5,0.75,0.00014106131023185482
7501,-1.47,0.75,0.00013766342951415574
7502,-1.44,0.75,0.00013432623344379984
7503,-1.41,0.75,0.00013104972202078924
7504,-1.38,0.75,0.00012783389524512095
7505,-1.35,0.75,0.00012467875311679793
7506,-1.32,0.75,0.00012158429563581847
7507,-1.29,0.75,0.0001185505228021829
7508,-1.26,0.75,0.000115577434615891
7509,-1.23,0.75,0.00011266503107694284
7510,-1.2,0.75,0.00010981331218533843
7511,-1.17,0.75,0.00010702227794107877
7512,-1.1400000000000001,0.75,0.00010429192834416263
7513,-1.1099999999999999,0.75,0.00010162226339458981
7514,-1.08,0.75,9.901328309236065e-05
7515,-1.05,0.75,9.646498743747666e-05
7516,-1.02,0.75,9.397737642993555e-05
7517,-0.99,0.75,9.155045006973857e-05
7518,-0.96,0.75,8.91842083568853e-05
7519,-0.9299999999999999,0.75,8.687865129137632e-05
7520,-0.8999999999999999,0.75,8.46337788732108e-05
7521,-0.87,0.75,8.244959110238897e-05
7522,-0.84,0.75,8.032608797891126e-05
7523,-0.8099999999999999,0.75,7.826326950277786e-05
7524,-0.78,0.75,7.626113567398772e-05
7525,-0.75,0.75,7.431968649254193e-05
7526,-0.72,0.75,7.243892195843938e-05
7527,-0.69,0.75,7.061884207168108e-05
7528,-0.6599999999999999,0.75,6.885944683226704e-05
7529,-0.6300000000000001,0.75,6.716073624019644e-05
7530,-0.6000000000000001,0.75,6.552271029546954e-05
7531,-0.5700000000000001,0.75,6.394536899808672e-05
7532,-0.54,0.75,6.242871234804776e-05
7533,-0.51,0.75,6.097274034535263e-05
7534,-0.48,0.75,5.957745299000129e-05
7535,-0.4500000000000002,0.75,5.824285028199394e-05
7536,-0.41999999999999993,0.75,5.696893222133049e-05
7537,-0.3900000000000001,0.75,5.575569880801121e-05
7538,-0.3599999999999999,0.75,5.4603150042035056e-05
7539,-0.33000000000000007,0.75,5.351128592340356e-05
7540,-0.2999999999999998,0.75,5.248010645211576e-05
7541,-0.27,0.75,5.150961162817119e-05
7542,-0.24,0.75,5.059980145157128e-05
7543,-0.20999999999999996,0.75,4.975067592231489e-05
7544,-0.17999999999999994,0.75,4.896223504040209e-05
7545,-0.1499999999999999,0.75,4.823447880583344e-05
7546,-0.11999999999999988,0.75,4.7567407218608606e-05
7547,-0.09000000000000008,0.75,4.696102027872796e-05
7548,-0.06000000000000005,0.75,4.641531798619077e-05
7549,-0.030000000000000027,0.75,4.5930300340997524e-05
7550,0.0,0.75,4.550596734314833e-05
7551,0.030000000000000027,0.75,4.514231899264286e-05
7552,0.06000000000000005,0.75,4.483935528948135e-05
7553,0.09000000000000008,0.75,4.4597076233663845e-05
7554,0.1200000000000001,0.75,4.4415481825189834e-05
7555,0.15000000000000013,0.75,4.429457206405997e-05
7556,0.18000000000000016,0.75,4.4234346950273955e-05
7557,0.20999999999999996,0.75,4.423480648383185e-05
7558,0.23999999999999977,0.75,4.42959506647335e-05
7559,0.27,0.75,4.441777949297878e-05
7560,0.2999999999999998,0.75,4.460029296856806e-05
7561,0.33000000000000007,0.75,4.484349109150138e-05
7562,0.3599999999999999,0.75,4.514737386177879e-05
7563,0.3900000000000001,0.75,4.5511941279399834e-05
7564,0.41999999999999993,0.75,4.593719334436458e-05
7565,0.4500000000000002,0.75,4.642313005667334e-05
7566,0.48,0.75,4.696975141632604e-05
7567,0.5100000000000002,0.75,4.757705742332241e-05
7568,0.54,0.75,4.8245048077663164e-05
7569,0.5699999999999998,0.75,4.897372337934694e-05
7570,0.5999999999999996,0.75,4.976308332837531e-05
7571,0.6299999999999999,0.75,5.061312792474708e-05
7572,0.6600000000000001,0.75,5.152385716846313e-05
7573,0.69,0.75,5.249527105952292e-05
7574,0.7199999999999998,0.75,5.3527369597926345e-05
7575,0.75,0.75,5.462015278367363e-05
7576,0.7800000000000002,0.75,5.577362061676525e-05
7577,0.81,0.75,5.698777309720037e-05
7578,0.8399999999999999,0.75,5.826261022497946e-05
7579,0.8700000000000001,0.75,5.9598132000102534e-05
7580,0.9000000000000004,0.75,6.0994338422569196e-05
7581,0.9300000000000002,0.75,6.245122949237991e-05
7582,0.96,0.75,6.396880520953426e-05
7583,0.9899999999999998,0.75,6.554706557403295e-05
7584,1.02,0.75,6.718601058587506e-05
7585,1.0499999999999998,0.75,6.888564024506148e-05
7586,1.08,0.75,7.064595455159141e-05
7587,1.1099999999999999,0.75,7.246695350546525e-05
7588,1.1400000000000001,0.75,7.434863710668276e-05
7589,1.17,0.75,7.629100535524464e-05
7590,1.2000000000000002,0.75,7.829405825115007e-05
7591,1.23,0.75,8.035779579439923e-05
7592,1.2600000000000002,0.75,8.24822179849928e-05
7593,1.29,0.75,8.466732482292971e-05
7594,1.3199999999999998,0.75,8.69131163082109e-05
7595,1.3499999999999996,0.75,8.921959244083582e-05
7596,1.38,0.75,9.158675322080454e-05
7597,1.4100000000000001,0.75,9.401459864811712e-05
7598,1.44,0.75,9.65031287227735e-05
7599,1.4699999999999998,0.75,9.905234344477373e-05
7600,-1.5,0.7800000000000002,0.00014219179324361406
7601,-1.47,0.7800000000000002,0.00013879322978809536
7602,-1.44,0.7800000000000002,0.00013545535097991986
7603,-1.41,0.7800000000000002,0.00013217815681908836
7604,-1.38,0.7800000000000002,0.0001289616473056012
7605,-1.35,0.7800000000000002,0.00012580582243945702
7606,-1.32,0.7800000000000002,0.00012271068222065702
7607,-1.29,0.7800000000000002,0.0001196762266492012
7608,-1.26,0.7800000000000002,0.00011670245572508948
7609,-1.23,0.7800000000000002,0.00011378936944832105
7610,-1.2,0.7800000000000002,0.00011093696781889655
7611,-1.17,0.7800000000000002,0.00010814525083681638
7612,-1.1400000000000001,0.7800000000000002,0.00010541421850208054
7613,-1.1099999999999999,0.7800000000000002,0.00010274387081468744
7614,-1.08,0.7800000000000002,0.00010013420777463897
7615,-1.05,0.7800000000000002,9.758522938193317e-05
7616,-1.02,0.7800000000000002,9.50969356365734e-05
7617,-0.99,0.7800000000000002,9.266932653855554e-05
7618,-0.96,0.7800000000000002,9.030240208788266e-05
7619,-0.9299999999999999,0.7800000000000002,8.799616228455282e-05
7620,-0.8999999999999999,0.7800000000000002,8.575060712856725e-05
7621,-0.87,0.7800000000000002,8.356573661992599e-05
7622,-0.84,0.7800000000000002,8.144155075862802e-05
7623,-0.8099999999999999,0.7800000000000002,7.937804954467378e-05
7624,-0.78,0.7800000000000002,7.737523297806407e-05
7625,-0.75,0.7800000000000002,7.543310105879742e-05
7626,-0.72,0.7800000000000002,7.355165378687551e-05
7627,-0.69,0.7800000000000002,7.173089116229738e-05
7628,-0.6599999999999999,0.7800000000000002,6.997081318506202e-05
7629,-0.6300000000000001,0.7800000000000002,6.827141985517137e-05
7630,-0.6000000000000001,0.7800000000000002,6.663271117262443e-05
7631,-0.5700000000000001,0.7800000000000002,6.505468713742197e-05
7632,-0.54,0.7800000000000002,6.353734774956252e-05
7633,-0.51,0.7800000000000002,6.208069300904753e-05
7634,-0.48,0.7800000000000002,6.068472291587583e-05
7635,-0.4500000000000002,0.7800000000000002,5.934943747004849e-05
7636,-0.41999999999999993,0.7800000000000002,5.8074836671564956e-05
7637,-0.3900000000000001,0.7800000000000002,5.686092052042526e-05
7638,-0.3599999999999999,0.7800000000000002,5.5707689016629125e-05
7639,-0.33000000000000007,0.7800000000000002,5.46151421601771e-05
7640,-0.2999999999999998,0.7800000000000002,5.3583279951068815e-05
7641,-0.27,0.7800000000000002,5.261210238930459e-05
7642,-0.24,0.7800000000000002,5.170160947488441e-05
7643,-0.20999999999999996,0.7800000000000002,5.0851801207807935e-05
7644,-0.17999999999999994,0.7800000000000002,5.006267758807483e-05
7645,-0.1499999999999999,0.7800000000000002,4.933423861568634e-05
7646,-0.11999999999999988,0.7800000000000002,4.866648429064134e-05
7647,-0.09000000000000008,0.7800000000000002,4.805941461294042e-05
7648,-0.06000000000000005,0.7800000000000002,4.7513029582583186e-05
7649,-0.030000000000000027,0.7800000000000002,4.7027329199569665e-05
7650,0.0,0.7800000000000002,4.6602313463900634e-05
7651,0.030000000000000027,0.7800000000000002,4.623798237557479e-05
7652,0.06000000000000005,0.7800000000000002,4.5934335934593034e-05
7653,0.09000000000000008,0.7800000000000002,4.5691374140955264e-05
7654,0.1200000000000001,0.7800000000000002,4.550909699466117e-05
7655,0.15000000000000013,0.7800000000000002,4.538750449571114e-05
7656,0.18000000000000016,0.7800000000000002,4.532659664410508e-05
7657,0.20999999999999996,0.7800000000000002,4.5326373439842335e-05
7658,0.23999999999999977,0.7800000000000002,4.53868348829241e-05
7659,0.27,0.7800000000000002,4.550798097334953e-05
7660,0.2999999999999998,0.7800000000000002,4.568981171111857e-05
7661,0.33000000000000007,0.7800000000000002,4.593232709623197e-05
7662,0.3599999999999999,0.7800000000000002,4.623552712868881e-05
7663,0.3900000000000001,0.7800000000000002,4.6599411808489977e-05
7664,0.41999999999999993,0.7800000000000002,4.702398113563439e-05
7665,0.4500000000000002,0.7800000000000002,4.750923511012294e-05
7666,0.48,0.7800000000000002,4.805517373195538e-05
7667,0.5100000000000002,0.7800000000000002,4.866179700113175e-05
7668,0.54,0.7800000000000002,4.9329104917652096e-05
7669,0.5699999999999998,0.7800000000000002,5.005709748151619e-05
7670,0.5999999999999996,0.7800000000000002,5.084577469272393e-05
7671,0.6299999999999999,0.7800000000000002,5.169513655127578e-05
7672,0.6600000000000001,0.7800000000000002,5.2605183057171576e-05
7673,0.69,0.7800000000000002,5.3575914210410826e-05
7674,0.7199999999999998,0.7800000000000002,5.460733001099478e-05
7675,0.75,0.7800000000000002,5.569943045892188e-05
7676,0.7800000000000002,0.7800000000000002,5.6852215554192995e-05
7677,0.81,0.7800000000000002,5.806568529680792e-05
7678,0.8399999999999999,0.7800000000000002,5.93398396867671e-05
7679,0.8700000000000001,0.7800000000000002,6.0674678724069584e-05
7680,0.9000000000000004,0.7800000000000002,6.207020240871654e-05
7681,0.9300000000000002,0.7800000000000002,6.352641074070692e-05
7682,0.96,0.7800000000000002,6.504330372004134e-05
7683,0.9899999999999998,0.7800000000000002,6.662088134671957e-05
7684,1.02,0.7800000000000002,6.825914362074156e-05
7685,1.0499999999999998,0.7800000000000002,6.995809054210765e-05
7686,1.08,0.7800000000000002,7.171772211081781e-05
7687,1.1099999999999999,0.7800000000000002,7.353803832687118e-05
7688,1.1400000000000001,0.7800000000000002,7.541903919026893e-05
7689,1.17,0.7800000000000002,7.736072470101056e-05
7690,1.2000000000000002,0.7800000000000002,7.936309485909603e-05
7691,1.23,0.7800000000000002,8.142614966452507e-05
7692,1.2600000000000002,0.7800000000000002,8.354988911729786e-05
7693,1.29,0.7800000000000002,8.573431321741506e-05
7694,1.3199999999999998,0.7800000000000002,8.797942196487601e-05
7695,1.3499999999999996,0.7800000000000002,9.028521535968063e-05
7696,1.38,0.7800000000000002,9.265169340182904e-05
7697,1.4100000000000001,0.7800000000000002,9.507885609132125e-05
7698,1.44,0.7800000000000002,9.756670342815765e-05
7699,1.4699999999999998,0.7800000000000002,0.0001001152354123382
7700,-1.5,0.81,0.00014338167954270844
7701,-1.47,0.81,0.0001399824333493689
7702,-1.44,0.81,0.00013664387180337394
7703,-1.41,0.81,0.0001333659949047223
7704,-1.38,0.81,0.00013014880265341453
7705,-1.35,0.81,0.00012699229504945135
7706,-1.32,0.81,0.00012389647209283067
7707,-1.29,0.81,0.00012086133378355504
7708,-1.26,0.81,0.00011788688012162341
7709,-1.23,0.81,0.00011497311110703499
7710,-1.2,0.81,0.00011212002673979087
7711,-1.17,0.81,0.00010932762701989002
7712,-1.1400000000000001,0.81,0.00010659591194733329
7713,-1.1099999999999999,0.81,0.0001039248815221205
7714,-1.08,0.81,0.00010131453574425126
7715,-1.05,0.81,9.876487461372658e-05
7716,-1.02,0.81,9.627589813054545e-05
7717,-0.99,0.81,9.384760629470759e-05
7718,-0.96,0.81,9.147999910621444e-05
7719,-0.9299999999999999,0.81,8.917307656506455e-05
7720,-0.8999999999999999,0.81,8.69268386712592e-05
7721,-0.87,0.81,8.474128542479752e-05
7722,-0.84,0.81,8.261641682567929e-05
7723,-0.8099999999999999,0.81,8.05522328739054e-05
7724,-0.78,0.81,7.854873356947511e-05
7725,-0.75,0.81,7.660591891238869e-05
7726,-0.72,0.81,7.472378890264617e-05
7727,-0.69,0.81,7.29023435402474e-05
7728,-0.6599999999999999,0.81,7.114158282519268e-05
7729,-0.6300000000000001,0.81,6.944150675748191e-05
7730,-0.6000000000000001,0.81,6.780211533711505e-05
7731,-0.5700000000000001,0.81,6.622340856409154e-05
7732,-0.54,0.81,6.470538643841193e-05
7733,-0.51,0.81,6.324804896007768e-05
7734,-0.48,0.81,6.18513961290858e-05
7735,-0.4500000000000002,0.81,6.051542794543766e-05
7736,-0.41999999999999993,0.81,5.924014440913414e-05
7737,-0.3900000000000001,0.81,5.8025545520174146e-05
7738,-0.3599999999999999,0.81,5.68716312785582e-05
7739,-0.33000000000000007,0.81,5.5778401684286006e-05
7740,-0.2999999999999998,0.81,5.474585673735748e-05
7741,-0.27,0.81,5.377399643777293e-05
7742,-0.24,0.81,5.28628207855327e-05
7743,-0.20999999999999996,0.81,5.20123297806359e-05
7744,-0.17999999999999994,0.81,5.122252342308321e-05
7745,-0.1499999999999999,0.81,5.0493401712874105e-05
7746,-0.11999999999999988,0.81,4.982496465000905e-05
7747,-0.09000000000000008,0.81,4.921721223448762e-05
7748,-0.06000000000000005,0.81,4.8670144466310307e-05
7749,-0.030000000000000027,0.81,4.818376134547701e-05
7750,0.0,0.81,4.7758062871987224e-05
7751,0.030000000000000027,0.81,4.739304904584165e-05
7752,0.06000000000000005,0.81,4.708871986703955e-05
7753,0.09000000000000008,0.81,4.684507533558175e-05
7754,0.1200000000000001,0.81,4.666211545146772e-05
7755,0.15000000000000013,0.81,4.65398402146973e-05
7756,0.18000000000000016,0.81,4.6478249625271e-05
7757,0.20999999999999996,0.81,4.6477343683188255e-05
7758,0.23999999999999977,0.81,4.653712238844969e-05
7759,0.27,0.81,4.6657585741055117e-05
7760,0.2999999999999998,0.81,4.6838733741004324e-05
7761,0.33000000000000007,0.81,4.708056638829712e-05
7762,0.3599999999999999,0.81,4.7383083682933775e-05
7763,0.3900000000000001,0.81,4.7746285624914535e-05
7764,0.41999999999999993,0.81,4.817017221423907e-05
7765,0.4500000000000002,0.81,4.865474345090769e-05
7766,0.48,0.81,4.919999933491973e-05
7767,0.5100000000000002,0.81,4.980593986627597e-05
7768,0.54,0.81,5.047256504497634e-05
7769,0.5699999999999998,0.81,5.119987487102036e-05
7770,0.5999999999999996,0.81,5.1987869344407966e-05
7771,0.6299999999999999,0.81,5.2836548465139686e-05
7772,0.6600000000000001,0.81,5.3745912233215095e-05
7773,0.69,0.81,5.471596064863473e-05
7774,0.7199999999999998,0.81,5.57466937113975e-05
7775,0.75,0.81,5.6838111421504964e-05
7776,0.7800000000000002,0.81,5.799021377895621e-05
7777,0.81,0.81,5.920300078375116e-05
7778,0.8399999999999999,0.81,6.047647243588973e-05
7779,0.8700000000000001,0.81,6.181062873537214e-05
7780,0.9000000000000004,0.81,6.320546968219868e-05
7781,0.9300000000000002,0.81,6.466099527636932e-05
7782,0.96,0.81,6.617720551788332e-05
7783,0.9899999999999998,0.81,6.775410040674146e-05
7784,1.02,0.81,6.939167994294304e-05
7785,1.0499999999999998,0.81,7.108994412648921e-05
7786,1.08,0.81,7.284889295737887e-05
7787,1.1099999999999999,0.81,7.466852643561251e-05
7788,1.1400000000000001,0.81,7.654884456119004e-05
7789,1.17,0.81,7.848984733411142e-05
7790,1.2000000000000002,0.81,8.049153475437607e-05
7791,1.23,0.81,8.255390682198594e-05
7792,1.2600000000000002,0.81,8.467696353693846e-05
7793,1.29,0.81,8.686070489923537e-05
7794,1.3199999999999998,0.81,8.910513090887587e-05
7795,1.3499999999999996,0.81,9.141024156586048e-05
7796,1.38,0.81,9.37760368701889e-05
7797,1.4100000000000001,0.81,9.620251682186112e-05
7798,1.44,0.81,9.868968142087755e-05
7799,1.4699999999999998,0.81,0.00010123753066723762
7800,-1.5,0.8399999999999999,0.0001446309691291382
7801,-1.47,0.8399999999999999,0.0001412310401979793
7802,-1.44,0.8399999999999999,0.00013789179591416358
7803,-1.41,0.8399999999999999,0.00013461323627769238
7804,-1.38,0.8399999999999999,0.00013139536128856447
7805,-1.35,0.8399999999999999,0.00012823817094677984
7806,-1.32,0.8399999999999999,0.00012514166525234009
7807,-1.29,0.8399999999999999,0.00012210584420524402
7808,-1.26,0.8399999999999999,0.00011913070780549211
7809,-1.23,0.8399999999999999,0.0001162162560530833
7810,-1.2,0.8399999999999999,0.00011336248894801897
7811,-1.17,0.8399999999999999,0.00011056940649029812
7812,-1.1400000000000001,0.8399999999999999,0.00010783700867992095
7813,-1.1099999999999999,0.8399999999999999,0.0001051652955168884
7814,-1.08,0.8399999999999999,0.00010255426700119854
7815,-1.05,0.8399999999999999,0.00010000392313285405
7816,-1.02,0.8399999999999999,9.751426391185288e-05
7817,-0.99,0.8399999999999999,9.508528933819509e-05
7818,-0.96,0.8399999999999999,9.271699941188151e-05
7819,-0.9299999999999999,0.8399999999999999,9.040939413291155e-05
7820,-0.8999999999999999,0.8399999999999999,8.816247350128568e-05
7821,-0.87,0.8399999999999999,8.597623751700357e-05
7822,-0.84,0.8399999999999999,8.385068618006583e-05
7823,-0.8099999999999999,0.8399999999999999,8.178581949047155e-05
7824,-0.78,0.8399999999999999,7.978163744822168e-05
7825,-0.75,0.8399999999999999,7.783814005331466e-05
7826,-0.72,0.8399999999999999,7.595532730575197e-05
7827,-0.69,0.8399999999999999,7.413319920553342e-05
7828,-0.6599999999999999,0.8399999999999999,7.2371755752658e-05
7829,-0.6300000000000001,0.8399999999999999,7.067099694712694e-05
7830,-0.6000000000000001,0.8399999999999999,6.90309227889399e-05
7831,-0.5700000000000001,0.8399999999999999,6.745153327809665e-05
7832,-0.54,0.8399999999999999,6.593282841459733e-05
7833,-0.51,0.8399999999999999,6.447480819844169e-05
7834,-0.48,0.8399999999999999,6.307747262963006e-05
7835,-0.4500000000000002,0.8399999999999999,6.174082170816245e-05
7836,-0.41999999999999993,0.8399999999999999,6.04648554340385e-05
7837,-0.3900000000000001,0.8399999999999999,5.924957380725826e-05
7838,-0.3599999999999999,0.8399999999999999,5.809497682782232e-05
7839,-0.33000000000000007,0.8399999999999999,5.7001064495729936e-05
7840,-0.2999999999999998,0.8399999999999999,5.596783681098126e-05
7841,-0.27,0.8399999999999999,5.49952937735766e-05
7842,-0.24,0.8399999999999999,5.4083435383516034e-05
7843,-0.20999999999999996,0.8399999999999999,5.323226164079926e-05
7844,-0.17999999999999994,0.8399999999999999,5.244177254542618e-05
7845,-0.1499999999999999,0.8399999999999999,5.1711968097397e-05
7846,-0.11999999999999988,0.8399999999999999,5.104284829671184e-05
7847,-0.09000000000000008,0.8399999999999999,5.043441314337025e-05
7848,-0.06000000000000005,0.8399999999999999,4.988666263737296e-05
7849,-0.030000000000000027,0.8399999999999999,4.939959677871904e-05
7850,0.0,0.8399999999999999,4.897321556740944e-05
7851,0.030000000000000027,0.8399999999999999,4.860751900344359e-05
7852,0.06000000000000005,0.8399999999999999,4.830250708682139e-05
7853,0.09000000000000008,0.8399999999999999,4.805817981754331e-05
7854,0.1200000000000001,0.8399999999999999,4.787453719560891e-05
7855,0.15000000000000013,0.8399999999999999,4.77515792210184e-05
7856,0.18000000000000016,0.8399999999999999,4.7689305893772115e-05
7857,0.20999999999999996,0.8399999999999999,4.7687717213869335e-05
7858,0.23999999999999977,0.8399999999999999,4.774681318131046e-05
7859,0.27,0.8399999999999999,4.7866593796095944e-05
7860,0.2999999999999998,0.8399999999999999,4.804705905822461e-05
7861,0.33000000000000007,0.8399999999999999,4.8288208967697254e-05
7862,0.3599999999999999,0.8399999999999999,4.8590043524513895e-05
7863,0.3900000000000001,0.8399999999999999,4.8952562728674735e-05
7864,0.41999999999999993,0.8399999999999999,4.937576658017907e-05
7865,0.4500000000000002,0.8399999999999999,4.9859655079027506e-05
7866,0.48,0.8399999999999999,5.040422822521963e-05
7867,0.5100000000000002,0.8399999999999999,5.10094860187554e-05
7868,0.54,0.8399999999999999,5.1675428459635395e-05
7869,0.5699999999999998,0.8399999999999999,5.2402055547858906e-05
7870,0.5999999999999996,0.8399999999999999,5.3189367283426825e-05
7871,0.6299999999999999,0.8399999999999999,5.403736366633837e-05
7872,0.6600000000000001,0.8399999999999999,5.494604469659393e-05
7873,0.69,0.8399999999999999,5.591541037419302e-05
7874,0.7199999999999998,0.8399999999999999,5.694546069913605e-05
7875,0.75,0.8399999999999999,5.803619567142284e-05
7876,0.7800000000000002,0.8399999999999999,5.918761529105408e-05
7877,0.81,0.8399999999999999,6.039971955802833e-05
7878,0.8399999999999999,0.8399999999999999,6.167250847234706e-05
7879,0.8700000000000001,0.8399999999999999,6.300598203400995e-05
7880,0.9000000000000004,0.8399999999999999,6.440014024301577e-05
7881,0.9300000000000002,0.8399999999999999,6.585498309936634e-05
7882,0.96,0.8399999999999999,6.737051060306028e-05
7883,0.9899999999999998,0.8399999999999999,6.894672275409828e-05
7884,1.02,0.8399999999999999,7.058361955248012e-05
7885,1.0499999999999998,0.8399999999999999,7.228120099820581e-05
7886,1.08,0.8399999999999999,7.403946709127526e-05
7887,1.1099999999999999,0.8399999999999999,7.585841783168836e-05
7888,1.1400000000000001,0.8399999999999999,7.773805321944633e-05
7889,1.17,0.8399999999999999,7.967837325454732e-05
7890,1.2000000000000002,0.8399999999999999,8.167937793699233e-05
7891,1.23,0.8399999999999999,8.374106726678136e-05
7892,1.2600000000000002,0.8399999999999999,8.586344124391416e-05
7893,1.29,0.8399999999999999,8.804649986839077e-05
7894,1.3199999999999998,0.8399999999999999,9.029024314021113e-05
7895,1.3499999999999996,0.8399999999999999,9.259467105937578e-05
7896,1.38,0.8399999999999999,9.495978362588369e-05
7897,1.4100000000000001,0.8399999999999999,9.738558083973589e-05
7898,1.44,0.8399999999999999,9.987206270093228e-05
7899,1.4699999999999998,0.8399999999999999,0.00010241922920947182
7900,-1.5,0.8700000000000001,0.00014593966200290406
7901,-1.47,0.8700000000000001,0.0001425390503339253
7902,-1.44,0.8700000000000001,0.00013919912331228828
7903,-1.41,0.8700000000000001,0.00013591988093799738
7904,-1.38,0.8700000000000001,0.00013270132321104838
7905,-1.35,0.8700000000000001,0.0001295434501314443
7906,-1.32,0.8700000000000001,0.00012644626169918373
7907,-1.29,0.8700000000000001,0.00012340975791426788
7908,-1.26,0.8700000000000001,0.00012043393877669565
7909,-1.23,0.8700000000000001,0.00011751880428646595
7910,-1.2,0.8700000000000001,0.0001146643544435824
7911,-1.17,0.8700000000000001,0.00011187058924804158
7912,-1.1400000000000001,0.8700000000000001,0.00010913750869984422
7913,-1.1099999999999999,0.8700000000000001,0.00010646511279899077
7914,-1.08,0.8700000000000001,0.00010385340154548177
7915,-1.05,0.8700000000000001,0.00010130237493931644
7916,-1.02,0.8700000000000001,9.881203298049486e-05
7917,-0.99,0.8700000000000001,9.63823756690175e-05
7918,-0.96,0.8700000000000001,9.40134030048837e-05
7919,-0.9299999999999999,0.8700000000000001,9.170511498809396e-05
7920,-0.8999999999999999,0.8700000000000001,8.945751161864805e-05
7921,-0.87,0.8700000000000001,8.727059289654575e-05
7922,-0.84,0.8700000000000001,8.514435882178746e-05
7923,-0.8099999999999999,0.8700000000000001,8.307880939437277e-05
7924,-0.78,0.8700000000000001,8.107394461430233e-05
7925,-0.75,0.8700000000000001,7.912976448157559e-05
7926,-0.72,0.8700000000000001,7.72462689961927e-05
7927,-0.69,0.8700000000000001,7.542345815815363e-05
7928,-0.6599999999999999,0.8700000000000001,7.366133196745914e-05
7929,-0.6300000000000001,0.8700000000000001,7.195989042410768e-05
7930,-0.6000000000000001,0.8700000000000001,7.031913352810042e-05
7931,-0.5700000000000001,0.8700000000000001,6.873906127943727e-05
7932,-0.54,0.8700000000000001,6.72196736781175e-05
7933,-0.51,0.8700000000000001,6.576097072414139e-05
7934,-0.48,0.8700000000000001,6.436295241750984e-05
7935,-0.4500000000000002,0.8700000000000001,6.302561875822169e-05
7936,-0.41999999999999993,0.8700000000000001,6.174896974627755e-05
7937,-0.3900000000000001,0.8700000000000001,6.0533005381677144e-05
7938,-0.3599999999999999,0.8700000000000001,5.93777256644213e-05
7939,-0.33000000000000007,0.8700000000000001,5.828313059450866e-05
7940,-0.2999999999999998,0.8700000000000001,5.724922017193983e-05
7941,-0.27,0.8700000000000001,5.6275994396715014e-05
7942,-0.24,0.8700000000000001,5.5363453268834106e-05
7943,-0.20999999999999996,0.8700000000000001,5.451159678829728e-05
7944,-0.17999999999999994,0.8700000000000001,5.3720424955104e-05
7945,-0.1499999999999999,0.8700000000000001,5.2989937769254926e-05
7946,-0.11999999999999988,0.8700000000000001,5.23201352307495e-05
7947,-0.09000000000000008,0.8700000000000001,5.1711017339587875e-05
7948,-0.06000000000000005,0.8700000000000001,5.1162584095770336e-05
7949,-0.030000000000000027,0.8700000000000001,5.0674835499296575e-05
7950,0.0,0.8700000000000001,5.0247771550166254e-05
7951,0.030000000000000027,0.8700000000000001,4.988139224838032e-05
7952,0.06000000000000005,0.8700000000000001,4.957569759393828e-05
7953,0.09000000000000008,0.8700000000000001,4.933068758684004e-05
7954,0.1200000000000001,0.8700000000000001,4.9146362227085864e-05
7955,0.15000000000000013,0.8700000000000001,4.902272151467495e-05
7956,0.18000000000000016,0.8700000000000001,4.8959765449608425e-05
7957,0.20999999999999996,0.8700000000000001,4.8957494031885576e-05
7958,0.23999999999999977,0.8700000000000001,4.901590726150644e-05
7959,0.27,0.8700000000000001,4.9135005138471506e-05
7960,0.2999999999999998,0.8700000000000001,4.9314787662780434e-05
7961,0.33000000000000007,0.8700000000000001,4.955525483443283e-05
7962,0.3599999999999999,0.8700000000000001,4.985640665342931e-05
7963,0.3900000000000001,0.8700000000000001,5.021824311976959e-05
7964,0.41999999999999993,0.8700000000000001,5.064076423345395e-05
7965,0.4500000000000002,0.8700000000000001,5.112396999448219e-05
7966,0.48,0.8700000000000001,5.166786040285424e-05
7967,0.5100000000000002,0.8700000000000001,5.2272435458569957e-05
7968,0.54,0.8700000000000001,5.2937695161630095e-05
7969,0.5699999999999998,0.8700000000000001,5.3663639512033327e-05
7970,0.5999999999999996,0.8700000000000001,5.445026850978087e-05
7971,0.6299999999999999,0.8700000000000001,5.52975821548721e-05
7972,0.6600000000000001,0.8700000000000001,5.620558044730752e-05
7973,0.69,0.8700000000000001,5.717426338708678e-05
7974,0.7199999999999998,0.8700000000000001,5.820363097420954e-05
7975,0.75,0.8700000000000001,5.9293683208676105e-05
7976,0.7800000000000002,0.8700000000000001,6.044442009048687e-05
7977,0.81,0.8700000000000001,6.165584161964158e-05
7978,0.8399999999999999,0.8700000000000001,6.292794779613994e-05
7979,0.8700000000000001,0.8700000000000001,6.426073861998253e-05
7980,0.9000000000000004,0.8700000000000001,6.565421409116853e-05
7981,0.9300000000000002,0.8700000000000001,6.710837420969868e-05
7982,0.96,0.8700000000000001,6.862321897557256e-05
7983,0.9899999999999998,0.8700000000000001,7.019874838879013e-05
7984,1.02,0.8700000000000001,7.183496244935175e-05
7985,1.0499999999999998,0.8700000000000001,7.353186115725744e-05
7986,1.08,0.8700000000000001,7.528944451250678e-05
7987,1.1099999999999999,0.8700000000000001,7.710771251510023e-05
7988,1.1400000000000001,0.8700000000000001,7.898666516503693e-05
7989,1.17,0.8700000000000001,8.092630246231811e-05
7990,1.2000000000000002,0.8700000000000001,8.292662440694294e-05
7991,1.23,0.8700000000000001,8.498763099891161e-05
7992,1.2600000000000002,0.8700000000000001,8.710932223822472e-05
7993,1.29,0.8700000000000001,8.929169812488076e-05
7994,1.3199999999999998,0.8700000000000001,9.15347586588808e-05
7995,1.3499999999999996,0.8700000000000001,9.383850384022612e-05
7996,1.38,0.8700000000000001,9.620293366891348e-05
7997,1.4100000000000001,0.8700000000000001,9.862804814494585e-05
7998,1.44,0.8700000000000001,0.00010111384726832174
7999,1.4699999999999998,0.8700000000000001,0.00010366033103904109
8000,-1.5,0.9000000000000004,0.00014730775816400345
8001,-1.47,0.9000000000000004,0.000143906463757204
8002,-1.44,0.9000000000000004,0.00014056585399774879
8003,-1.41,0.9000000000000004,0.00013728592888563712
8004,-1.38,0.9000000000000004,0.0001340666884208676
8005,-1.35,0.9000000000000004,0.0001309081326034439
8006,-1.32,0.9000000000000004,0.00012781026143336355
8007,-1.29,0.9000000000000004,0.0001247730749106268
8008,-1.26,0.9000000000000004,0.00012179657303523379
8009,-1.23,0.9000000000000004,0.00011888075580718511
8010,-1.2,0.9000000000000004,0.00011602562322648056
8011,-1.17,0.9000000000000004,0.00011323117529311957
8012,-1.1400000000000001,0.9000000000000004,0.00011049741200710206
8013,-1.1099999999999999,0.9000000000000004,0.00010782433336842987
8014,-1.08,0.9000000000000004,0.00010521193937709971
8015,-1.05,0.9000000000000004,0.00010266023003311418
8016,-1.02,0.9000000000000004,0.00010016920533647248
8017,-0.99,0.9000000000000004,9.773886528717502e-05
8018,-0.96,0.9000000000000004,9.536920988522093e-05
8019,-0.9299999999999999,0.9000000000000004,9.306023913061062e-05
8020,-0.8999999999999999,0.9000000000000004,9.081195302334477e-05
8021,-0.87,0.9000000000000004,8.862435156342256e-05
8022,-0.84,0.9000000000000004,8.649743475084406e-05
8023,-0.8099999999999999,0.9000000000000004,8.443120258560956e-05
8024,-0.78,0.9000000000000004,8.242565506771844e-05
8025,-0.75,0.9000000000000004,8.048079219717192e-05
8026,-0.72,0.9000000000000004,7.859661397396895e-05
8027,-0.69,0.9000000000000004,7.677312039810998e-05
8028,-0.6599999999999999,0.9000000000000004,7.501031146959458e-05
8029,-0.6300000000000001,0.9000000000000004,7.330818718842334e-05
8030,-0.6000000000000001,0.9000000000000004,7.166674755459574e-05
8031,-0.5700000000000001,0.9000000000000004,7.008599256811173e-05
8032,-0.54,0.9000000000000004,6.85659222289727e-05
8033,-0.51,0.9000000000000004,6.71065365371766e-05
8034,-0.48,0.9000000000000004,6.570783549272431e-05
8035,-0.4500000000000002,0.9000000000000004,6.436981909561655e-05
8036,-0.41999999999999993,0.9000000000000004,6.309248734585196e-05
8037,-0.3900000000000001,0.9000000000000004,6.18758402434316e-05
8038,-0.3599999999999999,0.9000000000000004,6.071987778835554e-05
8039,-0.33000000000000007,0.9000000000000004,5.9624599980622615e-05
8040,-0.2999999999999998,0.9000000000000004,5.859000682023376e-05
8041,-0.27,0.9000000000000004,5.761609830718869e-05
8042,-0.24,0.9000000000000004,5.6702874441487895e-05
8043,-0.20999999999999996,0.9000000000000004,5.585033522313059e-05
8044,-0.17999999999999994,0.9000000000000004,5.505848065211729e-05
8045,-0.1499999999999999,0.9000000000000004,5.432731072844771e-05
8046,-0.11999999999999988,0.9000000000000004,5.3656825452122246e-05
8047,-0.09000000000000008,0.9000000000000004,5.30470248231407e-05
8048,-0.06000000000000005,0.9000000000000004,5.2497908841502926e-05
8049,-0.030000000000000027,0.9000000000000004,5.200947750720874e-05
8050,0.0,0.9000000000000004,5.158173082025901e-05
8051,0.030000000000000027,0.9000000000000004,5.121466878065246e-05
8052,0.06000000000000005,0.9000000000000004,5.090829138839031e-05
8053,0.09000000000000008,0.9000000000000004,5.066259864347178e-05
8054,0.1200000000000001,0.9000000000000004,5.047759054589708e-05
8055,0.15000000000000013,0.9000000000000004,5.035326709566648e-05
8056,0.18000000000000016,0.9000000000000004,5.0289628292779734e-05
8057,0.20999999999999996,0.9000000000000004,5.028667413723631e-05
8058,0.23999999999999977,0.9000000000000004,5.0344404629037644e-05
8059,0.27,0.9000000000000004,5.046281976818198e-05
8060,0.2999999999999998,0.9000000000000004,5.0641919554671014e-05
8061,0.33000000000000007,0.9000000000000004,5.0881703988503346e-05
8062,0.3599999999999999,0.9000000000000004,5.118217306967985e-05
8063,0.3900000000000001,0.9000000000000004,5.1543326798199895e-05
8064,0.41999999999999993,0.9000000000000004,5.196516517406423e-05
8065,0.4500000000000002,0.9000000000000004,5.244768819727217e-05
8066,0.48,0.9000000000000004,5.299089586782385e-05
8067,0.5100000000000002,0.9000000000000004,5.359478818571967e-05
8068,0.54,0.9000000000000004,5.42593651509592e-05
8069,0.5699999999999998,0.9000000000000004,5.498462676354261e-05
8070,0.5999999999999996,0.9000000000000004,5.577057302346994e-05
8071,0.6299999999999999,0.9000000000000004,5.661720393074122e-05
8072,0.6600000000000001,0.9000000000000004,5.7524519485355964e-05
8073,0.69,0.9000000000000004,5.8492519687315034e-05
8074,0.7199999999999998,0.9000000000000004,5.952120453661771e-05
8075,0.75,0.9000000000000004,6.0610574033264455e-05
8076,0.7800000000000002,0.9000000000000004,6.176062817725498e-05
8077,0.81,0.9000000000000004,6.297136696858953e-05
8078,0.8399999999999999,0.9000000000000004,6.424279040726767e-05
8079,0.8700000000000001,0.9000000000000004,6.557489849328966e-05
8080,0.9000000000000004,0.9000000000000004,6.696769122665626e-05
8081,0.9300000000000002,0.9000000000000004,6.842116860736585e-05
8082,0.96,0.9000000000000004,6.993533063541966e-05
8083,0.9899999999999998,0.9000000000000004,7.15101773108175e-05
8084,1.02,0.9000000000000004,7.314570863355844e-05
8085,1.0499999999999998,0.9000000000000004,7.484192460364446e-05
8086,1.08,0.9000000000000004,7.659882522107355e-05
8087,1.1099999999999999,0.9000000000000004,7.841641048584658e-05
8088,1.1400000000000001,0.9000000000000004,8.029468039796361e-05
8089,1.17,0.9000000000000004,8.223363495742435e-05
8090,1.2000000000000002,0.9000000000000004,8.423327416422922e-05
8091,1.23,0.9000000000000004,8.629359801837767e-05
8092,1.2600000000000002,0.9000000000000004,8.841460651987009e-05
8093,1.29,0.9000000000000004,9.0596299668706e-05
8094,1.3199999999999998,0.9000000000000004,9.283867746488654e-05
8095,1.3499999999999996,0.9000000000000004,9.514173990841076e-05
8096,1.38,0.9000000000000004,9.750548699927857e-05
8097,1.4100000000000001,0.9000000000000004,9.992991873749035e-05
8098,1.44,0.9000000000000004,0.00010241503512304624
8099,1.4699999999999998,0.9000000000000004,0.00010496083615594612
8100,-1.5,0.9300000000000002,0.00014873525761243894
8101,-1.47,0.9300000000000002,0.00014533328046781885
8102,-1.44,0.9300000000000002,0.00014199198797054294
8103,-1.41,0.9300000000000002,0.00013871138012061087
8104,-1.38,0.9300000000000002,0.00013549145691802263
8105,-1.35,0.9300000000000002,0.0001323322183627783
8106,-1.32,0.9300000000000002,0.00012923366445487768
8107,-1.29,0.9300000000000002,0.00012619579519432102
8108,-1.26,0.9300000000000002,0.0001232186105811084
8109,-1.23,0.9300000000000002,0.00012030211061523937
8110,-1.2,0.9300000000000002,0.00011744629529671411
8111,-1.17,0.9300000000000002,0.00011465116462553313
8112,-1.1400000000000001,0.9300000000000002,0.00011191671860169581
8113,-1.1099999999999999,0.9300000000000002,0.00010924295722520209
8114,-1.08,0.9300000000000002,0.00010662988049605282
8115,-1.05,0.9300000000000002,0.00010407748841424726
8116,-1.02,0.9300000000000002,0.00010158578097978496
8117,-0.99,0.9300000000000002,9.915475819266727e-05
8118,-0.96,0.9300000000000002,9.67844200528929e-05
8119,-0.9299999999999999,0.9300000000000002,9.447476656046348e-05
8120,-0.8999999999999999,0.9300000000000002,9.222579771537685e-05
8121,-0.87,0.9300000000000002,9.003751351763414e-05
8122,-0.84,0.9300000000000002,8.790991396723542e-05
8123,-0.8099999999999999,0.9300000000000002,8.584299906418047e-05
8124,-0.78,0.9300000000000002,8.383676880846997e-05
8125,-0.75,0.9300000000000002,8.189122320010294e-05
8126,-0.72,0.9300000000000002,8.000636223907963e-05
8127,-0.69,0.9300000000000002,7.818218592540066e-05
8128,-0.6599999999999999,0.9300000000000002,7.641869425906561e-05
8129,-0.6300000000000001,0.9300000000000002,7.471588724007342e-05
8130,-0.6000000000000001,0.9300000000000002,7.307376486842601e-05
8131,-0.5700000000000001,0.9300000000000002,7.149232714412201e-05
8132,-0.54,0.9300000000000002,6.99715740671624e-05
8133,-0.51,0.9300000000000002,6.851150563754629e-05
8134,-0.48,0.9300000000000002,6.711212185527408e-05
8135,-0.4500000000000002,0.9300000000000002,6.577342272034596e-05
8136,-0.41999999999999993,0.9300000000000002,6.449540823276163e-05
8137,-0.3900000000000001,0.9300000000000002,6.327807839252117e-05
8138,-0.3599999999999999,0.9300000000000002,6.212143319962394e-05
8139,-0.33000000000000007,0.9300000000000002,6.1025472654071256e-05
8140,-0.2999999999999998,0.9300000000000002,5.999019675586258e-05
8141,-0.27,0.9300000000000002,5.901560550499757e-05
8142,-0.24,0.9300000000000002,5.810169890147646e-05
8143,-0.20999999999999996,0.9300000000000002,5.724847694529883e-05
8144,-0.17999999999999994,0.9300000000000002,5.645593963646565e-05
8145,-0.1499999999999999,0.9300000000000002,5.572408697497634e-05
8146,-0.11999999999999988,0.9300000000000002,5.5052918960829966e-05
8147,-0.09000000000000008,0.9300000000000002,5.4442435594028246e-05
8148,-0.06000000000000005,0.9300000000000002,5.3892636874570197e-05
8149,-0.030000000000000027,0.9300000000000002,5.340352280245622e-05
8150,0.0,0.9300000000000002,5.297509337768618e-05
8151,0.030000000000000027,0.9300000000000002,5.260734860025964e-05
8152,0.06000000000000005,0.9300000000000002,5.230028847017708e-05
8153,0.09000000000000008,0.9300000000000002,5.205391298743821e-05
8154,0.1200000000000001,0.9300000000000002,5.1868222152043565e-05
8155,0.15000000000000013,0.9300000000000002,5.174321596399284e-05
8156,0.18000000000000016,0.9300000000000002,5.167889442328591e-05
8157,0.20999999999999996,0.9300000000000002,5.16752575299227e-05
8158,0.23999999999999977,0.9300000000000002,5.17323052839033e-05
8159,0.27,0.9300000000000002,5.18500376852278e-05
8160,0.2999999999999998,0.9300000000000002,5.202845473389623e-05
8161,0.33000000000000007,0.9300000000000002,5.226755642990898e-05
8162,0.3599999999999999,0.9300000000000002,5.256734277326488e-05
8163,0.3900000000000001,0.9300000000000002,5.292781376396521e-05
8164,0.41999999999999993,0.9300000000000002,5.334896940200879e-05
8165,0.4500000000000002,0.9300000000000002,5.38308096873967e-05
8166,0.48,0.9300000000000002,5.437333462012832e-05
8167,0.5100000000000002,0.9300000000000002,5.497654420020428e-05
8168,0.54,0.9300000000000002,5.56404384276238e-05
8169,0.5699999999999998,0.9300000000000002,5.636501730238659e-05
8170,0.5999999999999996,0.9300000000000002,5.715028082449417e-05
8171,0.6299999999999999,0.9300000000000002,5.7996228993944986e-05
8172,0.6600000000000001,0.9300000000000002,5.890286181073998e-05
8173,0.69,0.9300000000000002,5.987017927487872e-05
8174,0.7199999999999998,0.9300000000000002,6.089818138636162e-05
8175,0.75,0.9300000000000002,6.198686814518786e-05
8176,0.7800000000000002,0.9300000000000002,6.313623955135827e-05
8177,0.81,0.9300000000000002,6.434629560487268e-05
8178,0.8399999999999999,0.9300000000000002,6.561703630573054e-05
8179,0.8700000000000001,0.9300000000000002,6.694846165393262e-05
8180,0.9000000000000004,0.9300000000000002,6.834057164947834e-05
8181,0.9300000000000002,0.9300000000000002,6.979336629236828e-05
8182,0.96,0.9300000000000002,7.130684558260174e-05
8183,0.9899999999999998,0.9300000000000002,7.288100952017947e-05
8184,1.02,0.9300000000000002,7.451585810510058e-05
8185,1.0499999999999998,0.9300000000000002,7.621139133736611e-05
8186,1.08,0.9300000000000002,7.796760921697478e-05
8187,1.1099999999999999,0.9300000000000002,7.978451174392791e-05
8188,1.1400000000000001,0.9300000000000002,8.166209891822469e-05
8189,1.17,0.9300000000000002,8.360037073986582e-05
8190,1.2000000000000002,0.9300000000000002,8.559932720884982e-05
8191,1.23,0.9300000000000002,8.765896832517835e-05
8192,1.2600000000000002,0.9300000000000002,8.977929408885027e-05
8193,1.29,0.9300000000000002,9.196030449986648e-05
8194,1.3199999999999998,0.9300000000000002,9.420199955822708e-05
8195,1.3499999999999996,0.9300000000000002,9.650437926393086e-05
8196,1.38,0.9300000000000002,9.886744361697844e-05
8197,1.4100000000000001,0.9300000000000002,0.00010129119261737006
8198,1.44,0.9300000000000002,0.00010377562626510544
8199,1.4699999999999998,0.9300000000000002,0.00010632074456018496
8200,-1.5,0.96,0.00015022216034820903
8201,-1.47,0.96,0.0001468195004657689
8202,-1.44,0.96,0.00014347752523067255
8203,-1.41,0.96,0.0001401962346429205
8204,-1.38,0.96,0.00013697562870251234
8205,-1.35,0.96,0.00013381570740944782
8206,-1.32,0.96,0.00013071647076372706
8207,-1.29,0.96,0.0001276779187653507
8208,-1.26,0.96,0.0001247000514143166
8209,-1.23,0.96,0.0001217828687106282
8210,-1.2,0.96,0.00011892637065428249
8211,-1.17,0.96,0.00011613055724528205
8212,-1.1400000000000001,0.96,0.00011339542848362425
8213,-1.1099999999999999,0.96,0.00011072098436931048
8214,-1.08,0.96,0.00010810722490234063
8215,-1.05,0.96,0.00010555415008271472
8216,-1.02,0.96,0.00010306175991043291
8217,-0.99,0.96,0.00010063005438549507
8218,-0.96,0.96,9.825903350790094e-05
8219,-0.9299999999999999,0.96,9.594869727765033e-05
8220,-0.8999999999999999,0.96,9.369904569474298e-05
8221,-0.87,0.96,9.151007875918144e-05
8222,-0.84,0.96,8.938179647096216e-05
8223,-0.8099999999999999,0.96,8.731419883008733e-05
8224,-0.78,0.96,8.5307285836556e-05
8225,-0.75,0.96,8.336105749036978e-05
8226,-0.72,0.96,8.147551379152617e-05
8227,-0.69,0.96,7.965065474002661e-05
8228,-0.6599999999999999,0.96,7.788648033587082e-05
8229,-0.6300000000000001,0.96,7.618299057905931e-05
8230,-0.6000000000000001,0.96,7.454018546959137e-05
8231,-0.5700000000000001,0.96,7.295806500746744e-05
8232,-0.54,0.96,7.143662919268741e-05
8233,-0.51,0.96,6.997587802525127e-05
8234,-0.48,0.96,6.857581150515887e-05
8235,-0.4500000000000002,0.96,6.723642963241087e-05
8236,-0.41999999999999993,0.96,6.595773240700629e-05
8237,-0.3900000000000001,0.96,6.473971982894517e-05
8238,-0.3599999999999999,0.96,6.358239189822859e-05
8239,-0.33000000000000007,0.96,6.248574861485569e-05
8240,-0.2999999999999998,0.96,6.144978997882645e-05
8241,-0.27,0.96,6.0474515990141074e-05
8242,-0.24,0.96,5.955992664879964e-05
8243,-0.20999999999999996,0.96,5.87060219548023e-05
8244,-0.17999999999999994,0.96,5.791280190814854e-05
8245,-0.1499999999999999,0.96,5.718026650883894e-05
8246,-0.11999999999999988,0.96,5.6508415756873144e-05
8247,-0.09000000000000008,0.96,5.5897249652250916e-05
8248,-0.06000000000000005,0.96,5.534676819497311e-05
8249,-0.030000000000000027,0.96,5.4856971385038824e-05
8250,0.0,0.96,5.442785922244808e-05
8251,0.030000000000000027,0.96,5.4059431707201886e-05
8252,0.06000000000000005,0.96,5.3751688839298875e-05
8253,0.09000000000000008,0.96,5.350463061874019e-05
8254,0.1200000000000001,0.96,5.331825704552542e-05
8255,0.15000000000000013,0.96,5.319256811965449e-05
8256,0.18000000000000016,0.96,5.312756384112731e-05
8257,0.20999999999999996,0.96,5.312324420994373e-05
8258,0.23999999999999977,0.96,5.317960922610458e-05
8259,0.27,0.96,5.329665888960906e-05
8260,0.2999999999999998,0.96,5.3474393200457216e-05
8261,0.33000000000000007,0.96,5.371281215864927e-05
8262,0.3599999999999999,0.96,5.401191576418528e-05
8263,0.3900000000000001,0.96,5.437170401706529e-05
8264,0.41999999999999993,0.96,5.4792176917289046e-05
8265,0.4500000000000002,0.96,5.5273334464856626e-05
8266,0.48,0.96,5.5815176659768316e-05
8267,0.5100000000000002,0.96,5.64177035020234e-05
8268,0.54,0.96,5.70809149916229e-05
8269,0.5699999999999998,0.96,5.7804811128566126e-05
8270,0.5999999999999996,0.96,5.858939191285325e-05
8271,0.6299999999999999,0.96,5.943465734448411e-05
8272,0.6600000000000001,0.96,6.0340607423458817e-05
8273,0.69,0.96,6.130724214977728e-05
8274,0.7199999999999998,0.96,6.233456152343978e-05
8275,0.75,0.96,6.342256554444635e-05
8276,0.7800000000000002,0.96,6.457125421279666e-05
8277,0.81,0.96,6.578062752849063e-05
8278,0.8399999999999999,0.96,6.70506854915281e-05
8279,0.8700000000000001,0.96,6.838142810191014e-05
8280,0.9000000000000004,0.96,6.977285535963587e-05
8281,0.9300000000000002,0.96,7.122496726470557e-05
8282,0.96,0.96,7.27377638171189e-05
8283,0.9899999999999998,0.96,7.431124501687594e-05
8284,1.02,0.96,7.594541086397746e-05
8285,1.0499999999999998,0.96,7.764026135842234e-05
8286,1.08,0.96,7.939579650021138e-05
8287,1.1099999999999999,0.96,8.121201628934453e-05
8288,1.1400000000000001,0.96,8.3088920725821e-05
8289,1.17,0.96,8.502650980964145e-05
8290,1.2000000000000002,0.96,8.702478354080597e-05
8291,1.23,0.96,8.908374191931387e-05
8292,1.2600000000000002,0.96,9.120338494516656e-05
8293,1.29,0.96,9.338371261836212e-05
8294,1.3199999999999998,0.96,9.562472493890184e-05
8295,1.3499999999999996,0.96,9.792642190678637e-05
8296,1.38,0.96,0.00010028880352201382
8297,1.4100000000000001,0.96,0.00010271186978458553
8298,1.44,0.96,0.00010519562069450046
8299,1.4699999999999998,0.96,0.00010774005625175962
8300,-1.5,0.9899999999999998,0.00015176846637131403
8301,-1.47,0.9899999999999998,0.00014836512375105394
8302,-1.44,0.9899999999999998,0.0001450224657781378
8303,-1.41,0.9899999999999998,0.0001417404924525653
8304,-1.38,0.9899999999999998,0.00013851920377433655
8305,-1.35,0.9899999999999998,0.0001353585997434516
8306,-1.32,0.9899999999999998,0.00013225868035991183
8307,-1.29,0.9899999999999998,0.00012921944562371493
8308,-1.26,0.9899999999999998,0.00012624089553486158
8309,-1.23,0.9899999999999998,0.00012332303009335202
8310,-1.2,0.9899999999999998,0.0001204658492991866
8311,-1.17,0.9899999999999998,0.00011766935315236502
8312,-1.1400000000000001,0.9899999999999998,0.0001149335416528878
8313,-1.1099999999999999,0.9899999999999998,0.0001122584148007526
8314,-1.08,0.9899999999999998,0.0001096439725959634
8315,-1.05,0.9899999999999998,0.00010709021503851715
8316,-1.02,0.9899999999999998,0.00010459714212841505
8317,-0.99,0.9899999999999998,0.00010216475386565689
8318,-0.96,0.9899999999999998,9.979305025024252e-05
8319,-0.9299999999999999,0.9899999999999998,9.748203128217212e-05
8320,-0.8999999999999999,0.9899999999999998,9.5231696961446e-05
8321,-0.87,0.9899999999999998,9.30420472880626e-05
8322,-0.84,0.9899999999999998,9.091308226202384e-05
8323,-0.8099999999999999,0.9899999999999998,8.884480188332876e-05
8324,-0.78,0.9899999999999998,8.683720615197793e-05
8325,-0.75,0.9899999999999998,8.489029506797069e-05
8326,-0.72,0.9899999999999998,8.300406863130696e-05
8327,-0.69,0.9899999999999998,8.117852684198756e-05
8328,-0.6599999999999999,0.9899999999999998,7.94136697000119e-05
8329,-0.6300000000000001,0.9899999999999998,7.770949720538e-05
8330,-0.6000000000000001,0.9899999999999998,7.606600935809202e-05
8331,-0.5700000000000001,0.9899999999999998,7.448320615814764e-05
8332,-0.54,0.9899999999999998,7.29610876055478e-05
8333,-0.51,0.9899999999999998,7.149965370029114e-05
8334,-0.48,0.9899999999999998,7.009890444237858e-05
8335,-0.4500000000000002,0.9899999999999998,6.87588398318103e-05
8336,-0.41999999999999993,0.9899999999999998,6.74794598685853e-05
8337,-0.3900000000000001,0.9899999999999998,6.626076455270494e-05
8338,-0.3599999999999999,0.9899999999999998,6.510275388416808e-05
8339,-0.33000000000000007,0.9899999999999998,6.400542786297467e-05
8340,-0.2999999999999998,0.9899999999999998,6.296878648912541e-05
8341,-0.27,0.9899999999999998,6.19928297626198e-05
8342,-0.24,0.9899999999999998,6.107755768345857e-05
8343,-0.20999999999999996,0.9899999999999998,6.022297025164064e-05
8344,-0.17999999999999994,0.9899999999999998,5.9429067467167076e-05
8345,-0.1499999999999999,0.9899999999999998,5.86958493300371e-05
8346,-0.11999999999999988,0.9899999999999998,5.802331584025108e-05
8347,-0.09000000000000008,0.9899999999999998,5.741146699780892e-05
8348,-0.06000000000000005,0.9899999999999998,5.686030280271056e-05
8349,-0.030000000000000027,0.9899999999999998,5.636982325495634e-05
8350,0.0,0.9899999999999998,5.5940028354545535e-05
8351,0.030000000000000027,0.9899999999999998,5.557091810147912e-05
8352,0.06000000000000005,0.9899999999999998,5.526249249575629e-05
8353,0.09000000000000008,0.9899999999999998,5.501475153737716e-05
8354,0.1200000000000001,0.9899999999999998,5.482769522634219e-05
8355,0.15000000000000013,0.9899999999999998,5.470132356265075e-05
8356,0.18000000000000016,0.9899999999999998,5.463563654630368e-05
8357,0.20999999999999996,0.9899999999999998,5.463063417729988e-05
8358,0.23999999999999977,0.9899999999999998,5.4686316455640614e-05
8359,0.27,0.9899999999999998,5.4802683381324925e-05
8360,0.2999999999999998,0.9899999999999998,5.49797349543532e-05
8361,0.33000000000000007,0.9899999999999998,5.521747117472473e-05
8362,0.3599999999999999,0.9899999999999998,5.551589204244106e-05
8363,0.3900000000000001,0.9899999999999998,5.587499755750066e-05
8364,0.41999999999999993,0.9899999999999998,5.6294787719903994e-05
8365,0.4500000000000002,0.9899999999999998,5.677526252965154e-05
8366,0.48,0.9899999999999998,5.731642198674311e-05
8367,0.5100000000000002,0.9899999999999998,5.79182660911783e-05
8368,0.54,0.9899999999999998,5.8580794842957326e-05
8369,0.5699999999999998,0.9899999999999998,5.930400824208003e-05
8370,0.5999999999999996,0.9899999999999998,6.0087906288547575e-05
8371,0.6299999999999999,0.9899999999999998,6.093248898235798e-05
8372,0.6600000000000001,0.9899999999999998,6.18377563235126e-05
8373,0.69,0.9899999999999998,6.280370831201095e-05
8374,0.7199999999999998,0.9899999999999998,6.383034494785326e-05
8375,0.75,0.9899999999999998,6.491766623103955e-05
8376,0.7800000000000002,0.9899999999999998,6.606567216156939e-05
8377,0.81,0.9899999999999998,6.727436273944339e-05
8378,0.8399999999999999,0.9899999999999998,6.854373796466149e-05
8379,0.8700000000000001,0.9899999999999998,6.987379783722277e-05
8380,0.9000000000000004,0.9899999999999998,7.126454235712842e-05
8381,0.9300000000000002,0.9899999999999998,7.271597152437818e-05
8382,0.96,0.9899999999999998,7.422808533897105e-05
8383,0.9899999999999998,0.9899999999999998,7.580088380090837e-05
8384,1.02,0.9899999999999998,7.743436691018936e-05
8385,1.0499999999999998,0.9899999999999998,7.912853466681434e-05
8386,1.08,0.9899999999999998,8.088338707078302e-05
8387,1.1099999999999999,0.9899999999999998,8.269892412209639e-05
8388,1.1400000000000001,0.9899999999999998,8.457514582075262e-05
8389,1.17,0.9899999999999998,8.651205216675289e-05
8390,1.2000000000000002,0.9899999999999998,8.850964316009676e-05
8391,1.23,0.9899999999999998,9.056791880078517e-05
8392,1.2600000000000002,0.9899999999999998,9.268687908881739e-05
8393,1.29,0.9899999999999998,9.486652402419271e-05
8394,1.3199999999999998,0.9899999999999998,9.710685360691263e-05
8395,1.3499999999999996,0.9899999999999998,9.940786783697645e-05
8396,1.38,0.9899999999999998,0.00010176956671438357
8397,1.4100000000000001,0.9899999999999998,0.00010419195023913548
8398,1.44,0.9899999999999998,0.0001066750184112309
8399,1.4699999999999998,0.9899999999999998,0.00010921877123066939
8400,-1.5,1.02,0.0001533741756817544
8401,-1.47,1.02,0.0001499701503236744
8402,-1.44,1.02,0.00014662680961293796
8403,-1.41,1.02,0.0001433441535495446
8404,-1.38,1.02,0.00014012218213349666
8405,-1.35,1.02,0.0001369608953647918
8406,-1.32,1.02,0.0001338602932434304
8407,-1.29,1.02,0.0001308203757694137
8408,-1.26,1.02,0.00012784114294274034
8409,-1.23,1.02,0.00012492259476341082
8410,-1.2,1.02,0.00012206473123142505
8411,-1.17,1.02,0.0001192675523467835
8412,-1.1400000000000001,1.02,0.00011653105810948588
8413,-1.1099999999999999,1.02,0.00011385524851953161
8414,-1.08,1.02,0.00011124012357692179
8415,-1.05,1.02,0.00010868568328165544
8416,-1.02,1.02,0.00010619192763373324
8417,-0.99,1.02,0.0001037588566331552
8418,-0.96,1.02,0.00010138647027992001
8419,-0.9299999999999999,1.02,9.907476857402984e-05
8420,-0.8999999999999999,1.02,9.682375151548266e-05
8421,-0.87,1.02,9.463341910427991e-05
8422,-0.84,1.02,9.250377134042075e-05
8423,-0.8099999999999999,1.02,9.04348082239058e-05
8424,-0.78,1.02,8.842652975473441e-05
8425,-0.75,1.02,8.647893593290712e-05
8426,-0.72,1.02,8.459202675842294e-05
8427,-0.69,1.02,8.276580223128372e-05
8428,-0.6599999999999999,1.02,8.100026235148754e-05
8429,-0.6300000000000001,1.02,7.929540711903615e-05
8430,-0.6000000000000001,1.02,7.765123653392784e-05
8431,-0.5700000000000001,1.02,7.606775059616351e-05
8432,-0.54,1.02,7.454494930574275e-05
8433,-0.51,1.02,7.30828326626664e-05
8434,-0.48,1.02,7.168140066693358e-05
8435,-0.4500000000000002,1.02,7.034065331854491e-05
8436,-0.41999999999999993,1.02,6.906059061750002e-05
8437,-0.3900000000000001,1.02,6.784121256379926e-05
8438,-0.3599999999999999,1.02,6.668251915744194e-05
8439,-0.33000000000000007,1.02,6.558451039842849e-05
8440,-0.2999999999999998,1.02,6.454718628675913e-05
8441,-0.27,1.02,6.357054682243353e-05
8442,-0.24,1.02,6.265459200545224e-05
8443,-0.20999999999999996,1.02,6.179932183581434e-05
8444,-0.17999999999999994,1.02,6.1004736313520295e-05
8445,-0.1499999999999999,1.02,6.027083543857055e-05
8446,-0.11999999999999988,1.02,5.959761921096428e-05
8447,-0.09000000000000008,1.02,5.898508763070166e-05
8448,-0.06000000000000005,1.02,5.843324069778303e-05
8449,-0.030000000000000027,1.02,5.794207841220885e-05
8450,0.0,1.02,5.7511600773977934e-05
8451,0.030000000000000027,1.02,5.7141807783091184e-05
8452,0.06000000000000005,1.02,5.683269943954848e-05
8453,0.09000000000000008,1.02,5.658427574334894e-05
8454,0.1200000000000001,1.02,5.6396536694493636e-05
8455,0.15000000000000013,1.02,5.6269482292982406e-05
8456,0.18000000000000016,1.02,5.620311253881518e-05
8457,0.20999999999999996,1.02,5.619742743199105e-05
8458,0.23999999999999977,1.02,5.625242697251164e-05
8459,0.27,1.02,5.63681111603757e-05
8460,0.2999999999999998,1.02,5.6544479995583895e-05
8461,0.33000000000000007,1.02,5.6781533478135735e-05
8462,0.3599999999999999,1.02,5.7079271608031334e-05
8463,0.3900000000000001,1.02,5.743769438527097e-05
8464,0.41999999999999993,1.02,5.785680180985443e-05
8465,0.4500000000000002,1.02,5.8336593881781675e-05
8466,0.48,1.02,5.887707060105327e-05
8467,0.5100000000000002,1.02,5.947823196766821e-05
8468,0.54,1.02,6.014007798162714e-05
8469,0.5699999999999998,1.02,6.08626086429297e-05
8470,0.5999999999999996,1.02,6.164582395157632e-05
8471,0.6299999999999999,1.02,6.2489723907567e-05
8472,0.6600000000000001,1.02,6.339430851090134e-05
8473,0.69,1.02,6.43595777615802e-05
8474,0.7199999999999998,1.02,6.538553165960237e-05
8475,0.75,1.02,6.647217020496813e-05
8476,0.7800000000000002,1.02,6.761949339767771e-05
8477,0.81,1.02,6.882750123773166e-05
8478,0.8399999999999999,1.02,7.009619372512932e-05
8479,0.8700000000000001,1.02,7.142557085987089e-05
8480,0.9000000000000004,1.02,7.281563264195613e-05
8481,0.9300000000000002,1.02,7.426637907138565e-05
8482,0.96,1.02,7.577781014815881e-05
8483,0.9899999999999998,1.02,7.734992587227557e-05
8484,1.02,1.02,7.89827262437361e-05
8485,1.0499999999999998,1.02,8.067621126254134e-05
8486,1.08,1.02,8.243038092868978e-05
8487,1.1099999999999999,1.02,8.424523524218226e-05
8488,1.1400000000000001,1.02,8.61207742030189e-05
8489,1.17,1.02,8.805699781119917e-05
8490,1.2000000000000002,1.02,9.005390606672334e-05
8491,1.23,1.02,9.211149896959074e-05
8492,1.2600000000000002,1.02,9.42297765198026e-05
8493,1.29,1.02,9.640873871735812e-05
8494,1.3199999999999998,1.02,9.864838556225796e-05
8495,1.3499999999999996,1.02,0.0001009487170545015
8496,1.38,1.02,0.00010330973319408896
8497,1.4100000000000001,1.02,0.00010573143398102014
8498,1.44,1.02,0.0001082138194152948
8499,1.4699999999999998,1.02,0.00011075688949691449
8500,-1.5,1.0499999999999998,0.00015503928827952893
8501,-1.47,1.0499999999999998,0.00015163458018362935
8502,-1.44,1.0499999999999998,0.00014829055673507246
8503,-1.41,1.0499999999999998,0.00014500721793385955
8504,-1.38,1.0499999999999998,0.00014178456377999103
8505,-1.35,1.0499999999999998,0.0001386225942734666
8506,-1.32,1.0499999999999998,0.0001355213094142849
8507,-1.29,1.0499999999999998,0.00013248070920244761
8508,-1.26,1.0499999999999998,0.00012950079363795394
8509,-1.23,1.0499999999999998,0.0001265815627208049
8510,-1.2,1.0499999999999998,0.0001237230164509987
8511,-1.17,1.0499999999999998,0.00012092515482853735
8512,-1.1400000000000001,1.0499999999999998,0.00011818797785341933
8513,-1.1099999999999999,1.0499999999999998,0.00011551148552564459
8514,-1.08,1.0499999999999998,0.00011289567784521526
8515,-1.05,1.0499999999999998,0.00011034055481212894
8516,-1.02,1.0499999999999998,0.00010784611642638575
8517,-0.99,1.0499999999999998,0.0001054123626879877
8518,-0.96,1.0499999999999998,0.00010303929359693276
8519,-0.9299999999999999,1.0499999999999998,0.00010072690915322234
8520,-0.8999999999999999,1.0499999999999998,9.8475209356855e-05
8521,-0.87,1.0499999999999998,9.628419420783218e-05
8522,-0.84,1.0499999999999998,9.415386370615252e-05
8523,-0.8099999999999999,1.0499999999999998,9.208421785181705e-05
8524,-0.78,1.0499999999999998,9.007525664482558e-05
8525,-0.75,1.0499999999999998,8.812698008517819e-05
8526,-0.72,1.0499999999999998,8.623938817287436e-05
8527,-0.69,1.0499999999999998,8.441248090791454e-05
8528,-0.6599999999999999,1.0499999999999998,8.264625829029865e-05
8529,-0.6300000000000001,1.0499999999999998,8.094072032002637e-05
8530,-0.6000000000000001,1.0499999999999998,7.929586699709824e-05
8531,-0.5700000000000001,1.0499999999999998,7.771169832151342e-05
8532,-0.54,1.0499999999999998,7.61882142932732e-05
8533,-0.51,1.0499999999999998,7.472541491237627e-05
8534,-0.48,1.0499999999999998,7.332330017882355e-05
8535,-0.4500000000000002,1.0499999999999998,7.198187009261458e-05
8536,-0.41999999999999993,1.0499999999999998,7.070112465374985e-05
8537,-0.3900000000000001,1.0499999999999998,6.948106386222876e-05
8538,-0.3599999999999999,1.0499999999999998,6.832168771805123e-05
8539,-0.33000000000000007,1.0499999999999998,6.722299622121772e-05
8540,-0.2999999999999998,1.0499999999999998,6.618498937172821e-05
8541,-0.27,1.0499999999999998,6.520766716958225e-05
8542,-0.24,1.0499999999999998,6.429102961478068e-05
8543,-0.20999999999999996,1.0499999999999998,6.34350767073231e-05
8544,-0.17999999999999994,1.0499999999999998,6.263980844720842e-05
8545,-0.1499999999999999,1.0499999999999998,6.190522483443838e-05
8546,-0.11999999999999988,1.0499999999999998,6.123132586901196e-05
8547,-0.09000000000000008,1.0499999999999998,6.061811155092976e-05
8548,-0.06000000000000005,1.0499999999999998,6.006558188019121e-05
8549,-0.030000000000000027,1.0499999999999998,5.9573736856796466e-05
8550,0.0,1.0499999999999998,5.9142576480745556e-05
8551,0.030000000000000027,1.0499999999999998,5.8772100752038256e-05
8552,0.06000000000000005,1.0499999999999998,5.846230967067533e-05
8553,0.09000000000000008,1.0499999999999998,5.821320323665594e-05
8554,0.1200000000000001,1.0499999999999998,5.8024781449980936e-05
8555,0.15000000000000013,1.0499999999999998,5.789704431064917e-05
8556,0.18000000000000016,1.0499999999999998,5.7829991818661507e-05
8557,0.20999999999999996,1.0499999999999998,5.78236239740175e-05
8558,0.23999999999999977,1.0499999999999998,5.787794077671774e-05
8559,0.27,1.0499999999999998,5.799294222676168e-05
8560,0.2999999999999998,1.0499999999999998,5.816862832414953e-05
8561,0.33000000000000007,1.0499999999999998,5.8404999068881415e-05
8562,0.3599999999999999,1.0499999999999998,5.870205446095661e-05
8563,0.3900000000000001,1.0499999999999998,5.905979450037638e-05
8564,0.41999999999999993,1.0499999999999998,5.9478219187139625e-05
8565,0.4500000000000002,1.0499999999999998,5.99573285212467e-05
8566,0.48,1.0499999999999998,6.04971225026977e-05
8567,0.5100000000000002,1.0499999999999998,6.109760113149293e-05
8568,0.54,1.0499999999999998,6.175876440763168e-05
8569,0.5699999999999998,1.0499999999999998,6.248061233111435e-05
8570,0.5999999999999996,1.0499999999999998,6.32631449019404e-05
8571,0.6299999999999999,1.0499999999999998,6.410636212011114e-05
8572,0.6600000000000001,1.0499999999999998,6.501026398562554e-05
8573,0.69,1.0499999999999998,6.597485049848348e-05
8574,0.7199999999999998,1.0499999999999998,6.700012165868566e-05
8575,0.75,1.0499999999999998,6.808607746623139e-05
8576,0.7800000000000002,1.0499999999999998,6.923271792112112e-05
8577,0.81,1.0499999999999998,7.044004302335503e-05
8578,0.8399999999999999,1.0499999999999998,7.170805277293228e-05
8579,0.8700000000000001,1.0499999999999998,7.303674716985371e-05
8580,0.9000000000000004,1.0499999999999998,7.442612621411907e-05
8581,0.9300000000000002,1.0499999999999998,7.587618990572814e-05
8582,0.96,1.0499999999999998,7.738693824468124e-05
8583,0.9899999999999998,1.0499999999999998,7.895837123097794e-05
8584,1.02,1.0499999999999998,8.059048886461878e-05
8585,1.0499999999999998,1.0499999999999998,8.228329114560346e-05
8586,1.08,1.0499999999999998,8.40367780739316e-05
8587,1.1099999999999999,1.0499999999999998,8.58509496496037e-05
8588,1.1400000000000001,1.0499999999999998,8.772580587262039e-05
8589,1.17,1.0499999999999998,8.96613467429805e-05
8590,1.2000000000000002,1.0499999999999998,9.16575722606842e-05
8591,1.23,1.0499999999999998,9.371448242573215e-05
8592,1.2600000000000002,1.0499999999999998,9.583207723812377e-05
8593,1.29,1.0499999999999998,9.801035669785894e-05
8594,1.3199999999999998,1.0499999999999998,0.00010024932080493853
8595,1.3499999999999996,1.0499999999999998,0.00010254896955936237
8596,1.38,1.0499999999999998,0.00010490930296112928
8597,1.4100000000000001,1.0499999999999998,0.00010733032101024014
8598,1.44,1.0499999999999998,0.00010981202370669503
8599,1.4699999999999998,1.0499999999999998,0.00011235441105049364
8600,-1.5,1.08,0.00015676380416463983
8601,-1.47,1.08,0.00015335841333091946
8602,-1.44,1.08,0.00015001370714454184
8603,-1.41,1.08,0.0001467296856055098
8604,-1.38,1.08,0.00014350634871382074
8605,-1.35,1.08,0.00014034369646947546
8606,-1.32,1.08,0.0001372417288724736
8607,-1.29,1.08,0.00013420044592281602
8608,-1.26,1.08,0.0001312198476205028
8609,-1.23,1.08,0.0001282999339655334
8610,-1.2,1.08,0.00012544070495790812
8611,-1.17,1.08,0.00012264216059762513
8612,-1.1400000000000001,1.08,0.00011990430088468766
8613,-1.1099999999999999,1.08,0.00011722712581909244
8614,-1.08,1.08,0.00011461063540084277
8615,-1.05,1.08,0.00011205482962993643
8616,-1.02,1.08,0.0001095597085063738
8617,-0.99,1.08,0.00010712527203015485
8618,-0.96,1.08,0.00010475152020127978
8619,-0.9299999999999999,1.08,0.00010243845301974907
8620,-0.8999999999999999,1.08,0.00010018607048556224
8621,-0.87,1.08,9.799437259871878e-05
8622,-0.84,1.08,9.586335935921953e-05
8623,-0.8099999999999999,1.08,9.379303076706423e-05
8624,-0.78,1.08,9.178338682225241e-05
8625,-0.75,1.08,8.983442752478465e-05
8626,-0.72,1.08,8.794615287466054e-05
8627,-0.69,1.08,8.611856287188059e-05
8628,-0.6599999999999999,1.08,8.435165751644425e-05
8629,-0.6300000000000001,1.08,8.264543680835237e-05
8630,-0.6000000000000001,1.08,8.099990074760395e-05
8631,-0.5700000000000001,1.08,7.941504933419946e-05
8632,-0.54,1.08,7.789088256813827e-05
8633,-0.51,1.08,7.642740044942185e-05
8634,-0.48,1.08,7.502460297804838e-05
8635,-0.4500000000000002,1.08,7.368249015401943e-05
8636,-0.41999999999999993,1.08,7.240106197733476e-05
8637,-0.3900000000000001,1.08,7.118031844799351e-05
8638,-0.3599999999999999,1.08,7.002025956599555e-05
8639,-0.33000000000000007,1.08,6.892088533134187e-05
8640,-0.2999999999999998,1.08,6.788219574403232e-05
8641,-0.27,1.08,6.690419080406654e-05
8642,-0.24,1.08,6.598687051144456e-05
8643,-0.20999999999999996,1.08,6.513023486616645e-05
8644,-0.17999999999999994,1.08,6.433428386823198e-05
8645,-0.1499999999999999,1.08,6.359901751764171e-05
8646,-0.11999999999999988,1.08,6.29244358143952e-05
8647,-0.09000000000000008,1.08,6.231053875849264e-05
8648,-0.06000000000000005,1.08,6.175732634993412e-05
8649,-0.030000000000000027,1.08,6.126479858871903e-05
8650,0.0,1.08,6.083295547484744e-05
8651,0.030000000000000027,1.08,6.0461797008320794e-05
8652,0.06000000000000005,1.08,6.015132318913765e-05
8653,0.09000000000000008,1.08,5.990153401729814e-05
8654,0.1200000000000001,1.08,5.9712429492802644e-05
8655,0.15000000000000013,1.08,5.958400961565063e-05
8656,0.18000000000000016,1.08,5.9516274385843335e-05
8657,0.20999999999999996,1.08,5.950922380337904e-05
8658,0.23999999999999977,1.08,5.956285786825912e-05
8659,0.27,1.08,5.9677176580482974e-05
8660,0.2999999999999998,1.08,5.985217994005041e-05
8661,0.33000000000000007,1.08,6.008786794696194e-05
8662,0.3599999999999999,1.08,6.038424060121744e-05
8663,0.3900000000000001,1.08,6.0741297902816896e-05
8664,0.41999999999999993,1.08,6.115903985175972e-05
8665,0.4500000000000002,1.08,6.163746644804724e-05
8666,0.48,1.08,6.217657769167777e-05
8667,0.5100000000000002,1.08,6.277637358265244e-05
8668,0.54,1.08,6.343685412097103e-05
8669,0.5699999999999998,1.08,6.415801930663357e-05
8670,0.5999999999999996,1.08,6.493986913964029e-05
8671,0.6299999999999999,1.08,6.578240361999024e-05
8672,0.6600000000000001,1.08,6.668562274768425e-05
8673,0.69,1.08,6.764952652272272e-05
8674,0.7199999999999998,1.08,6.867411494510418e-05
8675,0.75,1.08,6.975938801483022e-05
8676,0.7800000000000002,1.08,7.090534573189967e-05
8677,0.81,1.08,7.211198809631319e-05
8678,0.8399999999999999,1.08,7.33793151080704e-05
8679,0.8700000000000001,1.08,7.470732676717207e-05
8680,0.9000000000000004,1.08,7.609602307361684e-05
8681,0.9300000000000002,1.08,7.754540402740576e-05
8682,0.96,1.08,7.905546962853867e-05
8683,0.9899999999999998,1.08,8.062621987701507e-05
8684,1.02,1.08,8.225765477283595e-05
8685,1.0499999999999998,1.08,8.394977431600017e-05
8686,1.08,1.08,8.570257850650857e-05
8687,1.1099999999999999,1.08,8.751606734436051e-05
8688,1.1400000000000001,1.08,8.939024082955715e-05
8689,1.17,1.08,9.132509896209684e-05
8690,1.2000000000000002,1.08,9.332064174198042e-05
8691,1.23,1.08,9.537686916920829e-05
8692,1.2600000000000002,1.08,9.749378124377931e-05
8693,1.29,1.08,9.967137796569489e-05
8694,1.3199999999999998,1.08,0.00010190965933495404
8695,1.3499999999999996,1.08,0.0001042086253515577
8696,1.38,1.08,0.00010656827601550421
8697,1.4100000000000001,1.08,0.00010898861132679547
8698,1.44,1.08,0.00011146963128542973
8699,1.4699999999999998,1.08,0.00011401133589140908
8700,-1.5,1.1099999999999999,0.00015854772333708596
8701,-1.47,1.1099999999999999,0.00015514164976554454
8702,-1.44,1.1099999999999999,0.00015179626084134786
8703,-1.41,1.1099999999999999,0.00014851155656449508
8704,-1.38,1.1099999999999999,0.0001452875369349859
8705,-1.35,1.1099999999999999,0.00014212420195282
8706,-1.32,1.1099999999999999,0.00013902155161799862
8707,-1.29,1.1099999999999999,0.00013597958593052138
8708,-1.26,1.1099999999999999,0.0001329983048903876
8709,-1.23,1.1099999999999999,0.00013007770849759762
8710,-1.2,1.1099999999999999,0.00012721779675215096
8711,-1.17,1.1099999999999999,0.00012441856965404998
8712,-1.1400000000000001,1.1099999999999999,0.00012168002720329139
8713,-1.1099999999999999,1.1099999999999999,0.00011900216939987676
8714,-1.08,1.1099999999999999,0.000116384996243806
8715,-1.05,1.1099999999999999,0.00011382850773507964
8716,-1.02,1.1099999999999999,0.0001113327038736972
8717,-0.99,1.1099999999999999,0.00010889758465965757
8718,-0.96,1.1099999999999999,0.00010652315009296247
8719,-0.9299999999999999,1.1099999999999999,0.00010420940017361171
8720,-0.8999999999999999,1.1099999999999999,0.00010195633490160443
8721,-0.87,1.1099999999999999,9.976395427694124e-05
8722,-0.84,1.1099999999999999,9.763225829962136e-05
8723,-0.8099999999999999,1.1099999999999999,9.556124696964579e-05
8724,-0.78,1.1099999999999999,9.35509202870138e-05
8725,-0.75,1.1099999999999999,9.160127825172623e-05
8726,-0.72,1.1099999999999999,8.971232086378225e-05
8727,-0.69,1.1099999999999999,8.788404812318189e-05
8728,-0.6599999999999999,1.1099999999999999,8.611646002992564e-05
8729,-0.6300000000000001,1.1099999999999999,8.440955658401295e-05
8730,-0.6000000000000001,1.1099999999999999,8.276333778544437e-05
8731,-0.5700000000000001,1.1099999999999999,8.117780363421955e-05
8732,-0.54,1.1099999999999999,7.965295413033842e-05
8733,-0.51,1.1099999999999999,7.818878927380176e-05
8734,-0.48,1.1099999999999999,7.678530906460911e-05
8735,-0.4500000000000002,1.1099999999999999,7.544251350275947e-05
8736,-0.41999999999999993,1.1099999999999999,7.416040258825402e-05
8737,-0.3900000000000001,1.1099999999999999,7.293897632109276e-05
8738,-0.3599999999999999,1.1099999999999999,7.177823470127505e-05
8739,-0.33000000000000007,1.1099999999999999,7.067817772880139e-05
8740,-0.2999999999999998,1.1099999999999999,6.963880540367144e-05
8741,-0.27,1.1099999999999999,6.866011772588556e-05
8742,-0.24,1.1099999999999999,6.774211469544356e-05
8743,-0.20999999999999996,1.1099999999999999,6.688479631234479e-05
8744,-0.17999999999999994,1.1099999999999999,6.608816257659073e-05
8745,-0.1499999999999999,1.1099999999999999,6.535221348818042e-05
8746,-0.11999999999999988,1.1099999999999999,6.467694904711328e-05
8747,-0.09000000000000008,1.1099999999999999,6.406236925339065e-05
8748,-0.06000000000000005,1.1099999999999999,6.350847410701172e-05
8749,-0.030000000000000027,1.1099999999999999,6.30152636079765e-05
8750,0.0,1.1099999999999999,6.258273775628527e-05
8751,0.030000000000000027,1.1099999999999999,6.22108965519383e-05
8752,0.06000000000000005,1.1099999999999999,6.189973999493509e-05
8753,0.09000000000000008,1.1099999999999999,6.164926808527507e-05
8754,0.1200000000000001,1.1099999999999999,6.145948082295926e-05
8755,0.15000000000000013,1.1099999999999999,6.133037820798755e-05
8756,0.18000000000000016,1.1099999999999999,6.126196024035958e-05
8757,0.20999999999999996,1.1099999999999999,6.125422692007573e-05
8758,0.23999999999999977,1.1099999999999999,6.130717824713545e-05
8759,0.27,1.1099999999999999,6.142081422153902e-05
8760,0.2999999999999998,1.1099999999999999,6.159513484328648e-05
8761,0.33000000000000007,1.1099999999999999,6.183014011237791e-05
8762,0.3599999999999999,1.1099999999999999,6.212583002881308e-05
8763,0.3900000000000001,1.1099999999999999,6.248220459259227e-05
8764,0.41999999999999993,1.1099999999999999,6.289926380371536e-05
8765,0.4500000000000002,1.1099999999999999,6.337700766218199e-05
8766,0.48,1.1099999999999999,6.391543616799278e-05
8767,0.5100000000000002,1.1099999999999999,6.451454932114776e-05
8768,0.54,1.1099999999999999,6.517434712164569e-05
8769,0.5699999999999998,1.1099999999999999,6.589482956948823e-05
8770,0.5999999999999996,1.1099999999999999,6.667599666467463e-05
8771,0.6299999999999999,1.1099999999999999,6.751784840720464e-05
8772,0.6600000000000001,1.1099999999999999,6.842038479707863e-05
8773,0.69,1.1099999999999999,6.938360583429622e-05
8774,0.7199999999999998,1.1099999999999999,7.040751151885813e-05
8775,0.75,1.1099999999999999,7.149210185076373e-05
8776,0.7800000000000002,1.1099999999999999,7.263737683001278e-05
8777,0.81,1.1099999999999999,7.384333645660649e-05
8778,0.8399999999999999,1.1099999999999999,7.510998073054376e-05
8779,0.8700000000000001,1.1099999999999999,7.643730965182482e-05
8780,0.9000000000000004,1.1099999999999999,7.782532322045003e-05
8781,0.9300000000000002,1.1099999999999999,7.927402143641854e-05
8782,0.96,1.1099999999999999,8.078340429973115e-05
8783,0.9899999999999998,1.1099999999999999,8.235347181038772e-05
8784,1.02,1.1099999999999999,8.398422396838842e-05
8785,1.0499999999999998,1.1099999999999999,8.567566077373213e-05
8786,1.08,1.1099999999999999,8.742778222642066e-05
8787,1.1099999999999999,1.1099999999999999,8.924058832645237e-05
8788,1.1400000000000001,1.1099999999999999,9.111407907382807e-05
8789,1.17,1.1099999999999999,9.304825446854787e-05
8790,1.2000000000000002,1.1099999999999999,9.504311451061183e-05
8791,1.23,1.1099999999999999,9.709865920001925e-05
8792,1.2600000000000002,1.1099999999999999,9.921488853677077e-05
8793,1.29,1.1099999999999999,0.0001013918025208661
8794,1.3199999999999998,1.1099999999999999,0.0001036294011523045
8795,1.3499999999999996,1.1099999999999999,0.00010592768443108802
8796,1.38,1.1099999999999999,0.0001082866523572141
8797,1.4100000000000001,1.1099999999999999,0.00011070630493068557
8798,1.44,1.1099999999999999,0.0001131866421514997
8799,1.4699999999999998,1.1099999999999999,0.00011572766401965838
8800,-1.5,1.1400000000000001,0.00016039104579686623
8801,-1.47,1.1400000000000001,0.00015698428948750497
8802,-1.44,1.1400000000000001,0.00015363821782548798
8803,-1.41,1.1400000000000001,0.0001503528308108141
8804,-1.38,1.1400000000000001,0.00014712812844348578
8805,-1.35,1.1400000000000001,0.00014396411072349987
8806,-1.32,1.1400000000000001,0.00014086077765085848
8807,-1.29,1.1400000000000001,0.00013781812922556013
8808,-1.26,1.1400000000000001,0.00013483616544760572
8809,-1.23,1.1400000000000001,0.00013191488631699678
8810,-1.2,1.1400000000000001,0.00012905429183373052
8811,-1.17,1.1400000000000001,0.00012625438199780788
8812,-1.1400000000000001,1.1400000000000001,0.00012351515680922962
8813,-1.1099999999999999,1.1400000000000001,0.00012083661626799518
8814,-1.08,1.1400000000000001,0.00011821876037410453
8815,-1.05,1.1400000000000001,0.00011566158912755784
8816,-1.02,1.1400000000000001,0.00011316510252835444
8817,-0.99,1.1400000000000001,0.00011072930057649561
8818,-0.96,1.1400000000000001,0.00010835418327198099
8819,-0.9299999999999999,1.1400000000000001,0.00010603975061480988
8820,-0.8999999999999999,1.1400000000000001,0.00010378600260498141
8821,-0.87,1.1400000000000001,0.00010159293924249805
8822,-0.84,1.1400000000000001,9.946056052735842e-05
8823,-0.8099999999999999,1.1400000000000001,9.738886645956234e-05
8824,-0.78,1.1400000000000001,9.537785703911083e-05
8825,-0.75,1.1400000000000001,9.342753226600254e-05
8826,-0.72,1.1400000000000001,9.153789214023819e-05
8827,-0.69,1.1400000000000001,8.970893666181857e-05
8828,-0.6599999999999999,1.1400000000000001,8.794066583074133e-05
8829,-0.6300000000000001,1.1400000000000001,8.623307964700881e-05
8830,-0.6000000000000001,1.1400000000000001,8.458617811062023e-05
8831,-0.5700000000000001,1.1400000000000001,8.299996122157525e-05
8832,-0.54,1.1400000000000001,8.147442897987416e-05
8833,-0.51,1.1400000000000001,8.000958138551703e-05
8834,-0.48,1.1400000000000001,7.860541843850361e-05
8835,-0.4500000000000002,1.1400000000000001,7.726194013883444e-05
8836,-0.41999999999999993,1.1400000000000001,7.59791464865088e-05
8837,-0.3900000000000001,1.1400000000000001,7.475703748152728e-05
8838,-0.3599999999999999,1.1400000000000001,7.35956131238894e-05
8839,-0.33000000000000007,1.1400000000000001,7.249487341359544e-05
8840,-0.2999999999999998,1.1400000000000001,7.145481835064563e-05
8841,-0.27,1.1400000000000001,7.047544793503942e-05
8842,-0.24,1.1400000000000001,6.955676216677728e-05
8843,-0.20999999999999996,1.1400000000000001,6.869876104585891e-05
8844,-0.17999999999999994,1.1400000000000001,6.790144457228408e-05
8845,-0.1499999999999999,1.1400000000000001,6.716481274605349e-05
8846,-0.11999999999999988,1.1400000000000001,6.648886556716675e-05
8847,-0.09000000000000008,1.1400000000000001,6.587360303562352e-05
8848,-0.06000000000000005,1.1400000000000001,6.531902515142446e-05
8849,-0.030000000000000027,1.1400000000000001,6.482513191456952e-05
8850,0.0,1.1400000000000001,6.439192332505795e-05
8851,0.030000000000000027,1.1400000000000001,6.401939938289057e-05
8852,0.06000000000000005,1.1400000000000001,6.370756008806709e-05
8853,0.09000000000000008,1.1400000000000001,6.345640544058728e-05
8854,0.1200000000000001,1.1400000000000001,6.326593544045165e-05
8855,0.15000000000000013,1.1400000000000001,6.313615008765944e-05
8856,0.18000000000000016,1.1400000000000001,6.306704938221159e-05
8857,0.20999999999999996,1.1400000000000001,6.305863332410717e-05
8858,0.23999999999999977,1.1400000000000001,6.311090191334674e-05
8859,0.27,1.1400000000000001,6.322385514993009e-05
8860,0.2999999999999998,1.1400000000000001,6.339749303385772e-05
8861,0.33000000000000007,1.1400000000000001,6.36318155651291e-05
8862,0.3599999999999999,1.1400000000000001,6.392682274374372e-05
8863,0.3900000000000001,1.1400000000000001,6.428251456970272e-05
8864,0.41999999999999993,1.1400000000000001,6.469889104300572e-05
8865,0.4500000000000002,1.1400000000000001,6.517595216365226e-05
8866,0.48,1.1400000000000001,6.5713697931643e-05
8867,0.5100000000000002,1.1400000000000001,6.631212834697718e-05
8868,0.54,1.1400000000000001,6.69712434096559e-05
8869,0.5699999999999998,1.1400000000000001,6.769104311967802e-05
8870,0.5999999999999996,1.1400000000000001,6.847152747704403e-05
8871,0.6299999999999999,1.1400000000000001,6.931269648175414e-05
8872,0.6600000000000001,1.1400000000000001,7.021455013380768e-05
8873,0.69,1.1400000000000001,7.117708843320528e-05
8874,0.7199999999999998,1.1400000000000001,7.220031137994707e-05
8875,0.75,1.1400000000000001,7.328421897403248e-05
8876,0.7800000000000002,1.1400000000000001,7.442881121546173e-05
8877,0.81,1.1400000000000001,7.563408810423479e-05
8878,0.8399999999999999,1.1400000000000001,7.690004964035182e-05
8879,0.8700000000000001,1.1400000000000001,7.822669582381281e-05
8880,0.9000000000000004,1.1400000000000001,7.961402665461746e-05
8881,0.9300000000000002,1.1400000000000001,8.106204213276606e-05
8882,0.96,1.1400000000000001,8.257074225825871e-05
8883,0.9899999999999998,1.1400000000000001,8.414012703109504e-05
8884,1.02,1.1400000000000001,8.577019645127522e-05
8885,1.0499999999999998,1.1400000000000001,8.746095051879932e-05
8886,1.08,1.1400000000000001,8.921238923366688e-05
8887,1.1099999999999999,1.1400000000000001,9.102451259587902e-05
8888,1.1400000000000001,1.1400000000000001,9.289732060543496e-05
8889,1.17,1.1400000000000001,9.483081326233468e-05
8890,1.2000000000000002,1.1400000000000001,9.68249905665783e-05
8891,1.23,1.1400000000000001,9.887985251816567e-05
8892,1.2600000000000002,1.1400000000000001,0.0001009953991170969
8893,1.29,1.1400000000000001,0.00010317163036337188
8894,1.3199999999999998,1.1400000000000001,0.00010540854625699083
8895,1.3499999999999996,1.1400000000000001,0.00010770614679795354
8896,1.38,1.1400000000000001,0.00011006443198626057
8897,1.4100000000000001,1.1400000000000001,0.00011248340182191052
8898,1.44,1.1400000000000001,0.00011496305630490524
8899,1.4699999999999998,1.1400000000000001,0.00011750339543524317
8900,-1.5,1.17,0.00016229377154398182
8901,-1.47,1.17,0.00015888633249680137
8902,-1.44,1.17,0.00015553957809696275
8903,-1.41,1.17,0.00015225350834446942
8904,-1.38,1.17,0.00014902812323932047
8905,-1.35,1.17,0.00014586342278151494
8906,-1.32,1.17,0.0001427594069710521
8907,-1.29,1.17,0.00013971607580793495
8908,-1.26,1.17,0.00013673342929216084
8909,-1.23,1.17,0.00013381146742373135
8910,-1.2,1.17,0.0001309501902026447
8911,-1.17,1.17,0.00012814959762890186
8912,-1.1400000000000001,1.17,0.000125409689702503
8913,-1.1099999999999999,1.17,0.0001227304664234487
8914,-1.08,1.17,0.00012011192779173816
8915,-1.05,1.17,0.00011755407380737125
8916,-1.02,1.17,0.0001150569044703479
8917,-0.99,1.17,0.00011262041978066841
8918,-0.96,1.17,0.00011024461973833352
8919,-0.9299999999999999,1.17,0.00010792950434334201
8920,-0.8999999999999999,1.17,0.00010567507359569392
8921,-0.87,1.17,0.00010348132749539043
8922,-0.84,1.17,0.00010134826604243035
8923,-0.8099999999999999,1.17,9.927588923681426e-05
8924,-0.78,1.17,9.726419707854264e-05
8925,-0.75,1.17,9.53131895676138e-05
8926,-0.72,1.17,9.342286670402983e-05
8927,-0.69,1.17,9.159322848778918e-05
8928,-0.6599999999999999,1.17,8.982427491889312e-05
8929,-0.6300000000000001,1.17,8.811600599733928e-05
8930,-0.6000000000000001,1.17,8.646842172313113e-05
8931,-0.5700000000000001,1.17,8.488152209626587e-05
8932,-0.54,1.17,8.335530711674504e-05
8933,-0.51,1.17,8.188977678456724e-05
8934,-0.48,1.17,8.048493109973388e-05
8935,-0.4500000000000002,1.17,7.91407700622448e-05
8936,-0.41999999999999993,1.17,7.785729367209872e-05
8937,-0.3900000000000001,1.17,7.663450192929679e-05
8938,-0.3599999999999999,1.17,7.547239483383933e-05
8939,-0.33000000000000007,1.17,7.437097238572501e-05
8940,-0.2999999999999998,1.17,7.333023458495494e-05
8941,-0.27,1.17,7.23501814315283e-05
8942,-0.24,1.17,7.14308129254462e-05
8943,-0.20999999999999996,1.17,7.05721290667073e-05
8944,-0.17999999999999994,1.17,6.977412985531266e-05
8945,-0.1499999999999999,1.17,6.903681529126138e-05
8946,-0.11999999999999988,1.17,6.836018537455508e-05
8947,-0.09000000000000008,1.17,6.77442401051918e-05
8948,-0.06000000000000005,1.17,6.718897948317266e-05
8949,-0.030000000000000027,1.17,6.669440350849698e-05
8950,0.0,1.17,6.62605121811657e-05
8951,0.030000000000000027,1.17,6.588730550117776e-05
8952,0.06000000000000005,1.17,6.557478346853416e-05
8953,0.09000000000000008,1.17,6.53229460832344e-05
8954,0.1200000000000001,1.17,6.513179334527876e-05
8955,0.15000000000000013,1.17,6.50013252546664e-05
8956,0.18000000000000016,1.17,6.49315418113981e-05
8957,0.20999999999999996,1.17,6.492244301547362e-05
8958,0.23999999999999977,1.17,6.497402886689265e-05
8959,0.27,1.17,6.508629936565628e-05
8960,0.2999999999999998,1.17,6.525925451176368e-05
8961,0.33000000000000007,1.17,6.549289430521474e-05
8962,0.3599999999999999,1.17,6.578721874600961e-05
8963,0.3900000000000001,1.17,6.61422278341485e-05
8964,0.41999999999999993,1.17,6.655792156963112e-05
8965,0.4500000000000002,1.17,6.703429995245786e-05
8966,0.48,1.17,6.757136298262808e-05
8967,0.5100000000000002,1.17,6.816911066014259e-05
8968,0.54,1.17,6.882754298500072e-05
8969,0.5699999999999998,1.17,6.954665995720264e-05
8970,0.5999999999999996,1.17,7.032646157674861e-05
8971,0.6299999999999999,1.17,7.116694784363823e-05
8972,0.6600000000000001,1.17,7.206811875787196e-05
8973,0.69,1.17,7.302997431944935e-05
8974,0.7199999999999998,1.17,7.405251452837095e-05
8975,0.75,1.17,7.513573938463595e-05
8976,0.7800000000000002,1.17,7.627964888824514e-05
8977,0.81,1.17,7.74842430391982e-05
8978,0.8399999999999999,1.17,7.874952183749505e-05
8979,0.8700000000000001,1.17,8.00754852831362e-05
8980,0.9000000000000004,1.17,8.146213337612027e-05
8981,0.9300000000000002,1.17,8.29094661164489e-05
8982,0.96,1.17,8.441748350412132e-05
8983,0.9899999999999998,1.17,8.598618553913733e-05
8984,1.02,1.17,8.761557222149738e-05
8985,1.0499999999999998,1.17,8.93056435512014e-05
8986,1.08,1.17,9.105639952824938e-05
8987,1.1099999999999999,1.17,9.286784015264086e-05
8988,1.1400000000000001,1.17,9.473996542437699e-05
8989,1.17,1.17,9.667277534345623e-05
8990,1.2000000000000002,1.17,9.866626990987907e-05
8991,1.23,1.17,0.00010072044912364635
8992,1.2600000000000002,1.17,0.00010283531298475746
8993,1.29,1.17,0.0001050108614932126
8994,1.3199999999999998,1.17,0.00010724709464901116
8995,1.3499999999999996,1.17,0.00010954401245215403
8996,1.38,1.17,0.00011190161490263993
8997,1.4100000000000001,1.17,0.00011431990200047106
8998,1.44,1.17,0.00011679887374564494
8999,1.4699999999999998,1.17,0.00011933853013816335
9000,-1.5,1.2000000000000002,0.00016425590057843212
9001,-1.47,1.2000000000000002,0.0001608477787934304
9002,-1.44,1.2000000000000002,0.00015750034165577274
9003,-1.41,1.2000000000000002,0.00015421358916545977
9004,-1.38,1.2000000000000002,0.00015098752132249063
9005,-1.35,1.2000000000000002,0.00014782213812686426
9006,-1.32,1.2000000000000002,0.00014471743957858189
9007,-1.29,1.2000000000000002,0.00014167342567764467
9008,-1.26,1.2000000000000002,0.00013869009642404978
9009,-1.23,1.2000000000000002,0.00013576745181779958
9010,-1.2,1.2000000000000002,0.00013290549185889392
9011,-1.17,1.2000000000000002,0.00013010421654733115
9012,-1.1400000000000001,1.2000000000000002,0.00012736362588311207
9013,-1.1099999999999999,1.2000000000000002,0.00012468371986623726
9014,-1.08,1.2000000000000002,0.00012206449849670617
9015,-1.05,1.2000000000000002,0.00011950596177451924
9016,-1.02,1.2000000000000002,0.00011700810969967576
9017,-0.99,1.2000000000000002,0.00011457094227217617
9018,-0.96,1.2000000000000002,0.00011219445949202114
9019,-0.9299999999999999,1.2000000000000002,0.00010987866135920963
9020,-0.8999999999999999,1.2000000000000002,0.00010762354787374176
9021,-0.87,1.2000000000000002,0.0001054291190356178
9022,-0.84,1.2000000000000002,0.00010329537484483771
9023,-0.8099999999999999,1.2000000000000002,0.00010122231530140158
9024,-0.78,1.2000000000000002,9.920994040530955e-05
9025,-0.75,1.2000000000000002,9.725825015656102e-05
9026,-0.72,1.2000000000000002,9.536724455515636e-05
9027,-0.69,1.2000000000000002,9.353692360109626e-05
9028,-0.6599999999999999,1.2000000000000002,9.176728729437879e-05
9029,-0.6300000000000001,1.2000000000000002,9.005833563500621e-05
9030,-0.6000000000000001,1.2000000000000002,8.841006862297684e-05
9031,-0.5700000000000001,1.2000000000000002,8.682248625829183e-05
9032,-0.54,1.2000000000000002,8.529558854095031e-05
9033,-0.51,1.2000000000000002,8.382937547095278e-05
9034,-0.48,1.2000000000000002,8.24238470482992e-05
9035,-0.4500000000000002,1.2000000000000002,8.107900327298946e-05
9036,-0.41999999999999993,1.2000000000000002,7.97948441450235e-05
9037,-0.3900000000000001,1.2000000000000002,7.857136966440204e-05
9038,-0.3599999999999999,1.2000000000000002,7.74085798311238e-05
9039,-0.33000000000000007,1.2000000000000002,7.630647464518975e-05
9040,-0.2999999999999998,1.2000000000000002,7.526505410659878e-05
9041,-0.27,1.2000000000000002,7.428431821535294e-05
9042,-0.24,1.2000000000000002,7.336426697144975e-05
9043,-0.20999999999999996,1.2000000000000002,7.250490037489128e-05
9044,-0.17999999999999994,1.2000000000000002,7.170621842567633e-05
9045,-0.1499999999999999,1.2000000000000002,7.096822112380544e-05
9046,-0.11999999999999988,1.2000000000000002,7.029090846927822e-05
9047,-0.09000000000000008,1.2000000000000002,6.967428046209509e-05
9048,-0.06000000000000005,1.2000000000000002,6.911833710225573e-05
9049,-0.030000000000000027,1.2000000000000002,6.86230783897597e-05
9050,0.0,1.2000000000000002,6.818850432460826e-05
9051,0.030000000000000027,1.2000000000000002,6.781461490680103e-05
9052,0.06000000000000005,1.2000000000000002,6.750141013633683e-05
9053,0.09000000000000008,1.2000000000000002,6.724889001321672e-05
9054,0.1200000000000001,1.2000000000000002,6.705705453744028e-05
9055,0.15000000000000013,1.2000000000000002,6.692590370900842e-05
9056,0.18000000000000016,1.2000000000000002,6.685543752791958e-05
9057,0.20999999999999996,1.2000000000000002,6.684565599417542e-05
9058,0.23999999999999977,1.2000000000000002,6.689655910777455e-05
9059,0.27,1.2000000000000002,6.70081468687176e-05
9060,0.2999999999999998,1.2000000000000002,6.71804192770048e-05
9061,0.33000000000000007,1.2000000000000002,6.741337633263574e-05
9062,0.3599999999999999,1.2000000000000002,6.770701803561028e-05
9063,0.3900000000000001,1.2000000000000002,6.806134438592922e-05
9064,0.41999999999999993,1.2000000000000002,6.847635538359155e-05
9065,0.4500000000000002,1.2000000000000002,6.895205102859776e-05
9066,0.48,1.2000000000000002,6.948843132094835e-05
9067,0.5100000000000002,1.2000000000000002,7.008549626064231e-05
9068,0.54,1.2000000000000002,7.07432458476803e-05
9069,0.5699999999999998,1.2000000000000002,7.146168008206233e-05
9070,0.5999999999999996,1.2000000000000002,7.224079896378822e-05
9071,0.6299999999999999,1.2000000000000002,7.308060249285763e-05
9072,0.6600000000000001,1.2000000000000002,7.398109066927136e-05
9073,0.69,1.2000000000000002,7.494226349302845e-05
9074,0.7199999999999998,1.2000000000000002,7.596412096412968e-05
9075,0.75,1.2000000000000002,7.704666308257503e-05
9076,0.7800000000000002,1.2000000000000002,7.818988984836367e-05
9077,0.81,1.2000000000000002,7.939380126149674e-05
9078,0.8399999999999999,1.2000000000000002,8.065839732197339e-05
9079,0.8700000000000001,1.2000000000000002,8.198367802979422e-05
9080,0.9000000000000004,1.2000000000000002,8.336964338495822e-05
9081,0.9300000000000002,1.2000000000000002,8.481629338746685e-05
9082,0.96,1.2000000000000002,8.632362803731874e-05
9083,0.9899999999999998,1.2000000000000002,8.78916473345152e-05
9084,1.02,1.2000000000000002,8.952035127905468e-05
9085,1.0499999999999998,1.2000000000000002,9.120973987093875e-05
9086,1.08,1.2000000000000002,9.295981311016637e-05
9087,1.1099999999999999,1.2000000000000002,9.477057099673788e-05
9088,1.1400000000000001,1.2000000000000002,9.664201353065355e-05
9089,1.17,1.2000000000000002,9.85741407119126e-05
9090,1.2000000000000002,1.2000000000000002,0.00010056695254051604
9091,1.23,1.2000000000000002,0.00010262044901646246
9092,1.2600000000000002,1.2000000000000002,0.00010473463013975392
9093,1.29,1.2000000000000002,0.00010690949591038787
9094,1.3199999999999998,1.2000000000000002,0.00010914504632836672
9095,1.3499999999999996,1.2000000000000002,0.00011144128139368978
9096,1.38,1.2000000000000002,0.00011379820110635623
9097,1.4100000000000001,1.2000000000000002,0.00011621580546636545
9098,1.44,1.2000000000000002,0.00011869409447371997
9099,1.4699999999999998,1.2000000000000002,0.00012123306812841828
9100,-1.5,1.23,0.00016627743290021784
9101,-1.47,1.23,0.00016286862837739603
9102,-1.44,1.23,0.0001595205085019189
9103,-1.41,1.23,0.0001562330732737849
9104,-1.38,1.23,0.00015300632269299466
9105,-1.35,1.23,0.00014984025675954967
9106,-1.32,1.23,0.00014673487547344692
9107,-1.29,1.23,0.00014369017883468887
9108,-1.26,1.23,0.0001407061668432744
9109,-1.23,1.23,0.000137782839499204
9110,-1.2,1.23,0.00013492019680247757
9111,-1.17,1.23,0.00013211823875309517
9112,-1.1400000000000001,1.23,0.0001293769653510554
9113,-1.1099999999999999,1.23,0.00012669637659636041
9114,-1.08,1.23,0.0001240764724890097
9115,-1.05,1.23,0.00012151725302900296
9116,-1.02,1.23,0.00011901871821633796
9117,-0.99,1.23,0.00011658086805101992
9118,-0.96,1.23,0.00011420370253304326
9119,-0.9299999999999999,1.23,0.00011188722166241198
9120,-0.8999999999999999,1.23,0.00010963142543912427
9121,-0.87,1.23,0.00010743631386318004
9122,-0.84,1.23,0.00010530188693457942
9123,-0.8099999999999999,1.23,0.00010322814465332383
9124,-0.78,1.23,0.00010121508701941122
9125,-0.75,1.23,9.926271403284198e-05
9126,-0.72,1.23,9.737102569361825e-05
9127,-0.69,1.23,9.554002200173703e-05
9128,-0.6599999999999999,1.23,9.376970295720037e-05
9129,-0.6300000000000001,1.23,9.206006856000663e-05
9130,-0.6000000000000001,1.23,9.041111881015777e-05
9131,-0.5700000000000001,1.23,8.882285370765231e-05
9132,-0.54,1.23,8.729527325249098e-05
9133,-0.51,1.23,8.582837744467337e-05
9134,-0.48,1.23,8.442216628419956e-05
9135,-0.4500000000000002,1.23,8.307663977106957e-05
9136,-0.41999999999999993,1.23,8.179179790528354e-05
9137,-0.3900000000000001,1.23,8.056764068684184e-05
9138,-0.3599999999999999,1.23,7.940416811574336e-05
9139,-0.33000000000000007,1.23,7.830138019198878e-05
9140,-0.2999999999999998,1.23,7.725927691557832e-05
9141,-0.27,1.23,7.627785828651186e-05
9142,-0.24,1.23,7.53571243047888e-05
9143,-0.20999999999999996,1.23,7.449707497041008e-05
9144,-0.17999999999999994,1.23,7.369771028337526e-05
9145,-0.1499999999999999,1.23,7.2959030243684e-05
9146,-0.11999999999999988,1.23,7.228103485133687e-05
9147,-0.09000000000000008,1.23,7.166372410633333e-05
9148,-0.06000000000000005,1.23,7.11070980086735e-05
9149,-0.030000000000000027,1.23,7.061115655835777e-05
9150,0.0,1.23,7.017589975538611e-05
9151,0.030000000000000027,1.23,6.980132759975795e-05
9152,0.06000000000000005,1.23,6.948744009147413e-05
9153,0.09000000000000008,1.23,6.923423723053411e-05
9154,0.1200000000000001,1.23,6.904171901693776e-05
9155,0.15000000000000013,1.23,6.890988545068516e-05
9156,0.18000000000000016,1.23,6.883873653177633e-05
9157,0.20999999999999996,1.23,6.882827226021199e-05
9158,0.23999999999999977,1.23,6.8878492635991e-05
9159,0.27,1.23,6.898939765911394e-05
9160,0.2999999999999998,1.23,6.916098732958099e-05
9161,0.33000000000000007,1.23,6.939326164739179e-05
9162,0.3599999999999999,1.23,6.968622061254613e-05
9163,0.3900000000000001,1.23,7.003986422504469e-05
9164,0.41999999999999993,1.23,7.045419248488716e-05
9165,0.4500000000000002,1.23,7.092920539207345e-05
9166,0.48,1.23,7.146490294660324e-05
9167,0.5100000000000002,1.23,7.206128514847729e-05
9168,0.54,1.23,7.271835199769559e-05
9169,0.5699999999999998,1.23,7.343610349425725e-05
9170,0.5999999999999996,1.23,7.421453963816265e-05
9171,0.6299999999999999,1.23,7.505366042941202e-05
9172,0.6600000000000001,1.23,7.595346586800529e-05
9173,0.69,1.23,7.691395595394266e-05
9174,0.7199999999999998,1.23,7.793513068722382e-05
9175,0.75,1.23,7.901699006784862e-05
9176,0.7800000000000002,1.23,8.01595340958176e-05
9177,0.81,1.23,8.136276277113011e-05
9178,0.8399999999999999,1.23,8.26266760937863e-05
9179,0.8700000000000001,1.23,8.395127406378676e-05
9180,0.9000000000000004,1.23,8.533655668113168e-05
9181,0.9300000000000002,1.23,8.678252394581972e-05
9182,0.96,1.23,8.828917585785175e-05
9183,0.9899999999999998,1.23,8.985651241722744e-05
9184,1.02,1.23,9.148453362394708e-05
9185,1.0499999999999998,1.23,9.31732394780109e-05
9186,1.08,1.23,9.492262997941867e-05
9187,1.1099999999999999,1.23,9.673270512816981e-05
9188,1.1400000000000001,1.23,9.860346492426494e-05
9189,1.17,1.23,0.00010053490936770392
9190,1.2000000000000002,1.23,0.00010252703845848659
9191,1.23,1.23,0.00010457985219661379
9192,1.2600000000000002,1.23,0.00010669335058208417
9193,1.29,1.23,0.00010886753361489972
9194,1.3199999999999998,1.23,0.00011110240129505804
9195,1.3499999999999996,1.23,0.00011339795362256015
9196,1.38,1.23,0.00011575419059740626
9197,1.4100000000000001,1.23,0.00011817111221959602
9198,1.44,1.23,0.00012064871848913039
9199,1.4699999999999998,1.23,0.00012318700940600825
9200,-1.5,1.2600000000000002,0.00016835836850933813
9201,-1.47,1.2600000000000002,0.00016494888124869627
9202,-1.44,1.2600000000000002,0.0001616000786353985
9203,-1.41,1.2600000000000002,0.00015831196066944426
9204,-1.38,1.2600000000000002,0.00015508452735083566
9205,-1.35,1.2600000000000002,0.0001519177786795692
9206,-1.32,1.2600000000000002,0.00014881171465564707
9207,-1.29,1.2600000000000002,0.00014576633527906886
9208,-1.26,1.2600000000000002,0.0001427816405498343
9209,-1.23,1.2600000000000002,0.00013985763046794338
9210,-1.2,1.2600000000000002,0.0001369943050333964
9211,-1.17,1.2600000000000002,0.0001341916642461935
9212,-1.1400000000000001,1.2600000000000002,0.00013144970810633475
9213,-1.1099999999999999,1.2600000000000002,0.00012876843661381978
9214,-1.08,1.2600000000000002,0.0001261478497686482
9215,-1.05,1.2600000000000002,0.0001235879475708206
9216,-1.02,1.2600000000000002,0.00012108873002033687
9217,-0.99,1.2600000000000002,0.00011865019711719758
9218,-0.96,1.2600000000000002,0.00011627234886140176
9219,-0.9299999999999999,1.2600000000000002,0.00011395518525295008
9220,-0.8999999999999999,1.2600000000000002,0.00011169870629184146
9221,-0.87,1.2600000000000002,0.00010950291197807731
9222,-0.84,1.2600000000000002,0.00010736780231165703
9223,-0.8099999999999999,1.2600000000000002,0.00010529337729258033
9224,-0.78,1.2600000000000002,0.00010327963692084789
9225,-0.75,1.2600000000000002,0.00010132658119645919
9226,-0.72,1.2600000000000002,9.943421011941417e-05
9227,-0.69,1.2600000000000002,9.760252368971287e-05
9228,-0.6599999999999999,1.2600000000000002,9.583152190735624e-05
9229,-0.6300000000000001,1.2600000000000002,9.412120477234325e-05
9230,-0.6000000000000001,1.2600000000000002,9.247157228467404e-05
9231,-0.5700000000000001,1.2600000000000002,9.088262444434843e-05
9232,-0.54,1.2600000000000002,8.935436125136647e-05
9233,-0.51,1.2600000000000002,8.788678270572896e-05
9234,-0.48,1.2600000000000002,8.647988880743475e-05
9235,-0.4500000000000002,1.2600000000000002,8.513367955648527e-05
9236,-0.41999999999999993,1.2600000000000002,8.384815495287846e-05
9237,-0.3900000000000001,1.2600000000000002,8.262331499661654e-05
9238,-0.3599999999999999,1.2600000000000002,8.145915968769774e-05
9239,-0.33000000000000007,1.2600000000000002,8.035568902612344e-05
9240,-0.2999999999999998,1.2600000000000002,7.931290301189315e-05
9241,-0.27,1.2600000000000002,7.833080164500574e-05
9242,-0.24,1.2600000000000002,7.740938492546313e-05
9243,-0.20999999999999996,1.2600000000000002,7.654865285326395e-05
9244,-0.17999999999999994,1.2600000000000002,7.574860542840914e-05
9245,-0.1499999999999999,1.2600000000000002,7.500924265089764e-05
9246,-0.11999999999999988,1.2600000000000002,7.433056452073004e-05
9247,-0.09000000000000008,1.2600000000000002,7.371257103790658e-05
9248,-0.06000000000000005,1.2600000000000002,7.315526220242698e-05
9249,-0.030000000000000027,1.2600000000000002,7.265863801429067e-05
9250,0.0,1.2600000000000002,7.222269847349885e-05
9251,0.030000000000000027,1.2600000000000002,7.184744358005099e-05
9252,0.06000000000000005,1.2600000000000002,7.153287333394671e-05
9253,0.09000000000000008,1.2600000000000002,7.127898773518626e-05
9254,0.1200000000000001,1.2600000000000002,7.10857867837697e-05
9255,0.15000000000000013,1.2600000000000002,7.095327047969716e-05
9256,0.18000000000000016,1.2600000000000002,7.088143882296828e-05
9257,0.20999999999999996,1.2600000000000002,7.087029181358381e-05
9258,0.23999999999999977,1.2600000000000002,7.091982945154261e-05
9259,0.27,1.2600000000000002,7.103005173684554e-05
9260,0.2999999999999998,1.2600000000000002,7.120095866949231e-05
9261,0.33000000000000007,1.2600000000000002,7.143255024948293e-05
9262,0.3599999999999999,1.2600000000000002,7.172482647681753e-05
9263,0.3900000000000001,1.2600000000000002,7.207778735149556e-05
9264,0.41999999999999993,1.2600000000000002,7.249143287351784e-05
9265,0.4500000000000002,1.2600000000000002,7.296576304288357e-05
9266,0.48,1.2600000000000002,7.350077785959393e-05
9267,0.5100000000000002,1.2600000000000002,7.40964773236476e-05
9268,0.54,1.2600000000000002,7.475286143504536e-05
9269,0.5699999999999998,1.2600000000000002,7.546993019378692e-05
9270,0.5999999999999996,1.2600000000000002,7.624768359987228e-05
9271,0.6299999999999999,1.2600000000000002,7.708612165330137e-05
9272,0.6600000000000001,1.2600000000000002,7.798524435407486e-05
9273,0.69,1.2600000000000002,7.894505170219179e-05
9274,0.7199999999999998,1.2600000000000002,7.99655436976529e-05
9275,0.75,1.2600000000000002,8.104672034045724e-05
9276,0.7800000000000002,1.2600000000000002,8.218858163060638e-05
9277,0.81,1.2600000000000002,8.339112756809865e-05
9278,0.8399999999999999,1.2600000000000002,8.465435815293508e-05
9279,0.8700000000000001,1.2600000000000002,8.597827338511528e-05
9280,0.9000000000000004,1.2600000000000002,8.736287326463933e-05
9281,0.9300000000000002,1.2600000000000002,8.880815779150743e-05
9282,0.96,1.2600000000000002,9.031412696571927e-05
9283,0.9899999999999998,1.2600000000000002,9.188078078727503e-05
9284,1.02,1.2600000000000002,9.350811925617513e-05
9285,1.0499999999999998,1.2600000000000002,9.519614237241804e-05
9286,1.08,1.2600000000000002,9.694485013600544e-05
9287,1.1099999999999999,1.2600000000000002,9.875424254693693e-05
9288,1.1400000000000001,1.2600000000000002,0.00010062431960521173
9289,1.17,1.2600000000000002,0.00010255508131083042
9290,1.2000000000000002,1.2600000000000002,0.00010454652766379367
9291,1.23,1.2600000000000002,0.00010659865866410019
9292,1.2600000000000002,1.2600000000000002,0.00010871147431175117
9293,1.29,1.2600000000000002,0.00011088497460674549
9294,1.3199999999999998,1.2600000000000002,0.00011311915954908347
9295,1.3499999999999996,1.2600000000000002,0.00011541402913876633
9296,1.38,1.2600000000000002,0.000117769583375792
9297,1.4100000000000001,1.2600000000000002,0.0001201858222601619
9298,1.44,1.2600000000000002,0.00012266274579187612
9299,1.4699999999999998,1.2600000000000002,0.00012520035397093346
9300,-1.5,1.29,0.0001704987074057942
9301,-1.47,1.29,0.00016708853740733196
9302,-1.44,1.29,0.00016373905205621433
9303,-1.41,1.29,0.00016045025135244008
9304,-1.38,1.29,0.00015722213529601093
9305,-1.35,1.29,0.00015405470388692407
9306,-1.32,1.29,0.00015094795712518162
9307,-1.29,1.29,0.0001479018950107829
9308,-1.26,1.29,0.00014491651754372804
9309,-1.23,1.29,0.00014199182472401743
9310,-1.2,1.29,0.0001391278165516505
9311,-1.17,1.29,0.00013632449302662723
9312,-1.1400000000000001,1.29,0.00013358185414894842
9313,-1.1099999999999999,1.29,0.0001308998999186132
9314,-1.08,1.29,0.0001282786303356212
9315,-1.05,1.29,0.00012571804539997374
9316,-1.02,1.29,0.0001232181451116711
9317,-0.99,1.29,0.00012077892947071029
9318,-0.96,1.29,0.00011840039847709415
9319,-0.9299999999999999,1.29,0.00011608255213082217
9320,-0.8999999999999999,1.29,0.00011382539043189461
9321,-0.87,1.29,0.00011162891338030998
9322,-0.84,1.29,0.00010949312097606936
9323,-0.8099999999999999,1.29,0.00010741801321917233
9324,-0.78,1.29,0.0001054035901096201
9325,-0.75,1.29,0.00010344985164741138
9326,-0.72,1.29,0.00010155679783254603
9327,-0.69,1.29,9.972442866502487e-05
9328,-0.6599999999999999,1.29,9.795274414484778e-05
9329,-0.6300000000000001,1.29,9.624174427201438e-05
9330,-0.6000000000000001,1.29,9.45914290465249e-05
9331,-0.5700000000000001,1.29,9.300179846837921e-05
9332,-0.54,1.29,9.147285253757699e-05
9333,-0.51,1.29,9.000459125411935e-05
9334,-0.48,1.29,8.859701461800505e-05
9335,-0.4500000000000002,1.29,8.725012262923533e-05
9336,-0.41999999999999993,1.29,8.596391528780898e-05
9337,-0.3900000000000001,1.29,8.473839259372607e-05
9338,-0.3599999999999999,1.29,8.357355454698776e-05
9339,-0.33000000000000007,1.29,8.24694011475932e-05
9340,-0.2999999999999998,1.29,8.142593239554234e-05
9341,-0.27,1.29,8.044314829083514e-05
9342,-0.24,1.29,7.952104883347183e-05
9343,-0.20999999999999996,1.29,7.865963402345321e-05
9344,-0.17999999999999994,1.29,7.78589038607776e-05
9345,-0.1499999999999999,1.29,7.711885834544634e-05
9346,-0.11999999999999988,1.29,7.643949747745832e-05
9347,-0.09000000000000008,1.29,7.582082125681462e-05
9348,-0.06000000000000005,1.29,7.526282968351534e-05
9349,-0.030000000000000027,1.29,7.47655227575588e-05
9350,0.0,1.29,7.432890047894702e-05
9351,0.030000000000000027,1.29,7.395296284767881e-05
9352,0.06000000000000005,1.29,7.363770986375411e-05
9353,0.09000000000000008,1.29,7.338314152717354e-05
9354,0.1200000000000001,1.29,7.318925783793722e-05
9355,0.15000000000000013,1.29,7.305605879604433e-05
9356,0.18000000000000016,1.29,7.298354440149542e-05
9357,0.20999999999999996,1.29,7.297171465429031e-05
9358,0.23999999999999977,1.29,7.302056955442912e-05
9359,0.27,1.29,7.313010910191175e-05
9360,0.2999999999999998,1.29,7.330033329673833e-05
9361,0.33000000000000007,1.29,7.353124213890892e-05
9362,0.3599999999999999,1.29,7.382283562842347e-05
9363,0.3900000000000001,1.29,7.417511376528125e-05
9364,0.41999999999999993,1.29,7.458807654948366e-05
9365,0.4500000000000002,1.29,7.506172398102927e-05
9366,0.48,1.29,7.559605605991901e-05
9367,0.5100000000000002,1.29,7.619107278615275e-05
9368,0.54,1.29,7.684677415973027e-05
9369,0.5699999999999998,1.29,7.756316018065157e-05
9370,0.5999999999999996,1.29,7.834023084891701e-05
9371,0.6299999999999999,1.29,7.917798616452627e-05
9372,0.6600000000000001,1.29,8.00764261274792e-05
9373,0.69,1.29,8.103555073777625e-05
9374,0.7199999999999998,1.29,8.2055359995417e-05
9375,0.75,1.29,8.313585390040118e-05
9376,0.7800000000000002,1.29,8.427703245272987e-05
9377,0.81,1.29,8.547889565240219e-05
9378,0.8399999999999999,1.29,8.674144349941863e-05
9379,0.8700000000000001,1.29,8.806467599377878e-05
9380,0.9000000000000004,1.29,8.944859313548258e-05
9381,0.9300000000000002,1.29,9.089319492453028e-05
9382,0.96,1.29,9.239848136092198e-05
9383,0.9899999999999998,1.29,9.396445244465783e-05
9384,1.02,1.29,9.559110817573715e-05
9385,1.0499999999999998,1.29,9.727844855416025e-05
9386,1.08,1.29,9.902647357992823e-05
9387,1.1099999999999999,1.29,0.00010083518325303893
9388,1.1400000000000001,1.29,0.00010270457757349397
9389,1.17,1.29,0.00010463465654129212
9390,1.2000000000000002,1.29,0.00010662542015643525
9391,1.23,1.29,0.00010867686841892161
9392,1.2600000000000002,1.29,0.0001107890013287524
9393,1.29,1.29,0.0001129618188859265
9394,1.3199999999999998,1.29,0.00011519532109044478
9395,1.3499999999999996,1.29,0.00011748950794230628
9396,1.38,1.29,0.00011984437944151289
9397,1.4100000000000001,1.29,0.00012225993558806237
9398,1.44,1.29,0.00012473617638195575
9399,1.4699999999999998,1.29,0.00012727310182319396
9400,-1.5,1.3199999999999998,0.00017269844958958485
9401,-1.47,1.3199999999999998,0.0001692875968533021
9402,-1.44,1.3199999999999998,0.00016593742876436544
9403,-1.41,1.3199999999999998,0.00016264794532277018
9404,-1.38,1.3199999999999998,0.00015941914652852044
9405,-1.35,1.3199999999999998,0.00015625103238161398
9406,-1.32,1.3199999999999998,0.00015314360288205134
9407,-1.29,1.3199999999999998,0.00015009685802983239
9408,-1.26,1.3199999999999998,0.0001471107978249577
9409,-1.23,1.3199999999999998,0.00014418542226742745
9410,-1.2,1.3199999999999998,0.00014132073135724002
9411,-1.17,1.3199999999999998,0.00013851672509439697
9412,-1.1400000000000001,1.3199999999999998,0.0001357734034788971
9413,-1.1099999999999999,1.3199999999999998,0.0001330907665107418
9414,-1.08,1.3199999999999998,0.00013046881418993036
9415,-1.05,1.3199999999999998,0.00012790754651646245
9416,-1.02,1.3199999999999998,0.00012540696349033856
9417,-0.99,1.3199999999999998,0.00012296706511155854
9418,-0.96,1.3199999999999998,0.00012058785138012276
9419,-0.9299999999999999,1.3199999999999998,0.00011826932229603029
9420,-0.8999999999999999,1.3199999999999998,0.00011601147785928221
9421,-0.87,1.3199999999999998,0.0001138143180698771
9422,-0.84,1.3199999999999998,0.0001116778429278165
9423,-0.8099999999999999,1.3199999999999998,0.00010960205243309997
9424,-0.78,1.3199999999999998,0.00010758694658572722
9425,-0.75,1.3199999999999998,0.0001056325253856984
9426,-0.72,1.3199999999999998,0.0001037387888330128
9427,-0.69,1.3199999999999998,0.00010190573692767144
9428,-0.6599999999999999,1.3199999999999998,0.0001001333696696741
9429,-0.6300000000000001,1.3199999999999998,9.842168705902091e-05
9430,-0.6000000000000001,1.3199999999999998,9.677068909571061e-05
9431,-0.5700000000000001,1.3199999999999998,9.518037577974474e-05
9432,-0.54,1.3199999999999998,9.365074711112287e-05
9433,-0.51,1.3199999999999998,9.21818030898449e-05
9434,-0.48,1.3199999999999998,9.077354371591031e-05
9435,-0.4500000000000002,1.3199999999999998,8.942596898932012e-05
9436,-0.41999999999999993,1.3199999999999998,8.813907891007371e-05
9437,-0.3900000000000001,1.3199999999999998,8.69128734781717e-05
9438,-0.3599999999999999,1.3199999999999998,8.574735269361272e-05
9439,-0.33000000000000007,1.3199999999999998,8.464251655639748e-05
9440,-0.2999999999999998,1.3199999999999998,8.359836506652677e-05
9441,-0.27,1.3199999999999998,8.261489822399976e-05
9442,-0.24,1.3199999999999998,8.169211602881674e-05
9443,-0.20999999999999996,1.3199999999999998,8.083001848097655e-05
9444,-0.17999999999999994,1.3199999999999998,8.00286055804813e-05
9445,-0.1499999999999999,1.3199999999999998,7.928787732732989e-05
9446,-0.11999999999999988,1.3199999999999998,7.860783372152228e-05
9447,-0.09000000000000008,1.3199999999999998,7.798847476305843e-05
9448,-0.06000000000000005,1.3199999999999998,7.742980045193784e-05
9449,-0.030000000000000027,1.3199999999999998,7.693181078816218e-05
9450,0.0,1.3199999999999998,7.649450577172997e-05
9451,0.030000000000000027,1.3199999999999998,7.61178854026415e-05
9452,0.06000000000000005,1.3199999999999998,7.580194968089675e-05
9453,0.09000000000000008,1.3199999999999998,7.554669860649599e-05
9454,0.1200000000000001,1.3199999999999998,7.535213217943929e-05
9455,0.15000000000000013,1.3199999999999998,7.521825039972648e-05
9456,0.18000000000000016,1.3199999999999998,7.514505326735701e-05
9457,0.20999999999999996,1.3199999999999998,7.513254078233216e-05
9458,0.23999999999999977,1.3199999999999998,7.518071294465077e-05
9459,0.27,1.3199999999999998,7.528956975431349e-05
9460,0.2999999999999998,1.3199999999999998,7.54591112113196e-05
9461,0.33000000000000007,1.3199999999999998,7.568933731567024e-05
9462,0.3599999999999999,1.3199999999999998,7.59802480673643e-05
9463,0.3900000000000001,1.3199999999999998,7.633184346640215e-05
9464,0.41999999999999993,1.3199999999999998,7.67441235127841e-05
9465,0.4500000000000002,1.3199999999999998,7.721708820651004e-05
9466,0.48,1.3199999999999998,7.775073754757916e-05
9467,0.5100000000000002,1.3199999999999998,7.834507153599324e-05
9468,0.54,1.3199999999999998,7.90000901717502e-05
9469,0.5699999999999998,1.3199999999999998,7.971579345485167e-05
9470,0.5999999999999996,1.3199999999999998,8.049218138529697e-05
9471,0.6299999999999999,1.3199999999999998,8.132925396308547e-05
9472,0.6600000000000001,1.3199999999999998,8.222701118821874e-05
9473,0.69,1.3199999999999998,8.318545306069542e-05
9474,0.7199999999999998,1.3199999999999998,8.420457958051587e-05
9475,0.75,1.3199999999999998,8.528439074768034e-05
9476,0.7800000000000002,1.3199999999999998,8.642488656218887e-05
9477,0.81,1.3199999999999998,8.762606702404085e-05
9478,0.8399999999999999,1.3199999999999998,8.888793213323719e-05
9479,0.8700000000000001,1.3199999999999998,9.021048188977695e-05
9480,0.9000000000000004,1.3199999999999998,9.159371629366123e-05
9481,0.9300000000000002,1.3199999999999998,9.303763534488904e-05
9482,0.96,1.3199999999999998,9.454223904346005e-05
9483,0.9899999999999998,1.3199999999999998,9.610752738937542e-05
9484,1.02,1.3199999999999998,9.773350038263494e-05
9485,1.0499999999999998,1.3199999999999998,9.942015802323802e-05
9486,1.08,1.3199999999999998,0.00010116750031118502
9487,1.1099999999999999,1.3199999999999998,0.00010297552724647601
9488,1.1400000000000001,1.3199999999999998,0.00010484423882911069
9489,1.17,1.3199999999999998,0.00010677363505908934
9490,1.2000000000000002,1.3199999999999998,0.00010876371593641199
9491,1.23,1.3199999999999998,0.00011081448146107827
9492,1.2600000000000002,1.3199999999999998,0.00011292593163308869
9493,1.29,1.3199999999999998,0.00011509806645244313
9494,1.3199999999999998,1.3199999999999998,0.00011733088591914116
9495,1.3499999999999996,1.3199999999999998,0.00011962439003318222
9496,1.38,1.3199999999999998,0.00012197857879456813
9497,1.4100000000000001,1.3199999999999998,0.00012439345220329823
9498,1.44,1.3199999999999998,0.0001268690102593718
9499,1.4699999999999998,1.3199999999999998,0.00012940525296278925
9500,-1.5,1.3499999999999996,0.00017495759506071045
9501,-1.47,1.3499999999999996,0.00017154605958660915
9502,-1.44,1.3499999999999996,0.00016819520875985047
9503,-1.41,1.3499999999999996,0.00016490504258043646
9504,-1.38,1.3499999999999996,0.00016167556104836533
9505,-1.35,1.3499999999999996,0.0001585067641636386
9506,-1.32,1.3499999999999996,0.0001553986519262566
9507,-1.29,1.3499999999999996,0.00015235122433621815
9508,-1.26,1.3499999999999996,0.00014936448139352246
9509,-1.23,1.3499999999999996,0.0001464384230981716
9510,-1.2,1.3499999999999996,0.00014357304945016448
9511,-1.17,1.3499999999999996,0.0001407683604495008
9512,-1.1400000000000001,1.3499999999999996,0.0001380243560961811
9513,-1.1099999999999999,1.3499999999999996,0.00013534103639020585
9514,-1.08,1.3499999999999996,0.0001327184013315737
9515,-1.05,1.3499999999999996,0.00013015645092028568
9516,-1.02,1.3499999999999996,0.00012765518515634163
9517,-0.99,1.3499999999999996,0.00012521460403974182
9518,-0.96,1.3499999999999996,0.0001228347075704855
9519,-0.9299999999999999,1.3499999999999996,0.0001205154957485735
9520,-0.8999999999999999,1.3499999999999996,0.00011825696857400427
9521,-0.87,1.3499999999999996,0.00011605912604677962
9522,-0.84,1.3499999999999996,0.0001139219681668988
9523,-0.8099999999999999,1.3499999999999996,0.00011184549493436213
9524,-0.78,1.3499999999999996,0.00010982970634916906
9525,-0.75,1.3499999999999996,0.00010787460241131985
9526,-0.72,1.3499999999999996,0.00010598018312081419
9527,-0.69,1.3499999999999996,0.00010414644847765299
9528,-0.6599999999999999,1.3499999999999996,0.00010237339848183518
9529,-0.6300000000000001,1.3499999999999996,0.00010066103313336226
9530,-0.6000000000000001,1.3499999999999996,9.900935243223207e-05
9531,-0.5700000000000001,1.3499999999999996,9.741835637844617e-05
9532,-0.54,1.3499999999999996,9.588804497200385e-05
9533,-0.51,1.3499999999999996,9.441841821290539e-05
9534,-0.48,1.3499999999999996,9.300947610115114e-05
9535,-0.4500000000000002,1.3499999999999996,9.166121863674082e-05
9536,-0.41999999999999993,1.3499999999999996,9.037364581967436e-05
9537,-0.3900000000000001,1.3499999999999996,8.914675764995138e-05
9538,-0.3599999999999999,1.3499999999999996,8.798055412757237e-05
9539,-0.33000000000000007,1.3499999999999996,8.687503525253715e-05
9540,-0.2999999999999998,1.3499999999999996,8.58302010248463e-05
9541,-0.27,1.3499999999999996,8.484605144449898e-05
9542,-0.24,1.3499999999999996,8.392258651149578e-05
9543,-0.20999999999999996,1.3499999999999996,8.305980622583596e-05
9544,-0.17999999999999994,1.3499999999999996,8.225771058752019e-05
9545,-0.1499999999999999,1.3499999999999996,8.151629959654867e-05
9546,-0.11999999999999988,1.3499999999999996,8.083557325292066e-05
9547,-0.09000000000000008,1.3499999999999996,8.021553155663706e-05
9548,-0.06000000000000005,1.3499999999999996,7.965617450769677e-05
9549,-0.030000000000000027,1.3499999999999996,7.915750210610015e-05
9550,0.0,1.3499999999999996,7.871951435184816e-05
9551,0.030000000000000027,1.3499999999999996,7.834221124493934e-05
9552,0.06000000000000005,1.3499999999999996,7.802559278537469e-05
9553,0.09000000000000008,1.3499999999999996,7.776965897315388e-05
9554,0.1200000000000001,1.3499999999999996,7.757440980827622e-05
9555,0.15000000000000013,1.3499999999999996,7.743984529074379e-05
9556,0.18000000000000016,1.3499999999999996,7.736596542055467e-05
9557,0.20999999999999996,1.3499999999999996,7.735277019770904e-05
9558,0.23999999999999977,1.3499999999999996,7.740025962220748e-05
9559,0.27,1.3499999999999996,7.750843369404985e-05
9560,0.2999999999999998,1.3499999999999996,7.76772924132361e-05
9561,0.33000000000000007,1.3499999999999996,7.790683577976576e-05
9562,0.3599999999999999,1.3499999999999996,7.819706379364017e-05
9563,0.3900000000000001,1.3499999999999996,7.85479764548579e-05
9564,0.41999999999999993,1.3499999999999996,7.895957376341964e-05
9565,0.4500000000000002,1.3499999999999996,7.943185571932554e-05
9566,0.48,1.3499999999999996,7.996482232257483e-05
9567,0.5100000000000002,1.3499999999999996,8.055847357316824e-05
9568,0.54,1.3499999999999996,8.121280947110586e-05
9569,0.5699999999999998,1.3499999999999996,8.192783001638648e-05
9570,0.5999999999999996,1.3499999999999996,8.270353520901148e-05
9571,0.6299999999999999,1.3499999999999996,8.353992504898019e-05
9572,0.6600000000000001,1.3499999999999996,8.443699953629305e-05
9573,0.69,1.3499999999999996,8.539475867094973e-05
9574,0.7199999999999998,1.3499999999999996,8.641320245295021e-05
9575,0.75,1.3499999999999996,8.74923308822945e-05
9576,0.7800000000000002,1.3499999999999996,8.863214395898266e-05
9577,0.81,1.3499999999999996,8.983264168301411e-05
9578,0.8399999999999999,1.3499999999999996,9.109382405439069e-05
9579,0.8700000000000001,1.3499999999999996,9.241569107311081e-05
9580,0.9000000000000004,1.3499999999999996,9.379824273917406e-05
9581,0.9300000000000002,1.3499999999999996,9.524147905258161e-05
9582,0.96,1.3499999999999996,9.674540001333273e-05
9583,0.9899999999999998,1.3499999999999996,9.831000562142836e-05
9584,1.02,1.3499999999999996,9.993529587686748e-05
9585,1.0499999999999998,1.3499999999999996,0.00010162127077965026
9586,1.08,1.3499999999999996,0.00010336793032977742
9587,1.1099999999999999,1.3499999999999996,0.00010517527452724807
9588,1.1400000000000001,1.3499999999999996,0.00010704330337206305
9589,1.17,1.3499999999999996,0.00010897201686422098
9590,1.2000000000000002,1.3499999999999996,0.00011096141500372332
9591,1.23,1.3499999999999996,0.00011301149779056958
9592,1.2600000000000002,1.3499999999999996,0.00011512226522475968
9593,1.29,1.3499999999999996,0.00011729371730629343
9594,1.3199999999999998,1.3499999999999996,0.0001195258540351712
9595,1.3499999999999996,1.3499999999999996,0.00012181867541139384
9596,1.38,1.3499999999999996,0.0001241721814349588
9597,1.4100000000000001,1.3499999999999996,0.00012658637210586873
9598,1.44,1.3499999999999996,0.00012906124742412178
9599,1.4699999999999998,1.3499999999999996,0.00013159680738971904
9600,-1.5,1.38,0.00017727614381917253
9601,-1.47,1.38,0.00017386392560724947
9602,-1.44,1.38,0.00017051239204267125
9603,-1.41,1.38,0.00016722154312543637
9604,-1.38,1.38,0.0001639913788555455
9605,-1.35,1.38,0.0001608218992329991
9606,-1.32,1.38,0.0001577131042577965
9607,-1.29,1.38,0.00015466499392993702
9608,-1.26,1.38,0.00015167756824942263
9609,-1.23,1.38,0.000148750827216251
9610,-1.2,1.38,0.0001458847708304233
9611,-1.17,1.38,0.00014307939909194
9612,-1.1400000000000001,1.38,0.00014033471200080065
9613,-1.1099999999999999,1.38,0.0001376507095570044
9614,-1.08,1.38,0.0001350273917605523
9615,-1.05,1.38,0.0001324647586114448
9616,-1.02,1.38,0.00012996281010967982
9617,-0.99,1.38,0.00012752154625525976
9618,-0.96,1.38,0.0001251409670481831
9619,-0.9299999999999999,1.38,0.0001228210724884507
9620,-0.8999999999999999,1.38,0.00012056186257606177
9621,-0.87,1.38,0.00011836333731101745
9622,-0.84,1.38,0.00011622549669331657
9623,-0.8099999999999999,1.38,0.00011414834072295959
9624,-0.78,1.38,0.00011213186939994639
9625,-0.75,1.38,0.00011017608272427683
9626,-0.72,1.38,0.00010828098069595127
9627,-0.69,1.38,0.00010644656331496964
9628,-0.6599999999999999,1.38,0.00010467283058133264
9629,-0.6300000000000001,1.38,0.00010295978249503825
9630,-0.6000000000000001,1.38,0.00010130741905608795
9631,-0.5700000000000001,1.38,9.971574026448139e-05
9632,-0.54,1.38,9.818474612021953e-05
9633,-0.51,1.38,9.671443662330137e-05
9634,-0.48,1.38,9.53048117737269e-05
9635,-0.4500000000000002,1.38,9.395587157149601e-05
9636,-0.41999999999999993,1.38,9.266761601660899e-05
9637,-0.3900000000000001,1.38,9.144004510906663e-05
9638,-0.3599999999999999,1.38,9.027315884886758e-05
9639,-0.33000000000000007,1.38,8.916695723601229e-05
9640,-0.2999999999999998,1.38,8.812144027050098e-05
9641,-0.27,1.38,8.713660795233378e-05
9642,-0.24,1.38,8.621246028150988e-05
9643,-0.20999999999999996,1.38,8.534899725803023e-05
9644,-0.17999999999999994,1.38,8.454621888189465e-05
9645,-0.1499999999999999,1.38,8.380412515310256e-05
9646,-0.11999999999999988,1.38,8.31227160716545e-05
9647,-0.09000000000000008,1.38,8.250199163755003e-05
9648,-0.06000000000000005,1.38,8.194195185078967e-05
9649,-0.030000000000000027,1.38,8.144259671137329e-05
9650,0.0,1.38,8.100392621930101e-05
9651,0.030000000000000027,1.38,8.0625940374572e-05
9652,0.06000000000000005,1.38,8.03086391771872e-05
9653,0.09000000000000008,1.38,8.005202262714611e-05
9654,0.1200000000000001,1.38,7.985609072444936e-05
9655,0.15000000000000013,1.38,7.972084346909579e-05
9656,0.18000000000000016,1.38,7.964628086108653e-05
9657,0.20999999999999996,1.38,7.963240290042107e-05
9658,0.23999999999999977,1.38,7.967920958709908e-05
9659,0.27,1.38,7.978670092112179e-05
9660,0.2999999999999998,1.38,7.995487690248736e-05
9661,0.33000000000000007,1.38,8.01837375311978e-05
9662,0.3599999999999999,1.38,8.047328280725126e-05
9663,0.3900000000000001,1.38,8.08235127306493e-05
9664,0.41999999999999993,1.38,8.123442730139055e-05
9665,0.4500000000000002,1.38,8.170602651947618e-05
9666,0.48,1.38,8.223831038490542e-05
9667,0.5100000000000002,1.38,8.283127889767892e-05
9668,0.54,1.38,8.348493205779548e-05
9669,0.5699999999999998,1.38,8.419926986525709e-05
9670,0.5999999999999996,1.38,8.497429232006117e-05
9671,0.6299999999999999,1.38,8.580999942221037e-05
9672,0.6600000000000001,1.38,8.670639117170238e-05
9673,0.69,1.38,8.766346756853932e-05
9674,0.7199999999999998,1.38,8.868122861271918e-05
9675,0.75,1.38,8.975967430424362e-05
9676,0.7800000000000002,1.38,9.089880464311178e-05
9677,0.81,1.38,9.209861962932322e-05
9678,0.8399999999999999,1.38,9.335911926287936e-05
9679,0.8700000000000001,1.38,9.468030354377897e-05
9680,0.9000000000000004,1.38,9.606217247202249e-05
9681,0.9300000000000002,1.38,9.750472604760957e-05
9682,0.96,1.38,9.900796427054138e-05
9683,0.9899999999999998,1.38,0.00010057188714081606
9684,1.02,1.38,0.0001021964946584347
9685,1.0499999999999998,1.38,0.00010388178682339769
9686,1.08,1.38,0.00010562776363570458
9687,1.1099999999999999,1.38,0.00010743442509535536
9688,1.1400000000000001,1.38,0.00010930177120234947
9689,1.17,1.38,0.00011122980195668808
9690,1.2000000000000002,1.38,0.00011321851735837016
9691,1.23,1.38,0.00011526791740739599
9692,1.2600000000000002,1.38,0.00011737800210376596
9693,1.29,1.38,0.00011954877144748009
9694,1.3199999999999998,1.38,0.00012178022543853752
9695,1.3499999999999996,1.38,0.00012407236407693941
9696,1.38,1.38,0.00012642518736268455
9697,1.4100000000000001,1.38,0.0001288386952957747
9698,1.44,1.38,0.00013131288787620712
9699,1.4699999999999998,1.38,0.00013384776510398435
9700,-1.5,1.4100000000000001,0.00017965409586496767
9701,-1.47,1.4100000000000001,0.0001762411949152255
9702,-1.44,1.4100000000000001,0.00017288897861282695
9703,-1.41,1.4100000000000001,0.0001695974469577718
9704,-1.38,1.4100000000000001,0.00016636659995006108
9705,-1.35,1.4100000000000001,0.00016319643758969414
9706,-1.32,1.4100000000000001,0.00016008695987667205
9707,-1.29,1.4100000000000001,0.00015703816681099145
9708,-1.26,1.4100000000000001,0.00015405005839265673
9709,-1.23,1.4100000000000001,0.00015112263462166537
9710,-1.2,1.4100000000000001,0.00014825589549801816
9711,-1.17,1.4100000000000001,0.00014544984102171402
9712,-1.1400000000000001,1.4100000000000001,0.00014270447119275398
9713,-1.1099999999999999,1.4100000000000001,0.0001400197860111382
9714,-1.08,1.4100000000000001,0.0001373957854768664
9715,-1.05,1.4100000000000001,0.00013483246958993767
9716,-1.02,1.4100000000000001,0.0001323298383503536
9717,-0.99,1.4100000000000001,0.00012988789175811375
9718,-0.96,1.4100000000000001,0.0001275066298132169
9719,-0.9299999999999999,1.4100000000000001,0.00012518605251566375
9720,-0.8999999999999999,1.4100000000000001,0.0001229261598654556
9721,-0.87,1.4100000000000001,0.00012072695186259017
9722,-0.84,1.4100000000000001,0.00011858842850706928
9723,-0.8099999999999999,1.4100000000000001,0.00011651058979889148
9724,-0.78,1.4100000000000001,0.000114493435738058
9725,-0.75,1.4100000000000001,0.00011253696632456858
9726,-0.72,1.4100000000000001,0.00011064118155842297
9727,-0.69,1.4100000000000001,0.00010880608143962169
9728,-0.6599999999999999,1.4100000000000001,0.00010703166596816332
9729,-0.6300000000000001,1.4100000000000001,0.00010531793514404939
9730,-0.6000000000000001,1.4100000000000001,0.00010366488896727988
9731,-0.5700000000000001,1.4100000000000001,0.0001020725274378532
9732,-0.54,1.4100000000000001,0.00010054085055577063
9733,-0.51,1.4100000000000001,9.906985832103176e-05
9734,-0.48,1.4100000000000001,9.765955073363777e-05
9735,-0.4500000000000002,1.4100000000000001,9.630992779358628e-05
9736,-0.41999999999999993,1.4100000000000001,9.502098950087946e-05
9737,-0.3900000000000001,1.4100000000000001,9.379273585551636e-05
9738,-0.3599999999999999,1.4100000000000001,9.262516685749721e-05
9739,-0.33000000000000007,1.4100000000000001,9.151828250682215e-05
9740,-0.2999999999999998,1.4100000000000001,9.04720828034907e-05
9741,-0.27,1.4100000000000001,8.948656774750303e-05
9742,-0.24,1.4100000000000001,8.856173733885955e-05
9743,-0.20999999999999996,1.4100000000000001,8.769759157755925e-05
9744,-0.17999999999999994,1.4100000000000001,8.689413046360375e-05
9745,-0.1499999999999999,1.4100000000000001,8.615135399699122e-05
9746,-0.11999999999999988,1.4100000000000001,8.546926217772314e-05
9747,-0.09000000000000008,1.4100000000000001,8.484785500579912e-05
9748,-0.06000000000000005,1.4100000000000001,8.428713248121846e-05
9749,-0.030000000000000027,1.4100000000000001,8.378709460398176e-05
9750,0.0,1.4100000000000001,8.334774137408907e-05
9751,0.030000000000000027,1.4100000000000001,8.296907279153994e-05
9752,0.06000000000000005,1.4100000000000001,8.265108885633503e-05
9753,0.09000000000000008,1.4100000000000001,8.239378956847392e-05
9754,0.1200000000000001,1.4100000000000001,8.219717492795646e-05
9755,0.15000000000000013,1.4100000000000001,8.206124493478319e-05
9756,0.18000000000000016,1.4100000000000001,8.198599958895345e-05
9757,0.20999999999999996,1.4100000000000001,8.197143889046801e-05
9758,0.23999999999999977,1.4100000000000001,8.201756283932618e-05
9759,0.27,1.4100000000000001,8.212437143552839e-05
9760,0.2999999999999998,1.4100000000000001,8.229186467907407e-05
9761,0.33000000000000007,1.4100000000000001,8.2520042569964e-05
9762,0.3599999999999999,1.4100000000000001,8.280890510819741e-05
9763,0.3900000000000001,1.4100000000000001,8.315845229377498e-05
9764,0.41999999999999993,1.4100000000000001,8.356868412669663e-05
9765,0.4500000000000002,1.4100000000000001,8.403960060696176e-05
9766,0.48,1.4100000000000001,8.45712017345709e-05
9767,0.5100000000000002,1.4100000000000001,8.516348750952401e-05
9768,0.54,1.4100000000000001,8.581645793182085e-05
9769,0.5699999999999998,1.4100000000000001,8.65301130014615e-05
9770,0.5999999999999996,1.4100000000000001,8.730445271844665e-05
9771,0.6299999999999999,1.4100000000000001,8.813947708277525e-05
9772,0.6600000000000001,1.4100000000000001,8.90351860944473e-05
9773,0.69,1.4100000000000001,8.999157975346336e-05
9774,0.7199999999999998,1.4100000000000001,9.100865805982384e-05
9775,0.75,1.4100000000000001,9.208642101352749e-05
9776,0.7800000000000002,1.4100000000000001,9.322486861457563e-05
9777,0.81,1.4100000000000001,9.442400086296735e-05
9778,0.8399999999999999,1.4100000000000001,9.568381775870285e-05
9779,0.8700000000000001,1.4100000000000001,9.700431930178207e-05
9780,0.9000000000000004,1.4100000000000001,9.83855054922052e-05
9781,0.9300000000000002,1.4100000000000001,9.982737632997327e-05
9782,0.96,1.4100000000000001,0.0001013299318150843
9783,0.9899999999999998,1.4100000000000001,0.00010289317194753842
9784,1.02,1.4100000000000001,0.00010451709672733801
9785,1.0499999999999998,1.4100000000000001,0.00010620170615448052
9786,1.08,1.4100000000000001,0.00010794700022896686
9787,1.1099999999999999,1.4100000000000001,0.00010975297895079744
9788,1.1400000000000001,1.4100000000000001,0.00011161964231997157
9789,1.17,1.4100000000000001,0.00011354699033648984
9790,1.2000000000000002,1.4100000000000001,0.00011553502300035205
9791,1.23,1.4100000000000001,0.00011758374031155831
9792,1.2600000000000002,1.4100000000000001,0.0001196931422701073
9793,1.29,1.4100000000000001,0.00012186322887600178
9794,1.3199999999999998,1.4100000000000001,0.0001240940001292385
9795,1.3499999999999996,1.4100000000000001,0.00012638545602982042
9796,1.38,1.4100000000000001,0.00012873759657774502
9797,1.4100000000000001,1.4100000000000001,0.00013115042177301537
9798,1.44,1.4100000000000001,0.00013362393161562766
9799,1.4699999999999998,1.4100000000000001,0.00013615812610558492
9800,-1.5,1.44,0.00018209145119809777
9801,-1.47,1.44,0.00017867786751053582
9802,-1.44,1.44,0.00017532496847031708
9803,-1.41,1.44,0.00017203275407744274
9804,-1.38,1.44,0.00016880122433191193
9805,-1.35,1.44,0.0001656303792337243
9806,-1.32,1.44,0.0001625202187828817
9807,-1.29,1.44,0.00015947074297938235
9808,-1.26,1.44,0.00015648195182322623
9809,-1.23,1.44,0.00015355384531441518
9810,-1.2,1.44,0.00015068642345294697
9811,-1.17,1.44,0.0001478796862388233
9812,-1.1400000000000001,1.44,0.00014513363367204337
9813,-1.1099999999999999,1.44,0.00014244826575260673
9814,-1.08,1.44,0.0001398235824805148
9815,-1.05,1.44,0.00013725958385576672
9816,-1.02,1.44,0.00013475626987836218
9817,-0.99,1.44,0.0001323136405483007
9818,-0.96,1.44,0.00012993169586558503
9819,-0.9299999999999999,1.44,0.00012761043583021242
9820,-0.8999999999999999,1.44,0.00012534986044218286
9821,-0.87,1.44,0.00012314996970149764
9822,-0.84,1.44,0.00012101076360815606
9823,-0.8099999999999999,1.44,0.00011893224216215934
9824,-0.78,1.44,0.00011691440536350515
9825,-0.75,1.44,0.00011495725321219607
9826,-0.72,1.44,0.00011306078570822975
9827,-0.69,1.44,0.00011122500285160763
9828,-0.6599999999999999,1.44,0.00010944990464233031
9829,-0.6300000000000001,1.44,0.00010773549108039617
9830,-0.6000000000000001,1.44,0.00010608176216580547
9831,-0.5700000000000001,1.44,0.00010448871789855884
9832,-0.54,1.44,0.00010295635827865701
9833,-0.51,1.44,0.00010148468330609753
9834,-0.48,1.44,0.0001000736929808832
9835,-0.4500000000000002,1.44,9.872338730301213e-05
9836,-0.41999999999999993,1.44,9.743376627248455e-05
9837,-0.3900000000000001,1.44,9.620482988930157e-05
9838,-0.3599999999999999,1.44,9.503657815346278e-05
9839,-0.33000000000000007,1.44,9.392901106496729e-05
9840,-0.2999999999999998,1.44,9.288212862381518e-05
9841,-0.27,1.44,9.189593083000737e-05
9842,-0.24,1.44,9.097041768354333e-05
9843,-0.20999999999999996,1.44,9.010558918442364e-05
9844,-0.17999999999999994,1.44,8.930144533264758e-05
9845,-0.1499999999999999,1.44,8.855798612821567e-05
9846,-0.11999999999999988,1.44,8.787521157112715e-05
9847,-0.09000000000000008,1.44,8.725312166138222e-05
9848,-0.06000000000000005,1.44,8.669171639898195e-05
9849,-0.030000000000000027,1.44,8.61909957839251e-05
9850,0.0,1.44,8.57509598162118e-05
9851,0.030000000000000027,1.44,8.53716084958425e-05
9852,0.06000000000000005,1.44,8.505294182281761e-05
9853,0.09000000000000008,1.44,8.479495979713671e-05
9854,0.1200000000000001,1.44,8.459766241879891e-05
9855,0.15000000000000013,1.44,8.446104968780559e-05
9856,0.18000000000000016,1.44,8.438512160415539e-05
9857,0.20999999999999996,1.44,8.436987816784976e-05
9858,0.23999999999999977,1.44,8.441531937888789e-05
9859,0.27,1.44,8.452144523726994e-05
9860,0.2999999999999998,1.44,8.468825574299564e-05
9861,0.33000000000000007,1.44,8.491575089606528e-05
9862,0.3599999999999999,1.44,8.52039306964787e-05
9863,0.3900000000000001,1.44,8.555279514423642e-05
9864,0.41999999999999993,1.44,8.596234423933742e-05
9865,0.4500000000000002,1.44,8.643257798178243e-05
9866,0.48,1.44,8.696349637157152e-05
9867,0.5100000000000002,1.44,8.755509940870475e-05
9868,0.54,1.44,8.820738709318124e-05
9869,0.5699999999999998,1.44,8.892035942500203e-05
9870,0.5999999999999996,1.44,8.969401640416667e-05
9871,0.6299999999999999,1.44,9.052835803067448e-05
9872,0.6600000000000001,1.44,9.142338430452707e-05
9873,0.69,1.44,9.237909522572286e-05
9874,0.7199999999999998,1.44,9.339549079426316e-05
9875,0.75,1.44,9.447257101014699e-05
9876,0.7800000000000002,1.44,9.561033587337504e-05
9877,0.81,1.44,9.680878538394611e-05
9878,0.8399999999999999,1.44,9.806791954186211e-05
9879,0.8700000000000001,1.44,9.938773834712067e-05
9880,0.9000000000000004,1.44,0.0001007682417997245
9881,0.9300000000000002,1.44,0.00010220942989967143
9882,0.96,1.44,0.0001037113026469621
9883,0.9899999999999998,1.44,0.00010527386004159738
9884,1.02,1.44,0.0001068971020835761
9885,1.0499999999999998,1.44,0.00010858102877289766
9886,1.08,1.44,0.00011032564010956443
9887,1.1099999999999999,1.44,0.00011213093609357474
9888,1.1400000000000001,1.44,0.00011399691672492949
9889,1.17,1.44,0.00011592358200362694
9890,1.2000000000000002,1.44,0.00011791093192966843
9891,1.23,1.44,0.00011995896650305445
9892,1.2600000000000002,1.44,0.00012206768572378449
9893,1.29,1.44,0.00012423708959185734
9894,1.3199999999999998,1.44,0.00012646717810727527
9895,1.3499999999999996,1.44,0.00012875795127003685
9896,1.38,1.44,0.00013110940908014134
9897,1.4100000000000001,1.44,0.00013352155153759088
9898,1.44,1.44,0.0001359943786423837
9899,1.4699999999999998,1.44,0.00013852789039451975
9900,-1.5,1.4699999999999998,0.00018458820981856466
9901,-1.47,1.4699999999999998,0.00018117394339318147
9902,-1.44,1.4699999999999998,0.00017782036161514313
9903,-1.41,1.4699999999999998,0.00017452746448444763
9904,-1.38,1.4699999999999998,0.00017129525200109828
9905,-1.35,1.4699999999999998,0.0001681237241650901
9906,-1.32,1.4699999999999998,0.00016501288097642606
9907,-1.29,1.4699999999999998,0.00016196272243510718
9908,-1.26,1.4699999999999998,0.00015897324854113155
9909,-1.23,1.4699999999999998,0.00015604445929449972
9910,-1.2,1.4699999999999998,0.00015317635469521202
9911,-1.17,1.4699999999999998,0.0001503689347432669
9912,-1.1400000000000001,1.4699999999999998,0.00014762219943866781
9913,-1.1099999999999999,1.4699999999999998,0.0001449361487814109
9914,-1.08,1.4699999999999998,0.00014231078277149968
9915,-1.05,1.4699999999999998,0.0001397461014089307
9916,-1.02,1.4699999999999998,0.00013724210469370562
9917,-0.99,1.4699999999999998,0.0001347987926258249
9918,-0.96,1.4699999999999998,0.00013241616520528814
9919,-0.9299999999999999,1.4699999999999998,0.00013009422243209534
9920,-0.8999999999999999,1.4699999999999998,0.00012783296430624537
9921,-0.87,1.4699999999999998,0.00012563239082774086
9922,-0.84,1.4699999999999998,0.00012349250199657878
9923,-0.8099999999999999,1.4699999999999998,0.00012141329781276171
9924,-0.78,1.4699999999999998,0.00011939477827628783
9925,-0.75,1.4699999999999998,0.00011743694338715863
9926,-0.72,1.4699999999999998,0.00011553979314537206
9927,-0.69,1.4699999999999998,0.00011370332755093049
9928,-0.6599999999999999,1.4699999999999998,0.0001119275466038316
9929,-0.6300000000000001,1.4699999999999998,0.00011021245030407722
9930,-0.6000000000000001,1.4699999999999998,0.0001085580386516667
9931,-0.5700000000000001,1.4699999999999998,0.00010696431164659983
9932,-0.54,1.4699999999999998,0.00010543126928887776
9933,-0.51,1.4699999999999998,0.00010395891157849885
9934,-0.48,1.4699999999999998,0.00010254723851546315
9935,-0.4500000000000002,1.4699999999999998,0.00010119625009977245
9936,-0.41999999999999993,1.4699999999999998,9.990594633142522e-05
9937,-0.3900000000000001,1.4699999999999998,9.867632721042221e-05
9938,-0.3599999999999999,1.4699999999999998,9.750739273676214e-05
9939,-0.33000000000000007,1.4699999999999998,9.639914291044682e-05
9940,-0.2999999999999998,1.4699999999999998,9.5351577731475e-05
9941,-0.27,1.4699999999999998,9.436469719984729e-05
9942,-0.24,1.4699999999999998,9.343850131556294e-05
9943,-0.20999999999999996,1.4699999999999998,9.257299007862315e-05
9944,-0.17999999999999994,1.4699999999999998,9.176816348902618e-05
9945,-0.1499999999999999,1.4699999999999998,9.102402154677413e-05
9946,-0.11999999999999988,1.4699999999999998,9.034056425186542e-05
9947,-0.09000000000000008,1.4699999999999998,8.971779160430069e-05
9948,-0.06000000000000005,1.4699999999999998,8.915570360407983e-05
9949,-0.030000000000000027,1.4699999999999998,8.86543002512031e-05
9950,0.0,1.4699999999999998,8.821358154567012e-05
9951,0.030000000000000027,1.4699999999999998,8.783354748748108e-05
9952,0.06000000000000005,1.4699999999999998,8.75141980766353e-05
9953,0.09000000000000008,1.4699999999999998,8.725553331313404e-05
9954,0.1200000000000001,1.4699999999999998,8.705755319697619e-05
9955,0.15000000000000013,1.4699999999999998,8.69202577281628e-05
9956,0.18000000000000016,1.4699999999999998,8.684364690669303e-05
9957,0.20999999999999996,1.4699999999999998,8.682772073256713e-05
9958,0.23999999999999977,1.4699999999999998,8.687247920578498e-05
9959,0.27,1.4699999999999998,8.69779223263469e-05
9960,0.2999999999999998,1.4699999999999998,8.714405009425244e-05
9961,0.33000000000000007,1.4699999999999998,8.737086250950186e-05
9962,0.3599999999999999,1.4699999999999998,8.765835957209514e-05
9963,0.3900000000000001,1.4699999999999998,8.800654128203224e-05
9964,0.41999999999999993,1.4699999999999998,8.841540763931316e-05
9965,0.4500000000000002,1.4699999999999998,8.88849586439386e-05
9966,0.48,1.4699999999999998,8.941519429590772e-05
9967,0.5100000000000002,1.4699999999999998,9.000611459521974e-05
9968,0.54,1.4699999999999998,9.065771954187694e-05
9969,0.5699999999999998,1.4699999999999998,9.137000913587734e-05
9970,0.5999999999999996,1.4699999999999998,9.214298337722148e-05
9971,0.6299999999999999,1.4699999999999998,9.297664226590963e-05
9972,0.6600000000000001,1.4699999999999998,9.387098580194141e-05
9973,0.69,1.4699999999999998,9.482601398531753e-05
9974,0.7199999999999998,1.4699999999999998,9.584172681603737e-05
9975,0.75,1.4699999999999998,9.691812429410078e-05
9976,0.7800000000000002,1.4699999999999998,9.80552064195092e-05
9977,0.81,1.4699999999999998,9.925297319226043e-05
9978,0.8399999999999999,1.4699999999999998,0.00010051142461235503
9979,0.8700000000000001,1.4699999999999998,0.00010183056067979486
9980,0.9000000000000004,1.4699999999999998,0.00010321038139457798
9981,0.9300000000000002,1.4699999999999998,0.00010465088675670398
9982,0.96,1.4699999999999998,0.00010615207676617531
9983,0.9899999999999998,1.4699999999999998,0.00010771395142298932
9984,1.02,1.4699999999999998,0.00010933651072714867
9985,1.0499999999999998,1.4699999999999998,0.00011101975467865082
9986,1.08,1.4699999999999998,0.00011276368327749741
9987,1.1099999999999999,1.4699999999999998,0.00011456829652368723
9988,1.1400000000000001,1.4699999999999998,0.00011643359441722139
9989,1.17,1.4699999999999998,0.00011835957695809938
9990,1.2000000000000002,1.4699999999999998,0.0001203462441463208
9991,1.23,1.4699999999999998,0.00012239359598188674
9992,1.2600000000000002,1.4699999999999998,0.00012450163246479552
9993,1.29,1.4699999999999998,0.00012667035359504903
9994,1.3199999999999998,1.4699999999999998,0.00012889975937264655
9995,1.3499999999999996,1.4699999999999998,0.00013118984979758737
9996,1.38,1.4699999999999998,0.0001335406248698721
9997,1.4100000000000001,1.4699999999999998,0.00013595208458950134
9998,1.44,1.4699999999999998,0.00013842422895647374
9999,1.4699999999999998,1.4699999999999998,0.0001409570579707904


==> experiments/linear_2d_grid_more_different/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2
0,0,0,6500,10000,1.0,size,unrestricted,-0.010456388323828836,-3.270112350399434e-11,0.9999999991383307
0,1,0,6500,10000,1.0,size,unrestricted,0.013140670185862255,0.9999999992079899,-9.984463399626569e-12
0,2,0,6500,10000,1.0,size,unrestricted,0.05798844221894816,-0.9999999995167215,-3.6489212881828596e-11
0,3,0,6500,10000,1.0,size,unrestricted,0.11786007719572189,4.518235167486584e-11,-0.9999999994482792
0,4,0,6500,10000,1.0,size,unrestricted,-0.022070294946485186,-4.887411140321559e-11,0.9999999993423552
0,5,0,6500,10000,1.0,size,unrestricted,-0.017314601563141845,-4.521290921171479e-12,-0.9999999996322414
0,6,0,6500,10000,1.0,size,unrestricted,-0.02859160001137133,3.6380838824611073e-11,-0.9999999993057664
0,7,0,6500,10000,1.0,size,unrestricted,-0.0012261580048712661,6.588488769478767e-11,-0.9999999994069311
0,8,0,6500,10000,1.0,size,unrestricted,0.05461199281343979,0.999999999427277,3.006336075125376e-10
0,9,0,6500,10000,1.0,size,unrestricted,0.074958862767225,0.9999999993032075,7.447449907517758e-11
0,10,0,6500,10000,1.0,size,unrestricted,0.0265563974890366,-0.99999999913331,-1.369583816977546e-10
0,11,0,6500,10000,1.0,size,unrestricted,-0.004235776058983136,0.9999999993641695,7.28921678074858e-11
0,12,0,6500,10000,1.0,size,unrestricted,0.021446535215165187,0.9999999994096389,6.774943040975621e-11
0,13,0,6500,10000,1.0,size,unrestricted,-0.008116474178433685,0.9999999993256964,-4.746422429858898e-11
0,14,0,6500,10000,1.0,size,unrestricted,0.07169095286421291,-2.2735838277527477e-08,-0.9999999765659929
0,15,0,6500,10000,1.0,size,unrestricted,0.056472725591607376,-8.09061102279638e-11,-0.999999999567163
0,16,0,6500,10000,1.0,size,unrestricted,0.09951138291948627,-0.9999999993000355,-4.849268089578533e-11
0,17,0,6500,10000,1.0,size,unrestricted,0.060142913478877,-0.9999999993802421,5.808674493088834e-11
0,18,0,6500,10000,1.0,size,unrestricted,0.09029231142598519,-4.673616614799818e-11,0.9999999992681036
0,19,0,6500,10000,1.0,size,unrestricted,0.046046530140425326,0.9999999991712785,-4.372423859170715e-12
0,20,0,6500,10000,1.0,size,unrestricted,0.03445320472635181,0.999999995776034,2.8169174888355952e-09
0,21,0,6500,10000,1.0,size,unrestricted,0.037846582376322845,-1.3279555410681854e-10,-0.9999999993631208
0,22,0,6500,10000,1.0,size,unrestricted,0.010048523903585545,7.550639842467106e-07,0.999999238834016
0,23,0,6500,10000,1.0,size,unrestricted,-0.012140817523335734,-4.107619967670103e-11,-0.9999999991144966
0,24,0,6500,10000,1.0,size,unrestricted,0.02950457260049413,0.9999999992909244,1.351770567482103e-10
0,25,0,6500,10000,1.0,size,unrestricted,0.13455636435060228,-3.1557568887449455e-11,-0.9999999994401679
0,26,0,6500,10000,1.0,size,unrestricted,0.019795114304572974,-0.9999999992846469,-6.579664103111705e-11
0,27,0,6500,10000,1.0,size,unrestricted,0.08396765044454582,0.999999999189402,-3.7247326268316727e-10
0,28,0,6500,10000,1.0,size,unrestricted,0.14670416506710898,-0.9999999994655263,7.069718330683983e-11
0,29,0,6500,10000,1.0,size,unrestricted,0.08107632458750991,-0.9999999992796795,-7.051425292811347e-11
0,30,0,6500,10000,1.0,size,unrestricted,0.03561497331840019,-3.566042635693353e-11,0.999999999409055
0,31,0,6500,10000,1.0,size,unrestricted,0.038439313692046596,2.4653976359559166e-08,0.9999999745814261
0,32,0,6500,10000,1.0,size,unrestricted,0.00929677789865052,6.574682955270008e-11,0.9999999994036306
0,33,0,6500,10000,1.0,size,unrestricted,0.006654428953461283,-6.967586635163947e-12,0.9999999995740285
0,34,0,6500,10000,1.0,size,unrestricted,0.09696470870165619,0.9999999993821294,6.842937534730535e-11
0,35,0,6500,10000,1.0,size,unrestricted,0.07558846471636084,0.9999999993631293,1.6313517773403414e-11
0,36,0,6500,10000,1.0,size,unrestricted,0.16723969391437443,-0.9999999994203692,3.1596650201738925e-11
0,37,0,6500,10000,1.0,size,unrestricted,0.018271768509421322,-2.498084905587876e-11,-0.9999999991857932
0,38,0,6500,10000,1.0,size,unrestricted,0.11552346040842476,0.9999999995989344,-1.6838840584735496e-11
0,39,0,6500,10000,1.0,size,unrestricted,0.07903344906468696,-0.9999999994204674,5.6897172801364785e-11
0,40,0,6500,10000,1.0,size,unrestricted,-0.0053430398423797865,0.9999999950016912,-3.239353172513441e-09
0,41,0,6500,10000,1.0,size,unrestricted,0.04885792053711611,3.62901083089615e-10,-0.9999999990550685
0,42,0,6500,10000,1.0,size,unrestricted,0.02845300309999435,0.9999999992378493,-6.428605351326177e-12
0,43,0,6500,10000,1.0,size,unrestricted,0.09199131652304487,-7.475108002853117e-11,-0.9999999996584327
0,44,0,6500,10000,1.0,size,unrestricted,0.006384408084209127,2.489072142493204e-09,0.9999999970144445
0,45,0,6500,10000,1.0,size,unrestricted,0.016764768298996834,-0.9999999985195588,-1.1202230954151226e-09
0,46,0,6500,10000,1.0,size,unrestricted,0.08162111060044158,-0.9999999993201067,4.7002526468919975e-11
0,47,0,6500,10000,1.0,size,unrestricted,0.10276722800524728,-6.586253052679106e-11,0.9999999994669325
0,48,0,6500,10000,1.0,size,unrestricted,0.021665332911963084,7.279491466713472e-10,-0.9999999989783487
0,49,0,6500,10000,1.0,size,unrestricted,0.04606467280261958,3.1025395919045804e-11,-0.9999999991251282
0,0,1,3000,10000,1.0,size,unrestricted,0.035649350558708895,-6.417076896651162e-10,-0.99999999899711
0,1,1,3000,10000,1.0,size,unrestricted,0.12066132559474901,0.9999999994026536,-6.245868645233565e-11
0,2,1,3000,10000,1.0,size,unrestricted,0.009262929752573772,0.9999999994368652,-4.8172913745788284e-11
0,3,1,3000,10000,1.0,size,unrestricted,0.0697208903750733,0.9999999991553179,-2.5451535072073133e-11
0,4,1,3000,10000,1.0,size,unrestricted,0.08337291551599751,0.9999999995312522,-9.478728822631882e-12
0,5,1,3000,10000,1.0,size,unrestricted,0.12780636874572304,3.27650278743462e-09,-0.9999999951028669
0,6,1,3000,10000,1.0,size,unrestricted,0.1190898916327385,-0.9999999987158217,7.173415372035792e-10
0,7,1,3000,10000,1.0,size,unrestricted,0.10490111562726986,-0.9999999221297529,7.677284624052683e-08
0,8,1,3000,10000,1.0,size,unrestricted,0.18321653394040308,-2.944130385445532e-11,0.9999999994930179
0,9,1,3000,10000,1.0,size,unrestricted,0.036095621534892486,8.840828611749717e-11,0.9999999994430716
0,10,1,3000,10000,1.0,size,unrestricted,0.15889029158085907,0.9999999993392303,-4.277443562981514e-11
0,11,1,3000,10000,1.0,size,unrestricted,0.10638222724279842,-0.9999999992613712,2.3336351414531274e-10
0,12,1,3000,10000,1.0,size,unrestricted,0.12007783902604435,0.9999999992257843,-7.347246759943529e-11
0,13,1,3000,10000,1.0,size,unrestricted,0.0714594914877695,0.9999999992007613,-5.068514971173502e-11
0,14,1,3000,10000,1.0,size,unrestricted,0.05439162300769919,0.9999999991412087,-1.9670938241250818e-10
0,15,1,3000,10000,1.0,size,unrestricted,0.0060798396049178555,1.4825467015431297e-10,-0.9999999992208899
0,16,1,3000,10000,1.0,size,unrestricted,0.14162439883275263,-0.9999999994012,9.841701430749863e-11
0,17,1,3000,10000,1.0,size,unrestricted,0.08662182109792903,-0.9999999992529164,-1.2702880935173765e-10
0,18,1,3000,10000,1.0,size,unrestricted,-0.054925530017783,0.9999999990925583,3.886071205619286e-10
0,19,1,3000,10000,1.0,size,unrestricted,0.12772620026673165,-2.112280735395746e-11,0.9999999996793748
0,20,1,3000,10000,1.0,size,unrestricted,0.07311709665426212,0.9999999991308229,-1.6725127884243694e-11
0,21,1,3000,10000,1.0,size,unrestricted,0.03854412039648002,-4.282614667079323e-11,-0.9999999995966897
0,22,1,3000,10000,1.0,size,unrestricted,0.15336962708318982,-0.9999999994313151,5.927414758347949e-11
0,23,1,3000,10000,1.0,size,unrestricted,0.020004981270617995,9.084085895357288e-11,0.9999999992803202
0,24,1,3000,10000,1.0,size,unrestricted,0.1889431711470858,0.9999999994429106,4.848754711396747e-11
0,25,1,3000,10000,1.0,size,unrestricted,0.054210364558416484,0.9999999922089577,7.47911423229005e-09
0,26,1,3000,10000,1.0,size,unrestricted,0.028695099182651736,0.9999999993373048,7.589404137349935e-11
0,27,1,3000,10000,1.0,size,unrestricted,-0.049573242464302836,-4.562973333242543e-12,0.9999999991179669
0,28,1,3000,10000,1.0,size,unrestricted,0.07386599373145283,-1.5479118925284194e-11,0.9999999992261485
0,29,1,3000,10000,1.0,size,unrestricted,0.15615510509155112,-0.9999999992371732,5.690789471653257e-11
0,30,1,3000,10000,1.0,size,unrestricted,0.10223260181156084,0.9999999992962787,1.1103272532864004e-10
0,31,1,3000,10000,1.0,size,unrestricted,0.12929825937125589,-0.9999999992082761,-3.625358681398855e-11
0,32,1,3000,10000,1.0,size,unrestricted,0.08077986393451911,-0.9999999991980765,-1.0630925648005748e-10
0,33,1,3000,10000,1.0,size,unrestricted,0.22357862034930875,-6.172613619986154e-11,0.9999999993703924
0,34,1,3000,10000,1.0,size,unrestricted,0.11106728156851742,-6.50613326404964e-11,-0.9999999992460048
0,35,1,3000,10000,1.0,size,unrestricted,0.02299797993039928,7.287679072694892e-11,-0.9999999991837757
0,36,1,3000,10000,1.0,size,unrestricted,0.002945938616280186,-9.22230982614266e-11,-0.9999999993518083
0,37,1,3000,10000,1.0,size,unrestricted,0.08197666183250787,-1.9127682314345366e-10,-0.999999999276401
0,38,1,3000,10000,1.0,size,unrestricted,0.058142917203924435,0.9999999992302503,7.343474020272261e-11
0,39,1,3000,10000,1.0,size,unrestricted,0.11802550453564065,2.3026411047977396e-11,0.9999999992230696
0,40,1,3000,10000,1.0,size,unrestricted,0.17122630668869082,1.3592452946015892e-11,-0.9999999991864168
0,41,1,3000,10000,1.0,size,unrestricted,0.09972360345213853,-0.9999999996048516,-1.4581035625066112e-11
0,42,1,3000,10000,1.0,size,unrestricted,0.15272390866853336,-2.762115364314249e-12,0.9999999992371916
0,43,1,3000,10000,1.0,size,unrestricted,0.013059815692315747,8.661107693182236e-11,-0.9999999991958523
0,44,1,3000,10000,1.0,size,unrestricted,0.10628533467099766,-0.9999999992539972,-1.5636168594614568e-11
0,45,1,3000,10000,1.0,size,unrestricted,-0.11022462120159798,0.9999999980259182,1.3223108727092294e-09
0,46,1,3000,10000,1.0,size,unrestricted,0.023938660862782242,-9.447662858418127e-11,0.9999999991559108
0,47,1,3000,10000,1.0,size,unrestricted,-0.04378689766464594,3.894276430414857e-10,0.9999999990633633
0,48,1,3000,10000,1.0,size,unrestricted,0.02488244965999769,7.311329256827579e-11,0.9999999992072399
0,49,1,3000,10000,1.0,size,unrestricted,-0.07965922211220386,-0.9999999993657871,1.403941903692671e-10
0,0,2,500,10000,1.0,size,unrestricted,-0.1270102512048074,-0.9999999991088914,2.102130785540047e-10
0,1,2,500,10000,1.0,size,unrestricted,0.2952535338659376,4.582352852698614e-11,-0.9999999991316717
0,2,2,500,10000,1.0,size,unrestricted,0.06681587758694842,2.3161147162475462e-10,0.9999999992218193
0,3,2,500,10000,1.0,size,unrestricted,0.14036907656202585,1.0137563866094581e-10,-0.9999999992555695
0,4,2,500,10000,1.0,size,unrestricted,0.10285843758722535,-1.4347961877425032e-09,0.9999999978723614
0,5,2,500,10000,1.0,size,unrestricted,-0.031934731264476296,0.9999999990624656,-2.450253752006875e-10
0,6,2,500,10000,1.0,size,unrestricted,0.13622062783147543,4.299592582064695e-11,-0.9999999991423794
0,7,2,500,10000,1.0,size,unrestricted,0.17045197780238916,-2.6166913565427945e-11,0.9999999991172454
0,8,2,500,10000,1.0,size,unrestricted,0.527068375878014,-2.2798117211394912e-10,-0.9999999991643074
0,9,2,500,10000,1.0,size,unrestricted,0.33993502341814363,-1.319035286112975e-10,0.9999999991643924
0,10,2,500,10000,1.0,size,unrestricted,0.19533835272497385,3.680930784285929e-10,0.999999999180511
0,11,2,500,10000,1.0,size,unrestricted,0.352913745690264,-2.645394694371141e-10,0.9999999992517153
0,12,2,500,10000,1.0,size,unrestricted,0.32224067519626876,2.749199624354805e-10,-0.9999999990689795
0,13,2,500,10000,1.0,size,unrestricted,0.40013784399612484,-0.9999999990913783,1.6209054644687145e-10
0,14,2,500,10000,1.0,size,unrestricted,0.25656667824952994,0.9999999988946364,-5.381500007230417e-10
0,15,2,500,10000,1.0,size,unrestricted,0.12226842423147649,7.211177900310907e-10,-0.9999999987552961
0,16,2,500,10000,1.0,size,unrestricted,0.3203088705346357,-2.846366835117652e-10,-0.9999999990991273
0,17,2,500,10000,1.0,size,unrestricted,0.4723073549117478,-1.7790773000130943e-10,0.999999999218014
0,18,2,500,10000,1.0,size,unrestricted,0.01701301239238162,0.9999999999087228,-3.827861395268687e-12
0,19,2,500,10000,1.0,size,unrestricted,0.35156302206675183,-0.9999999914699679,-6.183672040860034e-09
0,20,2,500,10000,1.0,size,unrestricted,-0.04998101207953512,0.9999999892669497,6.133793280204636e-09
0,21,2,500,10000,1.0,size,unrestricted,0.02735342710036393,-0.9999999989626649,-1.2378869168342833e-10
0,22,2,500,10000,1.0,size,unrestricted,0.17094508307745676,5.746301871875931e-11,-0.9999999991586773
0,23,2,500,10000,1.0,size,unrestricted,0.32410532914670465,-2.530467189100611e-10,-0.9999999991130043
0,24,2,500,10000,1.0,size,unrestricted,0.5659855199156629,-0.999999999191868,7.026979328353285e-11
0,25,2,500,10000,1.0,size,unrestricted,-0.13176850927008082,0.9999999990320114,3.995617382031824e-10
0,26,2,500,10000,1.0,size,unrestricted,0.05051435679916875,-0.9999999986310629,-7.918520650038284e-10
0,27,2,500,10000,1.0,size,unrestricted,0.030335843769857998,-6.814150507411508e-10,-0.9999999987650138
0,28,2,500,10000,1.0,size,unrestricted,0.12633736714995814,0.9999999990983902,-1.224757996065736e-10
0,29,2,500,10000,1.0,size,unrestricted,0.4548055961903019,0.9999999992228422,8.910585071958633e-11
0,30,2,500,10000,1.0,size,unrestricted,0.19542220078335465,-3.955265598295285e-10,-0.9999999991260182
0,31,2,500,10000,1.0,size,unrestricted,0.025064975345986805,-9.80413881375255e-10,0.9999999984196027
0,32,2,500,10000,1.0,size,unrestricted,-0.14026608260423762,-0.9999999992703024,-1.4317867386517374e-10
0,33,2,500,10000,1.0,size,unrestricted,0.4114058195378897,0.9999999991920989,1.3705681805874833e-10
0,34,2,500,10000,1.0,size,unrestricted,0.4421065869763218,-0.9999999989541302,4.2173676543762915e-10
0,35,2,500,10000,1.0,size,unrestricted,0.3475875488300909,-0.9999999991937893,-1.7864401170759336e-10
0,36,2,500,10000,1.0,size,unrestricted,0.24696743827648318,8.759553963888943e-11,0.9999999995846091
0,37,2,500,10000,1.0,size,unrestricted,0.2759732049491769,0.999999997097538,2.2904977808140408e-09
0,38,2,500,10000,1.0,size,unrestricted,0.3494593696649128,6.501136227535712e-10,-0.9999999987649046
0,39,2,500,10000,1.0,size,unrestricted,0.22393248224829884,-0.999999998535568,1.0264509642091305e-09
0,40,2,500,10000,1.0,size,unrestricted,-0.05904488601094644,1.5821976311439029e-10,0.9999999993367393
0,41,2,500,10000,1.0,size,unrestricted,0.08689106066457139,-1.4475217988632957e-10,0.9999999991011207
0,42,2,500,10000,1.0,size,unrestricted,-0.1689235888912098,7.190573731617396e-10,-0.9999999987006538
0,43,2,500,10000,1.0,size,unrestricted,0.15345961167812344,-0.9999999992125208,1.1372844927159058e-10
0,44,2,500,10000,1.0,size,unrestricted,0.15486500270812434,-0.9999999984725509,9.327592938917832e-10
0,45,2,500,10000,1.0,size,unrestricted,0.07172356293112764,3.1414297938295025e-10,0.999999999068719
0,46,2,500,10000,1.0,size,unrestricted,0.003975356512168243,6.732511534290433e-12,-0.9999999998823539
0,47,2,500,10000,1.0,size,unrestricted,0.36526371081472775,-0.9999999990212453,3.194028150392439e-10
0,48,2,500,10000,1.0,size,unrestricted,0.2720069809254359,0.9999999991702183,-3.148976562154378e-11
0,49,2,500,10000,1.0,size,unrestricted,0.0601252795266244,0.9999995633985339,4.294399472089846e-07
0,0,0,6500,10000,1.0,size,restricted,-0.010456388305743908,-9.215456212513198e-12,0.9999999999629234
0,1,0,6500,10000,1.0,size,restricted,0.013140670212181318,0.9999999999686511,1.0943511156341145e-11
0,2,0,6500,10000,1.0,size,restricted,0.054964796942200425,-0.9073734174566827,-0.09262658242385255
0,3,0,6500,10000,1.0,size,restricted,0.1163181149391238,0.07219626751914511,-0.9278037324269544
0,4,0,6500,10000,1.0,size,restricted,-0.02207029490528889,1.7862715059645449e-13,0.9999999999938939
0,5,0,6500,10000,1.0,size,restricted,-0.017802087594834093,-0.10258569975463157,-0.8974143002450974
0,6,0,6500,10000,1.0,size,restricted,-0.03193593540151285,0.07219626746451778,-0.9278037325032957
0,7,0,6500,10000,1.0,size,restricted,-0.0034655853225122706,0.07219626749729867,-0.9278037324953252
0,8,0,6500,10000,1.0,size,restricted,0.05461199282717943,0.9999999996072975,4.208291569320652e-10
0,9,0,6500,10000,1.0,size,restricted,0.07495886281261668,0.9999999999956394,4.414165043007988e-12
0,10,0,6500,10000,1.0,size,restricted,0.025503330305669238,-0.9073734170550414,-0.09262658293299952
0,11,0,6500,10000,1.0,size,restricted,-0.004235776033465521,0.9999999999839955,1.504029566834632e-11
0,12,0,6500,10000,1.0,size,restricted,0.021446535251972012,0.9999999999847908,1.9980008353531956e-11
0,13,0,6500,10000,1.0,size,restricted,-0.008116474139901412,0.9999999999858921,6.383374932539355e-12
0,14,0,6500,10000,1.0,size,restricted,0.07165844615865169,-0.10258572587444992,-0.8974142741306801
0,15,0,6500,10000,1.0,size,restricted,0.0559341132620038,-0.10258569908527138,-0.8974143009124665
0,16,0,6500,10000,1.0,size,restricted,0.09579493989644848,-0.9181865274152824,-0.047870163116355065
0,17,0,6500,10000,1.0,size,restricted,0.05676733331033432,-0.9369983464916734,0.06300165343084294
0,18,0,6500,10000,1.0,size,restricted,0.09029231145737494,6.939414440952115e-12,0.9999999999797978
0,19,0,6500,10000,1.0,size,restricted,0.0460465301629287,0.9999999999735102,1.4760220620299242e-11
0,20,0,6500,10000,1.0,size,restricted,0.03445320473897058,0.9999999993841068,5.732532027545064e-10
0,21,0,6500,10000,1.0,size,restricted,0.036966103297021075,-0.10258569890680966,-0.8974143010489188
0,22,0,6500,10000,1.0,size,restricted,0.010048524221077298,5.232338273191469e-09,0.9999999947687964
0,23,0,6500,10000,1.0,size,restricted,-0.013544820185678944,0.0514730201875657,-0.9256830558400588
0,24,0,6500,10000,1.0,size,restricted,0.029504572616501593,0.9999999999376272,5.628332400954002e-11
0,25,0,6500,10000,1.0,size,restricted,0.12547227101788236,0.014422329306643174,-0.920914308233713
0,26,0,6500,10000,1.0,size,restricted,0.016938435027713868,-0.9073734173465218,-0.09262658263551381
0,27,0,6500,10000,1.0,size,restricted,0.08396765045696947,0.9999999999951751,-4.760327846589322e-12
0,28,0,6500,10000,1.0,size,restricted,0.14214005102537344,-0.9369983462420641,0.06300165380538707
0,29,0,6500,10000,1.0,size,restricted,0.07846851516364033,-0.907373417274853,-0.09262658270541019
0,30,0,6500,10000,1.0,size,restricted,0.03561497337331862,2.4554648792003765e-13,1.0000000000005507
0,31,0,6500,10000,1.0,size,restricted,0.0384393137140832,4.0440189309321555e-10,0.9999999995970145
0,32,0,6500,10000,1.0,size,restricted,0.009296777931389916,2.0573694690837624e-11,0.9999999999829529
0,33,0,6500,10000,1.0,size,restricted,0.006654428988608905,-1.7441156831883594e-12,0.999999999998063
0,34,0,6500,10000,1.0,size,restricted,0.09696470872612602,0.9999999999875779,1.3354485748128526e-11
0,35,0,6500,10000,1.0,size,restricted,0.07558846476414835,0.9999999999997162,-6.187902137746993e-13
0,36,0,6500,10000,1.0,size,restricted,0.161849528285138,-0.9369983467567177,0.06300165313478538
0,37,0,6500,10000,1.0,size,restricted,0.017674199073837032,0.0721962672679968,-0.9278037324439903
0,38,0,6500,10000,1.0,size,restricted,0.11552346043610667,0.9999999997690023,2.762444922496989e-10
0,39,0,6500,10000,1.0,size,restricted,0.074721908340517,-0.9369983467664248,0.06300165319969012
0,40,0,6500,10000,1.0,size,restricted,-0.005343039829204305,0.9999999999476487,-4.530319691169512e-11
0,41,0,6500,10000,1.0,size,restricted,0.04844556422232305,0.0721962677183736,-0.9278037322482746
0,42,0,6500,10000,1.0,size,restricted,0.02845300312954646,0.9999999999660913,1.0024439246473949e-11
0,43,0,6500,10000,1.0,size,restricted,0.09083075434368762,0.0721962677550217,-0.9278037322192821
0,44,0,6500,10000,1.0,size,restricted,0.006384408101819075,5.498854741537723e-10,0.9999999994546663
0,45,0,6500,10000,1.0,size,restricted,0.016544000178214995,-0.9073734168294408,-0.09262658313292109
0,46,0,6500,10000,1.0,size,restricted,0.07876581887413212,-0.9369983467432583,0.06300165320612088
0,47,0,6500,10000,1.0,size,restricted,0.10276722804952651,-2.7314440196418728e-12,0.9999999999984431
0,48,0,6500,10000,1.0,size,restricted,0.02145104254494411,0.07219626956914567,-0.9278037304358946
0,49,0,6500,10000,1.0,size,restricted,0.0447686944596588,0.07219626746379999,-0.9278037325048284
0,0,1,3000,10000,1.0,size,restricted,0.02919678763243692,-0.437815911277376,-0.5090437320880261
0,1,1,3000,10000,1.0,size,restricted,0.12066132565632665,0.9999999999976275,-1.9872068160400626e-12
0,2,1,3000,10000,1.0,size,restricted,0.009262929805290027,0.999999999997789,-1.3318425734135526e-12
0,3,1,3000,10000,1.0,size,restricted,0.06972089041897334,0.9999999999670491,-6.408544071957577e-12
0,4,1,3000,10000,1.0,size,restricted,0.08337291557545294,0.9999999999846122,-9.684377580073702e-12
0,5,1,3000,10000,1.0,size,restricted,0.1273288094527588,0.26184636837481046,-0.7381536316093525
0,6,1,3000,10000,1.0,size,restricted,0.11750950648230504,-0.7556272026443558,0.2443727973522616
0,7,1,3000,10000,1.0,size,restricted,0.10467495073295906,-0.7556271775750548,0.2443728224372723
0,8,1,3000,10000,1.0,size,restricted,0.18321653400115495,1.973808799476966e-12,0.9999999999849063
0,9,1,3000,10000,1.0,size,restricted,0.036095621564278174,1.7888539499269488e-10,0.999999999810255
0,10,1,3000,10000,1.0,size,restricted,0.15889029165949814,0.9999999999032262,-3.928916960455583e-11
0,11,1,3000,10000,1.0,size,restricted,0.10282443870070217,-0.7556272016667848,0.24437279832952777
0,12,1,3000,10000,1.0,size,restricted,0.12007783907932731,0.99999999999658,1.7558841396913444e-12
0,13,1,3000,10000,1.0,size,restricted,0.07145949153619233,0.999999999912032,-4.5820594267453694e-11
0,14,1,3000,10000,1.0,size,restricted,0.0543916230364489,0.9999999999752285,-8.999696881589631e-12
0,15,1,3000,10000,1.0,size,restricted,-0.0002728200684006611,0.26184636857168486,-0.7381536313755784
0,16,1,3000,10000,1.0,size,restricted,0.13657489807689976,-0.7556272023394383,0.24437279765989267
0,17,1,3000,10000,1.0,size,restricted,0.07366996583427513,-0.6479163966729641,-0.2407489577982708
0,18,1,3000,10000,1.0,size,restricted,-0.054925530007657444,0.9999999999951665,3.633505000804592e-12
0,19,1,3000,10000,1.0,size,restricted,0.12772620026842632,2.910621545942864e-11,0.9999999999620066
0,20,1,3000,10000,1.0,size,restricted,0.07311709669220473,0.9999999999667564,1.7947094599204692e-12
0,21,1,3000,10000,1.0,size,restricted,0.03447012474244303,0.2618463687031882,-0.738153631259239
0,22,1,3000,10000,1.0,size,restricted,0.1377552259853722,-0.7556272026138906,0.24437279738616954
0,23,1,3000,10000,1.0,size,restricted,0.020004981320933833,4.941836677018045e-12,0.9999999999923253
0,24,1,3000,10000,1.0,size,restricted,0.18894317120462625,0.9999999999349035,6.423174386585514e-11
0,25,1,3000,10000,1.0,size,restricted,0.05421036460545361,0.9999999998370108,1.6379899548426249e-10
0,26,1,3000,10000,1.0,size,restricted,0.02869509924479819,0.9999999999974357,3.878491743952251e-12
0,27,1,3000,10000,1.0,size,restricted,-0.04957324242931174,4.718642946586562e-13,0.9999999999852163
0,28,1,3000,10000,1.0,size,restricted,0.07386599379153441,6.201073969894096e-12,0.9999999999563094
0,29,1,3000,10000,1.0,size,restricted,0.14113756829466773,-0.7556272024469165,0.24437279755906147
0,30,1,3000,10000,1.0,size,restricted,0.10223260184876778,0.9999999998704403,1.2223453778375407e-10
0,31,1,3000,10000,1.0,size,restricted,0.11009809087482933,-0.7471635515109819,0.06858007401730694
0,32,1,3000,10000,1.0,size,restricted,0.06690180170484505,-0.6920533355451316,-0.14342104696516692
0,33,1,3000,10000,1.0,size,restricted,0.22357862044121485,2.5063183827531316e-12,0.9999999999979265
0,34,1,3000,10000,1.0,size,restricted,0.0889439168071936,-0.07314163541189857,-0.7074711477995796
0,35,1,3000,10000,1.0,size,restricted,0.011728128996070362,0.26184636800421995,-0.7381536318582878
0,36,1,3000,10000,1.0,size,restricted,-0.01206554287322974,-0.2969370368636858,-0.6116950374920395
0,37,1,3000,10000,1.0,size,restricted,0.07222886730448765,-0.3422102011186756,-0.5830152495527953
0,38,1,3000,10000,1.0,size,restricted,0.058142917257494785,0.999999999987664,7.489949782536453e-12
0,39,1,3000,10000,1.0,size,restricted,0.11802550459793572,1.9055498252414677e-12,0.9999999999979797
0,40,1,3000,10000,1.0,size,restricted,0.15476784013746217,0.22471645293888937,-0.7407497597418947
0,41,1,3000,10000,1.0,size,restricted,0.09541478938878425,-0.7556272020808329,0.2443727979255759
0,42,1,3000,10000,1.0,size,restricted,0.1527239087308444,2.3306395715736654e-11,0.9999999999476502
0,43,1,3000,10000,1.0,size,restricted,0.0026004260637535435,0.2618463679248356,-0.7381536318518269
0,44,1,3000,10000,1.0,size,restricted,0.0820789568798542,-0.7545098218109629,0.14022779213775252
0,45,1,3000,10000,1.0,size,restricted,-0.11022462117912585,0.9999999999973587,2.593487440547142e-12
0,46,1,3000,10000,1.0,size,restricted,0.023938660899920784,2.4866282979201148e-11,0.9999999999737426
0,47,1,3000,10000,1.0,size,restricted,-0.04378689763944898,3.2556644464442155e-12,0.9999999999960956
0,48,1,3000,10000,1.0,size,restricted,0.02488244970939226,1.0036667209734317e-11,0.9999999999789193
0,49,1,3000,10000,1.0,size,restricted,-0.08394563401926866,-0.7556272024748634,0.24437279752289162
0,0,2,500,10000,1.0,size,restricted,-0.1811573544857786,-0.38887162434031775,0.39088965064621106
0,1,2,500,10000,1.0,size,restricted,0.2216009158950788,0.23138459682333945,-0.39659067431108724
0,2,2,500,10000,1.0,size,restricted,0.05023941553256203,0.17474449879430543,0.8252555011975167
0,3,2,500,10000,1.0,size,restricted,0.091620196251904,0.26899010650512717,-0.3922802184978509
0,4,2,500,10000,1.0,size,restricted,0.08534616502852395,-0.17438591593417382,0.6991828037580122
0,5,2,500,10000,1.0,size,restricted,-0.07013501843978706,0.7439374882943135,-0.02466554866588296
0,6,2,500,10000,1.0,size,restricted,0.06603183885729932,0.2268770414571842,-0.39694700835925256
0,7,2,500,10000,1.0,size,restricted,0.12589907271252498,0.1517618167411973,0.8240129428894127
0,8,2,500,10000,1.0,size,restricted,0.4696998969972101,0.008778324344825639,-0.37302269107154373
0,9,2,500,10000,1.0,size,restricted,0.2840827106844895,-0.031065968275219184,0.7813187452676396
0,10,2,500,10000,1.0,size,restricted,0.1841561916013559,0.17474449970669645,0.8252555002784714
0,11,2,500,10000,1.0,size,restricted,0.3001002637664655,-0.16695614978642556,0.7048048787429504
0,12,2,500,10000,1.0,size,restricted,0.267274078063168,0.3975436357559058,-0.3586704156897612
0,13,2,500,10000,1.0,size,restricted,0.3203206656505493,-0.3862935042585668,0.39898886695306907
0,14,2,500,10000,1.0,size,restricted,0.21627000990423945,0.6846555175992299,-0.13215987147493338
0,15,2,500,10000,1.0,size,restricted,0.08821606696466078,0.49044663402085575,-0.31377221400475896
0,16,2,500,10000,1.0,size,restricted,0.18955589061803024,-0.11905242826006657,-0.3171996458959377
0,17,2,500,10000,1.0,size,restricted,0.41630088128268805,-0.1064707367013808,0.7445482890991991
0,18,2,500,10000,1.0,size,restricted,0.006372165069310704,0.7654353043940579,0.03318744010719443
0,19,2,500,10000,1.0,size,restricted,0.2765770210177003,-0.24561619238271234,-0.2180549879200543
0,20,2,500,10000,1.0,size,restricted,-0.05670618891871522,0.7941959476895873,0.20580405228545542
0,21,2,500,10000,1.0,size,restricted,0.008971460628727024,-0.39043639791772233,0.02788815320734193
0,22,2,500,10000,1.0,size,restricted,-0.004861923412213299,0.2955524898781294,-0.3877774590846646
0,23,2,500,10000,1.0,size,restricted,0.26114890816762093,-0.010523381204652626,-0.3668129045090818
0,24,2,500,10000,1.0,size,restricted,0.37863592542074603,-0.3966991581447982,0.3635133295834334
0,25,2,500,10000,1.0,size,restricted,-0.14602743128583182,0.7941959476160263,0.2058040523313704
0,26,2,500,10000,1.0,size,restricted,-0.040546850441023144,-0.30043279961572905,-0.15301664764751507
0,27,2,500,10000,1.0,size,restricted,-0.07503104753374482,-0.1707462205630196,-0.2832429290303355
0,28,2,500,10000,1.0,size,restricted,0.08558047232989942,0.7745336275257535,0.06485360310818114
0,29,2,500,10000,1.0,size,restricted,0.4036415236323281,0.7941959479539513,0.2058040520369983
0,30,2,500,10000,1.0,size,restricted,0.147380278157407,-0.05211191581269802,-0.35088552271559026
0,31,2,500,10000,1.0,size,restricted,0.0006312788562217775,-0.16912043337560234,0.7031853682289951
0,32,2,500,10000,1.0,size,restricted,-0.190092012076093,-0.4050676308817698,0.08628530600066835
0,33,2,500,10000,1.0,size,restricted,0.39576394785954155,0.7941959478078213,0.20580405219086984
0,34,2,500,10000,1.0,size,restricted,0.38782402391129006,-0.33659200119737476,0.5120295163734601
0,35,2,500,10000,1.0,size,restricted,0.1804420311188479,-0.3429609494647427,-0.08569297198019983
0,36,2,500,10000,1.0,size,restricted,0.23805780931095222,0.17474449875915748,0.8252555011932226
0,37,2,500,10000,1.0,size,restricted,0.2722097673808232,0.7941959444440266,0.20580405556317025
0,38,2,500,10000,1.0,size,restricted,0.299251744723811,0.5173932941569657,-0.2968568999435637
0,39,2,500,10000,1.0,size,restricted,0.2026070506861315,-0.3137333238672761,0.5494240396833512
0,40,2,500,10000,1.0,size,restricted,-0.0772098071088208,0.17474449888237262,0.8252555010951141
0,41,2,500,10000,1.0,size,restricted,0.048490053144564234,0.010543513650503532,0.7964379168101607
0,42,2,500,10000,1.0,size,restricted,-0.21905399331138803,0.5287968910552788,-0.28909391464891354
0,43,2,500,10000,1.0,size,restricted,0.10348694272382838,-0.40837194686266487,0.30895845728533317
0,44,2,500,10000,1.0,size,restricted,0.12109589649861735,-0.306009665968722,0.5608368302807332
0,45,2,500,10000,1.0,size,restricted,0.06109081644296002,0.17474449879289997,0.8252555011953083
0,46,2,500,10000,1.0,size,restricted,-0.015243740631142411,0.4429595405731888,-0.33914172654413965
0,47,2,500,10000,1.0,size,restricted,0.3060895398300998,-0.3553158897447781,0.4761517096745233
0,48,2,500,10000,1.0,size,restricted,0.1915600934140631,0.7905962036473924,0.15218922323385076
0,49,2,500,10000,1.0,size,restricted,0.060114009200721415,0.7941959208093058,0.20580407918876734
0,0,0,6500,10000,inf,equal,unrestricted,-0.010456388323828836,-3.270112350399434e-11,0.9999999991383307
0,1,0,6500,10000,inf,equal,unrestricted,0.013140670185862255,0.9999999992079899,-9.984463399626569e-12
0,2,0,6500,10000,inf,equal,unrestricted,0.05798844221894816,-0.9999999995167215,-3.6489212881828596e-11
0,3,0,6500,10000,inf,equal,unrestricted,0.11786007719572189,4.518235167486584e-11,-0.9999999994482792
0,4,0,6500,10000,inf,equal,unrestricted,-0.022070294946485186,-4.887411140321559e-11,0.9999999993423552
0,5,0,6500,10000,inf,equal,unrestricted,-0.017314601563141845,-4.521290921171479e-12,-0.9999999996322414
0,6,0,6500,10000,inf,equal,unrestricted,-0.02859160001137133,3.6380838824611073e-11,-0.9999999993057664
0,7,0,6500,10000,inf,equal,unrestricted,-0.0012261580048712661,6.588488769478767e-11,-0.9999999994069311
0,8,0,6500,10000,inf,equal,unrestricted,0.05461199281343979,0.999999999427277,3.006336075125376e-10
0,9,0,6500,10000,inf,equal,unrestricted,0.074958862767225,0.9999999993032075,7.447449907517758e-11
0,10,0,6500,10000,inf,equal,unrestricted,0.0265563974890366,-0.99999999913331,-1.369583816977546e-10
0,11,0,6500,10000,inf,equal,unrestricted,-0.004235776058983136,0.9999999993641695,7.28921678074858e-11
0,12,0,6500,10000,inf,equal,unrestricted,0.021446535215165187,0.9999999994096389,6.774943040975621e-11
0,13,0,6500,10000,inf,equal,unrestricted,-0.008116474178433685,0.9999999993256964,-4.746422429858898e-11
0,14,0,6500,10000,inf,equal,unrestricted,0.07169095286421291,-2.2735838277527477e-08,-0.9999999765659929
0,15,0,6500,10000,inf,equal,unrestricted,0.056472725591607376,-8.09061102279638e-11,-0.999999999567163
0,16,0,6500,10000,inf,equal,unrestricted,0.09951138291948627,-0.9999999993000355,-4.849268089578533e-11
0,17,0,6500,10000,inf,equal,unrestricted,0.060142913478877,-0.9999999993802421,5.808674493088834e-11
0,18,0,6500,10000,inf,equal,unrestricted,0.09029231142598519,-4.673616614799818e-11,0.9999999992681036
0,19,0,6500,10000,inf,equal,unrestricted,0.046046530140425326,0.9999999991712785,-4.372423859170715e-12
0,20,0,6500,10000,inf,equal,unrestricted,0.03445320472635181,0.999999995776034,2.8169174888355952e-09
0,21,0,6500,10000,inf,equal,unrestricted,0.037846582376322845,-1.3279555410681854e-10,-0.9999999993631208
0,22,0,6500,10000,inf,equal,unrestricted,0.010048523903585545,7.550639842467106e-07,0.999999238834016
0,23,0,6500,10000,inf,equal,unrestricted,-0.012140817523335734,-4.107619967670103e-11,-0.9999999991144966
0,24,0,6500,10000,inf,equal,unrestricted,0.02950457260049413,0.9999999992909244,1.351770567482103e-10
0,25,0,6500,10000,inf,equal,unrestricted,0.13455636435060228,-3.1557568887449455e-11,-0.9999999994401679
0,26,0,6500,10000,inf,equal,unrestricted,0.019795114304572974,-0.9999999992846469,-6.579664103111705e-11
0,27,0,6500,10000,inf,equal,unrestricted,0.08396765044454582,0.999999999189402,-3.7247326268316727e-10
0,28,0,6500,10000,inf,equal,unrestricted,0.14670416506710898,-0.9999999994655263,7.069718330683983e-11
0,29,0,6500,10000,inf,equal,unrestricted,0.08107632458750991,-0.9999999992796795,-7.051425292811347e-11
0,30,0,6500,10000,inf,equal,unrestricted,0.03561497331840019,-3.566042635693353e-11,0.999999999409055
0,31,0,6500,10000,inf,equal,unrestricted,0.038439313692046596,2.4653976359559166e-08,0.9999999745814261
0,32,0,6500,10000,inf,equal,unrestricted,0.00929677789865052,6.574682955270008e-11,0.9999999994036306
0,33,0,6500,10000,inf,equal,unrestricted,0.006654428953461283,-6.967586635163947e-12,0.9999999995740285
0,34,0,6500,10000,inf,equal,unrestricted,0.09696470870165619,0.9999999993821294,6.842937534730535e-11
0,35,0,6500,10000,inf,equal,unrestricted,0.07558846471636084,0.9999999993631293,1.6313517773403414e-11
0,36,0,6500,10000,inf,equal,unrestricted,0.16723969391437443,-0.9999999994203692,3.1596650201738925e-11
0,37,0,6500,10000,inf,equal,unrestricted,0.018271768509421322,-2.498084905587876e-11,-0.9999999991857932
0,38,0,6500,10000,inf,equal,unrestricted,0.11552346040842476,0.9999999995989344,-1.6838840584735496e-11
0,39,0,6500,10000,inf,equal,unrestricted,0.07903344906468696,-0.9999999994204674,5.6897172801364785e-11
0,40,0,6500,10000,inf,equal,unrestricted,-0.0053430398423797865,0.9999999950016912,-3.239353172513441e-09
0,41,0,6500,10000,inf,equal,unrestricted,0.04885792053711611,3.62901083089615e-10,-0.9999999990550685
0,42,0,6500,10000,inf,equal,unrestricted,0.02845300309999435,0.9999999992378493,-6.428605351326177e-12
0,43,0,6500,10000,inf,equal,unrestricted,0.09199131652304487,-7.475108002853117e-11,-0.9999999996584327
0,44,0,6500,10000,inf,equal,unrestricted,0.006384408084209127,2.489072142493204e-09,0.9999999970144445
0,45,0,6500,10000,inf,equal,unrestricted,0.016764768298996834,-0.9999999985195588,-1.1202230954151226e-09
0,46,0,6500,10000,inf,equal,unrestricted,0.08162111060044158,-0.9999999993201067,4.7002526468919975e-11
0,47,0,6500,10000,inf,equal,unrestricted,0.10276722800524728,-6.586253052679106e-11,0.9999999994669325
0,48,0,6500,10000,inf,equal,unrestricted,0.021665332911963084,7.279491466713472e-10,-0.9999999989783487
0,49,0,6500,10000,inf,equal,unrestricted,0.04606467280261958,3.1025395919045804e-11,-0.9999999991251282
0,0,1,3000,10000,inf,equal,unrestricted,0.035649350558708895,-6.417076896651162e-10,-0.99999999899711
0,1,1,3000,10000,inf,equal,unrestricted,0.12066132559474901,0.9999999994026536,-6.245868645233565e-11
0,2,1,3000,10000,inf,equal,unrestricted,0.009262929752573772,0.9999999994368652,-4.8172913745788284e-11
0,3,1,3000,10000,inf,equal,unrestricted,0.0697208903750733,0.9999999991553179,-2.5451535072073133e-11
0,4,1,3000,10000,inf,equal,unrestricted,0.08337291551599751,0.9999999995312522,-9.478728822631882e-12
0,5,1,3000,10000,inf,equal,unrestricted,0.12780636874572304,3.27650278743462e-09,-0.9999999951028669
0,6,1,3000,10000,inf,equal,unrestricted,0.1190898916327385,-0.9999999987158217,7.173415372035792e-10
0,7,1,3000,10000,inf,equal,unrestricted,0.10490111562726986,-0.9999999221297529,7.677284624052683e-08
0,8,1,3000,10000,inf,equal,unrestricted,0.18321653394040308,-2.944130385445532e-11,0.9999999994930179
0,9,1,3000,10000,inf,equal,unrestricted,0.036095621534892486,8.840828611749717e-11,0.9999999994430716
0,10,1,3000,10000,inf,equal,unrestricted,0.15889029158085907,0.9999999993392303,-4.277443562981514e-11
0,11,1,3000,10000,inf,equal,unrestricted,0.10638222724279842,-0.9999999992613712,2.3336351414531274e-10
0,12,1,3000,10000,inf,equal,unrestricted,0.12007783902604435,0.9999999992257843,-7.347246759943529e-11
0,13,1,3000,10000,inf,equal,unrestricted,0.0714594914877695,0.9999999992007613,-5.068514971173502e-11
0,14,1,3000,10000,inf,equal,unrestricted,0.05439162300769919,0.9999999991412087,-1.9670938241250818e-10
0,15,1,3000,10000,inf,equal,unrestricted,0.0060798396049178555,1.4825467015431297e-10,-0.9999999992208899
0,16,1,3000,10000,inf,equal,unrestricted,0.14162439883275263,-0.9999999994012,9.841701430749863e-11
0,17,1,3000,10000,inf,equal,unrestricted,0.08662182109792903,-0.9999999992529164,-1.2702880935173765e-10
0,18,1,3000,10000,inf,equal,unrestricted,-0.054925530017783,0.9999999990925583,3.886071205619286e-10
0,19,1,3000,10000,inf,equal,unrestricted,0.12772620026673165,-2.112280735395746e-11,0.9999999996793748
0,20,1,3000,10000,inf,equal,unrestricted,0.07311709665426212,0.9999999991308229,-1.6725127884243694e-11
0,21,1,3000,10000,inf,equal,unrestricted,0.03854412039648002,-4.282614667079323e-11,-0.9999999995966897
0,22,1,3000,10000,inf,equal,unrestricted,0.15336962708318982,-0.9999999994313151,5.927414758347949e-11
0,23,1,3000,10000,inf,equal,unrestricted,0.020004981270617995,9.084085895357288e-11,0.9999999992803202
0,24,1,3000,10000,inf,equal,unrestricted,0.1889431711470858,0.9999999994429106,4.848754711396747e-11
0,25,1,3000,10000,inf,equal,unrestricted,0.054210364558416484,0.9999999922089577,7.47911423229005e-09
0,26,1,3000,10000,inf,equal,unrestricted,0.028695099182651736,0.9999999993373048,7.589404137349935e-11
0,27,1,3000,10000,inf,equal,unrestricted,-0.049573242464302836,-4.562973333242543e-12,0.9999999991179669
0,28,1,3000,10000,inf,equal,unrestricted,0.07386599373145283,-1.5479118925284194e-11,0.9999999992261485
0,29,1,3000,10000,inf,equal,unrestricted,0.15615510509155112,-0.9999999992371732,5.690789471653257e-11
0,30,1,3000,10000,inf,equal,unrestricted,0.10223260181156084,0.9999999992962787,1.1103272532864004e-10
0,31,1,3000,10000,inf,equal,unrestricted,0.12929825937125589,-0.9999999992082761,-3.625358681398855e-11
0,32,1,3000,10000,inf,equal,unrestricted,0.08077986393451911,-0.9999999991980765,-1.0630925648005748e-10
0,33,1,3000,10000,inf,equal,unrestricted,0.22357862034930875,-6.172613619986154e-11,0.9999999993703924
0,34,1,3000,10000,inf,equal,unrestricted,0.11106728156851742,-6.50613326404964e-11,-0.9999999992460048
0,35,1,3000,10000,inf,equal,unrestricted,0.02299797993039928,7.287679072694892e-11,-0.9999999991837757
0,36,1,3000,10000,inf,equal,unrestricted,0.002945938616280186,-9.22230982614266e-11,-0.9999999993518083
0,37,1,3000,10000,inf,equal,unrestricted,0.08197666183250787,-1.9127682314345366e-10,-0.999999999276401
0,38,1,3000,10000,inf,equal,unrestricted,0.058142917203924435,0.9999999992302503,7.343474020272261e-11
0,39,1,3000,10000,inf,equal,unrestricted,0.11802550453564065,2.3026411047977396e-11,0.9999999992230696
0,40,1,3000,10000,inf,equal,unrestricted,0.17122630668869082,1.3592452946015892e-11,-0.9999999991864168
0,41,1,3000,10000,inf,equal,unrestricted,0.09972360345213853,-0.9999999996048516,-1.4581035625066112e-11
0,42,1,3000,10000,inf,equal,unrestricted,0.15272390866853336,-2.762115364314249e-12,0.9999999992371916
0,43,1,3000,10000,inf,equal,unrestricted,0.013059815692315747,8.661107693182236e-11,-0.9999999991958523
0,44,1,3000,10000,inf,equal,unrestricted,0.10628533467099766,-0.9999999992539972,-1.5636168594614568e-11
0,45,1,3000,10000,inf,equal,unrestricted,-0.11022462120159798,0.9999999980259182,1.3223108727092294e-09
0,46,1,3000,10000,inf,equal,unrestricted,0.023938660862782242,-9.447662858418127e-11,0.9999999991559108
0,47,1,3000,10000,inf,equal,unrestricted,-0.04378689766464594,3.894276430414857e-10,0.9999999990633633
0,48,1,3000,10000,inf,equal,unrestricted,0.02488244965999769,7.311329256827579e-11,0.9999999992072399
0,49,1,3000,10000,inf,equal,unrestricted,-0.07965922211220386,-0.9999999993657871,1.403941903692671e-10
0,0,2,500,10000,inf,equal,unrestricted,-0.1270102512048074,-0.9999999991088914,2.102130785540047e-10
0,1,2,500,10000,inf,equal,unrestricted,0.2952535338659376,4.582352852698614e-11,-0.9999999991316717
0,2,2,500,10000,inf,equal,unrestricted,0.06681587758694842,2.3161147162475462e-10,0.9999999992218193
0,3,2,500,10000,inf,equal,unrestricted,0.14036907656202585,1.0137563866094581e-10,-0.9999999992555695
0,4,2,500,10000,inf,equal,unrestricted,0.10285843758722535,-1.4347961877425032e-09,0.9999999978723614
0,5,2,500,10000,inf,equal,unrestricted,-0.031934731264476296,0.9999999990624656,-2.450253752006875e-10
0,6,2,500,10000,inf,equal,unrestricted,0.13622062783147543,4.299592582064695e-11,-0.9999999991423794
0,7,2,500,10000,inf,equal,unrestricted,0.17045197780238916,-2.6166913565427945e-11,0.9999999991172454
0,8,2,500,10000,inf,equal,unrestricted,0.527068375878014,-2.2798117211394912e-10,-0.9999999991643074
0,9,2,500,10000,inf,equal,unrestricted,0.33993502341814363,-1.319035286112975e-10,0.9999999991643924
0,10,2,500,10000,inf,equal,unrestricted,0.19533835272497385,3.680930784285929e-10,0.999999999180511
0,11,2,500,10000,inf,equal,unrestricted,0.352913745690264,-2.645394694371141e-10,0.9999999992517153
0,12,2,500,10000,inf,equal,unrestricted,0.32224067519626876,2.749199624354805e-10,-0.9999999990689795
0,13,2,500,10000,inf,equal,unrestricted,0.40013784399612484,-0.9999999990913783,1.6209054644687145e-10
0,14,2,500,10000,inf,equal,unrestricted,0.25656667824952994,0.9999999988946364,-5.381500007230417e-10
0,15,2,500,10000,inf,equal,unrestricted,0.12226842423147649,7.211177900310907e-10,-0.9999999987552961
0,16,2,500,10000,inf,equal,unrestricted,0.3203088705346357,-2.846366835117652e-10,-0.9999999990991273
0,17,2,500,10000,inf,equal,unrestricted,0.4723073549117478,-1.7790773000130943e-10,0.999999999218014
0,18,2,500,10000,inf,equal,unrestricted,0.01701301239238162,0.9999999999087228,-3.827861395268687e-12
0,19,2,500,10000,inf,equal,unrestricted,0.35156302206675183,-0.9999999914699679,-6.183672040860034e-09
0,20,2,500,10000,inf,equal,unrestricted,-0.04998101207953512,0.9999999892669497,6.133793280204636e-09
0,21,2,500,10000,inf,equal,unrestricted,0.02735342710036393,-0.9999999989626649,-1.2378869168342833e-10
0,22,2,500,10000,inf,equal,unrestricted,0.17094508307745676,5.746301871875931e-11,-0.9999999991586773
0,23,2,500,10000,inf,equal,unrestricted,0.32410532914670465,-2.530467189100611e-10,-0.9999999991130043
0,24,2,500,10000,inf,equal,unrestricted,0.5659855199156629,-0.999999999191868,7.026979328353285e-11
0,25,2,500,10000,inf,equal,unrestricted,-0.13176850927008082,0.9999999990320114,3.995617382031824e-10
0,26,2,500,10000,inf,equal,unrestricted,0.05051435679916875,-0.9999999986310629,-7.918520650038284e-10
0,27,2,500,10000,inf,equal,unrestricted,0.030335843769857998,-6.814150507411508e-10,-0.9999999987650138
0,28,2,500,10000,inf,equal,unrestricted,0.12633736714995814,0.9999999990983902,-1.224757996065736e-10
0,29,2,500,10000,inf,equal,unrestricted,0.4548055961903019,0.9999999992228422,8.910585071958633e-11
0,30,2,500,10000,inf,equal,unrestricted,0.19542220078335465,-3.955265598295285e-10,-0.9999999991260182
0,31,2,500,10000,inf,equal,unrestricted,0.025064975345986805,-9.80413881375255e-10,0.9999999984196027
0,32,2,500,10000,inf,equal,unrestricted,-0.14026608260423762,-0.9999999992703024,-1.4317867386517374e-10
0,33,2,500,10000,inf,equal,unrestricted,0.4114058195378897,0.9999999991920989,1.3705681805874833e-10
0,34,2,500,10000,inf,equal,unrestricted,0.4421065869763218,-0.9999999989541302,4.2173676543762915e-10
0,35,2,500,10000,inf,equal,unrestricted,0.3475875488300909,-0.9999999991937893,-1.7864401170759336e-10
0,36,2,500,10000,inf,equal,unrestricted,0.24696743827648318,8.759553963888943e-11,0.9999999995846091
0,37,2,500,10000,inf,equal,unrestricted,0.2759732049491769,0.999999997097538,2.2904977808140408e-09
0,38,2,500,10000,inf,equal,unrestricted,0.3494593696649128,6.501136227535712e-10,-0.9999999987649046
0,39,2,500,10000,inf,equal,unrestricted,0.22393248224829884,-0.999999998535568,1.0264509642091305e-09
0,40,2,500,10000,inf,equal,unrestricted,-0.05904488601094644,1.5821976311439029e-10,0.9999999993367393
0,41,2,500,10000,inf,equal,unrestricted,0.08689106066457139,-1.4475217988632957e-10,0.9999999991011207
0,42,2,500,10000,inf,equal,unrestricted,-0.1689235888912098,7.190573731617396e-10,-0.9999999987006538
0,43,2,500,10000,inf,equal,unrestricted,0.15345961167812344,-0.9999999992125208,1.1372844927159058e-10
0,44,2,500,10000,inf,equal,unrestricted,0.15486500270812434,-0.9999999984725509,9.327592938917832e-10
0,45,2,500,10000,inf,equal,unrestricted,0.07172356293112764,3.1414297938295025e-10,0.999999999068719
0,46,2,500,10000,inf,equal,unrestricted,0.003975356512168243,6.732511534290433e-12,-0.9999999998823539
0,47,2,500,10000,inf,equal,unrestricted,0.36526371081472775,-0.9999999990212453,3.194028150392439e-10
0,48,2,500,10000,inf,equal,unrestricted,0.2720069809254359,0.9999999991702183,-3.148976562154378e-11
0,49,2,500,10000,inf,equal,unrestricted,0.0601252795266244,0.9999995633985339,4.294399472089846e-07
0,0,0,6500,10000,inf,equal,restricted,-0.01971940653454436,0.24494715087032992,0.6039803330316935
0,1,0,6500,10000,inf,equal,restricted,-0.0008008166920538745,0.5993202036526968,0.04742471967246063
0,2,0,6500,10000,inf,equal,restricted,0.02375434085132394,-0.3035938685515074,-0.4509083970713181
0,3,0,6500,10000,inf,equal,restricted,0.10174900155014674,0.24355127454940423,-0.5440094313034636
0,4,0,6500,10000,inf,equal,restricted,-0.05081715556188846,0.15651284289750475,0.5893145344331535
0,5,0,6500,10000,inf,equal,restricted,-0.029006046281665986,-0.17202368655287353,-0.6123200293931957
0,6,0,6500,10000,inf,equal,restricted,-0.04895852740295127,-0.00019066219740979118,-0.6317177783118386
0,7,0,6500,10000,inf,equal,restricted,-0.02158396877905394,0.1978118120903051,-0.568542491552842
0,8,0,6500,10000,inf,equal,restricted,0.050846997016059575,0.4176426522176315,0.5429687175492982
0,9,0,6500,10000,inf,equal,restricted,0.06676795156319522,0.43375299559707425,0.5249274488632424
0,10,0,6500,10000,inf,equal,restricted,0.01721568654912261,-0.3563055101350792,-0.3398577186489665
0,11,0,6500,10000,inf,equal,restricted,-0.016044751964347438,0.5220477689031332,0.3944831298081275
0,12,0,6500,10000,inf,equal,restricted,0.0019556611570498397,0.5346894385992077,0.3688676320836096
0,13,0,6500,10000,inf,equal,restricted,-0.03186690877787938,0.5832065278385988,-0.07795545702352694
0,14,0,6500,10000,inf,equal,restricted,0.0666902286693054,-0.19346036876727316,-0.5920585064765375
0,15,0,6500,10000,inf,equal,restricted,0.047653525679687406,-0.15776582430320216,-0.6248837312789235
0,16,0,6500,10000,inf,equal,restricted,0.0701914623678931,-0.3827913149349306,-0.2495767605934718
0,17,0,6500,10000,inf,equal,restricted,0.014745596844489312,-0.37138615186475554,0.09293367737603625
0,18,0,6500,10000,inf,equal,restricted,0.07048227306744242,0.17479104027556017,0.5932784542418336
0,19,0,6500,10000,inf,equal,restricted,0.03478753849796015,0.5997568840999902,0.06362188319740122
0,20,0,6500,10000,inf,equal,restricted,0.033642823914525874,0.4294748324915354,0.5298458364282448
0,21,0,6500,10000,inf,equal,restricted,0.030451043205437414,-0.13926705822552066,-0.6401950790070629
0,22,0,6500,10000,inf,equal,restricted,0.00813984232702699,0.39936580934932436,0.5619614438428157
0,23,0,6500,10000,inf,equal,restricted,-0.01817702745099815,-0.13926705809307538,-0.6401950791124864
0,24,0,6500,10000,inf,equal,restricted,0.023084594029218326,0.5020651287213074,0.43026707847693685
0,25,0,6500,10000,inf,equal,restricted,0.09656877089460875,-0.139267058573075,-0.640195079061923
0,26,0,6500,10000,inf,equal,restricted,-0.004187996082848949,-0.3683546217103886,-0.30426989500727536
0,27,0,6500,10000,inf,equal,restricted,0.0776728314246754,0.4415119041237381,-0.3733063535138148
0,28,0,6500,10000,inf,equal,restricted,0.07786272551332406,-0.35381869780226977,0.14563355870035616
0,29,0,6500,10000,inf,equal,restricted,0.05871113172237548,-0.36378818007160574,-0.31852372818609437
0,30,0,6500,10000,inf,equal,restricted,-0.005203641711361538,0.20056985552829265,0.5980342207646109
0,31,0,6500,10000,inf,equal,restricted,0.03755240534065142,0.39619756810835505,0.565107365813489
0,32,0,6500,10000,inf,equal,restricted,-0.0036378516722824447,0.34954595270287614,0.6070457313868687
0,33,0,6500,10000,inf,equal,restricted,-0.031875943753002525,-0.06910578951299882,0.49481337393203784
0,34,0,6500,10000,inf,equal,restricted,0.08586886433782472,0.5144805141836318,0.40863485327498655
0,35,0,6500,10000,inf,equal,restricted,0.04604441200914476,0.5979559486207078,0.12595532502956486
0,36,0,6500,10000,inf,equal,restricted,0.10628698013259458,-0.39167915464813685,-0.0006043308646859098
0,37,0,6500,10000,inf,equal,restricted,0.015453547326297373,-0.13926703191201772,-0.6401950800096593
0,38,0,6500,10000,inf,equal,restricted,0.09929813202842375,0.4860262120608277,0.4557710378069162
0,39,0,6500,10000,inf,equal,restricted,0.02166081045549793,-0.3728963568852933,0.08764652380262405
0,40,0,6500,10000,inf,equal,restricted,-0.006753444330063673,0.4185975514612539,-0.4004346364650846
0,41,0,6500,10000,inf,equal,restricted,0.04406359323854986,0.2704647960174801,-0.5274825130137023
0,42,0,6500,10000,inf,equal,restricted,0.012135976759583543,0.5996026535662,0.05618585661800387
0,43,0,6500,10000,inf,equal,restricted,0.07441189658826128,0.3149237529665954,-0.49637059635154934
0,44,0,6500,10000,inf,equal,restricted,0.0047124245658889076,0.3890112966260089,0.5720920412294626
0,45,0,6500,10000,inf,equal,restricted,0.009287735414008649,-0.21781507017908175,-0.5667915992441057
0,46,0,6500,10000,inf,equal,restricted,0.046501676201534246,-0.3831386609033464,0.04650563341691394
0,47,0,6500,10000,inf,equal,restricted,0.06146081848254331,-0.004666263780334212,0.5313251894769978
0,48,0,6500,10000,inf,equal,restricted,0.013636213544393762,0.3684190938768882,-0.451595439401056
0,49,0,6500,10000,inf,equal,restricted,0.03882453713076434,-0.04874588036040537,-0.6378641259197583
0,0,1,3000,10000,inf,equal,restricted,0.007461392530948787,-0.24104161606981747,-0.33153589299173913
0,1,1,3000,10000,inf,equal,restricted,0.12066132565226656,0.9999999999696707,1.5171583042873298e-11
0,2,1,3000,10000,inf,equal,restricted,0.009262929804112413,0.9999999999567402,-5.022410903631152e-11
0,3,1,3000,10000,inf,equal,restricted,0.06972089042057592,0.9999999999972682,1.1604659268909572e-12
0,4,1,3000,10000,inf,equal,restricted,0.08337291557237325,0.9999999999635675,-5.822361732544247e-12
0,5,1,3000,10000,inf,equal,restricted,0.12692264632838463,0.48454610714009055,-0.5154538928421477
0,6,1,3000,10000,inf,equal,restricted,0.1128156669647748,-0.41840117134120475,0.3417946924367642
0,7,1,3000,10000,inf,equal,restricted,0.08288934273078385,-0.29769664986870004,0.4949171300414553
0,8,1,3000,10000,inf,equal,restricted,0.14536194683992223,-0.12994540882819894,0.6268492741892666
0,9,1,3000,10000,inf,equal,restricted,0.031485954507820685,0.25053454763997923,0.74946545234474
0,10,1,3000,10000,inf,equal,restricted,0.1588902916716065,0.999999999998329,2.987772732912272e-12
0,11,1,3000,10000,inf,equal,restricted,0.08924210168644263,-0.38634265101781035,0.389927404743642
0,12,1,3000,10000,inf,equal,restricted,0.12007783907963254,1.0000000000011524,2.701410676289722e-12
0,13,1,3000,10000,inf,equal,restricted,0.07145949154090961,0.9999999999902276,5.954500667110521e-13
0,14,1,3000,10000,inf,equal,restricted,0.054391623036178144,0.9999999999696054,-6.2872340912912175e-12
0,15,1,3000,10000,inf,equal,restricted,-0.005675742635105578,0.48454610666106135,-0.5154538932116912
0,16,1,3000,10000,inf,equal,restricted,0.11875343898485134,-0.39548405211833265,0.3769041201766837
0,17,1,3000,10000,inf,equal,restricted,0.05661567939687166,-0.42710683850746384,-0.09388208544013037
0,18,1,3000,10000,inf,equal,restricted,-0.05492553000775865,0.9999999999789245,2.440309763391714e-11
0,19,1,3000,10000,inf,equal,restricted,0.12578767732938903,0.06674681773087596,0.71453464482606
0,20,1,3000,10000,inf,equal,restricted,0.07311709669365142,0.9999999999985749,1.471195755395771e-12
0,21,1,3000,10000,inf,equal,restricted,0.031005200714644677,0.484546106603207,-0.5154538933217097
0,22,1,3000,10000,inf,equal,restricted,0.0996063634433755,-0.4482608992182806,0.2894725837451284
0,23,1,3000,10000,inf,equal,restricted,0.009692342320469607,0.25053454770954003,0.7494654522931391
0,24,1,3000,10000,inf,equal,restricted,0.18894317120525542,0.9999999999305156,8.147193519065306e-11
0,25,1,3000,10000,inf,equal,restricted,0.05421036460381988,0.9999999986504557,1.3587251418347856e-09
0,26,1,3000,10000,inf,equal,restricted,0.028695099244497847,0.9999999999928469,7.316319560360951e-12
0,27,1,3000,10000,inf,equal,restricted,-0.05981302934453717,0.250534547728802,0.7494654522683363
0,28,1,3000,10000,inf,equal,restricted,0.05193972861180669,0.2505345477313492,0.7494654522830856
0,29,1,3000,10000,inf,equal,restricted,0.11927809717937995,-0.5088138780418214,0.14191835198290645
0,30,1,3000,10000,inf,equal,restricted,0.10223260185056718,0.9999999999088367,1.0347484865840825e-10
0,31,1,3000,10000,inf,equal,restricted,0.09190870819423069,-0.5088138781929432,0.1419183511503689
0,32,1,3000,10000,inf,equal,restricted,0.051595085730158224,-0.4662606655319722,-0.007542262917178069
0,33,1,3000,10000,inf,equal,restricted,0.1772012326503629,0.058634679794326856,0.7120221722343909
0,34,1,3000,10000,inf,equal,restricted,0.06910381490726632,0.08006506557920147,-0.5063773318458968
0,35,1,3000,10000,inf,equal,restricted,0.0021431464412096334,0.4845461070438471,-0.5154538929036822
0,36,1,3000,10000,inf,equal,restricted,-0.033066539425033036,-0.11670093694620542,-0.4221453188611911
0,37,1,3000,10000,inf,equal,restricted,0.05592068490293277,-0.15661955286633494,-0.3968573384929125
0,38,1,3000,10000,inf,equal,restricted,0.05814291725800917,0.9999999999937271,1.080520440889587e-11
0,39,1,3000,10000,inf,equal,restricted,0.09968091503060196,0.25053454768881345,0.7494654522999711
0,40,1,3000,10000,inf,equal,restricted,0.14153429432138526,0.3407062237507755,-0.535531888358303
0,41,1,3000,10000,inf,equal,restricted,0.07480022420631469,-0.3643865483724763,0.4192568580030931
0,42,1,3000,10000,inf,equal,restricted,0.13049619061742831,0.2505345476820119,0.7494654523025686
0,43,1,3000,10000,inf,equal,restricted,-0.0062952609870390915,0.4845461068838125,-0.5154538930718633
0,44,1,3000,10000,inf,equal,restricted,0.058707067248754144,-0.5088138781966219,0.14191835115703214
0,45,1,3000,10000,inf,equal,restricted,-0.11022462117967403,0.9999999998805992,1.1996976606007178e-10
0,46,1,3000,10000,inf,equal,restricted,0.009428921189881787,0.06976261221336238,0.7154466536657949
0,47,1,3000,10000,inf,equal,restricted,-0.04669906768204306,0.2505345477197668,0.7494654522822837
0,48,1,3000,10000,inf,equal,restricted,0.013138894484884235,0.2505345477151509,0.7494654522880235
0,49,1,3000,10000,inf,equal,restricted,-0.10002814325216053,-0.38829274225421395,0.38719195974998316
0,0,2,500,10000,inf,equal,restricted,-0.12998540079916157,-0.9609634772037742,0.039036522784615044
0,1,2,500,10000,inf,equal,restricted,0.29252886103172693,0.02356540197565843,-0.9764345980228867
0,2,2,500,10000,inf,equal,restricted,0.06681587776177322,1.2540253948183396e-11,0.9999999999828816
0,3,2,500,10000,inf,equal,restricted,0.13864394791765794,0.02356540182986126,-0.9764345980473965
0,4,2,500,10000,inf,equal,restricted,0.10285843769281473,-2.176317566961137e-11,0.9999999999640564
0,5,2,500,10000,inf,equal,restricted,-0.031934731143132736,0.9999999999575999,2.3846334386385787e-11
0,6,2,500,10000,inf,equal,restricted,0.13361040767259413,0.02356540197219034,-0.9764345980263458
0,7,2,500,10000,inf,equal,restricted,0.17045197801204193,2.1917900674618577e-13,0.9999999999996787
0,8,2,500,10000,inf,equal,restricted,0.5245914776263948,-0.039003835991186106,-0.960996163770209
0,9,2,500,10000,inf,equal,restricted,0.33993502362063716,1.751530567414962e-11,0.9999999999721295
0,10,2,500,10000,inf,equal,restricted,0.19533835287248186,1.793936028726297e-10,0.9999999998123125
0,11,2,500,10000,inf,equal,restricted,0.352913745848968,-5.823980039876267e-11,0.999999999918736
0,12,2,500,10000,inf,equal,restricted,0.3206061541391364,0.02356540185691828,-0.97643459811399
0,13,2,500,10000,inf,equal,restricted,0.39579521812256724,-0.9609634771751125,0.039036522824493804
0,14,2,500,10000,inf,equal,restricted,0.25656667838028335,0.9999999999915619,-2.21100972196909e-12
0,15,2,500,10000,inf,equal,restricted,0.12144157089018523,0.02356540189084117,-0.9764345981005974
0,16,2,500,10000,inf,equal,restricted,0.3168563627178526,-0.0390038370963572,-0.9609961629101509
0,17,2,500,10000,inf,equal,restricted,0.4723073551020162,-5.227819316071932e-11,0.9999999999499398
0,18,2,500,10000,inf,equal,restricted,0.01701301239475745,0.9999999999715374,2.179233988724884e-11
0,19,2,500,10000,inf,equal,restricted,0.35131854429386256,-0.9364524707158701,-0.06354752927988525
0,20,2,500,10000,inf,equal,restricted,-0.049981011657965986,0.9999999999031136,8.243962193338066e-11
0,21,2,500,10000,inf,equal,restricted,0.026037052847987158,-0.936452480222171,-0.06354751949637517
0,22,2,500,10000,inf,equal,restricted,0.1649211966148804,0.02356540181974178,-0.9764345980998037
0,23,2,500,10000,inf,equal,restricted,0.3215336994613682,-0.039003836473166575,-0.9609961635108243
0,24,2,500,10000,inf,equal,restricted,0.5553576728551866,-0.9609634771589133,0.03903652281144983
0,25,2,500,10000,inf,equal,restricted,-0.1317685091246103,0.9999999999920652,5.269371570809844e-12
0,26,2,500,10000,inf,equal,restricted,0.04784113018209683,-0.9364524801883343,-0.06354751971824552
0,27,2,500,10000,inf,equal,restricted,0.02848695499165471,-0.039003836693144445,-0.9609961633067021
0,28,2,500,10000,inf,equal,restricted,0.1263373672949311,0.9999999999927801,3.752669104962492e-12
0,29,2,500,10000,inf,equal,restricted,0.4548055964801926,0.9999999999986808,1.6113778774131984e-12
0,30,2,500,10000,inf,equal,restricted,0.1937081323832095,-0.03900383633158647,-0.9609961636534338
0,31,2,500,10000,inf,equal,restricted,0.025064975467172575,-3.566607556640249e-12,0.9999999999955103
0,32,2,500,10000,inf,equal,restricted,-0.14407569089335595,-0.9605189730388973,0.036791870677218785
0,33,2,500,10000,inf,equal,restricted,0.4114058196119222,0.9999999999980113,5.221601174092694e-13
0,34,2,500,10000,inf,equal,restricted,0.43964027419647855,-0.9609634767386479,0.03903652325908455
0,35,2,500,10000,inf,equal,restricted,0.3396366130631712,-0.9364524803734026,-0.06354751957806831
0,36,2,500,10000,inf,equal,restricted,0.24696743830056692,2.7421972631039723e-13,0.9999999999989031
0,37,2,500,10000,inf,equal,restricted,0.27597320517551815,0.9999999996466289,3.5072944962992717e-10
0,38,2,500,10000,inf,equal,restricted,0.3483546124370873,0.02356540210564538,-0.9764345978781805
0,39,2,500,10000,inf,equal,restricted,0.22305874561554284,-0.9609634771930529,0.039036522804662584
0,40,2,500,10000,inf,equal,restricted,-0.059044885821455985,1.2037179957253095e-11,0.9999999999852665
0,41,2,500,10000,inf,equal,restricted,0.08689106081889789,-1.9503811711195748e-11,0.9999999999732794
0,42,2,500,10000,inf,equal,restricted,-0.16996865377686074,0.023565401915110924,-0.9764345980766976
0,43,2,500,10000,inf,equal,restricted,0.15045143790604495,-0.9609634771743958,0.03903652280526526
0,44,2,500,10000,inf,equal,restricted,0.15353961448502296,-0.9609634771936032,0.039036522802718576
0,45,2,500,10000,inf,equal,restricted,0.07172356301239684,2.628208474240868e-12,0.9999999999961308
0,46,2,500,10000,inf,equal,restricted,0.0034494061201767665,0.02356540188128346,-0.9764345981095377
0,47,2,500,10000,inf,equal,restricted,0.362379954198484,-0.9609634767592924,0.03903652323513725
0,48,2,500,10000,inf,equal,restricted,0.27200698121895567,0.9999999999992777,-2.7196570049205397e-14
0,49,2,500,10000,inf,equal,restricted,0.060125279716517425,0.9999999602733726,3.970831706687632e-08


==> experiments/linear_2d_grid_more_different/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,6500,10000,1.0,size,0.2535595537551694,0.07985229795247725,0.4510966116061464,0.04692747892510745,0.04578330361845638
0,1,3000,10000,1.0,size,0.384464897244887,0.11753940002384,0.41781226428223,0.07469304859860351,0.07024695677644296
0,2,500,10000,1.0,size,0.9485156920515264,0.2879115547312849,0.3760797797410545,0.18634629129447833,0.1347534330338485
0,0,6500,10000,inf,equal,0.2535595537551694,0.07985229795247725,0.4904456207843096,0.04692747892510745,0.02803081126811776
0,1,3000,10000,inf,equal,0.384464897244887,0.11753940002384,0.5656816824740706,0.07469304859860351,0.05921934765230764
0,2,500,10000,inf,equal,0.9485156920515264,0.2879115547312849,0.9008504657951839,0.18634629129447833,0.18485063814673347


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/0/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0.1, "low": -1, "high": 1}

==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/0/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,,,64,1.0,size,unrestricted,,0.5680152978296272,0.1839395136727036,0.4367889659602537,-0.5888001871411419,-0.04671175719910404,0.9402770516121776,0.4303953538923583,0.6774084831788056,0.08749528761108158,0.8944199226767702,0.03070024978388807,0.5672398490768799,-0.08630523695135178,0.20368884356881642,-0.46306726871655046,-0.6991944761490437
0,0,48,64,1.0,size,unrestricted,,0.4344408899030467,1.1568107000687418,0.5631691505235666,-1.1912214856825216,-0.6469508212044182,1.2919033930847013,0.6712924797321314,2.057368006722322,-0.22263215991358873,1.2814373828458197,1.2477922641924708,2.288348846848634,-0.37564394447534744,-0.3119487559410063,-0.428942619422467,-0.7873739915905753
0,1,12,64,1.0,size,unrestricted,,0.08760615349866963,-3.6762477963099336e-08,-1.7511046586585445e-08,6.473364213364382e-10,1.114060835920173e-07,-5.765927941552981e-10,0.7373408960247789,-3.063566828667513,3.0120656869672313,-9.952320611112755e-09,6.415794134120275e-08,-0.5217725091187035,1.841062289611089,0.7843567254319117,-5.039834769322727,1.3376915437643645e-09
0,2,4,64,1.0,size,unrestricted,,0.0024521192023786065,6.402026723328327e-07,3.492753916187406e-06,-1.8994596683295286e-06,5.462453524553218e-07,6.092749307908963,-7.932009007616428e-06,1.6898517903934555e-05,1.4815432944440215e-05,-2.0473211664194344e-06,-4.123436164383102,-4.783627235111287,5.540168805055455e-07,9.324782744381108e-05,1.5295081033003228e-07,-1.1175839282631088e-06
0,,,64,1.0,size,restricted,0,0.5680152978296271,0.18393951596148228,0.43678896613400986,-0.5888001894794544,-0.046711758346521776,0.9402770537008269,0.4303953563324837,0.6774084844716921,0.08749528844998537,0.8944199267813258,0.030700249894333186,0.5672398498413992,-0.08630523740303093,0.20368884355116793,-0.4630672707740922,-0.6991944776841902
0,,,64,1.0,size,restricted,1,0.5680152978296271,0.18393951399947348,0.4367889660013814,-0.5888001873515424,-0.04671175726147374,0.9402770516971042,0.43039535400081524,0.6774084833478913,0.08749528751830966,0.894419922814974,0.030700249956648266,0.567239849390575,-0.08630523697934038,0.20368884352871947,-0.46306726885453053,-0.6991944761458999
0,,,64,1.0,size,restricted,2,0.5680152978296271,0.1839395141036434,0.43678896607504003,-0.5888001873017858,-0.046711757113077804,0.9402770516189243,0.43039535386443256,0.6774084832033597,0.08749528771504031,0.8944199226663978,0.030700250110477653,0.5672398492343103,-0.08630523710453449,0.20368884339489318,-0.4630672688130903,-0.6991944761436271
0,,,64,inf,equal,unrestricted,,0.5875782667806071,-0.0036774406600244875,0.3213950551920267,-0.463068933857417,0.18684274821190403,1.0896135070620647,0.48415344443425157,0.22248349438032625,0.2297399154824036,0.7417088771495369,-0.2393288581889376,0.13213381550569378,0.03565290699390892,0.4141041472988562,-0.5831162621010442,-0.6945516759243322
0,0,48,64,inf,equal,unrestricted,,0.4344408899030467,1.1568107000687418,0.5631691505235666,-1.1912214856825216,-0.6469508212044182,1.2919033930847013,0.6712924797321314,2.057368006722322,-0.22263215991358873,1.2814373828458197,1.2477922641924708,2.288348846848634,-0.37564394447534744,-0.3119487559410063,-0.428942619422467,-0.7873739915905753
0,1,12,64,inf,equal,unrestricted,,0.08760615349866963,-3.6762477963099336e-08,-1.7511046586585445e-08,6.473364213364382e-10,1.114060835920173e-07,-5.765927941552981e-10,0.7373408960247789,-3.063566828667513,3.0120656869672313,-9.952320611112755e-09,6.415794134120275e-08,-0.5217725091187035,1.841062289611089,0.7843567254319117,-5.039834769322727,1.3376915437643645e-09
0,2,4,64,inf,equal,unrestricted,,0.0024521192023786065,6.402026723328327e-07,3.492753916187406e-06,-1.8994596683295286e-06,5.462453524553218e-07,6.092749307908963,-7.932009007616428e-06,1.6898517903934555e-05,1.4815432944440215e-05,-2.0473211664194344e-06,-4.123436164383102,-4.783627235111287,5.540168805055455e-07,9.324782744381108e-05,1.5295081033003228e-07,-1.1175839282631088e-06
0,,,64,inf,equal,restricted,0,0.587578266707335,-0.0036774409206241157,0.3213950550652499,-0.4630689335779622,0.18684274847215418,1.0896135079829852,0.4841534443617621,0.22248349467040915,0.22973991562055612,0.7417088775560551,-0.23932885821656194,0.13213381533943705,0.035652906981842786,0.41410414752342584,-0.5831162625079044,-0.6945516765158201
0,,,64,inf,equal,restricted,1,0.5875782668146842,-0.0036774404842408316,0.32139505493783954,-0.4630689336946643,0.18684274817506383,1.089613506952476,0.484153444086189,0.22248349478883434,0.22973991533875376,0.7417088770658332,-0.23932885790895173,0.13213381548377764,0.035652906889411036,0.4141041473349819,-0.5831162621248105,-0.6945516759107754
0,,,64,inf,equal,restricted,2,0.5875782667193322,-0.003677441485445323,0.32139505515853295,-0.4630689341776676,0.18684274879932875,1.0896135087578285,0.48415344537581706,0.2224834947760673,0.22973991571410696,0.741708878796507,-0.23932885866080997,0.1321338151408874,0.0356529065538204,0.4141041478061817,-0.5831162626199625,-0.694551677215731
0,,,128,1.0,size,unrestricted,,0.5979330120653658,0.2914669114589457,0.7118543501137955,0.17130276268515185,-0.010353407162107467,0.5423774141497775,0.14371836668980656,0.5347127273124652,0.10837574877419802,0.2163935948363317,-0.24212245392990556,0.8466068078299213,-0.10315203930333608,0.6849644708608795,-0.35446676711373304,-0.4656535777841403
0,0,96,128,1.0,size,unrestricted,,0.542537810488422,0.3632309656295359,0.9403821886810904,0.2654564494224715,-0.07040636354788488,0.6343964690893307,0.14913967200471326,1.1468014734236531,0.06393199490687493,0.7307654022835121,0.16756699266872505,1.1069611549010954,-0.062211869378658,0.4317322774931561,-0.048479360510408694,-0.6272145985839266
0,1,24,128,1.0,size,unrestricted,,0.24709915392677598,1.3529516489934776,-9.693863835233854e-10,8.728411827599745e-11,0.29721949189576824,-1.300776123559717,-0.6530849535548375,-2.5228142327934573,1.1133969215022956,-2.501195648643042,-4.699734459494056e-10,0.47239783451507855,0.7103937952584348,-1.6144319713970552e-09,-3.7015492132756957,0.3742201261811693
0,2,8,128,1.0,size,unrestricted,,0.0537038171218258,3.793050409783648e-09,1.661917535484939e-09,4.011947892213106e-09,1.1442443235846972e-10,3.7169037357339065,5.11909230299373e-09,-2.416920398143014,1.2944873644529482e-08,-6.514399462344164e-10,-3.867537224658994,-3.628292200388874e-08,1.068432667164417e-08,4.607350583211747,-3.063953621645926e-10,-0.39128781871280127
0,,,128,1.0,size,restricted,0,0.5979330120653658,0.2914669108969947,0.711854349792546,0.17130276270907013,-0.010353406770623453,0.5423774133896323,0.14371836641983293,0.5347127269310397,0.10837574896348269,0.21639359465204508,-0.2421224537703618,0.8466068071071022,-0.10315203926942138,0.6849644707256041,-0.3544667668781372,-0.46565357733072427
0,,,128,1.0,size,restricted,1,0.5979330120653656,0.29146691153237403,0.7118543501677427,0.17130276264663122,-0.01035340721381847,0.5423774144807098,0.14371836681546105,0.5347127273277695,0.108375748962889,0.21639359489865906,-0.242122454115214,0.8466068080307023,-0.10315203942125808,0.6849644709113041,-0.3544667672604212,-0.465653577767944
0,,,128,1.0,size,restricted,2,0.5979330120653658,0.2914669112885486,0.711854349917117,0.17130276249059376,-0.01035340712285398,0.5423774135527982,0.1437183663083868,0.5347127269098073,0.10837574891235384,0.2163935946470153,-0.2421224537277806,0.8466068073044039,-0.10315203915760693,0.6849644703612415,-0.35446676677514616,-0.4656535774173263
0,,,128,inf,equal,unrestricted,,0.6074848138157193,0.30579077527862863,0.5780019824358018,0.15064775393626742,-0.05550929776300089,0.4703577068520044,0.09311170045260946,0.26567664078335085,0.1982944721423553,-0.10598553527634011,-0.32465971392358783,0.7739919070121746,-0.08869339511129863,0.7474038700002453,-0.5328776610693071,-0.3901205483736038
0,0,96,128,inf,equal,unrestricted,,0.542537810488422,0.3632309656295359,0.9403821886810904,0.2654564494224715,-0.07040636354788488,0.6343964690893307,0.14913967200471326,1.1468014734236531,0.06393199490687493,0.7307654022835121,0.16756699266872505,1.1069611549010954,-0.062211869378658,0.4317322774931561,-0.048479360510408694,-0.6272145985839266
0,1,24,128,inf,equal,unrestricted,,0.24709915392677598,1.3529516489934776,-9.693863835233854e-10,8.728411827599745e-11,0.29721949189576824,-1.300776123559717,-0.6530849535548375,-2.5228142327934573,1.1133969215022956,-2.501195648643042,-4.699734459494056e-10,0.47239783451507855,0.7103937952584348,-1.6144319713970552e-09,-3.7015492132756957,0.3742201261811693
0,2,8,128,inf,equal,unrestricted,,0.0537038171218258,3.793050409783648e-09,1.661917535484939e-09,4.011947892213106e-09,1.1442443235846972e-10,3.7169037357339065,5.11909230299373e-09,-2.416920398143014,1.2944873644529482e-08,-6.514399462344164e-10,-3.867537224658994,-3.628292200388874e-08,1.068432667164417e-08,4.607350583211747,-3.063953621645926e-10,-0.39128781871280127
0,,,128,inf,equal,restricted,0,0.6074848137743424,0.3057907754671793,0.5780019827476301,0.15064775404928918,-0.05550929790216244,0.47035770707208896,0.09311170044836468,0.26567664080632497,0.19829447243870843,-0.10598553552640783,-0.32465971409504873,0.7739919075419035,-0.08869339537318509,0.7474038705157052,-0.5328776615331448,-0.3901205485139019
0,,,128,inf,equal,restricted,1,0.607484813776572,0.30579077539711363,0.578001982530451,0.15064775395129384,-0.05550929801392741,0.4703577069294068,0.09311170040799113,0.2656766408317003,0.19829447230241448,-0.10598553547338324,-0.324659714113433,0.7739919073367098,-0.08869339517519276,0.7474038703073372,-0.5328776613755096,-0.3901205485101104
0,,,128,inf,equal,restricted,2,0.6074848138089216,0.30579077531836885,0.5780019825912146,0.1506477540568664,-0.05550929783520117,0.47035770682226996,0.09311170038042316,0.2656766408554891,0.1982944722981941,-0.1059855354229945,-0.32465971394727183,0.7739919070686604,-0.08869339527063293,0.7474038702222274,-0.5328776610025211,-0.39012054836038884
0,,,256,1.0,size,unrestricted,,0.613529242969481,0.18963677678630178,0.6579194440034428,0.2603836930784026,0.07443613136681361,0.4459568943478334,0.10404077897760024,0.5833379618594396,0.4036897748012025,0.29792790808085023,-0.16991559065361303,0.6263387806920078,0.22307041481449105,0.6448481243287676,0.10034486611783838,-0.041701780898104605
0,0,192,256,1.0,size,unrestricted,,0.5874897939583215,0.08441778098229108,0.8848153408237893,0.30883236123548924,-0.1163721306936532,0.4253992832239304,-0.06644162544413419,0.9327453303502582,0.36553407492676143,0.5307959292077845,0.11974901817698398,0.6652105923123395,0.43311163769884337,0.45937706765684233,0.46613148609498123,-0.06579835543287599
0,1,49,256,1.0,size,unrestricted,,0.509201991028419,0.5314231627142131,-0.3804683686943663,0.7836636410059903,0.45143956007868946,0.7985773181349122,1.2940836471034367,-0.6590301985669591,0.5238811855765195,-0.3395263964221555,-1.1551165151237697,1.0882933837222815,0.2758627031772383,0.8817406528694742,-0.5703064841413314,0.7307253873651791
0,2,15,256,1.0,size,unrestricted,,0.19709087826366598,3.1360075648402974,-0.27306683324818487,1.5138912443092778,-1.9009734730429992,4.1027898196597765e-10,0.42567256108669277,-2.817078385002073e-09,2.2618105497680365,8.505179094643826e-10,-2.7447577483003736,0.3018646036446906,-4.99075132445941e-10,1.3572115276813066,-1.0847438711822257,1.5557789567457993e-10
0,,,256,1.0,size,restricted,0,0.613529242969481,0.1896367764254094,0.6579194425532666,0.26038369264431294,0.07443613117863743,0.4459568936668566,0.10404077899224742,0.5833379607177949,0.4036897740455367,0.29792790733345437,-0.1699155901516516,0.6263387795914708,0.22307041462204924,0.644848122836887,0.10034486619883173,-0.041701780576017734
0,,,256,1.0,size,restricted,1,0.613529242969481,0.18963677658113068,0.657919443539041,0.26038369293457436,0.07443613135235255,0.44595689424632623,0.10404077895929388,0.5833379615732572,0.4036897746987895,0.29792790795481205,-0.1699155905922771,0.6263387804262188,0.22307041480392845,0.644848123898839,0.10034486621661441,-0.04170178079627933
0,,,256,1.0,size,restricted,2,0.613529242969481,0.18963677680621868,0.6579194435382506,0.26038369302740605,0.07443613126734498,0.4459568942785745,0.10404077913718443,0.5833379616212584,0.4036897747642335,0.29792790791985774,-0.16991559053806296,0.6263387805515613,0.2230704147472979,0.6448481239666184,0.10034486629854054,-0.04170178080519514
0,,,256,inf,equal,unrestricted,,0.6168247578798401,0.15849587250780622,0.5548185997827133,0.20774127037706366,0.15759027441238058,0.5018385324642023,0.22919105190668193,0.3953472729200156,0.42286565472290644,0.1843281866444047,-0.2071601671962862,0.6762803596524876,0.1608003380075757,0.6950016176335082,0.009401108360755904,-0.0018539031324919266
0,0,192,256,inf,equal,unrestricted,,0.5874897939583215,0.08441778098229108,0.8848153408237893,0.30883236123548924,-0.1163721306936532,0.4253992832239304,-0.06644162544413419,0.9327453303502582,0.36553407492676143,0.5307959292077845,0.11974901817698398,0.6652105923123395,0.43311163769884337,0.45937706765684233,0.46613148609498123,-0.06579835543287599
0,1,49,256,inf,equal,unrestricted,,0.509201991028419,0.5314231627142131,-0.3804683686943663,0.7836636410059903,0.45143956007868946,0.7985773181349122,1.2940836471034367,-0.6590301985669591,0.5238811855765195,-0.3395263964221555,-1.1551165151237697,1.0882933837222815,0.2758627031772383,0.8817406528694742,-0.5703064841413314,0.7307253873651791
0,2,15,256,inf,equal,unrestricted,,0.19709087826366598,3.1360075648402974,-0.27306683324818487,1.5138912443092778,-1.9009734730429992,4.1027898196597765e-10,0.42567256108669277,-2.817078385002073e-09,2.2618105497680365,8.505179094643826e-10,-2.7447577483003736,0.3018646036446906,-4.99075132445941e-10,1.3572115276813066,-1.0847438711822257,1.5557789567457993e-10
0,,,256,inf,equal,restricted,0,0.616824757855846,0.15849587279960767,0.5548185982233128,0.20774127011174745,0.157590273954569,0.5018385329750961,0.2291910525243339,0.3953472725516901,0.4228656535546218,0.1843281862203835,-0.2071601662738162,0.6762803603351688,0.16080033858250756,0.6950016174464982,0.009401108937392242,-0.0018539027693501217
0,,,256,inf,equal,restricted,1,0.6168247578659565,0.15849587270138346,0.5548185981766884,0.20774127031886602,0.15759027411652296,0.5018385326615836,0.2291910521353188,0.39534727267261704,0.4228656538120495,0.18432818647422344,-0.20716016646037266,0.6762803600584723,0.16080033867126825,0.6950016174126217,0.009401108798798689,-0.001853903026668761
0,,,256,inf,equal,restricted,2,0.6168247578918655,0.15849587297008436,0.5548185981531607,0.20774127054965771,0.1575902736439042,0.501838532742385,0.22919105202013626,0.3953472729322171,0.4228656534819348,0.18432818630837508,-0.20716016682130678,0.6762803596486164,0.1608003383872317,0.6950016171815524,0.009401108922338993,-0.0018539029849071976
0,,,512,1.0,size,unrestricted,,0.6421294187019438,0.35828456175869255,0.52929462119251,0.2809823254196844,0.1729689892919567,0.29502602766561753,0.2707821310631468,0.34320111229798783,0.2732401650641785,0.43245431796648426,-0.06158003276437173,0.24303420568934603,-0.04629520286432422,0.449796153462152,0.1800092370686505,-0.11726523535068048
0,0,384,512,1.0,size,unrestricted,,0.6355297685903424,0.275398700937851,0.5293618290758011,0.27789757423964884,0.11696056879482442,0.3622050989332983,0.21305476193986408,0.43267422236749914,0.10094020943470364,0.5823604572758939,0.014670701839997252,0.3423225487723025,-0.013408758805127999,0.3753223256541793,0.34640081608604334,-0.02764394994754133
0,1,100,512,1.0,size,unrestricted,,0.614167789467217,0.028786543455285432,0.5198501720395963,0.1334931318786358,0.11739997107579571,-0.07975126223208014,0.8919759849309525,0.008774504626650793,0.8702088302021025,-0.11242200064839537,-0.09143172612913368,-0.01284355678840285,0.15184848073078738,0.4426907519038983,-0.3185035193701537,-0.5303134866585447
0,2,28,512,1.0,size,unrestricted,,0.30796491257356057,1.7712677806538348,1.3948299002195308,3.3966768332145114,8.306630474210168e-11,-0.13497786128008374,0.3780073317590608,2.046403846895436,1.7355465417182434,0.047580331113234946,-2.1006482150906676,1.3954418746193396e-09,3.039633034910523e-10,1.746258568512107,0.24780277996210273,3.394890407711017e-10
0,,,512,1.0,size,restricted,0,0.642129418701944,0.3582845614408827,0.5292946206900675,0.2809823251201045,0.17296898916771258,0.29502602739793654,0.27078213079002805,0.3432011119346287,0.2732401647346568,0.4324543175338487,-0.061580032686886464,0.24303420545410664,-0.046295202860850974,0.4497961530648488,0.18000923688875187,-0.11726523526209912
0,,,512,1.0,size,restricted,1,0.6421294187019438,0.3582845618180668,0.5292946212469499,0.28098232538254087,0.17296898930069096,0.2950260277135258,0.27078213112745875,0.34320111230558864,0.2732401650769671,0.4324543180304177,-0.06158003282058438,0.24303420568660608,-0.046295202851213815,0.44979615345891133,0.18000923715642203,-0.11726523537864257
0,,,512,1.0,size,restricted,2,0.6421294187019438,0.3582845618613017,0.5292946212942862,0.2809823254587196,0.17296898934456217,0.2950260277500485,0.270782131121252,0.34320111233645784,0.2732401651184782,0.4324543180660853,-0.06158003277971962,0.24303420572155085,-0.04629520289230658,0.44979615353958163,0.18000923712148575,-0.11726523538308467
0,,,512,inf,equal,unrestricted,,0.6488057744108476,0.29098821840498734,0.5058578326413469,0.18546507065910553,0.1829455350698256,0.2233669245336233,0.3787682984356487,0.19091653345765688,0.38552612060148117,0.32743030160762077,-0.018437904070178864,0.2095858525317327,-0.041761453842734095,0.4316753277028953,0.09005894288309044,-0.16168491987650455
0,0,384,512,inf,equal,unrestricted,,0.6355297685903424,0.275398700937851,0.5293618290758011,0.27789757423964884,0.11696056879482442,0.3622050989332983,0.21305476193986408,0.43267422236749914,0.10094020943470364,0.5823604572758939,0.014670701839997252,0.3423225487723025,-0.013408758805127999,0.3753223256541793,0.34640081608604334,-0.02764394994754133
0,1,100,512,inf,equal,unrestricted,,0.614167789467217,0.028786543455285432,0.5198501720395963,0.1334931318786358,0.11739997107579571,-0.07975126223208014,0.8919759849309525,0.008774504626650793,0.8702088302021025,-0.11242200064839537,-0.09143172612913368,-0.01284355678840285,0.15184848073078738,0.4426907519038983,-0.3185035193701537,-0.5303134866585447
0,2,28,512,inf,equal,unrestricted,,0.30796491257356057,1.7712677806538348,1.3948299002195308,3.3966768332145114,8.306630474210168e-11,-0.13497786128008374,0.3780073317590608,2.046403846895436,1.7355465417182434,0.047580331113234946,-2.1006482150906676,1.3954418746193396e-09,3.039633034910523e-10,1.746258568512107,0.24780277996210273,3.394890407711017e-10
0,,,512,inf,equal,restricted,0,0.6488057741531627,0.2909882170780551,0.5058578327775041,0.18546506925103745,0.18294553468212693,0.2233669234086187,0.3787683002228765,0.1909165310691322,0.3855261222743068,0.32743030033915443,-0.0184379034180941,0.20958585222846374,-0.04176145350530928,0.4316753274699705,0.09005894180000468,-0.16168492044013857
0,,,512,inf,equal,restricted,1,0.648805774132727,0.2909882174317194,0.5058578327870377,0.1854650695072986,0.18294553476597045,0.22336692335166702,0.3787683003125139,0.19091653116807933,0.38552612244087037,0.32743030020015756,-0.018437903696230096,0.20958585206213673,-0.041761453623026856,0.43167532772471334,0.09005894165832434,-0.16168492051532793
0,,,512,inf,equal,restricted,2,0.6488057741744838,0.2909882173226509,0.5058578330590232,0.18546506936752394,0.18294553480965942,0.22336692370821173,0.3787683002002558,0.19091653111089288,0.38552612222145005,0.3274303005623745,-0.018437903389326202,0.2095858523692837,-0.04176145368227198,0.43167532760317595,0.0900589418766905,-0.1616849203755856
0,,,1024,1.0,size,unrestricted,,0.6493502527955677,0.38878930262607747,0.35437583338912154,0.20919077627957747,0.14675602724153597,0.37591232644497197,0.1633426143278738,0.3099135508814646,0.2665067014766955,0.3761792251805102,0.11143350813729577,0.2251482757981384,0.23643943809022056,0.35091726818820845,0.3163008988664874,0.09327470894296373
0,0,768,1024,1.0,size,unrestricted,,0.6346554896539641,0.4022153629472356,0.36603667872669077,0.21523902256333033,0.14655692917215846,0.44090901440654434,0.23287988741568486,0.39597230861799987,0.19868687896848497,0.5079917975299213,0.17054813293061474,0.36242493588748725,0.30515521205166646,0.31333150564165063,0.48628048542319874,0.19675595391918568
0,1,202,1024,1.0,size,unrestricted,,0.6686388823892206,0.05460786524456274,0.45928619426705464,0.08479295899330273,0.0187719902331939,0.16087984339733982,0.29502639971624134,-0.1342253120325479,0.41835094977928394,0.08898006071334316,0.021823742318860508,0.049285302473951596,0.03665552696780086,0.17652222436124543,-0.13358498700908536,-0.22800403524736565
0,2,54,1024,1.0,size,unrestricted,,0.4026028146971171,3.1661046913000455,0.04610483879663942,2.650294042657835,0.5008918852857551,-0.1387685388338776,-0.06139771053919538,2.121383114745184,2.1501653526446245,-0.08129447040955996,-0.1550735704748656,-0.5898320862263613,-0.3641275359998797,2.1197597173631566,0.298368991480292,0.2562683767287328
0,,,1024,1.0,size,restricted,0,0.6493502527955678,0.3887893026733995,0.3543758334047141,0.20919077623284638,0.1467560273938171,0.3759123264977207,0.16334261434909597,0.30991355094746587,0.26650670154232353,0.3761792252021253,0.11143350808439563,0.22514827584080652,0.23643943804286618,0.3509172683100665,0.3163008988142325,0.0932747090565933
0,,,1024,1.0,size,restricted,1,0.6493502527955678,0.38878930274877627,0.3543758334812463,0.2091907764012849,0.14675602739185983,0.3759123266848211,0.1633426144281522,0.3099135510047221,0.26650670158990797,0.37617922542385024,0.11143350825412844,0.22514827586646596,0.2364394382193066,0.35091726842532284,0.3163008989911291,0.09327470899720922
0,,,1024,1.0,size,restricted,2,0.6493502527955678,0.38878930205864026,0.35437583291708646,0.20919077591861718,0.14675602704295906,0.3759123259289227,0.16334261408123896,0.30991355049519614,0.2665067011746368,0.37617922464269643,0.11143350790703724,0.2251482754701543,0.23643943774096873,0.35091726767793535,0.31630089839305137,0.09327470878378778
0,,,1024,inf,equal,unrestricted,,0.6702841758739094,0.11694730266404119,0.4212465576244476,0.08211832071494939,0.059410057575805336,0.21426199855442818,0.2516188863794906,-0.04070738090511518,0.3862725989806398,0.15333886535172206,0.03442645293366713,0.08574528772665033,0.061664166888738346,0.22391398738238863,-0.0258602607173144,-0.15107960146927146
0,0,768,1024,inf,equal,unrestricted,,0.6346554896539641,0.4022153629472356,0.36603667872669077,0.21523902256333033,0.14655692917215846,0.44090901440654434,0.23287988741568486,0.39597230861799987,0.19868687896848497,0.5079917975299213,0.17054813293061474,0.36242493588748725,0.30515521205166646,0.31333150564165063,0.48628048542319874,0.19675595391918568
0,1,202,1024,inf,equal,unrestricted,,0.6686388823892206,0.05460786524456274,0.45928619426705464,0.08479295899330273,0.0187719902331939,0.16087984339733982,0.29502639971624134,-0.1342253120325479,0.41835094977928394,0.08898006071334316,0.021823742318860508,0.049285302473951596,0.03665552696780086,0.17652222436124543,-0.13358498700908536,-0.22800403524736565
0,2,54,1024,inf,equal,unrestricted,,0.4026028146971171,3.1661046913000455,0.04610483879663942,2.650294042657835,0.5008918852857551,-0.1387685388338776,-0.06139771053919538,2.121383114745184,2.1501653526446245,-0.08129447040955996,-0.1550735704748656,-0.5898320862263613,-0.3641275359998797,2.1197597173631566,0.298368991480292,0.2562683767287328
0,,,1024,inf,equal,restricted,0,0.6702841752305647,0.1169472912886396,0.42124656631836943,0.08211832321338595,0.059410050299826093,0.21426198557846912,0.25161889343732335,-0.04070739731007611,0.38627260443733274,0.15333885229692773,0.034426452474584014,0.08574528401327781,0.0616641581231596,0.22391397826039763,-0.025860284471398688,-0.15107961393839456
0,,,1024,inf,equal,restricted,1,0.6702841751974533,0.11694728982757101,0.4212465670275146,0.08211832182060153,0.05941004931287582,0.21426198614742212,0.25161889293625417,-0.040707399215855804,0.38627260450780543,0.15333885227047214,0.03442645122668885,0.08574528337743224,0.061664157825665054,0.22391397719311126,-0.025860284709602586,-0.15107961483891538
0,,,1024,inf,equal,restricted,2,0.6702841752049187,0.11694729080588308,0.42124656628672547,0.08211832304445087,0.05941004995400814,0.21426198507702013,0.2516188931720002,-0.04070739826817493,0.3862726048508109,0.15333885184591087,0.03442645179022173,0.08574528350999028,0.06166415787199534,0.2239139780027928,-0.025860284765204865,-0.15107961489465793
0,,,2048,1.0,size,unrestricted,,0.6516594075726101,0.23005443017816574,0.27697004848366363,0.3041867057329055,0.2274679764630558,0.397725494189371,0.20327717824760036,0.255910029922662,0.2600723605570489,0.3587115898532695,0.21850801818444052,0.2462362620521109,0.20853187651656238,0.27294376051250857,0.270553731283206,0.17405604135712133
0,0,1536,2048,1.0,size,unrestricted,,0.6383493131618143,0.22145882101957196,0.35997475813316454,0.3188286600854606,0.30792626567353015,0.38622042191984013,0.19386817820567567,0.3187723749955097,0.27315602947539247,0.5091786818050108,0.28536839119826957,0.33252689621173553,0.24825385975602732,0.26886825420106575,0.3941773391263238,0.17892973074753526
0,1,406,2048,1.0,size,unrestricted,,0.6721909561558858,0.14434548403713904,0.13545874346298195,0.11712999363234897,-0.0190577252756952,0.4075166299551388,0.3135146378898269,-0.12164740907481772,0.20158875560741313,0.01647257699211229,0.13199224094439527,0.10897064024290583,0.14915459183525293,0.15807432703345,-0.060616847496546625,0.1412439864109634
0,2,106,2048,1.0,size,unrestricted,,0.5317026057729588,1.0852745367123255,-0.5356188990616726,1.4515267382252106,0.21772744512015296,0.7644293161272211,-0.12206798620597195,1.029228703445295,0.5107740496670938,-0.5553030284540764,0.0959313889104951,0.09734190040750572,0.021364521573929495,0.7879602063849501,-0.17481840181763234,-0.10752464068452582
0,,,2048,1.0,size,restricted,0,0.6516594075726102,0.23005443006242363,0.2769700483404192,0.30418670564934425,0.22746797635870472,0.39772549400866,0.20327717813604357,0.25591002983078165,0.2600723604556328,0.35871158971567024,0.21850801804983247,0.2462362619302725,0.2085318764293197,0.2729437603945704,0.27055373118735576,0.17405604127800212
0,,,2048,1.0,size,restricted,1,0.6516594075726102,0.23005442937011805,0.2769700474749665,0.3041867047322303,0.227467975663644,0.39772549274315294,0.20327717743177673,0.25591002903438137,0.26007235968809705,0.35871158866492125,0.2185080173079204,0.24623626116424638,0.2085318757380792,0.2729437596029798,0.27055373034490987,0.17405604072029368
0,,,2048,1.0,size,restricted,2,0.6516594075726102,0.2300544296940174,0.2769700479690667,0.3041867051181556,0.227467975949742,0.3977254933651461,0.20327717777890075,0.2559100293664707,0.26007236011773366,0.3587115892305081,0.2185080176920274,0.24623626158914044,0.20853187610662097,0.27294376007407606,0.27055373068980676,0.17405604089873125
0,,,2048,inf,equal,unrestricted,,0.6722002065474662,0.14560284171574878,0.13879402240769873,0.11938139714007083,-0.014798462534102661,0.40650641306248164,0.31090351890916723,-0.11410184072716469,0.20292065088220668,0.02385671811857197,0.1330351120890727,0.11175493995405608,0.14952735342842716,0.1598287302107404,-0.05318677254857306,0.14289803682210708
0,0,1536,2048,inf,equal,unrestricted,,0.6383493131618143,0.22145882101957196,0.35997475813316454,0.3188286600854606,0.30792626567353015,0.38622042191984013,0.19386817820567567,0.3187723749955097,0.27315602947539247,0.5091786818050108,0.28536839119826957,0.33252689621173553,0.24825385975602732,0.26886825420106575,0.3941773391263238,0.17892973074753526
0,1,406,2048,inf,equal,unrestricted,,0.6721909561558858,0.14434548403713904,0.13545874346298195,0.11712999363234897,-0.0190577252756952,0.4075166299551388,0.3135146378898269,-0.12164740907481772,0.20158875560741313,0.01647257699211229,0.13199224094439527,0.10897064024290583,0.14915459183525293,0.15807432703345,-0.060616847496546625,0.1412439864109634
0,2,106,2048,inf,equal,unrestricted,,0.5317026057729588,1.0852745367123255,-0.5356188990616726,1.4515267382252106,0.21772744512015296,0.7644293161272211,-0.12206798620597195,1.029228703445295,0.5107740496670938,-0.5553030284540764,0.0959313889104951,0.09734190040750572,0.021364521573929495,0.7879602063849501,-0.17481840181763234,-0.10752464068452582
0,,,2048,inf,equal,restricted,0,0.6722002055454211,0.14560279433111026,0.13879386158213042,0.11938125973725763,-0.014798680970732773,0.40650648945663914,0.3109036669238359,-0.11410225322498098,0.20292055456376634,0.02385632053310237,0.13303507153000302,0.11175480489700668,0.1495273002692458,0.15982864118283227,-0.0531871870731727,0.14289795682711975
0,,,2048,inf,equal,restricted,1,0.6722002055660505,0.14560280077999566,0.13879386779608796,0.11938126197760902,-0.014798674407859097,0.40650649233651137,0.31090366511450496,-0.11410224433510431,0.20292055075387777,0.023856328804132305,0.13303507520417668,0.11175481077357914,0.14952729622119473,0.15982864350330533,-0.053187181574998015,0.1428979598808694
0,,,2048,inf,equal,restricted,2,0.6722002055132242,0.1456027946897654,0.13879385703907074,0.11938125568314813,-0.014798688077330209,0.40650649274168776,0.31090367229191257,-0.11410226655049252,0.20292054904870552,0.023856308393261298,0.13303507104728055,0.11175480220974507,0.14952729797912773,0.15982863753261226,-0.053187201477114185,0.142897954655848
0,,,4096,1.0,size,unrestricted,,0.6559313761358876,0.18093242342411142,0.253470675220558,0.27618540279341325,0.28007386588764915,0.3150566065339487,0.24504916687279624,0.13982428870757402,0.26047427132251544,0.37150534072189045,0.2557250724712337,0.21312718503798458,0.21958001581614117,0.29794672515978,0.24364153237711023,0.1657353059162482
0,0,3072,4096,1.0,size,unrestricted,,0.6428166984305834,0.23267883103830536,0.33805848934939836,0.288309111554911,0.3694260489465644,0.3198718617613551,0.2864089769331326,0.1905786984701146,0.2869189929513041,0.477026205420797,0.31116164455727263,0.2873183541587865,0.27908642153437213,0.30221713804283223,0.2944744689246667,0.14768133142971482
0,1,815,4096,1.0,size,unrestricted,,0.6802919509259098,0.017905006267892567,0.05805651489263338,0.04699593616729095,-0.004344590061685226,0.250447096842238,0.13764468074159256,-0.13922823708373733,0.08306184139951342,0.0935207850313537,0.21888022327734455,0.127360180424194,0.08579966492221,0.1514773434619033,0.15556781739119668,0.285831015112929
0,2,209,4096,1.0,size,unrestricted,,0.5842711803448151,0.31719168782961493,0.10407334170335425,1.1141833326976092,0.09958546295586675,0.5969940407816801,0.1516465472171397,0.4933032331243839,0.7840649932789047,-0.07211980106686747,-0.05068795748255372,-0.20332256873832755,-0.12406588094538765,0.957022183601021,0.13496055852840252,-0.31472404563126144
0,,,4096,1.0,size,restricted,0,0.6559313761358876,0.1809324228175925,0.2534706744062198,0.2761854020537023,0.28007386498784437,0.3150566056009244,0.24504916604444868,0.13982428829306787,0.260474270518143,0.3715053396298341,0.2557250716096506,0.21312718433934774,0.21958001513930606,0.2979467242581701,0.24364153163464178,0.1657353053894097
0,,,4096,1.0,size,restricted,1,0.6559313761358877,0.1809324226946141,0.2534706741642107,0.27618540178491824,0.2800738647569982,0.3150566052776424,0.24504916586231268,0.13982428814802775,0.26047427029843656,0.3715053392771222,0.2557250713940441,0.21312718422774402,0.2195800149852519,0.29794672396869964,0.24364153138221803,0.16573530523894753
0,,,4096,1.0,size,restricted,2,0.6559313761358876,0.18093241905332927,0.2534706690504935,0.27618539690553734,0.2800738590616799,0.3150565991511957,0.24504916068527413,0.13982428561847407,0.2604742652201592,0.37150533220242493,0.2557250658057209,0.21312718008953047,0.21958001064255944,0.29794671820053503,0.24364152672183303,0.16573530187787466
0,,,4096,inf,equal,unrestricted,,0.680401452330322,0.023526962098156037,0.06002339262241776,0.07758049677352191,0.0049395975611298245,0.2631263310150788,0.13563821518394034,-0.11824532062187477,0.09829615590230069,0.09068374499629776,0.20254297033889707,0.11407187214293547,0.0818491187602775,0.17275991986411265,0.153948161188791,0.2754378101607752
0,0,3072,4096,inf,equal,unrestricted,,0.6428166984305834,0.23267883103830536,0.33805848934939836,0.288309111554911,0.3694260489465644,0.3198718617613551,0.2864089769331326,0.1905786984701146,0.2869189929513041,0.477026205420797,0.31116164455727263,0.2873183541587865,0.27908642153437213,0.30221713804283223,0.2944744689246667,0.14768133142971482
0,1,815,4096,inf,equal,unrestricted,,0.6802919509259098,0.017905006267892567,0.05805651489263338,0.04699593616729095,-0.004344590061685226,0.250447096842238,0.13764468074159256,-0.13922823708373733,0.08306184139951342,0.0935207850313537,0.21888022327734455,0.127360180424194,0.08579966492221,0.1514773434619033,0.15556781739119668,0.285831015112929
0,2,209,4096,inf,equal,unrestricted,,0.5842711803448151,0.31719168782961493,0.10407334170335425,1.1141833326976092,0.09958546295586675,0.5969940407816801,0.1516465472171397,0.4933032331243839,0.7840649932789047,-0.07211980106686747,-0.05068795748255372,-0.20332256873832755,-0.12406588094538765,0.957022183601021,0.13496055852840252,-0.31472404563126144
0,,,4096,inf,equal,restricted,0,0.6804014522999174,0.02352697865029571,0.06002341638528776,0.07758049386355374,0.004939632801180507,0.2631263232375672,0.135638243152194,-0.11824529994314599,0.09829616697583676,0.09068379316736104,0.2025429958469246,0.1140719023172447,0.08184914611220086,0.17275991391122092,0.15394816636804748,0.27543780287009023
0,,,4096,inf,equal,restricted,1,0.6804014522957963,0.023526980270160525,0.06002341884851418,0.07758049369412237,0.004939636067554373,0.2631263215689248,0.1356382463100856,-0.11824529800189831,0.09829616744098625,0.09068379657207198,0.20254299790096852,0.1140719053467864,0.08184914781805856,0.17275991251894768,0.153948165261341,0.27543780195619033
0,,,4096,inf,equal,restricted,2,0.6804014522954362,0.023526976492578445,0.06002341280277943,0.07758049355865351,0.004939627613581255,0.2631263224962545,0.1356382406473943,-0.11824530303944752,0.09829616435796562,0.09068378518398663,0.2025429927121392,0.11407189970285023,0.08184914142782777,0.172759912977002,0.15394816236320025,0.2754378039723784
0,,,8192,1.0,size,unrestricted,,0.656599277130528,0.259987293780463,0.24805147737506958,0.2503105557320954,0.27740357161469886,0.2915294794551793,0.2169380284442899,0.19610958490780778,0.22641972099402596,0.3468746420860366,0.2687266696197622,0.23069065168583833,0.2265506559341702,0.247670726419417,0.20742382805874854,0.2355105652196722
0,0,6144,8192,1.0,size,unrestricted,,0.6434079342475976,0.31906541157677587,0.2970567186084435,0.29629962886472017,0.3245758553763825,0.331406115410803,0.24525385344184258,0.24646894207877718,0.26015047278717723,0.4273922839340856,0.32911000480770064,0.26647699969101724,0.2973602842369404,0.2685942342089562,0.2603023893719079,0.2748641269071075
0,1,1634,8192,1.0,size,unrestricted,,0.6844490783496133,0.07627180471020137,0.08992013810380996,0.04685499885668449,0.10531067457708584,0.14971330429925447,0.14924327529757753,-0.02121443242750515,0.07483650072159015,0.10278869575913678,0.13492201764021025,0.18909342429160317,0.045525583489484676,0.14704254269026443,0.10105711214912368,0.16618817171760197
0,2,414,8192,1.0,size,unrestricted,,0.648721305542203,0.29915621110289736,0.3048148452958511,0.45118021237172606,0.2628623806024289,0.37892776379216275,0.137071363968849,0.39399627813290156,0.3956646603848255,0.23767689785752025,0.05668942556252156,0.013792083045987466,-0.008132028942477627,0.48558472881987336,0.02421788014677393,-0.07053708584162657
0,,,8192,1.0,size,restricted,0,0.656599277130528,0.25998729389347813,0.248051477460177,0.25031055576246786,0.2774035717335338,0.2915294795197572,0.2169380284698156,0.19610958499573167,0.2264197209965192,0.3468746420521816,0.2687266696094213,0.23069065167405536,0.22655065589456075,0.2476707264836759,0.20742382814257018,0.2355105653756718
0,,,8192,1.0,size,restricted,1,0.656599277130528,0.2599872929570797,0.24805147656067927,0.2503105548117075,0.27740357074931116,0.2915294784585739,0.21693802767068915,0.1961095842356143,0.2264197201906823,0.3468746407974158,0.2687266686372059,0.2306906508371729,0.22655065508349392,0.24767072558353798,0.20742382736237705,0.23551056449839186
0,,,8192,1.0,size,restricted,2,0.656599277130528,0.25998729362690337,0.2480514772122714,0.25031055553736886,0.27740357144889594,0.2915294792139834,0.21693802818234625,0.19610958482270435,0.2264197207722239,0.34687464170999965,0.26872666932666084,0.23069065142822293,0.2265506556563832,0.2476707262164144,0.20742382790138272,0.23551056513157456
0,,,8192,inf,equal,unrestricted,,0.6844490783496133,0.07627181458488234,0.08992014643968389,0.04685501142164537,0.10531068455932378,0.1497133130712841,0.14924327737312992,-0.021214418805348054,0.0748365103278016,0.1027887078818467,0.13492202265250358,0.1890934238020777,0.045525592048322114,0.1470425480046916,0.10105711494845855,0.16618817338271716
0,0,6144,8192,inf,equal,unrestricted,,0.6434079342475976,0.31906541157677587,0.2970567186084435,0.29629962886472017,0.3245758553763825,0.331406115410803,0.24525385344184258,0.24646894207877718,0.26015047278717723,0.4273922839340856,0.32911000480770064,0.26647699969101724,0.2973602842369404,0.2685942342089562,0.2603023893719079,0.2748641269071075
0,1,1634,8192,inf,equal,unrestricted,,0.6844490783496133,0.07627180471020137,0.08992013810380996,0.04685499885668449,0.10531067457708584,0.14971330429925447,0.14924327529757753,-0.02121443242750515,0.07483650072159015,0.10278869575913678,0.13492201764021025,0.18909342429160317,0.045525583489484676,0.14704254269026443,0.10105711214912368,0.16618817171760197
0,2,414,8192,inf,equal,unrestricted,,0.648721305542203,0.29915621110289736,0.3048148452958511,0.45118021237172606,0.2628623806024289,0.37892776379216275,0.137071363968849,0.39399627813290156,0.3956646603848255,0.23767689785752025,0.05668942556252156,0.013792083045987466,-0.008132028942477627,0.48558472881987336,0.02421788014677393,-0.07053708584162657
0,,,8192,inf,equal,restricted,0,0.6844490783496133,0.07627180580327089,0.0899201391998257,0.04685500016317294,0.10531067563389457,0.14971330488282378,0.14924327527023287,-0.02121443105327048,0.07483650196223997,0.10278869728734735,0.13492201847270902,0.18909342436817606,0.04552558471225866,0.14704254315334556,0.10105711255169754,0.16618817168287484
0,,,8192,inf,equal,restricted,1,0.6844490783496133,0.07627180534189804,0.08992013868602669,0.0468549998208322,0.1053106751722608,0.14971330461954788,0.14924327527243833,-0.021214431537818823,0.0748365015864312,0.10278869670457626,0.13492201800540793,0.18909342433813942,0.04552558425448571,0.14704254302627698,0.10105711235053699,0.16618817173017209
0,,,8192,inf,equal,restricted,2,0.6844490783496133,0.07627180634760364,0.08992013948223934,0.046855000990131894,0.10531067621476851,0.14971330575935596,0.14924327558773265,-0.021214430087727807,0.0748365023834141,0.10278869781191714,0.13492201843881102,0.18909342414404204,0.04552558499411079,0.14704254355260932,0.10105711255897837,0.16618817190490706
0,,,16384,1.0,size,unrestricted,,0.656392948034275,0.24805005141201752,0.2328642477865023,0.23866468565117419,0.29728517129671356,0.2958418485048435,0.2282680951935746,0.23866480072811067,0.26754136692518715,0.3271934139501338,0.2480721181985447,0.21679439888350005,0.22837627226067578,0.25591314738211624,0.20886128098526255,0.2388962345123596
0,0,12288,16384,1.0,size,unrestricted,,0.64495583665108,0.25953069102148374,0.27228203560962094,0.28347790438293524,0.3543016150105281,0.35294671494867225,0.2550948187166132,0.29142734775265866,0.29539666335525155,0.36881198354180356,0.29757454542645556,0.251942962264028,0.2756955911513318,0.284478983636077,0.26297745549900714,0.2838995649007806
0,1,3272,16384,1.0,size,unrestricted,,0.682359039987005,0.1598028715946056,0.12377838868613067,0.08341854938176979,0.09534557021629061,0.1417531534868925,0.17312549480247602,0.04853874552350858,0.19514520181608097,0.18802446649057394,0.1294974614723925,0.13224104329971856,0.10127298692447854,0.12926308077215362,0.0834123153018504,0.11165932426452146
0,2,824,16384,1.0,size,unrestricted,,0.6607634835447965,0.498457158788048,0.18383324346334326,0.17378763408818504,0.2963081662763655,0.1539484823451904,0.10691303057023964,0.29064493622187837,0.23058737751736288,0.3122690522747066,0.04399759125429448,0.15279957155836532,0.12296293221012455,0.38518669917389325,-0.036073905062241333,0.11118176543305837
0,,,16384,1.0,size,restricted,0,0.656392948034275,0.24805005133518776,0.23286424771985878,0.23866468555970782,0.29728517119812237,0.2958418484027163,0.22826809513695304,0.23866480067248605,0.26754136687164815,0.32719341385616524,0.24807211816124836,0.2167943988314355,0.22837627224500134,0.2559131473636665,0.20886128092054615,0.23889623446016184
0,,,16384,1.0,size,restricted,1,0.656392948034275,0.24805005133022096,0.2328642477087818,0.23866468556112097,0.2972851711897564,0.2958418483977102,0.22826809511795992,0.23866480065398613,0.2675413668578113,0.32719341384812406,0.24807211814295546,0.21679439881663687,0.2283762722316203,0.25591314732949144,0.20886128091066214,0.2388962344557489
0,,,16384,1.0,size,restricted,2,0.656392948034275,0.24805005103601963,0.23286424742563355,0.2386646852693903,0.29728517083490574,0.29584184803740066,0.2282680948355752,0.2386648003585177,0.2675413665271415,0.3271934134596802,0.2480721178415966,0.21679439854854496,0.22837627196601665,0.25591314701704193,0.20886128065339757,0.23889623416426345
0,,,16384,inf,equal,unrestricted,,0.682359039987005,0.15980286552413164,0.12377838312278965,0.08341854066746013,0.09534556021867868,0.14175314563375496,0.17312549186420279,0.04853873571964707,0.19514519849739248,0.18802445930666165,0.1294974560025179,0.13224103901191395,0.10127298113346388,0.1292630742674093,0.08341230982084623,0.11165931778922981
0,0,12288,16384,inf,equal,unrestricted,,0.64495583665108,0.25953069102148374,0.27228203560962094,0.28347790438293524,0.3543016150105281,0.35294671494867225,0.2550948187166132,0.29142734775265866,0.29539666335525155,0.36881198354180356,0.29757454542645556,0.251942962264028,0.2756955911513318,0.284478983636077,0.26297745549900714,0.2838995649007806
0,1,3272,16384,inf,equal,unrestricted,,0.682359039987005,0.1598028715946056,0.12377838868613067,0.08341854938176979,0.09534557021629061,0.1417531534868925,0.17312549480247602,0.04853874552350858,0.19514520181608097,0.18802446649057394,0.1294974614723925,0.13224104329971856,0.10127298692447854,0.12926308077215362,0.0834123153018504,0.11165932426452146
0,2,824,16384,inf,equal,unrestricted,,0.6607634835447965,0.498457158788048,0.18383324346334326,0.17378763408818504,0.2963081662763655,0.1539484823451904,0.10691303057023964,0.29064493622187837,0.23058737751736288,0.3122690522747066,0.04399759125429448,0.15279957155836532,0.12296293221012455,0.38518669917389325,-0.036073905062241333,0.11118176543305837
0,,,16384,inf,equal,restricted,0,0.682359039987005,0.15980287329031773,0.12377839067592046,0.08341855311224929,0.09534557474172323,0.1417531553079928,0.1731254954315059,0.04853874986406493,0.1951452025135173,0.1880244692170465,0.12949746317337094,0.13224104458105548,0.10127298939824718,0.12926308281370497,0.08341231795481943,0.11165932693670656
0,,,16384,inf,equal,restricted,1,0.682359039987005,0.1598028709234069,0.12377838827519692,0.08341854914023994,0.09534556996141591,0.14175315312434839,0.17312549417581832,0.04853874557045796,0.1951452010786502,0.18802446582145815,0.12949746105965665,0.13224104275385182,0.10127298651929512,0.1292630802966545,0.0834123151841706,0.11165932392179291
0,,,16384,inf,equal,restricted,2,0.682359039987005,0.15980287222925288,0.1237783894793014,0.08341855127769186,0.09534557264911393,0.14175315465625038,0.1731254949386367,0.048538748017835594,0.19514520176019162,0.1880244677601495,0.12949746207548032,0.13224104363868264,0.10127298817688943,0.12926308192665453,0.08341231674661878,0.11165932563940897


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/0/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.5087403876381271,0.7722284001792932
0,,,64,1.0,size,unrestricted,,1,0.7367509292150132,0.820601940601169
0,,,64,1.0,size,unrestricted,,2,0.7731073259714699,0.8442789979846539
0,0,48,64,1.0,size,unrestricted,,0,0.4344408899030467,1.083523215319181
0,0,48,64,1.0,size,unrestricted,,1,1.4343049195421973,1.1793759561580759
0,0,48,64,1.0,size,unrestricted,,2,1.5975314957542046,1.2176073747504952
0,1,12,64,1.0,size,unrestricted,,0,2.238079584736232,1.8202184091952451
0,1,12,64,1.0,size,unrestricted,,1,0.08760615349866963,1.8322322008522747
0,1,12,64,1.0,size,unrestricted,,2,1.7252543328917782,1.830696605339057
0,2,4,64,1.0,size,unrestricted,,0,2.289832744430927,2.240920527450158
0,2,4,64,1.0,size,unrestricted,,1,1.6227674357589958,2.291609197230936
0,2,4,64,1.0,size,unrestricted,,2,0.0024521192023785974,2.2034858210579276
0,,,64,1.0,size,restricted,0,0,0.5087403874974367,0.7722284008049285
0,,,64,1.0,size,restricted,0,1,0.7367509295374361,0.8206019413205715
0,,,64,1.0,size,restricted,0,2,0.7731073266924854,0.8442789988105105
0,,,64,1.0,size,restricted,1,0,0.508740387610129,0.7722284002137242
0,,,64,1.0,size,restricted,1,1,0.7367509292887259,0.8206019406438878
0,,,64,1.0,size,restricted,1,2,0.7731073260863085,0.8442789980284385
0,,,64,1.0,size,restricted,2,0,0.5087403876177753,0.7722284001873999
0,,,64,1.0,size,restricted,2,1,0.7367509292810547,0.8206019406205523
0,,,64,1.0,size,restricted,2,2,0.7731073260175672,0.8442789979945585
0,,,64,inf,equal,unrestricted,,0,0.5875782665828245,0.7703849931456133
0,,,64,inf,equal,unrestricted,,1,0.5875782667806072,0.8160191035782813
0,,,64,inf,equal,unrestricted,,2,0.5875782667675051,0.830911597205329
0,0,48,64,inf,equal,unrestricted,,0,0.4344408899030467,1.083523215319181
0,0,48,64,inf,equal,unrestricted,,1,1.4343049195421973,1.1793759561580759
0,0,48,64,inf,equal,unrestricted,,2,1.5975314957542046,1.2176073747504952
0,1,12,64,inf,equal,unrestricted,,0,2.238079584736232,1.8202184091952451
0,1,12,64,inf,equal,unrestricted,,1,0.08760615349866963,1.8322322008522747
0,1,12,64,inf,equal,unrestricted,,2,1.7252543328917782,1.830696605339057
0,2,4,64,inf,equal,unrestricted,,0,2.289832744430927,2.240920527450158
0,2,4,64,inf,equal,unrestricted,,1,1.6227674357589958,2.291609197230936
0,2,4,64,inf,equal,unrestricted,,2,0.0024521192023785974,2.2034858210579276
0,,,64,inf,equal,restricted,0,0,0.587578266635852,0.7703849932509133
0,,,64,inf,equal,restricted,0,1,0.587578266707335,0.8160191037134756
0,,,64,inf,equal,restricted,0,2,0.5875782666957254,0.8309115973453968
0,,,64,inf,equal,restricted,1,0,0.5875782665573427,0.7703849931125873
0,,,64,inf,equal,restricted,1,1,0.5875782668146842,0.8160191035454227
0,,,64,inf,equal,restricted,1,2,0.5875782668054872,0.8309115971692157
0,,,64,inf,equal,restricted,2,0,0.5875782666265259,0.7703849934550346
0,,,64,inf,equal,restricted,2,1,0.5875782667193322,0.8160191039307768
0,,,64,inf,equal,restricted,2,2,0.5875782667110869,0.8309115976140885
0,,,128,1.0,size,unrestricted,,0,0.5700427705370427,0.7280257243858359
0,,,128,1.0,size,unrestricted,,1,0.6892358267053047,0.7855499067536302
0,,,128,1.0,size,unrestricted,,2,0.6587074664854262,0.7794841268153355
0,0,96,128,1.0,size,unrestricted,,0,0.542537810488422,0.7566115008772595
0,0,96,128,1.0,size,unrestricted,,1,0.9045824864634465,0.8474727136263693
0,0,96,128,1.0,size,unrestricted,,2,0.8970562238692128,0.8412469994313225
0,1,24,128,1.0,size,unrestricted,,0,2.105661786501344,1.6627718549037154
0,1,24,128,1.0,size,unrestricted,,1,0.24709915392677598,1.5417140481294622
0,1,24,128,1.0,size,unrestricted,,2,1.201909932372985,1.4939639163293101
0,2,8,128,1.0,size,unrestricted,,0,1.6771018980748789,1.8448870816563232
0,2,8,128,1.0,size,unrestricted,,1,1.325721948779074,1.8819402571068673
0,2,8,128,1.0,size,unrestricted,,2,0.05370381712182584,1.8388893695431627
0,,,128,1.0,size,restricted,0,0,0.5700427705627563,0.7280257242872286
0,,,128,1.0,size,restricted,0,1,0.6892358266283586,0.7855499066291436
0,,,128,1.0,size,restricted,0,2,0.6587074664077015,0.7794841266756886
0,,,128,1.0,size,restricted,1,0,0.5700427705367264,0.7280257244117956
0,,,128,1.0,size,restricted,1,1,0.6892358267079036,0.7855499067875995
0,,,128,1.0,size,restricted,1,2,0.6587074664814245,0.7794841268513233
0,,,128,1.0,size,restricted,2,0,0.5700427705535385,0.7280257242950963
0,,,128,1.0,size,restricted,2,1,0.6892358266441847,0.7855499066368914
0,,,128,1.0,size,restricted,2,2,0.6587074664708354,0.7794841266828761
0,,,128,inf,equal,unrestricted,,0,0.6074848136900405,0.7377429377510971
0,,,128,inf,equal,unrestricted,,1,0.6074848138157193,0.7795970506937581
0,,,128,inf,equal,unrestricted,,2,0.6074848137295434,0.7726213405994465
0,0,96,128,inf,equal,unrestricted,,0,0.542537810488422,0.7566115008772595
0,0,96,128,inf,equal,unrestricted,,1,0.9045824864634465,0.8474727136263693
0,0,96,128,inf,equal,unrestricted,,2,0.8970562238692128,0.8412469994313225
0,1,24,128,inf,equal,unrestricted,,0,2.105661786501344,1.6627718549037154
0,1,24,128,inf,equal,unrestricted,,1,0.24709915392677598,1.5417140481294622
0,1,24,128,inf,equal,unrestricted,,2,1.201909932372985,1.4939639163293101
0,2,8,128,inf,equal,unrestricted,,0,1.6771018980748789,1.8448870816563232
0,2,8,128,inf,equal,unrestricted,,1,1.325721948779074,1.8819402571068673
0,2,8,128,inf,equal,unrestricted,,2,0.05370381712182584,1.8388893695431627
0,,,128,inf,equal,restricted,0,0,0.6074848137139359,0.737742937847256
0,,,128,inf,equal,restricted,0,1,0.6074848137743424,0.7795970508033886
0,,,128,inf,equal,restricted,0,2,0.6074848137352218,0.77262134070776
0,,,128,inf,equal,restricted,1,0,0.6074848137130385,0.7377429378188126
0,,,128,inf,equal,restricted,1,1,0.6074848137765722,0.7795970507620217
0,,,128,inf,equal,restricted,1,2,0.6074848137312379,0.7726213406711339
0,,,128,inf,equal,restricted,2,0,0.6074848136942346,0.7377429377687034
0,,,128,inf,equal,restricted,2,1,0.6074848138089216,0.7795970507188658
0,,,128,inf,equal,restricted,2,2,0.6074848137279466,0.7726213406181592
0,,,256,1.0,size,unrestricted,,0,0.6032476554415106,0.6765671768189384
0,,,256,1.0,size,unrestricted,,1,0.6564503845745119,0.7577744879182178
0,,,256,1.0,size,unrestricted,,2,0.6049245007510674,0.7257735227149598
0,0,192,256,1.0,size,unrestricted,,0,0.5874897939583215,0.6945542715985513
0,0,192,256,1.0,size,unrestricted,,1,0.7926047004347198,0.7935825096167256
0,0,192,256,1.0,size,unrestricted,,2,0.6827493304019486,0.7593788094693265
0,1,49,256,1.0,size,unrestricted,,0,0.9092503321352665,0.8784558885675826
0,1,49,256,1.0,size,unrestricted,,1,0.509201991028419,0.9333250163197756
0,1,49,256,1.0,size,unrestricted,,2,0.8975987186732542,0.9170660256932456
0,2,15,256,1.0,size,unrestricted,,0,1.4556612135075717,1.4029531118411298
0,2,15,256,1.0,size,unrestricted,,1,0.9491910284213185,1.4741751779467736
0,2,15,256,1.0,size,unrestricted,,2,0.19709087826366598,1.4305605495450924
0,,,256,1.0,size,restricted,0,0,0.603247655461411,0.6765671766746292
0,,,256,1.0,size,restricted,0,1,0.656450384480634,0.7577744876356697
0,,,256,1.0,size,restricted,0,2,0.6049245008030114,0.7257735224834887
0,,,256,1.0,size,restricted,1,0,0.603247655444838,0.6765671767803879
0,,,256,1.0,size,restricted,1,1,0.6564503845549046,0.7577744878460334
0,,,256,1.0,size,restricted,1,2,0.6049245007725266,0.7257735226549871
0,,,256,1.0,size,restricted,2,0,0.6032476554463587,0.6765671767802196
0,,,256,1.0,size,restricted,2,1,0.6564503845497498,0.7577744878562059
0,,,256,1.0,size,restricted,2,2,0.6049245007699022,0.7257735226642429
0,,,256,inf,equal,unrestricted,,0,0.6168247577296416,0.6768170806851979
0,,,256,inf,equal,unrestricted,,1,0.6168247578798401,0.7516867691740108
0,,,256,inf,equal,unrestricted,,2,0.6168247569586346,0.7224361458955704
0,0,192,256,inf,equal,unrestricted,,0,0.5874897939583215,0.6945542715985513
0,0,192,256,inf,equal,unrestricted,,1,0.7926047004347198,0.7935825096167256
0,0,192,256,inf,equal,unrestricted,,2,0.6827493304019486,0.7593788094693265
0,1,49,256,inf,equal,unrestricted,,0,0.9092503321352665,0.8784558885675826
0,1,49,256,inf,equal,unrestricted,,1,0.509201991028419,0.9333250163197756
0,1,49,256,inf,equal,unrestricted,,2,0.8975987186732542,0.9170660256932456
0,2,15,256,inf,equal,unrestricted,,0,1.4556612135075717,1.4029531118411298
0,2,15,256,inf,equal,unrestricted,,1,0.9491910284213185,1.4741751779467736
0,2,15,256,inf,equal,unrestricted,,2,0.19709087826366598,1.4305605495450924
0,,,256,inf,equal,restricted,0,0,0.6168247577352104,0.6768170806035889
0,,,256,inf,equal,restricted,0,1,0.6168247578558461,0.7516867690612323
0,,,256,inf,equal,restricted,0,2,0.6168247571835288,0.7224361458105948
0,,,256,inf,equal,restricted,1,0,0.6168247577330274,0.6768170806045577
0,,,256,inf,equal,restricted,1,1,0.6168247578659565,0.7516867690637528
0,,,256,inf,equal,restricted,1,2,0.6168247570825902,0.7224361458075127
0,,,256,inf,equal,restricted,2,0,0.6168247577233603,0.6768170806040728
0,,,256,inf,equal,restricted,2,1,0.6168247578918655,0.7516867690365824
0,,,256,inf,equal,restricted,2,2,0.6168247569776846,0.7224361457901305
0,,,512,1.0,size,unrestricted,,0,0.640397854294867,0.663910361577258
0,,,512,1.0,size,unrestricted,,1,0.6708307582005878,0.7299693085183576
0,,,512,1.0,size,unrestricted,,2,0.5633718037895568,0.7077584490945712
0,0,384,512,1.0,size,unrestricted,,0,0.6355297685903424,0.6631445247523965
0,0,384,512,1.0,size,unrestricted,,1,0.7084804277107456,0.7309344303623319
0,0,384,512,1.0,size,unrestricted,,2,0.5913457940272348,0.7078103807327117
0,1,100,512,1.0,size,unrestricted,,0,0.7446173932071712,0.7406027142336932
0,1,100,512,1.0,size,unrestricted,,1,0.614167789467217,0.7906509877881083
0,1,100,512,1.0,size,unrestricted,,2,0.6733671230880144,0.7944680438746239
0,2,28,512,1.0,size,unrestricted,,0,1.1896039646109091,1.256560141868141
0,2,28,512,1.0,size,unrestricted,,1,1.106372011654689,1.4415771059306473
0,2,28,512,1.0,size,unrestricted,,2,0.30796491257356057,1.3020137983948648
0,,,512,1.0,size,restricted,0,0,0.6403978542969712,0.6639103615592601
0,,,512,1.0,size,restricted,0,1,0.6708307581724813,0.7299693084372866
0,,,512,1.0,size,restricted,0,2,0.5633718038610783,0.707758449036753
0,,,512,1.0,size,restricted,1,0,0.6403978542940328,0.6639103615800274
0,,,512,1.0,size,restricted,1,1,0.6708307582042246,0.7299693085264014
0,,,512,1.0,size,restricted,1,2,0.563371803788008,0.7077584491024298
0,,,512,1.0,size,restricted,2,0,0.640397854294528,0.6639103615818782
0,,,512,1.0,size,restricted,2,1,0.6708307582057502,0.7299693085359641
0,,,512,1.0,size,restricted,2,2,0.5633718037757679,0.7077584491075063
0,,,512,inf,equal,unrestricted,,0,0.6488057738634732,0.6655894810461787
0,,,512,inf,equal,unrestricted,,1,0.6488057744108475,0.7256900277760787
0,,,512,inf,equal,unrestricted,,2,0.5882713174167272,0.7082602633119015
0,0,384,512,inf,equal,unrestricted,,0,0.6355297685903424,0.6631445247523965
0,0,384,512,inf,equal,unrestricted,,1,0.7084804277107456,0.7309344303623319
0,0,384,512,inf,equal,unrestricted,,2,0.5913457940272348,0.7078103807327117
0,1,100,512,inf,equal,unrestricted,,0,0.7446173932071712,0.7406027142336932
0,1,100,512,inf,equal,unrestricted,,1,0.614167789467217,0.7906509877881083
0,1,100,512,inf,equal,unrestricted,,2,0.6733671230880144,0.7944680438746239
0,2,28,512,inf,equal,unrestricted,,0,1.1896039646109091,1.256560141868141
0,2,28,512,inf,equal,unrestricted,,1,1.106372011654689,1.4415771059306473
0,2,28,512,inf,equal,unrestricted,,2,0.30796491257356057,1.3020137983948648
0,,,512,inf,equal,restricted,0,0,0.6488057740262062,0.6655894811245351
0,,,512,inf,equal,restricted,0,1,0.6488057741531628,0.7256900277731735
0,,,512,inf,equal,restricted,0,2,0.5882713179180054,0.7082602633820063
0,,,512,inf,equal,restricted,1,0,0.6488057740391118,0.6655894811411902
0,,,512,inf,equal,restricted,1,1,0.648805774132727,0.7256900277992204
0,,,512,inf,equal,restricted,1,2,0.5882713178182851,0.7082602634020466
0,,,512,inf,equal,restricted,2,0,0.6488057740127414,0.6655894811258379
0,,,512,inf,equal,restricted,2,1,0.6488057741744838,0.7256900277997299
0,,,512,inf,equal,restricted,2,2,0.5882713178769852,0.7082602633926093
0,,,1024,1.0,size,unrestricted,,0,0.6379990167210104,0.6475786225243253
0,,,1024,1.0,size,unrestricted,,1,0.7031008671356891,0.7180979841385693
0,,,1024,1.0,size,unrestricted,,2,0.6097229418428933,0.6865280191021637
0,0,768,1024,1.0,size,unrestricted,,0,0.6346554896539641,0.6486751999154112
0,0,768,1024,1.0,size,unrestricted,,1,0.728086609367226,0.7292643778932634
0,0,768,1024,1.0,size,unrestricted,,2,0.6329651247866147,0.6939586921290614
0,1,202,1024,1.0,size,unrestricted,,0,0.6874853300969525,0.6868119767902634
0,1,202,1024,1.0,size,unrestricted,,1,0.6686388823892206,0.7173814510812747
0,1,202,1024,1.0,size,unrestricted,,2,0.6798862396393385,0.7110782769311852
0,2,54,1024,1.0,size,unrestricted,,0,1.2103599848298687,1.2095729562360515
0,2,54,1024,1.0,size,unrestricted,,1,1.355029135209395,1.4156678409683983
0,2,54,1024,1.0,size,unrestricted,,2,0.4026028146971171,1.272642806231655
0,,,1024,1.0,size,restricted,0,0,0.637999016720484,0.647578622522631
0,,,1024,1.0,size,restricted,0,1,0.7031008671395849,0.7180979841463845
0,,,1024,1.0,size,restricted,0,2,0.6097229418358086,0.6865280191025874
0,,,1024,1.0,size,restricted,1,0,0.6379990167143188,0.6475786225208291
0,,,1024,1.0,size,restricted,1,1,0.7031008671647082,0.7180979841703291
0,,,1024,1.0,size,restricted,1,2,0.6097229418295091,0.6865280191165447
0,,,1024,1.0,size,restricted,2,0,0.6379990167396425,0.6475786225287695
0,,,1024,1.0,size,restricted,2,1,0.7031008670522748,0.7180979840473517
0,,,1024,1.0,size,restricted,2,2,0.6097229418899327,0.6865280190569895
0,,,1024,inf,equal,unrestricted,,0,0.6702841714024119,0.672140459601025
0,,,1024,inf,equal,unrestricted,,1,0.6702841758739094,0.7108683694078374
0,,,1024,inf,equal,unrestricted,,2,0.660227693151911,0.6992474971460101
0,0,768,1024,inf,equal,unrestricted,,0,0.6346554896539641,0.6486751999154112
0,0,768,1024,inf,equal,unrestricted,,1,0.728086609367226,0.7292643778932634
0,0,768,1024,inf,equal,unrestricted,,2,0.6329651247866147,0.6939586921290614
0,1,202,1024,inf,equal,unrestricted,,0,0.6874853300969525,0.6868119767902634
0,1,202,1024,inf,equal,unrestricted,,1,0.6686388823892206,0.7173814510812747
0,1,202,1024,inf,equal,unrestricted,,2,0.6798862396393385,0.7110782769311852
0,2,54,1024,inf,equal,unrestricted,,0,1.2103599848298687,1.2095729562360515
0,2,54,1024,inf,equal,unrestricted,,1,1.355029135209395,1.4156678409683983
0,2,54,1024,inf,equal,unrestricted,,2,0.4026028146971171,1.272642806231655
0,,,1024,inf,equal,restricted,0,0,0.6702841743862687,0.6721404620061395
0,,,1024,inf,equal,restricted,0,1,0.6702841752305648,0.7108683702096205
0,,,1024,inf,equal,restricted,0,2,0.6602276964170707,0.6992474988987502
0,,,1024,inf,equal,restricted,1,0,0.6702841745398413,0.6721404622052306
0,,,1024,inf,equal,restricted,1,1,0.6702841751974533,0.7108683702643114
0,,,1024,inf,equal,restricted,1,2,0.6602276968092758,0.6992474990356634
0,,,1024,inf,equal,restricted,2,0,0.6702841745052167,0.6721404621283339
0,,,1024,inf,equal,restricted,2,1,0.6702841752049187,0.7108683702474298
0,,,1024,inf,equal,restricted,2,2,0.6602276965388211,0.6992474989882115
0,,,2048,1.0,size,unrestricted,,0,0.6407374949786794,0.6443882519972471
0,,,2048,1.0,size,unrestricted,,1,0.6947014541287857,0.7120952774085209
0,,,2048,1.0,size,unrestricted,,2,0.645064943822331,0.6785865643268167
0,0,1536,2048,1.0,size,unrestricted,,0,0.6383493131618143,0.6456217858232556
0,0,1536,2048,1.0,size,unrestricted,,1,0.7116803960336497,0.7246783364243488
0,0,1536,2048,1.0,size,unrestricted,,2,0.6628234314868817,0.686072802326021
0,1,406,2048,1.0,size,unrestricted,,0,0.6732918925059704,0.6688356500245272
0,1,406,2048,1.0,size,unrestricted,,1,0.6721909561558858,0.6995219014939098
0,1,406,2048,1.0,size,unrestricted,,2,0.6645873050291654,0.6853109935847269
0,2,106,2048,1.0,size,unrestricted,,0,0.8267946444732749,0.8105560797250891
0,2,106,2048,1.0,size,unrestricted,,1,0.8602857503638712,0.8944631700774653
0,2,106,2048,1.0,size,unrestricted,,2,0.5317026057729588,0.8381717475658083
0,,,2048,1.0,size,restricted,0,0,0.6407374949838166,0.6443882520015586
0,,,2048,1.0,size,restricted,0,1,0.6947014541103903,0.7120952773841752
0,,,2048,1.0,size,restricted,0,2,0.6450649438183476,0.6785865643167946
0,,,2048,1.0,size,restricted,1,0,0.6407374950212573,0.6443882520300354
0,,,2048,1.0,size,restricted,1,1,0.6947014539699401,0.7120952772093534
0,,,2048,1.0,size,restricted,1,2,0.6450649438137626,0.6785865642472083
0,,,2048,1.0,size,restricted,2,0,0.6407374950027062,0.6443882520164161
0,,,2048,1.0,size,restricted,2,1,0.6947014540374661,0.7120952772974604
0,,,2048,1.0,size,restricted,2,2,0.6450649438239408,0.6785865642859077
0,,,2048,inf,equal,unrestricted,,0,0.6722001387990827,0.6679297951718371
0,,,2048,inf,equal,unrestricted,,1,0.6722002065474662,0.6993246804955688
0,,,2048,inf,equal,unrestricted,,2,0.6639582136132666,0.6847387356365964
0,0,1536,2048,inf,equal,unrestricted,,0,0.6383493131618143,0.6456217858232556
0,0,1536,2048,inf,equal,unrestricted,,1,0.7116803960336497,0.7246783364243488
0,0,1536,2048,inf,equal,unrestricted,,2,0.6628234314868817,0.686072802326021
0,1,406,2048,inf,equal,unrestricted,,0,0.6732918925059704,0.6688356500245272
0,1,406,2048,inf,equal,unrestricted,,1,0.6721909561558858,0.6995219014939098
0,1,406,2048,inf,equal,unrestricted,,2,0.6645873050291654,0.6853109935847269
0,2,106,2048,inf,equal,unrestricted,,0,0.8267946444732749,0.8105560797250891
0,2,106,2048,inf,equal,unrestricted,,1,0.8602857503638712,0.8944631700774653
0,2,106,2048,inf,equal,unrestricted,,2,0.5317026057729588,0.8381717475658083
0,,,2048,inf,equal,restricted,0,0,0.672200197434185,0.6679298438612624
0,,,2048,inf,equal,restricted,0,1,0.6722002055454211,0.6993246911853747
0,,,2048,inf,equal,restricted,0,2,0.6639582479229054,0.6847387663391555
0,,,2048,inf,equal,restricted,1,0,0.6722001962270122,0.6679298428477508
0,,,2048,inf,equal,restricted,1,1,0.6722002055660505,0.6993246910460248
0,,,2048,inf,equal,restricted,1,2,0.663958247027948,0.6847387657173131
0,,,2048,inf,equal,restricted,2,0,0.6722001993182491,0.6679298454184277
0,,,2048,inf,equal,restricted,2,1,0.6722002055132243,0.6993246915291258
0,,,2048,inf,equal,restricted,2,2,0.663958249038465,0.6847387673185874
0,,,4096,1.0,size,unrestricted,,0,0.644445638122641,0.6454797428568313
0,,,4096,1.0,size,unrestricted,,1,0.698661163618901,0.7098410506833035
0,,,4096,1.0,size,unrestricted,,2,0.6581295119159738,0.6774221381552895
0,0,3072,4096,1.0,size,unrestricted,,0,0.6428166984305834,0.6450255284166563
0,0,3072,4096,1.0,size,unrestricted,,1,0.710755955567252,0.7215836935757498
0,0,3072,4096,1.0,size,unrestricted,,2,0.6682373454138488,0.6843410576119672
0,1,815,4096,1.0,size,unrestricted,,0,0.6711657014280651,0.6700503766923204
0,1,815,4096,1.0,size,unrestricted,,1,0.6802919509259098,0.6931743125677491
0,1,815,4096,1.0,size,unrestricted,,2,0.6869608823579993,0.6774095666010966
0,2,209,4096,1.0,size,unrestricted,,0,0.7377538534221483,0.736994713187999
0,2,209,4096,1.0,size,unrestricted,,1,0.8064612336714171,0.8156914076059663
0,2,209,4096,1.0,size,unrestricted,,2,0.5842711803448151,0.7812257426331956
0,,,4096,1.0,size,restricted,0,0,0.6444456381588034,0.6454797428918372
0,,,4096,1.0,size,restricted,0,1,0.698661163486798,0.7098410505234456
0,,,4096,1.0,size,restricted,0,2,0.6581295118995769,0.6774221380996123
0,,,4096,1.0,size,restricted,1,0,0.6444456381685448,0.6454797429005615
0,,,4096,1.0,size,restricted,1,1,0.6986611634487946,0.7098410504766041
0,,,4096,1.0,size,restricted,1,2,0.6581295119045858,0.6774221380837159
0,,,4096,1.0,size,restricted,2,0,0.6444456383964604,0.6454797431179436
0,,,4096,1.0,size,restricted,2,1,0.6986611626121899,0.7098410494568953
0,,,4096,1.0,size,restricted,2,2,0.6581295118169129,0.6774221377312493
0,,,4096,inf,equal,unrestricted,,0,0.6695221223108107,0.6683182518893118
0,,,4096,inf,equal,unrestricted,,1,0.680401452330322,0.6930132154899484
0,,,4096,inf,equal,unrestricted,,2,0.6804014510058454,0.6765401903543075
0,0,3072,4096,inf,equal,unrestricted,,0,0.6428166984305834,0.6450255284166563
0,0,3072,4096,inf,equal,unrestricted,,1,0.710755955567252,0.7215836935757498
0,0,3072,4096,inf,equal,unrestricted,,2,0.6682373454138488,0.6843410576119672
0,1,815,4096,inf,equal,unrestricted,,0,0.6711657014280651,0.6700503766923204
0,1,815,4096,inf,equal,unrestricted,,1,0.6802919509259098,0.6931743125677491
0,1,815,4096,inf,equal,unrestricted,,2,0.6869608823579993,0.6774095666010966
0,2,209,4096,inf,equal,unrestricted,,0,0.7377538534221483,0.736994713187999
0,2,209,4096,inf,equal,unrestricted,,1,0.8064612336714171,0.8156914076059663
0,2,209,4096,inf,equal,unrestricted,,2,0.5842711803448151,0.7812257426331956
0,,,4096,inf,equal,restricted,0,0,0.669522117263306,0.6683182472966216
0,,,4096,inf,equal,restricted,0,1,0.6804014522999174,0.6930132154336193
0,,,4096,inf,equal,restricted,0,2,0.6804014518983849,0.676540188847472
0,,,4096,inf,equal,restricted,1,0,0.6695221168551653,0.6683182469259566
0,,,4096,inf,equal,restricted,1,1,0.6804014522957963,0.6930132153839135
0,,,4096,inf,equal,restricted,1,2,0.6804014520193702,0.6765401887158246
0,,,4096,inf,equal,restricted,2,0,0.6695221180778574,0.6683182480314521
0,,,4096,inf,equal,restricted,2,1,0.6804014522954362,0.6930132153670491
0,,,4096,inf,equal,restricted,2,2,0.6804014520299337,0.6765401890809671
0,,,8192,1.0,size,unrestricted,,0,0.644659233041521,0.6442829860410072
0,,,8192,1.0,size,unrestricted,,1,0.6989665348474314,0.7083130013676556
0,,,8192,1.0,size,unrestricted,,2,0.6665788224769991,0.6745633217963746
0,0,6144,8192,1.0,size,unrestricted,,0,0.6434079342475976,0.6429810561606661
0,0,6144,8192,1.0,size,unrestricted,,1,0.709043634847234,0.7190476724205418
0,0,6144,8192,1.0,size,unrestricted,,2,0.6708911606323906,0.6787520237624545
0,1,1634,8192,1.0,size,unrestricted,,0,0.6659830547242934,0.665587150886567
0,1,1634,8192,1.0,size,unrestricted,,1,0.6844490783496133,0.6904417707766137
0,1,1634,8192,1.0,size,unrestricted,,2,0.6791155744996344,0.6772795743427683
0,2,414,8192,1.0,size,unrestricted,,0,0.6646408258330715,0.6629022375006679
0,2,414,8192,1.0,size,unrestricted,,1,0.7176044668917378,0.728336871493728
0,2,414,8192,1.0,size,unrestricted,,2,0.6487213055422029,0.6986269001676833
0,,,8192,1.0,size,restricted,0,0,0.6446592330394839,0.6442829860386318
0,,,8192,1.0,size,restricted,0,1,0.6989665348552181,0.7083130013768667
0,,,8192,1.0,size,restricted,0,2,0.6665788224764978,0.6745633217955967
0,,,8192,1.0,size,restricted,1,0,0.6446592330836715,0.6442829860863099
0,,,8192,1.0,size,restricted,1,1,0.6989665346975596,0.7083130011966087
0,,,8192,1.0,size,restricted,1,2,0.6665788224429858,0.6745633217414863
0,,,8192,1.0,size,restricted,2,0,0.6446592330519171,0.6442829860522463
0,,,8192,1.0,size,restricted,2,1,0.6989665348113873,0.7083130013261218
0,,,8192,1.0,size,restricted,2,2,0.6665788224649768,0.6745633217791657
0,,,8192,inf,equal,unrestricted,,0,0.6659830528325078,0.6655871490099239
0,,,8192,inf,equal,unrestricted,,1,0.6844490783496135,0.6904417709907513
0,,,8192,inf,equal,unrestricted,,2,0.6791155727701653,0.6772795734838972
0,0,6144,8192,inf,equal,unrestricted,,0,0.6434079342475976,0.6429810561606661
0,0,6144,8192,inf,equal,unrestricted,,1,0.709043634847234,0.7190476724205418
0,0,6144,8192,inf,equal,unrestricted,,2,0.6708911606323906,0.6787520237624545
0,1,1634,8192,inf,equal,unrestricted,,0,0.6659830547242934,0.665587150886567
0,1,1634,8192,inf,equal,unrestricted,,1,0.6844490783496133,0.6904417707766137
0,1,1634,8192,inf,equal,unrestricted,,2,0.6791155744996344,0.6772795743427683
0,2,414,8192,inf,equal,unrestricted,,0,0.6646408258330715,0.6629022375006679
0,2,414,8192,inf,equal,unrestricted,,1,0.7176044668917378,0.728336871493728
0,2,414,8192,inf,equal,unrestricted,,2,0.6487213055422029,0.6986269001676833
0,,,8192,inf,equal,restricted,0,0,0.665983054508929,0.6655871506755731
0,,,8192,inf,equal,restricted,0,1,0.6844490783496133,0.690441770803329
0,,,8192,inf,equal,restricted,0,2,0.679115574320883,0.677279574248471
0,,,8192,inf,equal,restricted,1,0,0.665983054591512,0.6655871507550783
0,,,8192,inf,equal,restricted,1,1,0.6844490783496133,0.69044177079103
0,,,8192,inf,equal,restricted,1,2,0.6791155743824102,0.677279574280984
0,,,8192,inf,equal,restricted,2,0,0.6659830544071356,0.6655871505715649
0,,,8192,inf,equal,restricted,2,1,0.6844490783496133,0.6904417708112149
0,,,8192,inf,equal,restricted,2,2,0.6791155742047723,0.6772795741992261
0,,,16384,1.0,size,unrestricted,,0,0.6458934863845337,0.6436890577315176
0,,,16384,1.0,size,unrestricted,,1,0.692239067850325,0.7090465268721166
0,,,16384,1.0,size,unrestricted,,2,0.6706270265705689,0.6751244059292417
0,0,12288,16384,1.0,size,unrestricted,,0,0.64495583665108,0.642459114212223
0,0,12288,16384,1.0,size,unrestricted,,1,0.6994282507618799,0.718006804634229
0,0,12288,16384,1.0,size,unrestricted,,2,0.6751118513295502,0.6780906455923726
0,1,3272,16384,1.0,size,unrestricted,,0,0.6610563115199226,0.6593936509856532
0,1,3272,16384,1.0,size,unrestricted,,1,0.682359039987005,0.6925161672534819
0,1,3272,16384,1.0,size,unrestricted,,2,0.6729734590332267,0.6774634853898606
0,2,824,16384,1.0,size,unrestricted,,0,0.6591364780407506,0.6569830438708258
0,2,824,16384,1.0,size,unrestricted,,1,0.695281679278212,0.7136037834130331
0,2,824,16384,1.0,size,unrestricted,,2,0.6607634835447965,0.6854074175840387
0,,,16384,1.0,size,restricted,0,0,0.6458934863871973,0.6436890577343215
0,,,16384,1.0,size,restricted,0,1,0.6922390678412732,0.7090465268593098
0,,,16384,1.0,size,restricted,0,2,0.6706270265667892,0.6751244059253063
0,,,16384,1.0,size,restricted,1,0,0.6458934863876716,0.6436890577350635
0,,,16384,1.0,size,restricted,1,1,0.6922390678396149,0.709046526856936
0,,,16384,1.0,size,restricted,1,2,0.6706270265663016,0.6751244059239889
0,,,16384,1.0,size,restricted,2,0,0.6458934864003564,0.6436890577508932
0,,,16384,1.0,size,restricted,2,1,0.6922390677963163,0.7090465267954228
0,,,16384,1.0,size,restricted,2,2,0.6706270265490728,0.6751244059043608
0,,,16384,inf,equal,unrestricted,,0,0.6610563127946392,0.659393652282637
0,,,16384,inf,equal,unrestricted,,1,0.682359039987005,0.6925161668863302
0,,,16384,inf,equal,unrestricted,,2,0.6729734597099412,0.6774634859773994
0,0,12288,16384,inf,equal,unrestricted,,0,0.64495583665108,0.642459114212223
0,0,12288,16384,inf,equal,unrestricted,,1,0.6994282507618799,0.718006804634229
0,0,12288,16384,inf,equal,unrestricted,,2,0.6751118513295502,0.6780906455923726
0,1,3272,16384,inf,equal,unrestricted,,0,0.6610563115199226,0.6593936509856532
0,1,3272,16384,inf,equal,unrestricted,,1,0.682359039987005,0.6925161672534819
0,1,3272,16384,inf,equal,unrestricted,,2,0.6729734590332267,0.6774634853898606
0,2,824,16384,inf,equal,unrestricted,,0,0.6591364780407506,0.6569830438708258
0,2,824,16384,inf,equal,unrestricted,,1,0.695281679278212,0.7136037834130331
0,2,824,16384,inf,equal,unrestricted,,2,0.6607634835447965,0.6854074175840387
0,,,16384,inf,equal,restricted,0,0,0.6610563110303952,0.6593936504977035
0,,,16384,inf,equal,restricted,0,1,0.682359039987005,0.6925161673717202
0,,,16384,inf,equal,restricted,0,2,0.6729734587762637,0.6774634851359171
0,,,16384,inf,equal,restricted,1,0,0.6610563115852147,0.6593936510580451
0,,,16384,inf,equal,restricted,1,1,0.682359039987005,0.6925161672179293
0,,,16384,inf,equal,restricted,1,2,0.6729734590657934,0.6774634854046216
0,,,16384,inf,equal,restricted,2,0,0.661056311271534,0.6593936507412951
0,,,16384,inf,equal,restricted,2,1,0.682359039987005,0.6925161673035352
0,,,16384,inf,equal,restricted,2,2,0.6729734588982951,0.6774634852546058


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/0/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,0,0,48,64,1.0,size,unrestricted,2.1284934172680146,-1.101652455750529e-11,2.3063914764647257e-11,1.0682981961119601e-10,1.7104571366487345e-10,-3.66480022459626e-11,-3.3594866554835695e-11,2.4311120136313786e-11,-14.999999997024762,3.4364439409226336e-11,1.3002726820001942e-10,4.732526155193064e-10,9.809035433465846e-11,8.29030681001889e-12,-3.8267184569559363e-10,4.5183381846036226e-11
0,1,0,48,64,1.0,size,unrestricted,3.6762600723829766,1.152075947512764e-09,-1.8429541670997826e-10,-8.818845402332824e-10,2.7477431142693747e-10,-3.882337369877083e-09,-4.25191664473231e-10,-9.314773946551041e-11,-1.2495692170048602e-09,-2.1269587537580447e-10,-9.341420551993067e-10,-2.1576393827048386e-09,-3.2309003296499807e-09,1.1095923213983562e-09,3.848613569234229e-12,14.99999996403932
0,2,0,48,64,1.0,size,unrestricted,2.2644469248818258,-6.185568989301716e-10,6.69921441783675e-11,-1.5232302451391122e-09,-1.8656318229679312e-11,-14.999999990437763,1.0504730682998934e-12,-6.498011073601361e-10,-1.4418048792865534e-09,-7.944091474974809e-11,5.6367263895946765e-11,5.570510453886122e-12,9.161036267334754e-11,-1.8684978214313638e-11,8.27884356870344e-11,-1.167128895200051e-10
0,3,0,48,64,1.0,size,unrestricted,2.2991151370903418,1.9725205535980382e-08,-5.507662961098003e-10,1.39173656096226e-09,1.7272782191889674e-09,-9.378199333955523e-10,2.306029112957045e-10,-6.876501039291701e-10,-2.3352483758193547e-09,14.99999987263988,-6.514673882809851e-09,4.022025779053942e-08,-9.36895216203419e-10,4.344320842569276e-10,-1.9529022065774073e-09,1.5118077388301276e-09
0,4,0,48,64,1.0,size,unrestricted,3.7248885410099954,-1.1737663735179392e-11,-3.98087639553846e-10,1.7132524811467646e-12,1.8250853546518672e-10,-1.957432657340502e-12,-14.999999997733042,-2.4399445780391097e-11,7.105728270335169e-13,2.8991135717145003e-11,-4.507915379151566e-11,2.0791933499629092e-11,3.4264036895157814e-11,9.758615629340693e-11,2.694048014112031e-11,1.8779703959072592e-11
0,0,1,12,64,1.0,size,unrestricted,4.102022873857503,6.36971816173669e-10,4.759573535124599e-10,3.583964542770902e-10,3.3770621591916125e-09,2.0174728888301984e-10,-5.694957171900882e-11,-4.204660152198897e-10,14.999999450465275,-5.157549694656556e-10,-4.208724265409275e-11,-6.677935564799432e-10,4.434069033232372e-10,5.125977714773692e-07,1.1508447606218002e-10,3.966952853703948e-10
0,1,1,12,64,1.0,size,unrestricted,4.12318003378921,4.602629239644784e-12,-2.339472784243148e-11,-14.999999722487802,-1.7978985598696972e-11,3.264354579511597e-11,-1.254490036080696e-10,-9.544524561232293e-08,1.6553890060231157e-07,1.106841135342255e-10,-3.222808062999914e-11,2.8051206220706182e-12,-1.63685540139654e-09,-7.409492884385998e-12,3.002798703843873e-11,1.4397364755807363e-11
0,2,1,12,64,1.0,size,unrestricted,6.20669948910707,-6.560499066482708e-11,2.003315421641706e-12,4.345943132313713e-11,-3.755222679546066e-11,-2.481934023733894e-11,7.40841391418034e-12,9.506319913592813e-11,2.3349342782654346e-13,-1.1128460777785286e-11,1.3831970530081291e-11,-7.954186280966078e-11,-8.580687304269847e-11,-14.99999999818,3.1498058060301064e-11,3.089745601839219e-11
0,3,1,12,64,1.0,size,unrestricted,4.790742119350148,1.0281383476388883e-11,9.511698659666077e-12,1.072750337110378e-11,-3.5441119605589113e-11,3.577115260722249e-11,1.699772221934964e-08,1.4176155961878815e-11,-2.1700970177707054e-11,-5.326332248891952e-12,-1.96743292394944e-11,-2.26797753852732e-11,1.714222977321381e-12,-7.531240833910113e-10,5.018701402899066e-08,14.999999924598963
0,4,1,12,64,1.0,size,unrestricted,3.5309245326332817,-8.154711204440258e-10,-1.419222517372108e-10,-1.4404071639479502e-09,-2.2189114943661413e-09,1.0798228264155025e-09,4.801712123530092e-10,-2.1726293369871862e-09,-5.318909705255077e-10,-1.1543717727555163e-09,7.105419925640471e-10,14.999999977122435,5.360178297068684e-10,-6.019152942512602e-10,-2.019029829934514e-09,-2.520556687328852e-10
0,0,2,4,64,1.0,size,unrestricted,7.962020870368921,-8.511267753561816e-10,-3.6361585391782874e-10,4.766007042663262e-11,-8.223150288956969e-10,-9.022958525359157e-10,6.500553044339512e-10,-2.9752628060327784e-10,-7.344111048816716e-10,4.935620276989659e-10,14.999999976776376,1.4384283444910187e-09,-2.8418172810784263e-11,-4.879738961858474e-10,-8.268560094827453e-10,8.625200474035689e-11
0,1,2,4,64,1.0,size,unrestricted,7.962020870368921,8.511272190813177e-10,3.6361580276302094e-10,-4.766006263858465e-11,8.22314947682567e-10,9.022957039779396e-10,-6.500552310172088e-10,2.9752623683567956e-10,7.344110272512129e-10,-4.935619646712755e-10,-14.999999976776374,-1.4384282500206512e-09,2.8418168157530938e-11,4.879738336023386e-10,8.268559281042189e-10,-8.625199074623521e-11
0,2,2,4,64,1.0,size,unrestricted,8.328619098228824,-1.881393818979288e-10,1.7963949477757324e-10,-1.2687372316597186e-09,-2.9739907389672985e-09,-5.977375934080205e-09,-3.1040727143148693e-07,1.6210523900863625e-10,-2.0176814872036604e-10,1.5433990713757683e-09,8.124160230227551e-10,-3.1041585102164427e-07,1.3882059111238968e-09,1.5330902160535365e-09,-9.9057938290143e-10,-14.999999306903156
0,3,2,4,64,1.0,size,unrestricted,9.628138438782447,1.768857080209656e-10,3.906659780694278e-10,7.988128923570185e-11,-1.7163981890396732e-10,-8.601631587114904e-11,-9.65888528444043e-10,9.02793009411871e-10,-1.864340356004522e-10,-2.539545610960911e-10,-4.3119911989705704e-10,-4.3009222603813586e-10,2.4911816180108697e-10,14.999999982732207,-2.643289701463719e-10,-5.957546500768368e-10
0,4,2,4,64,1.0,size,unrestricted,8.328619098228819,1.8813973067541028e-10,-1.7963951084492452e-10,1.2687373449534992e-09,2.9739910039137206e-09,5.977376466408005e-09,3.1040729919246556e-07,-1.6210525350777874e-10,2.0176816676695016e-10,-1.5433992091231466e-09,-8.124160956316562e-10,3.1041587878384225e-07,-1.3882060350565878e-09,-1.5330903528831716e-09,9.905794714045343e-10,14.999999306903094
0,0,0,48,64,1.0,size,restricted,2.1284934151544452,-3.191473667385701e-11,4.247342254609515e-11,3.376596691515275e-10,6.660563544440224e-10,-1.7708509827718598e-10,-2.3163605832719173e-10,9.797531894832088e-11,-14.999999974635434,1.0689271946549264e-10,4.78691721145524e-10,3.924559006778822e-09,4.0486656649243015e-10,8.501416264173282e-11,-4.171494931633433e-09,2.662161067017112e-10
0,1,0,48,64,1.0,size,restricted,3.6762600706837083,3.666463884471888e-10,-6.553003590507869e-11,-2.4296096025533876e-10,9.314372031922349e-11,-1.1704531566415601e-09,-1.3846203022800554e-10,-5.495521709345482e-11,-3.770958825224886e-10,-9.061635826314404e-11,-3.073171055813688e-10,-6.670559368198689e-10,-8.824911751024093e-10,3.2273903101650673e-10,2.319255975890901e-12,14.999999962249134
0,2,0,48,64,1.0,size,restricted,2.2644469241502825,-1.6960865142910193e-08,1.0367312322832889e-10,-3.5468268780165276e-09,-3.324798065097569e-11,-14.999999967575011,-1.0052100477402346e-11,-8.119813400649003e-10,-2.259139270269837e-09,-1.23950644336294e-10,6.710473157948504e-11,9.592555741383775e-12,1.4476758797251032e-10,-3.404352013681574e-11,1.057382154972394e-10,-1.241748498646594e-10
0,3,0,48,64,1.0,size,restricted,2.299115142838293,2.221632558764042e-09,-1.752642287027962e-10,4.665141508497428e-10,2.482987515303671e-10,-4.273143473662163e-10,-1.0635795037354723e-10,-1.916503334102317e-10,-4.760799348228222e-10,14.999999959466772,-8.147024786559567e-10,7.130888269557947e-09,-1.6116448607694737e-10,-4.651908623222196e-12,-4.0924655641516853e-10,4.477436835515884e-10
0,4,0,48,64,1.0,size,restricted,3.724888537425848,-5.212036717645757e-11,-4.152865555766971e-09,6.825258847309554e-12,8.074365414534936e-10,-1.1478418529753365e-11,-14.999999979123963,-1.1253359649003263e-10,1.349353408102537e-12,1.2757669898419382e-10,-2.0299191012362048e-10,9.115792726984433e-11,1.5410759227248485e-10,4.333907669672173e-10,1.248411127861395e-10,8.228177811600774e-11
0,0,1,12,64,1.0,size,restricted,4.102022886259305,2.130365746344453e-11,3.9758996162216014e-11,1.002912164916103e-11,1.0105130703813414e-10,5.237403888805659e-12,-1.5326483415202504e-12,-1.1753069252346567e-11,14.999999970119076,-1.5164529397715143e-11,-1.1389226756401242e-12,-2.82991432729445e-11,4.074286926712612e-11,2.9483722563624993e-08,5.571529798946885e-11,1.106241689583643e-11
0,1,1,12,64,1.0,size,restricted,4.123180039689948,7.040660886667308e-12,-2.3792314150362518e-11,-14.999999957102034,-1.2034485028192227e-10,3.500562435853323e-11,2.2803714335421294e-10,-2.7698292343271876e-08,9.433252010875455e-09,-3.387724723920371e-10,1.5215116312010121e-10,1.0450489848383484e-10,-9.517192350033516e-10,-1.543614774332504e-11,3.570451004363552e-11,1.929064008163962e-11
0,2,1,12,64,1.0,size,restricted,6.206699489114482,-1.4816691770584672e-10,2.9177043253989657e-12,2.436135099443765e-11,-3.653923372951995e-11,-1.2904759492667627e-11,6.916055857020894e-12,3.0903443519921822e-09,3.3618797867077364e-12,-3.946990945082652e-12,9.50499872016451e-12,-1.0633390869109224e-10,-3.0476411140344813e-10,-14.999999995957374,2.2312292204509766e-11,1.877117615099019e-11
0,3,1,12,64,1.0,size,restricted,4.78938455744699,3.0282026775136075e-12,4.2621824286236956e-11,2.8375088663390145e-12,-2.1139443827710208e-11,1.955174725681094e-11,1.3859935053601713e-09,3.8920040571537824e-11,-7.012857388770935e-12,-7.677766315173453e-11,-6.724172197809707e-12,-3.2118373801299985e-11,4.679905951335378e-11,-1.4474510788969832e-10,0.10546425990891883,14.894535737652092
0,4,1,12,64,1.0,size,restricted,3.530924535500833,-8.553797605531954e-11,-1.7404194916207778e-11,-8.669829528714619e-11,-7.632864540947239e-10,8.323619008056442e-11,5.013915975856788e-11,-2.416309581131426e-10,-7.934157785295416e-11,-2.395755292310103e-10,7.746267404870008e-11,14.999999997036022,5.7131881237342953e-11,-7.24928685445583e-11,-2.9905300298682686e-10,-2.5374227125891667e-11
0,0,2,4,64,1.0,size,restricted,7.491649536948016,-4.0005811032685475e-10,-9.239154158860178e-11,-5.626246003789986e-12,-5.09496025565489e-10,-1.5912775693036715e-09,3.9434645331491177e-10,-5.638795505074487e-11,-2.520850838913605e-10,2.0385586748958867e-10,12.725512511690106,2.2744874815752967,1.4844424894182249e-12,-1.5630529482044089e-10,-3.565031866907493e-10,-1.391437201595526e-11
0,1,2,4,64,1.0,size,restricted,7.479539826939537,1.946475191675898e-10,1.147198566323196e-10,-4.134693560669302e-11,2.1190417737821863e-10,3.3843272070774493,-1.2127766096490997e-10,8.121628539117069e-11,2.6057567573144103e-10,-9.195503829120364e-11,-11.615672788708808,-4.3449133523893207e-10,1.4117104810097567e-12,1.4649264480725577e-10,1.8688876624498886e-10,-2.2817373666296663e-11
0,2,2,4,64,1.0,size,restricted,8.27805661572382,-1.0154258290261649e-11,1.0750645658625248e-11,-6.392536498362579e-11,-1.3711611081041416e-10,-1.8922196468105023e-10,-1.872708453951058,1.0158953973592174e-11,-9.067506231881058e-12,7.904311850386665e-11,4.1851339729682676e-11,-1.3421872122603178e-08,6.660766244465015e-11,7.341549700164468e-11,-4.6942305963064636e-11,-13.127291530012297
0,3,2,4,64,1.0,size,restricted,9.183387851863909,2.6626654723378425e-11,1.0326001360457509e-10,1.0218508681451355e-11,-2.973486756282372e-11,-1.2712889400900838e-12,-2.716377545787219e-10,2.2549429401821004,-2.6793074782309867e-11,-3.6289499405474915e-11,-6.147342144235322e-11,-6.467844378104024e-10,4.539521789814081e-11,12.745057057307696,-4.1814625697279675e-11,-1.2480951337890412e-10
0,4,2,4,64,1.0,size,restricted,8.21125514213725,3.0474761375489063e-12,-2.817103492316711e-12,2.152938479945316e-11,4.773799728404698e-11,7.682660326410118e-11,3.953383543011569,-2.8393707270563115e-12,4.0906548831094345e-12,-2.654198904118245e-11,-1.4780885405645026e-11,0.3894766836339612,-2.4149860662733813e-11,-2.5705502305956882e-11,1.681592883304995e-11,10.657139772429586
0,0,0,48,64,inf,equal,unrestricted,2.1284934172680146,-1.101652455750529e-11,2.3063914764647257e-11,1.0682981961119601e-10,1.7104571366487345e-10,-3.66480022459626e-11,-3.3594866554835695e-11,2.4311120136313786e-11,-14.999999997024762,3.4364439409226336e-11,1.3002726820001942e-10,4.732526155193064e-10,9.809035433465846e-11,8.29030681001889e-12,-3.8267184569559363e-10,4.5183381846036226e-11
0,1,0,48,64,inf,equal,unrestricted,3.6762600723829766,1.152075947512764e-09,-1.8429541670997826e-10,-8.818845402332824e-10,2.7477431142693747e-10,-3.882337369877083e-09,-4.25191664473231e-10,-9.314773946551041e-11,-1.2495692170048602e-09,-2.1269587537580447e-10,-9.341420551993067e-10,-2.1576393827048386e-09,-3.2309003296499807e-09,1.1095923213983562e-09,3.848613569234229e-12,14.99999996403932
0,2,0,48,64,inf,equal,unrestricted,2.2644469248818258,-6.185568989301716e-10,6.69921441783675e-11,-1.5232302451391122e-09,-1.8656318229679312e-11,-14.999999990437763,1.0504730682998934e-12,-6.498011073601361e-10,-1.4418048792865534e-09,-7.944091474974809e-11,5.6367263895946765e-11,5.570510453886122e-12,9.161036267334754e-11,-1.8684978214313638e-11,8.27884356870344e-11,-1.167128895200051e-10
0,3,0,48,64,inf,equal,unrestricted,2.2991151370903418,1.9725205535980382e-08,-5.507662961098003e-10,1.39173656096226e-09,1.7272782191889674e-09,-9.378199333955523e-10,2.306029112957045e-10,-6.876501039291701e-10,-2.3352483758193547e-09,14.99999987263988,-6.514673882809851e-09,4.022025779053942e-08,-9.36895216203419e-10,4.344320842569276e-10,-1.9529022065774073e-09,1.5118077388301276e-09
0,4,0,48,64,inf,equal,unrestricted,3.7248885410099954,-1.1737663735179392e-11,-3.98087639553846e-10,1.7132524811467646e-12,1.8250853546518672e-10,-1.957432657340502e-12,-14.999999997733042,-2.4399445780391097e-11,7.105728270335169e-13,2.8991135717145003e-11,-4.507915379151566e-11,2.0791933499629092e-11,3.4264036895157814e-11,9.758615629340693e-11,2.694048014112031e-11,1.8779703959072592e-11
0,0,1,12,64,inf,equal,unrestricted,4.102022873857503,6.36971816173669e-10,4.759573535124599e-10,3.583964542770902e-10,3.3770621591916125e-09,2.0174728888301984e-10,-5.694957171900882e-11,-4.204660152198897e-10,14.999999450465275,-5.157549694656556e-10,-4.208724265409275e-11,-6.677935564799432e-10,4.434069033232372e-10,5.125977714773692e-07,1.1508447606218002e-10,3.966952853703948e-10
0,1,1,12,64,inf,equal,unrestricted,4.12318003378921,4.602629239644784e-12,-2.339472784243148e-11,-14.999999722487802,-1.7978985598696972e-11,3.264354579511597e-11,-1.254490036080696e-10,-9.544524561232293e-08,1.6553890060231157e-07,1.106841135342255e-10,-3.222808062999914e-11,2.8051206220706182e-12,-1.63685540139654e-09,-7.409492884385998e-12,3.002798703843873e-11,1.4397364755807363e-11
0,2,1,12,64,inf,equal,unrestricted,6.20669948910707,-6.560499066482708e-11,2.003315421641706e-12,4.345943132313713e-11,-3.755222679546066e-11,-2.481934023733894e-11,7.40841391418034e-12,9.506319913592813e-11,2.3349342782654346e-13,-1.1128460777785286e-11,1.3831970530081291e-11,-7.954186280966078e-11,-8.580687304269847e-11,-14.99999999818,3.1498058060301064e-11,3.089745601839219e-11
0,3,1,12,64,inf,equal,unrestricted,4.790742119350148,1.0281383476388883e-11,9.511698659666077e-12,1.072750337110378e-11,-3.5441119605589113e-11,3.577115260722249e-11,1.699772221934964e-08,1.4176155961878815e-11,-2.1700970177707054e-11,-5.326332248891952e-12,-1.96743292394944e-11,-2.26797753852732e-11,1.714222977321381e-12,-7.531240833910113e-10,5.018701402899066e-08,14.999999924598963
0,4,1,12,64,inf,equal,unrestricted,3.5309245326332817,-8.154711204440258e-10,-1.419222517372108e-10,-1.4404071639479502e-09,-2.2189114943661413e-09,1.0798228264155025e-09,4.801712123530092e-10,-2.1726293369871862e-09,-5.318909705255077e-10,-1.1543717727555163e-09,7.105419925640471e-10,14.999999977122435,5.360178297068684e-10,-6.019152942512602e-10,-2.019029829934514e-09,-2.520556687328852e-10
0,0,2,4,64,inf,equal,unrestricted,7.962020870368921,-8.511267753561816e-10,-3.6361585391782874e-10,4.766007042663262e-11,-8.223150288956969e-10,-9.022958525359157e-10,6.500553044339512e-10,-2.9752628060327784e-10,-7.344111048816716e-10,4.935620276989659e-10,14.999999976776376,1.4384283444910187e-09,-2.8418172810784263e-11,-4.879738961858474e-10,-8.268560094827453e-10,8.625200474035689e-11
0,1,2,4,64,inf,equal,unrestricted,7.962020870368921,8.511272190813177e-10,3.6361580276302094e-10,-4.766006263858465e-11,8.22314947682567e-10,9.022957039779396e-10,-6.500552310172088e-10,2.9752623683567956e-10,7.344110272512129e-10,-4.935619646712755e-10,-14.999999976776374,-1.4384282500206512e-09,2.8418168157530938e-11,4.879738336023386e-10,8.268559281042189e-10,-8.625199074623521e-11
0,2,2,4,64,inf,equal,unrestricted,8.328619098228824,-1.881393818979288e-10,1.7963949477757324e-10,-1.2687372316597186e-09,-2.9739907389672985e-09,-5.977375934080205e-09,-3.1040727143148693e-07,1.6210523900863625e-10,-2.0176814872036604e-10,1.5433990713757683e-09,8.124160230227551e-10,-3.1041585102164427e-07,1.3882059111238968e-09,1.5330902160535365e-09,-9.9057938290143e-10,-14.999999306903156
0,3,2,4,64,inf,equal,unrestricted,9.628138438782447,1.768857080209656e-10,3.906659780694278e-10,7.988128923570185e-11,-1.7163981890396732e-10,-8.601631587114904e-11,-9.65888528444043e-10,9.02793009411871e-10,-1.864340356004522e-10,-2.539545610960911e-10,-4.3119911989705704e-10,-4.3009222603813586e-10,2.4911816180108697e-10,14.999999982732207,-2.643289701463719e-10,-5.957546500768368e-10
0,4,2,4,64,inf,equal,unrestricted,8.328619098228819,1.8813973067541028e-10,-1.7963951084492452e-10,1.2687373449534992e-09,2.9739910039137206e-09,5.977376466408005e-09,3.1040729919246556e-07,-1.6210525350777874e-10,2.0176816676695016e-10,-1.5433992091231466e-09,-8.124160956316562e-10,3.1041587878384225e-07,-1.3882060350565878e-09,-1.5330903528831716e-09,9.905794714045343e-10,14.999999306903094
0,0,0,48,64,inf,equal,restricted,1.6064762491226412,1.1302253118587313e-10,1.5790570447109748e-10,3.199370881816644e-10,6.711041904233686,1.1109329941018065e-10,-4.460920747621747e-10,-1.514098585957916e-10,-4.263281859670825e-08,4.6561809195725515e-11,2.962579381073065e-10,0.19740789263231046,1.1474312580278025,1.8820015262147645e-11,-6.944118896373948,2.1411753894697551e-10
0,1,0,48,64,inf,equal,restricted,2.3501520467053005,1.76593816834261e-08,-2.9737323495563257e-08,-0.5058784016330485,4.533482556518109e-09,-2.5204867230934256,-1.0223481327196057e-07,-0.7787035936708827,-1.3031763932087174e-09,2.5514540895894255e-10,-0.9660183130775533,-1.1936358882399514,-1.7629384378240917e-08,3.195981167340685,-1.1689240827363626e-08,5.839295698291686
0,2,0,48,64,inf,equal,restricted,1.5484271815643715,-2.651507170312892,5.842543732664373e-10,-4.434601440690031,5.307096318559349e-09,-1.6002182111489271,-1.7165818543150818e-09,-1.6195908139359618,-1.3238220433126557,-0.8549336042034844,-2.317259073732821,-3.557978055110543e-09,0.19806760485974495,2.874417564703849e-09,1.7664628089822542e-09,-8.413348388274451e-10
0,3,0,48,64,inf,equal,restricted,1.5580254247012357,4.0220776240554965,-2.2959043227322902e-10,3.2135411793842917e-10,9.99320375068203e-10,9.176853071281682e-10,3.245046967440055e-09,-0.9232442969950184,3.207276100453594e-09,3.0850937087997647,-1.619659802039124,2.188210392645406,1.0344882757313464e-09,5.3633809502562635e-09,-2.4264386982774058,0.7352754482724786
0,4,0,48,64,inf,equal,restricted,2.7897520109081086,-3.744709871272484e-09,-4.093973803500955,-1.4330968164824867e-09,1.2731575008434055,4.906681151013356e-09,-5.693098952013419,-1.5808475299363163,1.6257757686062471e-09,-9.063714527863852e-10,-8.1764795648818e-09,3.015890796745836e-09,1.4260931477623295,0.38809947704435793,-9.629658901809792e-10,0.5447295397831887
0,0,1,12,64,inf,equal,restricted,3.327385674557617,0.131966889483046,3.4510054154022627,2.555405720490405e-10,1.4666501329334556,5.633007273576297e-10,1.5452131630703847e-10,1.3336135909691947e-10,3.502140405296051,-1.176205856281888e-10,2.428995275455831e-10,-1.1015480815858122e-08,1.3331821311742387,2.448669123665208,2.6663858834749856,7.443418636086184e-10
0,1,1,12,64,inf,equal,restricted,3.440793045581749,0.01134565619048964,1.5527958398199062e-10,-3.769028370563061,-3.5614760028200336e-10,1.045556693547946,0.7524921465796649,-2.0964078549622065,3.3160050859062298,-1.2107364099701268,-9.123809084866761e-12,5.172212047751849e-10,-2.798427777727097,9.022561363586237e-11,3.8550109337363334e-10,-4.730798816375268e-12
0,2,1,12,64,inf,equal,restricted,4.712284915565269,-1.5937979333804626,6.616586554178053e-10,9.818085274594206e-10,-9.876050181516269e-10,8.140498243361666e-11,1.5685539499431274e-10,5.822586062010135,9.396371925876397e-10,3.007922525447788e-10,3.8698055049767974e-10,-0.36280783726166965,-2.305662478010302,-4.915145678743978,3.493658848206438e-10,-9.365511947010618e-11
0,3,1,12,64,inf,equal,restricted,4.051744469661317,2.275282778196404e-11,0.8718373234667184,-1.1961133180761944e-11,-4.2668770553129854e-10,7.887705881634452e-10,2.857213708077318,0.8192059447398872,3.307484864372077e-11,-0.7175326076089039,-5.340349690993184e-11,-2.201413285609333e-08,2.106232129635783,-0.030908414248540447,4.951053200504528,2.646016646612022
0,4,1,12,64,inf,equal,restricted,2.6525176760676414,-8.632992472595304e-11,-1.1764491975480822e-11,-0.5720757983328743,-2.6985402211835456,3.2982377063962316,2.7165434268011717e-11,-3.5005708682892545,-9.54691453547192e-11,-2.571334088036567,4.413111872412656e-11,2.3592413154542995,1.8217325145521158e-10,-3.938050587997714e-11,-9.695121635519692e-10,-1.2101979310266272e-10
0,0,2,4,64,inf,equal,restricted,6.798252684373317,-2.7235240333504586e-10,-2.153848232021638e-11,9.870745563495181e-12,-3.2380103870846174e-10,-2.374776862718311,1.002362957506835e-10,-2.3762917183837858e-11,-7.757847489152448e-11,7.952386525691498e-11,8.880454186466723,3.1196687503274885,5.75836289454454e-12,-2.6326155906527946e-11,-0.6251001990198518,-4.184672332688727e-12
0,1,2,4,64,inf,equal,restricted,6.2979529645893635,6.880039408877939e-09,0.22533312659908988,-6.072685296151807e-10,0.9788761430066126,6.165564454025601,-8.672281849676613e-11,0.1665983893019222,0.06157974823829925,-1.0463838369493466e-10,-6.079908245664562,-0.6687434668952288,-5.5802505665288005e-11,6.657845880501924e-10,0.6533964151433095,-1.2707141599940332e-10
0,2,2,4,64,inf,equal,restricted,7.996174906281688,-2.870249162768296e-11,6.512445701500181e-11,-1.5267819294564546e-10,-5.07215065748337e-10,-1.5675591594762045e-10,-4.455626255956661,5.958457408109243e-11,-1.472421283310622e-11,0.3148450078364177,8.719305093263965e-11,-3.6896883515623933,5.411797262685944e-11,1.0542913366361738e-10,-4.4975393115125756e-11,-6.539840382110542
0,3,2,4,64,inf,equal,restricted,8.26324892681329,3.085461692986882e-11,0.006295766427270625,8.764944916149965e-12,-1.968158266561859e-11,-3.504573800400891e-12,-7.428786682484339e-10,6.906414083221389,-4.697634321889459e-11,-2.2310320549218842e-11,-4.818996786849751e-11,-4.772428003304864e-09,3.35016357939989e-11,8.087290141837387,-4.6340391941867387e-11,-1.8928151423845553e-09
0,4,2,4,64,inf,equal,restricted,8.05259977956734,1.3442044024068704e-12,-4.606042178143124e-11,1.3996768662802843e-10,2.355224488662004e-10,1.772049509598894e-10,2.9343008104791237,-3.2627702931771015e-11,1.915017149035639e-11,-6.811270833102497e-11,-6.802900251122829e-11,7.214552602186254,-8.834801659634607e-11,-5.460561197276148e-11,2.235003921927533e-11,4.851146584527066
0,0,0,96,128,1.0,size,unrestricted,1.517171595948284,2.178071445714392e-09,-5.275133891783688e-10,8.410897449922685e-09,5.461701850984935e-09,4.503335491722949e-09,-3.1371170738606794e-09,2.6041439307491943e-10,-3.8844085717288375e-09,-1.5597886218477717e-09,2.838731482164353e-09,1.3082806378776868e-08,1.533532680304637e-08,-1.6928495258494976e-09,-6.444943895194451e-09,14.999999864114132
0,1,0,96,128,1.0,size,unrestricted,2.296984976584342,7.575705969581368e-10,2.0223652900609893e-10,-1.0040180727066029e-09,2.7964015190214356e-10,-7.537608254646688e-09,-5.4756370620436e-11,3.4029905809231435e-10,-1.522614075292625e-09,1.989389033754992e-09,-3.9067412633907325e-10,-3.06690922980866e-10,-4.0289144111733275e-09,1.9976661801536394e-09,4.901673899763017e-10,14.999999945946941
0,2,0,96,128,1.0,size,unrestricted,1.614312198724589,-4.517267243051976e-10,-6.863793884728716e-11,-1.8732285361211835e-10,2.1362345961236143e-11,-6.622520311467401e-10,7.947075971343964e-13,-5.1035573348667636e-11,-14.999999995238614,-2.61432830693824e-10,1.904969718127123e-10,4.152668560776086e-11,-1.4182791202817804e-10,-3.965551802438525e-11,9.211305368200014e-11,4.4507641030737164e-11
0,3,0,96,128,1.0,size,unrestricted,1.1260134108974438,14.999999991807059,2.311084829980673e-11,1.5065083382208477e-09,7.91813434286095e-11,-2.287629062051617e-10,-1.158794965535699e-10,-1.3217478102211933e-10,4.734853196931707e-10,6.357657963170855e-10,-4.90262214336498e-10,6.534346194646244e-10,-1.7229557038051087e-10,7.851341458917552e-10,1.8459303103091505e-10,2.2214938388969922e-11
0,4,0,96,128,1.0,size,unrestricted,1.9626484320199296,-3.65184776355964e-11,-2.385080109320798e-10,-1.8957641102823884e-10,14.999999989048453,-2.797250830629131e-10,-9.638913113356034e-10,-1.2075667279880016e-09,-6.159822505366743e-12,1.1926751746752416e-09,4.94858938151613e-12,-1.6595700705441946e-10,1.2487403949513844e-10,1.2683984391121525e-09,5.35515470343594e-10,1.3466295966830425e-10
0,0,1,24,128,1.0,size,unrestricted,3.327257637076085,2.7566156002217308e-12,5.2270053735535756e-11,9.875116623724774e-11,1.0726830941563733e-10,2.8543680591576695e-11,1.1552062382914147e-12,3.371033194460563e-11,1.468870465702999e-10,-5.297173688063511e-11,1.28421265417373e-10,-14.999999998056651,7.908516845540667e-11,1.469952504446297e-10,-2.5659418532876997e-11,6.475652018295145e-11
0,1,1,24,128,1.0,size,unrestricted,3.1030705472121505,7.096735981400567e-12,-2.5441346175423588e-11,-7.555138249735561e-11,-1.860632572659107e-11,5.2083927650394837e-11,7.486046996290849e-11,-2.8619200032005215e-11,14.999999998567969,1.9136593420461934e-11,5.185608188663216e-12,6.885424964753913e-11,-5.5285180337450735e-11,3.048514034612411e-12,3.5918812753755663e-11,-1.382391441282101e-11
0,2,1,24,128,1.0,size,unrestricted,4.771963921089351,-1.0714436841992224e-08,-8.422469092064876e-10,3.773700097467408e-09,-8.337108603723146e-10,-1.712390896064033e-10,-8.379486876166121e-11,14.999999964128486,3.847597790397288e-11,-2.6477972634231174e-10,1.1503476587007076e-10,-7.181967949299213e-09,-1.744648903613478e-10,-2.4911620474400002e-09,-3.737989494571973e-10,5.14802624713954e-10
0,3,1,24,128,1.0,size,unrestricted,3.924623273298597,2.2125141720494643e-10,2.767400418776551e-09,5.301113167331172e-10,-2.7123099882871996e-09,2.3427191676822306e-10,7.638847631900277e-09,2.866021668450646e-09,-3.508890275047265e-09,-5.7698439134526695e-09,3.0631385476504716e-10,-14.999999879563038,1.139999890709792e-09,-1.3479060860718252e-08,1.3703414651679196e-08,1.8929960736710435e-08
0,4,1,24,128,1.0,size,unrestricted,3.233946554234514,-2.2902247509591085e-12,-4.487430307081086e-12,1.7063598372258905e-12,-4.678883440118765e-13,2.545120753767201e-13,-8.356107992565921e-13,-14.999999984867479,3.5502980553949564e-12,-1.3666508704811299e-08,-4.494548771481065e-12,5.462178286659571e-10,-1.2315368739502216e-12,3.324493615684035e-12,-6.621414016569974e-12,-4.6688106573311226e-12
0,0,2,8,128,1.0,size,unrestricted,6.291775821243624,-1.486812961821204e-10,-7.575777396789414e-13,-1.94475731696803e-11,-5.791802374266436e-08,-2.083254664744438e-10,1.806685492004079e-10,-1.1623713343072703e-10,-6.824414762187211e-11,1.3137514447793433e-07,14.999999791661672,1.7323366189652822e-10,7.823083157693964e-11,1.4577153426685106e-11,1.225984192530482e-10,1.1094668667514988e-10
0,1,2,8,128,1.0,size,unrestricted,5.353058170538766,1.2432186725719753e-09,4.2537322109112285e-10,6.930720052537837e-10,2.059584610500399e-11,14.999999973414614,6.53778789305073e-10,-3.2394105283971243e-10,4.0912848682680836e-10,-3.8354971347080115e-11,-3.2704403406725736e-10,2.703666287734961e-10,-2.2134647724417296e-10,2.0649860041183713e-09,4.070256383053878e-09,1.0747123636856168e-09
0,2,2,8,128,1.0,size,unrestricted,3.6878095846940635,-3.777220978659488e-10,-5.309262750063536e-11,1.8973488652734518e-10,-1.6071145688458555e-10,-14.999999983499015,-1.3196508041610958e-10,-5.7669880609041874e-11,-5.312648055286834e-10,2.335102182526062e-10,4.779943874032095e-10,4.779900056459238e-10,-4.5997665618731456e-10,4.4576310334945466e-10,-4.1945105918121357e-10,4.982327036241468e-10
0,3,2,8,128,1.0,size,unrestricted,7.420973007030543,3.704885555459453e-11,4.25604501271312e-11,1.0443087832711395e-10,-4.337949296160411e-11,-2.194208844493728e-11,-6.028368754174496e-11,4.633976781610754e-11,-9.614698175359458e-11,-6.428594379590199e-11,-1.000502759691659e-10,-1.2805869294782536e-10,7.600710594952152e-11,14.999999995443044,-1.0499129476461294e-10,-1.2621828132788735e-10
0,4,2,8,128,1.0,size,unrestricted,3.687809584694065,3.7772189325497133e-10,5.309273389474678e-11,-1.8973491200400613e-10,1.6071147861923045e-10,14.999999983499018,1.3196509837424265e-10,5.766998684187643e-11,5.312648740903066e-10,-2.3351024922973063e-10,-4.779944474175926e-10,-4.77990065659758e-10,4.5997671390596394e-10,-4.457631920537123e-10,4.194511120434236e-10,-4.982327664228172e-10
0,0,0,96,128,1.0,size,restricted,1.5171716051769055,2.8492653025578815e-11,-7.48511258176747e-12,1.0294540022433893e-10,6.433500575030475e-11,5.297781942873902e-11,-3.8816530806028236e-11,3.3030176825524272e-12,-4.772160350543938e-11,-2.1074417746645554e-11,3.559971004353475e-11,2.503046790125031e-10,9.819928674520261e-09,-2.2485277994121188e-11,-7.62915140060931e-11,14.999999989493153
0,1,0,96,128,1.0,size,restricted,2.2969849815699503,-1.6715828974397475e-11,-1.7537989323773698e-11,-1.6959742621463736e-11,-6.172178978331535e-12,-7.488571476784975e-09,1.2598718039693582e-11,-1.155612447758195e-11,-1.2273788585937639e-12,6.144880916799951e-11,-1.7087495004356154e-11,-1.3896729511239115e-11,-5.706202024712318e-10,4.775133797930872e-11,1.521736530857002e-11,14.999999983830888
0,2,0,96,128,1.0,size,restricted,1.6143121985793012,-6.276171656472717e-10,8.857632130589553e-12,1.1465593000538655e-11,-5.014756458141444e-12,-2.533670816509296e-09,-3.885787643661621e-12,6.228879210307199e-12,-14.999999992520948,2.6387825779240343e-12,-1.4256322110078428e-11,-1.9678164621662613e-11,2.770193927792502e-11,2.0698578941243703e-12,-1.5534296840832035e-11,-3.890925685658353e-12
0,3,0,96,128,1.0,size,restricted,1.1260134107652346,14.999999905176981,6.118157417357204e-12,9.01044610597694e-08,2.185229869477437e-11,-6.681943910711435e-11,-3.330987330529791e-11,-3.8189381158744966e-11,1.3080295821632925e-10,1.7201577360354685e-10,-1.2996500591051908e-10,1.707756886337099e-10,-4.957529928623451e-11,2.0048803273013415e-10,5.427339771404155e-11,6.6382381840007356e-12
0,4,0,96,128,1.0,size,restricted,1.9626484323133457,6.7181033753169654e-12,2.1968933540093164e-11,2.545111784024416e-11,14.999999993545192,1.5877281236990708e-11,-2.0150212630613514e-09,-1.8359004323012624e-10,2.2046600255514363e-12,3.6084298039591e-10,1.8936159642314335e-12,1.3926094261077144e-11,-2.2865663469817e-11,1.82454652053865e-10,1.7080151430466605e-12,-1.901212534799529e-11
0,0,1,24,128,1.0,size,restricted,3.218402293766962,4.13415541843155e-12,7.970740951164084e-11,1.3899025422683397e-10,1.841518928141707e-10,4.961218687560749e-11,4.094142821160213e-12,4.911704447486647e-11,2.5521734696354173e-10,-7.083536453242413e-11,1.8711005697571358e-10,-12.895194743091444,1.1310418262498545e-10,2.1048052333913594,-4.0264144381501786e-11,2.0364529637106088e-08
0,1,1,24,128,1.0,size,restricted,3.103070546806503,4.844229076503705e-12,-2.0528270415423767e-11,-6.606264460698674e-11,-1.3750794791076641e-11,4.041377500268394e-11,3.66536649273702e-09,-9.579339986860462e-11,14.99999999243807,1.4180576030606735e-11,3.7643142435623855e-12,2.9767902073777046e-09,-3.627567496573088e-11,1.5983175547818829e-12,2.6935453134165395e-11,-9.459412273638053e-12
0,2,1,24,128,1.0,size,restricted,4.771963925996622,-9.792529752006329e-10,-3.414666123888704e-11,9.85244588996482e-10,-3.488876759670601e-11,-1.873642944496826e-11,-6.543708273587296e-12,14.999999992927316,6.704106328914847e-12,-1.7094374295423954e-11,6.5013038951867685e-12,-3.839029710265522e-09,-1.0614630616223119e-11,-2.9100982479791017e-10,-2.743020885418503e-11,2.4842780802567334e-11
0,3,1,24,128,1.0,size,restricted,3.8243009671738286,3.233522073243885e-12,4.459029296684246e-11,7.604144647961941e-12,-3.7645171352156777e-11,5.733849919424678e-12,1.5136514807129323e-10,4.493337280220865e-11,-5.0674325483083456e-11,-8.77847235160412e-11,3.5548031459446307e-12,-12.256709018059105,1.6756969981675824e-11,-3.004275349688781e-10,3.5982468219849104e-10,2.7432909803021346
0,4,1,24,128,1.0,size,restricted,3.201977847315147,-7.8012233445715e-12,-1.848327609967096e-11,5.00818545391068e-12,-2.0445757196546096e-12,2.241946425501505e-12,-2.0938725571080483e-12,-12.311723870203197,1.2436492928301158e-11,-2.6882761283137966,-3.1898767858425434e-11,3.9028881387102445e-10,-4.244180535321979e-12,1.2506206689509004e-11,-1.1142103788042093e-10,-2.119987490432825e-11
0,0,2,8,128,1.0,size,restricted,5.818076166215567,-3.2701484670927976e-11,1.6968748565877034e-11,2.1425060579361242e-11,-4.92342012965999,-7.756557343504596e-11,7.947842819689472e-11,-4.2543136269290855e-11,-2.7063171199141768e-11,4.525308968600413,4.984592462038888,0.5666784382930704,6.080107986208227e-11,2.6903782542506803e-11,5.1282602196344184e-11,8.440663331766095e-12
0,1,2,8,128,1.0,size,restricted,4.778500730977908,3.649184388194483e-10,6.125022769617509e-11,9.502688959913164e-11,9.290833228109385e-12,9.250312347291214,1.0672551978436804e-10,-4.6434106895982174e-11,5.3732702387188375e-11,3.106267155692708e-12,-4.2769129443605116e-11,5.863389918357121e-11,-3.410168196583797e-11,2.129794445493246,3.6198932051746877,9.585452948575142e-11
0,2,2,8,128,1.0,size,restricted,2.807623394901187,-1.4178893110270478e-10,-1.0371632246364584,3.880688592338874e-11,-4.338506716570722e-11,-6.205034466004525,-9.526180704821862e-12,-0.6497669042154344,-0.053980968370842174,2.0743230338834347e-11,1.9580288524491817e-10,2.0289579828012254,-1.4449579004964819e-10,5.025096451935521,-3.239132548246412e-10,6.959784387635998e-10
0,3,2,8,128,1.0,size,restricted,5.98424092238062,1.8073767624648663e-10,0.26578714949010296,1.1796820441670768,-1.310478542093742e-10,1.4191284866448953e-10,-1.6775057456170707e-10,6.336931766019779e-10,-0.3386390410504405,-5.687536723773973e-10,-2.089965771570977e-09,-2.8505695724740415e-10,0.18164980496538224,10.669638783176127,-1.0789080458064453,-1.2856951247244552
0,4,2,8,128,1.0,size,restricted,3.2572732673656493,8.950611420737585e-11,3.9475309910453,-2.199231505493015e-11,2.347914777418545e-11,9.600726913166238,1.787889947793918e-11,1.3076987006243561,1.6181667786425286e-10,-1.571616793700985e-11,-1.2882776857169982e-10,-6.428735103469413e-11,9.165799783047254e-11,-1.6233090937512155e-10,4.717324427889772e-11,-0.14404339374033992
0,0,0,96,128,inf,equal,unrestricted,1.517171595948284,2.178071445714392e-09,-5.275133891783688e-10,8.410897449922685e-09,5.461701850984935e-09,4.503335491722949e-09,-3.1371170738606794e-09,2.6041439307491943e-10,-3.8844085717288375e-09,-1.5597886218477717e-09,2.838731482164353e-09,1.3082806378776868e-08,1.533532680304637e-08,-1.6928495258494976e-09,-6.444943895194451e-09,14.999999864114132
0,1,0,96,128,inf,equal,unrestricted,2.296984976584342,7.575705969581368e-10,2.0223652900609893e-10,-1.0040180727066029e-09,2.7964015190214356e-10,-7.537608254646688e-09,-5.4756370620436e-11,3.4029905809231435e-10,-1.522614075292625e-09,1.989389033754992e-09,-3.9067412633907325e-10,-3.06690922980866e-10,-4.0289144111733275e-09,1.9976661801536394e-09,4.901673899763017e-10,14.999999945946941
0,2,0,96,128,inf,equal,unrestricted,1.614312198724589,-4.517267243051976e-10,-6.863793884728716e-11,-1.8732285361211835e-10,2.1362345961236143e-11,-6.622520311467401e-10,7.947075971343964e-13,-5.1035573348667636e-11,-14.999999995238614,-2.61432830693824e-10,1.904969718127123e-10,4.152668560776086e-11,-1.4182791202817804e-10,-3.965551802438525e-11,9.211305368200014e-11,4.4507641030737164e-11
0,3,0,96,128,inf,equal,unrestricted,1.1260134108974438,14.999999991807059,2.311084829980673e-11,1.5065083382208477e-09,7.91813434286095e-11,-2.287629062051617e-10,-1.158794965535699e-10,-1.3217478102211933e-10,4.734853196931707e-10,6.357657963170855e-10,-4.90262214336498e-10,6.534346194646244e-10,-1.7229557038051087e-10,7.851341458917552e-10,1.8459303103091505e-10,2.2214938388969922e-11
0,4,0,96,128,inf,equal,unrestricted,1.9626484320199296,-3.65184776355964e-11,-2.385080109320798e-10,-1.8957641102823884e-10,14.999999989048453,-2.797250830629131e-10,-9.638913113356034e-10,-1.2075667279880016e-09,-6.159822505366743e-12,1.1926751746752416e-09,4.94858938151613e-12,-1.6595700705441946e-10,1.2487403949513844e-10,1.2683984391121525e-09,5.35515470343594e-10,1.3466295966830425e-10
0,0,1,24,128,inf,equal,unrestricted,3.327257637076085,2.7566156002217308e-12,5.2270053735535756e-11,9.875116623724774e-11,1.0726830941563733e-10,2.8543680591576695e-11,1.1552062382914147e-12,3.371033194460563e-11,1.468870465702999e-10,-5.297173688063511e-11,1.28421265417373e-10,-14.999999998056651,7.908516845540667e-11,1.469952504446297e-10,-2.5659418532876997e-11,6.475652018295145e-11
0,1,1,24,128,inf,equal,unrestricted,3.1030705472121505,7.096735981400567e-12,-2.5441346175423588e-11,-7.555138249735561e-11,-1.860632572659107e-11,5.2083927650394837e-11,7.486046996290849e-11,-2.8619200032005215e-11,14.999999998567969,1.9136593420461934e-11,5.185608188663216e-12,6.885424964753913e-11,-5.5285180337450735e-11,3.048514034612411e-12,3.5918812753755663e-11,-1.382391441282101e-11
0,2,1,24,128,inf,equal,unrestricted,4.771963921089351,-1.0714436841992224e-08,-8.422469092064876e-10,3.773700097467408e-09,-8.337108603723146e-10,-1.712390896064033e-10,-8.379486876166121e-11,14.999999964128486,3.847597790397288e-11,-2.6477972634231174e-10,1.1503476587007076e-10,-7.181967949299213e-09,-1.744648903613478e-10,-2.4911620474400002e-09,-3.737989494571973e-10,5.14802624713954e-10
0,3,1,24,128,inf,equal,unrestricted,3.924623273298597,2.2125141720494643e-10,2.767400418776551e-09,5.301113167331172e-10,-2.7123099882871996e-09,2.3427191676822306e-10,7.638847631900277e-09,2.866021668450646e-09,-3.508890275047265e-09,-5.7698439134526695e-09,3.0631385476504716e-10,-14.999999879563038,1.139999890709792e-09,-1.3479060860718252e-08,1.3703414651679196e-08,1.8929960736710435e-08
0,4,1,24,128,inf,equal,unrestricted,3.233946554234514,-2.2902247509591085e-12,-4.487430307081086e-12,1.7063598372258905e-12,-4.678883440118765e-13,2.545120753767201e-13,-8.356107992565921e-13,-14.999999984867479,3.5502980553949564e-12,-1.3666508704811299e-08,-4.494548771481065e-12,5.462178286659571e-10,-1.2315368739502216e-12,3.324493615684035e-12,-6.621414016569974e-12,-4.6688106573311226e-12
0,0,2,8,128,inf,equal,unrestricted,6.291775821243624,-1.486812961821204e-10,-7.575777396789414e-13,-1.94475731696803e-11,-5.791802374266436e-08,-2.083254664744438e-10,1.806685492004079e-10,-1.1623713343072703e-10,-6.824414762187211e-11,1.3137514447793433e-07,14.999999791661672,1.7323366189652822e-10,7.823083157693964e-11,1.4577153426685106e-11,1.225984192530482e-10,1.1094668667514988e-10
0,1,2,8,128,inf,equal,unrestricted,5.353058170538766,1.2432186725719753e-09,4.2537322109112285e-10,6.930720052537837e-10,2.059584610500399e-11,14.999999973414614,6.53778789305073e-10,-3.2394105283971243e-10,4.0912848682680836e-10,-3.8354971347080115e-11,-3.2704403406725736e-10,2.703666287734961e-10,-2.2134647724417296e-10,2.0649860041183713e-09,4.070256383053878e-09,1.0747123636856168e-09
0,2,2,8,128,inf,equal,unrestricted,3.6878095846940635,-3.777220978659488e-10,-5.309262750063536e-11,1.8973488652734518e-10,-1.6071145688458555e-10,-14.999999983499015,-1.3196508041610958e-10,-5.7669880609041874e-11,-5.312648055286834e-10,2.335102182526062e-10,4.779943874032095e-10,4.779900056459238e-10,-4.5997665618731456e-10,4.4576310334945466e-10,-4.1945105918121357e-10,4.982327036241468e-10
0,3,2,8,128,inf,equal,unrestricted,7.420973007030543,3.704885555459453e-11,4.25604501271312e-11,1.0443087832711395e-10,-4.337949296160411e-11,-2.194208844493728e-11,-6.028368754174496e-11,4.633976781610754e-11,-9.614698175359458e-11,-6.428594379590199e-11,-1.000502759691659e-10,-1.2805869294782536e-10,7.600710594952152e-11,14.999999995443044,-1.0499129476461294e-10,-1.2621828132788735e-10
0,4,2,8,128,inf,equal,unrestricted,3.687809584694065,3.7772189325497133e-10,5.309273389474678e-11,-1.8973491200400613e-10,1.6071147861923045e-10,14.999999983499018,1.3196509837424265e-10,5.766998684187643e-11,5.312648740903066e-10,-2.3351024922973063e-10,-4.779944474175926e-10,-4.77990065659758e-10,4.5997671390596394e-10,-4.457631920537123e-10,4.194511120434236e-10,-4.982327664228172e-10
0,0,0,96,128,inf,equal,restricted,1.0689582454236763,0.9045245689564492,6.365261490501244e-11,1.1561898237214212,1.0546815337548054,6.272742573244881e-10,-2.010025225591007,-7.950345276452137e-10,-3.2147319178370246e-10,-1.3213775862227811e-09,3.8529439575423425e-11,1.9117982065814574,3.901500758902127,6.224729906269661e-11,-1.3610090880655406,2.7002707877459327
0,1,0,96,128,inf,equal,restricted,1.3252577847143525,2.045501663488691,3.8872524175788226e-10,-1.928273149096469e-09,2.0798289968228924e-10,-0.8135715833597926,-4.38932180717396e-10,-7.074919879390235e-11,-2.162307460039734e-10,4.989880496306186e-09,-1.532059772504646,-0.8141752313597536,-2.446438704641698e-09,4.695161388485029,3.3699363260591856e-10,5.099530344446447
0,2,0,96,128,inf,equal,restricted,0.8046175095460923,-1.5941597307054276,-1.275847314963547e-09,-1.8643681888264374,0.22379901575664005,-1.1206749421588165,-1.0650047670386855,-1.7196419404241774,-1.4366271375488577,-4.1815427450955225,-9.040840575313147e-11,-4.376835470559063e-09,0.26548850149062664,0.6168553139453602,0.9118376954824736,-2.8961389442503686e-10
0,3,0,96,128,inf,equal,restricted,0.9583994656710565,4.21392172704577,-1.3478505086554115e-10,4.307365525919707,1.465567469884869e-11,-3.937097176323189e-10,-4.3495901140475513e-10,-6.272667080608176e-10,2.048318100259875,7.741673184703833e-10,-0.786860731751794,2.61036457167938,-1.7248833255788275e-10,1.033169335385818,-2.9054452539131437e-11,2.393760662920895e-10
0,4,0,96,128,inf,equal,restricted,1.665067435822495,8.971819078658872e-11,-1.211195207563628e-10,-4.307881155258105e-10,2.3369739573082224,-2.5964508334818008e-11,-5.988368127794258,-3.901230308710069,1.0551637826658879e-10,1.6869543245508747e-10,1.6893474429529736e-11,-6.952411942954772e-10,0.4238300803035801,1.2005657056028425,3.3258071386770884e-10,1.149031815486225
0,0,1,24,128,inf,equal,restricted,2.1353386798241645,5.993280802842915e-12,1.0459434824516003,0.774589964570158,0.8295694973506335,0.3491756542652014,8.696775167122341e-11,1.8677089137103735,0.9792966775521527,-2.6098366916248343e-10,1.155977786044358,-2.69555778365434,0.8685040708826945,2.9063609465809312,-2.0662733558151953e-10,1.5273152214217998
0,1,1,24,128,inf,equal,restricted,2.0738062438971565,1.9423083962353775e-10,-1.917132806241945e-10,-1.255719509801337,-3.198958614321205e-11,2.3342780754998875,1.889836044715542,-2.3481622672991755,3.5055707587297698,1.1642184014949664e-10,-0.2156185374049712,1.316360617444946,-0.923081300950564,0.7018344347740076,6.60079227443448e-10,-0.5095384507751292
0,2,1,24,128,inf,equal,restricted,2.939392438947254,-2.199277634588133,-0.11335880543097779,3.919560670727719,2.029406097176015e-09,-0.10053259961398103,0.6436539673554725,4.3653409627322635,0.9676574575396739,0.7146886578468217,-0.3611842363276545,-0.8847349209775598,-8.047538493732714e-10,-0.7300100723417797,-1.6174094512310986e-09,1.6362917156969582e-09
0,3,1,24,128,inf,equal,restricted,2.649608386180108,4.761488449528097e-11,1.338447943241154,1.8705720952764764e-10,-0.2132942171001701,1.910621157181047e-09,3.2696532312005777,2.5458643201071887,-7.593122658281739e-10,-0.7854500633965205,-5.725069340390718e-11,-1.6876535768080334,0.9296416740659347,-0.2919771520773736,1.600959116073095,2.3370587008305974
0,4,1,24,128,inf,equal,restricted,2.1234888745142713,-2.452084220841057e-10,8.178255247436982e-10,-2.2046278287471524e-11,-7.869686807644926e-10,0.9978426224609694,1.365360186373235e-09,-2.2019907085398263,2.259018654156129e-10,-2.297654552909789,-3.84497935350126e-09,4.365117097119535,-0.36759531500473996,1.8658153195882587,-1.4016252055462193,-1.5023591689413918
0,0,2,8,128,inf,equal,restricted,4.187712216832111,1.2366566083001049e-11,2.482546930976751e-10,2.5481023177315555e-11,-3.4702210868199725,-2.6382832968509367,5.2840685423133776e-11,-1.1367555431849263,2.1363919267193492e-11,1.926027014373709,3.1000943032559025,1.0090077110268383,0.9042191984632647,0.8153918453193237,-4.4256927116660204e-11,7.587913650312712e-12
0,1,2,8,128,inf,equal,restricted,4.077101244251692,1.62328322458389,5.974075493026482e-11,0.7431347825136339,5.007642690253067e-12,6.59730894450757,7.641972526518177e-11,-9.733996018720817e-11,6.337970015250636e-11,-3.4961329104451953e-11,-1.604506437907774e-10,9.52365443314399e-11,-1.1430517221461456e-10,4.799525240495958,1.236747806350967,7.68545840269922e-11
0,2,2,8,128,inf,equal,restricted,2.401434897191808,-0.688339816248518,-0.43616094621370316,9.549119536870491e-11,-6.198953474552198e-11,-3.768642678670253,-8.218119406516401e-12,-0.7635390430510319,-1.3985058470944964,3.7648055066629924e-11,0.4449378717431506,3.3489139258707272,-0.1085632020781846,3.898389443500672,-0.14400722463975027,2.683538410126734e-10
0,3,2,8,128,inf,equal,restricted,4.775477758356048,5.529778661965879e-11,1.2832184289249933,1.4047731084356576,-2.002175477159898e-11,6.41460077097465e-11,-1.575744808543072e-10,0.40084438861520294,-1.2933556380715854,-1.1487767590318478e-10,-4.3303877067001003e-10,-5.882513653963763e-11,0.629729001406718,7.505089191730286,-0.7763319728569934,-1.706658267939841
0,4,2,8,128,inf,equal,restricted,2.8517270059919326,8.036104341910411e-11,2.510598726116461,-8.319166246062701e-12,3.4179202812964e-11,7.266598228947001,1.361458760863302e-12,0.8917438982228914,2.3438881766844025e-09,-3.2239867233473005e-11,-0.3278397260368514,-8.055383112210031e-11,3.325977040055221e-11,-1.942385874325171e-10,2.165042472242567e-11,-4.003219417390725
0,0,0,192,256,1.0,size,unrestricted,0.9551290404816138,6.412081526995866e-11,8.539275376990468e-11,2.618328924761137e-10,-5.3184588738563044e-11,1.14460684992551e-10,1.911674335619648e-11,2.6662092556201333e-10,4.484519079344786e-12,-3.1313354559774817e-10,3.6739796811301627e-13,-3.489549708331798e-11,1.4957002940628505e-10,-4.755704707572827e-10,-4.0615564225462864e-11,14.999999995979246
0,1,0,192,256,1.0,size,unrestricted,1.0690675414077209,1.6289229246692637e-11,8.888815565768841e-11,3.772124356996892e-11,6.074108401402119e-12,-1.555225594552922e-11,-4.6094302551348185e-11,3.079729853479746e-11,-3.653543964296335e-10,1.4980668045397884e-10,1.1553208501154573e-11,-3.259039353124394e-10,-4.8148775397912054e-11,1.2825792521502363e-11,1.7111009609000835e-13,14.99999999720314
0,2,0,192,256,1.0,size,unrestricted,1.6009235431407471,-1.6518684731623547e-09,2.9623701327703737e-10,-9.035925925102652e-10,-9.819919712209665e-10,-5.326973366947514e-10,7.777548198336221e-10,2.603786109282929e-10,-14.999999963074181,-2.1678025439574588e-10,2.8345647877488828e-09,3.857712825658665e-10,-9.572839655591573e-11,-5.038155705192318e-10,-5.57994800414469e-10,-1.4662180007865739e-12
0,3,0,192,256,1.0,size,unrestricted,1.1929217058708186,9.40080879158733e-10,-5.649357528049859e-09,1.0195420899972093e-09,4.46787444567554e-10,-7.252767043177676e-09,-4.1869810703588714e-09,-3.365586872656646e-10,-3.213253543891859e-10,1.7641304168740003e-09,1.8308267499696042e-09,5.289841902155934e-09,-1.9098076696349126e-08,14.999999876519952,5.1068779177726535e-09,-2.4298547388390386e-09
0,4,0,192,256,1.0,size,unrestricted,1.3319488721574968,-2.3322375996041972e-09,-3.867475685716558e-09,5.756965745563056e-10,1.418023303641719e-08,-1.4067421331689411e-09,-5.379460249301983e-09,-2.4117338361185766e-09,-5.510234896119714e-10,-3.6199854483779956e-11,2.0604494171630858e-10,1.1961331194720602e-09,5.369009398780731e-10,14.999999914398893,2.1664163399266575e-09,1.8406296385026166e-10
0,0,1,49,256,1.0,size,unrestricted,3.256827011257407,2.4915018129118392e-11,-2.699623178832492e-11,-2.5823075080601366e-11,1.2121723809824625e-10,-5.6766351369471234e-11,-2.086465626253895e-11,1.0919569387087722e-11,1.0354000243912337e-10,-1.1240341485608729e-10,1.6205078821437793e-10,-8.239063635890566e-10,2.9753698247858773e-11,2.0867881623397657e-11,-1.9869012744142348e-11,14.999999995929981
0,1,1,49,256,1.0,size,unrestricted,3.0196432755787144,-4.51493007646881e-10,-1.2898797646730482e-09,-4.972907077086309e-10,-2.144996123765819e-10,4.026687194914036e-10,5.346867439683078e-09,-4.623361290917916e-10,2.0517194177954594e-09,1.6178435405964358e-09,5.005307951909685e-10,2.669265466001707e-13,6.335693122869859e-10,3.285966531669081e-10,14.999999976198316,-1.5191781323502427e-10
0,2,1,49,256,1.0,size,unrestricted,2.9307620435430652,-2.0740225838037546e-09,-2.3039656670354427e-10,5.223325891137526e-09,-5.299326686014571e-09,-1.5305348675616034e-09,-1.4115843274635016e-09,14.999999960379709,-2.1040785734579153e-10,2.6454315271575546e-10,-6.134466166166935e-10,-2.628116195080105e-10,5.225974842832969e-10,-3.822533608183635e-09,-7.125279920735376e-10,2.0170619464875945e-09
0,3,1,49,256,1.0,size,unrestricted,2.629444767827817,5.482274651258692e-09,7.216393675974571e-10,-2.471921479079627e-10,-7.856831907316143e-09,-1.7059701251672903e-09,1.840009527888142e-08,3.0653586294824386e-09,-4.965098714478143e-09,-1.8272413456604905e-08,1.8940080048790727e-09,-14.99999983332003,-7.467451093783172e-10,-1.3429395249607682e-09,8.051949533291902e-09,9.114262444483881e-09
0,4,1,49,256,1.0,size,unrestricted,1.0199238418105383,1.5816046795571895e-09,1.7917265916454262e-10,-1.576981286122039e-09,-8.887406192355133e-10,7.436516499550189e-11,1.5813382591898936e-09,-1.8113563738298965e-10,1.0330857649902112e-09,-1.8176572718492517e-10,2.317871103757007e-10,1.3634721138101299e-10,8.01417631598857e-10,3.584396749440964e-10,-1.1358441253765876e-10,-14.999999983234776
0,0,2,15,256,1.0,size,unrestricted,4.435397690706723,-6.720597038553625e-11,-1.415921031639049e-10,-2.5873627777360455e-11,-1.4311564293259036e-10,-9.213168622658996e-11,-3.0590161130312945e-12,9.961823004719249e-11,1.505280116762184e-10,1.100007124420558e-10,6.531211721966807e-11,14.999999996578715,7.79360341396672e-12,1.0078850689386814e-11,4.707313772614184e-11,3.999009526211732e-11
0,1,2,15,256,1.0,size,unrestricted,4.972502659520123,1.4281764684588437e-08,4.689286938381024e-11,1.8766721440371675e-11,4.150668686459846e-11,2.6945935752134206e-11,3.891250959256734e-11,5.397738836034046e-12,-5.025332393859147e-12,-3.285837929503214e-13,-1.7374630264670374e-11,-4.5201198014385546e-11,8.69257297628466e-12,4.7347959648465625e-11,2.707297194912455e-11,14.999999984301533
0,2,2,15,256,1.0,size,unrestricted,3.6945710624997963,5.292682532221817e-12,1.8484129761300345e-11,-2.423203271936976e-11,-1.4397702953319255e-11,-2.937581687091058e-11,2.9667256249656174e-11,-2.8347293856432315e-07,-14.99999969707835,1.5123944224889203e-11,-1.9418728382429584e-10,-4.289824868585742e-13,-4.200893600289378e-09,-4.9888590064216863e-11,-3.1744807541604346e-11,3.2955281930731675e-11
0,3,2,15,256,1.0,size,unrestricted,4.860342377329775,1.2259936339181022e-11,7.870126406463989e-11,3.306991979818081e-11,-4.3753854570116245e-12,-5.040649051909607e-13,1.0006054067415077e-11,-4.3175341855212864e-11,-8.376053783170751e-11,7.675263069317534e-12,-2.1372682745272804e-11,-14.999999998224581,2.2701397266495087e-11,1.419880758869964e-10,-2.5642040548615964e-11,-3.2617556886930554e-11
0,4,2,15,256,1.0,size,unrestricted,5.104058931751131,-3.5964771626143484e-12,3.347418393085741e-11,-1.666705088175898e-11,-3.6877772715112825e-11,3.858609466567555e-12,-2.341414852166277e-12,-6.80729889939305e-12,-1.1195041545885072e-11,-5.161377619434923e-12,2.050767513354769e-11,9.14814088934315e-12,2.0356769488384944e-11,-8.041059269582504e-11,4.712079311302572e-11,-14.999999998108455
0,0,0,192,256,1.0,size,restricted,0.9551290406069368,4.048766054953932e-12,5.18079588299877e-12,1.3277656568300988e-11,-3.436885249425675e-12,6.686856132458918e-12,1.2941681582361482e-12,1.9034276591859988e-11,2.9974360261528777e-13,-1.7741624806478536e-11,1.9477263271447517e-14,-2.311465016299337e-12,8.463286171488218e-12,-1.2359612608459e-08,-2.6533110143018364e-12,14.99999998763234
0,1,0,192,256,1.0,size,restricted,1.0690670988841515,-1.1486831048619642e-05,1.5070119773684937e-06,-1.831276821393706e-05,4.586862966346964e-06,1.5265226836187207e-05,-1.1145017886109734e-05,-2.1153498335794524e-05,7.67392171700104e-06,1.0957966319468155e-05,-1.0987984773627737e-05,1.0960356074473438e-06,-1.1465453968683094e-05,4.5907641871467476e-06,7.105974662633548e-06,14.999999886465316
0,2,0,192,256,1.0,size,restricted,1.6009235461695692,-2.21600026657256e-09,-9.549385551668951e-12,-2.101403057556469e-10,-1.4471407043452167e-10,-1.3563885690542034e-12,-4.021859338328795e-12,-8.709218350747895e-12,-14.999999992273029,-2.727991259551547e-13,3.354478210136367e-09,-8.600890454595258e-12,2.053362503585648e-12,-3.464404487763043e-12,-2.4127547933478306e-12,-5.5113049871305665e-14
0,3,0,192,256,1.0,size,restricted,1.1929217127890848,6.15409917117076e-12,-5.7064950871304665e-11,7.021422583292141e-12,2.873519412327314e-12,-2.8811464839801976e-10,-1.265551060810588e-10,-3.072316702129698e-12,-2.450346771445897e-12,1.0602543815580747e-11,1.2052722347129666e-11,5.878668495406637e-11,-9.952393110455755e-09,14.99999998919497,3.3468438124716236e-11,-1.456260372358655e-11
0,4,0,192,256,1.0,size,restricted,1.3319488772430839,5.138265002630943e-11,5.4404696425823665e-11,-2.0204705278552248e-11,1.1867706184823514e-08,4.295504282172104e-11,1.509311079229301e-11,4.221471847547478e-11,1.9214138818374378e-11,5.07900452158837e-13,-7.281517456888114e-12,-4.034424697296472e-11,-1.9223521072327806e-11,14.999999983506866,-5.817465083435016e-11,-6.462908640099364e-12
0,0,1,49,256,1.0,size,restricted,3.15603847063677,1.2954493015867455e-11,1.7178178637452104e-12,-1.0080303761884905e-11,9.293897538088341e-10,-1.7664000316468942e-11,6.606168661332297e-12,2.996365996617674e-11,0.27395993443224015,-5.0138723574681443e-11,6.536603152251798e-10,-7.053332296718148,3.5419898682539925e-11,1.1333022280429887e-10,-7.92364605307262e-12,7.672707766032515
0,1,1,49,256,1.0,size,restricted,2.7904214331053323,-7.8467381381243e-12,-2.6987455074091094e-11,-9.488781705378809e-12,-5.685619719271002e-12,1.6616015286908607e-11,3.4660347220326932,-6.438855551912388e-12,1.1326179891992367e-10,5.816101838372154e-11,1.1307949891953436e-11,3.3523835344858075e-12,2.16729214125663e-11,8.84373247182662e-12,11.533965277254811,-4.024111243251197e-12
0,2,1,49,256,1.0,size,restricted,2.8659737154325358,-3.5608190363946954e-11,-4.508502487702455e-13,1.013596364132053,-1.2991438953213934e-10,-2.7593115058497974e-11,-2.4572357147434335e-11,13.986403635169166,-1.4123433897564398e-12,5.206753288684187e-12,-1.204856730355674e-11,-1.0491490612008281e-12,1.0864146713918181e-11,-6.869372848577951e-11,-1.0221719853396793e-11,4.0031392609833134e-11
0,3,1,49,256,1.0,size,restricted,2.4631004209244436,2.7862698736545242e-11,3.695508542463159e-12,-3.417378062537434e-13,-3.8767382401212214e-11,-5.4898789301200475e-12,5.047424072791585,1.5548182676031703e-11,-2.1856357622035048e-11,-0.8548834207265248,7.087765294833486e-12,-9.097692505891645,-2.4341622896449863e-12,-3.080476268192437e-12,5.449968396478396e-11,7.912047489454798e-11
0,4,1,49,256,1.0,size,restricted,0.9588462027773348,0.14442252013904322,2.4280234133403885e-11,-5.0167843107176,-9.077779209378146e-11,1.0804336952765047e-11,7.143669562540763e-10,-1.290584404669934e-11,2.8322479459487815e-10,-1.4207755294071514e-11,1.9902244432069363e-11,1.904513452175451e-11,9.876130117819785e-11,3.9747111467320803e-11,-9.295958304651407e-12,-9.838793167420036
0,0,2,15,256,1.0,size,restricted,3.8788726274773158,-6.511839552771344e-12,-1.3770970340925306e-11,-3.0453460483712324e-12,-3.5485200179603598,-7.748721525419801e-12,-4.5213999586818503e-14,5.293352859131377e-11,0.7056639108955802,4.044374496109258e-11,2.5056861163482105,8.2401299545286,2.395436882736207e-12,3.393109102279731e-12,1.1264984650277771e-11,5.183249704140267e-12
0,1,2,15,256,1.0,size,restricted,4.540736473535125,6.118765409335142,8.337497093155009e-11,7.81446911357137e-12,2.9390311496146886e-11,3.3788058486029353,4.125784318603424e-11,4.342622192348381e-12,-8.604066522079126e-13,1.529831920882235e-12,-8.086184865290464e-12,-2.2945084320126094e-11,4.010216796371426e-12,0.7087568375957706,1.60842961748673e-11,4.793671903896421
0,2,2,15,256,1.0,size,restricted,2.9166576040211742,-1.7443642484956362e-12,0.06526084269632276,1.1099174239078553,-3.6620513612952976e-12,5.141475423937003e-11,1.7322945181742416e-11,-3.9101116641997593,-3.3973020720140217,9.072325372935053e-11,1.0943936399144205,1.9293880658567563e-11,-3.074151159974902,2.348863196813524,-3.366513620424883e-11,3.036327518584806e-11
0,3,2,15,256,1.0,size,restricted,4.062761492022854,1.0624520330046279e-11,1.8839903673224714,5.7428209564705505e-11,1.16535694710505e-12,5.6685431694703015e-12,7.582759635385056e-12,-3.302227425024781e-11,-3.1110609792656634,1.0105641082912737e-11,-2.424776110440217e-11,-4.952895697916012,3.623179197870491e-11,5.052052954979796,-2.367978141495224e-11,-2.7588602500033413e-11
0,4,2,15,256,1.0,size,restricted,3.347821218838698,-8.587577261692013e-13,2.8083379063160216,-2.1257997058910336e-11,-0.0969012057367722,4.428130941341149e-11,-1.2550515303438171e-11,1.1872711116227613e-11,-2.5427032242994502e-12,5.2895303714023045e-12,5.3523152628097235e-11,0.6963726927377082,7.974018644165078e-11,-2.2887034315181753,2.6557082308948186,-6.453976532310326
0,0,0,192,256,inf,equal,unrestricted,0.9551290404816138,6.412081526995866e-11,8.539275376990468e-11,2.618328924761137e-10,-5.3184588738563044e-11,1.14460684992551e-10,1.911674335619648e-11,2.6662092556201333e-10,4.484519079344786e-12,-3.1313354559774817e-10,3.6739796811301627e-13,-3.489549708331798e-11,1.4957002940628505e-10,-4.755704707572827e-10,-4.0615564225462864e-11,14.999999995979246
0,1,0,192,256,inf,equal,unrestricted,1.0690675414077209,1.6289229246692637e-11,8.888815565768841e-11,3.772124356996892e-11,6.074108401402119e-12,-1.555225594552922e-11,-4.6094302551348185e-11,3.079729853479746e-11,-3.653543964296335e-10,1.4980668045397884e-10,1.1553208501154573e-11,-3.259039353124394e-10,-4.8148775397912054e-11,1.2825792521502363e-11,1.7111009609000835e-13,14.99999999720314
0,2,0,192,256,inf,equal,unrestricted,1.6009235431407471,-1.6518684731623547e-09,2.9623701327703737e-10,-9.035925925102652e-10,-9.819919712209665e-10,-5.326973366947514e-10,7.777548198336221e-10,2.603786109282929e-10,-14.999999963074181,-2.1678025439574588e-10,2.8345647877488828e-09,3.857712825658665e-10,-9.572839655591573e-11,-5.038155705192318e-10,-5.57994800414469e-10,-1.4662180007865739e-12
0,3,0,192,256,inf,equal,unrestricted,1.1929217058708186,9.40080879158733e-10,-5.649357528049859e-09,1.0195420899972093e-09,4.46787444567554e-10,-7.252767043177676e-09,-4.1869810703588714e-09,-3.365586872656646e-10,-3.213253543891859e-10,1.7641304168740003e-09,1.8308267499696042e-09,5.289841902155934e-09,-1.9098076696349126e-08,14.999999876519952,5.1068779177726535e-09,-2.4298547388390386e-09
0,4,0,192,256,inf,equal,unrestricted,1.3319488721574968,-2.3322375996041972e-09,-3.867475685716558e-09,5.756965745563056e-10,1.418023303641719e-08,-1.4067421331689411e-09,-5.379460249301983e-09,-2.4117338361185766e-09,-5.510234896119714e-10,-3.6199854483779956e-11,2.0604494171630858e-10,1.1961331194720602e-09,5.369009398780731e-10,14.999999914398893,2.1664163399266575e-09,1.8406296385026166e-10
0,0,1,49,256,inf,equal,unrestricted,3.256827011257407,2.4915018129118392e-11,-2.699623178832492e-11,-2.5823075080601366e-11,1.2121723809824625e-10,-5.6766351369471234e-11,-2.086465626253895e-11,1.0919569387087722e-11,1.0354000243912337e-10,-1.1240341485608729e-10,1.6205078821437793e-10,-8.239063635890566e-10,2.9753698247858773e-11,2.0867881623397657e-11,-1.9869012744142348e-11,14.999999995929981
0,1,1,49,256,inf,equal,unrestricted,3.0196432755787144,-4.51493007646881e-10,-1.2898797646730482e-09,-4.972907077086309e-10,-2.144996123765819e-10,4.026687194914036e-10,5.346867439683078e-09,-4.623361290917916e-10,2.0517194177954594e-09,1.6178435405964358e-09,5.005307951909685e-10,2.669265466001707e-13,6.335693122869859e-10,3.285966531669081e-10,14.999999976198316,-1.5191781323502427e-10
0,2,1,49,256,inf,equal,unrestricted,2.9307620435430652,-2.0740225838037546e-09,-2.3039656670354427e-10,5.223325891137526e-09,-5.299326686014571e-09,-1.5305348675616034e-09,-1.4115843274635016e-09,14.999999960379709,-2.1040785734579153e-10,2.6454315271575546e-10,-6.134466166166935e-10,-2.628116195080105e-10,5.225974842832969e-10,-3.822533608183635e-09,-7.125279920735376e-10,2.0170619464875945e-09
0,3,1,49,256,inf,equal,unrestricted,2.629444767827817,5.482274651258692e-09,7.216393675974571e-10,-2.471921479079627e-10,-7.856831907316143e-09,-1.7059701251672903e-09,1.840009527888142e-08,3.0653586294824386e-09,-4.965098714478143e-09,-1.8272413456604905e-08,1.8940080048790727e-09,-14.99999983332003,-7.467451093783172e-10,-1.3429395249607682e-09,8.051949533291902e-09,9.114262444483881e-09
0,4,1,49,256,inf,equal,unrestricted,1.0199238418105383,1.5816046795571895e-09,1.7917265916454262e-10,-1.576981286122039e-09,-8.887406192355133e-10,7.436516499550189e-11,1.5813382591898936e-09,-1.8113563738298965e-10,1.0330857649902112e-09,-1.8176572718492517e-10,2.317871103757007e-10,1.3634721138101299e-10,8.01417631598857e-10,3.584396749440964e-10,-1.1358441253765876e-10,-14.999999983234776
0,0,2,15,256,inf,equal,unrestricted,4.435397690706723,-6.720597038553625e-11,-1.415921031639049e-10,-2.5873627777360455e-11,-1.4311564293259036e-10,-9.213168622658996e-11,-3.0590161130312945e-12,9.961823004719249e-11,1.505280116762184e-10,1.100007124420558e-10,6.531211721966807e-11,14.999999996578715,7.79360341396672e-12,1.0078850689386814e-11,4.707313772614184e-11,3.999009526211732e-11
0,1,2,15,256,inf,equal,unrestricted,4.972502659520123,1.4281764684588437e-08,4.689286938381024e-11,1.8766721440371675e-11,4.150668686459846e-11,2.6945935752134206e-11,3.891250959256734e-11,5.397738836034046e-12,-5.025332393859147e-12,-3.285837929503214e-13,-1.7374630264670374e-11,-4.5201198014385546e-11,8.69257297628466e-12,4.7347959648465625e-11,2.707297194912455e-11,14.999999984301533
0,2,2,15,256,inf,equal,unrestricted,3.6945710624997963,5.292682532221817e-12,1.8484129761300345e-11,-2.423203271936976e-11,-1.4397702953319255e-11,-2.937581687091058e-11,2.9667256249656174e-11,-2.8347293856432315e-07,-14.99999969707835,1.5123944224889203e-11,-1.9418728382429584e-10,-4.289824868585742e-13,-4.200893600289378e-09,-4.9888590064216863e-11,-3.1744807541604346e-11,3.2955281930731675e-11
0,3,2,15,256,inf,equal,unrestricted,4.860342377329775,1.2259936339181022e-11,7.870126406463989e-11,3.306991979818081e-11,-4.3753854570116245e-12,-5.040649051909607e-13,1.0006054067415077e-11,-4.3175341855212864e-11,-8.376053783170751e-11,7.675263069317534e-12,-2.1372682745272804e-11,-14.999999998224581,2.2701397266495087e-11,1.419880758869964e-10,-2.5642040548615964e-11,-3.2617556886930554e-11
0,4,2,15,256,inf,equal,unrestricted,5.104058931751131,-3.5964771626143484e-12,3.347418393085741e-11,-1.666705088175898e-11,-3.6877772715112825e-11,3.858609466567555e-12,-2.341414852166277e-12,-6.80729889939305e-12,-1.1195041545885072e-11,-5.161377619434923e-12,2.050767513354769e-11,9.14814088934315e-12,2.0356769488384944e-11,-8.041059269582504e-11,4.712079311302572e-11,-14.999999998108455
0,0,0,192,256,inf,equal,restricted,0.4867040893802421,1.9502732930296864,2.878726349888836e-10,2.791438290978465,-2.1597505169963934e-11,1.3681598055103965,0.4705011509255009,0.6181513793780201,0.5646497998360562,-1.7696065006783246,-1.4827493334652324,0.2801766219857953,1.4044447538471723,-2.2442124279747087e-11,-0.10929766727437437,2.1905514013669163
0,1,0,192,256,inf,equal,restricted,0.4487795583200127,1.7278332438107056,0.7142891539019826,1.3786691986699806,0.4523419541614099,0.6454934322434822,-0.6847548767012642,-1.444505932160502e-07,-0.7435077045380313,1.6346030663787907,-0.7674185192291002,-0.7078304965687744,-0.43566887500870416,2.1475123112716057,-0.23454185037520534,2.7255351702954034
0,2,0,192,256,inf,equal,restricted,0.37310479956237375,0.21858763757593266,0.7118130229572578,-1.3333800866530823,-0.3813027933895926,0.22968510332244665,2.039852447875616,1.0973670769156976,-1.6218868695311823,0.08620812645624648,-0.20888032911602233,1.4506524941617795,0.11728231608972783,0.9087694248948593,-1.938274075472549,-1.1784366170392833
0,3,0,192,256,inf,equal,restricted,0.5547926722910211,1.5777298505162927,-0.9796351104811818,0.34514649049771395,0.054005007851347236,0.19939218942254966,-0.6158266599967153,-6.442131569182097e-10,1.6226068592301948,0.8093706827591263,-0.6224739422332798,2.259686204747104,-1.0083425142930427,3.973435044958308,0.18601024930865726,0.7463391856308103
0,4,0,192,256,inf,equal,restricted,0.6164020734831996,0.20112550989193353,-0.7882492987034675,1.4230538618552,1.6079394873992456,0.9158628838013982,-1.6688569918849738,-0.6296143895628626,0.9379414547216356,6.083132993063963e-10,-0.9366017643367729,0.8664662921592966,0.6026706337790272,3.7340509839050586,0.07949996717396783,0.6080664681011096
0,0,1,49,256,inf,equal,restricted,1.4254290356104196,0.10001357311209433,0.7882325366071437,0.4105212478997834,0.9578623794032833,-2.732893195273712e-09,0.41110788071297316,1.9828571343064922,1.5784366422465548,-0.3396473222121762,1.2490971970257887,-2.30489128716238,1.0374501118956947,1.3067870473423544,0.007229818750375642,2.5258658147977644
0,1,1,49,256,inf,equal,restricted,1.512284906311141,0.2133363654111814,-0.5524016332011681,0.6492219243763895,-0.3577854520514527,1.0363375225901077,2.883036146524609,0.2339094190361156,2.5346244349187925,1.7601321320015422,-6.420921380379023e-11,-0.2284294302548529,0.8269679622073647,0.8132993130454473,2.8567850894166242,-0.05373317419298018
0,2,1,49,256,inf,equal,restricted,1.8763679462472649,-1.0503965137935019,0.08644330990779613,1.9583262953421605,-1.7754427430656143,-0.8986210018466766,-0.7611594495626635,4.786281284174281,2.3780752383729854e-11,1.1828470122258206,-1.3086134424569456e-10,4.656772507188147e-11,1.3228557434026107,-0.4558405699315517,-3.779994025353041e-11,0.7217860757689396
0,3,1,49,256,inf,equal,restricted,1.5401244139252128,1.3048634864979642,0.8903289823725731,-4.487937571894869e-12,-0.980268576213971,1.7957105585186482e-10,2.573056960201153,2.014993440167774,-0.1719684951187116,-0.9402036278919967,0.11101380382561732,-1.4019451715844105,0.6362220721070619,3.4862659397740287e-10,2.176503437317031,1.7986319455999489
0,4,1,49,256,inf,equal,restricted,0.6362049227755808,2.344471334894781,1.029044843846135,-1.3282229429303,-0.9678042569781222,0.2287891081377634,1.3638693994862197,1.8740726674418345e-11,1.7967912959769325,-1.8639661535617006e-11,0.013255102464369251,1.2180800283855788,1.6079381742013026,1.164324886995958,2.4338779308789262e-11,-1.9374086252572906
0,0,2,15,256,inf,equal,restricted,3.1865889138633583,-1.1379593055102724e-10,-0.37462998051606156,-2.198215584014193e-10,-2.1135544527614516,-0.02174483274904198,0.278342030456264,1.3133623949870759,2.9706217173436578,0.561544721373779,1.4344605637279606,5.595326641458741,2.064762516561912e-11,0.336412662445584,2.877261332388565e-10,9.963252572759538e-10
0,1,2,15,256,inf,equal,restricted,3.987023773757222,3.904433155374764,1.733007244931426,8.928252832447857e-12,3.710641927977128e-10,3.0763910889428354,0.7938079215254306,1.0640740396538234e-11,8.170859957629879e-13,2.5212862891635845e-12,-7.421441161563278e-12,-2.085312100860338e-11,7.246148949319466e-12,2.3860900269129828,6.981493573133673e-11,3.1062705616726984
0,2,2,15,256,inf,equal,restricted,2.1470750160843113,-4.45001973004117e-11,1.333627948478708,1.3297963206515215,-2.2712788939560927e-11,0.6179233466907414,0.010155350341603307,-2.4034976309727876,-2.1895335105252167,0.6265149973804199,1.5039076432952028,0.5661828879180638,-2.211278131598748,2.1380010642213603,-0.004416668557762937,0.06516449882733054
0,3,2,15,256,inf,equal,restricted,3.3008640762732404,1.7991318645234175e-10,2.934273906606965,1.3248550778666104,2.6739800516942236e-11,1.463737597728338e-10,2.054295815538124e-11,-3.4350196044516456e-11,-2.124344998538053,0.032205247153799035,-0.021480289827708294,-2.4035112120983357,1.280976557042702,4.308571939304953,-0.3301594521088591,-0.23962131867919706
0,4,2,15,256,inf,equal,restricted,2.45691404971905,-2.0392181602472577e-10,2.3279940240435715,-0.7603048069720826,-0.5734347436566635,0.37727441354307856,-5.223206875290634e-11,0.25769129092617654,0.10469685895592683,-0.28479457099699124,0.2245175438224423,2.15561041705069,0.8263559068551141,-1.5867733758494713,1.205891597918154,-4.314660448147931
0,0,0,384,512,1.0,size,unrestricted,0.6149945136512144,-3.830846920243899e-10,3.293774333254862e-09,1.804929020780481e-09,-14.999999919500278,-2.6099152234206946e-10,3.351001935520903e-09,1.5099457006043233e-09,-2.173648725098744e-09,-1.6392428395155528e-09,2.005057326579425e-09,-2.801147556512276e-09,7.07949989275925e-10,-2.8009803427911918e-09,4.264308737836697e-09,1.1187006556313318e-08
0,1,0,384,512,1.0,size,unrestricted,0.5925141035058736,1.7568596888054176e-10,-5.5910337640079135e-11,1.752772873979091e-11,2.2740649650668785e-12,-1.8845477050651154e-10,-2.4020842395756756e-10,-1.4615710398043444e-10,-2.1051975334317193e-09,1.829616714667966e-10,2.517798594712664e-10,-6.592456805053761e-08,-9.753515234564542e-12,2.560218571697545e-12,-3.2010873583487984e-11,14.999999926759136
0,2,0,384,512,1.0,size,unrestricted,0.7139693044159153,-1.3601313741208267e-09,-2.521727884408779e-10,-9.855695754125458e-11,-2.3671640358486896e-09,-2.3226089813326078e-11,-5.706682618269134e-10,-3.666149647934109e-13,-1.3894325878869427e-09,4.786320806378489e-10,6.299817057199833e-10,6.36540736435713e-10,1.2512561971271431e-09,7.094403761050835e-10,14.99999996316922,-8.06772605930327e-10
0,3,0,384,512,1.0,size,unrestricted,0.6072285956964922,1.4930675860507267e-10,-1.458064981826786e-10,1.2178145456758318e-10,3.2452525037355766e-10,-3.8074949917602316e-10,-2.049592946742993e-11,2.2039049346811646e-11,-1.545777926152484e-10,5.18223803033516e-11,5.318142962345834e-10,3.355336093869785e-11,-14.999999994824853,3.0820839279114187e-10,4.807240944293795e-10,-2.7403160115528745e-11
0,4,0,384,512,1.0,size,unrestricted,0.8567766811700395,-2.90960103916269e-09,-1.3830839975648154e-09,-6.855212999383813e-10,7.105568186374428e-10,-3.492037298538399e-10,4.340340012577355e-11,-1.0643163442204013e-10,2.94141010027808e-10,8.217375910177367e-10,5.066439298842027e-09,8.653156601592988e-10,4.072301377959582e-10,5.826071786705185e-10,14.999999955184988,9.094190023688099e-10
0,0,1,100,512,1.0,size,unrestricted,1.7095734342274358,2.7224139299217647e-09,1.708006484262115e-09,14.999999838200345,1.3349630000906433e-08,5.6988537801394365e-09,-5.439494941912132e-09,-7.596275591863482e-10,1.0426969025800944e-08,-6.596025991389141e-09,5.442657139190822e-09,-2.0470231230446906e-09,1.91331701464956e-09,3.981181334278377e-09,1.9780079006922253e-09,1.88049474433574e-08
0,1,1,100,512,1.0,size,unrestricted,1.9880078908879946,3.4931850039779765e-10,-5.052631318153139e-10,-1.1012138313784045e-09,-2.966312269523493e-09,-3.82016494985082e-10,14.999999875767346,-9.388290513647184e-11,2.1914153031197473e-09,8.116884226713125e-09,1.7785607703109505e-08,9.361208688448537e-10,9.70573265763906e-09,5.458002965517944e-09,3.6207097760538078e-09,-1.554273873422197e-09
0,2,1,100,512,1.0,size,unrestricted,2.9644439302702086,-6.226862377564849e-10,3.816431774992655e-10,3.391822830986206e-10,-9.579982200070692e-10,-7.093624783650576e-10,-2.0324494311257608e-10,14.999999966844264,-1.1069596547005445e-10,7.386035317805178e-11,2.346147013907528e-10,-4.353745503271289e-10,3.288234542034213e-10,-8.303688515838973e-10,4.600894070522465e-10,2.3788837964934476e-10
0,3,1,100,512,1.0,size,unrestricted,1.4519085562428693,2.484060270150939e-10,1.1342846160456108e-10,-3.9628180891383166e-11,-3.558463483811326e-10,1.0988901400243034e-10,1.3367832122798005e-10,-7.904465113349372e-11,-2.1826355131912392e-10,-14.999999994528316,1.4052602771664909e-10,-2.857125274913387e-10,1.1079488922040344e-10,-9.427805040803576e-11,2.1971830098717463e-10,3.564640810393306e-10
0,4,1,100,512,1.0,size,unrestricted,1.3590859102166093,-3.1883737412659426e-10,-7.313491087415748e-11,1.5135235887272085e-09,6.781700924520985e-11,-2.875105143612391e-10,1.1003657547634923e-09,-2.9686868815208644e-09,9.77811950555995e-10,-3.0094687077934677e-10,7.435125952632721e-09,5.582874249701711e-09,-1.1391058029900594e-10,14.999999966456384,-6.08816271577335e-10,-8.486705542619981e-10
0,0,2,28,512,1.0,size,unrestricted,2.4041028238645206,2.3490803002523088e-12,-6.6954078270602714e-12,5.453783853125763e-12,-2.7201330723355564e-10,8.618529026573319e-13,-3.621967277259484e-13,-7.18595807573824e-14,-1.8536370550418723e-11,-2.4216500666527204e-12,9.414292910534246e-09,14.999999987411977,9.581387806792372e-14,-4.803324409867312e-13,-3.9681452959690286e-13,7.67275860592025e-12
0,1,2,28,512,1.0,size,unrestricted,3.882622112051189,14.99999981766491,2.6374534303505e-09,-4.80403456176426e-10,5.275979325024205e-10,4.494918376320733e-09,4.9280122717019835e-09,1.7049547131644564e-09,-3.6423539328705783e-10,-1.4256435126796987e-09,-2.77384982733444e-09,-5.292781140320545e-08,1.6147725349627039e-09,2.516881767648521e-09,-1.0614378595989022e-09,3.128587159004782e-08
0,2,2,28,512,1.0,size,unrestricted,3.667313068104325,-9.052548955717906e-11,-7.552911957416107e-12,4.5423374038106307e-13,-6.878959532233034e-10,-6.189143321437536e-13,1.1311792981673057e-10,-6.644069275985705e-09,-4.401624241435634e-08,5.091099099099358e-11,-1.837100975158183e-11,-2.8538073629344247e-11,-14.999999939478283,-7.154229823462044e-11,1.1042680004126906e-10,7.447319636990894e-11
0,3,2,28,512,1.0,size,unrestricted,2.9691229937392762,6.027942157768994e-09,3.553154420840813e-09,2.185105576248381e-09,-4.5171240588896785e-09,3.82097175884129e-09,-1.7838299810069403e-09,-2.719015388882549e-09,-14.99999989065041,2.526569299169854e-09,-3.7193073778680656e-09,-3.3169522100029778e-09,-2.1669204887302105e-09,5.95748832073557e-09,-6.323310875122315e-10,6.765037758182601e-10
0,4,2,28,512,1.0,size,unrestricted,1.942731131335147,1.538924766492314e-11,-14.999999930530924,1.3432925782451088e-11,1.1488897576032077e-11,4.512843538248716e-12,-4.74251771181253e-09,-9.832388559141792e-12,-9.26446038633957e-13,-7.421712860210403e-12,-7.752139225121104e-13,2.2957504940967653e-10,-6.0791318856829605e-12,-5.506266076463241e-08,-2.394301331315531e-11,-2.5142152450884937e-09
0,0,0,384,512,1.0,size,restricted,0.5850420725309426,-7.523561985080858e-13,1.7057585037758067e-11,6.33708945816235e-12,-11.110720108718189,-4.3363131668769317e-13,1.9514789908795087e-11,4.808334507893527e-12,-6.158910852267178e-12,-3.984366787686815e-12,5.770124344880425e-12,-8.664023091796919e-12,1.8188964548433768e-12,-8.56061637856523e-12,3.2875747508914524e-11,3.8892798909979245
0,1,0,384,512,1.0,size,restricted,0.5922117221286337,-7.985975294633594e-13,4.516632304029079e-13,-1.5834448310143344e-13,-1.983726008356501e-14,7.724338293624163e-13,6.072992351525416e-13,8.011540274841897e-13,-3.5143343866906845e-11,-7.930830427893761e-13,-5.557606201581655e-13,-4.181012066607903,8.593920665746825e-14,-3.102217359653836e-14,2.725412169022267e-13,10.818987933194387
0,2,0,384,512,1.0,size,restricted,0.6706391643697792,-2.892118968651719e-11,3.752478372968364e-12,1.131316232896334e-15,-2.2517981795710593,-4.658985418835649e-12,1.032183128962496e-11,-3.823362823786617e-12,-1.9219096351732085e-10,-7.589123046708775e-12,-5.835744889450645e-12,7.738048327950518e-12,1.8145361017250346e-10,7.660389147032806e-12,12.748201816328551,-2.025558085971008e-11
0,3,0,384,512,1.0,size,restricted,0.5987336484223243,4.970001743971174e-12,-4.240183007361924e-12,3.6357430805384332e-12,1.9725770980024772e-11,-2.050063519618074e-11,-3.416744817473989e-13,4.019571481238046e-13,-4.967289355703583e-12,1.1173218498858238e-12,7.601407585316633e-11,6.547505634514342e-13,-12.494049840642363,2.5059501589596933,4.851151769933046e-11,-5.113508469750097e-13
0,4,0,384,512,1.0,size,restricted,0.8286428134506241,-3.4933674434320296e-11,1.558265151315711e-11,1.6372571663969362e-11,-1.7678287669137996e-11,8.164864352689207e-12,-2.5532617021279275e-12,1.8195811875930466e-12,-9.51086503420511e-12,-1.839542696050205e-11,2.151632923268366,-1.8338488905113735e-11,-1.2288268711781097e-11,-1.6476584566933394e-11,12.848367074613837,-1.8325252118269672e-11
0,0,1,100,512,1.0,size,restricted,1.574310546748273,1.2609465881327483e-11,8.41120993756475e-12,8.56051878664641,1.4793860073248597,4.18462062450016e-11,-2.3603797195283567e-11,-1.0188602031004826e-12,0.22830887507106512,-2.749821924452972e-11,3.645869190854877e-11,-6.5075286266568204e-12,7.500046922813342e-12,3.288199318480525e-11,8.704673072015353e-12,4.731786330483262
0,1,1,100,512,1.0,size,restricted,1.843443813530659,1.6834431896559447e-12,-4.4140890171347163e-13,-2.5283386143995937e-12,-1.2896419138250557e-11,-1.141072248998605e-13,9.134672440132244,4.4989261639993773e-13,9.337164137336684e-12,0.7128269857887269,4.754587353251354,3.5090028769046247e-12,0.39791322037469334,1.0919235656820263e-10,2.006666481158402e-11,-5.192257698879209e-12
0,2,1,100,512,1.0,size,restricted,2.2790654499527454,-1.8042233492387828e-10,1.3896377701811238,0.4947861598662038,-1.333098911660573,-1.3361160517187025,-1.609514358427722e-11,10.147774363541206,-5.838580916763086e-12,9.456236252909383e-11,3.992468984802546e-11,-1.0051669121468853e-10,4.223665871599593e-09,-3.0961640445551997e-10,0.2985867376553808,5.240513260099212e-11
0,3,1,100,512,1.0,size,restricted,1.3329174187073536,2.1647541371950684e-11,5.358197867628482e-12,-1.2665215045632717e-12,-2.879052065828318,5.351063526400299e-12,7.304765584529926e-12,-2.2491634897957878e-12,-3.8170960186549023,-5.787009449683887,6.479083273388271e-12,-2.5168424655831863,4.496359855293439e-12,-2.6087860089273265e-12,2.1267390188049955e-11,1.2563303042844959e-10
0,4,1,100,512,1.0,size,restricted,1.2235643619384469,-2.0459069294619467e-12,6.052557133349877e-13,3.065840835743004e-11,1.4145635041973396e-12,-2.1307056972626633e-12,1.6712462426679683e-11,-4.116982224059831e-11,1.4176530735102596e-11,-2.615185600189363e-12,2.735873531734961,2.3566686533959493,-1.1197232205837668e-12,9.907457814584271,-7.005708927640373e-12,-1.0079892757883133e-11
0,0,2,28,512,1.0,size,restricted,1.7681513009788783,-8.469192253692001e-12,1.9608187068629686,-8.818641983558041e-11,-2.203222369564478,7.394200111742442e-11,3.077343901747088e-12,7.600426411520995e-12,1.619792950343352,1.0779255460746764,3.0704794577864916,4.292902696582392,3.730165491235631e-12,-5.500857097886598e-12,4.0816195551835345e-12,-0.7748582724553694
0,1,2,28,512,1.0,size,restricted,2.788818073783869,4.630528280531316,0.3717234113223594,1.7757056807354771e-12,1.6830575421456685e-11,1.3878534748250686,1.541559995753442,0.4295896342289479,4.318287100282303e-12,4.768811757969068e-12,-0.17177709844694905,-2.8547389925622912,2.370205962737299e-11,1.5496970504282368,4.535128353775135e-12,2.0625320616423144
0,2,2,28,512,1.0,size,restricted,2.248359473934566,0.8121120291031532,2.947776313324211,3.6851925825909786e-11,-1.1222530421208017,0.4030454851086404,-5.2632919929037405e-11,-1.7624230654058464,-1.986078729199998,5.059110559449704e-11,-1.3570289453276844e-12,0.39930680002715263,-3.937097651504585,0.9644162391165042,-8.647543786436043e-11,-0.6654906445820595
0,3,2,28,512,1.0,size,restricted,2.2481797936772803,2.033959061827054,3.5647004230416273,3.691550692696274e-10,-6.923718773760707e-11,0.6761556787997649,-4.590728255670975e-12,-1.228700118018143e-11,-3.2646940607997834,0.341159588546396,-0.1534926665091197,-1.81441293712269,-4.8242964291508624e-11,3.1514255826181654,1.2520143988397765e-12,2.6590284154219385e-12
0,4,2,28,512,1.0,size,restricted,1.425844759057718,-3.102259835968586e-11,-1.766343640221362,-6.028971268849901e-11,-3.1891873839171816e-10,-1.3283325964345165e-11,-1.740920983386048,0.8399231024314664,0.3319651297494163,2.174839322659138,3.643719944493286e-12,2.153587073880283,0.18145565370667682,-2.2612982130646997,1.1347871784201686,-2.4148797018645354
0,0,0,384,512,inf,equal,unrestricted,0.6149945136512144,-3.830846920243899e-10,3.293774333254862e-09,1.804929020780481e-09,-14.999999919500278,-2.6099152234206946e-10,3.351001935520903e-09,1.5099457006043233e-09,-2.173648725098744e-09,-1.6392428395155528e-09,2.005057326579425e-09,-2.801147556512276e-09,7.07949989275925e-10,-2.8009803427911918e-09,4.264308737836697e-09,1.1187006556313318e-08
0,1,0,384,512,inf,equal,unrestricted,0.5925141035058736,1.7568596888054176e-10,-5.5910337640079135e-11,1.752772873979091e-11,2.2740649650668785e-12,-1.8845477050651154e-10,-2.4020842395756756e-10,-1.4615710398043444e-10,-2.1051975334317193e-09,1.829616714667966e-10,2.517798594712664e-10,-6.592456805053761e-08,-9.753515234564542e-12,2.560218571697545e-12,-3.2010873583487984e-11,14.999999926759136
0,2,0,384,512,inf,equal,unrestricted,0.7139693044159153,-1.3601313741208267e-09,-2.521727884408779e-10,-9.855695754125458e-11,-2.3671640358486896e-09,-2.3226089813326078e-11,-5.706682618269134e-10,-3.666149647934109e-13,-1.3894325878869427e-09,4.786320806378489e-10,6.299817057199833e-10,6.36540736435713e-10,1.2512561971271431e-09,7.094403761050835e-10,14.99999996316922,-8.06772605930327e-10
0,3,0,384,512,inf,equal,unrestricted,0.6072285956964922,1.4930675860507267e-10,-1.458064981826786e-10,1.2178145456758318e-10,3.2452525037355766e-10,-3.8074949917602316e-10,-2.049592946742993e-11,2.2039049346811646e-11,-1.545777926152484e-10,5.18223803033516e-11,5.318142962345834e-10,3.355336093869785e-11,-14.999999994824853,3.0820839279114187e-10,4.807240944293795e-10,-2.7403160115528745e-11
0,4,0,384,512,inf,equal,unrestricted,0.8567766811700395,-2.90960103916269e-09,-1.3830839975648154e-09,-6.855212999383813e-10,7.105568186374428e-10,-3.492037298538399e-10,4.340340012577355e-11,-1.0643163442204013e-10,2.94141010027808e-10,8.217375910177367e-10,5.066439298842027e-09,8.653156601592988e-10,4.072301377959582e-10,5.826071786705185e-10,14.999999955184988,9.094190023688099e-10
0,0,1,100,512,inf,equal,unrestricted,1.7095734342274358,2.7224139299217647e-09,1.708006484262115e-09,14.999999838200345,1.3349630000906433e-08,5.6988537801394365e-09,-5.439494941912132e-09,-7.596275591863482e-10,1.0426969025800944e-08,-6.596025991389141e-09,5.442657139190822e-09,-2.0470231230446906e-09,1.91331701464956e-09,3.981181334278377e-09,1.9780079006922253e-09,1.88049474433574e-08
0,1,1,100,512,inf,equal,unrestricted,1.9880078908879946,3.4931850039779765e-10,-5.052631318153139e-10,-1.1012138313784045e-09,-2.966312269523493e-09,-3.82016494985082e-10,14.999999875767346,-9.388290513647184e-11,2.1914153031197473e-09,8.116884226713125e-09,1.7785607703109505e-08,9.361208688448537e-10,9.70573265763906e-09,5.458002965517944e-09,3.6207097760538078e-09,-1.554273873422197e-09
0,2,1,100,512,inf,equal,unrestricted,2.9644439302702086,-6.226862377564849e-10,3.816431774992655e-10,3.391822830986206e-10,-9.579982200070692e-10,-7.093624783650576e-10,-2.0324494311257608e-10,14.999999966844264,-1.1069596547005445e-10,7.386035317805178e-11,2.346147013907528e-10,-4.353745503271289e-10,3.288234542034213e-10,-8.303688515838973e-10,4.600894070522465e-10,2.3788837964934476e-10
0,3,1,100,512,inf,equal,unrestricted,1.4519085562428693,2.484060270150939e-10,1.1342846160456108e-10,-3.9628180891383166e-11,-3.558463483811326e-10,1.0988901400243034e-10,1.3367832122798005e-10,-7.904465113349372e-11,-2.1826355131912392e-10,-14.999999994528316,1.4052602771664909e-10,-2.857125274913387e-10,1.1079488922040344e-10,-9.427805040803576e-11,2.1971830098717463e-10,3.564640810393306e-10
0,4,1,100,512,inf,equal,unrestricted,1.3590859102166093,-3.1883737412659426e-10,-7.313491087415748e-11,1.5135235887272085e-09,6.781700924520985e-11,-2.875105143612391e-10,1.1003657547634923e-09,-2.9686868815208644e-09,9.77811950555995e-10,-3.0094687077934677e-10,7.435125952632721e-09,5.582874249701711e-09,-1.1391058029900594e-10,14.999999966456384,-6.08816271577335e-10,-8.486705542619981e-10
0,0,2,28,512,inf,equal,unrestricted,2.4041028238645206,2.3490803002523088e-12,-6.6954078270602714e-12,5.453783853125763e-12,-2.7201330723355564e-10,8.618529026573319e-13,-3.621967277259484e-13,-7.18595807573824e-14,-1.8536370550418723e-11,-2.4216500666527204e-12,9.414292910534246e-09,14.999999987411977,9.581387806792372e-14,-4.803324409867312e-13,-3.9681452959690286e-13,7.67275860592025e-12
0,1,2,28,512,inf,equal,unrestricted,3.882622112051189,14.99999981766491,2.6374534303505e-09,-4.80403456176426e-10,5.275979325024205e-10,4.494918376320733e-09,4.9280122717019835e-09,1.7049547131644564e-09,-3.6423539328705783e-10,-1.4256435126796987e-09,-2.77384982733444e-09,-5.292781140320545e-08,1.6147725349627039e-09,2.516881767648521e-09,-1.0614378595989022e-09,3.128587159004782e-08
0,2,2,28,512,inf,equal,unrestricted,3.667313068104325,-9.052548955717906e-11,-7.552911957416107e-12,4.5423374038106307e-13,-6.878959532233034e-10,-6.189143321437536e-13,1.1311792981673057e-10,-6.644069275985705e-09,-4.401624241435634e-08,5.091099099099358e-11,-1.837100975158183e-11,-2.8538073629344247e-11,-14.999999939478283,-7.154229823462044e-11,1.1042680004126906e-10,7.447319636990894e-11
0,3,2,28,512,inf,equal,unrestricted,2.9691229937392762,6.027942157768994e-09,3.553154420840813e-09,2.185105576248381e-09,-4.5171240588896785e-09,3.82097175884129e-09,-1.7838299810069403e-09,-2.719015388882549e-09,-14.99999989065041,2.526569299169854e-09,-3.7193073778680656e-09,-3.3169522100029778e-09,-2.1669204887302105e-09,5.95748832073557e-09,-6.323310875122315e-10,6.765037758182601e-10
0,4,2,28,512,inf,equal,unrestricted,1.942731131335147,1.538924766492314e-11,-14.999999930530924,1.3432925782451088e-11,1.1488897576032077e-11,4.512843538248716e-12,-4.74251771181253e-09,-9.832388559141792e-12,-9.26446038633957e-13,-7.421712860210403e-12,-7.752139225121104e-13,2.2957504940967653e-10,-6.0791318856829605e-12,-5.506266076463241e-08,-2.394301331315531e-11,-2.5142152450884937e-09
0,0,0,384,512,inf,equal,restricted,0.19520732191436438,-0.05073612760849278,1.389866292649996,1.6327311689558717,-1.0900929361969391,-0.3118626674528916,1.944047844796841,0.11136549092946788,0.8244324833310954,-0.8590604329044574,-0.19105620839278598,-0.7780034966455612,0.49037616648038945,-0.12360432444281476,0.5242357775256761,0.5189476131986177
0,1,0,384,512,inf,equal,restricted,0.18617824704699007,1.26441091987176,0.4511771718650593,0.6658762290941767,0.6629841895951579,-0.6411220743632332,-0.08507930716821253,-0.7838351717449886,-0.08685914658040322,1.1243116649950724,0.48703331481362666,-1.481455590958875,0.30011939751181216,0.6837359700140894,-0.21443304928721368,1.1998925876232618
0,2,0,384,512,inf,equal,restricted,0.1571713652457039,-0.20764131487454526,0.4212484759812258,0.4122701619481939,-1.0099956958897673,-0.002690432301703199,0.024538824837689686,0.024736436547896857,0.30181408774767565,-0.3482881796410341,-0.09271874530589258,0.7138430299862035,1.0657942281429462,1.3809767687158259,1.4990357646750545,-1.037391790674871
0,3,0,384,512,inf,equal,restricted,0.24690418642557277,1.334690376482607,0.009627963566541503,0.8040272535372528,1.3362935879169915,-0.657628677164926,0.6844583088745911,0.5672330603359549,0.5655880105073808,0.5045024767821139,0.79004819688421,-0.014974102152907093,-0.8827742247057887,1.8317792059252918,0.5634852503594617,-0.3508237899066014
0,4,0,384,512,inf,equal,restricted,0.18682992430174816,-0.031110224793343477,-0.22141815447469324,0.3078589758563915,0.8191598182887442,0.1725778402309652,0.0700791763398328,0.5228217222435944,0.910052799718587,0.5618796912075625,0.9978446533358245,0.10391028205983521,0.09576807247725351,1.5560285870603405,1.4038054095779817,0.21439660556705908
0,0,1,100,512,inf,equal,restricted,0.9821956386074353,1.0721607213452387,0.8554960095714679,2.288373570322067,1.7099647198274452,1.7797071296767346,-0.3456744041260584,0.4130377135603434,1.5657147859257647,-1.0258891325151405e-10,1.154078305517846,0.05506108737125226,0.27951108310694905,1.4839546395451457,0.7660371916849171,1.2312286371792547
0,1,1,100,512,inf,equal,restricted,1.0996290903239156,1.154684266883235,0.20524965088285468,0.3052185651710967,-0.5344012506253231,0.1193991528178056,2.7773226372203834,0.7962895881245067,0.5936000537667384,2.326435703474021,1.1957493125277132,0.1605567537405565,1.374351093784918,1.7663217768079649,1.1433621861936303,-0.5470580073839257
0,2,1,100,512,inf,equal,restricted,1.1322797695282467,-0.29630214771859276,1.3555989004318287,1.338373128953465,-1.2705763150955973,-0.9126706738596535,-0.08831068393632467,3.6325571067106974,-0.27688446194449867,1.5726837583394169,0.20718899209025735,-0.054951842419008655,1.1916884391112552,-0.24685902359002548,1.1395680258770944,0.3992216646002927
0,3,1,100,512,inf,equal,restricted,0.7883109614116155,1.7638984497956225,0.985434883092385,0.2615694158138575,-1.3489937907380718,1.129697600372785,1.1827141236032728,0.8256835312199444,-1.346802816106901,-0.8923271336845581,0.24096570550164098,-1.093240901793855,0.6046283658830816,0.5430941402354841,1.6978706533977013,1.0830784676263066
0,4,1,100,512,inf,equal,restricted,0.6881295285240234,0.3881135829604748,1.004368158986314,1.8248651500967372,0.4081595563579368,0.32857117564786215,0.8393322646643353,-0.6886709500650655,1.178863778519478,0.420461602580883,1.4984941381343215,2.0606990349999084,-0.12445583157768161,2.8312812990079683,-0.32060361669127146,-1.083059857847463
0,0,2,28,512,inf,equal,restricted,1.374998417369738,-0.259875037248578,2.0478590162774926,-0.6447845090201981,-1.378916730974949,0.5566220956090053,0.4792789341386492,0.008339470306599945,1.7851277869595814,1.1790706775495552,2.0131676818661464,2.8134044842593418,-0.002120634788191179,-0.001538628704118271,-0.00560288453225283,-1.2592689252316869
0,1,2,28,512,inf,equal,restricted,2.195301237880751,3.1359261449766227,1.0808977571969836,0.218165681782925,0.5281116413577603,1.3868299769628607,1.7308528543281358,0.7200465684241262,0.2844569129898318,0.03512295761737503,-0.6265815394590628,-1.8684274050555378,0.18909728625696984,1.6695431925168713,1.863372785892984e-11,1.525940080615259
0,2,2,28,512,inf,equal,restricted,1.544345805066628,1.1113590230821393,2.0931947949858487,0.10235784242089901,-0.8345022906747793,0.303959678567297,0.5003598068920158,-1.6994446313299305,-1.1283495447934626,0.4509787828429154,0.0400085723969789,0.9644078563662611,-2.1995698481402384,0.35454211445918765,-0.8302678058056617,-1.1873869598920344
0,3,2,28,512,inf,equal,restricted,1.6973761929104865,2.3270855703519766,2.348031306266883,1.438324127009975,-1.3345547810458243e-07,0.9659296502531262,0.18181697612567269,-0.6926341292838923,-0.8732301111619877,1.1046831946501652,-0.7591482690122059,-1.7314721694983894,-0.4237298772081775,2.0990092603766843,-0.05490522291363783,1.1362752351094915e-10
0,4,2,28,512,inf,equal,restricted,0.9855026589718607,-0.14169404113387638,-0.643075365310375,-0.9329123435234363,-0.5514879362956756,-0.4609936718617156,-0.792469644824872,0.48712269073623,1.053609868957643,1.0010424792854467,0.043065318236830054,1.7646225868110725,0.7917000452510439,-1.1840183782598201,0.5673595031547158,-2.1889504781577
0,0,0,768,1024,1.0,size,unrestricted,0.6303953440425062,2.0875170340388115e-11,6.370171279675194e-10,-1.7668129239046212e-11,-14.999999995675447,1.4123551690517665e-10,8.040912984410984e-11,-8.325127959023062e-11,-3.04628941750778e-11,-8.671560490209807e-12,-5.535648147237727e-11,-1.0273675925701145e-10,-6.16037637649633e-11,-8.129874693944115e-10,2.8441277093745114e-11,1.560224409495082e-10
0,1,0,768,1024,1.0,size,unrestricted,0.4095196947467407,1.0914012923715549e-10,-2.026779813702497e-11,2.5477392065489452e-11,1.2669411093108621e-09,-2.7624143357622233e-13,-2.2019264923280054e-10,-6.217318849855244e-11,-9.805877958707859e-11,5.315692912158194e-11,14.999999992313528,-3.549324177982515e-10,-2.0179045870260016e-10,-9.00713928824767e-11,-9.990307004119742e-10,5.766183869125073e-10
0,2,0,768,1024,1.0,size,unrestricted,0.37451767365918714,-1.6509098902665514e-10,-1.8733130672552905e-09,-7.432794333540095e-10,-4.3652643445812965e-11,2.7437870954310734e-10,-2.3745614492109924e-10,-9.226058662451604e-10,-4.646120621766197e-11,5.828786887983688e-10,1.343652855411772e-10,-4.001459510472234e-11,-6.370416735388404e-11,-9.513962978294839e-11,14.999999990933697,-1.0710612717843222e-11
0,3,0,768,1024,1.0,size,unrestricted,0.5809942961983264,5.675004361730724e-09,1.5834985102034361e-09,3.37342993241886e-10,3.535640908411712e-09,-1.1550516078497852e-08,-2.0087197373556998e-09,-2.7808807385487114e-10,8.474777407476242e-09,1.031746549479496e-09,14.999999819820662,7.89677101724607e-10,-2.5192184478581484e-09,-9.203811288291586e-10,3.90945369984404e-08,-6.1332700773489314e-09
0,4,0,768,1024,1.0,size,unrestricted,0.5851822425097931,8.31610421010596e-11,-14.999999949226945,-1.574717909229918e-10,5.541159765348695e-10,-3.9038562912879364e-10,4.2908616889738527e-10,5.535924824966075e-12,3.5190207372601404e-10,2.8840487544686143e-09,3.072658034728077e-09,5.382761430354019e-10,1.5862306564653613e-09,-7.3365481914514e-10,7.527347144064851e-09,1.3246571249498532e-09
0,0,1,202,1024,1.0,size,unrestricted,1.0437110300885444,3.332458426643654e-11,6.228002391941943e-11,14.999999995746958,2.2458134507840306e-10,2.984892242847808e-10,-3.540468256732234e-10,3.560637174968176e-11,1.1816665378969893e-10,-1.1230247481932254e-11,7.93297559559618e-12,-4.290833116497833e-11,3.4909963892796737e-10,-5.042182923158403e-11,-8.977448404446428e-12,3.3391520168963856e-10
0,1,1,202,1024,1.0,size,unrestricted,1.7867657185399888,3.2588310817491946e-10,-6.211780713843981e-11,-3.610458276666686e-10,9.90273193489597e-10,1.208122257452819e-10,1.3244745049229491e-09,-1.3143919185628501e-09,1.0352116704929446e-09,3.6436701505179737e-10,14.999999964127294,1.3173636406748052e-09,1.5981819166418978e-09,1.8795845934465744e-09,2.720013512246022e-11,1.9482435356099578e-10
0,2,1,202,1024,1.0,size,unrestricted,1.4602948551467125,-3.867824766973063e-09,-8.957376639863251e-10,4.600025982217418e-10,-3.02840416138819e-09,-9.706748258601053e-10,-8.704732255781807e-10,14.99999995307708,-4.920482396325345e-10,2.6170590814883313e-09,1.3958705351150422e-10,-1.5734388709379749e-09,1.6171761856050188e-09,-1.8252384694239855e-09,2.108687094290826e-10,8.699189079393025e-10
0,3,1,202,1024,1.0,size,unrestricted,1.2709442602812109,2.369550964921747e-10,4.2514738897413953e-10,-4.07636048863041e-12,-1.7861071088292961e-10,2.8885473468057603e-10,1.3670137009015186e-10,-2.6791902387461662e-11,-5.826303230446515e-10,-2.2829732785622483e-10,1.1777632103017314e-10,-3.8447315090071096e-10,-2.1047421222546028e-11,-7.849470436228471e-10,7.456937982202761e-10,14.999999991936212
0,4,1,202,1024,1.0,size,unrestricted,0.9590095769808733,8.124259600164359e-11,-6.805527826926585e-10,7.258594806043372e-11,1.2208467012826981e-10,3.523588629852923e-11,-2.947930012891495e-11,3.208398801003713e-11,1.290306161065956e-10,5.556177142078268e-11,14.999999995177761,2.406329298225622e-10,1.2309302937689864e-10,3.9752484416982314e-10,-1.6764743554204624e-10,-1.5525612794937135e-10
0,0,2,54,1024,1.0,size,unrestricted,2.3286990590511247,-8.916390956609061e-11,7.251783626147361e-09,-4.736865605542974e-09,-2.3833948787414825e-09,1.442397485641411e-09,-1.6966308524571984e-09,4.109738879424755e-09,4.815284595500087e-08,1.541420474863831e-09,14.999999831799297,7.072526947698635e-09,4.442390368783519e-09,2.4193117525067966e-09,2.4846224480794645e-09,-3.82723809162135e-10
0,1,2,54,1024,1.0,size,unrestricted,2.1536515976424093,1.8232917378813188e-09,2.9083352422299663e-10,6.4893749663132225e-12,-1.7044623350473874e-10,-1.7189863842750674e-10,4.743637100960986e-09,-2.3156297992659828e-10,8.712505958688214e-11,-8.578829554830264e-10,-2.5402110380132147e-09,-1.4387761830239102e-08,5.815428387642228e-11,-8.156463732352651e-11,-1.5360068088073712e-10,14.999999965838633
0,2,2,54,1024,1.0,size,unrestricted,2.6777321588175176,7.829136336631821e-09,8.212498623778287e-10,-2.1495501941219002e-09,-8.818966460712195e-09,-9.052894288253228e-10,-1.0205685893800795e-09,3.129842208935834e-10,-1.6532085196805802e-09,-2.7335350624137687e-10,-2.5973983418656156e-10,2.2063844772720187e-10,-14.99999995359389,-1.497930926644849e-09,-1.7777610961348835e-10,-2.0871957109917076e-10
0,3,2,54,1024,1.0,size,unrestricted,1.5154229729289501,1.8629649733372e-10,8.639752791593754e-12,-8.785148248563794e-10,-6.423848331385974e-10,3.8929756634188606e-11,-9.628282442299183e-11,-7.062915869671626e-11,-5.341761434976587e-11,7.350679165933749e-10,1.129051151457173e-10,-6.606692390858545e-11,-5.056903887082451e-10,9.050348379213389e-11,14.99999999406729,-6.648875711897916e-11
0,4,2,54,1024,1.0,size,unrestricted,2.509203930190778,-6.480029372143615e-10,-14.999999948495521,-3.363664636014146e-10,-2.7099842046860244e-09,-5.3021522051521e-09,-4.355849998427e-09,-1.3129052760641202e-10,5.259653069129497e-11,3.919663123649194e-09,-1.6685567934439784e-10,1.7037888365561011e-09,-5.773527535660166e-10,-2.2955234896724307e-09,8.419079342408744e-09,-8.841497505438382e-10
0,0,0,768,1024,1.0,size,restricted,0.6237840727122981,-1.1912999954486798e-12,3.09685152343465,9.652293564445897e-13,-8.790786733897015,-2.5442502454428834e-12,-3.2111727835254197e-12,3.1979706056889875e-12,1.6116260601023132e-12,4.2999930464320675e-13,2.6375550370039355e-12,3.2391732089328216e-12,2.7983148130013667e-12,-3.1123617424477983,-1.6040281371162192e-12,-2.1328954078079667e-12
0,1,0,768,1024,1.0,size,restricted,0.4019572469207335,9.361664677963244e-14,1.3272600603687553e-13,-2.2364407597600984e-13,0.13649862390691866,-3.905147538610391e-14,-3.176618102371443e-12,3.138307067257775e-13,1.1788317561020844e-13,-3.3372397192855337e-13,9.296620723776526,-9.906930838740162e-12,-2.3738206537128907e-12,1.8957434243274146e-13,-1.3368334164318234,4.230047235557601
0,2,0,768,1024,1.0,size,restricted,0.36920818163451324,3.0293427712899947e-14,-1.0393875857402248,-7.645683747219985e-12,1.597686713640034e-13,1.0355806871418505e-12,-4.866212010190556e-13,-4.532029820588774,1.562182049625652e-13,5.4714322033130485e-12,-1.3500092823767045e-13,1.4104945767132738e-13,1.9983582861352305e-13,2.2248535886371465e-13,9.428582593548812,3.7315802876463534e-14
0,3,0,768,1024,1.0,size,restricted,0.5729504182677821,-1.490965343332432e-12,-2.1116774737089854e-12,-5.539394768706914e-13,-2.9641108138034283e-12,-5.90024011087323e-12,2.382888229822589e-12,3.2931122129562626e-13,2.076389165851723e-12,-1.4662396793709666e-12,10.010631701809688,-1.1396579006834273e-12,2.7070365409561134e-12,1.1998853756413366e-12,4.989368297885314,1.1442562472174855e-12
0,4,0,768,1024,1.0,size,restricted,0.5446856196557597,-8.936007223868443e-13,-7.994558585024261,4.844994905203596e-13,-1.9826442706548503e-12,1.4001169728820505e-12,-1.9010981090537682e-12,-2.851247583419533e-13,-1.7264410243322056e-12,0.2130679087690523,0.6572963356277856,-1.9889319571175826e-12,2.138267982239485e-11,1.8015605704671819e-12,6.1350771701283895,7.505600524253944e-12
0,0,1,202,1024,1.0,size,restricted,0.9541396378573028,9.758860837981603e-13,1.9730943930996776e-12,6.174744442963125,3.8541769037975144,0.45979502471663747,-0.8541445020859847,1.1683776678409335e-12,4.813309374563749e-12,-9.618276766132141e-14,2.958931719104469e-13,-1.033972549477671e-12,2.9009345295187967,-9.654425202754008e-13,-5.5499765549174135e-14,0.7562045968619479
0,1,1,202,1024,1.0,size,restricted,1.3967098966917184,3.4222387294250235e-12,1.6097602278125097e-13,-1.344715552547474e-12,0.06561019805268899,1.3536412847422483e-12,1.1743745265159145,-1.0738780226061975e-10,0.03209146603406088,2.919803804137744e-12,6.967683696643405,1.2970654216497695,2.5988705947615043,2.8643040962084365,7.614896565472236e-13,8.624596737071746e-13
0,2,1,202,1024,1.0,size,restricted,1.1684804660267816,-1.9189758305489413,-5.009264691322959e-13,6.732879578138416e-13,-1.8894127000650875,-2.250342789367857e-12,-1.5497391729354674e-12,6.774473864037144,2.3267970371107564e-13,3.1918546458352197,-1.7254142963730687e-13,-1.655183023737458e-11,1.225282959214495,-2.967678836930371e-11,-2.843496939625743e-13,4.805734624603365e-12
0,3,1,202,1024,1.0,size,restricted,1.2003141084278592,4.660520651229101e-11,0.9167956368556816,1.5696115607361088e-13,-1.1872790019063178e-11,2.8311372771911676e-10,1.1211216779937013e-11,-2.7924014973416954e-13,-0.6457837720624076,-1.1441838575761094e-11,7.489697519883488e-12,-5.0292492075859925e-11,-3.446529504340217e-13,-3.463503379913281,5.0941886967621075,4.879728513947028
0,4,1,202,1024,1.0,size,restricted,0.8549490787060249,8.847443481272959e-11,-2.9154721584024013,1.54870125299336e-11,0.13090976919708702,5.9963086767379044e-12,-1.2848417913683033e-12,4.183091525159117e-12,3.3721622764923646e-10,6.684997025688277e-12,5.07157741095302,1.7113189951934464,0.3010525885879109,4.869669075011782,-2.6730365507405088e-11,-2.076026164429853e-09
0,0,2,54,1024,1.0,size,restricted,1.4694610815243085,6.516387282763025e-11,1.955472921652098,-0.33312383228867487,-1.3215495565288756e-11,0.5345871235809865,-8.5597932529128e-12,1.1280994242627267,3.3601886689577403,0.4700474338012894,3.0589172604152766,1.6550228802113207,1.2803114959492095,0.6305753481511963,0.5936536105565221,-3.700742531478228e-12
0,1,2,54,1024,1.0,size,restricted,1.1420315277994906,2.25643676251694,1.2830843570620065,0.31984196584547,-0.24741473917588086,0.28496900323740554,2.095347344710545,0.044034762338420845,0.7423929015435471,-0.30533496318000125,-1.4462912313872855,-1.4880132758034266,0.7861597753603221,0.5965822573104489,0.30973508869013994,2.7943615557554247
0,2,2,54,1024,1.0,size,restricted,1.248880537204929,2.675425711062778,1.4807564381331038,-0.9567978504414674,-1.7865610364428668,-0.08182938830620105,-0.448232986131228,0.8612568972386435,-0.8561881294266449,0.5630428427194923,0.0703891888633173,0.8199449774883841,-2.1001912107639233,-0.43513924893255296,0.6529577310304336,-0.034040696312322954
0,3,2,54,1024,1.0,size,restricted,1.1039344797150707,2.048874195656284,0.5191465167623963,-1.149160648778973,-1.4418939346182909,0.9307647187603696,-6.070529739232677e-11,-2.1126402716361755e-11,-1.1937413811142833e-11,2.683808919081025,0.860685485234602,-7.762388534763629e-12,-1.6711731849973626,0.8590152567596251,2.8200654807072336,-0.015411658369663806
0,4,2,54,1024,1.0,size,restricted,1.3144438751529304,0.2193241991623319,-1.7345496237709384,0.1506505282670936,-1.3761157767878387,-1.009230330581052,-1.106702097728343,0.5389135654899514,0.573860832209087,2.005584085926928,0.012399660736423993,1.370013258033693,0.1380761438172215,-0.8548173568623931,2.286805679205755,-0.4928790313368001
0,0,0,768,1024,inf,equal,unrestricted,0.6303953440425062,2.0875170340388115e-11,6.370171279675194e-10,-1.7668129239046212e-11,-14.999999995675447,1.4123551690517665e-10,8.040912984410984e-11,-8.325127959023062e-11,-3.04628941750778e-11,-8.671560490209807e-12,-5.535648147237727e-11,-1.0273675925701145e-10,-6.16037637649633e-11,-8.129874693944115e-10,2.8441277093745114e-11,1.560224409495082e-10
0,1,0,768,1024,inf,equal,unrestricted,0.4095196947467407,1.0914012923715549e-10,-2.026779813702497e-11,2.5477392065489452e-11,1.2669411093108621e-09,-2.7624143357622233e-13,-2.2019264923280054e-10,-6.217318849855244e-11,-9.805877958707859e-11,5.315692912158194e-11,14.999999992313528,-3.549324177982515e-10,-2.0179045870260016e-10,-9.00713928824767e-11,-9.990307004119742e-10,5.766183869125073e-10
0,2,0,768,1024,inf,equal,unrestricted,0.37451767365918714,-1.6509098902665514e-10,-1.8733130672552905e-09,-7.432794333540095e-10,-4.3652643445812965e-11,2.7437870954310734e-10,-2.3745614492109924e-10,-9.226058662451604e-10,-4.646120621766197e-11,5.828786887983688e-10,1.343652855411772e-10,-4.001459510472234e-11,-6.370416735388404e-11,-9.513962978294839e-11,14.999999990933697,-1.0710612717843222e-11
0,3,0,768,1024,inf,equal,unrestricted,0.5809942961983264,5.675004361730724e-09,1.5834985102034361e-09,3.37342993241886e-10,3.535640908411712e-09,-1.1550516078497852e-08,-2.0087197373556998e-09,-2.7808807385487114e-10,8.474777407476242e-09,1.031746549479496e-09,14.999999819820662,7.89677101724607e-10,-2.5192184478581484e-09,-9.203811288291586e-10,3.90945369984404e-08,-6.1332700773489314e-09
0,4,0,768,1024,inf,equal,unrestricted,0.5851822425097931,8.31610421010596e-11,-14.999999949226945,-1.574717909229918e-10,5.541159765348695e-10,-3.9038562912879364e-10,4.2908616889738527e-10,5.535924824966075e-12,3.5190207372601404e-10,2.8840487544686143e-09,3.072658034728077e-09,5.382761430354019e-10,1.5862306564653613e-09,-7.3365481914514e-10,7.527347144064851e-09,1.3246571249498532e-09
0,0,1,202,1024,inf,equal,unrestricted,1.0437110300885444,3.332458426643654e-11,6.228002391941943e-11,14.999999995746958,2.2458134507840306e-10,2.984892242847808e-10,-3.540468256732234e-10,3.560637174968176e-11,1.1816665378969893e-10,-1.1230247481932254e-11,7.93297559559618e-12,-4.290833116497833e-11,3.4909963892796737e-10,-5.042182923158403e-11,-8.977448404446428e-12,3.3391520168963856e-10
0,1,1,202,1024,inf,equal,unrestricted,1.7867657185399888,3.2588310817491946e-10,-6.211780713843981e-11,-3.610458276666686e-10,9.90273193489597e-10,1.208122257452819e-10,1.3244745049229491e-09,-1.3143919185628501e-09,1.0352116704929446e-09,3.6436701505179737e-10,14.999999964127294,1.3173636406748052e-09,1.5981819166418978e-09,1.8795845934465744e-09,2.720013512246022e-11,1.9482435356099578e-10
0,2,1,202,1024,inf,equal,unrestricted,1.4602948551467125,-3.867824766973063e-09,-8.957376639863251e-10,4.600025982217418e-10,-3.02840416138819e-09,-9.706748258601053e-10,-8.704732255781807e-10,14.99999995307708,-4.920482396325345e-10,2.6170590814883313e-09,1.3958705351150422e-10,-1.5734388709379749e-09,1.6171761856050188e-09,-1.8252384694239855e-09,2.108687094290826e-10,8.699189079393025e-10
0,3,1,202,1024,inf,equal,unrestricted,1.2709442602812109,2.369550964921747e-10,4.2514738897413953e-10,-4.07636048863041e-12,-1.7861071088292961e-10,2.8885473468057603e-10,1.3670137009015186e-10,-2.6791902387461662e-11,-5.826303230446515e-10,-2.2829732785622483e-10,1.1777632103017314e-10,-3.8447315090071096e-10,-2.1047421222546028e-11,-7.849470436228471e-10,7.456937982202761e-10,14.999999991936212
0,4,1,202,1024,inf,equal,unrestricted,0.9590095769808733,8.124259600164359e-11,-6.805527826926585e-10,7.258594806043372e-11,1.2208467012826981e-10,3.523588629852923e-11,-2.947930012891495e-11,3.208398801003713e-11,1.290306161065956e-10,5.556177142078268e-11,14.999999995177761,2.406329298225622e-10,1.2309302937689864e-10,3.9752484416982314e-10,-1.6764743554204624e-10,-1.5525612794937135e-10
0,0,2,54,1024,inf,equal,unrestricted,2.3286990590511247,-8.916390956609061e-11,7.251783626147361e-09,-4.736865605542974e-09,-2.3833948787414825e-09,1.442397485641411e-09,-1.6966308524571984e-09,4.109738879424755e-09,4.815284595500087e-08,1.541420474863831e-09,14.999999831799297,7.072526947698635e-09,4.442390368783519e-09,2.4193117525067966e-09,2.4846224480794645e-09,-3.82723809162135e-10
0,1,2,54,1024,inf,equal,unrestricted,2.1536515976424093,1.8232917378813188e-09,2.9083352422299663e-10,6.4893749663132225e-12,-1.7044623350473874e-10,-1.7189863842750674e-10,4.743637100960986e-09,-2.3156297992659828e-10,8.712505958688214e-11,-8.578829554830264e-10,-2.5402110380132147e-09,-1.4387761830239102e-08,5.815428387642228e-11,-8.156463732352651e-11,-1.5360068088073712e-10,14.999999965838633
0,2,2,54,1024,inf,equal,unrestricted,2.6777321588175176,7.829136336631821e-09,8.212498623778287e-10,-2.1495501941219002e-09,-8.818966460712195e-09,-9.052894288253228e-10,-1.0205685893800795e-09,3.129842208935834e-10,-1.6532085196805802e-09,-2.7335350624137687e-10,-2.5973983418656156e-10,2.2063844772720187e-10,-14.99999995359389,-1.497930926644849e-09,-1.7777610961348835e-10,-2.0871957109917076e-10
0,3,2,54,1024,inf,equal,unrestricted,1.5154229729289501,1.8629649733372e-10,8.639752791593754e-12,-8.785148248563794e-10,-6.423848331385974e-10,3.8929756634188606e-11,-9.628282442299183e-11,-7.062915869671626e-11,-5.341761434976587e-11,7.350679165933749e-10,1.129051151457173e-10,-6.606692390858545e-11,-5.056903887082451e-10,9.050348379213389e-11,14.99999999406729,-6.648875711897916e-11
0,4,2,54,1024,inf,equal,unrestricted,2.509203930190778,-6.480029372143615e-10,-14.999999948495521,-3.363664636014146e-10,-2.7099842046860244e-09,-5.3021522051521e-09,-4.355849998427e-09,-1.3129052760641202e-10,5.259653069129497e-11,3.919663123649194e-09,-1.6685567934439784e-10,1.7037888365561011e-09,-5.773527535660166e-10,-2.2955234896724307e-09,8.419079342408744e-09,-8.841497505438382e-10
0,0,0,768,1024,inf,equal,restricted,0.17827040875246647,0.48989200892305246,1.390600692003669,0.29342222385699923,-0.6523062543394921,0.7092278861063892,0.5715731300446102,-0.6119139179822148,0.40172055804295775,0.015129630103901621,-0.47846170477048394,-0.4721176261022092,-0.27485529132073305,-0.5238508344855975,0.02152467372089541,0.27727033694731706
0,1,0,768,1024,inf,equal,restricted,0.11482208697373131,0.4639148395913237,0.42462462710624505,0.2589922557668208,1.0980327052021586,0.2954022250150673,-0.07463162267518819,-0.437742170627985,0.15639734970415614,0.4035283748941052,0.8042931475271021,-0.6746277739189874,-0.5179995518311153,-0.07074903501306062,-0.7783072666457125,0.5902602793968026
0,2,0,768,1024,inf,equal,restricted,0.08191627435007649,0.021418659490382366,-0.280207570643951,-0.42643022270789144,0.10890112405337395,0.7994834791735024,-0.4879029675837736,-0.7803621910535243,0.28607495558932916,0.5241263166027841,0.3161013485093422,-0.24250944247366593,-0.11880465558810469,0.2050737433076013,0.7290313833987521,-0.05072002076240608
0,3,0,768,1024,inf,equal,restricted,0.15948197211927115,0.6370411262711239,0.9751856173393444,0.050469839009529276,0.3524275834760142,-0.5146724523640072,-0.05661074609764446,-0.14367580067738403,1.146983663608177,0.40287660004436143,0.8892237851794181,0.05588696333138574,-0.24838050458084504,0.15434335488346398,0.6032858321647836,-0.7060358000241921
0,4,0,768,1024,inf,equal,restricted,0.11735486207334185,0.23580120497383256,-0.5283069455121405,0.0525184944776716,0.2505230048840783,-0.22197055748271072,0.38780814261327184,-0.138454926978543,0.6314755457183336,0.6998717136537959,0.6701605068239472,0.08327737464156366,0.665251866141934,0.002840037881079747,0.5518309065926721,0.4236042180158008
0,0,1,202,1024,inf,equal,restricted,0.6367772550788414,0.7029474679011781,0.9119193731550186,1.8682647990448367,1.6945353340272622,1.8083371000198374,-0.8874886288646128,1.037351309778914,1.1471194366474138,0.6850568940663317,0.24343187726577503,0.11736577717380788,1.7973812041614914,0.18916555008099195,0.4518497682363187,1.4577854792146436
0,1,1,202,1024,inf,equal,restricted,0.9173729439670129,1.4362575169527605,0.3831054269757198,1.860742069915552e-11,1.3316955561826844,0.7654949982411697,1.1458696673365363,-0.20857990946339436,1.1182177610786366,0.8005287964159854,2.3063128173842724,1.4832933627706644,1.747523864031653,1.8216291392053026,0.34691296898315854,0.10457821452283876
0,2,1,202,1024,inf,equal,restricted,0.6668631190175804,-0.456041622297364,-0.06279554516789747,1.1073407164211977,-0.9598699223639275,-0.24693322243141363,-0.43940756902278977,2.463079290310426,-0.14324487733687788,1.948511733541679,0.28481723439478707,-0.6295450791486343,1.482335258129867,-0.41748155464929215,0.7247949520617001,0.93236277053972
0,3,1,202,1024,inf,equal,restricted,0.7633222602534198,1.734428053758282,1.2876857565255135,0.5619376272313977,-0.3533486704065348,1.6162166307383412,0.7919599930165486,0.6504435128900103,-0.8843687914219616,-0.1254751283404089,0.9101507154818621,-0.6328293353895675,0.4951189117543978,-0.6932054510078927,2.235432125347496,1.7037891889456485
0,4,1,202,1024,inf,equal,restricted,0.5402774904088398,1.393963085395554,-0.7774061737077336,0.8626490580190487,1.0242731856374772,0.9088210405463889,-2.981685246996197e-11,0.7325179048299095,1.0352096451951065,0.8746037826925193,1.9551288379102747,1.4550302237296262,1.2387005594690192,2.1915405539149515,-0.002130432416021445,-0.5480255162050225
0,0,2,54,1024,inf,equal,restricted,1.096531662844327,-0.07097730808068871,1.8010046853748238,-0.8490820283994592,-0.4600982900743874,0.35182773756854446,-0.11203062333871662,0.7080744644955221,2.5542224709667893,0.5427644778479436,1.6735462577272704,1.229474947097287,0.785861804406147,0.9021559677017732,0.3826263569803763,-0.5214569430971152
0,1,2,54,1024,inf,equal,restricted,0.8187888578119938,1.4861202966493106,0.9306479025361521,0.34867728157257355,-0.1268285090896954,0.1619293960867419,1.4715184345904653,-0.258519710361642,0.7299907809266293,-0.2312788973515174,-1.104145957603225,-1.121852862003666,0.5370986222010842,0.3174809498471123,0.05735971168004944,1.8932187167921422
0,2,2,54,1024,inf,equal,restricted,0.9031182429012872,1.7958996159352334,1.3015638552628062,-0.7978066316822061,-1.2215773497682785,-0.04558678675070992,-0.1791258727252677,0.3748166485506042,-0.514464474853213,0.46479188664326054,0.022016075659151656,0.7146595684853358,-1.6222006073586297,-0.38613375273297645,0.3390771917309461,-0.198330465552847
0,3,2,54,1024,inf,equal,restricted,0.7643417781079569,1.0448693398723314,1.2487745065242217,-1.2447514312489436,-0.8156429990237001,0.6353852702365812,-0.24955281560887432,-0.7029368097363637,0.14251641572214674,1.6534471584233081,0.5730798318411146,0.13024363733670954,-1.5688341454129409,0.8772475017730184,1.2058895708974422,-0.6469310281862791
0,4,2,54,1024,inf,equal,restricted,0.8343921481297998,-0.3137092945955034,-0.8361135860104848,-0.3231976242932179,-1.1989453233163831,-1.2691452091737676,-0.6256054681100499,-0.40938642000274256,0.6608820967002442,0.9744003709373251,-0.03801625037856862,0.8720994373683557,0.0831670839747033,-0.3690854533303446,1.060104223814424,-0.5456881440862132
0,0,0,1536,2048,1.0,size,unrestricted,0.4626965610074505,2.0416980326875594e-10,2.8212178874979505e-10,2.7902054103510297e-10,-6.832974441034766e-11,3.0212576875581897e-10,1.8359024833584362e-10,-4.1108260253168004e-10,-2.249798607120225e-10,1.0075199008147107e-10,9.523497570898493e-11,7.398374037064685e-11,-2.785189649521989e-10,-14.999999979538554,1.84330266476777e-10,1.8812480010004667e-10
0,1,0,1536,2048,1.0,size,unrestricted,0.41947000345074265,1.0661882860750704e-10,-4.5950777152164324e-10,-3.2849047797957593e-10,-5.3669059046479453e-11,6.588539802498311e-10,-14.99999990124039,-7.652499971526151e-11,3.882386489928842e-10,-3.816960868609237e-11,8.568903817657592e-08,2.444262052918721e-11,-4.706819595268227e-10,-2.528040672436808e-10,-1.752165332410135e-11,1.0311796485152288e-09
0,2,0,1536,2048,1.0,size,unrestricted,0.3846884607972956,-2.8859643485830433e-10,-4.809314207634717e-09,-8.239802865888058e-10,2.8173698644204956e-10,3.5434579426398886e-10,-14.999999965694885,-4.0626095433307893e-10,1.0775804108773653e-09,5.182258359414025e-10,4.68455352340573e-10,-2.4446145487504725e-10,-7.44487279998932e-12,-3.10227798966033e-10,1.9966829876652795e-09,6.999571294125242e-10
0,3,0,1536,2048,1.0,size,unrestricted,0.3082088192797829,-14.999999948833361,8.48624524033136e-10,-7.680242908057036e-10,1.8742878855317896e-11,-9.498538089971196e-09,-2.9004903677384993e-10,1.1930237430837184e-09,9.334771802812712e-10,1.1531817619029147e-10,8.469485317703923e-10,1.0473918877776397e-09,7.054667146875639e-11,-9.06099150474889e-10,1.040994353737531e-09,-1.2617327062844983e-09
0,4,0,1536,2048,1.0,size,unrestricted,0.6380831793435014,1.7680374525578826e-09,-14.999999917438208,4.088856525112214e-10,-1.4778081495325353e-09,-1.2316146429050153e-09,4.6072787174860975e-09,1.8453666637701842e-10,7.302131078745837e-10,2.2060100511369973e-09,2.2503395016678237e-08,1.4331573238675515e-09,-1.2353444016039458e-09,3.198579487512156e-10,4.767579637978994e-10,7.3164796103696e-10
0,0,1,406,2048,1.0,size,unrestricted,0.6602381549675866,2.891631350826838e-11,14.999999997509779,1.5029575963674172e-11,3.9640402839887375e-10,2.0191555114656215e-10,-2.2764972880922316e-11,3.6640741208196536e-11,9.3511981095267e-11,5.668327969170956e-11,3.761737804521797e-13,-5.0279557778157065e-11,3.0587148513839565e-11,6.85640481856688e-11,-6.794813546151097e-11,3.205534449453828e-11
0,1,1,406,2048,1.0,size,unrestricted,1.1600085491719478,-3.460273971178308e-10,1.036910958749746e-10,2.623693791624268e-10,1.4053894793933635e-09,3.0768009197581944e-10,1.5730945575391404e-09,-7.62128852626318e-10,6.464350036753519e-09,1.0001019203398393e-09,14.999999939950696,3.826712306902634e-10,9.360998179770201e-09,1.182803872186246e-09,-3.796994215862678e-11,-2.6403088956538886e-10
0,2,1,406,2048,1.0,size,unrestricted,0.9504307077386416,-14.999999928791217,-4.709765419031803e-10,2.0507302556544601e-10,-1.2073106098879057e-08,8.268550621095301e-11,-1.7974751721174954e-09,4.344185108535765e-09,7.674861844765361e-10,1.4234193546907086e-09,-3.0606871748274546e-10,-1.3186050917008383e-09,4.2872932521392865e-09,-4.1419028123816277e-10,1.112490226171372e-09,-6.880035128177627e-10
0,3,1,406,2048,1.0,size,unrestricted,0.9287309223732987,3.0576169149242787e-10,1.7522459158816244e-10,-1.3044238714553246e-10,-7.30916947377974e-11,2.9484556169125708e-12,4.1495903556039426e-10,-2.383674766781359e-11,-6.434403971093271e-11,-3.651814829240673e-12,5.982911135560213e-11,-14.99999999575944,1.375089853232963e-10,-2.724744933689124e-10,6.636027346736347e-10,1.1845169406012905e-10
0,4,1,406,2048,1.0,size,unrestricted,0.8040238124159954,6.634264375579398e-10,-14.999999945386596,-7.54789578613062e-10,-2.0121769248727576e-11,1.2513806921138808e-09,1.5118937826762828e-09,-8.012327434254255e-10,3.425708836590584e-11,-2.4927871804482796e-10,2.989770990377674e-09,7.92953492307557e-09,2.041559318001351e-10,1.8053154368976046e-09,-1.3540345424199263e-09,2.4767456589587957e-10
0,0,2,106,2048,1.0,size,unrestricted,1.9410798948367631,9.901393293175367e-10,8.354825189007298e-10,-1.1948434635850038e-09,1.2882453479374465e-10,-1.3125208142787286e-09,-1.4538791171178204e-09,4.6368735708320236e-11,1.871414741067981e-09,-3.3743311007534854e-10,14.99999996684502,1.8633389688858232e-10,1.0325652823305722e-09,1.0671406246950558e-09,4.0476802938744153e-10,-3.040006988733067e-10
0,1,2,106,2048,1.0,size,unrestricted,1.8518161498478456,6.342412470366277e-09,2.261671265911484e-09,-1.6492560490694072e-10,-1.6009479734297975e-09,-1.8063301231026552e-09,7.9713418852638e-10,3.212274264477765e-09,8.456158942122573e-10,-1.069678924550326e-09,-7.947448062851418e-10,-14.99999992131169,-3.011682653618298e-10,-1.9023057773165724e-09,-2.1170313326130437e-09,1.2622635225377742e-08
0,2,2,106,2048,1.0,size,unrestricted,1.1465513744359688,2.329795406467206e-09,-7.898080389443693e-10,-3.010356693060427e-09,4.261395906382893e-10,-1.2118822385082836e-09,5.05139995815298e-10,2.7485477966853054e-09,-1.8284656496876814e-10,-3.4211412634119053e-11,-3.4291939121769997e-09,7.693385181372813e-10,-14.999999971229753,2.04275234479419e-10,3.5556967962206993e-09,3.3595321918518955e-11
0,3,2,106,2048,1.0,size,unrestricted,1.2486142711263681,1.643417735750943e-09,4.288304039327396e-09,-8.565095741515837e-10,-3.4905896007669324e-09,1.989968140718973e-09,-9.55917710004998e-09,-7.364534660406583e-09,-2.995953708804132e-09,14.99999990220193,-1.0070902433060073e-08,-2.45176473917957e-09,-4.645222238641806e-09,-1.3060660392678012e-09,4.1527131189865806e-09,-2.3552394313989245e-09
0,4,2,106,2048,1.0,size,unrestricted,2.2949726157222297,-2.3060157099195416e-10,-1.3002940578219972e-10,-5.930653356591181e-10,-9.725347730581877e-10,-14.99999996663468,-1.0566766770889124e-09,3.7735044014252383e-10,1.8233856386449e-10,2.046567534910399e-10,1.3460559223123214e-10,6.108190443959979e-10,-3.7223458651004315e-10,-2.1376530674273436e-09,-5.1762737422951394e-11,4.291987802373303e-11
0,0,0,1536,2048,1.0,size,restricted,0.40160238168052587,-7.374792204014718e-13,3.1780353004018944e-11,3.332702199477669e-13,-1.0773658822468923,7.2474542891827716e-12,-7.401564605587832e-13,-4.347566485651181,7.077837537192771e-13,-6.568531821458406e-13,-6.271964277402051e-13,-2.0953030969650093,4.4463243590401366e-13,-6.115905400645059,1.3638591343479003,-7.399363031626357e-13
0,1,0,1536,2048,1.0,size,restricted,0.4073452243052487,2.6043239031017336e-13,-1.807214909392394e-12,-8.300826874441884e-13,-6.461253129805804e-14,0.09766341628243028,-5.820643740127683,-1.141901351633227e-13,1.6795091014686568e-12,-2.4832181408196323e-14,6.931138068080301,6.85652405500147e-14,-1.8719001841292994e-12,-5.497903153496395e-13,1.1390133220470414e-14,2.1505547755129713
0,2,0,1536,2048,1.0,size,restricted,0.3502114868653165,-2.6054111091427397e-13,-3.6582204567634116,-5.0170553956922774e-12,3.331397202849459e-13,5.098852119231461e-13,-6.67790010919681,-4.834476380417557e-13,1.2614902698955646,1.1603055843968586e-12,8.884930881285266e-13,-2.2675203111186907e-13,1.4965222796997608e-14,-2.817101196850787e-13,3.402389164133786,3.6467625714152226e-12
0,3,0,1536,2048,1.0,size,restricted,0.2586176772551693,-6.317308498270512,6.680838186790303e-10,-2.076399497407419e-12,-6.618652542352706e-15,-4.825685178866378,-2.1276955790265268e-14,1.63983371729812,0.11270083084088824,1.4083265063484767e-13,2.567065481075117e-11,1.1009807414395538,9.366417473784571e-15,-6.946254609741626e-12,0.7007352733551797,-0.3027557591213735
0,4,0,1536,2048,1.0,size,restricted,0.5375446898163371,2.4167308131542914e-09,-6.413592789495308,-5.10482649898331e-12,4.550944072696269e-12,4.1785684773962214e-12,1.886812384080033,-3.263537735782349e-12,-4.813463868715377e-12,0.5491208912152081,6.150473932010065,2.2112212215580806e-11,5.0800670010293714e-12,-5.0242776616358115e-12,-5.036757797548365e-12,-4.077901697662314e-12
0,0,1,406,2048,1.0,size,restricted,0.5472454866764371,5.630588712513198e-12,4.789491761810638,2.9281435331815135e-12,4.271357205516239,3.107127868198707,-1.4949427443294437e-12,1.0925875654708963e-11,1.3764072122840048,0.6911432813001128,8.566071701130086e-13,-5.1323284369674214e-12,6.112730486912998e-12,0.7644726707886881,-1.5626868877529432e-11,5.456752082575024e-12
0,1,1,406,2048,1.0,size,restricted,0.9644513209396189,-8.24708480676724e-13,1.716270601055264e-12,4.162196271198834e-12,1.1847496963179278,5.812528438460998e-12,1.0436725524229735,-5.114237498703814e-12,3.523356115528182,0.45094228484372384,4.331056968771286,4.850129344476227e-12,3.8166557753847323,0.6495666066955095,7.039717911394574e-13,-8.099291429468093e-13
0,2,1,406,2048,1.0,size,restricted,0.6909817119583459,-3.1084797784849583,-5.16213101125832e-13,3.1016452892127494e-11,-2.578582015542797,3.246091713858837e-12,-0.5826656288131409,2.8529447889713078,0.5744173454498578,1.666749241202187,-8.735215347509803e-13,-0.05025355786982852,2.7309188065511973,-1.4141868570228555e-12,0.8549888370265305,-4.209660324236046e-12
0,3,1,406,2048,1.0,size,restricted,0.7982401542797594,2.326770165245999,1.4426262973710535,-2.0967865812616568e-11,-6.485313688916422e-12,1.3463001124923648e-12,2.442981642370209,-1.1558150773535948e-12,-4.959319955151933e-12,5.399819616178428e-13,9.943338277838925e-12,-2.98208440129841,0.6720401797142663,-0.9890567685597825,3.7970267986210113,0.34741374681078285
0,4,1,406,2048,1.0,size,restricted,0.5687032892759548,0.1348780896439295,-3.555510693035753,-1.255306757072081e-12,4.1028587868727264e-13,1.677166702138237,1.6111160046037598,-3.0678317271175247e-12,6.566815936458866e-13,-1.1436065355633342e-13,2.5732969941018284,3.591256427775262,2.303120290909457e-12,1.8567750885057068,-1.685965078772405e-10,1.9826847655621634e-12
0,0,2,106,2048,1.0,size,restricted,0.8186206185277367,1.3381738193592712,1.1847349505456388,-0.32977647300430896,0.6694108771894849,-0.25983553151727484,-0.8857512226338823,0.4602529607246651,1.6673944963244591,0.2336773713110731,2.8866605335007853,0.6503467198933603,1.449925144948782,1.4423689668249204,0.9536986595623784,-0.0666146702563452
0,1,2,106,2048,1.0,size,restricted,0.7952454433150249,1.7294495211217715,1.2867422118548306,0.4552719900672846,-0.40610708567234444,-0.050138599130415795,0.7913345586238567,1.606898871903165,0.8220067767888126,0.2196574436993417,-0.09383681317456088,-1.7052019593405174,0.21093520116173356,-0.27701520513432587,-0.3103905026266785,1.9989732978390773
0,2,2,106,2048,1.0,size,restricted,0.5503114801621269,1.5721929147312883,-0.20610105679324167,-0.7036885038396103,0.751328504195488,-0.19062989232788824,1.0193595597905953,1.6827771372844849,0.015783838609665216,0.5918203159075245,-1.0033300119118942,1.361668832374648,-1.5795219477774856,0.852641189944156,1.7223368407212167,0.49893571703965833
0,3,2,106,2048,1.0,size,restricted,0.6642899880476761,0.944261250008506,1.509881911285429,0.16333865949333556,-0.48554405736003103,1.2780369732047685,-0.9083740154459349,-0.7755887777604883,-0.3611731615356055,2.3272788809377296,-0.9462304806409013,-0.4469028514774293,-0.8570596088726513,-0.01581284939892347,1.3284165068932718,-0.5118687773897838
0,4,2,106,2048,1.0,size,restricted,0.6232305501854721,-0.06454629817849701,0.32862718584785094,-0.2763691241731248,-0.7939031513658852,-2.2160019421693247,-0.6971696412740599,0.9178650865228307,0.6396965968727257,0.9623276454491216,0.5243011962659507,1.1448297237668217,-0.026342532530109725,-1.197871342241794,0.4057226010258769,0.3680440995738064
0,0,0,1536,2048,inf,equal,unrestricted,0.4626965610074505,2.0416980326875594e-10,2.8212178874979505e-10,2.7902054103510297e-10,-6.832974441034766e-11,3.0212576875581897e-10,1.8359024833584362e-10,-4.1108260253168004e-10,-2.249798607120225e-10,1.0075199008147107e-10,9.523497570898493e-11,7.398374037064685e-11,-2.785189649521989e-10,-14.999999979538554,1.84330266476777e-10,1.8812480010004667e-10
0,1,0,1536,2048,inf,equal,unrestricted,0.41947000345074265,1.0661882860750704e-10,-4.5950777152164324e-10,-3.2849047797957593e-10,-5.3669059046479453e-11,6.588539802498311e-10,-14.99999990124039,-7.652499971526151e-11,3.882386489928842e-10,-3.816960868609237e-11,8.568903817657592e-08,2.444262052918721e-11,-4.706819595268227e-10,-2.528040672436808e-10,-1.752165332410135e-11,1.0311796485152288e-09
0,2,0,1536,2048,inf,equal,unrestricted,0.3846884607972956,-2.8859643485830433e-10,-4.809314207634717e-09,-8.239802865888058e-10,2.8173698644204956e-10,3.5434579426398886e-10,-14.999999965694885,-4.0626095433307893e-10,1.0775804108773653e-09,5.182258359414025e-10,4.68455352340573e-10,-2.4446145487504725e-10,-7.44487279998932e-12,-3.10227798966033e-10,1.9966829876652795e-09,6.999571294125242e-10
0,3,0,1536,2048,inf,equal,unrestricted,0.3082088192797829,-14.999999948833361,8.48624524033136e-10,-7.680242908057036e-10,1.8742878855317896e-11,-9.498538089971196e-09,-2.9004903677384993e-10,1.1930237430837184e-09,9.334771802812712e-10,1.1531817619029147e-10,8.469485317703923e-10,1.0473918877776397e-09,7.054667146875639e-11,-9.06099150474889e-10,1.040994353737531e-09,-1.2617327062844983e-09
0,4,0,1536,2048,inf,equal,unrestricted,0.6380831793435014,1.7680374525578826e-09,-14.999999917438208,4.088856525112214e-10,-1.4778081495325353e-09,-1.2316146429050153e-09,4.6072787174860975e-09,1.8453666637701842e-10,7.302131078745837e-10,2.2060100511369973e-09,2.2503395016678237e-08,1.4331573238675515e-09,-1.2353444016039458e-09,3.198579487512156e-10,4.767579637978994e-10,7.3164796103696e-10
0,0,1,406,2048,inf,equal,unrestricted,0.6602381549675866,2.891631350826838e-11,14.999999997509779,1.5029575963674172e-11,3.9640402839887375e-10,2.0191555114656215e-10,-2.2764972880922316e-11,3.6640741208196536e-11,9.3511981095267e-11,5.668327969170956e-11,3.761737804521797e-13,-5.0279557778157065e-11,3.0587148513839565e-11,6.85640481856688e-11,-6.794813546151097e-11,3.205534449453828e-11
0,1,1,406,2048,inf,equal,unrestricted,1.1600085491719478,-3.460273971178308e-10,1.036910958749746e-10,2.623693791624268e-10,1.4053894793933635e-09,3.0768009197581944e-10,1.5730945575391404e-09,-7.62128852626318e-10,6.464350036753519e-09,1.0001019203398393e-09,14.999999939950696,3.826712306902634e-10,9.360998179770201e-09,1.182803872186246e-09,-3.796994215862678e-11,-2.6403088956538886e-10
0,2,1,406,2048,inf,equal,unrestricted,0.9504307077386416,-14.999999928791217,-4.709765419031803e-10,2.0507302556544601e-10,-1.2073106098879057e-08,8.268550621095301e-11,-1.7974751721174954e-09,4.344185108535765e-09,7.674861844765361e-10,1.4234193546907086e-09,-3.0606871748274546e-10,-1.3186050917008383e-09,4.2872932521392865e-09,-4.1419028123816277e-10,1.112490226171372e-09,-6.880035128177627e-10
0,3,1,406,2048,inf,equal,unrestricted,0.9287309223732987,3.0576169149242787e-10,1.7522459158816244e-10,-1.3044238714553246e-10,-7.30916947377974e-11,2.9484556169125708e-12,4.1495903556039426e-10,-2.383674766781359e-11,-6.434403971093271e-11,-3.651814829240673e-12,5.982911135560213e-11,-14.99999999575944,1.375089853232963e-10,-2.724744933689124e-10,6.636027346736347e-10,1.1845169406012905e-10
0,4,1,406,2048,inf,equal,unrestricted,0.8040238124159954,6.634264375579398e-10,-14.999999945386596,-7.54789578613062e-10,-2.0121769248727576e-11,1.2513806921138808e-09,1.5118937826762828e-09,-8.012327434254255e-10,3.425708836590584e-11,-2.4927871804482796e-10,2.989770990377674e-09,7.92953492307557e-09,2.041559318001351e-10,1.8053154368976046e-09,-1.3540345424199263e-09,2.4767456589587957e-10
0,0,2,106,2048,inf,equal,unrestricted,1.9410798948367631,9.901393293175367e-10,8.354825189007298e-10,-1.1948434635850038e-09,1.2882453479374465e-10,-1.3125208142787286e-09,-1.4538791171178204e-09,4.6368735708320236e-11,1.871414741067981e-09,-3.3743311007534854e-10,14.99999996684502,1.8633389688858232e-10,1.0325652823305722e-09,1.0671406246950558e-09,4.0476802938744153e-10,-3.040006988733067e-10
0,1,2,106,2048,inf,equal,unrestricted,1.8518161498478456,6.342412470366277e-09,2.261671265911484e-09,-1.6492560490694072e-10,-1.6009479734297975e-09,-1.8063301231026552e-09,7.9713418852638e-10,3.212274264477765e-09,8.456158942122573e-10,-1.069678924550326e-09,-7.947448062851418e-10,-14.99999992131169,-3.011682653618298e-10,-1.9023057773165724e-09,-2.1170313326130437e-09,1.2622635225377742e-08
0,2,2,106,2048,inf,equal,unrestricted,1.1465513744359688,2.329795406467206e-09,-7.898080389443693e-10,-3.010356693060427e-09,4.261395906382893e-10,-1.2118822385082836e-09,5.05139995815298e-10,2.7485477966853054e-09,-1.8284656496876814e-10,-3.4211412634119053e-11,-3.4291939121769997e-09,7.693385181372813e-10,-14.999999971229753,2.04275234479419e-10,3.5556967962206993e-09,3.3595321918518955e-11
0,3,2,106,2048,inf,equal,unrestricted,1.2486142711263681,1.643417735750943e-09,4.288304039327396e-09,-8.565095741515837e-10,-3.4905896007669324e-09,1.989968140718973e-09,-9.55917710004998e-09,-7.364534660406583e-09,-2.995953708804132e-09,14.99999990220193,-1.0070902433060073e-08,-2.45176473917957e-09,-4.645222238641806e-09,-1.3060660392678012e-09,4.1527131189865806e-09,-2.3552394313989245e-09
0,4,2,106,2048,inf,equal,unrestricted,2.2949726157222297,-2.3060157099195416e-10,-1.3002940578219972e-10,-5.930653356591181e-10,-9.725347730581877e-10,-14.99999996663468,-1.0566766770889124e-09,3.7735044014252383e-10,1.8233856386449e-10,2.046567534910399e-10,1.3460559223123214e-10,6.108190443959979e-10,-3.7223458651004315e-10,-2.1376530674273436e-09,-5.1762737422951394e-11,4.291987802373303e-11
0,0,0,1536,2048,inf,equal,restricted,0.09604296543779685,0.4393200654792672,0.5229070983266224,0.5442741260528655,-0.37970950029574374,0.8081300303388836,0.5535919139653415,-0.6329934558820665,0.021443948811524758,0.06053082134929071,0.21407826076491135,-0.473909682060276,-0.2158773316102423,-0.48874357738275787,0.33482705741192326,0.288429791765174
0,1,0,1536,2048,inf,equal,restricted,0.08937204771607943,0.3410451194988606,-0.20340961860756696,-0.24786749562827803,-0.008864989206537104,0.8889376665081431,-0.3246433086754474,-0.22756979767604285,0.5445714525642226,-0.011807661410069236,0.8702021439994547,0.13484785976168018,-0.18754070335367665,-0.07715762294904531,-0.10830996976109432,0.7796496397918371
0,2,0,1536,2048,inf,equal,restricted,0.07400021995934324,0.1474369044702195,-0.4903018969958929,-0.2892008227617039,0.16694878710180927,0.6062920705526298,-0.4247196717109476,-0.33552093260077864,0.7405322908764568,0.2742052362129505,0.40269517608537675,-0.12008652555852867,0.2682808974568357,0.14472805289590096,0.4344649112833702,0.6304093996948671
0,3,0,1536,2048,inf,equal,restricted,0.04192655723486482,-0.4966448639220824,0.48962388515181726,0.11118011855257211,0.0006822727078825358,-0.1646405607352579,0.13628678092075266,0.6554460916289924,0.5903556362232821,-0.0591812614395565,0.33027543603461634,0.4844958466954766,0.2277840071901699,0.031378031867995336,0.2479435105190839,-0.2800790041148218
0,4,0,1536,2048,inf,equal,restricted,0.09962335577251298,0.35514989378150447,-0.8485551907560787,0.20405693730632163,-0.2344267320994064,0.24081188561038022,0.7672620470099628,-0.14584772174372485,0.2243053494657995,0.3666581067650072,0.875954564031518,0.2653132815551747,0.05135516104876504,0.22232040875362707,-0.06347260078661797,0.4474855900082363
0,0,1,406,2048,inf,equal,restricted,0.3445187097023598,0.7595413711801877,1.906570931949616,0.8992784760471466,1.9185927804654002,1.6005227813417287,-0.0634377727651233,1.034251951501168,1.268446217442443,1.35259728768035,0.4577546391430311,-0.07412702769086446,0.791929397300782,1.3064190195268077,-0.18871445288383445,0.5660609206368498
0,1,1,406,2048,inf,equal,restricted,0.5779760680651786,0.46240883044958286,0.45291335876577055,1.0778539017855788,1.414271787167797,0.9121990649652861,0.8930074977378553,0.18285529465705103,1.7198484603176338,1.154156729804696,1.8585214029241175,0.600390228698365,1.6893194644434533,1.301535602400929,0.3614746054840332,-0.04217717709801818
0,2,1,406,2048,inf,equal,restricted,0.34374434517414976,-1.062153430338025,0.15010168304270655,0.8662431148070293,-0.8666350168009205,0.5079409260459802,-0.5386509713155789,1.5972911851747444,0.7975363294943271,1.2372454014730172,0.0987438023401048,-0.34419069513955053,1.3425671819523042,0.24542638731267313,0.826580273038106,-0.06873077641769326
0,3,1,406,2048,inf,equal,restricted,0.4119962645356175,1.3889038430210268,0.9181989782362222,0.3413233828015508,-0.10865144010283509,1.0135724716143755,1.2393631129199987,0.39430707092393685,-0.2152541490095413,0.009466679283226033,0.748705590678101,-1.2325014089524051,0.6706526619071008,-0.2888362970348421,1.3935185724062427,0.8871090054643984
0,4,1,406,2048,inf,equal,restricted,0.28635802931400567,0.8214464210072752,-1.04724879968506,0.06632923175429598,0.44575361535515906,1.2801614498396767,1.088606617222063,-0.042518184959440354,0.4721641550891671,0.35355065000923214,1.4359047260153213,1.785661028253686,0.5251857817440343,1.1956883240855634,0.04242049375335381,0.4607617831981548
0,0,2,106,2048,inf,equal,restricted,0.5904347670641917,0.7597860969330299,0.8150388432237746,-0.9039926074328954,-0.045965299665572154,-0.30728163241914797,-0.7303766515512146,-0.2311170384592186,1.2945168535544376,-0.30414880807173456,1.955685332794766,0.3178033455905459,1.0157144556540905,0.8542516693344533,0.24012200265755096,0.28403250161550364
0,1,2,106,2048,inf,equal,restricted,0.6295923484041054,1.4020920756779598,0.9484301364102495,0.33654331266529086,-0.38329220751121906,0.01030487722375833,0.6684618557620939,0.9883525777433768,0.7689504524024733,-0.002688081368912832,-0.049520637373921525,-1.3275728619832468,0.1430734125900246,-0.3328439107189311,-0.3709905492863135,1.5913277867619526
0,2,2,106,2048,inf,equal,restricted,0.391779597235395,1.2743265213752575,-0.20850640087348324,-0.6871552307032729,0.25260151021458976,0.05153443148273006,0.6569198879988862,0.8700875477884472,-0.1196540247218462,0.09644352164001217,-0.9101024898396449,0.8913524406854509,-1.337678483792286,0.5886409246146892,0.9654288524608319,0.34208873274909524
0,3,2,106,2048,inf,equal,restricted,0.5014698886750423,0.8089563933089469,1.0463207493359679,-0.2638846364367035,-0.6992450495912723,1.0942865697374413,-0.4369422925853529,-1.0849200433439017,-0.3327660060813024,1.2368597303955922,-0.8179696442050662,-0.3378869503855987,-0.7994745001189051,0.0752073760051725,0.8095223051850007,-0.4379674772493522
0,4,2,106,2048,inf,equal,restricted,0.4855581884683812,-0.08598623324195535,0.34252311239384303,-0.49662839078654447,-0.8356551484659186,-1.6811517230358946,-0.32647006264132666,0.2724227652631783,0.5721235783083581,0.3822686560243228,0.4849688909366104,0.9276576577253594,-0.005207401169449822,-1.0542443276304285,0.10977202156786268,0.32632260558153625
0,0,0,3072,4096,1.0,size,unrestricted,0.29240222391926696,2.7536358930791094e-10,-2.6729443047983396e-11,-4.556584205850211e-10,1.0179183451797834e-10,3.9756632937876357e-10,3.891519312882217e-11,-7.365513301832527e-08,-3.520712224924659e-10,-5.5325062630160244e-11,3.12451955668008e-11,-2.6704198417744177e-10,-1.6536970000440239e-10,-14.999999916823025,4.29483896385313e-10,9.064462093776816e-11
0,1,0,3072,4096,1.0,size,unrestricted,0.25442778449012127,2.3813737415189974e-10,-1.7707067715454392e-10,1.369303500903222e-10,-3.7375565221287936e-11,14.999999930488281,-4.177556534628756e-10,1.6579528473886763e-10,-2.1502239409273483e-11,-3.143999464816713e-10,5.951100582662481e-10,-2.2811269222968717e-10,-8.156033174777031e-10,-1.1369743602128749e-08,-4.9003086137160356e-08,9.926837161060147e-11
0,2,0,3072,4096,1.0,size,unrestricted,0.4127575449638307,-1.8176802572953871e-10,-14.999999971970599,-5.543446277857332e-10,5.546050323126351e-10,1.2790976029579608e-10,-3.2055386069896035e-10,-2.125290491992777e-12,4.977791463668442e-10,5.629134933473289e-10,3.4578133889196426e-10,-5.241130727861407e-10,-2.296711903174583e-10,8.654157181152781e-11,2.662308727499465e-10,5.292656164062432e-10
0,3,0,3072,4096,1.0,size,unrestricted,0.21572338548123446,-6.699200623676927e-08,5.3708302232226437e-11,-6.911142054813505e-10,2.909565561503973e-10,1.9338405322098426e-10,-4.22085179560061e-10,3.101239011232848e-10,8.608000057705202e-10,-1.589921114963288e-10,14.999999921114998,-1.235670092725351e-11,2.0718185928946614e-10,-1.4585462139159942e-10,-8.928393549785095e-11,1.439934937529539e-09
0,4,0,3072,4096,1.0,size,unrestricted,0.30410247855971795,-2.2365473752484307e-11,-14.99999997741253,-1.0773770665785511e-10,1.4064184059820223e-10,1.5397885787039183e-10,6.373078362433693e-11,-4.1899924528583695e-11,-1.5507613650204074e-10,1.5533262614324617e-10,1.5151671549127684e-10,1.5471761309212465e-10,-7.045038644730755e-11,9.440454712478772e-11,-4.7904171371620275e-11,1.6752405340702698e-11
0,0,1,815,4096,1.0,size,unrestricted,0.4675192925929537,2.2210096191992957e-09,-1.8329872010691934e-09,1.0868435298663416e-09,8.320136198165775e-09,5.5201019221642336e-09,2.6741204055441297e-09,1.0662434721210728e-08,3.5802785296212955e-09,-4.143598456350651e-08,-14.999999791194321,-8.902942947583727e-09,-2.246532628579507e-09,-4.0601584885750013e-10,2.0162984516179484e-09,-3.0077989467555834e-09
0,1,1,815,4096,1.0,size,unrestricted,0.561035484046661,9.302579475491516e-12,9.995707483573449e-11,3.5670453248701404e-11,8.396713755668635e-10,4.0622720746955645e-11,6.389362939391903e-10,-2.9595862560259144e-11,2.549463328097592e-10,5.96211461274666e-11,2.6355753762046015e-10,9.82359782073242e-11,14.999999995408992,7.916228982043672e-11,-3.644282152648766e-12,9.109085607719873e-11
0,2,1,815,4096,1.0,size,unrestricted,0.51919797269361,-1.8618799899614918e-09,-1.2831894381722818e-09,5.386855386910208e-10,-1.184131157787172e-08,1.2204722356975597e-09,-2.0791297535878e-08,1.6745960305911637e-08,1.3746313550375356e-09,4.704076770697409e-10,-3.7154822600299884e-09,-2.060405721710551e-09,4.729444456483013e-09,1.201575334426279e-10,9.87709623184738e-10,-14.999999859374126
0,3,1,815,4096,1.0,size,unrestricted,0.5614947050750492,3.69651321678045e-11,4.375333118803888e-11,-9.383865388226517e-10,-4.8117470862967655e-12,-1.0249500857702025e-10,1.559401549429058e-10,-1.7934067902569842e-10,-2.0680193927603354e-10,1.034394330681851e-09,2.592979192601786e-10,-14.999999991053407,9.595531531688752e-11,-1.4818727085512443e-09,1.5373945414221923e-09,6.809872825040656e-11
0,4,1,815,4096,1.0,size,unrestricted,0.7405072186267194,4.3488102673663626e-11,-5.642145947813298e-10,-2.3588317050412116e-10,-2.1688729629476786e-10,-6.29128570388863e-11,1.8819327165505204e-10,5.096687601298789e-11,1.9318158841632955e-10,-1.6689079289649387e-10,14.999999973704206,4.3580588994442355e-10,1.4532584523974851e-09,4.6085584282191935e-10,-3.5247526093836044e-10,3.225743844867897e-10
0,0,2,209,4096,1.0,size,unrestricted,1.5039589976015066,-1.6816951589592207e-09,3.4961684406315578e-09,-1.1437919156772146e-09,-2.2572928251170252e-09,-1.5876227061479278e-08,-4.702844603102294e-10,-9.51887365176644e-12,3.942252574871537e-09,-2.441079459351926e-09,14.999999871802407,-6.647167156349119e-10,1.5894409972219048e-08,-1.2589748996818677e-09,2.264856684689031e-09,-3.9512762585862635e-09
0,1,2,209,4096,1.0,size,unrestricted,1.605876626413754,5.215539026524068e-12,-8.143272522294565e-12,1.0546398704266514e-11,-14.999999997654534,-3.670460988869283e-11,2.8682278510441803e-11,3.080612434349039e-11,-5.603060010585993e-12,-1.0098957136453253e-10,-3.411429713028102e-11,-3.4696303319482476e-10,3.463118353601195e-11,1.4626664319559543e-12,-2.02529939400951e-11,2.891156273698345e-10
0,2,2,209,4096,1.0,size,unrestricted,1.1453212522017047,6.046150830670046e-10,-8.548589781220496e-10,-9.301849779240528e-10,-1.2640620133057915e-09,2.1880965206601217e-09,1.1197360498508299e-09,1.0654857043020937e-09,1.4166290538575953e-10,-2.9010914900313955e-10,-14.999999962375973,-1.767342924310486e-11,-2.0681781295682088e-09,-8.467826370165494e-10,-1.8564268220555904e-10,-1.1659626375591666e-09
0,3,2,209,4096,1.0,size,unrestricted,0.9659876604027299,2.080525967854693e-12,1.5335146867643585e-10,-2.907461384684245e-10,-9.533964832952264e-11,2.959172409062564e-10,-6.90778390445592e-11,4.077358300560173e-12,-7.364843254955514e-10,14.999999991367636,-1.2986535392223813e-09,-5.4366328473628214e-11,4.5219517159148e-12,-1.4926344317205611e-10,8.744026293157888e-11,-1.3480085470468971e-09
0,4,2,209,4096,1.0,size,unrestricted,0.8088014791235979,-9.729311082137527e-10,-2.6615682096665863e-09,-2.9715799085725774e-11,-1.4850140979545363e-09,-5.408136365311153e-09,-14.999999920956977,4.318882818886362e-11,-1.120759671558418e-09,-3.333238018067552e-09,-7.97048426991797e-09,-2.7692392168441523e-10,-9.765834690144241e-10,-1.0742892695365709e-08,-9.796680689988228e-10,1.3292632657486834e-09
0,0,0,3072,4096,1.0,size,restricted,0.24469036642278594,0.6119746898656707,8.671389195965475e-15,-1.5050845265387223,-4.970022822080008e-13,2.5139744748872768,-4.595084570876753e-13,-3.9257202008945598,-0.4682609668552216,1.598207705952467e-14,-4.514299085433579e-13,-4.337790069436609e-12,5.150107463302032e-13,-3.5508262578655607,2.424158883046548,-5.394429820929962e-13
0,1,0,3072,4096,1.0,size,restricted,0.2350338836288258,0.00814787025199295,-1.0335493017242206e-12,1.5552876591500635e-12,2.82596803017905e-14,4.262837893941791,-0.19965932580308604,1.6942929226262575e-12,1.2876673926473308e-14,-2.796795487145813e-12,2.8256021620795027,-2.3797533639380577e-12,-2.0658004748305836,-2.658703747177644,-2.9792485259359003,9.053586392488018e-13
0,2,0,3072,4096,1.0,size,restricted,0.3106897319231747,3.935050297991356e-12,-5.264856507112025,-1.5107670404194616e-11,1.9918363592490498,-5.2142087188504755e-12,6.419201063190239e-12,-4.542608145384485e-13,0.7330649793134587,2.2648396435867855,-5.860274588435612e-12,-1.2878950227335795,4.785896964259652e-12,-3.663743744978684e-12,2.9500222414775776,0.5074852462016883
0,3,0,3072,4096,1.0,size,restricted,0.19858895089159045,-3.325624332467123,-2.48725677524094e-13,-1.131724713001845,3.513135195780192e-11,1.5035420612284427e-12,-1.6856890710941456e-11,8.208677940527848e-12,2.8008443013865656,-1.0785496202062223e-14,4.4197781212516265,-1.5562243568049426e-13,1.637277904038948e-12,4.208224016037948e-14,2.00017385944986e-14,3.3220285317892126
0,4,0,3072,4096,1.0,size,restricted,0.20284020974726683,2.232246605292852,-5.4391616769523035,6.259439764346599e-13,0.7233439124097415,0.7536766997645394,1.8570531473482041,-1.1530321408613102,1.567845091749281e-13,0.32995318114404104,2.495193081974388e-11,0.019087886405392496,-0.6017149813815206,-1.0022617832757312e-12,1.479702473628509e-13,1.8907297682891928
0,0,1,815,4096,1.0,size,restricted,0.27612453839748335,0.7194882553985463,-8.923788982572038e-12,0.6080279322718852,1.9489993345402896,1.7042477937416354,0.9846124204602817,1.734615900482833,1.3149170464231787,-1.5536491559699945,-1.930193878182018,-1.1090316963738336,-0.005990242384404272,0.24612018400239635,0.8062500732968715,-0.3338560864467557
0,1,1,815,4096,1.0,size,restricted,0.46961886971869093,-3.5803380441667172e-12,0.9645760152787385,-6.63598524580823e-12,2.7087104954118706,-2.9481345380441137e-12,2.582026205854554,3.2522038068544022e-12,1.9334535477192818,0.18084506488648794,1.9845984077749796,0.7736516193387805,2.8882362539355344,0.47732561449925354,-1.7813293709182733e-12,0.5065767749326348
0,2,1,815,4096,1.0,size,restricted,0.30652773649699755,-0.454506517607739,-0.08365854695538828,0.6932546379600509,-1.2008724638758541,0.7660904608452794,-1.626095670009914,2.1173835649605657,1.1175892241832175,0.8450502227539043,-0.8137746999648364,-0.4478167930181825,1.7452161194398503,0.521691297659319,0.7282187799727552,-1.8387810005976502
0,3,1,815,4096,1.0,size,restricted,0.4335240535305023,0.23524539763213803,0.5776154092477866,-1.0322121054641997,1.6432824761946665e-11,-2.329201017673669e-12,1.3317792476055368,-0.7692762453476137,-0.6458320232296054,2.4319712389152794,1.6589773128436074,-1.45554765508078,0.8186733208889906,-1.342324434791835,2.115959728837253,0.5845858799386133
0,4,1,815,4096,1.0,size,restricted,0.445320552873717,0.43759958218220024,-1.3292114859244577,1.2120626282312955e-12,-6.970779256298015e-13,0.37906547375930943,0.8714072273990249,0.2954827604213294,0.9199761789946477,0.07560155036991803,2.9586759898391892,1.7000191834455216,2.597795072921992,1.9662281600689415,-0.39997589142478546,1.0689614430950378
0,0,2,209,4096,1.0,size,restricted,0.61048832758545,-0.1679921406290161,1.1476904709517188,0.13103145747087425,-0.12759044689733945,-0.9321182422661565,0.20241607258870414,0.24303338823005047,1.1938394933393064,-0.0645563370913708,1.8877726879857246,0.22731708332744316,1.787386528837578,0.08253636946512986,0.8719100711874701,-0.5323257727642892
0,1,2,209,4096,1.0,size,restricted,0.5373533511253342,0.321591813031582,0.17626592430690757,0.5614463739116747,-1.2613205537515684,-0.12979271278706828,0.8336358356899901,0.7415793354539835,0.27755934007059346,-0.5039302178502656,-0.19482778786768007,-1.1072157128738604,0.866273215229203,0.42795052286639107,0.0637508455557653,1.695967525794493
0,2,2,209,4096,1.0,size,restricted,0.3221017301642816,0.6876707514887166,-0.3113452135255146,-0.26669976954451674,-0.4068756634826965,1.4400979046006401,1.0864874688803476,0.884881555023009,0.5263532296363992,0.3341743529715729,-1.546925650242108,0.21638853199046107,-0.7820189952166916,-0.1646096554921234,0.2197860910123728,-0.478707736647563
0,3,2,209,4096,1.0,size,restricted,0.3800908455726226,0.2094068975008014,0.9684498172551445,-0.45033107792015026,0.03309050716511131,1.213241468860346,0.09144410369446307,0.2618066839106991,-0.7151603885822334,2.0434401228341,-1.086229930515998,0.04262768098673279,0.2787240065770833,-0.10632167625199519,0.70544990569137,-0.9733263649825846
0,4,2,209,4096,1.0,size,restricted,0.19789968455716062,-0.16037423106597193,-0.48331953073593503,0.29083504620874534,-0.20444691072539564,-0.6752170815270035,-1.2732207567947078,0.25751549378816724,-0.007658926382369024,-0.3036908061450892,-0.8524898131734407,0.13171196202305077,-0.03736967993346286,-0.8750345731574073,-0.03167347171549408,0.68090536572593
0,0,0,3072,4096,inf,equal,unrestricted,0.29240222391926696,2.7536358930791094e-10,-2.6729443047983396e-11,-4.556584205850211e-10,1.0179183451797834e-10,3.9756632937876357e-10,3.891519312882217e-11,-7.365513301832527e-08,-3.520712224924659e-10,-5.5325062630160244e-11,3.12451955668008e-11,-2.6704198417744177e-10,-1.6536970000440239e-10,-14.999999916823025,4.29483896385313e-10,9.064462093776816e-11
0,1,0,3072,4096,inf,equal,unrestricted,0.25442778449012127,2.3813737415189974e-10,-1.7707067715454392e-10,1.369303500903222e-10,-3.7375565221287936e-11,14.999999930488281,-4.177556534628756e-10,1.6579528473886763e-10,-2.1502239409273483e-11,-3.143999464816713e-10,5.951100582662481e-10,-2.2811269222968717e-10,-8.156033174777031e-10,-1.1369743602128749e-08,-4.9003086137160356e-08,9.926837161060147e-11
0,2,0,3072,4096,inf,equal,unrestricted,0.4127575449638307,-1.8176802572953871e-10,-14.999999971970599,-5.543446277857332e-10,5.546050323126351e-10,1.2790976029579608e-10,-3.2055386069896035e-10,-2.125290491992777e-12,4.977791463668442e-10,5.629134933473289e-10,3.4578133889196426e-10,-5.241130727861407e-10,-2.296711903174583e-10,8.654157181152781e-11,2.662308727499465e-10,5.292656164062432e-10
0,3,0,3072,4096,inf,equal,unrestricted,0.21572338548123446,-6.699200623676927e-08,5.3708302232226437e-11,-6.911142054813505e-10,2.909565561503973e-10,1.9338405322098426e-10,-4.22085179560061e-10,3.101239011232848e-10,8.608000057705202e-10,-1.589921114963288e-10,14.999999921114998,-1.235670092725351e-11,2.0718185928946614e-10,-1.4585462139159942e-10,-8.928393549785095e-11,1.439934937529539e-09
0,4,0,3072,4096,inf,equal,unrestricted,0.30410247855971795,-2.2365473752484307e-11,-14.99999997741253,-1.0773770665785511e-10,1.4064184059820223e-10,1.5397885787039183e-10,6.373078362433693e-11,-4.1899924528583695e-11,-1.5507613650204074e-10,1.5533262614324617e-10,1.5151671549127684e-10,1.5471761309212465e-10,-7.045038644730755e-11,9.440454712478772e-11,-4.7904171371620275e-11,1.6752405340702698e-11
0,0,1,815,4096,inf,equal,unrestricted,0.4675192925929537,2.2210096191992957e-09,-1.8329872010691934e-09,1.0868435298663416e-09,8.320136198165775e-09,5.5201019221642336e-09,2.6741204055441297e-09,1.0662434721210728e-08,3.5802785296212955e-09,-4.143598456350651e-08,-14.999999791194321,-8.902942947583727e-09,-2.246532628579507e-09,-4.0601584885750013e-10,2.0162984516179484e-09,-3.0077989467555834e-09
0,1,1,815,4096,inf,equal,unrestricted,0.561035484046661,9.302579475491516e-12,9.995707483573449e-11,3.5670453248701404e-11,8.396713755668635e-10,4.0622720746955645e-11,6.389362939391903e-10,-2.9595862560259144e-11,2.549463328097592e-10,5.96211461274666e-11,2.6355753762046015e-10,9.82359782073242e-11,14.999999995408992,7.916228982043672e-11,-3.644282152648766e-12,9.109085607719873e-11
0,2,1,815,4096,inf,equal,unrestricted,0.51919797269361,-1.8618799899614918e-09,-1.2831894381722818e-09,5.386855386910208e-10,-1.184131157787172e-08,1.2204722356975597e-09,-2.0791297535878e-08,1.6745960305911637e-08,1.3746313550375356e-09,4.704076770697409e-10,-3.7154822600299884e-09,-2.060405721710551e-09,4.729444456483013e-09,1.201575334426279e-10,9.87709623184738e-10,-14.999999859374126
0,3,1,815,4096,inf,equal,unrestricted,0.5614947050750492,3.69651321678045e-11,4.375333118803888e-11,-9.383865388226517e-10,-4.8117470862967655e-12,-1.0249500857702025e-10,1.559401549429058e-10,-1.7934067902569842e-10,-2.0680193927603354e-10,1.034394330681851e-09,2.592979192601786e-10,-14.999999991053407,9.595531531688752e-11,-1.4818727085512443e-09,1.5373945414221923e-09,6.809872825040656e-11
0,4,1,815,4096,inf,equal,unrestricted,0.7405072186267194,4.3488102673663626e-11,-5.642145947813298e-10,-2.3588317050412116e-10,-2.1688729629476786e-10,-6.29128570388863e-11,1.8819327165505204e-10,5.096687601298789e-11,1.9318158841632955e-10,-1.6689079289649387e-10,14.999999973704206,4.3580588994442355e-10,1.4532584523974851e-09,4.6085584282191935e-10,-3.5247526093836044e-10,3.225743844867897e-10
0,0,2,209,4096,inf,equal,unrestricted,1.5039589976015066,-1.6816951589592207e-09,3.4961684406315578e-09,-1.1437919156772146e-09,-2.2572928251170252e-09,-1.5876227061479278e-08,-4.702844603102294e-10,-9.51887365176644e-12,3.942252574871537e-09,-2.441079459351926e-09,14.999999871802407,-6.647167156349119e-10,1.5894409972219048e-08,-1.2589748996818677e-09,2.264856684689031e-09,-3.9512762585862635e-09
0,1,2,209,4096,inf,equal,unrestricted,1.605876626413754,5.215539026524068e-12,-8.143272522294565e-12,1.0546398704266514e-11,-14.999999997654534,-3.670460988869283e-11,2.8682278510441803e-11,3.080612434349039e-11,-5.603060010585993e-12,-1.0098957136453253e-10,-3.411429713028102e-11,-3.4696303319482476e-10,3.463118353601195e-11,1.4626664319559543e-12,-2.02529939400951e-11,2.891156273698345e-10
0,2,2,209,4096,inf,equal,unrestricted,1.1453212522017047,6.046150830670046e-10,-8.548589781220496e-10,-9.301849779240528e-10,-1.2640620133057915e-09,2.1880965206601217e-09,1.1197360498508299e-09,1.0654857043020937e-09,1.4166290538575953e-10,-2.9010914900313955e-10,-14.999999962375973,-1.767342924310486e-11,-2.0681781295682088e-09,-8.467826370165494e-10,-1.8564268220555904e-10,-1.1659626375591666e-09
0,3,2,209,4096,inf,equal,unrestricted,0.9659876604027299,2.080525967854693e-12,1.5335146867643585e-10,-2.907461384684245e-10,-9.533964832952264e-11,2.959172409062564e-10,-6.90778390445592e-11,4.077358300560173e-12,-7.364843254955514e-10,14.999999991367636,-1.2986535392223813e-09,-5.4366328473628214e-11,4.5219517159148e-12,-1.4926344317205611e-10,8.744026293157888e-11,-1.3480085470468971e-09
0,4,2,209,4096,inf,equal,unrestricted,0.8088014791235979,-9.729311082137527e-10,-2.6615682096665863e-09,-2.9715799085725774e-11,-1.4850140979545363e-09,-5.408136365311153e-09,-14.999999920956977,4.318882818886362e-11,-1.120759671558418e-09,-3.333238018067552e-09,-7.97048426991797e-09,-2.7692392168441523e-10,-9.765834690144241e-10,-1.0742892695365709e-08,-9.796680689988228e-10,1.3292632657486834e-09
0,0,0,3072,4096,inf,equal,restricted,0.040572395294155544,0.37430698828727943,0.01492319111835093,0.002340347750917413,0.194649536524822,0.7924811479477766,0.16621546927778846,-0.47469342048271107,-0.07706494839233063,-0.03178010926030884,0.1334624187421904,-0.28027450921375596,-0.2178495245908212,-0.15578353922489532,0.4910372902748774,0.27744140579280685
0,1,0,3072,4096,inf,equal,restricted,0.04146895686820642,0.2550079784379137,-0.07644445523160774,0.15949585063481458,0.023475226865390678,0.712062180608985,-0.09620469860526291,0.025212632127332036,0.026832616916676346,-0.14206951650643704,0.621332434140561,-0.030436796059543185,-0.3335568308258365,-0.2685973972405222,-0.25216134086193254,0.41317583976807004
0,2,0,3072,4096,inf,equal,restricted,0.062453417890308095,-0.0500351075868288,-0.4646442504671456,-0.1294931121804995,0.3234341274849698,0.3915338847401813,-0.08015644594843244,-0.1278987035557544,0.41684249530511897,0.4305767066782964,0.36140610117439187,-0.25091557431211087,-0.031342708845411064,0.2505896207600043,0.5279183181228033,0.5806429355761957
0,3,0,3072,4096,inf,equal,restricted,0.03865051401669405,-0.39207793181197403,0.15247192368296186,-0.1404897871992462,0.253843686800561,0.4579862526528175,-0.16942781170703297,0.16696667310769006,0.5593280202082637,-0.04573023448555586,0.6273586279458718,0.05704762302019145,0.2285132995540973,0.16576973946638476,0.08217899617808566,0.6848109768271494
0,4,0,3072,4096,inf,equal,restricted,0.043542699821080645,0.4072324884568971,-0.5511969553071728,0.17778584584631993,0.2664886173210455,0.5995732634275532,0.4342515287243495,-0.3215449155649417,-0.04635475812885424,0.2877698890965497,0.36426457213139163,0.24635677898581537,-0.2231804994893586,0.31133773198579523,0.08736021497352595,0.548002288615048
0,0,1,815,4096,inf,equal,restricted,0.14245578771735068,0.5946237509249962,0.09425609276525461,0.5488247128286118,1.222393246407861,1.0260454149348053,0.7675656280338286,1.0110059821733197,0.8636058817256074,-0.5367212382089748,-0.7956496482276861,-0.44470119513809075,0.06938027895228235,0.4329072697078317,0.6475014281441294,-0.17018561038733757
0,1,1,815,4096,inf,equal,restricted,0.3194939256978273,0.47500677801854607,0.9601370841919836,1.1643463688210371,1.4728241669766897,0.91157557566245,1.2242879357243581,0.22286477779762942,1.4511295500461867,0.8380499863073636,1.1367646251900305,0.6097808104852231,1.322904731947163,1.422848791120462,0.2344651925465809,0.5257241223864361
0,2,1,815,4096,inf,equal,restricted,0.15436662705645607,-0.13463049530613613,0.08166186333291868,0.5331782208331629,-0.4389779362791706,0.540758014524767,-0.737988421405411,1.2077036136433332,0.7332093267604428,0.7597112977327737,-0.2729526471640838,-0.1268969313011614,1.0630236630081766,0.40751948601534627,0.5215045593162505,-0.9069100608819555
0,3,1,815,4096,inf,equal,restricted,0.1648117540990265,0.31301506651072414,0.3753382158788834,0.3211027306818046,0.1171721094905751,0.6989466014201982,0.7419731154949654,-0.27669490416635895,0.13959643341309727,1.167600085215967,0.7206948734692001,-1.4194532264676707,0.2116932717857067,-0.0455165445912002,1.0260031549578024,0.5496960355176008
0,4,1,815,4096,inf,equal,restricted,0.23841941397394226,0.47520406641420604,-0.5697988462935815,0.4205074887622723,0.22873105231793775,0.44079201943087615,0.5480051704186347,0.47090002407489084,0.792793263874403,0.1810102462082038,1.6194403442503444,0.8436605217179161,1.4004589041911402,1.402806582788185,-0.20549429015685358,0.5056164423270175
0,0,2,209,4096,inf,equal,restricted,0.4772730735986508,-0.4567824886749602,0.7766365691638872,-0.2665260439376291,-0.4339202407774869,-0.8416281684010101,0.06373797241667163,-0.21667958455060504,0.7760239426593827,-0.38340461078831845,1.3602196369130897,0.12491757777377788,1.234070848246099,-0.0832702718141831,0.5856717230969021,-0.17461843259453727
0,1,2,209,4096,inf,equal,restricted,0.4505437248454117,0.2252238055424874,0.11832874030486816,0.4098615317383482,-1.0862719591665042,-0.10808774893044591,0.69180447133323,0.5227903214621363,0.22113909028840967,-0.40956212214984944,-0.14010747889243394,-0.8857720060008939,0.7388225606068588,0.31184687686869855,0.06165539667545804,1.4874153658975293
0,2,2,209,4096,inf,equal,restricted,0.26370724371248366,0.4686277970440169,-0.32387848071646574,-0.35489442095597434,-0.4891278269593831,1.1816810256237504,0.834817300597413,0.5628135136445888,0.2801520579912204,0.1633069533987221,-1.2081636820362618,0.1566524626414361,-0.6714443520741343,-0.20065577252635902,0.12073253942341657,-0.3449936952684325
0,3,2,209,4096,inf,equal,restricted,0.2930815725912661,0.0573170008874589,0.4658748490612266,-0.6256555847076168,-0.34757795174605444,0.8773347941277503,0.050468201562103465,-0.11802743164131006,-0.7511622927307955,1.2161869739876343,-0.8864895291018282,-0.10163453368017472,0.062426043085140916,-0.1673592509697847,0.5319417208475841,-0.7576663196601364
0,4,2,209,4096,inf,equal,restricted,0.15894457308935517,-0.09631360338175818,-0.34174100013944714,0.31126113359055413,-0.0926835488851543,-0.5970935717560574,-1.0851103180434851,0.3126701459990423,0.04349311845739295,-0.10393753842595246,-0.7071833526757846,0.19452458578094636,0.04028248071777306,-0.7492762176005074,0.007864480328711395,0.5992447387941362
0,0,0,6144,8192,1.0,size,unrestricted,0.28308969763677255,3.3006839346152504e-10,3.204556770973134e-10,-3.5840362333952806e-11,-2.5976523158258456e-11,5.085537419236844e-11,-4.7493878677720106e-11,-14.999999990207199,8.640751565634424e-11,3.3174460378978004e-10,2.0048705533862128e-10,-7.659011735803523e-12,-4.0096522940114694e-11,-3.860203267700757e-09,5.2408810335506015e-11,8.379727929043947e-11
0,1,0,6144,8192,1.0,size,unrestricted,0.24593226486897346,2.6894643273100454e-09,-8.184006378258536e-09,-7.948674891678606e-10,1.2500620207496413e-09,-7.194283312000925e-10,-2.1860542872667208e-08,-7.42367832971117e-10,6.627565339742444e-10,-3.65877181102348e-08,-1.6152708895660807e-09,-4.073892984767897e-09,-14.999999841814555,-5.794546048928321e-09,-9.377726014130784e-09,-1.5163395711346142e-09
0,2,0,6144,8192,1.0,size,unrestricted,0.20454249068303007,-2.1332880325946942e-09,-2.6993372789955593e-09,-2.4521565228226753e-10,1.0579977366820368e-08,-8.310677849318175e-10,1.3369521727230684e-09,-7.91517575691929e-10,14.999999926554073,4.269829561635266e-09,1.802523338374617e-09,-4.424451538804044e-09,-1.657074394030605e-09,3.5602061312833186e-09,6.587963819398398e-10,1.580649470672944e-09
0,3,0,6144,8192,1.0,size,unrestricted,0.23043981065489874,-1.7055509286869159e-09,-5.177897475011416e-10,-14.99999994315708,9.315090224827049e-10,5.461449771899057e-10,-2.2307438365072537e-09,3.8261371041237553e-11,1.6542790079073992e-09,2.1865069142008514e-09,4.118102350318822e-09,-3.7113487491875337e-09,4.294882625838268e-09,-4.067814577437154e-09,2.8914328720923257e-11,-6.14711523703025e-10
0,4,0,6144,8192,1.0,size,unrestricted,0.1972168054324218,-2.6749402796833206e-10,-1.2376729806433598e-08,4.806164147331802e-09,4.948574483134848e-09,4.232719448678791e-07,14.99999937649337,-9.663232723616514e-08,6.860223567070263e-10,1.398889578372557e-09,-3.166831373391161e-09,-1.501383655001267e-09,1.8567080230234754e-10,3.2785624744558457e-09,-1.1182644993062893e-09,4.680353194910925e-09
0,0,1,1634,8192,1.0,size,unrestricted,0.43071145936521793,1.7858016800688934e-11,3.5039675989166177e-10,1.2746523467068291e-11,1.5591218447501627e-10,2.4066660512048214e-10,1.7510845611952612e-10,-2.9406731038418456e-10,3.227343585019977e-10,-3.518780816155796e-10,3.544765667842628e-11,-3.1124753687646254e-10,-14.999999977866707,-3.3354420921698324e-10,3.338576446239083e-10,-2.347479883704082e-10
0,1,1,1634,8192,1.0,size,unrestricted,0.4485999889518033,1.6937232572190135e-10,1.7422487310769843e-10,4.75880224969444e-10,4.928345446445005e-10,-1.5648471105435411e-10,-4.163150268597397e-11,-1.7393363070681294e-10,14.999999976549798,1.748782519063655e-11,2.04607122560219e-10,9.049050735739737e-10,4.70347568499588e-10,-9.812672646543688e-12,2.674468654958032e-10,3.926657940318414e-10
0,2,1,1634,8192,1.0,size,unrestricted,0.38537290695161097,-4.1479001919043845e-10,1.6907887832158165e-10,-6.153011827591904e-11,-3.696014493549608e-10,4.147804504807333e-10,-4.165290466501445e-10,3.6085299543687803e-10,14.999999976982325,-4.1661990938532407e-10,-4.18020273914316e-10,-3.694508685808189e-10,1.1778247163157033e-10,-2.336851610638953e-10,2.2200425852166572e-10,-9.181448164796776e-10
0,3,1,1634,8192,1.0,size,unrestricted,0.38241156234662244,-8.509780028627066e-10,-3.0301274900576227e-10,-14.999999941589131,7.072961178168426e-11,-7.738286757910619e-11,3.7700164414824104e-10,-1.7484882810287463e-10,-1.0095514711850039e-09,1.3005112172702588e-09,8.244587707385194e-10,-4.602368158126244e-09,4.538404038227608e-10,-1.9581601257260927e-10,5.87274455373182e-09,1.0938467828980012e-08
0,4,1,1634,8192,1.0,size,unrestricted,0.6817897984715955,-2.251310020624932e-10,-1.0911991778027603e-09,-1.9289569650157241e-10,9.059346011492559e-11,9.371835616689338e-11,-1.2758330396760526e-10,7.106673077787874e-11,-1.7983589987068805e-10,-1.6764343204611187e-10,1.8447811966057232e-09,4.158559481392417e-10,8.625726320918151e-10,8.002071403019834e-10,-8.602145140521547e-10,14.999999964465712
0,0,2,414,8192,1.0,size,unrestricted,1.1613086909379273,-4.075216568529297e-11,2.926348834740378e-10,-1.8581967095813467e-10,-5.569372875104568e-10,-6.801100481510956e-09,-5.600149026099258e-10,4.352397955300267e-10,1.1982498872577304e-09,1.3111876600393142e-10,3.5207088055406935e-09,3.311193919515348e-10,14.9999999530815,-2.988291816048493e-10,6.04133369173137e-10,-3.175211017484832e-10
0,1,2,414,8192,1.0,size,unrestricted,1.2721041572506286,2.4582194113655903e-10,2.431496105352999e-11,-4.390986334341251e-10,-3.502825660284146e-10,-1.6646670353105263e-10,1.5204604323592838e-10,1.378236972267122e-10,1.4535732253736e-10,-5.0502802185798e-10,-1.1288823888534169e-10,-5.287452097657426e-11,2.890832591950167e-10,-1.1455236965034695e-10,-3.80698282915621e-10,14.999999969335265
0,2,2,414,8192,1.0,size,unrestricted,0.9316951874362153,-2.4518083467572335e-10,-8.094036436036254e-11,-2.1281564253069232e-09,-3.738748049072758e-10,1.104393907864878e-08,5.105100308064755e-09,1.0642760200098464e-09,1.8247749774728383e-10,-1.1446778631688957e-10,-14.999999932004432,-1.0680254617449471e-09,-1.4812401005471589e-09,-2.9127732612343492e-09,5.659688452260562e-10,-1.7149286307548878e-09
0,3,2,414,8192,1.0,size,unrestricted,0.9278783717976048,-1.1587001851760741e-09,6.624451681453459e-10,-3.8450180480590796e-10,1.0883853440767846e-09,1.0509228590804509e-09,-7.017956475501832e-11,-6.526675253393617e-10,-4.1884982323492206e-09,2.3186451649282486e-10,-1.3039208714896302e-08,1.4365568246509618e-10,-2.2663862014002013e-10,-1.311129899394734e-08,2.517697970718828e-09,-14.999999899104928
0,4,2,414,8192,1.0,size,unrestricted,0.6934682715943703,3.8577950175299717e-10,-6.701849212558425e-09,-9.780769347125193e-10,1.4949614413327521e-09,-3.1685634508701315e-09,-1.506850837746709e-08,-14.999999832910557,-1.382265822812191e-08,-1.934285149119935e-10,-2.2462227492633615e-09,-3.32981438386638e-09,-2.0592741764295134e-09,-7.3870391228891235e-09,1.3171190554512013e-09,1.3690219172460394e-08
0,0,0,6144,8192,1.0,size,restricted,0.18245532644873483,1.943466357895456,1.7804041276847098,1.3987534621310367e-13,1.144902945692499e-12,0.21639917774032622,3.76708068281425e-14,-3.4488937999544276,0.448264188562551,2.196788679843298,1.4760967550894084,6.359325157754352e-13,1.9759811040171373e-13,-3.0537927187712977,2.681099274037478e-08,0.435894167627026
0,1,0,6144,8192,1.0,size,restricted,0.12921524090983985,1.3780346354941984,-1.1966336086871696,0.20594953202927177,1.0219099550488642,0.4652794796756254,-1.7925015721869226,0.15573500835545862,0.6954690944759337,-2.096393402340771,0.06559686911095743,-0.753732233574805,-2.8462140402279514,-0.7917435229129498,-1.3172607384523345,-0.07843139295057393
0,2,0,6144,8192,1.0,size,restricted,0.14491292768220773,-4.53595748169504e-12,-0.03330599340970756,-2.3875607864716174e-13,3.71019135558836,2.1836422875756775e-13,0.32479241602464043,3.637936832550229e-13,4.755539929338276,2.2287183913637336,0.8262330762672392,-0.8680224390033554,-5.926294050323855e-13,1.7228931890655852,6.422951633474174e-13,0.5303032098785442
0,3,0,6144,8192,1.0,size,restricted,0.16265611078917017,-4.135281154182302e-12,2.5879172530317237e-12,-3.25444821650265,0.2679143183299572,4.315671410639717e-12,-0.5719148400593527,-2.316319776926216e-12,0.9507412558414263,1.6229949626457871,2.4624083505708825,-1.9196619581152186,2.4982300612186616,-1.4516860364257287,-1.9832191326901217e-12,3.740167607959249e-12
0,4,0,6144,8192,1.0,size,restricted,0.1572141624599097,-2.5947183951575474e-13,-0.8521629777208997,1.171346113978657,1.0858573138741763,3.8007374793558917,3.8272908430920602,-2.7006150754288236,1.1230701726722414e-13,0.027039372349181173,2.5889151578466715e-13,1.638998540484745e-13,-2.472705693492631e-13,0.589884670778432,4.2415523155034874e-14,0.9450661533871109
0,0,1,1634,8192,1.0,size,restricted,0.2039093490097216,0.4982346289635436,1.365376501287889,0.42510767863343224,1.8692972781135724,1.092937791893735,0.8130324480238608,-0.3501866418781085,1.1582422814963411,-0.3656649617211339,-1.1057292598249866,-0.7922618140009293,-1.6188133115866754,-0.39888321615518163,1.4638711125917132,-0.12726637837951074
0,1,1,1634,8192,1.0,size,restricted,0.28021385077433464,0.5653945173690441,0.580898891213667,1.330646410061661,1.7055998699052695,5.968867935859793e-11,0.08375458408890006,-1.8564884198773117e-13,2.599405667325605,0.3708016375923895,2.249389754138802,2.3189508353020454,1.3749499333338198,0.16468888206360294,0.6928116120952342,0.9627074054123689
0,2,1,1634,8192,1.0,size,restricted,0.18455781583790248,-0.8529761517726272,0.7209900917089479,0.35728453484039213,-0.3281009122495031,1.4854477490483617,-0.9943411542133898,1.1463356053443772,2.221826429632962,-0.6296855010820477,-0.6482349516625543,-0.4745822367324017,0.665415249174203,0.004382079383123001,0.7442640263164157,-1.1489368924626413
0,3,1,1634,8192,1.0,size,restricted,0.22469981045917128,-0.4099843230617603,0.14305175892332497,-1.2749107208861765,0.5530864451100411,0.4140763750658885,0.7534155804748914,0.17698175266738048,-0.7067995800038492,1.8681468457235264,1.299082381510436,-1.1770965523896855,0.8016044226714645,0.12228133556768947,1.9298207838703603,2.113849323223183
0,4,1,1634,8192,1.0,size,restricted,0.30922119269163273,0.04243360760582739,-0.7309867222863291,0.1580543788360403,0.6515759260596845,0.7407628146510523,0.15420856558706741,0.4926052279493169,0.049632745540270265,0.3516455905560211,2.270764255144161,1.1194395641098238,1.51126326798875,1.4777260741347493,-0.7491414691016206,2.8376311285333404
0,0,2,414,8192,1.0,size,restricted,0.4087766695469204,0.3360614457019599,0.650218495186976,0.21221158202646645,-0.05836322373474129,-0.9093547318749505,-0.18672045600296736,0.6492844496887367,1.188952473715332,0.5945066187334076,1.5594120078898783,0.6458037922923432,1.8286051556168643,0.09498860410251977,0.7802764855579809,0.05972320925866801
0,1,2,414,8192,1.0,size,restricted,0.2959574875816566,0.7790712095813043,0.4314743907304611,-0.5135809695174368,-0.2782941480263519,0.10559793182859795,0.5895746803221648,0.5678122516052342,0.5691960050598441,-0.5036925758930919,0.16056126934583168,0.23352850907931733,0.869925859810585,0.12899678756155025,-0.44990485433212846,2.2298894048827402
0,2,2,414,8192,1.0,size,restricted,0.2943026077225094,0.28069614660515335,0.29923924276138253,-0.41373662793764365,0.19344574100252937,1.553281106380737,1.3332589637239756,0.7953749036281978,0.41406788083458473,0.4522240069082436,-1.0115117942852898,-0.1813961006635296,-0.3803589880277407,-0.5756189774575996,0.5762134832446372,-0.3191323100073983
0,3,2,414,8192,1.0,size,restricted,0.25441548657323004,-0.02405004132191303,0.544523303313959,0.18946220610741926,0.7690081182279204,0.7248580488862306,0.2544677246999319,0.026386644502864428,-0.6277421282678193,0.5763630411311415,-0.915958681934962,0.3672050617280894,0.2063918360528642,-0.9394932232001958,1.0067774578351003,-1.0795931739034181
0,4,2,414,8192,1.0,size,restricted,0.20666472926841623,0.37529070042491963,-0.45446836494504766,0.14911863552057897,0.6172432271072874,-0.0941043109527059,-0.7467009590529392,-1.0155444707822507,-0.8328774541526424,0.446745587947087,-0.007093505369255749,-0.22683968999498266,-0.007201467136819061,-0.5125906253574692,0.5097222443161877,1.3750643016463895
0,0,0,6144,8192,inf,equal,unrestricted,0.28308969763677255,3.3006839346152504e-10,3.204556770973134e-10,-3.5840362333952806e-11,-2.5976523158258456e-11,5.085537419236844e-11,-4.7493878677720106e-11,-14.999999990207199,8.640751565634424e-11,3.3174460378978004e-10,2.0048705533862128e-10,-7.659011735803523e-12,-4.0096522940114694e-11,-3.860203267700757e-09,5.2408810335506015e-11,8.379727929043947e-11
0,1,0,6144,8192,inf,equal,unrestricted,0.24593226486897346,2.6894643273100454e-09,-8.184006378258536e-09,-7.948674891678606e-10,1.2500620207496413e-09,-7.194283312000925e-10,-2.1860542872667208e-08,-7.42367832971117e-10,6.627565339742444e-10,-3.65877181102348e-08,-1.6152708895660807e-09,-4.073892984767897e-09,-14.999999841814555,-5.794546048928321e-09,-9.377726014130784e-09,-1.5163395711346142e-09
0,2,0,6144,8192,inf,equal,unrestricted,0.20454249068303007,-2.1332880325946942e-09,-2.6993372789955593e-09,-2.4521565228226753e-10,1.0579977366820368e-08,-8.310677849318175e-10,1.3369521727230684e-09,-7.91517575691929e-10,14.999999926554073,4.269829561635266e-09,1.802523338374617e-09,-4.424451538804044e-09,-1.657074394030605e-09,3.5602061312833186e-09,6.587963819398398e-10,1.580649470672944e-09
0,3,0,6144,8192,inf,equal,unrestricted,0.23043981065489874,-1.7055509286869159e-09,-5.177897475011416e-10,-14.99999994315708,9.315090224827049e-10,5.461449771899057e-10,-2.2307438365072537e-09,3.8261371041237553e-11,1.6542790079073992e-09,2.1865069142008514e-09,4.118102350318822e-09,-3.7113487491875337e-09,4.294882625838268e-09,-4.067814577437154e-09,2.8914328720923257e-11,-6.14711523703025e-10
0,4,0,6144,8192,inf,equal,unrestricted,0.1972168054324218,-2.6749402796833206e-10,-1.2376729806433598e-08,4.806164147331802e-09,4.948574483134848e-09,4.232719448678791e-07,14.99999937649337,-9.663232723616514e-08,6.860223567070263e-10,1.398889578372557e-09,-3.166831373391161e-09,-1.501383655001267e-09,1.8567080230234754e-10,3.2785624744558457e-09,-1.1182644993062893e-09,4.680353194910925e-09
0,0,1,1634,8192,inf,equal,unrestricted,0.43071145936521793,1.7858016800688934e-11,3.5039675989166177e-10,1.2746523467068291e-11,1.5591218447501627e-10,2.4066660512048214e-10,1.7510845611952612e-10,-2.9406731038418456e-10,3.227343585019977e-10,-3.518780816155796e-10,3.544765667842628e-11,-3.1124753687646254e-10,-14.999999977866707,-3.3354420921698324e-10,3.338576446239083e-10,-2.347479883704082e-10
0,1,1,1634,8192,inf,equal,unrestricted,0.4485999889518033,1.6937232572190135e-10,1.7422487310769843e-10,4.75880224969444e-10,4.928345446445005e-10,-1.5648471105435411e-10,-4.163150268597397e-11,-1.7393363070681294e-10,14.999999976549798,1.748782519063655e-11,2.04607122560219e-10,9.049050735739737e-10,4.70347568499588e-10,-9.812672646543688e-12,2.674468654958032e-10,3.926657940318414e-10
0,2,1,1634,8192,inf,equal,unrestricted,0.38537290695161097,-4.1479001919043845e-10,1.6907887832158165e-10,-6.153011827591904e-11,-3.696014493549608e-10,4.147804504807333e-10,-4.165290466501445e-10,3.6085299543687803e-10,14.999999976982325,-4.1661990938532407e-10,-4.18020273914316e-10,-3.694508685808189e-10,1.1778247163157033e-10,-2.336851610638953e-10,2.2200425852166572e-10,-9.181448164796776e-10
0,3,1,1634,8192,inf,equal,unrestricted,0.38241156234662244,-8.509780028627066e-10,-3.0301274900576227e-10,-14.999999941589131,7.072961178168426e-11,-7.738286757910619e-11,3.7700164414824104e-10,-1.7484882810287463e-10,-1.0095514711850039e-09,1.3005112172702588e-09,8.244587707385194e-10,-4.602368158126244e-09,4.538404038227608e-10,-1.9581601257260927e-10,5.87274455373182e-09,1.0938467828980012e-08
0,4,1,1634,8192,inf,equal,unrestricted,0.6817897984715955,-2.251310020624932e-10,-1.0911991778027603e-09,-1.9289569650157241e-10,9.059346011492559e-11,9.371835616689338e-11,-1.2758330396760526e-10,7.106673077787874e-11,-1.7983589987068805e-10,-1.6764343204611187e-10,1.8447811966057232e-09,4.158559481392417e-10,8.625726320918151e-10,8.002071403019834e-10,-8.602145140521547e-10,14.999999964465712
0,0,2,414,8192,inf,equal,unrestricted,1.1613086909379273,-4.075216568529297e-11,2.926348834740378e-10,-1.8581967095813467e-10,-5.569372875104568e-10,-6.801100481510956e-09,-5.600149026099258e-10,4.352397955300267e-10,1.1982498872577304e-09,1.3111876600393142e-10,3.5207088055406935e-09,3.311193919515348e-10,14.9999999530815,-2.988291816048493e-10,6.04133369173137e-10,-3.175211017484832e-10
0,1,2,414,8192,inf,equal,unrestricted,1.2721041572506286,2.4582194113655903e-10,2.431496105352999e-11,-4.390986334341251e-10,-3.502825660284146e-10,-1.6646670353105263e-10,1.5204604323592838e-10,1.378236972267122e-10,1.4535732253736e-10,-5.0502802185798e-10,-1.1288823888534169e-10,-5.287452097657426e-11,2.890832591950167e-10,-1.1455236965034695e-10,-3.80698282915621e-10,14.999999969335265
0,2,2,414,8192,inf,equal,unrestricted,0.9316951874362153,-2.4518083467572335e-10,-8.094036436036254e-11,-2.1281564253069232e-09,-3.738748049072758e-10,1.104393907864878e-08,5.105100308064755e-09,1.0642760200098464e-09,1.8247749774728383e-10,-1.1446778631688957e-10,-14.999999932004432,-1.0680254617449471e-09,-1.4812401005471589e-09,-2.9127732612343492e-09,5.659688452260562e-10,-1.7149286307548878e-09
0,3,2,414,8192,inf,equal,unrestricted,0.9278783717976048,-1.1587001851760741e-09,6.624451681453459e-10,-3.8450180480590796e-10,1.0883853440767846e-09,1.0509228590804509e-09,-7.017956475501832e-11,-6.526675253393617e-10,-4.1884982323492206e-09,2.3186451649282486e-10,-1.3039208714896302e-08,1.4365568246509618e-10,-2.2663862014002013e-10,-1.311129899394734e-08,2.517697970718828e-09,-14.999999899104928
0,4,2,414,8192,inf,equal,unrestricted,0.6934682715943703,3.8577950175299717e-10,-6.701849212558425e-09,-9.780769347125193e-10,1.4949614413327521e-09,-3.1685634508701315e-09,-1.506850837746709e-08,-14.999999832910557,-1.382265822812191e-08,-1.934285149119935e-10,-2.2462227492633615e-09,-3.32981438386638e-09,-2.0592741764295134e-09,-7.3870391228891235e-09,1.3171190554512013e-09,1.3690219172460394e-08
0,0,0,6144,8192,inf,equal,restricted,0.020405399490607403,0.28874734288444603,0.2950927183561902,0.06942305109520336,0.13241511383500087,0.22448082736343827,0.10955359411908544,-0.3429906597106121,0.17604403056008924,0.29311982002268255,0.2743118992401041,0.15782305146002837,0.010307104212730584,-0.17604170814390135,0.1247610468136329,0.20871069043271692
0,1,0,6144,8192,inf,equal,restricted,0.009314018578035703,0.1714471456578413,-0.0669770994144938,0.028502748126319134,0.15876784319055826,0.1457038499296816,-0.07867062397973329,-0.04571942053875814,0.09047359268698744,-0.18526210708294866,0.09989188398873768,0.0858986443489867,-0.3218233695516031,0.031512204385437004,-0.05588038338183192,0.1099188268807302
0,2,0,6144,8192,inf,equal,restricted,0.017997520365054847,-0.0626611642760317,-0.04859505421014615,0.04627689569684108,0.3696583044761891,0.09903732337455493,0.23556655963163456,-0.08334605559194037,0.43094646607317916,0.2769483941288055,0.24432950675686102,0.018321630601631146,-0.057181325650686905,0.31329503650485563,0.15055926478844114,0.2923688386789732
0,3,0,6144,8192,inf,equal,restricted,0.01583746552138532,-0.03898190938788244,0.06419736435002005,-0.23821039965890278,0.203431459783952,0.21319070281076496,-0.006114119624991553,-0.0010606362952515279,0.24467728348669557,0.2618016335433252,0.33327187263794006,-0.03539135088973546,0.26430727074024996,-0.047269455946708304,0.1017224907106129,0.09997600100751601
0,4,0,6144,8192,inf,equal,restricted,0.020852665913702093,0.06791695423577289,-0.10577686584618458,0.1872568157397333,0.23881645474580193,0.4491904469034018,0.45213662457014697,-0.3016446770023817,0.10764522039631132,0.1541702127178213,0.028743058753067117,0.15253883865473392,0.05474843050963567,0.25338427018821624,0.05300932688213469,0.3055614325497395
0,0,1,1634,8192,inf,equal,restricted,0.10243509158565792,0.4091687598672109,0.8663035689114591,0.35707249756299825,1.1255050770816022,0.7214251196269831,0.5603038278165177,-0.07290630986079095,0.743115431631573,0.024142238601566494,-0.4314848863032235,-0.3058819862909191,-0.7122349713331941,-0.11462527003105845,0.909271930963205,0.06797818269728038
0,1,1,1634,8192,inf,equal,restricted,0.14272206901075352,0.5082054302897909,0.5652418909041266,1.0336781130903647,1.1049608450637518,0.3605693518251767,0.20284305084075238,0.3750642780494055,1.6422948496299126,0.34369061848776045,1.032895133605738,0.8181338369321713,0.5735474385766636,0.8303770116277099,0.256074146689483,0.24255823020627187
0,2,1,1634,8192,inf,equal,restricted,0.08925157801809962,-0.28719353352045046,0.5063990619586134,0.3285236339580591,-0.026705187278927667,0.9223939099067928,-0.4130051115551741,0.7159514310123681,1.301631569957331,-0.13181489911040092,-0.18499991168699267,-0.14262891265649466,0.5036625819720357,0.09563422829373258,0.5096072436880555,-0.49550452032732345
0,3,1,1634,8192,inf,equal,restricted,0.09201617623095051,-0.21733536930633182,0.254372425720352,-0.30460127965779854,0.3432060233282414,0.4590310271005962,0.26727879324448306,0.347879565109496,0.010564709079396302,1.0166628836194997,0.5937618815632748,-0.7610383918946299,0.1136841195301888,0.4517160210159973,0.865192885684192,0.8954619066869083
0,4,1,1634,8192,inf,equal,restricted,0.14342427000531177,0.06289240771210168,-0.2158730168617972,0.38745442957742926,0.4886268867276359,0.5225979507343782,0.15234681965041,0.6450449783543956,0.34196153053666933,0.08807586058334849,1.1496199684760444,0.30366130764803384,0.5231949203660592,1.0528115990665017,-0.5894765107326932,1.2270160966084644
0,0,2,414,8192,inf,equal,restricted,0.3177291263617176,-0.010072306561376003,0.44270614738493086,-0.1008589115738183,-0.25425863913302155,-0.9147657357187174,-0.1904739263368745,0.22984108065067094,0.8391041936069727,0.23601693282649308,1.1534019872260106,0.43317931668553544,1.328087186218804,-0.0860558545702414,0.5178369596460982,0.01954425591742985
0,1,2,414,8192,inf,equal,restricted,0.2544862564289253,0.4036672520895665,0.17366154597884428,-0.641282941783588,-0.40244307720419303,-0.03601642448346395,0.43546676244467375,0.12228522459814076,0.36274736218813364,-0.614688553535197,0.018397512295873043,0.17748562538206558,0.5780186225053674,0.07475057814842513,-0.5069026938516401,1.7993482922119697
0,2,2,414,8192,inf,equal,restricted,0.2577798133111291,0.054101225830256006,0.07107566038533628,-0.5380426157577356,-0.010296188547380151,1.202463293976114,1.0736723733476279,0.4867227820915389,0.20508200537320498,0.1693430142219904,-0.9560986788158632,-0.11972560578310708,-0.4568744752827996,-0.5238351019722135,0.35022634021839166,-0.36864808358969114
0,3,2,414,8192,inf,equal,restricted,0.2275443324376334,-0.0722352771042756,0.3837053828102179,0.03915771784507581,0.5462074454130685,0.5535250144032821,0.21655350494085535,-0.10264356480961029,-0.6460067520147084,0.34164096273412264,-0.824851790190783,0.29062892154929376,0.0792376644644699,-0.8377405066301756,0.8282522074932894,-0.979728568445037
0,4,2,414,8192,inf,equal,restricted,0.18983816766501124,0.37798657859906204,-0.4043721329202184,0.15417624257696017,0.6029681276345449,-0.07283571602091231,-0.6746260728485636,-0.9335638249174879,-0.762482702433751,0.46820032238874376,0.03566166699334745,-0.18734899026834112,0.04706456206794258,-0.4607392472412824,0.505274316066463,1.3234668784692407
0,0,0,12288,16384,1.0,size,unrestricted,0.18886537081539853,5.808515205520725e-11,9.142966086774942e-10,-2.432686078088468e-10,4.543747036715781e-12,-1.848861896278065e-11,-1.913751762051715e-11,-14.999999996150414,-9.509794989986628e-11,1.851725002426585e-11,2.2024339328913472e-10,-4.069464133539581e-10,-3.981221457978966e-11,-8.499417312217072e-11,5.75495367898714e-11,-9.680323172746324e-11
0,1,0,12288,16384,1.0,size,unrestricted,0.16214287425287974,-1.806187052713476e-10,-3.910353797180467e-11,-1.845571650150145e-10,-1.1598807985889723e-10,-1.0606282194710235e-11,-1.207461963441224e-10,1.5585264024794913e-10,-3.563166576635475e-11,-2.25567896788243e-10,1.758489754422992e-10,7.433632508787193e-11,-14.999999974806277,2.2208345411257524e-10,-2.2624662031218423e-10,1.0374745840170748e-10
0,2,0,12288,16384,1.0,size,unrestricted,0.17244925239681466,-4.839518389483603e-11,-5.746929854514959e-10,2.0055426515749363e-10,5.004752830713146e-09,2.5212622256378267e-10,2.729837281892171e-09,-1.5496738235418688e-09,1.917043888269347e-06,1.4341986317191425e-09,1.7992342463532875e-09,-14.999998021644986,3.6831912456525316e-10,6.4964737895594715e-09,-4.905169864638803e-10,6.125212170235174e-10
0,3,0,12288,16384,1.0,size,unrestricted,0.1288176238513685,1.476343205247071e-10,-2.5241785110157563e-10,-14.99999998082573,1.7600455948191182e-10,-3.901855281766846e-11,-2.2090443723966664e-10,-3.483923564203856e-10,1.022029669127164e-09,3.4439307282434965e-11,1.3770507716297447e-08,-1.1760228330663199e-09,2.069186085603527e-10,-3.277863402111557e-11,-1.7489375592037335e-10,-5.0142769237389846e-11
0,4,0,12288,16384,1.0,size,unrestricted,0.1332689354122136,5.050547888842404e-09,-1.2939383075976361e-08,1.1782993726524858e-08,14.999999853474936,3.1340611150245813e-09,4.5483118326266335e-09,-1.6920481325678073e-08,8.106245469789927e-10,5.489601929029972e-10,8.115959170258048e-09,3.7493499373303575e-09,1.4213557439995074e-09,1.5628126056719096e-08,4.3845290635313435e-09,1.5710068801702323e-08
0,0,1,3272,16384,1.0,size,unrestricted,0.22280906277066978,2.343156722789893e-10,-1.9890032142092404e-10,2.6683604992160904e-10,2.0630289701178412e-11,-1.0945347180347342e-10,-1.1540191055633241e-10,7.12265529263269e-11,1.9066572682657039e-10,2.5036741941040034e-11,-14.999999977187823,-2.608003226786821e-10,-9.957870334721365e-12,-1.1918140429836335e-09,1.5966095880584358e-10,-2.3230925227678555e-10
0,1,1,3272,16384,1.0,size,unrestricted,0.31177606846268435,8.043134177742326e-10,3.3068335580096415e-10,5.357377339153338e-10,5.250297188287014e-10,-3.405162049436404e-11,-1.0132248694442822e-10,6.786931236540259e-10,1.9982792139287478e-07,-1.6269924453564788e-10,8.092767748229926e-10,14.999999761486093,-2.4943385685070836e-10,-8.614827328479383e-11,9.406530200551027e-11,1.1386891438119963e-10
0,2,1,3272,16384,1.0,size,unrestricted,0.3044472041233214,-1.3129733785753679e-08,1.4243466518583416e-09,-1.7241268191416022e-09,-1.8600704474162496e-09,1.808055949758909e-09,-1.5970093767542776e-08,2.5395271737211065e-09,1.445690297265411e-08,-1.8100114725711137e-09,-1.5581692357666396e-11,-14.99999990115727,-7.907004445150192e-10,5.648970719858826e-11,1.034834619574989e-09,-9.917476214926185e-09
0,3,1,3272,16384,1.0,size,unrestricted,0.2692184064535406,-14.999999967670929,-5.0452791013309614e-11,-1.2115740953300417e-09,-4.5307551724484367e-10,3.996685827181214e-10,1.0280405457184036e-09,-5.437595818373732e-10,-9.965563989059254e-10,1.3689075242788619e-09,9.780743300906268e-11,-1.4450242296137348e-09,3.078253378276601e-10,-4.1351797444123997e-10,1.1145021163634979e-09,1.211963467897744e-09
0,4,1,3272,16384,1.0,size,unrestricted,0.5681386630396031,-3.2381485561357515e-11,-7.296001680307624e-11,-6.237248669348216e-11,1.1319236671199479e-11,-4.912173078376012e-11,-6.776022483631952e-11,-3.5354380310537846e-11,-4.0096487062730363e-11,-1.6803668237268716e-10,-3.798728993610694e-10,5.4322266094130817e-11,2.6420819071379436e-11,7.634092381081525e-11,-6.998710105418626e-11,14.999999975174566
0,0,2,824,16384,1.0,size,unrestricted,0.7748611175460955,2.490733940389401e-10,1.7885615087207623e-10,-5.362685050220084e-11,-1.6956069479125374e-10,-3.4002092008092437e-10,-2.452540097612881e-10,2.809759188647691e-10,3.284017324824546e-10,-2.597118349324075e-10,2.4837505493819495e-10,2.61225236649663e-10,14.999999976402902,-2.763800158242794e-10,-2.489974794789507e-10,-1.8725316947251174e-10
0,1,2,824,16384,1.0,size,unrestricted,0.7501165393116798,2.931163369950695e-10,1.1850665459135794e-10,-14.99999997396423,-1.2679649147612453e-10,-1.1856645146690247e-10,-1.367962501926176e-10,2.3713930316598536e-10,3.2737718853451343e-10,-2.997497431203959e-10,-3.714141302008684e-10,-1.867211742724985e-10,2.335259980274588e-10,2.515948436557847e-10,-3.70499287993957e-10,3.280023941414304e-10
0,2,2,824,16384,1.0,size,unrestricted,0.6310195216731632,5.624396605880662e-10,-1.8811493578638713e-09,-1.180604936487872e-09,-6.206668524507649e-10,4.328207748772135e-09,1.3077526089025746e-08,1.5195090523191317e-10,2.968625883968537e-10,8.108226947926174e-10,-7.152787325407186e-09,-14.999999902084234,-1.3142207380392181e-08,-3.649991326194589e-09,9.369862282489213e-10,1.6741585254862355e-09
0,3,2,824,16384,1.0,size,unrestricted,0.5124855064891658,-2.9650897850619198e-09,-6.930301351234822e-10,9.734929567097231e-10,8.07752396624271e-10,2.5252267433460952e-09,-1.252005020066979e-09,-7.144049083468099e-09,-7.539902288531118e-09,7.030239448651729e-09,-2.8600481774605773e-08,-6.856993296390941e-10,-14.999999771828557,-1.464770034383957e-08,2.258169683172668e-09,-3.724768783007927e-08
0,4,2,824,16384,1.0,size,unrestricted,0.7236066639127977,-3.5781727609169076e-10,-3.783441388565954e-10,-1.9178789796557766e-10,7.943575145576288e-11,5.968541868295758e-11,-4.1529057394548823e-10,-3.9894467852889163e-10,-14.999999973440467,-2.94832392858757e-10,2.291318975119215e-10,3.372884526454589e-10,3.920477189102341e-10,-4.01006287712874e-10,-3.9613052106483363e-10,5.914972455859263e-11
0,0,0,12288,16384,1.0,size,restricted,0.09527022023511329,1.0973685790882741,2.5238692160761276,-0.9933626758199475,0.694109620027907,0.32893848001385956,0.1870809791656362,-2.1853988602969645,-0.3943807353896119,0.8204714462716272,1.8716262091665379,-1.2635659608263456,-0.0663819560586625,-0.3792542031820014,1.0175567907008747,-0.4714184014773846
0,1,0,12288,16384,1.0,size,restricted,0.06483373009353911,-0.3847149478874518,0.22914469106117946,-0.36336404936602357,0.06000709994122871,-1.2008448333073771,-0.07933983368955116,1.037896490019529,0.2561144947342823,-0.7402985041751156,1.2076675982594562,-1.4330578118730335,-2.384923529284579,1.4410108680995597,-0.7474103363709426,0.8157607714412145
0,2,0,12288,16384,1.0,size,restricted,0.11247138060777884,1.097786554206798e-10,-8.062366126071366e-14,0.2728417208455889,2.006783831975219,0.4622099527120328,1.3595917273181677,-0.11359455684014234,3.051067733461284,1.1883877539815553,1.1673804684634792,-2.2032842005612348,0.34691101533252106,2.35603540888249,-1.1318083042771656e-13,0.4719116295498145
0,3,0,12288,16384,1.0,size,restricted,0.09602947963786913,1.267554169352519,-0.6325236226055697,-1.5177347913712393,1.5377548992904801,-3.018311126054119e-15,-0.6565142644124183,-0.7971192223093805,2.137025635349206,0.6531302788575574,2.428462506310123,-1.3971110721378996,1.4297638151387362,4.78772783859318e-13,-0.5453057227485504,1.1049800842522814e-12
0,4,0,12288,16384,1.0,size,restricted,0.0991943236638236,0.6974530469439009,-0.8392733886597101,1.6525856539786679,3.385298744963837,0.3068255524838875,0.5157750134142515,-1.3171782459426082,-1.6599740183505107e-12,-1.5520576037720435e-12,1.2511347092763998,0.26419700545085173,-2.0078375131936744e-12,2.3397360605953312,0.467247793515637,1.9632947846903073
0,0,1,3272,16384,1.0,size,restricted,0.08732286464882438,1.2987442047736322,-0.056698350229213657,0.9798790723289027,0.494905477049947,0.25560591452535714,1.5514492337065102,0.5028179869015968,0.8007365029796499,0.6010544719994273,-1.3547676262361936,-0.5147767249737479,0.3105691131792818,-1.0914436330832948,1.3564218693437868,-0.12055918695798862
0,1,1,3272,16384,1.0,size,restricted,0.15348145182510387,1.494945651282806,0.7971558007755595,1.0078305795381524,1.1139505805215684,0.4934137661059678,0.3262691223410521,1.2387665995489407,2.20447871901008,0.39785783067312963,1.461365892528678,2.1599374546606596,0.18457310935835197,0.38440094343231807,0.4629300988525245,0.5025241431187608
0,2,1,3272,16384,1.0,size,restricted,0.1219479043632253,-0.8540372654797045,0.818610917744028,-0.1662421335693304,-0.11778393385808147,1.0293162124658846,-0.9714680076144478,1.0284492863704986,1.5784718088957614,-0.0970689942658398,0.36475146346454845,-1.206457268351622,0.037624797616509845,0.442737062851298,0.6620775128831974,-0.7654951210803674
0,3,1,3272,16384,1.0,size,restricted,0.12505780324844917,-1.0779749682878887,0.2541597248071607,-0.5647597252468831,-0.0933448250304312,0.9423856109348584,1.213352801322581,-0.25729041969106337,-0.47823173377486744,1.5769980061472462,0.5074674780040336,-0.7547596550935338,0.6829432709424015,-0.16539220744357866,1.2302793398554246,1.5567370549569453
0,4,1,3272,16384,1.0,size,restricted,0.18529459163390918,0.23237416747167827,-0.31824265384713885,0.05644116968145115,0.5475663651807817,0.23477504708531038,-0.3531764510786149,0.21867499946764726,0.19420966709484178,1.67732183007498,1.6848904369454376,0.6377925862207753,0.5122045051603679,0.860942500354338,-0.3741406485254654,2.641708850550636
0,0,2,824,16384,1.0,size,restricted,0.23513094671066612,0.6732382126563835,0.5579122421566931,0.2422856594977262,0.1841187802481261,-0.29646556960670634,-0.02053986250878775,1.0931212638731749,0.8470785439599826,0.07926129778785417,1.1559068645035107,1.1163767101103703,1.4567809512637877,-0.024101031493705346,-0.06370776467828376,0.0660814290729525
0,1,2,824,16384,1.0,size,restricted,0.15815408146841942,0.7105284036086627,0.46304045638192465,-0.9645590398546557,0.2061617041619872,0.2052600116796807,0.09481644933862189,0.6415804485476112,0.8133225021237945,-0.5363390182294927,-0.39570946291818343,0.03648183751269407,0.6343171169770315,0.6613191029093122,-0.46496473427299384,0.773349728170014
0,2,2,824,16384,1.0,size,restricted,0.19434731810933328,0.46321250984894413,-0.18725397326777593,-0.02282425595944572,0.19849981808546838,1.0827722432286893,1.150568195940298,0.34449154167195006,0.39436001293222167,0.6816982431152765,-0.47276876096872356,-0.6737297827847853,-0.6098207783146408,-0.3585576968217774,0.5464098391217299,0.7610259575127888
0,3,2,824,16384,1.0,size,restricted,0.12255310857070185,-0.03928289919433576,0.19304649444824265,0.40662010934367965,0.4691939682589997,0.6357981418581738,0.13161199362734288,-0.3311880030149316,-0.31802214665506534,0.9998899547451129,-0.5654590207687882,0.1384062664523996,-0.7346538097584061,-0.44341487796471685,0.5333919975354822,-0.6298472712825336
0,4,2,824,16384,1.0,size,restricted,0.13365196551931735,-0.21640926105464833,-0.2669112952358064,0.027006098320752504,0.4590132414764472,0.3965893434531539,-0.5124652678630779,-0.32962282545498545,-0.9111898478916884,-0.026376703875527225,0.6151127545202656,0.6788917997733507,0.8328543014675113,-0.3164692246577534,-0.33617032834799154,0.38973782374329025
0,0,0,12288,16384,inf,equal,unrestricted,0.18886537081539853,5.808515205520725e-11,9.142966086774942e-10,-2.432686078088468e-10,4.543747036715781e-12,-1.848861896278065e-11,-1.913751762051715e-11,-14.999999996150414,-9.509794989986628e-11,1.851725002426585e-11,2.2024339328913472e-10,-4.069464133539581e-10,-3.981221457978966e-11,-8.499417312217072e-11,5.75495367898714e-11,-9.680323172746324e-11
0,1,0,12288,16384,inf,equal,unrestricted,0.16214287425287974,-1.806187052713476e-10,-3.910353797180467e-11,-1.845571650150145e-10,-1.1598807985889723e-10,-1.0606282194710235e-11,-1.207461963441224e-10,1.5585264024794913e-10,-3.563166576635475e-11,-2.25567896788243e-10,1.758489754422992e-10,7.433632508787193e-11,-14.999999974806277,2.2208345411257524e-10,-2.2624662031218423e-10,1.0374745840170748e-10
0,2,0,12288,16384,inf,equal,unrestricted,0.17244925239681466,-4.839518389483603e-11,-5.746929854514959e-10,2.0055426515749363e-10,5.004752830713146e-09,2.5212622256378267e-10,2.729837281892171e-09,-1.5496738235418688e-09,1.917043888269347e-06,1.4341986317191425e-09,1.7992342463532875e-09,-14.999998021644986,3.6831912456525316e-10,6.4964737895594715e-09,-4.905169864638803e-10,6.125212170235174e-10
0,3,0,12288,16384,inf,equal,unrestricted,0.1288176238513685,1.476343205247071e-10,-2.5241785110157563e-10,-14.99999998082573,1.7600455948191182e-10,-3.901855281766846e-11,-2.2090443723966664e-10,-3.483923564203856e-10,1.022029669127164e-09,3.4439307282434965e-11,1.3770507716297447e-08,-1.1760228330663199e-09,2.069186085603527e-10,-3.277863402111557e-11,-1.7489375592037335e-10,-5.0142769237389846e-11
0,4,0,12288,16384,inf,equal,unrestricted,0.1332689354122136,5.050547888842404e-09,-1.2939383075976361e-08,1.1782993726524858e-08,14.999999853474936,3.1340611150245813e-09,4.5483118326266335e-09,-1.6920481325678073e-08,8.106245469789927e-10,5.489601929029972e-10,8.115959170258048e-09,3.7493499373303575e-09,1.4213557439995074e-09,1.5628126056719096e-08,4.3845290635313435e-09,1.5710068801702323e-08
0,0,1,3272,16384,inf,equal,unrestricted,0.22280906277066978,2.343156722789893e-10,-1.9890032142092404e-10,2.6683604992160904e-10,2.0630289701178412e-11,-1.0945347180347342e-10,-1.1540191055633241e-10,7.12265529263269e-11,1.9066572682657039e-10,2.5036741941040034e-11,-14.999999977187823,-2.608003226786821e-10,-9.957870334721365e-12,-1.1918140429836335e-09,1.5966095880584358e-10,-2.3230925227678555e-10
0,1,1,3272,16384,inf,equal,unrestricted,0.31177606846268435,8.043134177742326e-10,3.3068335580096415e-10,5.357377339153338e-10,5.250297188287014e-10,-3.405162049436404e-11,-1.0132248694442822e-10,6.786931236540259e-10,1.9982792139287478e-07,-1.6269924453564788e-10,8.092767748229926e-10,14.999999761486093,-2.4943385685070836e-10,-8.614827328479383e-11,9.406530200551027e-11,1.1386891438119963e-10
0,2,1,3272,16384,inf,equal,unrestricted,0.3044472041233214,-1.3129733785753679e-08,1.4243466518583416e-09,-1.7241268191416022e-09,-1.8600704474162496e-09,1.808055949758909e-09,-1.5970093767542776e-08,2.5395271737211065e-09,1.445690297265411e-08,-1.8100114725711137e-09,-1.5581692357666396e-11,-14.99999990115727,-7.907004445150192e-10,5.648970719858826e-11,1.034834619574989e-09,-9.917476214926185e-09
0,3,1,3272,16384,inf,equal,unrestricted,0.2692184064535406,-14.999999967670929,-5.0452791013309614e-11,-1.2115740953300417e-09,-4.5307551724484367e-10,3.996685827181214e-10,1.0280405457184036e-09,-5.437595818373732e-10,-9.965563989059254e-10,1.3689075242788619e-09,9.780743300906268e-11,-1.4450242296137348e-09,3.078253378276601e-10,-4.1351797444123997e-10,1.1145021163634979e-09,1.211963467897744e-09
0,4,1,3272,16384,inf,equal,unrestricted,0.5681386630396031,-3.2381485561357515e-11,-7.296001680307624e-11,-6.237248669348216e-11,1.1319236671199479e-11,-4.912173078376012e-11,-6.776022483631952e-11,-3.5354380310537846e-11,-4.0096487062730363e-11,-1.6803668237268716e-10,-3.798728993610694e-10,5.4322266094130817e-11,2.6420819071379436e-11,7.634092381081525e-11,-6.998710105418626e-11,14.999999975174566
0,0,2,824,16384,inf,equal,unrestricted,0.7748611175460955,2.490733940389401e-10,1.7885615087207623e-10,-5.362685050220084e-11,-1.6956069479125374e-10,-3.4002092008092437e-10,-2.452540097612881e-10,2.809759188647691e-10,3.284017324824546e-10,-2.597118349324075e-10,2.4837505493819495e-10,2.61225236649663e-10,14.999999976402902,-2.763800158242794e-10,-2.489974794789507e-10,-1.8725316947251174e-10
0,1,2,824,16384,inf,equal,unrestricted,0.7501165393116798,2.931163369950695e-10,1.1850665459135794e-10,-14.99999997396423,-1.2679649147612453e-10,-1.1856645146690247e-10,-1.367962501926176e-10,2.3713930316598536e-10,3.2737718853451343e-10,-2.997497431203959e-10,-3.714141302008684e-10,-1.867211742724985e-10,2.335259980274588e-10,2.515948436557847e-10,-3.70499287993957e-10,3.280023941414304e-10
0,2,2,824,16384,inf,equal,unrestricted,0.6310195216731632,5.624396605880662e-10,-1.8811493578638713e-09,-1.180604936487872e-09,-6.206668524507649e-10,4.328207748772135e-09,1.3077526089025746e-08,1.5195090523191317e-10,2.968625883968537e-10,8.108226947926174e-10,-7.152787325407186e-09,-14.999999902084234,-1.3142207380392181e-08,-3.649991326194589e-09,9.369862282489213e-10,1.6741585254862355e-09
0,3,2,824,16384,inf,equal,unrestricted,0.5124855064891658,-2.9650897850619198e-09,-6.930301351234822e-10,9.734929567097231e-10,8.07752396624271e-10,2.5252267433460952e-09,-1.252005020066979e-09,-7.144049083468099e-09,-7.539902288531118e-09,7.030239448651729e-09,-2.8600481774605773e-08,-6.856993296390941e-10,-14.999999771828557,-1.464770034383957e-08,2.258169683172668e-09,-3.724768783007927e-08
0,4,2,824,16384,inf,equal,unrestricted,0.7236066639127977,-3.5781727609169076e-10,-3.783441388565954e-10,-1.9178789796557766e-10,7.943575145576288e-11,5.968541868295758e-11,-4.1529057394548823e-10,-3.9894467852889163e-10,-14.999999973440467,-2.94832392858757e-10,2.291318975119215e-10,3.372884526454589e-10,3.920477189102341e-10,-4.01006287712874e-10,-3.9613052106483363e-10,5.914972455859263e-11
0,0,0,12288,16384,inf,equal,restricted,0.006165014004971689,0.2104712598226279,0.28340035475647246,-0.0259266026301359,0.10560717038947669,0.11920583845815169,0.15622498916997765,-0.14425224665659483,0.12643284145503358,0.20005516399337867,0.23869034196620023,0.02169810148612494,0.07317549013622016,0.06438039493314675,0.11979792662888952,0.039782430643819026
0,1,0,12288,16384,inf,equal,restricted,0.0016096040132937244,0.09528894890232281,0.10860689149095412,0.028162700889698928,0.06063582679076946,0.020872128603910856,0.13311375669774375,0.09325460097159387,0.17895863107061716,0.08684928747812176,0.1955271786309102,0.006050829762156867,-0.11672103283504018,0.20404101529740915,-0.006145008075955923,0.14645245635086454
0,2,0,12288,16384,inf,equal,restricted,0.01204105926427959,0.14996241994484472,0.0864348668002879,0.0970428553705988,0.21523729101018788,0.15639810702757923,0.25634691626176587,-0.013287477291875653,0.38624589827094846,0.24756292223968812,0.1942073705335169,-0.043994185593970704,0.12682831835898878,0.2602007713179414,0.05461192464940809,0.14465050662710605
0,3,0,12288,16384,inf,equal,restricted,0.0072981709155130565,0.22798718726007688,0.04171193795752558,-0.05636780689303829,0.18483484864946256,0.10743270883608293,0.09368847972833101,-0.04959259802016867,0.31878426348319466,0.21339103429508507,0.268880514771353,0.009282163400339175,0.1881335822489136,0.09785602682562644,0.0036607536614736745,0.07006495086058535
0,4,0,12288,16384,inf,equal,restricted,0.0130023731287838,0.2375439757940013,0.019277406160466862,0.18823611818385083,0.25763487912323857,0.19643612342134859,0.2473504588239848,-0.07051186330115458,0.22390861935322184,0.2067615802456887,0.2153329344178324,0.19651788624416255,0.13428903502821332,0.2480165149771718,0.15293228668825726,0.22656904143586665
0,0,1,3272,16384,inf,equal,restricted,0.04420352330114031,1.0561589225921255,-0.06016863031276202,0.5716655457182909,0.398662164113969,0.14053132001843172,0.7143028138677454,0.3718805955222,0.4762122793136046,0.4320908983633987,-0.7799062161571679,-0.1460214607018533,0.08813500394961488,-0.3544516206130042,0.514807215408073,-0.08749216692796614
0,1,1,3272,16384,inf,equal,restricted,0.08281330802840263,1.2434675031474711,0.2520867356201585,0.49184934659711793,0.7499764543253676,0.10569385124391953,0.16473873637974976,0.8688732352455838,1.1992913102526086,0.32310339759425594,0.4920284618769575,1.0400264760332796,0.05978504115070757,0.5566390249421518,-0.027418607671088058,0.11620427292016994
0,2,1,3272,16384,inf,equal,restricted,0.05869934847877808,-0.08120564085320202,0.504484240152951,-0.046723006672398856,0.05076249183297332,0.5245923687615293,-0.6051569852065303,0.6334805490290921,0.8957914653757525,0.12258805890757411,0.14508799916014942,-0.6399498780666643,0.054068136834736207,0.495191807522788,0.223508910138689,-0.3780063338284102
0,3,1,3272,16384,inf,equal,restricted,0.0526523249116909,-0.3101969438319757,0.29875350425811276,-0.20121232311623977,0.05380858159984662,0.4503035117632454,0.5210460118397399,-0.044893942682263974,-0.22146880183449738,0.9198388126855865,0.22923808614382973,-0.37386668304333137,0.24614018820212988,0.1866642104227666,0.4113231550238595,0.8179524300541366
0,4,1,3272,16384,inf,equal,restricted,0.09447484601274812,0.3622111272691139,-0.04727970248577672,0.07368295036163462,0.44891381194810415,0.05112955386323761,-0.13094856647337444,0.3030684612744437,0.19365685675787364,0.9412309362499842,0.7480452849554139,0.2279148494031783,0.20967821445846482,0.6611834384863747,-0.3516306902489341,1.369572137934916
0,0,2,824,16384,inf,equal,restricted,0.19248375197557183,0.49554524630684765,0.4399052749821229,0.026577603927438506,-0.0523077882285073,-0.4276577812666737,-0.06324332884421072,0.6863940789389876,0.6645457045291463,-0.062436533249760194,0.89752245106628,0.8466260106180828,1.120937404667307,-0.16626057503888644,-0.18527268302837632,-0.10761689212771808
0,1,2,824,16384,inf,equal,restricted,0.14854942909487998,0.5387423796118478,0.32371189612569945,-0.9945131909206625,0.007965728329560114,0.06671733810163469,0.037098684906883665,0.34866273234175577,0.6713506223294181,-0.5693965001502229,-0.4481124922145394,-0.027295437123468335,0.46353985182967683,0.493355759577262,-0.5198550609698627,0.5689657469430113
0,2,2,824,16384,inf,equal,restricted,0.1770569623080942,0.2915815139166527,-0.3265013485531854,-0.17109451150286462,-0.060082872280897766,0.8042722692823723,0.9578527672745987,0.13745440339384554,0.29131614037747916,0.5100877396964053,-0.5469679182484167,-0.630579048148571,-0.6154482416789054,-0.39115670648091083,0.35120351230897845,0.5512680156624807
0,3,2,824,16384,inf,equal,restricted,0.11782834965727854,-0.06906416289438662,0.09805978583479835,0.27947708475808386,0.2757603183697599,0.5128344068583975,0.11431131249595591,-0.3918115766622959,-0.31722623628902163,0.8162060129190516,-0.5641509270511068,0.09011377007729582,-0.7179661108712784,-0.464078197247317,0.4274358093007364,-0.6452013882062334
0,4,2,824,16384,inf,equal,restricted,0.12664336368135629,-0.21162958702065343,-0.26582837421883965,-0.10672770802884676,0.25392979136300287,0.2379723332308397,-0.46725079032346817,-0.46229685204182364,-0.8392557176660572,-0.14533704273133427,0.48088742078464103,0.5327071222131295,0.62581437481851,-0.3560071028852526,-0.393391048749818,0.2418879852047196


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/0/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,6.256768668528235,0.30974351573748654,1.032630571435857,2.8186408185266307,2.8186408180505156
0,1,12,64,1.0,size,10.340401682444831,0.6194870314749731,0.800322934632742,4.550713809747442,4.5504423016023114
0,2,4,64,1.0,size,19.02973337668052,1.0729830131446736,0.7021381744727113,8.441883675195587,8.128777794722506
0,0,48,64,inf,equal,6.256768668528235,0.30974351573748654,1.0695152195370758,2.8186408185266307,1.9705665826003316
0,1,12,64,inf,equal,10.340401682444831,0.6194870314749731,1.3755723437790919,4.550713809747442,3.6369451562867186
0,2,4,64,inf,equal,19.02973337668052,1.0729830131446736,2.1485699939720497,8.441883675195587,7.481645852324999
0,0,96,128,1.0,size,3.844895726482913,0.21902174040653885,0.9264656226751738,1.7034261228349177,1.7034261256809475
0,1,24,128,1.0,size,8.220431734790434,0.4380434808130777,0.7621993173702698,3.6721723865821394,3.6239431162118123
0,2,8,128,1.0,size,12.09399759666557,0.7587135646925732,0.6927722076519374,5.288285233640212,4.529142896368187
0,0,96,128,inf,equal,3.844895726482913,0.21902174040653885,0.9805812913014997,1.7034261228349177,1.1644600882355347
0,1,24,128,inf,equal,8.220431734790434,0.4380434808130777,1.2207492161183267,3.6721723865821394,2.3843269246725907
0,2,8,128,inf,equal,12.09399759666557,0.7587135646925732,1.5748828522585177,5.288285233640212,3.6586906245247177
0,0,192,256,1.0,size,2.7697397969608457,0.15487175786874327,0.8458368797725959,1.2299981406116796,1.2299980551385654
0,1,49,256,1.0,size,5.7557735263754015,0.3065665751841925,0.7308867600321797,2.5713201880035084,2.446876048575283
0,2,15,256,1.0,size,10.334921179569093,0.5540860454230366,0.6784612014174931,4.61337454436151,3.749369883179034
0,0,192,256,inf,equal,2.7697397969608457,0.15487175786874327,0.8972333096958081,1.2299981406116796,0.4959566386073698
0,1,49,256,inf,equal,5.7557735263754015,0.3065665751841925,1.1223351413968041,2.5713201880035084,1.3980822449739239
0,2,15,256,inf,equal,10.334921179569093,0.5540860454230366,1.3150484287693134,4.61337454436151,3.015693165939436
0,0,384,512,1.0,size,1.573215019782353,0.10951087020326943,0.8063957240068481,0.677096639687907,0.6550538841804607
0,1,100,512,1.0,size,4.218401093995916,0.21459660262893474,0.7259562166038716,1.8946039443690235,1.6506603181754955
0,2,28,512,1.0,size,6.757455769859941,0.4055494591110793,0.6864863907922182,2.9731784258188916,2.0958706802864624
0,0,384,512,inf,equal,1.573215019782353,0.10951087020326943,0.8545515089968813,0.677096639687907,0.19445820898687588
0,1,100,512,inf,equal,4.218401093995916,0.21459660262893474,1.0433609947250864,1.8946039443690235,0.9381089976790473
0,2,28,512,inf,equal,6.757455769859941,0.4055494591110793,1.1207739607612766,2.9731784258188916,1.5595048624398928
0,0,768,1024,1.0,size,1.1871154583313648,0.07743587893437164,0.7655040711971252,0.5161218502313107,0.5025171078382173
0,1,202,1024,1.0,size,2.910269461849293,0.15098964271718057,0.7089203852738304,1.3041450882074659,1.1149186375419373
0,2,54,1024,1.0,size,5.057941861869749,0.29202898720871845,0.6801501850402373,2.236941943726156,1.2557503002793458
0,0,768,1024,inf,equal,1.1871154583313648,0.07743587893437164,0.7895272475227075,0.5161218502313107,0.13036912085377744
0,1,202,1024,inf,equal,2.910269461849293,0.15098964271718057,0.9706181678235818,1.3041450882074659,0.7049226137451389
0,2,54,1024,inf,equal,5.057941861869749,0.29202898720871845,1.0000441747883042,2.236941943726156,0.8834345379590729
0,0,1536,2048,1.0,size,0.9947696797547786,0.05475543510163471,0.7337925602250623,0.4426294047757546,0.3910642919845195
0,1,406,2048,1.0,size,2.0143778699632513,0.10650250564813146,0.6938859869604435,0.9006864293334941,0.7139243926260233
0,2,106,2048,1.0,size,3.810083014874438,0.208434646243384,0.6732356502501479,1.696606861193835,0.6903396160476074
0,0,1536,2048,inf,equal,0.9947696797547786,0.05475543510163471,0.7478601833650839,0.4426294047757546,0.08019302922411946
0,1,406,2048,inf,equal,2.0143778699632513,0.10650250564813146,0.8851959674521486,0.9006864293334941,0.3929186833582623
0,2,106,2048,inf,equal,3.810083014874438,0.208434646243384,0.9485718982597271,1.696606861193835,0.5197669579694231
0,0,3072,4096,1.0,size,0.6692012459000402,0.03871793946718582,0.7140082853366665,0.29588268348283425,0.23836862852272875
0,1,815,4096,1.0,size,1.2902416918243698,0.0751699113051862,0.6858451836132933,0.5699509346069986,0.3862231502034782
0,2,209,4096,1.0,size,2.7088575541672264,0.14843957393495466,0.6710797506243669,1.2059892031486585,0.4095867878009698
0,0,3072,4096,inf,equal,0.6692012459000402,0.03871793946718582,0.7202525773649551,0.29588268348283425,0.04533759677808895
0,1,815,4096,inf,equal,1.2902416918243698,0.0751699113051862,0.8306317735362824,0.5699509346069986,0.20390950170892058
0,2,209,4096,inf,equal,2.7088575541672264,0.14843957393495466,0.8811503282147243,1.2059892031486585,0.3287100375674335
0,0,6144,8192,1.0,size,0.5192438628120732,0.027377717550817356,0.697665853456754,0.2322442138552193,0.15529075365797246
0,1,1634,8192,1.0,size,1.0377303968756835,0.053088055220471726,0.6777774710343979,0.46577714321736996,0.24052040375455253
0,2,414,8192,1.0,size,2.205518824112067,0.10546847625268425,0.667259420970521,0.9972909358033493,0.29202339613854655
0,0,6144,8192,inf,equal,0.5192438628120732,0.027377717550817356,0.699268380378206,0.2322442138552193,0.016881413973757073
0,1,1634,8192,inf,equal,1.0377303968756835,0.053088055220471726,0.7906251887905568,0.46577714321736996,0.11396983697015466
0,2,414,8192,inf,equal,2.205518824112067,0.10546847625268425,0.8596582580475713,0.9972909358033493,0.2494755392408833
0,0,12288,16384,1.0,size,0.35293556215865585,0.01935896973359291,0.6854314026346644,0.157108811345735,0.09355982684762479
0,1,3272,16384,1.0,size,0.7455877044938055,0.037515971276938925,0.6713773545306305,0.33527788096996386,0.13462092314390237
0,2,824,16384,1.0,size,1.506352277379559,0.07475826890319909,0.6639125785977803,0.6784178697865805,0.1687674840756876
0,0,12288,16384,inf,equal,0.35293556215865585,0.01935896973359291,0.6871752327060302,0.157108811345735,0.008023244265368372
0,1,3272,16384,inf,equal,0.7455877044938055,0.037515971276938925,0.7573909825408829,0.33527788096996386,0.06656867014655202
0,2,824,16384,inf,equal,1.506352277379559,0.07475826890319909,0.8102800213511947,0.6784178697865805,0.15251237134343615


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/1/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0.1, "low": -1, "high": 1}

==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/1/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,,,64,1.0,size,unrestricted,,0.424393191225904,2.3620514799317736,0.6617389670365321,1.4597178978704783,2.092470958238879,0.9401219381313142,0.3795584244265729,1.623440352236489,0.4203824418243583,0.670354062577997,-0.6689630018560935,-0.4971083478548211,0.57503079282446,0.6273008700085355,1.2521123242066439,-0.7696475511778847
0,0,48,64,1.0,size,unrestricted,,0.33301693148100575,2.6108179266531875,1.9081332816183294,0.8915342208133907,1.7013659213917511,0.8505621744816372,0.24713066007697865,1.3733756284983376,0.3547293237595201,0.29357090515793144,-0.5309802221373771,0.017771825287955366,0.943268106681555,1.2401760135963436,0.7274312590253785,-1.3091525253132945
0,1,12,64,1.0,size,unrestricted,,0.05824909320548061,6.95647070055623e-08,-4.624156245544389e-09,2.9324581567655786e-10,4.7835137726647055e-09,2.4152777442159623,-1.9507870301789645,3.6874771206067785e-09,-4.4476863911386495e-09,3.7156082526250396,2.025250784485856,-1.695168479168404e-08,-1.6345891054573534,4.1549809581436605e-09,1.6165462092724798,1.641940710629571
0,2,4,64,1.0,size,unrestricted,,0.004062544460591029,-3.775997548431048e-07,-8.980329473690691e-07,3.6989018927061883,-1.065111697524548e-06,-1.0102144031594956e-06,2.4542253848264623e-07,2.1875982010174284e-07,6.09084802337802,-2.817510154784869e-07,-3.691851093562786e-06,-1.4615720458371396e-06,-9.63419501811734e-07,-5.210224361819501,1.484618568216024e-06,-9.53893159328746e-07
0,,,64,1.0,size,restricted,0,0.4243931912161582,2.36205152456911,0.6617389833009781,1.4597179190822813,2.0924710025358855,0.940121945188647,0.37955842443019333,1.6234404037103425,0.4203824712043105,0.6703540785908381,-0.668963027418345,-0.49710835503282497,0.5750308209619813,0.6273008785417921,1.2521123385076918,-0.7696475632397943
0,,,64,1.0,size,restricted,1,0.42439319121943864,2.362051513095355,0.6617389722095981,1.4597179148612387,2.0924709917701874,0.9401219398031888,0.3795584216244622,1.6234403922452072,0.4203824681448599,0.6703540725425513,-0.6689630180813937,-0.4971083518351382,0.5750308135964669,0.6273008707924146,1.2521123292633334,-0.7696475566808642
0,,,64,1.0,size,restricted,2,0.4243931912200688,2.3620515059419054,0.6617389764857066,1.4597179110272327,2.0924709848851943,0.940121949929428,0.3795584318274153,1.6234403880345885,0.4203824563725812,0.6703540637702354,-0.6689630163147121,-0.4971083540344099,0.575030807170757,0.6273008691846876,1.2521123287837261,-0.7696475616952857
0,,,64,inf,equal,unrestricted,,0.44665472801514045,2.197576998445941,-0.0898258416159974,1.7543720562177745,1.922794099459153,1.0310366080563256,0.5050790570169126,1.643496010918852,0.24505418165223183,0.8236940665379295,-0.37111166110967264,-0.8575821236474805,0.26281514014800106,0.021262225982287972,1.4199673245423736,-0.48869061934989505
0,0,48,64,inf,equal,unrestricted,,0.33301693148100575,2.6108179266531875,1.9081332816183294,0.8915342208133907,1.7013659213917511,0.8505621744816372,0.24713066007697865,1.3733756284983376,0.3547293237595201,0.29357090515793144,-0.5309802221373771,0.017771825287955366,0.943268106681555,1.2401760135963436,0.7274312590253785,-1.3091525253132945
0,1,12,64,inf,equal,unrestricted,,0.05824909320548061,6.95647070055623e-08,-4.624156245544389e-09,2.9324581567655786e-10,4.7835137726647055e-09,2.4152777442159623,-1.9507870301789645,3.6874771206067785e-09,-4.4476863911386495e-09,3.7156082526250396,2.025250784485856,-1.695168479168404e-08,-1.6345891054573534,4.1549809581436605e-09,1.6165462092724798,1.641940710629571
0,2,4,64,inf,equal,unrestricted,,0.004062544460591029,-3.775997548431048e-07,-8.980329473690691e-07,3.6989018927061883,-1.065111697524548e-06,-1.0102144031594956e-06,2.4542253848264623e-07,2.1875982010174284e-07,6.09084802337802,-2.817510154784869e-07,-3.691851093562786e-06,-1.4615720458371396e-06,-9.63419501811734e-07,-5.210224361819501,1.484618568216024e-06,-9.53893159328746e-07
0,,,64,inf,equal,restricted,0,0.44665472803199036,2.197576986429669,-0.08982584495292552,1.7543720522009694,1.9227940996094477,1.0310366116975531,0.5050790643615973,1.6434960065843125,0.2450541856134581,0.823694064411856,-0.37111166744342006,-0.8575821217149875,0.26281513347991464,0.021262225733564587,1.4199673154454415,-0.4886906142481603
0,,,64,inf,equal,restricted,1,0.44665472813058904,2.1975769957073963,-0.0898258428587191,1.754372057863695,1.9227941044247445,1.0310366152684796,0.5050790687408705,1.6434960130467011,0.24505417845262994,0.8236940660085004,-0.37111166602937407,-0.8575821248258774,0.262815138161988,0.021262224635881143,1.4199673209862247,-0.4886906194009432
0,,,64,inf,equal,restricted,2,0.4466547281288522,2.1975770181314447,-0.08982584136797667,1.7543720716153752,1.9227941233236154,1.0310366248723513,0.505079078850201,1.6434960319133056,0.24505417355722373,0.8236940721864301,-0.3711116657599192,-0.8575821313284442,0.2628151455517681,0.02126222418224713,1.4199673323474873,-0.4886906261341064
0,,,128,1.0,size,unrestricted,,0.5390936625042658,0.901517871353568,0.410219159575338,0.9463876225536286,1.4636075483178599,0.7639165805424983,0.2035099850093825,0.31732553496930527,-0.012528391342729619,-0.01324457199165284,0.38690748822095056,-0.258652395038543,-0.407443419342846,0.36950757006147705,0.5556924185017013,-0.17714041340983952
0,0,96,128,1.0,size,unrestricted,,0.5020391318872873,1.1199734757313085,0.7114798585988898,1.1112490481457988,1.6983473258379271,0.3804704270150396,0.0397723447924127,0.44357563477220674,-0.2684333247277708,-0.026617545229563385,0.5096246074915584,-0.12295440694044951,-0.16697143741497492,0.6404828497394928,0.8278380244376082,-0.3293838723728894
0,1,24,128,1.0,size,unrestricted,,0.28336120124956615,1.6773775921224856,0.48522384595903445,1.2375460053870573,2.515567431387547,3.425597620441432,0.7751456136314789,-1.2257375391379783e-10,-4.7070991586084466e-11,1.7264788700841482e-09,1.5225933217867416,3.917865541364462e-11,-1.6541761168471782,-5.890328874732293e-10,-0.624534681208439,1.082237763777877
0,2,8,128,1.0,size,unrestricted,,0.04387140107660735,-2.187964412881042e-08,-7.771497563125783e-09,7.866438103624742e-10,8.209452454448029e-10,4.529233551498885e-09,0.5906704483311587,0.6506899589508236,4.3741469661880235,2.700952839778606,-7.66493978638917e-08,-1.2089446143701023e-09,-3.713304711614031,-1.19124163623504,2.657683200431166e-08,-1.778993170396439
0,,,128,1.0,size,restricted,0,0.5390936625042659,0.9015178720413624,0.41021915992010477,0.9463876232422644,1.4636075494111822,0.7639165809835707,0.20350998512720295,0.3173255352168594,-0.01252839139497062,-0.013244571998130441,0.3869074885459776,-0.2586523952317833,-0.4074434198332759,0.3695075704446272,0.5556924188071485,-0.17714041333821584
0,,,128,1.0,size,restricted,1,0.5390936625042658,0.9015178733019016,0.410219160360472,0.9463876240818477,1.463607550690853,0.7639165825649574,0.20350998542154977,0.31732553575780054,-0.01252839165320047,-0.013244572915644136,0.38690748938253156,-0.258652396169423,-0.40744342049186094,0.36950757094626924,0.5556924195054791,-0.1771404144298514
0,,,128,1.0,size,restricted,2,0.5390936625042659,0.901517871481748,0.4102191596989579,0.9463876228052603,1.4636075487185687,0.7639165808423899,0.20350998515315188,0.31732553508246275,-0.012528391427845861,-0.0132445720193904,0.38690748824292015,-0.2586523950443056,-0.40744341943700796,0.36950757014094965,0.5556924186056723,-0.1771404135224831
0,,,128,inf,equal,unrestricted,,0.558986099039153,0.5607570921428984,0.16596145869731452,0.8614469091518124,1.1306286075691423,0.8488641856410339,0.3657066428302059,0.44602589417580185,0.43280446264528133,0.22276781666328585,0.05667497091870759,-0.5626896311345588,-0.6089913180347356,0.1453461447651412,0.44592106389072167,-0.18613932067597197
0,0,96,128,inf,equal,unrestricted,,0.5020391318872873,1.1199734757313085,0.7114798585988898,1.1112490481457988,1.6983473258379271,0.3804704270150396,0.0397723447924127,0.44357563477220674,-0.2684333247277708,-0.026617545229563385,0.5096246074915584,-0.12295440694044951,-0.16697143741497492,0.6404828497394928,0.8278380244376082,-0.3293838723728894
0,1,24,128,inf,equal,unrestricted,,0.28336120124956615,1.6773775921224856,0.48522384595903445,1.2375460053870573,2.515567431387547,3.425597620441432,0.7751456136314789,-1.2257375391379783e-10,-4.7070991586084466e-11,1.7264788700841482e-09,1.5225933217867416,3.917865541364462e-11,-1.6541761168471782,-5.890328874732293e-10,-0.624534681208439,1.082237763777877
0,2,8,128,inf,equal,unrestricted,,0.04387140107660735,-2.187964412881042e-08,-7.771497563125783e-09,7.866438103624742e-10,8.209452454448029e-10,4.529233551498885e-09,0.5906704483311587,0.6506899589508236,4.3741469661880235,2.700952839778606,-7.66493978638917e-08,-1.2089446143701023e-09,-3.713304711614031,-1.19124163623504,2.657683200431166e-08,-1.778993170396439
0,,,128,inf,equal,restricted,0,0.5589860988534047,0.5607570919222721,0.16596145818717678,0.8614469086483613,1.130628606811072,0.848864185870978,0.36570664438680683,0.4460258936395758,0.43280446275640755,0.22276781636171766,0.05667497047409923,-0.5626896319383087,-0.6089913187277687,0.14534614391497722,0.4459210629219491,-0.18613932039048006
0,,,128,inf,equal,restricted,1,0.558986098853833,0.5607570920274333,0.1659614582924386,0.861446908879785,1.1306286071907192,0.8488641861867595,0.3657066442755761,0.44602589372228696,0.43280446273330647,0.22276781645432778,0.05667497041724201,-0.5626896323016057,-0.6089913189810789,0.14534614386089564,0.4459210633642008,-0.1861393202970065
0,,,128,inf,equal,restricted,2,0.558986098882039,0.5607570920796353,0.16596145842223964,0.861446908863824,1.1306286073572507,0.8488641861802037,0.36570664424241106,0.4460258937862129,0.43280446273696926,0.22276781641557558,0.05667497049368329,-0.5626896323436026,-0.6089913189238311,0.14534614400565668,0.44592106347307037,-0.18613932037728892
0,,,256,1.0,size,unrestricted,,0.6338189778478338,0.3857081136157001,0.4771829460989154,0.7237417974450487,0.7230874861960749,0.47207199946929357,-0.07529846795046041,0.24302032941385066,0.11699972553278203,-0.20095850005651217,0.09209711571107071,0.05782688000620533,0.16145733078049504,0.2839507140025412,0.1633701353153949,-0.004729802753453617
0,0,192,256,1.0,size,unrestricted,,0.6174499809992484,0.27564915408430984,0.6992954490168535,0.7673637319958164,0.9181446752980462,0.21036275543318203,-0.16704039904873552,0.18734400773927704,0.1424640601035733,-0.021378946875372097,0.32434259342896493,-0.01808436629198628,0.3374441372634037,0.3306841306027338,0.17688775298715034,-0.19203632329550893
0,1,49,256,1.0,size,unrestricted,,0.45792690932201346,1.0889654591946019,0.5164456723333186,1.9937271453054601,1.8949036884682005,1.5915131451747058,0.4852398721478517,0.4253615139142227,-0.714311865209748,-1.867080353436865,0.3626683168963656,0.7913798728775747,-0.26391436729999035,0.6261917968826198,0.17375517882900401,1.6177861488019025
0,2,15,256,1.0,size,unrestricted,,0.1470879632850796,1.347146211426671e-09,1.3083028839439845e-09,-1.5702150412869375e-10,-2.0647979325888786,3.891105859403665,-1.259197510286181e-10,-0.4972631033307049,2.298296439448216,0.13124977840519822,-1.7703890431075382,1.3004755058225288,-0.5205991574992781,-4.789442404231095e-10,-2.362349322928744e-09,-2.5258231643656366
0,,,256,1.0,size,restricted,0,0.6338189778478338,0.38570811342373085,0.47718294617648044,0.7237417975226015,0.7230874861381453,0.4720719995433254,-0.075298467960012,0.24302032901109755,0.11699972574777938,-0.20095850005847257,0.09209711574387651,0.05782688006507819,0.16145733080914917,0.28395071428255947,0.16337013527932104,-0.004729802760466949
0,,,256,1.0,size,restricted,1,0.6338189778478338,0.3857081139843534,0.47718294610668477,0.7237417975698681,0.7230874865722007,0.4720719994811704,-0.07529846812073994,0.24302032942563895,0.11699972587103372,-0.20095849985846098,0.09209711570729588,0.05782688000481719,0.16145733082076372,0.2839507142613102,0.16337013550572924,-0.004729802491038485
0,,,256,1.0,size,restricted,2,0.6338189778478338,0.3857081137232375,0.4771829462745621,0.723741797638825,0.7230874863989846,0.4720719995805622,-0.07529846795490498,0.24302032948356816,0.11699972560444022,-0.20095850010914384,0.09209711576285019,0.057826880105932496,0.16145733084584463,0.2839507141673202,0.16337013539898815,-0.004729802768199813
0,,,256,inf,equal,unrestricted,,0.6408809500488267,0.33681755753385667,0.49543669225499787,0.6162822352535955,0.5543561523030197,0.5854983597482752,-0.06331266692192801,0.3251185331175424,0.3118748080478271,-0.02502533014424471,-0.10017373915399319,-0.031631611911689915,0.02855910059112754,0.265902022864906,0.1714305117300048,-0.07891819530042819
0,0,192,256,inf,equal,unrestricted,,0.6174499809992484,0.27564915408430984,0.6992954490168535,0.7673637319958164,0.9181446752980462,0.21036275543318203,-0.16704039904873552,0.18734400773927704,0.1424640601035733,-0.021378946875372097,0.32434259342896493,-0.01808436629198628,0.3374441372634037,0.3306841306027338,0.17688775298715034,-0.19203632329550893
0,1,49,256,inf,equal,unrestricted,,0.45792690932201346,1.0889654591946019,0.5164456723333186,1.9937271453054601,1.8949036884682005,1.5915131451747058,0.4852398721478517,0.4253615139142227,-0.714311865209748,-1.867080353436865,0.3626683168963656,0.7913798728775747,-0.26391436729999035,0.6261917968826198,0.17375517882900401,1.6177861488019025
0,2,15,256,inf,equal,unrestricted,,0.1470879632850796,1.347146211426671e-09,1.3083028839439845e-09,-1.5702150412869375e-10,-2.0647979325888786,3.891105859403665,-1.259197510286181e-10,-0.4972631033307049,2.298296439448216,0.13124977840519822,-1.7703890431075382,1.3004755058225288,-0.5205991574992781,-4.789442404231095e-10,-2.362349322928744e-09,-2.5258231643656366
0,,,256,inf,equal,restricted,0,0.6408809500168675,0.33681755770058597,0.49543669266781143,0.6162822355252063,0.5543561525245367,0.5854983600518786,-0.06331266704817351,0.3251185333115875,0.3118748081803823,-0.02502533016457533,-0.10017373919674606,-0.03163161195922873,0.028559100589198173,0.26590202317124606,0.1714305119164757,-0.07891819556561422
0,,,256,inf,equal,restricted,1,0.6408809500470354,0.33681755756463944,0.4954366924268795,0.6162822352779205,0.5543561524382719,0.5854983598314509,-0.06331266695451934,0.3251185332983339,0.3118748080437856,-0.02502533018752307,-0.1001737391376264,-0.03163161190694274,0.028559100571318625,0.2659020230892669,0.1714305118308719,-0.07891819535368982
0,,,256,inf,equal,restricted,2,0.6408809501003235,0.3368175577232188,0.4954366923626079,0.6162822354628865,0.554356152427705,0.5854983598006575,-0.06331266699091923,0.3251185331267631,0.3118748079854731,-0.025025330272302488,-0.10017373907388741,-0.03163161186321129,0.02855910072760787,0.2659020230151039,0.17143051176495955,-0.07891819530110046
0,,,512,1.0,size,unrestricted,,0.6571577857804511,0.23931781506925673,0.30123584654043484,0.36952985228950536,0.3239932776892045,0.3823511139624574,0.06543381340718687,0.39749804898528607,0.41842391598893064,-0.017336131302487387,0.049133005168737566,0.03380445862411793,0.10077462727938752,0.0730171103805748,0.26027889101152596,0.17798908148036285
0,0,384,512,1.0,size,unrestricted,,0.6576511227211128,0.28083786252071846,0.37332239446052,0.29847461171909323,0.46193203844629793,0.2673734010254923,0.09754029542266565,0.2886398251342118,0.31567627432796347,0.05225695788893673,0.21362678356338802,-0.02274846250360816,0.09796967718287809,0.11248381100520327,0.32252263445268553,0.15887893811116507
0,1,100,512,1.0,size,unrestricted,,0.6284159792307693,0.05137089688377974,0.28946981923863385,0.6555288204768627,0.1398362873206728,0.6602630641981843,-0.14971861599292005,0.6449833128962448,0.5932126244020794,-0.30987619766401875,-0.20807527145636662,0.1779026047554876,0.3175047028042027,-0.0005564852631918463,0.1497615541980571,0.23690942519842884
0,2,28,512,1.0,size,unrestricted,,0.47943787255228437,1.1326696191818129,0.49634386841254075,2.063483710769601,-0.14584904897836767,3.037953291511984,0.7529700439972689,1.3032788678239724,1.5430339848730028,-0.4004202991457123,-1.3601108449679364,0.4128342201791944,1.4217446207812023,0.1560555236068054,-0.48734180500926416,-0.28591022770895397
0,,,512,1.0,size,restricted,0,0.657157785780451,0.2393178144503732,0.301235845768887,0.36952985152251183,0.32399327709414866,0.38235111298344726,0.06543381323219546,0.397498048039579,0.4184239151337303,-0.017336131259487644,0.04913300499229307,0.03380445859002707,0.10077462710726662,0.07301711026971205,0.2602788905718761,0.17798908125010304
0,,,512,1.0,size,restricted,1,0.657157785780451,0.23931781513306377,0.3012358466186495,0.36952985240100567,0.3239932777848327,0.38235111408728156,0.06543381344547543,0.39749804911638664,0.41842391610795804,-0.017336131325878548,0.04913300517524473,0.03380445861769318,0.10077462732110243,0.07301711040575848,0.26027889108733837,0.177989081523573
0,,,512,1.0,size,restricted,2,0.6571577857804509,0.2393178147822721,0.30123584594591224,0.3695298515799357,0.3239932770551733,0.38235111357763574,0.06543381339507635,0.39749804848662923,0.4184239151422454,-0.017336131220689843,0.04913300503193417,0.033804458623473185,0.10077462707950496,0.07301711017787184,0.2602788905404475,0.17798908106633582
0,,,512,inf,equal,unrestricted,,0.6593668052883407,0.24689719540235483,0.30100733144325964,0.3638539289096988,0.3732593720827345,0.3319791883516949,0.06487423282058895,0.32946946681463346,0.3734518141126006,-0.0232204300035684,0.12447330742329979,0.012158564307713069,0.12170355419733946,0.08534353858633484,0.274223600867056,0.1570940300593843
0,0,384,512,inf,equal,unrestricted,,0.6576511227211128,0.28083786252071846,0.37332239446052,0.29847461171909323,0.46193203844629793,0.2673734010254923,0.09754029542266565,0.2886398251342118,0.31567627432796347,0.05225695788893673,0.21362678356338802,-0.02274846250360816,0.09796967718287809,0.11248381100520327,0.32252263445268553,0.15887893811116507
0,1,100,512,inf,equal,unrestricted,,0.6284159792307693,0.05137089688377974,0.28946981923863385,0.6555288204768627,0.1398362873206728,0.6602630641981843,-0.14971861599292005,0.6449833128962448,0.5932126244020794,-0.30987619766401875,-0.20807527145636662,0.1779026047554876,0.3175047028042027,-0.0005564852631918463,0.1497615541980571,0.23690942519842884
0,2,28,512,inf,equal,unrestricted,,0.47943787255228437,1.1326696191818129,0.49634386841254075,2.063483710769601,-0.14584904897836767,3.037953291511984,0.7529700439972689,1.3032788678239724,1.5430339848730028,-0.4004202991457123,-1.3601108449679364,0.4128342201791944,1.4217446207812023,0.1560555236068054,-0.48734180500926416,-0.28591022770895397
0,,,512,inf,equal,restricted,0,0.6593668052751451,0.2468971974148151,0.30100733450780104,0.36385393256305365,0.3732593757450577,0.33197919012934174,0.06487423360687668,0.32946946902518065,0.373451817011692,-0.02322042976211357,0.12447330895366904,0.01215856410964064,0.12170355500032813,0.08534353948269358,0.27422360357380954,0.15709403156871965
0,,,512,inf,equal,restricted,1,0.6593668052718998,0.24689719741992544,0.3010073345822355,0.3638539324410089,0.37325937574928375,0.3319791900434456,0.06487423366318547,0.32946946900101737,0.3734518169736234,-0.023220429634261623,0.12447330897386505,0.012158564071107639,0.12170355490161341,0.08534353951507195,0.27422360358694975,0.1570940315787019
0,,,512,inf,equal,restricted,2,0.6593668052791856,0.24689719732754933,0.30100733471700386,0.363853932686257,0.373259375345027,0.33197919009316296,0.06487423369752644,0.3294694693370385,0.3734518171796069,-0.02322042966523927,0.12447330872296657,0.012158564348858009,0.12170355496316906,0.08534353968414736,0.27422360363526826,0.15709403169688718
0,,,1024,1.0,size,unrestricted,,0.6633708924880324,0.30150688408718224,0.11642019973475189,0.24127975599735157,0.07755277735393218,0.23504204301054663,0.2008046007020361,0.1336967376430362,0.27685279945610136,0.1445714785471074,0.11046974980732374,0.2629592300583552,0.22110907789861384,0.26999175792267366,0.33352197961137,0.24426766346447512
0,0,768,1024,1.0,size,unrestricted,,0.6560527290383805,0.3616188430464814,0.1604178484506,0.3020499699136688,0.2574249946379047,0.14984101101643688,0.28931024216991774,0.08653028350083435,0.25908421184967684,0.16639071564578842,0.24009021624455715,0.29969499904706115,0.17993167069154525,0.2999372317423495,0.351374113031226,0.17867703595857207
0,1,202,1024,1.0,size,unrestricted,,0.6536250070678684,0.2456179786506064,0.09254278413306721,-0.02422981994011235,-0.5374909971780092,0.5164919056999413,0.03557931741227773,0.1261608119477604,0.23928070277425212,0.22247700198112932,-0.2664084208925725,0.07114066924610445,0.48084213677032434,0.13070326882298333,0.09458468623570813,0.2976058044509687
0,2,54,1024,1.0,size,unrestricted,,0.5504819758184913,0.27147559697535145,0.08658450829432071,0.008213128556563093,0.3622537643713205,0.8833595261432043,-0.4080213247115248,1.0154762750944142,0.009872288768406233,0.2191374685310613,0.009396319501989592,0.5419043874960217,0.16271543922767234,0.1821724762720575,1.2002668604361446,1.0769048956229625
0,,,1024,1.0,size,restricted,0,0.6633708924880324,0.3015068835091713,0.1164201993319301,0.24127975444054073,0.07755277736991119,0.23504204168135653,0.20080459943568962,0.1336967369131528,0.27685279838012283,0.1445714775250485,0.11046974936173806,0.26295922882187434,0.22110907679892194,0.26999175665191905,0.3335219781111318,0.24426766197942595
0,,,1024,1.0,size,restricted,1,0.6633708924880324,0.3015068842446352,0.11642019980329672,0.24127975607651495,0.07755277737846633,0.23504204311001634,0.20080460076215434,0.13369673767957937,0.2768527995644876,0.14457147860055422,0.11046974985853807,0.2629592301453641,0.22110907800507593,0.2699917579784595,0.3335219797432467,0.24426766353952234
0,,,1024,1.0,size,restricted,2,0.6633708924880324,0.3015068842138638,0.11642019977318838,0.24127975604408566,0.07755277735337222,0.2350420430774613,0.20080460078511939,0.13369673779610264,0.276852799570123,0.14457147856748942,0.11046974982742892,0.26295923008807637,0.22110907797160237,0.26999175794348534,0.33352197970444997,0.24426766352261742
0,,,1024,inf,equal,unrestricted,,0.6688406126805742,0.2749002390299236,0.09354085768861535,0.17900945066927326,-0.12809359231780848,0.3100914598086025,0.1534483461095122,0.10101340087838508,0.26547101450167077,0.147070169217445,-0.013815534813395751,0.18107788555096752,0.28092176613462455,0.2341517090655155,0.2341101526049241,0.230699160321427
0,0,768,1024,inf,equal,unrestricted,,0.6560527290383805,0.3616188430464814,0.1604178484506,0.3020499699136688,0.2574249946379047,0.14984101101643688,0.28931024216991774,0.08653028350083435,0.25908421184967684,0.16639071564578842,0.24009021624455715,0.29969499904706115,0.17993167069154525,0.2999372317423495,0.351374113031226,0.17867703595857207
0,1,202,1024,inf,equal,unrestricted,,0.6536250070678684,0.2456179786506064,0.09254278413306721,-0.02422981994011235,-0.5374909971780092,0.5164919056999413,0.03557931741227773,0.1261608119477604,0.23928070277425212,0.22247700198112932,-0.2664084208925725,0.07114066924610445,0.48084213677032434,0.13070326882298333,0.09458468623570813,0.2976058044509687
0,2,54,1024,inf,equal,unrestricted,,0.5504819758184913,0.27147559697535145,0.08658450829432071,0.008213128556563093,0.3622537643713205,0.8833595261432043,-0.4080213247115248,1.0154762750944142,0.009872288768406233,0.2191374685310613,0.009396319501989592,0.5419043874960217,0.16271543922767234,0.1821724762720575,1.2002668604361446,1.0769048956229625
0,,,1024,inf,equal,restricted,0,0.6688406124351534,0.2749002386534767,0.09354085759403873,0.17900944941056482,-0.12809359575575233,0.3100914612408032,0.15344834532111498,0.1010134005200248,0.2654710143323706,0.14707016961714295,-0.013815536882493823,0.18107788429628402,0.28092176728663565,0.23415170856051742,0.23411015107767488,0.23069916023289921
0,,,1024,inf,equal,restricted,1,0.668840612405581,0.2749002386096071,0.09354085750937412,0.17900944929071325,-0.12809359625384867,0.3100914613066506,0.15344834520105685,0.10101340051774806,0.2654710143028668,0.14707016963320826,-0.013815537090848271,0.18107788423773175,0.280921767446932,0.23415170830923945,0.23411015097974489,0.23069916024641404
0,,,1024,inf,equal,restricted,2,0.6688406124024845,0.27490023860347595,0.09354085751818832,0.17900944926467097,-0.12809359624943292,0.31009146137911536,0.15344834520087527,0.1010134005578809,0.26547101431287107,0.1470701696142179,-0.01381553713399615,0.18107788421488982,0.2809217674822909,0.23415170834860913,0.23411015096391097,0.23069916030570664
0,,,2048,1.0,size,unrestricted,,0.6592827056557519,0.2756670088421147,0.13408419375983183,0.27192615931366904,0.1231444049311119,0.26374152487139396,0.26638067907475244,0.18865117155784256,0.326415630665252,0.1649545599695946,0.30320968715318974,0.2756734532165805,0.21412611854838506,0.25468598971784534,0.2709068475890302,0.19556426546514383
0,0,1536,2048,1.0,size,unrestricted,,0.6489361725748038,0.3120631828781873,0.214825527003843,0.31158582985145916,0.21133691832468196,0.23711896240880714,0.28112663048345726,0.13132450301506454,0.3641050283708362,0.264510545600498,0.4002220663310565,0.3104979057960404,0.21900098884145747,0.29348066769669867,0.3241610877731318,0.1794732696202232
0,1,406,2048,1.0,size,unrestricted,,0.6794790663800776,0.14057777078243613,-0.1029743521083039,0.13541735117945874,-0.2808200204513861,0.2139245531193863,0.26623397883397043,0.10555581766517155,0.07967268893414581,-0.07460530440493475,0.037533829521528304,-0.0019682556958273856,0.20006408556373242,0.22014503303337912,0.08869879375130402,0.10002578521146666
0,2,106,2048,1.0,size,unrestricted,,0.5045157455766255,0.7260660976110547,-0.28031097654686793,0.45785185454120786,0.78474422959927,0.9400621561623004,-0.22221356702200779,1.698328026965541,0.920376183993078,-0.26439420757469806,0.048314283708099884,0.8396626774742291,-0.0988030767369776,0.17623917848026768,0.6639665610972483,0.6921408738212279
0,,,2048,1.0,size,restricted,0,0.659282705655752,0.2756670090191126,0.1340841938487277,0.2719261594099471,0.12314440500787271,0.26374152501544657,0.2663806792252792,0.188651171669917,0.32641563081278197,0.16495456007873568,0.3032096872773226,0.27567345327939524,0.2141261186166492,0.25468598985865926,0.2709068477246067,0.19556426553048903
0,,,2048,1.0,size,restricted,1,0.659282705655752,0.27566700823303536,0.13408419347755499,0.27192615873622056,0.12314440467739655,0.2637415243391219,0.2663806784868999,0.18865117120238517,0.32641562991567935,0.1649545596070364,0.3032096864602354,0.2756734525566873,0.21412611806039014,0.254685989119979,0.27090684701694684,0.19556426505866464
0,,,2048,1.0,size,restricted,2,0.6592827056557519,0.2756670084793075,0.13408419357509566,0.2719261589124979,0.12314440475618324,0.2637415245245781,0.2663806787018983,0.18865117130439168,0.3264156302567077,0.16495455974836992,0.3032096867399394,0.2756734528400349,0.21412611831317518,0.25468598935006814,0.2709068472019288,0.1955642652766019
0,,,2048,inf,equal,unrestricted,,0.6795877972026173,0.14936233556661827,-0.08438846934132686,0.1429464093037593,-0.2532657649064182,0.21754174880979424,0.2644428507642734,0.10921238997726043,0.09430962359086902,-0.05843172583962182,0.05581030449603313,0.018639603575042584,0.20246367226332485,0.2233479682714493,0.09814972112577475,0.10706750837515089
0,0,1536,2048,inf,equal,unrestricted,,0.6489361725748038,0.3120631828781873,0.214825527003843,0.31158582985145916,0.21133691832468196,0.23711896240880714,0.28112663048345726,0.13132450301506454,0.3641050283708362,0.264510545600498,0.4002220663310565,0.3104979057960404,0.21900098884145747,0.29348066769669867,0.3241610877731318,0.1794732696202232
0,1,406,2048,inf,equal,unrestricted,,0.6794790663800776,0.14057777078243613,-0.1029743521083039,0.13541735117945874,-0.2808200204513861,0.2139245531193863,0.26623397883397043,0.10555581766517155,0.07967268893414581,-0.07460530440493475,0.037533829521528304,-0.0019682556958273856,0.20006408556373242,0.22014503303337912,0.08869879375130402,0.10002578521146666
0,2,106,2048,inf,equal,unrestricted,,0.5045157455766255,0.7260660976110547,-0.28031097654686793,0.45785185454120786,0.78474422959927,0.9400621561623004,-0.22221356702200779,1.698328026965541,0.920376183993078,-0.26439420757469806,0.048314283708099884,0.8396626774742291,-0.0988030767369776,0.17623917848026768,0.6639665610972483,0.6921408738212279
0,,,2048,inf,equal,restricted,0,0.6795877968598244,0.14936232234388586,-0.08438849818189303,0.14294639719509158,-0.25326580878747146,0.21754174223913378,0.2644428541232998,0.10921238222046754,0.09430959990194554,-0.05843175003707849,0.05581027582883596,0.018639570444787507,0.20246366698164867,0.22334796357252093,0.09814970641814541,0.10706749619772779
0,,,2048,inf,equal,restricted,1,0.679587796963753,0.14936232670100769,-0.08438848525962706,0.14294639865094116,-0.2532657929206973,0.2175417399733492,0.2644428575058404,0.10921238256520914,0.09430960356807933,-0.058431743877467274,0.05581028358374133,0.018639582420581433,0.20246366420199394,0.2233479633388357,0.09814970724591891,0.10706749377946567
0,,,2048,inf,equal,restricted,2,0.6795877968349205,0.149362321391166,-0.08438849845081506,0.14294639538126863,-0.25326581125274356,0.21754174028615325,0.2644428558834656,0.10921238049057147,0.09430959671299359,-0.0584317519838317,0.055810273642406656,0.018639568604466316,0.2024636652488031,0.22334796278920804,0.09814970396595578,0.10706749313203338
0,,,4096,1.0,size,unrestricted,,0.6615933924070829,0.202459277830431,0.16580654591910993,0.30554542945900387,0.1224657452391011,0.2395963484682652,0.292387553906189,0.20888372607517772,0.2733210149642153,0.29890988011774416,0.27384532201052675,0.19694806708223198,0.16687345160065736,0.21925586332126037,0.2683488808162526,0.15468710438485297
0,0,3072,4096,1.0,size,unrestricted,,0.644315667042425,0.26783724918251517,0.2326426548117789,0.3427138509808898,0.24150450645862812,0.28395307124010105,0.32820244491760414,0.18709234265305633,0.34399887376573923,0.3955894059519972,0.37690750041923576,0.2530967724756791,0.1923208449876796,0.316741531142565,0.3505554679367438,0.21806223926015855
0,1,815,4096,1.0,size,unrestricted,,0.6822768460084909,0.053514442379274656,-0.01875769334274944,0.14351465553010093,-0.3552147190395467,-0.006338630763453804,0.17642505395813857,0.19892059172792909,0.07006571824895043,0.12361477515103213,-0.041825888441687054,-0.10271241898821636,0.12782671144152596,-0.041277066610853466,0.014059142537800955,-0.07072197144138287
0,2,209,4096,1.0,size,unrestricted,,0.6292154528582814,0.13328640373891232,0.012594190808183418,0.6398486804637997,0.5624047412577683,0.5393264549850514,0.25214623918566553,0.5440047334161062,0.17791900898798207,-0.09940077056306078,0.18560060398657002,0.5738848332064708,-0.15328500993473684,0.05359245373266169,0.1897863920248366,0.11841818888115735
0,,,4096,1.0,size,restricted,0,0.6615933924070829,0.20245927787522408,0.16580654602558112,0.30554542950839725,0.12246574514400307,0.23959634853142472,0.2923875539379115,0.20888372599182595,0.2733210149927937,0.29890988018887527,0.2738453220639742,0.1969480671456692,0.16687345163839312,0.21925586338436512,0.26834888085368047,0.154687104356167
0,,,4096,1.0,size,restricted,1,0.6615933924070829,0.20245927764860883,0.165806545809937,0.3055454293306383,0.1224657452059026,0.23959634837131338,0.2923875537887778,0.20888372592500137,0.273321014765122,0.29890987994304735,0.2738453218804868,0.1969480669003527,0.16687345149153437,0.2192558632186391,0.2683488807154022,0.15468710422492163
0,,,4096,1.0,size,restricted,2,0.661593392407083,0.20245927432494445,0.165806542953942,0.3055454243106909,0.12246574301178115,0.23959634440396405,0.29238754904389086,0.20888372261332755,0.2733210097512994,0.2989098751876567,0.2738453174495512,0.19694806354511782,0.16687344873453366,0.21925585955881352,0.26834887616023245,0.1546871014852767
0,,,4096,inf,equal,unrestricted,,0.6844308975003985,0.04370998078015963,-0.024946962304554097,0.2040512433092704,-0.21173141704834403,0.07770403494579377,0.18327328227160505,0.25516772798950205,0.08319580708629992,0.08477714935797992,0.006663838438403386,0.021709060765844865,0.0897972302740255,-0.017417248981886232,0.03611524887258151,-0.038646974453947526
0,0,3072,4096,inf,equal,unrestricted,,0.644315667042425,0.26783724918251517,0.2326426548117789,0.3427138509808898,0.24150450645862812,0.28395307124010105,0.32820244491760414,0.18709234265305633,0.34399887376573923,0.3955894059519972,0.37690750041923576,0.2530967724756791,0.1923208449876796,0.316741531142565,0.3505554679367438,0.21806223926015855
0,1,815,4096,inf,equal,unrestricted,,0.6822768460084909,0.053514442379274656,-0.01875769334274944,0.14351465553010093,-0.3552147190395467,-0.006338630763453804,0.17642505395813857,0.19892059172792909,0.07006571824895043,0.12361477515103213,-0.041825888441687054,-0.10271241898821636,0.12782671144152596,-0.041277066610853466,0.014059142537800955,-0.07072197144138287
0,2,209,4096,inf,equal,unrestricted,,0.6292154528582814,0.13328640373891232,0.012594190808183418,0.6398486804637997,0.5624047412577683,0.5393264549850514,0.25214623918566553,0.5440047334161062,0.17791900898798207,-0.09940077056306078,0.18560060398657002,0.5738848332064708,-0.15328500993473684,0.05359245373266169,0.1897863920248366,0.11841818888115735
0,,,4096,inf,equal,restricted,0,0.6844308974971617,0.04370993017831781,-0.024947033112267966,0.20405125853727923,-0.2117314261479739,0.07770403357443594,0.18327325045284493,0.25516777751344477,0.08319575395455873,0.08477706701884594,0.006663783507111704,0.021709079383003444,0.08979717909118642,-0.01741730478472582,0.036115187822736414,-0.03864701791137801
0,,,4096,inf,equal,restricted,1,0.6844308974909412,0.043709862725320736,-0.024947123891384978,0.20405127496967976,-0.21173143901748154,0.07770402566722288,0.1832732108800242,0.25516784220812666,0.08319568770266253,0.0847769541781356,0.006663712635975541,0.021709108371541573,0.08979710556966154,-0.017417381818725958,0.036115106403497146,-0.03864707921442219
0,,,4096,inf,equal,restricted,2,0.6844308974960563,0.043709887245206296,-0.024947083400702286,0.20405126957633407,-0.21173143500455036,0.07770403327775875,0.18327322045622724,0.25516782810079885,0.08319570645403136,0.08477700114469008,0.006663739389960661,0.021709095374927354,0.08979713663762436,-0.017417346753865585,0.03611513488010945,-0.0386470564663498
0,,,8192,1.0,size,unrestricted,,0.6599044551741118,0.18213173516961048,0.21717634333121877,0.31845226435800306,0.21885250665604666,0.2548570400423464,0.26035185739308314,0.20625380963699017,0.2627653546276556,0.28214961863619764,0.2505526309032811,0.19493845565466816,0.21925480651539728,0.22288148917715714,0.29319228209905057,0.1934563802942944
0,0,6144,8192,1.0,size,unrestricted,,0.643214329006423,0.24177655158120837,0.2485612116496246,0.38161738428931785,0.3128727213387189,0.3185466041325443,0.3096587860725228,0.22944743567825251,0.3200371461626464,0.3620088160212487,0.3143531001584586,0.27433938643012673,0.2824269975976841,0.2738944117954917,0.37363410211392784,0.26546050906157087
0,1,1634,8192,1.0,size,unrestricted,,0.6889221332549386,0.007322650597673044,0.1008049386212464,0.1543558450303925,-0.06105739565056446,-0.011606928878827614,0.13584038288877007,0.11782236238084866,0.0761519695835706,0.09576790929043463,0.033885396984894005,-0.06260571523800919,0.04077496927456567,0.04507196500687198,0.08291444886764512,-0.008482729481768363
0,2,414,8192,1.0,size,unrestricted,,0.6625917185567489,0.15677522935949478,0.30511252655296905,0.32654736321608857,0.13709982169101173,0.4384596869994679,0.039031990905506166,0.2722014815771735,0.2919650930025477,0.08188051630063228,0.30924451644084905,0.11950258684700217,0.14601557343513327,0.291285174351264,0.08122860266636135,0.11323999468277532
0,,,8192,1.0,size,restricted,0,0.6599044551741117,0.18213173475148736,0.21717634268368247,0.318452264039583,0.21885250611913815,0.25485703950506,0.2603518567395563,0.20625380935021018,0.2627653541313339,0.2821496180511046,0.2505526307061018,0.1949384553736546,0.21925480640082637,0.22288148870264535,0.2931922810981491,0.19345638002558846
0,,,8192,1.0,size,restricted,1,0.6599044551741118,0.1821317345034907,0.2171763425467039,0.31845226320494396,0.21885250584043567,0.2548570391150563,0.2603518564289175,0.2062538089068899,0.26276535368769177,0.2821496176043718,0.25055262998052935,0.1949384549223216,0.21925480571123865,0.22288148836666602,0.29319228103354295,0.19345637959602707
0,,,8192,1.0,size,restricted,2,0.6599044551741118,0.18213173500417146,0.21717634309331926,0.3184522640445941,0.2188525063947913,0.2548570397189445,0.2603518571347693,0.20625380935890456,0.26276535432084464,0.28214961840167335,0.2505526307167632,0.19493845547131836,0.21925480635624525,0.22288148895550947,0.29319228179896134,0.1934563800155255
0,,,8192,inf,equal,unrestricted,,0.6889221332549388,0.007322635619332777,0.10080492331147563,0.15435583368201652,-0.06105742151296635,-0.011606955994696513,0.13584037116757844,0.1178223518742492,0.07615195109550343,0.09576789611888321,0.03388538048883426,-0.06260574520419458,0.04077495484246335,0.04507194819468186,0.08291442597403506,-0.008482746257436165
0,0,6144,8192,inf,equal,unrestricted,,0.643214329006423,0.24177655158120837,0.2485612116496246,0.38161738428931785,0.3128727213387189,0.3185466041325443,0.3096587860725228,0.22944743567825251,0.3200371461626464,0.3620088160212487,0.3143531001584586,0.27433938643012673,0.2824269975976841,0.2738944117954917,0.37363410211392784,0.26546050906157087
0,1,1634,8192,inf,equal,unrestricted,,0.6889221332549386,0.007322650597673044,0.1008049386212464,0.1543558450303925,-0.06105739565056446,-0.011606928878827614,0.13584038288877007,0.11782236238084866,0.0761519695835706,0.09576790929043463,0.033885396984894005,-0.06260571523800919,0.04077496927456567,0.04507196500687198,0.08291444886764512,-0.008482729481768363
0,2,414,8192,inf,equal,unrestricted,,0.6625917185567489,0.15677522935949478,0.30511252655296905,0.32654736321608857,0.13709982169101173,0.4384596869994679,0.039031990905506166,0.2722014815771735,0.2919650930025477,0.08188051630063228,0.30924451644084905,0.11950258684700217,0.14601557343513327,0.291285174351264,0.08122860266636135,0.11323999468277532
0,,,8192,inf,equal,restricted,0,0.6889221332549671,0.007322822512003556,0.100805069948765,0.15435599463610924,-0.06105709375091105,-0.011606591240490748,0.13584051194882163,0.11782247019254846,0.07615217302497894,0.09576806683206181,0.03388563831765189,-0.06260541311117533,0.04077515127897966,0.04507217428586229,0.082914666117728,-0.008482520456397632
0,,,8192,inf,equal,restricted,1,0.6889221332549387,0.007322650899933797,0.1008049399690464,0.154355847067321,-0.06105739504798326,-0.011606926914861565,0.1358403842299284,0.11782236452955014,0.07615197095246967,0.09576791044672815,0.03388539878161074,-0.06260571466802967,0.040774970415217555,0.04507196656468099,0.08291444939934504,-0.008482728743877248
0,,,8192,inf,equal,restricted,2,0.6889221332549392,0.007322622466089838,0.10080490713079909,0.15435582077378088,-0.06105743999387285,-0.011606980192581872,0.1358403603665132,0.11782234797584713,0.07615193956830033,0.09576788747830803,0.03388536771881225,-0.0626057699491546,0.04077495253305183,0.045071938026853074,0.08291441335490966,-0.008482758015919427
0,,,16384,1.0,size,unrestricted,,0.6588755199307925,0.19414184040495588,0.27763410641403075,0.27385129053735996,0.25544593385798336,0.22386457121593722,0.2728225303811442,0.2678370967574085,0.2811098976415089,0.2637808388097055,0.21400276173120128,0.21234911424025973,0.24539386954144485,0.23139289278568934,0.2619897703715898,0.2097060088376055
0,0,12288,16384,1.0,size,unrestricted,,0.6433042417273994,0.24291025296786506,0.34995893412431756,0.33508451476061457,0.3050080608972042,0.26457005162053965,0.33174127454588104,0.30150629500548687,0.34563601344522105,0.3182237590880649,0.2911021032056912,0.26611459608352933,0.31799220814858165,0.2740422611280635,0.31858041160660333,0.27903327498926644
0,1,3272,16384,1.0,size,unrestricted,,0.6888334366985365,0.061773241791510766,0.06621299070928008,0.11603396334991632,0.08264707641472942,0.06864432332750993,0.12095025355766785,0.15282064071865722,0.05520177329454988,0.10555176432345087,-0.0282787577191644,0.03258943037982246,0.0208325739251058,0.10293110566060037,0.08260250886375918,0.02784982521523685
0,2,824,16384,1.0,size,unrestricted,,0.6686544426484333,0.10838010706910735,0.15042889172608256,0.17591580891728179,0.3000715504985355,0.274650180818687,0.1310103586793643,0.2837017277563962,0.27450361254415656,0.22847184876855997,0.15192223330266025,0.22576273484546772,0.14492529090819312,0.2266160722841694,0.2520689508339041,-0.0031036346816687393
0,,,16384,1.0,size,restricted,0,0.6588755199307923,0.19414184076291108,0.2776341069964349,0.27385129108421336,0.25544593433267443,0.22386457165942683,0.27282253086953734,0.26783709727464394,0.28110989816314874,0.2637808392996299,0.21400276217600536,0.21234911463195733,0.24539387000779397,0.23139289325799609,0.2619897708913131,0.2097060092567085
0,,,16384,1.0,size,restricted,1,0.6588755199307924,0.19414184052728695,0.277634106613744,0.27385129075068937,0.25544593399056176,0.22386457141949817,0.2728225305467074,0.267837096986034,0.2811098977921996,0.2637808389608035,0.21400276198191565,0.21234911437702383,0.24539386971494445,0.23139289301465107,0.26198977059622514,0.20970600903322567
0,,,16384,1.0,size,restricted,2,0.6588755199307924,0.1941418381838563,0.27763410325560767,0.27385128749091303,0.25544593070548627,0.2238645686886193,0.2728225272466627,0.2678370937374441,0.28110989430227995,0.2637808358074931,0.21400275930162074,0.2123491117716257,0.2453938667387303,0.23139289012022046,0.2619897674151179,0.20970600660377972
0,,,16384,inf,equal,unrestricted,,0.6888334366985364,0.06177324010836785,0.06621298878071429,0.11603396102772734,0.08264707418852575,0.06864432177815007,0.12095025091998712,0.15282063767235599,0.055201771361130976,0.1055517619213545,-0.028278757890335564,0.03258942898938499,0.02083257257200629,0.10293110364944134,0.0826025065389755,0.027849824047618665
0,0,12288,16384,inf,equal,unrestricted,,0.6433042417273994,0.24291025296786506,0.34995893412431756,0.33508451476061457,0.3050080608972042,0.26457005162053965,0.33174127454588104,0.30150629500548687,0.34563601344522105,0.3182237590880649,0.2911021032056912,0.26611459608352933,0.31799220814858165,0.2740422611280635,0.31858041160660333,0.27903327498926644
0,1,3272,16384,inf,equal,unrestricted,,0.6888334366985365,0.061773241791510766,0.06621299070928008,0.11603396334991632,0.08264707641472942,0.06864432332750993,0.12095025355766785,0.15282064071865722,0.05520177329454988,0.10555176432345087,-0.0282787577191644,0.03258943037982246,0.0208325739251058,0.10293110566060037,0.08260250886375918,0.02784982521523685
0,2,824,16384,inf,equal,unrestricted,,0.6686544426484333,0.10838010706910735,0.15042889172608256,0.17591580891728179,0.3000715504985355,0.274650180818687,0.1310103586793643,0.2837017277563962,0.27450361254415656,0.22847184876855997,0.15192223330266025,0.22576273484546772,0.14492529090819312,0.2266160722841694,0.2520689508339041,-0.0031036346816687393
0,,,16384,inf,equal,restricted,0,0.6888334366985365,0.06177324364578306,0.06621299503481233,0.11603396492996583,0.08264707938314644,0.0686443264870014,0.12095025510624881,0.15282064129959777,0.055201778501595196,0.10555176623147099,-0.02827875095576824,0.032589434608213695,0.020832579430027896,0.10293110728842497,0.08260251198697421,0.027849829248636913
0,,,16384,inf,equal,restricted,1,0.6888334366985365,0.06177324098124619,0.06621299041693944,0.11603396210652982,0.0826470755061743,0.06864432305800877,0.1209502520291457,0.15282063852641065,0.05520177315200224,0.10555176289915301,-0.028278756125909032,0.03258943045641281,0.020832574291011367,0.10293110449491615,0.08260250788658575,0.02784982531836355
0,,,16384,inf,equal,restricted,2,0.6888334366985364,0.061773241689321655,0.06621299142519038,0.11603396258031036,0.0826470764217643,0.06864432358689243,0.12095025278498506,0.15282063934265688,0.05520177438905825,0.10555176382074956,-0.028278755216752466,0.0325894313828241,0.020832575448015454,0.10293110503550865,0.08260250894913002,0.02784982629646819


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/1/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.3721991943782947,1.0079819539325794
0,,,64,1.0,size,unrestricted,,1,0.5454951727304053,1.161970407840905
0,,,64,1.0,size,unrestricted,,2,0.6874152088837123,1.113135395179356
0,0,48,64,1.0,size,unrestricted,,0,0.3330169314810057,1.0276222136385549
0,0,48,64,1.0,size,unrestricted,,1,0.8326315889029751,1.1756787738693955
0,0,48,64,1.0,size,unrestricted,,2,1.3150283545305672,1.157578336011405
0,1,12,64,1.0,size,unrestricted,,0,1.9697741300528513,1.3770048368049321
0,1,12,64,1.0,size,unrestricted,,1,0.05824909320548061,1.415600858316941
0,1,12,64,1.0,size,unrestricted,,2,1.655235045083521,1.468380289360814
0,2,4,64,1.0,size,unrestricted,,0,2.0677039793079373,2.064029610152148
0,2,4,64,1.0,size,unrestricted,,1,2.2430922057393463,2.138247724874092
0,2,4,64,1.0,size,unrestricted,,2,0.004062544460591084,2.143165313259601
0,,,64,1.0,size,restricted,0,0,0.37219919379863436,1.0079819664533667
0,,,64,1.0,size,restricted,0,1,0.5454951769944493,1.1619704240222122
0,,,64,1.0,size,restricted,0,2,0.6874152028915705,1.1131354108041942
0,,,64,1.0,size,restricted,1,0,0.37219919411113406,1.0079819627294542
0,,,64,1.0,size,restricted,1,1,0.5454951757046519,1.1619704193387663
0,,,64,1.0,size,restricted,1,2,0.6874152030634536,1.1131354062023384
0,,,64,1.0,size,restricted,2,0,0.3721991940683016,1.007981961884436
0,,,64,1.0,size,restricted,2,1,0.5454951751940386,1.1619704176736636
0,,,64,1.0,size,restricted,2,2,0.6874152051193676,1.1131354049055133
0,,,64,inf,equal,unrestricted,,0,0.4466547277928359,1.017809797915166
0,,,64,inf,equal,unrestricted,,1,0.4466547279955127,1.157999089409363
0,,,64,inf,equal,unrestricted,,2,0.4466547280151404,1.0953339282781085
0,0,48,64,inf,equal,unrestricted,,0,0.3330169314810057,1.0276222136385549
0,0,48,64,inf,equal,unrestricted,,1,0.8326315889029751,1.1756787738693955
0,0,48,64,inf,equal,unrestricted,,2,1.3150283545305672,1.157578336011405
0,1,12,64,inf,equal,unrestricted,,0,1.9697741300528513,1.3770048368049321
0,1,12,64,inf,equal,unrestricted,,1,0.05824909320548061,1.415600858316941
0,1,12,64,inf,equal,unrestricted,,2,1.655235045083521,1.468380289360814
0,2,4,64,inf,equal,unrestricted,,0,2.0677039793079373,2.064029610152148
0,2,4,64,inf,equal,unrestricted,,1,2.2430922057393463,2.138247724874092
0,2,4,64,inf,equal,unrestricted,,2,0.004062544460591084,2.143165313259601
0,,,64,inf,equal,restricted,0,0,0.4466547277806739,1.0178097965131718
0,,,64,inf,equal,restricted,0,1,0.4466547280093201,1.1579990875455386
0,,,64,inf,equal,restricted,0,2,0.4466547280319904,1.0953339265306827
0,,,64,inf,equal,restricted,1,0,0.4466547277091106,1.0178097987362427
0,,,64,inf,equal,restricted,1,1,0.4466547280907911,1.1579990901417203
0,,,64,inf,equal,restricted,1,2,0.44665472813058904,1.0953339290594495
0,,,64,inf,equal,restricted,2,0,0.4466547277014383,1.017809804498159
0,,,64,inf,equal,restricted,2,1,0.44665472810455115,1.15799909720954
0,,,64,inf,equal,restricted,2,2,0.4466547281288522,1.095333935701768
0,,,128,1.0,size,unrestricted,,0,0.514812715633286,0.7760612100834403
0,,,128,1.0,size,unrestricted,,1,0.5370540085181238,0.8309651075431542
0,,,128,1.0,size,unrestricted,,2,0.8365839869144502,0.799454306137992
0,0,96,128,1.0,size,unrestricted,,0,0.5020391318872873,0.8131957803772515
0,0,96,128,1.0,size,unrestricted,,1,0.619622439988505,0.8904973886806477
0,0,96,128,1.0,size,unrestricted,,2,0.9667209024032175,0.8444602691017626
0,1,24,128,1.0,size,unrestricted,,0,0.8038236808184589,1.2486274079267214
0,1,24,128,1.0,size,unrestricted,,1,0.28336120124956615,1.2837123897641125
0,1,24,128,1.0,size,unrestricted,,2,1.7714740942531828,1.298704690878851
0,2,8,128,1.0,size,unrestricted,,0,1.5911148790194318,1.6720724889383525
0,2,8,128,1.0,size,unrestricted,,1,1.399551259401841,1.6980605915112308
0,2,8,128,1.0,size,unrestricted,,2,0.043871401076607336,1.6663166847947997
0,,,128,1.0,size,restricted,0,0,0.5148127156170683,0.7760612102573798
0,,,128,1.0,size,restricted,0,1,0.5370540084856533,0.8309651077559647
0,,,128,1.0,size,restricted,0,2,0.8365839872064749,0.7994543063211256
0,,,128,1.0,size,restricted,1,0,0.5148127156060163,0.7760612106062816
0,,,128,1.0,size,restricted,1,1,0.5370540083748695,0.8309651081254287
0,,,128,1.0,size,restricted,1,2,0.8365839876714508,0.7994543067042595
0,,,128,1.0,size,restricted,2,0,0.5148127156299284,0.7760612101461414
0,,,128,1.0,size,restricted,2,1,0.5370540085035669,0.8309651076151435
0,,,128,1.0,size,restricted,2,2,0.8365839869984135,0.7994543062061844
0,,,128,inf,equal,unrestricted,,0,0.558986098665785,0.767964866756284
0,,,128,inf,equal,unrestricted,,1,0.5589860988899347,0.812825583894331
0,,,128,inf,equal,unrestricted,,2,0.5589860990391529,0.7913267542922269
0,0,96,128,inf,equal,unrestricted,,0,0.5020391318872873,0.8131957803772515
0,0,96,128,inf,equal,unrestricted,,1,0.619622439988505,0.8904973886806477
0,0,96,128,inf,equal,unrestricted,,2,0.9667209024032175,0.8444602691017626
0,1,24,128,inf,equal,unrestricted,,0,0.8038236808184589,1.2486274079267214
0,1,24,128,inf,equal,unrestricted,,1,0.28336120124956615,1.2837123897641125
0,1,24,128,inf,equal,unrestricted,,2,1.7714740942531828,1.298704690878851
0,2,8,128,inf,equal,unrestricted,,0,1.5911148790194318,1.6720724889383525
0,2,8,128,inf,equal,unrestricted,,1,1.399551259401841,1.6980605915112308
0,2,8,128,inf,equal,unrestricted,,2,0.043871401076607336,1.6663166847947997
0,,,128,inf,equal,restricted,0,0,0.5589860987622516,0.7679648668078899
0,,,128,inf,equal,restricted,0,1,0.5589860988183177,0.8128255838823206
0,,,128,inf,equal,restricted,0,2,0.5589860988534047,0.7913267543161685
0,,,128,inf,equal,restricted,1,0,0.5589860987610077,0.7679648668873238
0,,,128,inf,equal,restricted,1,1,0.5589860988206665,0.8128255839656711
0,,,128,inf,equal,restricted,1,2,0.558986098853833,0.7913267543899821
0,,,128,inf,equal,restricted,2,0,0.5589860987451986,0.7679648668942853
0,,,128,inf,equal,restricted,2,1,0.5589860988340224,0.8128255839798373
0,,,128,inf,equal,restricted,2,2,0.558986098882039,0.7913267544008795
0,,,256,1.0,size,unrestricted,,0,0.6293401742938937,0.6902961234361622
0,,,256,1.0,size,unrestricted,,1,0.6119232646123302,0.7300995692488222
0,,,256,1.0,size,unrestricted,,2,0.7626736599075797,0.717566737167132
0,0,192,256,1.0,size,unrestricted,,0,0.6174499809992484,0.7016688021622188
0,0,192,256,1.0,size,unrestricted,,1,0.6987040241747114,0.7471070005773658
0,0,192,256,1.0,size,unrestricted,,2,0.8640415686364338,0.7285828909384798
0,1,49,256,1.0,size,unrestricted,,0,0.9811900456521713,1.090011615896422
0,1,49,256,1.0,size,unrestricted,,1,0.4579269093220136,1.1669937049457335
0,1,49,256,1.0,size,unrestricted,,2,1.4160721507854837,1.0822732764734224
0,2,15,256,1.0,size,unrestricted,,0,1.6928139510239484,1.5796983525732726
0,2,15,256,1.0,size,unrestricted,,1,1.5390422532691752,1.5250128215786394
0,2,15,256,1.0,size,unrestricted,,2,0.1470879632850796,1.7428254421519969
0,,,256,1.0,size,restricted,0,0,0.6293401742935404,0.6902961234354221
0,,,256,1.0,size,restricted,0,1,0.6119232646127176,0.7300995692481247
0,,,256,1.0,size,restricted,0,2,0.7626736599108361,0.717566737163422
0,,,256,1.0,size,restricted,1,0,0.6293401742933572,0.69029612343719
0,,,256,1.0,size,restricted,1,1,0.611923264611093,0.7300995692791109
0,,,256,1.0,size,restricted,1,2,0.7626736599184883,0.7175667371789334
0,,,256,1.0,size,restricted,2,0,0.6293401742926229,0.6902961234496502
0,,,256,1.0,size,restricted,2,1,0.6119232646067638,0.7300995692785964
0,,,256,1.0,size,restricted,2,2,0.7626736599420291,0.7175667371902799
0,,,256,inf,equal,unrestricted,,0,0.6408809498894565,0.6865859297790892
0,,,256,inf,equal,unrestricted,,1,0.6408809498098115,0.7245016692287755
0,,,256,inf,equal,unrestricted,,2,0.6408809500488267,0.722843964521875
0,0,192,256,inf,equal,unrestricted,,0,0.6174499809992484,0.7016688021622188
0,0,192,256,inf,equal,unrestricted,,1,0.6987040241747114,0.7471070005773658
0,0,192,256,inf,equal,unrestricted,,2,0.8640415686364338,0.7285828909384798
0,1,49,256,inf,equal,unrestricted,,0,0.9811900456521713,1.090011615896422
0,1,49,256,inf,equal,unrestricted,,1,0.4579269093220136,1.1669937049457335
0,1,49,256,inf,equal,unrestricted,,2,1.4160721507854837,1.0822732764734224
0,2,15,256,inf,equal,unrestricted,,0,1.6928139510239484,1.5796983525732726
0,2,15,256,inf,equal,unrestricted,,1,1.5390422532691752,1.5250128215786394
0,2,15,256,inf,equal,unrestricted,,2,0.1470879632850796,1.7428254421519969
0,,,256,inf,equal,restricted,0,0,0.6408809498923985,0.6865859298136944
0,,,256,inf,equal,restricted,0,1,0.6408809498325637,0.7245016692839324
0,,,256,inf,equal,restricted,0,2,0.6408809500168675,0.7228439645785184
0,,,256,inf,equal,restricted,1,0,0.6408809498889209,0.6865859297884348
0,,,256,inf,equal,restricted,1,1,0.640880949814597,0.7245016692500248
0,,,256,inf,equal,restricted,1,2,0.6408809500470354,0.7228439645426329
0,,,256,inf,equal,restricted,2,0,0.6408809498828244,0.6865859297875495
0,,,256,inf,equal,restricted,2,1,0.6408809497826287,0.7245016692488473
0,,,256,inf,equal,restricted,2,2,0.6408809501003235,0.722843964534931
0,,,512,1.0,size,unrestricted,,0,0.6615228791980244,0.663246885661801
0,,,512,1.0,size,unrestricted,,1,0.6527679899874123,0.7017003430480966
0,,,512,1.0,size,unrestricted,,2,0.6129714896002969,0.6962927992773402
0,0,384,512,1.0,size,unrestricted,,0,0.6576511227211128,0.6589353716491848
0,0,384,512,1.0,size,unrestricted,,1,0.679035223926963,0.6984816436002151
0,0,384,512,1.0,size,unrestricted,,2,0.6507706298153989,0.6846519695352659
0,1,100,512,1.0,size,unrestricted,,0,0.7003848320270615,0.7077241893230373
0,1,100,512,1.0,size,unrestricted,,1,0.6284159792307693,0.7447267336178939
0,1,100,512,1.0,size,unrestricted,,2,0.5875063669861506,0.7618598344123747
0,2,28,512,1.0,size,unrestricted,,0,1.1487257604027643,1.133923728607772
0,2,28,512,1.0,size,unrestricted,,1,0.9511061182679131,1.2512454228859282
0,2,28,512,1.0,size,unrestricted,,2,0.4794378725522845,1.3256112536516294
0,,,512,1.0,size,restricted,0,0,0.6615228791844918,0.6632468856443061
0,,,512,1.0,size,restricted,0,1,0.6527679900050964,0.701700342949856
0,,,512,1.0,size,restricted,0,2,0.6129714897227284,0.6962927991851477
0,,,512,1.0,size,restricted,1,0,0.6615228792000255,0.6632468856647492
0,,,512,1.0,size,restricted,1,1,0.6527679899841443,0.7017003430625122
0,,,512,1.0,size,restricted,1,2,0.6129714895845242,0.6962927992899443
0,,,512,1.0,size,restricted,2,0,0.661522879191494,0.6632468856494961
0,,,512,1.0,size,restricted,2,1,0.6527679899957478,0.7017003429675877
0,,,512,1.0,size,restricted,2,2,0.6129714896600892,0.6962927992223787
0,,,512,inf,equal,unrestricted,,0,0.6593668052883407,0.6614264329569657
0,,,512,inf,equal,unrestricted,,1,0.6593668051809367,0.6990563934321453
0,,,512,inf,equal,unrestricted,,2,0.6320969936918884,0.6901022643157624
0,0,384,512,inf,equal,unrestricted,,0,0.6576511227211128,0.6589353716491848
0,0,384,512,inf,equal,unrestricted,,1,0.679035223926963,0.6984816436002151
0,0,384,512,inf,equal,unrestricted,,2,0.6507706298153989,0.6846519695352659
0,1,100,512,inf,equal,unrestricted,,0,0.7003848320270615,0.7077241893230373
0,1,100,512,inf,equal,unrestricted,,1,0.6284159792307693,0.7447267336178939
0,1,100,512,inf,equal,unrestricted,,2,0.5875063669861506,0.7618598344123747
0,2,28,512,inf,equal,unrestricted,,0,1.1487257604027643,1.133923728607772
0,2,28,512,inf,equal,unrestricted,,1,0.9511061182679131,1.2512454228859282
0,2,28,512,inf,equal,unrestricted,,2,0.4794378725522845,1.3256112536516294
0,,,512,inf,equal,restricted,0,0,0.6593668052751451,0.661426432961842
0,,,512,inf,equal,restricted,0,1,0.6593668052462062,0.6990563937836196
0,,,512,inf,equal,restricted,0,2,0.6320969935421555,0.6901022644941827
0,,,512,inf,equal,restricted,1,0,0.6593668052718998,0.66142643295622
0,,,512,inf,equal,restricted,1,1,0.6593668052622584,0.6990563937780608
0,,,512,inf,equal,restricted,1,2,0.6320969935435994,0.6901022644857983
0,,,512,inf,equal,restricted,2,0,0.6593668052791856,0.6614264329495269
0,,,512,inf,equal,restricted,2,1,0.6593668052262212,0.6990563937908537
0,,,512,inf,equal,restricted,2,2,0.6320969934588971,0.6901022645005053
0,,,1024,1.0,size,unrestricted,,0,0.6592660396312426,0.6512781938868567
0,,,1024,1.0,size,unrestricted,,1,0.687303977274033,0.6936879508240932
0,,,1024,1.0,size,unrestricted,,2,0.6322235566962258,0.6789914542354043
0,0,768,1024,1.0,size,unrestricted,,0,0.6560527290383805,0.649273670800329
0,0,768,1024,1.0,size,unrestricted,,1,0.7112271363202494,0.697080531026459
0,0,768,1024,1.0,size,unrestricted,,2,0.6535458350726524,0.6740412869450882
0,1,202,1024,1.0,size,unrestricted,,0,0.7140213601551221,0.6995167339056793
0,1,202,1024,1.0,size,unrestricted,,1,0.6536250070678684,0.721656175010234
0,1,202,1024,1.0,size,unrestricted,,2,0.6677058963897585,0.7340285204801204
0,2,54,1024,1.0,size,unrestricted,,0,0.7823978927982628,0.7576715132477349
0,2,54,1024,1.0,size,unrestricted,,1,0.7946341985581854,0.8240221658223355
0,2,54,1024,1.0,size,unrestricted,,2,0.5504819758184913,0.8331017878998859
0,,,1024,1.0,size,restricted,0,0,0.6592660396362712,0.6512781939482328
0,,,1024,1.0,size,restricted,0,1,0.687303977207237,0.6936879506885989
0,,,1024,1.0,size,restricted,0,2,0.6322235568745748,0.6789914541632217
0,,,1024,1.0,size,restricted,1,0,0.6592660396300877,0.6512781938820718
0,,,1024,1.0,size,restricted,1,1,0.687303977281033,0.6936879508344053
0,,,1024,1.0,size,restricted,1,2,0.6322235566864677,0.6789914542401072
0,,,1024,1.0,size,restricted,2,0,0.659266039631231,0.6512781938824526
0,,,1024,1.0,size,restricted,2,1,0.6873039772776818,0.6936879508335821
0,,,1024,1.0,size,restricted,2,2,0.6322235566827421,0.6789914542409028
0,,,1024,inf,equal,unrestricted,,0,0.6688406120023113,0.6601830909171823
0,,,1024,inf,equal,unrestricted,,1,0.6688406126805742,0.694279389649359
0,,,1024,inf,equal,unrestricted,,2,0.6379998963028699,0.6881246423721248
0,0,768,1024,inf,equal,unrestricted,,0,0.6560527290383805,0.649273670800329
0,0,768,1024,inf,equal,unrestricted,,1,0.7112271363202494,0.697080531026459
0,0,768,1024,inf,equal,unrestricted,,2,0.6535458350726524,0.6740412869450882
0,1,202,1024,inf,equal,unrestricted,,0,0.7140213601551221,0.6995167339056793
0,1,202,1024,inf,equal,unrestricted,,1,0.6536250070678684,0.721656175010234
0,1,202,1024,inf,equal,unrestricted,,2,0.6677058963897585,0.7340285204801204
0,2,54,1024,inf,equal,unrestricted,,0,0.7823978927982628,0.7576715132477349
0,2,54,1024,inf,equal,unrestricted,,1,0.7946341985581854,0.8240221658223355
0,2,54,1024,inf,equal,unrestricted,,2,0.5504819758184913,0.8331017878998859
0,,,1024,inf,equal,restricted,0,0,0.6688406122271185,0.6601830911150199
0,,,1024,inf,equal,restricted,0,1,0.6688406124351534,0.6942793897249822
0,,,1024,inf,equal,restricted,0,2,0.6379998964609436,0.6881246425934257
0,,,1024,inf,equal,restricted,1,0,0.6688406122542071,0.6601830911407467
0,,,1024,inf,equal,restricted,1,1,0.668840612405581,0.6942793897351951
0,,,1024,inf,equal,restricted,1,2,0.6379998964698167,0.6881246426182888
0,,,1024,inf,equal,restricted,2,0,0.6688406122570436,0.6601830911418283
0,,,1024,inf,equal,restricted,2,1,0.6688406124024845,0.6942793897373948
0,,,1024,inf,equal,restricted,2,2,0.6379998964640516,0.6881246426232517
0,,,2048,1.0,size,unrestricted,,0,0.6506598697048219,0.6480466285342428
0,,,2048,1.0,size,unrestricted,,1,0.7031693902403908,0.6939045389877065
0,,,2048,1.0,size,unrestricted,,2,0.6161381969695724,0.6795034513935991
0,0,1536,2048,1.0,size,unrestricted,,0,0.6489361725748038,0.646505172339012
0,0,1536,2048,1.0,size,unrestricted,,1,0.717013762010189,0.6982497944175873
0,0,1536,2048,1.0,size,unrestricted,,2,0.6225966241761907,0.6789082649156928
0,1,406,2048,1.0,size,unrestricted,,0,0.6832816735309558,0.6822036512371309
0,1,406,2048,1.0,size,unrestricted,,1,0.6794790663800776,0.701691536244726
0,1,406,2048,1.0,size,unrestricted,,2,0.6745491616786685,0.6962369287993448
0,2,106,2048,1.0,size,unrestricted,,0,0.8200438981870706,0.8070462873729007
0,2,106,2048,1.0,size,unrestricted,,1,0.8951697307684179,0.9011492819363826
0,2,106,2048,1.0,size,unrestricted,,2,0.5045157455766255,0.914577852709742
0,,,2048,1.0,size,restricted,0,0,0.6506598697008076,0.6480466285276799
0,,,2048,1.0,size,restricted,0,1,0.7031693902603762,0.6939045390033259
0,,,2048,1.0,size,restricted,0,2,0.6161381969511966,0.6795034514014253
0,,,2048,1.0,size,restricted,1,0,0.6506598697233211,0.6480466285588486
0,,,2048,1.0,size,restricted,1,1,0.7031693901475824,0.6939045389116794
0,,,2048,1.0,size,restricted,1,2,0.6161381970569829,0.6795034513544169
0,,,2048,1.0,size,restricted,2,0,0.6506598697161733,0.6480466285494461
0,,,2048,1.0,size,restricted,2,1,0.703169390183293,0.6939045389417637
0,,,2048,1.0,size,restricted,2,2,0.6161381970237821,0.679503451370168
0,,,2048,inf,equal,unrestricted,,0,0.6795877896379187,0.678449828383688
0,,,2048,inf,equal,unrestricted,,1,0.6795877972026173,0.6995635958144872
0,,,2048,inf,equal,unrestricted,,2,0.6693230755566694,0.6937534342837123
0,0,1536,2048,inf,equal,unrestricted,,0,0.6489361725748038,0.646505172339012
0,0,1536,2048,inf,equal,unrestricted,,1,0.717013762010189,0.6982497944175873
0,0,1536,2048,inf,equal,unrestricted,,2,0.6225966241761907,0.6789082649156928
0,1,406,2048,inf,equal,unrestricted,,0,0.6832816735309558,0.6822036512371309
0,1,406,2048,inf,equal,unrestricted,,1,0.6794790663800776,0.701691536244726
0,1,406,2048,inf,equal,unrestricted,,2,0.6745491616786685,0.6962369287993448
0,2,106,2048,inf,equal,unrestricted,,0,0.8200438981870706,0.8070462873729007
0,2,106,2048,inf,equal,unrestricted,,1,0.8951697307684179,0.9011492819363826
0,2,106,2048,inf,equal,unrestricted,,2,0.5045157455766255,0.914577852709742
0,,,2048,inf,equal,restricted,0,0,0.6795877952857118,0.6784498341524782
0,,,2048,inf,equal,restricted,0,1,0.6795877968598244,0.6995635989818776
0,,,2048,inf,equal,restricted,0,2,0.669323083963309,0.6937534379638051
0,,,2048,inf,equal,restricted,1,0,0.6795877935733988,0.6784498324597229
0,,,2048,inf,equal,restricted,1,1,0.679587796963753,0.6995635978576836
0,,,2048,inf,equal,restricted,1,2,0.6693230820013077,0.6937534366053166
0,,,2048,inf,equal,restricted,2,0,0.6795877956960229,0.678449834592246
0,,,2048,inf,equal,restricted,2,1,0.6795877968349205,0.6995635991429393
0,,,2048,inf,equal,restricted,2,2,0.6693230848686801,0.6937534381361461
0,,,4096,1.0,size,unrestricted,,0,0.6469630381825014,0.6476002622888015
0,,,4096,1.0,size,unrestricted,,1,0.7168863566834789,0.6918444183775648
0,,,4096,1.0,size,unrestricted,,2,0.6610224942858002,0.6778354481205741
0,0,3072,4096,1.0,size,unrestricted,,0,0.644315667042425,0.6453658054111308
0,0,3072,4096,1.0,size,unrestricted,,1,0.7399102152006726,0.7003849045052327
0,0,3072,4096,1.0,size,unrestricted,,2,0.6641904334590429,0.681176805856262
0,1,815,4096,1.0,size,unrestricted,,0,0.6968466379217517,0.6959521622513293
0,1,815,4096,1.0,size,unrestricted,,1,0.6822768460084909,0.7053835624966837
0,1,815,4096,1.0,size,unrestricted,,2,0.7093773812830687,0.7017385761210576
0,2,209,4096,1.0,size,unrestricted,,0,0.6854467701111618,0.6865332596380286
0,2,209,4096,1.0,size,unrestricted,,1,0.76461084111556,0.7297954312321483
0,2,209,4096,1.0,size,unrestricted,,2,0.6292154528582814,0.7251209666673237
0,,,4096,1.0,size,restricted,0,0,0.6469630381802168,0.6476002622873609
0,,,4096,1.0,size,restricted,0,1,0.716886356690569,0.6918444183804816
0,,,4096,1.0,size,restricted,0,2,0.6610224942917328,0.6778354481226997
0,,,4096,1.0,size,restricted,1,0,0.6469630381906529,0.6476002622988825
0,,,4096,1.0,size,restricted,1,1,0.7168863566525655,0.6918444183611256
0,,,4096,1.0,size,restricted,1,2,0.6610224942865307,0.6778354481120454
0,,,4096,1.0,size,restricted,2,0,0.64696303843412,0.6476002625418888
0,,,4096,1.0,size,restricted,2,1,0.716886355719427,0.6918444178694563
0,,,4096,1.0,size,restricted,2,2,0.6610224943467096,0.6778354478733991
0,,,4096,inf,equal,unrestricted,,0,0.6834857747652944,0.6826738916429083
0,,,4096,inf,equal,unrestricted,,1,0.6844308975003985,0.6971234449114327
0,,,4096,inf,equal,unrestricted,,2,0.6844308974129248,0.6954748467414015
0,0,3072,4096,inf,equal,unrestricted,,0,0.644315667042425,0.6453658054111308
0,0,3072,4096,inf,equal,unrestricted,,1,0.7399102152006726,0.7003849045052327
0,0,3072,4096,inf,equal,unrestricted,,2,0.6641904334590429,0.681176805856262
0,1,815,4096,inf,equal,unrestricted,,0,0.6968466379217517,0.6959521622513293
0,1,815,4096,inf,equal,unrestricted,,1,0.6822768460084909,0.7053835624966837
0,1,815,4096,inf,equal,unrestricted,,2,0.7093773812830687,0.7017385761210576
0,2,209,4096,inf,equal,unrestricted,,0,0.6854467701111618,0.6865332596380286
0,2,209,4096,inf,equal,unrestricted,,1,0.76461084111556,0.7297954312321483
0,2,209,4096,inf,equal,unrestricted,,2,0.6292154528582814,0.7251209666673237
0,,,4096,inf,equal,restricted,0,0,0.6834857864455168,0.6826739027782159
0,,,4096,inf,equal,restricted,0,1,0.6844308974971615,0.6971234498749423
0,,,4096,inf,equal,restricted,0,2,0.6844308974297216,0.695474856148606
0,,,4096,inf,equal,restricted,1,0,0.6834858020486889,0.6826739177242379
0,,,4096,inf,equal,restricted,1,1,0.6844308974909412,0.6971234565184597
0,,,4096,inf,equal,restricted,1,2,0.6844308974620588,0.6954748685336894
0,,,4096,inf,equal,restricted,2,0,0.6834857960923447,0.6826739118469981
0,,,4096,inf,equal,restricted,2,1,0.6844308974960563,0.697123453926039
0,,,4096,inf,equal,restricted,2,2,0.684430897435444,0.6954748641477045
0,,,8192,1.0,size,unrestricted,,0,0.645268373130021,0.6466212683240983
0,,,8192,1.0,size,unrestricted,,1,0.7121969569619965,0.6916792948355599
0,,,8192,1.0,size,unrestricted,,2,0.6707212188395468,0.677271783686838
0,0,6144,8192,1.0,size,unrestricted,,0,0.643214329006423,0.6451725046295866
0,0,6144,8192,1.0,size,unrestricted,,1,0.7291917108395831,0.7012717257361148
0,0,6144,8192,1.0,size,unrestricted,,2,0.676339049426841,0.6826771495794716
0,1,1634,8192,1.0,size,unrestricted,,0,0.6795048631627704,0.6793596910068237
0,1,1634,8192,1.0,size,unrestricted,,1,0.6889221332549386,0.6918198342213122
0,1,1634,8192,1.0,size,unrestricted,,2,0.6862527327290534,0.6842493273375119
0,2,414,8192,1.0,size,unrestricted,,0,0.6567121961295831,0.6571109840247206
0,2,414,8192,1.0,size,unrestricted,,1,0.7133720768923718,0.6921374982064312
0,2,414,8192,1.0,size,unrestricted,,2,0.6625917185567489,0.6939291816604934
0,,,8192,1.0,size,restricted,0,0,0.6452683731584344,0.6466212683484909
0,,,8192,1.0,size,restricted,0,1,0.7121969568617602,0.6916792947753404
0,,,8192,1.0,size,restricted,0,2,0.6707212188134936,0.6772717836642683
0,,,8192,1.0,size,restricted,1,0,0.6452683731838301,0.6466212683726432
0,,,8192,1.0,size,restricted,1,1,0.7121969567690832,0.6916792947210202
0,,,8192,1.0,size,restricted,1,2,0.6707212188023882,0.6772717836294769
0,,,8192,1.0,size,restricted,2,0,0.6452683731450853,0.6466212683374384
0,,,8192,1.0,size,restricted,2,1,0.7121969569075716,0.6916792948028486
0,,,8192,1.0,size,restricted,2,2,0.6707212188307906,0.6772717836681839
0,,,8192,inf,equal,unrestricted,,0,0.6795048685511828,0.6793596962689483
0,,,8192,inf,equal,unrestricted,,1,0.6889221332549388,0.6918198364322002
0,,,8192,inf,equal,unrestricted,,2,0.6862527365678935,0.6842493298791223
0,0,6144,8192,inf,equal,unrestricted,,0,0.643214329006423,0.6451725046295866
0,0,6144,8192,inf,equal,unrestricted,,1,0.7291917108395831,0.7012717257361148
0,0,6144,8192,inf,equal,unrestricted,,2,0.676339049426841,0.6826771495794716
0,1,1634,8192,inf,equal,unrestricted,,0,0.6795048631627704,0.6793596910068237
0,1,1634,8192,inf,equal,unrestricted,,1,0.6889221332549386,0.6918198342213122
0,1,1634,8192,inf,equal,unrestricted,,2,0.6862527327290534,0.6842493273375119
0,2,414,8192,inf,equal,unrestricted,,0,0.6567121961295831,0.6571109840247206
0,2,414,8192,inf,equal,unrestricted,,1,0.7133720768923718,0.6921374982064312
0,2,414,8192,inf,equal,unrestricted,,2,0.6625917185567489,0.6939291816604934
0,,,8192,inf,equal,restricted,0,0,0.6795048010307504,0.6793596304396905
0,,,8192,inf,equal,restricted,0,1,0.6889221332549671,0.6918198083053129
0,,,8192,inf,equal,restricted,0,2,0.686252687574084,0.6842492987754263
0,,,8192,inf,equal,restricted,1,0,0.6795048628391425,0.6793596906832945
0,,,8192,inf,equal,restricted,1,1,0.6889221332549387,0.6918198341291855
0,,,8192,inf,equal,restricted,1,2,0.6862527324723317,0.6842493272357524
0,,,8192,inf,equal,restricted,2,0,0.6795048724982736,0.6793597001113728
0,,,8192,inf,equal,restricted,2,1,0.6889221332549392,0.6918198381743018
0,,,8192,inf,equal,restricted,2,2,0.6862527395055321,0.6842493317485087
0,,,16384,1.0,size,unrestricted,,0,0.6449721342189314,0.6458017608371988
0,,,16384,1.0,size,unrestricted,,1,0.7075362532561044,0.6928224531473621
0,,,16384,1.0,size,unrestricted,,2,0.6729858162741506,0.678516420414044
0,0,12288,16384,1.0,size,unrestricted,,0,0.6433042417273994,0.6443809445691314
0,0,12288,16384,1.0,size,unrestricted,,1,0.7211084200792507,0.7019549186399651
0,0,12288,16384,1.0,size,unrestricted,,2,0.6779839954721775,0.683223464749435
0,1,3272,16384,1.0,size,unrestricted,,0,0.6730583131952362,0.6727597252264308
0,1,3272,16384,1.0,size,unrestricted,,1,0.6888334366985365,0.6885747629027867
0,1,3272,16384,1.0,size,unrestricted,,2,0.6802937747930718,0.6835646937944214
0,2,824,16384,1.0,size,unrestricted,,0,0.6530340774462862,0.6535451525943285
0,2,824,16384,1.0,size,unrestricted,,1,0.7010769367672827,0.6898143484308276
0,2,824,16384,1.0,size,unrestricted,,2,0.6686544426484331,0.6863093795750785
0,,,16384,1.0,size,restricted,0,0,0.644972134192182,0.6458017608124598
0,,,16384,1.0,size,restricted,0,1,0.7075362533507934,0.6928224532129538
0,,,16384,1.0,size,restricted,0,2,0.6729858162970562,0.6785164204498129
0,,,16384,1.0,size,restricted,1,0,0.6449721342085056,0.645801760827283
0,,,16384,1.0,size,restricted,1,1,0.7075362532929974,0.6928224531723743
0,,,16384,1.0,size,restricted,1,2,0.6729858162831281,0.6785164204280288
0,,,16384,1.0,size,restricted,2,0,0.6449721343762044,0.6458017609832946
0,,,16384,1.0,size,restricted,2,1,0.7075362526981439,0.6928224527563328
0,,,16384,1.0,size,restricted,2,2,0.6729858161443893,0.6785164201992425
0,,,16384,inf,equal,unrestricted,,0,0.6730583136445244,0.6727597256725453
0,,,16384,inf,equal,unrestricted,,1,0.6888334366985364,0.6885747629612302
0,,,16384,inf,equal,unrestricted,,2,0.6802937750393773,0.6835646939744929
0,0,12288,16384,inf,equal,unrestricted,,0,0.6433042417273994,0.6443809445691314
0,0,12288,16384,inf,equal,unrestricted,,1,0.7211084200792507,0.7019549186399651
0,0,12288,16384,inf,equal,unrestricted,,2,0.6779839954721775,0.683223464749435
0,1,3272,16384,inf,equal,unrestricted,,0,0.6730583131952362,0.6727597252264308
0,1,3272,16384,inf,equal,unrestricted,,1,0.6888334366985365,0.6885747629027867
0,1,3272,16384,inf,equal,unrestricted,,2,0.6802937747930718,0.6835646937944214
0,2,824,16384,inf,equal,unrestricted,,0,0.6530340774462862,0.6535451525943285
0,2,824,16384,inf,equal,unrestricted,,1,0.7010769367672827,0.6898143484308276
0,2,824,16384,inf,equal,unrestricted,,2,0.6686544426484331,0.6863093795750785
0,,,16384,inf,equal,restricted,0,0,0.6730583122637469,0.672759724338066
0,,,16384,inf,equal,restricted,0,1,0.6888334366985365,0.6885747625230213
0,,,16384,inf,equal,restricted,0,2,0.6802937742994887,0.6835646933392481
0,,,16384,inf,equal,restricted,1,0,0.6730583132949972,0.6727597253364318
0,,,16384,inf,equal,restricted,1,1,0.6888334366985365,0.6885747628482992
0,,,16384,inf,equal,restricted,1,2,0.6802937748524875,0.6835646938137966
0,,,16384,inf,equal,restricted,2,0,0.6730583130647406,0.6727597251119047
0,,,16384,inf,equal,restricted,2,1,0.6888334366985364,0.688574762783439
0,,,16384,inf,equal,restricted,2,2,0.680293774731009,0.6835646937050344


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/1/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,0,0,48,64,1.0,size,unrestricted,2.3416017398941054,-1.0213508883557584e-11,1.5368479682922645e-10,4.241952885111593e-09,2.5279881512783794e-11,-14.99999998497184,1.1338304667167436e-09,-1.9219229689321792e-10,-3.251924108752806e-11,-1.7311975635719413e-09,-4.2829324775907516e-10,2.0280681366944243e-11,-4.702626687930001e-11,-3.967390353492273e-10,4.054599377202872e-11,-1.4932596690476004e-11
0,1,0,48,64,1.0,size,unrestricted,2.3584989568973462,5.11988730840533e-11,4.0484094006923933e-10,8.497019511590553e-12,2.82396553243763e-10,2.208690286821392e-10,-4.2319777174652946e-11,-1.6033844508881365e-10,1.4693610661577768e-10,7.076183963305739e-11,-5.130305344727199e-10,5.627691490809748e-10,-14.999999994596628,-2.400202193910252e-10,2.361091617065742e-10,-2.345716195559998e-10
0,2,0,48,64,1.0,size,unrestricted,2.673336667513174,3.005214357684782e-10,1.91870986193325e-09,2.3828400845787784e-09,-1.405313042417807e-10,14.999999969010076,1.3148283483384788e-10,3.6246852113935383e-10,1.2494091668672062e-09,6.456543052803572e-10,-3.346441301747438e-09,-3.4923262348951825e-09,-8.861656836656692e-10,5.0452727719503236e-09,4.2915975963182404e-10,3.940636277483471e-11
0,3,0,48,64,1.0,size,unrestricted,3.805197448533312,2.183208743622967e-10,2.594955695753768e-09,6.595801943561342e-10,1.1380462221382932e-09,-14.999999903384984,1.224194130819147e-09,-1.0688567591218678e-09,2.2393764020093316e-09,-6.559071993369013e-10,3.2699278224617576e-10,2.3579641736930276e-08,-1.990169945854568e-09,9.647048547323554e-10,1.1016147976538672e-09,6.304363829120903e-10
0,4,0,48,64,1.0,size,unrestricted,2.6774744490721436,-1.3614896761602523e-10,1.0550956702714671e-11,6.69813887877243e-10,-14.999999979011294,-5.023240287761546e-10,-1.1184174451822242e-09,-2.96047849605288e-10,6.242550500984217e-10,6.520501481067621e-09,4.1792176689310746e-10,-8.319718081035625e-10,-4.321446258004702e-10,2.030009687782485e-09,4.792388421414617e-10,7.205900104397944e-11
0,0,1,12,64,1.0,size,unrestricted,6.113677854386893,-14.999999998176426,-5.834439533419416e-13,5.926476931407848e-13,3.7298519681098115e-12,-7.417638210570154e-12,1.667298125816049e-11,2.2710964152334404e-12,1.7744047615159786e-10,-5.340533426388633e-13,9.374345105565274e-12,2.461419353795184e-10,1.1045676620164853e-11,-2.9978346602139384e-12,-7.47474929560487e-12,-6.4605746001363e-10
0,1,1,12,64,1.0,size,unrestricted,4.8012905339207945,-3.7509639346238844e-11,2.5247424264101856e-10,1.2854332570256101e-09,4.1791583167893906e-10,-14.9999999751542,-9.94279012687505e-11,1.1392548621818495e-09,-4.44568352921823e-11,1.3829169764317141e-08,2.0168821537391326e-10,-8.090884763783695e-14,-1.8182786008271762e-11,-1.3032207081728793e-10,-4.1883128168921733e-10,3.936373993587473e-11
0,2,1,12,64,1.0,size,unrestricted,6.895129659011835,-1.6129904760496459e-09,1.0774033672606778e-09,1.4152866427020984e-08,3.9605209645486935e-09,-5.165621298572288e-09,1.3317113827075533e-09,1.313581563592616e-09,1.2584002758352876e-09,14.999999899837695,3.4252773217218145e-09,-1.369364121284173e-10,1.748341013111964e-09,-5.88257553870847e-10,-4.298323074715068e-09,8.251713674762097e-10
0,3,1,12,64,1.0,size,unrestricted,4.738821072314441,2.8217624155017793e-10,2.8696922694045147e-10,-1.7007589885547308e-10,-14.999999324134937,3.071352637260922e-10,2.34905995890557e-10,-2.9653202965428416e-10,-1.7700902144766378e-10,-6.496602777038181e-07,-2.977569502466308e-10,-2.0417686861700127e-10,3.0671239515641555e-10,-6.65941576327179e-11,-1.3629933477336859e-10,-2.8215976721994594e-10
0,4,1,12,64,1.0,size,unrestricted,4.795223324840486,14.999999991443895,1.0225912710127259e-10,-3.587233631032627e-11,-1.242396707329965e-10,-5.1207445271863567e-11,-1.1814586962285914e-09,2.16259853793759e-11,-8.036030492371826e-10,-6.489854005124099e-10,-2.3662288182664755e-10,-5.14963740416246e-10,-1.5023024124764132e-10,-5.84430044508119e-11,7.637222781918572e-10,4.4160087942531e-10
0,0,2,4,64,1.0,size,unrestricted,6.055540902621603,-1.6365207061697233e-09,-8.004410965551055e-09,1.1702699357520261e-08,-4.599250590751273e-09,-4.096157276434536e-09,9.485605458810128e-10,2.915042395022855e-10,1.5229103683217543e-07,3.31324110846234e-10,-5.82196350540894e-08,-2.0412289556918956e-06,-3.7653646658706005e-10,-14.999997649553752,3.644744024757586e-09,-6.204179180491387e-09
0,1,2,4,64,1.0,size,unrestricted,6.055540902621603,-1.6365207061697233e-09,-8.004410965551055e-09,1.1702699357520261e-08,-4.599250590751273e-09,-4.096157276434536e-09,9.485605458810128e-10,2.915042395022855e-10,1.5229103683217543e-07,3.31324110846234e-10,-5.82196350540894e-08,-2.0412289556918956e-06,-3.7653646658706005e-10,-14.999997649553752,3.644744024757586e-09,-6.204179180491387e-09
0,2,2,4,64,1.0,size,unrestricted,7.331033343442222,-5.734139600174495e-10,2.0395648856047225e-10,-7.901450075690738e-10,-1.3212161968302579e-09,-1.070927326362703e-09,1.6209846560990017e-10,14.999999973113432,-1.2538113433474746e-10,2.7356178787023703e-10,-1.2628918783530817e-10,1.4376669501380036e-09,1.7844145062030825e-09,-7.666132190081472e-10,2.105789676709643e-09,-4.805109804063697e-10
0,3,2,4,64,1.0,size,unrestricted,8.91746347669995,-1.1181285272985534e-09,-9.654819780642427e-10,-8.557324215563273e-10,2.767839933586468e-10,-3.042141427959886e-10,6.082560614175079e-10,-5.543274717745488e-10,8.831881261199002e-10,5.600284460147095e-10,7.384981457231185e-11,-9.637210327011602e-10,14.999999978097163,1.7990946916297983e-10,6.219725341669452e-10,-6.715932456194541e-10
0,4,2,4,64,1.0,size,unrestricted,8.794293878250697,2.2762104422642484e-09,2.324957185751983e-09,1.5421365230536268e-10,3.380597548407153e-11,1.1706840624271086e-09,-8.38140875083715e-10,-5.370773232200832e-11,-1.8332449571693602e-09,2.3561388116103378e-11,4.361343234275223e-11,-3.5930788616536176e-11,-1.9366501311837615e-09,1.2809003343798392e-10,-14.999999973060284,1.2225478231607348e-09
0,0,0,48,64,1.0,size,restricted,2.3416017363373895,-2.234980123597126e-11,-3.1676188894989855e-10,1.311108071376706e-11,-2.894832262259021e-10,-14.999999966806802,-3.9706493704412705e-11,-7.187555711561875e-11,-7.050149980725686e-11,-1.956526824232709e-10,-1.6553541441063756e-10,2.203232025262804e-11,-7.03839743364828e-11,2.960799759045881e-12,1.5545617917525038e-10,-4.569625314947407e-11
0,1,0,48,64,1.0,size,restricted,2.358498955124254,-2.2657655733829215e-11,4.996073798508721e-10,-2.3731572188420523e-11,1.0656307012249407e-10,4.902308560603465e-11,-2.291149731829693e-12,-3.688718451537854e-11,2.3380915943464884e-11,7.054255345580087e-12,-4.3456757081533007e-10,1.490481232737377e-08,-14.999999970509158,-6.541638944691287e-11,6.964369048070801e-11,-6.031930456089527e-11
0,2,0,48,64,1.0,size,restricted,2.6733366644761514,5.2516167694346464e-11,1.4987233602978086e-09,1.344742317743618e-09,-2.350845211808243e-10,14.99999995727153,2.9577122375061604e-10,3.8701749187754625e-10,8.386590232402373e-10,5.583294864529662e-10,-1.739072245763679e-09,-1.6834876318395007e-09,-7.707112724384424e-10,2.098784176251736e-09,2.8212136262893256e-10,7.155535178273211e-11
0,3,0,48,64,1.0,size,restricted,3.8051974610113652,-1.9257092814611683e-10,-1.747017982553033e-10,-1.720203681620768e-10,-3.127482942205552e-10,-14.999999975479778,-1.6566564604612216e-10,3.9978573542521324e-11,-2.651958478240229e-10,3.124433640613411e-11,2.638535041068124e-12,1.7644412740994046e-09,1.8209413050907829e-10,-9.307965008302569e-11,-1.802504522426334e-10,-1.236296053011097e-11
0,4,0,48,64,1.0,size,restricted,2.6774744489216573,-1.0160716574216605e-10,6.462225784248471e-12,3.503467703925853e-10,-14.99999998354893,-2.993892398654678e-10,-4.911494257306676e-10,-1.991452395775004e-10,3.404847232343754e-10,1.1462210719505283e-09,2.5876046364351416e-10,-4.095700280803119e-10,-2.6350052104296857e-10,6.749090971359557e-10,2.813770068731962e-10,5.2733078648566263e-11
0,0,1,12,64,1.0,size,restricted,6.113677854097808,-14.999999981318947,-1.6056295379634423e-12,1.6424451737826205e-12,9.359391038919639e-12,-1.6513358314449898e-11,2.8503237157459073e-11,6.052600891653296e-12,1.0182723338337973e-10,-1.6089706105136196e-12,1.9487220845775306e-11,1.049554543663854e-10,2.1426649048511708e-11,-7.799612634703106e-12,-1.6843388106295495e-11,-1.7876155726621904e-08
0,1,1,12,64,1.0,size,restricted,4.801290536179818,-1.020014113355245e-11,4.929363132135659e-11,8.020064511949575e-11,6.431798260436362e-11,-14.99999997693335,-2.569320056015676e-11,9.501477354107453e-11,-1.183804272529129e-11,2.2097841407077135e-08,4.317668432312659e-11,-1.5987882449376643e-14,-4.84853737567932e-12,-3.134173207139097e-11,-6.542406868684372e-11,1.0554167159601011e-11
0,2,1,12,64,1.0,size,restricted,6.895129692423748,-2.471591954167081e-11,1.670084942801453e-11,3.3151678855553114e-08,5.3636105193123747e-11,-6.670549497945309e-11,2.0496039725694558e-11,2.0051324140163764e-11,1.919423175796863e-11,14.999999965418006,4.7401912801733614e-11,-1.8663961363849682e-12,2.646317723682126e-11,-9.479267740142677e-12,-5.7272739918321354e-11,1.2997408426759458e-11
0,3,1,12,64,1.0,size,restricted,4.738821083087822,4.016846931205495e-11,4.132576551375065e-11,-8.19325046074581e-11,-14.999999875916654,5.2576563361817454e-11,3.0021566260934553e-11,-6.175490558734118e-11,-2.0991756193081858e-11,-1.2275011188883425e-07,-4.5016280058073806e-11,1.071894617894857e-10,5.491659144942658e-11,-7.453284406318857e-12,-1.5808694732439766e-11,-6.574678316178747e-11
0,4,1,12,64,1.0,size,restricted,4.7952233236196635,14.999999985106152,8.33855147046052e-11,-4.2272755681829644e-11,-1.1955948012032452e-10,-5.084158745579287e-11,-3.85583952753541e-09,1.418920605935191e-11,-1.1530760705345663e-09,-4.443203488480434e-10,-1.707830136490838e-10,-3.8419466360198674e-10,-1.1273627102169893e-10,-6.331611453091865e-11,1.2170279073954476e-09,3.1608044259996133e-10
0,0,2,4,64,1.0,size,restricted,6.035940750068737,-1.1749225506301911e-11,-3.496265547499479e-11,4.351966784039618e-11,-2.4861521555170386e-11,-2.2973167517021272e-11,7.454065964984405e-12,2.336495184426228e-12,4.912710490792021e-10,2.705821362686727e-12,-1.0340758978709782e-10,-5.3265120724724735,-3.0144762838555482e-12,-9.673487926466885,2.1734364342210954e-11,-3.021443574426124e-11
0,1,2,4,64,1.0,size,restricted,6.035940750068737,-1.1749225506301911e-11,-3.496265547499479e-11,4.351966784039618e-11,-2.4861521555170386e-11,-2.2973167517021272e-11,7.454065964984405e-12,2.336495184426228e-12,4.912710490792021e-10,2.705821362686727e-12,-1.0340758978709782e-10,-5.3265120724724735,-3.0144762838555482e-12,-9.673487926466885,2.1734364342210954e-11,-3.021443574426124e-11
0,2,2,4,64,1.0,size,restricted,7.053748525184375,-2.6760874147372996e-11,3.3947034846605324e-11,-7.178487559598252e-11,-1.9016369507555916e-10,-1.1873621658321275e-10,4.084775473471297e-11,13.243358951609972,-1.515749206003544e-11,3.339287037757579e-11,-5.114349466603067e-11,1.3455853318867085e-10,1.5489052034862138e-09,-5.3467595495712964e-11,1.7566410447515686,-6.364091807490973e-11
0,3,2,4,64,1.0,size,restricted,8.01067151747196,-1.9540859727903812e-10,-5.349172972606095,-1.828034694453603e-10,2.3118294673619757e-10,-6.617856903168818e-11,2.2102125636500397e-10,-1.5629508640323386e-10,0.31768447940805,3.180890045714537e-10,-3.5028080286344587e-11,-9.163505635981145e-10,9.294484845546707,4.5383851936626976e-11,0.03865769724776974,-3.178639256120709e-10
0,4,2,4,64,1.0,size,restricted,7.5926838707858035,3.7142676737058107,2.2446211460343894,1.72354307089179e-11,8.394433984546539e-12,3.876938426747246e-10,-7.776217008909492e-11,-2.966486714190242e-12,-4.641762425040883e-09,1.0633091011268483e-12,-4.622341756022914e-12,-4.162726036961703e-12,-9.416852001528851e-10,9.896217069740964e-12,-9.041111173343392,1.0983186817313773e-10
0,0,0,48,64,inf,equal,unrestricted,2.3416017398941054,-1.0213508883557584e-11,1.5368479682922645e-10,4.241952885111593e-09,2.5279881512783794e-11,-14.99999998497184,1.1338304667167436e-09,-1.9219229689321792e-10,-3.251924108752806e-11,-1.7311975635719413e-09,-4.2829324775907516e-10,2.0280681366944243e-11,-4.702626687930001e-11,-3.967390353492273e-10,4.054599377202872e-11,-1.4932596690476004e-11
0,1,0,48,64,inf,equal,unrestricted,2.3584989568973462,5.11988730840533e-11,4.0484094006923933e-10,8.497019511590553e-12,2.82396553243763e-10,2.208690286821392e-10,-4.2319777174652946e-11,-1.6033844508881365e-10,1.4693610661577768e-10,7.076183963305739e-11,-5.130305344727199e-10,5.627691490809748e-10,-14.999999994596628,-2.400202193910252e-10,2.361091617065742e-10,-2.345716195559998e-10
0,2,0,48,64,inf,equal,unrestricted,2.673336667513174,3.005214357684782e-10,1.91870986193325e-09,2.3828400845787784e-09,-1.405313042417807e-10,14.999999969010076,1.3148283483384788e-10,3.6246852113935383e-10,1.2494091668672062e-09,6.456543052803572e-10,-3.346441301747438e-09,-3.4923262348951825e-09,-8.861656836656692e-10,5.0452727719503236e-09,4.2915975963182404e-10,3.940636277483471e-11
0,3,0,48,64,inf,equal,unrestricted,3.805197448533312,2.183208743622967e-10,2.594955695753768e-09,6.595801943561342e-10,1.1380462221382932e-09,-14.999999903384984,1.224194130819147e-09,-1.0688567591218678e-09,2.2393764020093316e-09,-6.559071993369013e-10,3.2699278224617576e-10,2.3579641736930276e-08,-1.990169945854568e-09,9.647048547323554e-10,1.1016147976538672e-09,6.304363829120903e-10
0,4,0,48,64,inf,equal,unrestricted,2.6774744490721436,-1.3614896761602523e-10,1.0550956702714671e-11,6.69813887877243e-10,-14.999999979011294,-5.023240287761546e-10,-1.1184174451822242e-09,-2.96047849605288e-10,6.242550500984217e-10,6.520501481067621e-09,4.1792176689310746e-10,-8.319718081035625e-10,-4.321446258004702e-10,2.030009687782485e-09,4.792388421414617e-10,7.205900104397944e-11
0,0,1,12,64,inf,equal,unrestricted,6.113677854386893,-14.999999998176426,-5.834439533419416e-13,5.926476931407848e-13,3.7298519681098115e-12,-7.417638210570154e-12,1.667298125816049e-11,2.2710964152334404e-12,1.7744047615159786e-10,-5.340533426388633e-13,9.374345105565274e-12,2.461419353795184e-10,1.1045676620164853e-11,-2.9978346602139384e-12,-7.47474929560487e-12,-6.4605746001363e-10
0,1,1,12,64,inf,equal,unrestricted,4.8012905339207945,-3.7509639346238844e-11,2.5247424264101856e-10,1.2854332570256101e-09,4.1791583167893906e-10,-14.9999999751542,-9.94279012687505e-11,1.1392548621818495e-09,-4.44568352921823e-11,1.3829169764317141e-08,2.0168821537391326e-10,-8.090884763783695e-14,-1.8182786008271762e-11,-1.3032207081728793e-10,-4.1883128168921733e-10,3.936373993587473e-11
0,2,1,12,64,inf,equal,unrestricted,6.895129659011835,-1.6129904760496459e-09,1.0774033672606778e-09,1.4152866427020984e-08,3.9605209645486935e-09,-5.165621298572288e-09,1.3317113827075533e-09,1.313581563592616e-09,1.2584002758352876e-09,14.999999899837695,3.4252773217218145e-09,-1.369364121284173e-10,1.748341013111964e-09,-5.88257553870847e-10,-4.298323074715068e-09,8.251713674762097e-10
0,3,1,12,64,inf,equal,unrestricted,4.738821072314441,2.8217624155017793e-10,2.8696922694045147e-10,-1.7007589885547308e-10,-14.999999324134937,3.071352637260922e-10,2.34905995890557e-10,-2.9653202965428416e-10,-1.7700902144766378e-10,-6.496602777038181e-07,-2.977569502466308e-10,-2.0417686861700127e-10,3.0671239515641555e-10,-6.65941576327179e-11,-1.3629933477336859e-10,-2.8215976721994594e-10
0,4,1,12,64,inf,equal,unrestricted,4.795223324840486,14.999999991443895,1.0225912710127259e-10,-3.587233631032627e-11,-1.242396707329965e-10,-5.1207445271863567e-11,-1.1814586962285914e-09,2.16259853793759e-11,-8.036030492371826e-10,-6.489854005124099e-10,-2.3662288182664755e-10,-5.14963740416246e-10,-1.5023024124764132e-10,-5.84430044508119e-11,7.637222781918572e-10,4.4160087942531e-10
0,0,2,4,64,inf,equal,unrestricted,6.055540902621603,-1.6365207061697233e-09,-8.004410965551055e-09,1.1702699357520261e-08,-4.599250590751273e-09,-4.096157276434536e-09,9.485605458810128e-10,2.915042395022855e-10,1.5229103683217543e-07,3.31324110846234e-10,-5.82196350540894e-08,-2.0412289556918956e-06,-3.7653646658706005e-10,-14.999997649553752,3.644744024757586e-09,-6.204179180491387e-09
0,1,2,4,64,inf,equal,unrestricted,6.055540902621603,-1.6365207061697233e-09,-8.004410965551055e-09,1.1702699357520261e-08,-4.599250590751273e-09,-4.096157276434536e-09,9.485605458810128e-10,2.915042395022855e-10,1.5229103683217543e-07,3.31324110846234e-10,-5.82196350540894e-08,-2.0412289556918956e-06,-3.7653646658706005e-10,-14.999997649553752,3.644744024757586e-09,-6.204179180491387e-09
0,2,2,4,64,inf,equal,unrestricted,7.331033343442222,-5.734139600174495e-10,2.0395648856047225e-10,-7.901450075690738e-10,-1.3212161968302579e-09,-1.070927326362703e-09,1.6209846560990017e-10,14.999999973113432,-1.2538113433474746e-10,2.7356178787023703e-10,-1.2628918783530817e-10,1.4376669501380036e-09,1.7844145062030825e-09,-7.666132190081472e-10,2.105789676709643e-09,-4.805109804063697e-10
0,3,2,4,64,inf,equal,unrestricted,8.91746347669995,-1.1181285272985534e-09,-9.654819780642427e-10,-8.557324215563273e-10,2.767839933586468e-10,-3.042141427959886e-10,6.082560614175079e-10,-5.543274717745488e-10,8.831881261199002e-10,5.600284460147095e-10,7.384981457231185e-11,-9.637210327011602e-10,14.999999978097163,1.7990946916297983e-10,6.219725341669452e-10,-6.715932456194541e-10
0,4,2,4,64,inf,equal,unrestricted,8.794293878250697,2.2762104422642484e-09,2.324957185751983e-09,1.5421365230536268e-10,3.380597548407153e-11,1.1706840624271086e-09,-8.38140875083715e-10,-5.370773232200832e-11,-1.8332449571693602e-09,2.3561388116103378e-11,4.361343234275223e-11,-3.5930788616536176e-11,-1.9366501311837615e-09,1.2809003343798392e-10,-14.999999973060284,1.2225478231607348e-09
0,0,0,48,64,inf,equal,restricted,1.2360567135950766,-9.045073131814975e-11,-7.591075313341946e-10,6.574998615378873,1.9002403138326947e-10,-1.971615178358558,1.8231674273011387e-09,-1.1581435534252447e-09,-0.29742804083727414,-0.8910283032711839,-6.691232871252557e-09,8.9280991813997e-11,-3.3515450497276382,-1.2968582388651411e-09,1.9133847902236718,2.4292194130170077e-10
0,1,0,48,64,inf,equal,restricted,1.6257945101702564,8.438846977550017e-10,8.87571078285954e-09,1.2083396526967935e-09,2.687559347882898e-09,0.47563872751325603,-2.3809314167275796e-10,-3.0372375940077823e-09,0.29863257882150457,4.476513918594396,-0.9587575788527029,1.2397081971693775,-5.741528396608198,-4.597248495523644e-09,1.8092205600484332,-4.9222609673525666e-09
0,2,0,48,64,inf,equal,restricted,2.079101431937113,2.752081839113748e-11,1.3757209650627211e-09,2.424759184277546,-3.0507081986026034e-10,7.000771310739654,1.9838059281736836e-10,3.5677136666052887e-09,1.3140894489616275,1.0004776611280144e-09,-1.570560367885247,-2.689819669359129,-6.045879688093179e-10,4.786292353986112e-10,4.81128277657281e-09,-8.403886817047692e-11
0,3,0,48,64,inf,equal,restricted,1.7887969875747747,7.929221344539529e-09,-1.898138130022419,0.3570889597181857,-3.806883532502206e-09,-4.928920902955356,-2.7662070900289615e-10,-2.41053836768501e-09,2.5776741505291357e-08,0.595422062786948,-3.562530321151489e-10,2.0086689732161656,-2.414955782391653,1.0197991625032194,3.875157634410324e-09,1.7770059523562793
0,4,0,48,64,inf,equal,restricted,1.9975741109077532,-6.4047707467821e-10,-2.236839470007314e-09,1.3149308842445054e-09,-6.5727961766170315,-6.966586539603829e-10,-1.9466228600196207e-09,-2.143123572534989e-09,1.2214575201041424,5.133221576365082,6.149798688163252e-10,-5.492043390492024e-09,-1.0680623957822243e-08,5.53199230007562e-09,2.0725246843095375,1.6799452650401659e-12
0,0,1,12,64,inf,equal,restricted,4.325293466578733,-0.7121737136300391,3.718493158413902e-10,3.1922518625516143e-10,1.3672564122652902,3.226677032077196e-11,2.5782508232896384,7.413039724973795e-11,4.262769906531935,-2.817736712310219e-10,1.7119899473822976e-11,1.4585270295798358,0.12540728019247235,6.587112366681446e-11,-1.3407176141998445e-10,-4.495614830283358
0,1,1,12,64,inf,equal,restricted,3.7855032274688174,1.0420344466090279e-10,7.393900106801562e-10,4.687289676458941,2.7284597384059253,-2.899142601777304,-1.9530693788793618e-10,0.9945897990701004,1.986140708061625e-12,3.690518180548229,1.12758635866872e-10,-6.517184472964038e-11,3.7409451495813975e-11,-6.953152019907752e-11,-1.679080991687208e-10,2.9659390842237065e-11
0,2,1,12,64,inf,equal,restricted,5.750385283941809,8.345054354721504e-11,3.530787390104025e-10,7.580495289551736,3.346914656564171,-8.283246429866127e-10,3.118495103471945e-10,2.478080741713059e-10,5.1385228756488e-10,4.072590043313129,3.9760939618415183e-10,-2.04175486063619e-10,1.431010345057307e-09,-1.2796443314019185e-11,-4.305529693482773e-10,1.1547584811964515e-10
0,3,1,12,64,inf,equal,restricted,3.445138044388727,1.3498174892813113,0.5002106164081173,-0.9820275200829045,-2.3916704024138724,2.3694261925007862,4.943486635192165e-10,-4.8378212622994115e-09,-5.728016470401396e-11,-5.645850563008777,-4.2087309221456746e-10,3.1649727652469e-08,3.7381326373791845e-09,2.1779338881515846e-11,-3.4119752380633757e-11,-1.7609971737458303
0,4,1,12,64,inf,equal,restricted,4.569182293875069,9.783360777344738,4.066257493922148e-11,-1.634767191909282e-11,-7.208402741874883e-11,-4.212446211778897e-11,-4.918864794426116e-09,1.2481437855978188e-11,-1.699644041875597e-10,-2.1771017964821075e-10,-1.540256586466481e-10,-2.2197949896157783e-09,-6.004835704796411e-11,-5.055735123452527e-11,5.216639213336094,1.2022536568439199e-10
0,0,2,4,64,inf,equal,restricted,5.986198348045303,-2.25149872673344e-11,-7.391412826548119e-11,1.1469055611696993e-10,-5.1019277680324076e-11,-4.9443107957820746e-11,1.7141700901729604e-11,4.0366680088182426e-12,2.831243049712033,5.506087922211338e-12,-5.103278250325449e-10,-6.58600272208065,-6.62342793223055e-12,-5.582754226672462,5.2874846504795706e-11,-7.181793987991075e-11
0,1,2,4,64,inf,equal,restricted,5.986198348045303,-2.25149872673344e-11,-7.391412826548119e-11,1.1469055611696993e-10,-5.1019277680324076e-11,-4.9443107957820746e-11,1.7141700901729604e-11,4.0366680088182426e-12,2.831243049712033,5.506087922211338e-12,-5.103278250325449e-10,-6.58600272208065,-6.62342793223055e-12,-5.582754226672462,5.2874846504795706e-11,-7.181793987991075e-11
0,2,2,4,64,inf,equal,restricted,6.535503009294841,-1.2768265893473831e-11,4.208242345721427e-11,-6.717644023360765e-11,-1.545182587267032e-10,-1.1960644463343284e-10,4.8482626033187295e-11,10.366470874081298,-9.99740235079994e-12,2.1893414163575497e-11,-4.754673829229233e-11,2.551542530555936e-10,2.1631431525822684,-4.0218556461862865e-11,2.4703859713411567,-6.450591561582908e-11
0,3,2,4,64,inf,equal,restricted,7.34308743022283,-1.1705477164651932e-10,-5.72905976235877,-1.310459848409543e-10,2.920445893267928e-10,-4.747268174787746e-11,1.4930099505765917e-10,-7.243153960040266e-11,0.5805471952760387,6.66466635083394e-10,-1.2585082886466148e-12,-8.468902267487747e-10,7.138220372337171,2.2674540274415105e-11,1.5521726661669828,-1.2317036852058998e-10
0,4,2,4,64,inf,equal,restricted,7.293238981571536,3.265317166994021,1.4115022979327627,1.556581805659753e-11,1.706892721210968e-11,5.648999756117656e-10,-1.0672853724022606e-10,2.0235398388408844e-12,-1.1368088982526279,1.2873694584902445e-12,5.895136775995052e-13,-7.02525744758631e-12,-1.8162842340970022,1.1535950528599663e-11,-7.370087400922339,2.3904066775004973e-10
0,0,0,96,128,1.0,size,unrestricted,1.4006044686995063,-5.358107928313956e-10,4.919711473732086e-11,-5.625278360233594e-11,6.033458202366549e-11,-5.250695788229976e-10,3.0472430313500184e-10,1.6914414700157086e-10,-14.99999999412186,-2.7084294384654053e-10,-2.4719112175292236e-10,-7.443836676808003e-11,-3.032772042624628e-10,-4.2441233633918685e-12,1.7360413230679796e-10,2.9133506490528794e-11
0,1,0,96,128,1.0,size,unrestricted,2.1577103650565586,1.4422836844807096e-11,2.5201109109880846e-10,3.2881024267927787e-10,2.150069913622384e-11,3.2244805664405443e-10,-3.0663695674121924e-11,-2.719764165289032e-11,1.3850680801356327e-11,2.533621416761224e-11,-1.500999796178541e-10,6.732803804453303e-11,-1.4646821655359156e-09,-2.437164463333311e-10,7.883797392477719e-11,-14.999999993965725
0,2,0,96,128,1.0,size,unrestricted,2.108646121619658,6.049131993470959e-10,14.999999949394448,2.0661953755869954e-09,-5.282806003824713e-10,6.046593113678829e-09,-4.241427035204402e-10,-1.8906473233086354e-11,1.508216432956299e-09,4.017682681170703e-10,4.131342049673515e-10,-4.053762428121881e-09,-3.3260807967648065e-09,7.859973269791465e-10,3.616402983640217e-11,-2.096788154131754e-10
0,3,0,96,128,1.0,size,unrestricted,2.4010196812922207,-2.3030864215459518e-10,2.050728470646579e-09,4.111890618256638e-10,-2.6348124094850567e-10,-3.765570564320842e-09,1.902821632189111e-09,-2.4659746878704634e-10,8.406109650867643e-10,-3.398655467698174e-10,-9.979071098944177e-10,14.999999959374481,1.8040322709970179e-10,-2.0821457564329038e-10,1.3111802585772464e-09,1.6135789553638605e-09
0,4,0,96,128,1.0,size,unrestricted,1.6514152586772763,1.1877047149431627e-09,2.7071242167353487e-09,8.655120764330078e-10,-4.823079193719212e-09,-9.077205877372213e-10,1.6300130613789786e-09,8.684143594434133e-11,3.72944725485474e-10,14.99999995538211,9.87802515087194e-10,-5.370543723987344e-10,-5.777601315236772e-09,2.4461004434595087e-09,1.8467238209516337e-10,-1.6686331332713084e-09
0,0,1,24,128,1.0,size,unrestricted,3.8609162917368915,-3.0379774582654917e-09,8.073413494069708e-10,-3.0479909654846985e-09,-2.744054014946583e-09,1.0831015153736269e-09,2.9024734703599023e-09,3.0560129584220773e-10,14.999999923025618,-6.164621457315117e-10,1.7304659370694015e-09,4.38563544649003e-10,-2.1498702678447654e-10,-1.1403507500897854e-09,-8.989950687707164e-10,-3.1339166410689496e-09
0,1,1,24,128,1.0,size,unrestricted,4.233594736167897,-3.264799701661329e-12,2.578850276968154e-09,4.364148868453524e-09,14.999999976470155,-3.1306094065962567e-10,1.9465506931692594e-11,-6.554349288253171e-11,-3.5458634674622994e-11,-4.8695101440457966e-11,1.588800477664703e-12,-3.7041496470098216e-12,-7.014588119840059e-11,-3.910616445861288e-12,-3.1950668047577733e-09,-2.0907904172633273e-11
0,2,1,24,128,1.0,size,unrestricted,3.8138244425123307,-5.396913710735556e-10,2.7779975941019585e-10,3.249297016793197e-07,14.999999588097959,-1.960280750134671e-09,7.952896071623755e-10,7.29936212445321e-11,1.5344477609052486e-09,5.421198914752693e-09,2.8677498894935167e-10,3.030901094368409e-10,4.4377134980139394e-08,-6.793860699207699e-10,-1.748344245998959e-09,-3.1568702339861567e-11
0,3,1,24,128,1.0,size,unrestricted,3.8663317248098164,2.193097013846506e-09,2.715712400869371e-09,2.794582977496088e-09,-3.2112759536266337e-09,-2.4678213109701574e-10,-7.750545967354633e-10,2.9112591725648523e-10,1.278575505237028e-10,-3.2916683275508934e-09,-6.45696128958886e-10,3.975563312347479e-10,-1.2953506907516504e-09,14.999999927591752,5.702640947708873e-10,-6.91606566701305e-11
0,4,1,24,128,1.0,size,unrestricted,3.0723093364235123,14.999999998281574,5.540241281123884e-11,-1.6810641963240694e-12,4.128771073430458e-12,-2.2950709801013447e-10,-3.305843752440801e-10,-4.2365657284532775e-12,-7.501940890292925e-12,-1.529645419827142e-11,-9.176288322036705e-11,-1.6301509329922512e-11,-9.882571392134919e-11,-1.0357097104733532e-12,3.267695969207612e-11,1.3659754067581018e-10
0,0,2,8,128,1.0,size,unrestricted,6.129553322353143,3.5118165336957087e-10,-9.057145205971456e-10,5.712279790924617e-10,9.173528623394613e-10,9.647406265023078e-10,14.99999930592223,-8.900323915594739e-10,-2.310695614304735e-10,7.277553000654979e-10,1.242924330505021e-11,-6.725305321184885e-10,-3.135918987121043e-10,-2.3048476636482306e-10,4.816380389799744e-10,-6.457635570031404e-07
0,1,2,8,128,1.0,size,unrestricted,5.901345959513018,-6.518015009408705e-11,-3.6866521089303804e-10,5.20806388492361e-09,-1.4479332525893405e-08,-14.9999999452362,-2.4886733183440033e-10,-4.260562471736493e-11,1.1182295552902427e-09,-6.299649364370918e-10,-5.893991933856755e-10,-1.932428112429801e-08,9.827234566262984e-10,-1.738242426472798e-09,3.5313823504022996e-10,-1.6197009094300766e-11
0,2,2,8,128,1.0,size,unrestricted,4.489852814831381,-1.9789151665563279e-10,1.554175031472818e-10,-4.127236754323589e-08,6.326153319814232e-11,4.4948350709479435e-10,6.006443666414931e-09,14.999999143596025,-1.4652596126343208e-10,1.6076153695034868e-07,3.2796471938154715e-11,6.276426575661483e-07,-2.4086207338579454e-10,-5.019556523635113e-11,1.710209468454698e-10,-9.364204252596366e-10
0,3,2,8,128,1.0,size,unrestricted,4.876689226559938,-2.342537802554605e-10,-2.0931602534764427e-09,-1.1366793979766127e-09,4.370892082467784e-11,-9.557981427430628e-10,-7.378701691170265e-11,3.6842354219880184e-10,9.047824799176982e-10,1.3232039254161582e-09,-1.0117227487261226e-09,-7.045565384695208e-11,14.999999977864842,1.0203293056336415e-09,-1.0130837626612988e-10,9.682150464529515e-11
0,4,2,8,128,1.0,size,unrestricted,3.9805696841516816,3.728870930704851e-08,5.909911743730583e-09,7.019649778986628e-09,3.2798611014525443e-10,1.4609048112700392e-09,-1.7462995893078098e-09,-1.5564827148570993e-10,-14.999999790770024,-7.936152807969111e-08,1.8145389130884977e-09,-4.2282306261666776e-10,-1.1909478480959533e-09,-2.263172589010968e-08,-1.1000696946429035e-09,5.114461046360947e-09
0,0,0,96,128,1.0,size,restricted,1.400604468291765,-9.008429386491841e-10,3.955075977393528e-11,-4.7700071760351104e-11,4.476834550584635e-11,-1.6908152831906133e-09,2.435124468818149e-09,1.572906379724282e-10,-14.999999986553041,-2.74723105527121e-10,-2.4880463554196525e-10,-6.066574942787838e-11,-3.0776027879142723e-10,-5.042194938493792e-12,1.6134651631101047e-10,2.3423835685249495e-11
0,1,0,96,128,1.0,size,restricted,2.157710364690253,-8.065687347342675e-12,1.1580134246420111e-11,1.9444771127802027e-12,-1.6827428930713213e-11,1.1514112850182731e-11,6.801588277618384e-12,5.212597256793834e-12,-4.510923584575478e-12,-5.983588675258558e-12,7.760082589144854e-12,-1.0784702821208647e-11,-1.9303316804293967e-08,-4.5739539896448976e-11,-1.5620960213514117e-11,-14.99999997473319
0,2,0,96,128,1.0,size,restricted,2.1086461266951133,5.692766107017865e-12,14.99999999620317,2.453045326447711e-11,-1.3016080633295209e-11,1.7243377283144729e-10,-6.527586570281709e-12,-2.773406169764897e-13,2.695297545651364e-11,7.25698429788838e-12,3.866209059796762e-12,-1.2585135191862325e-10,-7.93405884280229e-11,1.2238387197974353e-11,-2.242741015711526e-12,-3.0700710955446605e-12
0,3,0,96,128,1.0,size,restricted,2.4010196845160983,-3.3113517135093526e-11,1.108083473910479e-09,-8.26072927595218e-11,-1.2113988706174223e-10,-5.452744314934495e-10,1.3137522782508281e-11,-1.2717858788189382e-11,-3.2460777736839345e-11,-5.6852086348453825e-12,-8.93008032377452e-12,14.999999984964836,7.552135018489865e-11,-8.990510240634083e-12,-3.759777794777922e-11,3.7161432362249184e-10
0,4,0,96,128,1.0,size,restricted,1.6514152609585917,8.343075078814435e-11,5.411716784658721e-10,1.0432114291919613e-10,-1.8488393602060456e-09,-1.0051542754465839e-10,1.078396250872304e-10,-1.3849037135525465e-11,4.602071548552338e-11,14.999999985238937,6.082602402654522e-11,-2.542946448186929e-11,-2.473721623891899e-09,2.634619385428648e-10,2.2698304816860898e-11,-1.3726613184395938e-10
0,0,1,24,128,1.0,size,restricted,3.8609163089591223,-2.5261694514099272e-11,1.7561736996812557e-12,-3.6367676566480634e-11,-4.959073681860282e-12,2.4442590258518068e-12,9.718081168082789e-12,4.5436933246594553e-13,14.999999997358067,-9.77679843454842e-13,3.5552364381819095e-12,2.430055436213432e-09,-8.766730824121451e-13,-2.1317825713264064e-12,-1.9678761607740934e-12,-1.0532678453865184e-11
0,1,1,24,128,1.0,size,restricted,4.233594739840957,-7.684215223294065e-13,2.788919145691656e-09,1.333395997773316e-09,14.999999992484963,-6.2601001612572e-11,-4.0254428224227765e-10,3.927272774025593e-11,2.0135477891620245e-11,2.8226652425402622e-11,-8.717859245077017e-13,-7.0113872408606726e-12,6.190308979963512e-11,-2.1928881261798553e-12,-1.158904681076523e-09,1.6159226295638527e-11
0,2,1,24,128,1.0,size,restricted,3.813824460353727,-8.669712950740459e-12,5.015281636658549e-12,1.0075374551725195e-08,14.999999984388134,-3.203974996897148e-11,1.3777701057412424e-11,1.7903961183660007e-12,2.7529067922259465e-11,2.5927813386350815e-10,3.160934092261547e-12,4.8340514811817594e-12,1.7793285973509432e-09,-1.246212283639208e-11,-3.115533180017205e-11,-7.222558692404443e-13
0,3,1,24,128,1.0,size,restricted,3.8663317407089632,2.651841588713328e-11,6.225412554404177e-11,3.5880471408140547e-11,-1.1383869600955813e-08,-3.4739513988399573e-12,-9.107501954498908e-12,4.30376129143122e-12,1.4512674851830375e-12,-4.298679282037943e-11,-7.130056809957424e-12,4.759837234748708e-12,-1.559474885136496e-11,14.999999987889394,7.0765273978492885e-12,-1.347992584217273e-12
0,4,1,24,128,1.0,size,restricted,3.0723093363821987,14.999999993501536,1.2842338584178455e-11,-1.1383814440624756e-12,2.530095560882431e-12,-5.989877353164601e-09,-1.4290316456653707e-10,-2.6211749537668636e-12,-4.034209200947448e-12,-6.003326656128471e-12,-1.6402482720961495e-11,-6.170557310632246e-12,-1.8275107464211747e-11,-8.111114676516238e-13,9.219249961822191e-12,1.9982488391782943e-11
0,0,2,8,128,1.0,size,restricted,5.735618275087489,1.2968293414103315e-11,-1.4566616329493977e-11,1.706076802000727e-11,3.253266727983611e-11,3.4193753498270965e-11,6.728345215313257,-9.979063979774848e-12,-2.0259616221546127e-12,7.936804640927812e-12,3.006222478496163e-12,-1.8546307153374282e-11,-2.8620355980532977,-1.6419887943305293e-10,9.910269940514326e-12,-5.409619186070655
0,1,2,8,128,1.0,size,restricted,5.380179346433102,-3.0096252662399554e-12,-4.881024321328607e-11,3.855217018121248,-0.1414895879097462,-5.360912077769445,-3.1169972366822184e-11,-3.5308430283260683e-12,2.172044604871305e-10,-5.7416744758014905e-11,-5.001166448439536e-11,-5.642381315232711,5.324005333450491e-11,-1.18541302712882e-10,5.733333998581085e-11,-2.0851348919891254e-12
0,2,2,8,128,1.0,size,restricted,4.323205390486136,-5.913547893347428e-12,1.9172954355215058e-11,-0.3145415753673198,9.978383243118928e-12,7.112295231642157e-11,1.7470678710097323,5.679036079315643,-8.185086411056255e-12,3.4267972106941658,4.018740217550199e-12,3.8325572630273217,-2.970298601247356e-11,7.053758807255494e-13,1.2931295458598004e-11,-1.910823821982303e-10
0,3,2,8,128,1.0,size,restricted,3.71663419381106,-1.1805673385917634e-11,-2.539675802316854,-7.272621935998092e-11,7.563573870659674e-11,-0.7138205618612871,-3.792933707206519e-11,1.668657660203371e-10,1.0944661632357944,3.421027498328818,-0.7809429180890614,-1.05973069480613e-11,4.613931338029664,1.8361357171092192,4.000222376143138e-12,8.622522294758139e-12
0,4,2,8,128,1.0,size,restricted,3.67321379371833,3.4289539921898164,4.29518586393111e-11,8.039960542730636e-11,5.903349255036381e-12,1.4285389482471128e-11,-1.2593155424782697e-11,-6.44759490029586e-14,-6.975578191630657,-4.595467815589973,1.7724363195761597e-11,-3.1178446747659776e-12,-1.0448172858875214e-11,-1.069836909023349e-10,-6.954014270988543e-12,3.049330118714653e-11
0,0,0,96,128,inf,equal,unrestricted,1.4006044686995063,-5.358107928313956e-10,4.919711473732086e-11,-5.625278360233594e-11,6.033458202366549e-11,-5.250695788229976e-10,3.0472430313500184e-10,1.6914414700157086e-10,-14.99999999412186,-2.7084294384654053e-10,-2.4719112175292236e-10,-7.443836676808003e-11,-3.032772042624628e-10,-4.2441233633918685e-12,1.7360413230679796e-10,2.9133506490528794e-11
0,1,0,96,128,inf,equal,unrestricted,2.1577103650565586,1.4422836844807096e-11,2.5201109109880846e-10,3.2881024267927787e-10,2.150069913622384e-11,3.2244805664405443e-10,-3.0663695674121924e-11,-2.719764165289032e-11,1.3850680801356327e-11,2.533621416761224e-11,-1.500999796178541e-10,6.732803804453303e-11,-1.4646821655359156e-09,-2.437164463333311e-10,7.883797392477719e-11,-14.999999993965725
0,2,0,96,128,inf,equal,unrestricted,2.108646121619658,6.049131993470959e-10,14.999999949394448,2.0661953755869954e-09,-5.282806003824713e-10,6.046593113678829e-09,-4.241427035204402e-10,-1.8906473233086354e-11,1.508216432956299e-09,4.017682681170703e-10,4.131342049673515e-10,-4.053762428121881e-09,-3.3260807967648065e-09,7.859973269791465e-10,3.616402983640217e-11,-2.096788154131754e-10
0,3,0,96,128,inf,equal,unrestricted,2.4010196812922207,-2.3030864215459518e-10,2.050728470646579e-09,4.111890618256638e-10,-2.6348124094850567e-10,-3.765570564320842e-09,1.902821632189111e-09,-2.4659746878704634e-10,8.406109650867643e-10,-3.398655467698174e-10,-9.979071098944177e-10,14.999999959374481,1.8040322709970179e-10,-2.0821457564329038e-10,1.3111802585772464e-09,1.6135789553638605e-09
0,4,0,96,128,inf,equal,unrestricted,1.6514152586772763,1.1877047149431627e-09,2.7071242167353487e-09,8.655120764330078e-10,-4.823079193719212e-09,-9.077205877372213e-10,1.6300130613789786e-09,8.684143594434133e-11,3.72944725485474e-10,14.99999995538211,9.87802515087194e-10,-5.370543723987344e-10,-5.777601315236772e-09,2.4461004434595087e-09,1.8467238209516337e-10,-1.6686331332713084e-09
0,0,1,24,128,inf,equal,unrestricted,3.8609162917368915,-3.0379774582654917e-09,8.073413494069708e-10,-3.0479909654846985e-09,-2.744054014946583e-09,1.0831015153736269e-09,2.9024734703599023e-09,3.0560129584220773e-10,14.999999923025618,-6.164621457315117e-10,1.7304659370694015e-09,4.38563544649003e-10,-2.1498702678447654e-10,-1.1403507500897854e-09,-8.989950687707164e-10,-3.1339166410689496e-09
0,1,1,24,128,inf,equal,unrestricted,4.233594736167897,-3.264799701661329e-12,2.578850276968154e-09,4.364148868453524e-09,14.999999976470155,-3.1306094065962567e-10,1.9465506931692594e-11,-6.554349288253171e-11,-3.5458634674622994e-11,-4.8695101440457966e-11,1.588800477664703e-12,-3.7041496470098216e-12,-7.014588119840059e-11,-3.910616445861288e-12,-3.1950668047577733e-09,-2.0907904172633273e-11
0,2,1,24,128,inf,equal,unrestricted,3.8138244425123307,-5.396913710735556e-10,2.7779975941019585e-10,3.249297016793197e-07,14.999999588097959,-1.960280750134671e-09,7.952896071623755e-10,7.29936212445321e-11,1.5344477609052486e-09,5.421198914752693e-09,2.8677498894935167e-10,3.030901094368409e-10,4.4377134980139394e-08,-6.793860699207699e-10,-1.748344245998959e-09,-3.1568702339861567e-11
0,3,1,24,128,inf,equal,unrestricted,3.8663317248098164,2.193097013846506e-09,2.715712400869371e-09,2.794582977496088e-09,-3.2112759536266337e-09,-2.4678213109701574e-10,-7.750545967354633e-10,2.9112591725648523e-10,1.278575505237028e-10,-3.2916683275508934e-09,-6.45696128958886e-10,3.975563312347479e-10,-1.2953506907516504e-09,14.999999927591752,5.702640947708873e-10,-6.91606566701305e-11
0,4,1,24,128,inf,equal,unrestricted,3.0723093364235123,14.999999998281574,5.540241281123884e-11,-1.6810641963240694e-12,4.128771073430458e-12,-2.2950709801013447e-10,-3.305843752440801e-10,-4.2365657284532775e-12,-7.501940890292925e-12,-1.529645419827142e-11,-9.176288322036705e-11,-1.6301509329922512e-11,-9.882571392134919e-11,-1.0357097104733532e-12,3.267695969207612e-11,1.3659754067581018e-10
0,0,2,8,128,inf,equal,unrestricted,6.129553322353143,3.5118165336957087e-10,-9.057145205971456e-10,5.712279790924617e-10,9.173528623394613e-10,9.647406265023078e-10,14.99999930592223,-8.900323915594739e-10,-2.310695614304735e-10,7.277553000654979e-10,1.242924330505021e-11,-6.725305321184885e-10,-3.135918987121043e-10,-2.3048476636482306e-10,4.816380389799744e-10,-6.457635570031404e-07
0,1,2,8,128,inf,equal,unrestricted,5.901345959513018,-6.518015009408705e-11,-3.6866521089303804e-10,5.20806388492361e-09,-1.4479332525893405e-08,-14.9999999452362,-2.4886733183440033e-10,-4.260562471736493e-11,1.1182295552902427e-09,-6.299649364370918e-10,-5.893991933856755e-10,-1.932428112429801e-08,9.827234566262984e-10,-1.738242426472798e-09,3.5313823504022996e-10,-1.6197009094300766e-11
0,2,2,8,128,inf,equal,unrestricted,4.489852814831381,-1.9789151665563279e-10,1.554175031472818e-10,-4.127236754323589e-08,6.326153319814232e-11,4.4948350709479435e-10,6.006443666414931e-09,14.999999143596025,-1.4652596126343208e-10,1.6076153695034868e-07,3.2796471938154715e-11,6.276426575661483e-07,-2.4086207338579454e-10,-5.019556523635113e-11,1.710209468454698e-10,-9.364204252596366e-10
0,3,2,8,128,inf,equal,unrestricted,4.876689226559938,-2.342537802554605e-10,-2.0931602534764427e-09,-1.1366793979766127e-09,4.370892082467784e-11,-9.557981427430628e-10,-7.378701691170265e-11,3.6842354219880184e-10,9.047824799176982e-10,1.3232039254161582e-09,-1.0117227487261226e-09,-7.045565384695208e-11,14.999999977864842,1.0203293056336415e-09,-1.0130837626612988e-10,9.682150464529515e-11
0,4,2,8,128,inf,equal,unrestricted,3.9805696841516816,3.728870930704851e-08,5.909911743730583e-09,7.019649778986628e-09,3.2798611014525443e-10,1.4609048112700392e-09,-1.7462995893078098e-09,-1.5564827148570993e-10,-14.999999790770024,-7.936152807969111e-08,1.8145389130884977e-09,-4.2282306261666776e-10,-1.1909478480959533e-09,-2.263172589010968e-08,-1.1000696946429035e-09,5.114461046360947e-09
0,0,0,96,128,inf,equal,restricted,0.8435602723598739,-0.049030161221602024,5.613297541404502e-11,0.47221161499826747,0.6127864151179618,-2.6997261884946227e-10,4.225616553977955,0.37463868673710843,-1.4074910926510333,-1.1248746850954552,-0.9882162177412955,-0.7078824961646901,-3.0935399786634763,0.4313402607635718,-5.5065794620917484e-11,1.5123718300344267
0,1,0,96,128,inf,equal,restricted,1.656242740958146,-1.6688421641775877e-11,0.19752331207568952,4.384137800893431,1.1412353230868877e-11,3.2590272889704788,3.6869860121601374e-11,1.0920755878597961e-09,0.184645598938524,8.399204739890451e-09,-8.860340466251958e-09,-1.3340571305605796e-10,-2.860918013429145,-0.9605627791351307,1.8462812882694587e-09,-3.1531851807157967
0,2,0,96,128,inf,equal,restricted,1.4925939101625965,1.3049789769210154e-10,3.9083478592220913,1.0602407959471716,-3.917246135203769e-11,5.3230262670629624,4.3399498694687314e-11,1.599042359186056e-10,2.1541003379126704,7.362297359908718e-10,6.689412402235051e-11,-1.5801573125069306,-0.9741274203049253,1.2423937795400335e-10,1.3342028276693127e-10,-3.3504246831797424e-10
0,3,0,96,128,inf,equal,restricted,1.1103794873487944,-2.3365067123910746e-10,0.8755817792978711,1.7063123925468477,-0.1510539983915599,-1.6293791321080748e-10,2.2954204854845743,-1.341717904805945,0.8827471547003104,0.5029825242981001,-1.39587238203957,3.0059550701471225,-0.08049463243180159,2.814418010528861e-11,0.672718093948586,2.08914357647847
0,4,0,96,128,inf,equal,restricted,1.0278343346245193,2.7959822612812397,0.14671535363179214,5.242242124672514e-10,-0.6274524196265461,0.23862335303203358,1.0333948056307032,-4.1319051169700595e-10,2.6428218513969354e-10,3.8510006626317033,1.4233565278931934,-1.0806774688801654e-10,-4.077039880440356,0.38719539174495354,-3.5453661324719447e-10,-0.4192393381886653
0,0,1,24,128,inf,equal,restricted,1.8145946921775682,-0.6522954888527552,1.4936256862478805,-1.0350411376260287,0.4957564137910209,1.0193218624553038,1.424648800847623,0.13989437505522917,3.190137609935492,-0.8074622363593279,1.0574121199789166,1.3297109659603537,-0.8509793241764673,5.248835865606849e-10,5.552135655093375e-11,-1.503713976306928
0,1,1,24,128,inf,equal,restricted,3.217321500045331,-2.4512495712230342e-09,1.2614664275226778e-06,4.045633597271165,7.277714883449141,-0.7122943681103688,-7.750309196009045e-09,0.7826300874360088,2.6677566172918858e-08,2.1817256427852962,-1.8188300478167199e-09,-3.0497171219679997e-09,2.505635150465354e-09,-1.577458021440825e-09,-2.968867765464561e-08,4.412453378042919e-10
0,2,1,24,128,inf,equal,restricted,3.434458354385171,-8.040181006376433e-11,1.8646576723669925e-11,6.191544010341098,5.903915390154966,-1.1305261638674439e-10,4.9161932933824994e-11,2.307581846773358e-11,1.8891257181735346e-10,2.146403628860286,2.6856657073993513e-12,9.346052755883333e-12,0.7581369690503416,-5.2364258466544215e-11,-7.021057532112327e-11,-1.1958562640583123e-11
0,3,1,24,128,inf,equal,restricted,2.106247539479519,1.1664415326649695,1.2507757644708863,2.363956657183025,-1.3665883973199273,2.6005647995567402e-11,9.5890836583019e-11,0.21618621766240262,4.585258231024418e-11,-2.2001668532591635e-10,-3.0888040088336556e-10,-1.9304285023074895e-10,-1.2887690899318354,4.669433167561309,1.4300161878210293,-1.247832982414566
0,4,1,24,128,inf,equal,restricted,2.244638537505602,4.281157799935471,0.5671240549963935,-9.071841543246155e-12,0.020777289436753145,-2.3508151513753526,-0.7933186922087291,-2.342629803344227e-11,4.643555802707969e-12,-1.231904784364733e-11,-0.35876780048140594,-1.3339222305070642,-2.993850401801562,1.116530589935542e-11,2.300266578580919,1.508858269799036e-10
0,0,2,8,128,inf,equal,restricted,5.037480489420522,2.707842268889994e-10,-6.800423116697706e-11,3.1880437029561755e-10,1.1519943154798449,0.9986164460907911,5.044212711078411,-3.7157160231943744e-11,-4.016202801891327e-12,1.5174370351178576e-11,4.1094857236127194e-11,-4.283449671110164e-10,-3.741769599692084,-0.4935136376966005,6.315933690881703e-11,-3.569893287862867
0,1,2,8,128,inf,equal,restricted,4.772855294089043,-5.142396080057058e-14,-0.4073893184564404,3.219812332193249,-1.817060441454416,-1.7558192665699293,-7.49441467144544e-11,-1.3336912945821424e-11,1.9025429897728243,-2.0199007696775074e-06,-7.411632014154665e-11,-3.4607489445751636,4.09167614260668e-11,-2.436624686417054,8.582817089165681e-11,-3.5280631818205553e-12
0,2,2,8,128,inf,equal,restricted,3.7686299690774296,1.7466894303531726e-12,0.4518644048541557,-0.7031370694587156,0.08397297682937933,1.630298946086424,2.1040659702224573,3.932810083224021,-1.3706028308624898e-11,2.0125421043129688,1.507870310360932e-11,2.720981779497675,-0.5484534387931798,6.642379416449975e-12,4.158403992522692e-11,-0.8118732264600913
0,3,2,8,128,inf,equal,restricted,3.1378771662188862,-4.539694640925879e-12,-1.7843728572577542,-1.1260076321391808e-09,0.3895333107472762,-1.2838143661566104,-0.5017895268753136,9.489845828276054e-10,2.1127168175901225,2.2580273371248976,-1.2653334760290362,-3.864981282382506e-11,2.770163765839172,2.634248539109288,4.772863803222664e-11,5.2652273168240395e-11
0,4,2,8,128,inf,equal,restricted,3.389027759066346,4.494691668878306,9.04650375900511e-11,1.311455363363501,4.4333063835768125e-11,7.23358831862104e-11,-1.3173394562692812e-11,1.1149749464974506e-11,-5.080373428685388,-3.0609930957678726,7.354467552573161e-10,1.9788365371097373e-12,-3.6133233756877105e-11,-1.889974425932247e-09,-3.253155343000157e-11,1.052486439916512
0,0,0,192,256,1.0,size,unrestricted,1.100857335086049,-2.9582715092098436e-10,1.4299969100395455e-10,-4.4800714176407777e-11,-9.564317211819986e-11,-6.279666738819261e-10,-3.38178643410484e-11,2.0750840620869777e-11,-14.999999994737115,-6.483702161058323e-12,3.7735659626388986e-11,-7.691663936094841e-11,-7.539834300027157e-10,1.2618905528776237e-10,-2.4892328600700713e-11,9.374028264140654e-12
0,1,0,192,256,1.0,size,unrestricted,1.1340972378507694,-3.5259803466837324e-11,2.8237397582329504e-11,2.3154113639183496e-10,9.188159101883669e-11,14.999999996764481,5.973329638165355e-11,5.95594714429747e-11,-1.6854984700136266e-11,3.8891892375536135e-11,-2.8442022116075234e-10,-1.1661762485802083e-11,-2.810719360967518e-10,-2.9127713077480264e-10,-6.419764795767019e-11,-1.138418380173203e-10
0,2,0,192,256,1.0,size,unrestricted,1.1884239819941718,2.4364178650871487e-11,14.99999999737753,2.074844542173504e-11,1.1735893873754825e-11,2.7523419220083915e-11,2.187009486458297e-10,1.8069777984688328e-10,2.618839536365089e-11,2.451699607141694e-10,-1.8865353187575614e-10,-1.5609650129424363e-10,1.6336501397057116e-11,6.918050733647031e-11,-5.841870152211732e-13,3.971113610658981e-11
0,3,0,192,256,1.0,size,unrestricted,1.6681793055813625,-4.5755383799418543e-10,1.3672009670631198e-09,6.078668825509903e-10,1.333463813832971e-09,-1.7037096848945196e-09,-1.7493827715420438e-10,-7.43421190514901e-10,6.26116557764735e-10,-1.439980708289296e-09,-6.428014577401936e-10,14.999999951299213,1.4283381858919192e-09,1.5721522975266956e-10,5.566478730168951e-09,3.013429523680456e-09
0,4,0,192,256,1.0,size,unrestricted,1.093918215090332,1.9207748793282776e-09,-9.740715613858248e-11,-1.6124432695006908e-09,-7.2212242268366475e-09,-1.831624101412277e-09,1.4001735282322466e-08,-14.999999913699058,1.0511776321181979e-09,3.5737851189632198e-09,1.7829855080646138e-09,4.5009396021367896e-10,-5.84306452123258e-10,1.4985981838621072e-09,1.4186864106980665e-09,-3.6115168676650944e-10
0,0,1,49,256,1.0,size,unrestricted,3.250192422100591,-1.291307682233964e-09,9.521526902479503e-10,-1.2860815217967374e-10,-6.334023383304155e-09,7.801800586757685e-10,3.250239536244408e-10,-2.169997272394167e-10,14.9999999674952,-1.5769668710797412e-10,3.744483270115197e-10,2.677467110874461e-10,6.683256557256344e-10,-3.581292703070475e-09,-4.104435470117573e-10,1.4169490679371328e-10
0,1,1,49,256,1.0,size,unrestricted,3.5401955293937473,1.0558226605213576e-10,1.1183293565237298e-10,9.31926220947641e-10,7.506603207233169e-10,-1.1013044782787823e-09,-3.590636475937427e-10,7.917975007258119e-10,3.2363838275606427e-10,14.99999997576534,6.57880210986173e-10,3.2171081259982014e-10,1.547284980744006e-09,1.1407493360927402e-09,1.1075336285597505e-10,-9.20719629894836e-11
0,2,1,49,256,1.0,size,unrestricted,3.283778586032783,-5.846033772648186e-10,8.180880261468723e-10,5.30491438448837e-10,14.999999973444767,-3.955941330485269e-09,1.3640089385973163e-09,-7.804571797259527e-10,5.372252305762594e-10,1.0154138853199307e-09,4.3768822290324614e-11,1.8089327584275114e-10,1.8864024658939595e-09,-8.077669030726297e-10,-3.8491409647673935e-10,2.6153846808897348e-11
0,3,1,49,256,1.0,size,unrestricted,2.993990129962126,2.3572664198528713e-10,8.178518031168391e-10,1.2467931026181565e-09,-6.640478913791148e-10,6.69391824125266e-10,-1.5581014806177782e-09,1.0461394131293316e-10,5.369541924106559e-10,-14.999999980046208,-3.5819031708649913e-10,-3.4460641388801242e-09,-5.926648494628533e-10,1.2639118594163249e-09,-1.530854944501811e-10,-2.493947142239661e-11
0,4,1,49,256,1.0,size,unrestricted,2.775827393575002,2.7648868407655886e-10,14.999999969023932,-6.99346655112485e-11,1.0700351884236684e-10,-1.5642330831823095e-10,-7.39846743564438e-11,-1.1167152697059356e-10,-1.6815947116112056e-11,-6.028512953759228e-11,3.277890664815682e-11,1.3323859110794964e-12,-2.83448965057802e-08,1.9900407289544104e-11,-5.862092907720973e-12,5.4225358587867134e-11
0,0,2,15,256,1.0,size,unrestricted,3.688498975750806,-1.2080232195844417e-10,-1.4396938226804984e-07,1.2083741750551877e-11,2.0691316994183675e-09,2.2256404059580206e-09,3.185373687300573e-09,-9.669495219777235e-10,-7.211398653883976e-10,2.8744265598775487e-09,-9.973104272405333e-10,-8.417607601592713e-06,-4.872275701709159e-09,-2.091297579169626e-09,4.5733732430381535e-10,-14.99999138212349
0,1,2,15,256,1.0,size,unrestricted,5.1340418604011715,-7.225836093402249e-11,-1.0216598765158988e-10,1.0747387301965241e-10,-1.1076888188073509e-10,-14.999999998101558,-4.9397678530177914e-11,7.899759772088572e-12,5.973215747130281e-11,-5.99551750605502e-11,-1.0873830202756527e-10,-6.003405825887116e-11,5.931034131570145e-11,-1.0384217061112654e-10,4.809037874807532e-11,9.54832287914487e-11
0,2,2,15,256,1.0,size,unrestricted,4.321207193119363,-1.1727775487653255e-10,1.544225980239584e-11,-8.013289510411974e-11,9.417042611155962e-12,1.9551130998678404e-11,3.7494216425521214e-10,9.46672313574434e-10,4.319263397056201e-12,9.056631737270516e-10,-1.5475430193835417e-11,14.999999994455102,-3.020710863817942e-12,2.7450605369650802e-12,8.651364820548074e-11,-1.879237497289074e-11
0,3,2,15,256,1.0,size,unrestricted,3.5271947670964225,3.825730541190291e-11,-14.99999998900522,-4.8240386741132344e-11,3.2101437637783196e-10,-2.3221095317270008e-10,7.744748934643851e-10,4.2047393628808984e-10,6.725095405505588e-10,5.24189720258144e-10,-8.568063507382853e-11,4.624800477482242e-11,3.4777613234371844e-10,2.378295377678989e-10,2.688444495624113e-10,-9.01767568450324e-10
0,4,2,15,256,1.0,size,unrestricted,3.1421891422948542,1.5551004453002553e-10,7.854798345542913e-10,1.3836442870971108e-09,2.3045821299148022e-11,-1.962902509782909e-10,4.631807414079961e-10,9.520481155689865e-10,-2.336354844804719e-11,-14.999999984348987,2.8346475760959923e-10,2.6360762302943653e-10,-1.0220159720996242e-10,-7.960913004641866e-10,5.133966051617471e-10,6.108196134688818e-10
0,0,0,192,256,1.0,size,restricted,1.1008573350150899,2.216812637837547e-11,-2.596433118936385e-11,1.2379461221349492e-11,2.1202563886309843e-11,-8.943906924801487e-10,9.497453644808209e-12,-6.066101269520518e-12,-14.999999955796202,1.8493826337649332e-12,-1.025553658842037e-11,1.901566868585068e-11,-4.06070570827746e-08,-1.602884739035824e-11,7.109445083086135e-12,-2.5091887202035736e-12
0,1,0,192,256,1.0,size,restricted,1.1340972375845535,1.6783439642614446e-11,-1.5165778561722137e-11,1.3546854706413387e-10,-6.878351334572199e-13,14.999999981734048,-1.765950192668242e-11,-2.4793944262940206e-11,8.950050644366216e-12,-1.6289077765381752e-11,-3.857870945502849e-10,6.647798677940604e-12,-1.5972179144237404e-10,-1.3423550800378249e-08,2.3826564181059584e-11,1.0519639879924674e-11
0,2,0,192,256,1.0,size,restricted,1.1884239820729499,3.0167014247433138e-12,14.999999994454441,1.2672009779027812e-12,3.4531579942723143e-14,3.3370370971992036e-12,5.1629764165013735e-09,2.2978057123565455e-11,3.553623173058639e-12,1.232126736968025e-10,-8.633675328761524e-11,-3.034660553334971e-11,2.601418403509314e-12,9.731350245352553e-12,-2.256638958697309e-13,5.821266900590992e-12
0,3,0,192,256,1.0,size,restricted,1.668179309305246,1.1981733361938513e-11,1.0723863766442323e-10,-2.0544036397638837e-11,3.206908503580974e-11,-2.160281405866413e-10,4.158769364787142e-12,1.7335750243379423e-11,-1.8694475183432135e-11,-8.377336284771856e-11,1.468745508018165e-11,14.999999993084629,2.8414792594296755e-10,-5.954878752101316e-12,1.4254104407308635e-09,1.421789096296536e-09
0,4,0,192,256,1.0,size,restricted,1.0939182195384314,1.356238368436016e-11,3.2692009616161144e-13,6.839144219229624e-13,-2.7733038329376854e-09,1.9129195968797124e-12,3.890677697781618e-09,-14.99999999153578,-2.6873803618231074e-12,2.1505303388415832e-10,-1.3533456992483013e-12,-1.5157558123677333e-12,2.0174822177496744e-12,-2.407008725444099e-12,-2.6172842548556883e-12,1.2376638127661516e-12
0,0,1,49,256,1.0,size,restricted,3.2211539337146786,-1.871368282700799e-10,1.569502072110466e-10,-6.661095851922724e-12,-0.43396742945415007,1.660133186543169e-10,2.5714848569106434e-11,-1.5582542017263495e-11,14.56603256273212,-2.1942067736322446e-11,3.5817991722639435e-11,2.8065052130403724e-11,6.819963027228639e-11,-4.362298610333662e-09,-7.021879292046906e-11,1.4677748854701057e-11
0,1,1,49,256,1.0,size,restricted,3.171910726697826,3.5652900260104606e-11,2.8140072923131462e-11,2.3020563487955634,4.1687516696387394e-10,-2.903800153900511e-10,-6.893164394344343e-11,1.232697146380487e-10,6.938540756051493e-11,12.697943645252842,9.545139357248125e-11,3.8176894451552056e-11,2.7092979103969e-09,7.281197294768342e-10,1.9608970114753623e-11,3.8825298005880724e-12
0,2,1,49,256,1.0,size,restricted,3.283778590420407,-1.0311245192694457e-11,2.886360433951363e-10,4.1551324432730803e-11,14.999999997341142,-2.209563667875136e-09,5.5547580312915935e-11,-1.7472745877955453e-11,1.6838650875816228e-11,2.506713599488888e-11,1.5898984860629195e-13,3.800336922741523e-12,1.7467183004483884e-10,-1.2634394754122505e-11,-6.734643276771871e-12,2.043645899919962e-12
0,3,1,49,256,1.0,size,restricted,2.889339161648433,2.030180558653215e-11,7.397919599485291e-11,1.8124288800067547e-10,-2.0178436560380906e-11,6.941861752563418e-11,-1.1893655369428634e-10,1.330669035736914e-11,3.333668787814241e-11,-13.649220346543057,-1.400362208552646e-11,-1.3507796521991267,-2.5829900108796433e-11,2.151333641105458e-10,-1.0933530525876704e-11,-4.902264622520975e-12
0,4,1,49,256,1.0,size,restricted,2.775827393891558,3.713588940369819e-11,14.999999765869715,-1.3568765644328581e-11,1.8506203138875432e-11,-2.391475468130158e-11,-1.4136141537708325e-11,-1.9102057278262594e-11,-3.7100860352795695e-12,-1.2000520282618002e-11,7.029591189312865e-12,2.8221894647982913e-13,-2.3453115774413558e-07,4.336833349778749e-12,-1.2999321273030503e-12,1.0999442192196012e-11
0,0,2,15,256,1.0,size,restricted,3.346029434982233,1.2820459009990538e-13,-3.3547122413570025,7.377227123873786e-12,0.9353375164018424,0.365691901603484,1.312497006747413,-1.0635774857220489e-11,-5.324171786961605e-12,3.8829793849379765e-10,-1.2428108643410742e-11,-3.97696185229147,-1.972974001857576,-6.447793086148126e-11,6.623474432525752e-12,-3.081825479095701
0,1,2,15,256,1.0,size,restricted,4.111812166931123,-6.966105444969042e-11,-0.4548148060989897,2.5953058934090296,-0.7640069341457641,-3.936888566920537,-0.02347633140203537,9.203931265229407e-12,3.7179410829756088,-1.792539582390068e-10,-0.7576314056284683,-1.6760753538692545e-10,2.605818495958347,-0.037225685305487324,4.3064834917039805e-11,0.10689079737704517
0,2,2,15,256,1.0,size,restricted,3.3930306182824452,-0.5025868989462982,0.4889878056163624,-4.467014748937137e-11,0.07058205759508288,0.5448076764104927,2.0939687897484323,4.203647478727365,2.8995152906588827e-11,2.302043094314031,-1.5047572494397684e-11,4.292912613492189,-2.1750843660574573e-11,1.1884677676684408e-11,0.5004635843563743,-3.715624782562253e-11
0,3,2,15,256,1.0,size,restricted,2.7337859324992375,6.832174295418469e-12,-4.1497122040016725,6.232521929121617e-12,0.8895319985307933,-1.806402666537026e-11,2.936265705431018,1.1774677587926183,2.4322456395949734,2.1517180195569248,-5.715294194700975e-12,1.332281486244243e-12,3.571456257822601e-11,6.370631995316957e-11,4.022408755220035e-10,-1.2630586733632474
0,4,2,15,256,1.0,size,restricted,2.5875739051116766,9.00464780884337e-12,0.7589574417263374,4.361762305704478,4.857343547620092e-12,-3.6296310508036645e-12,3.6849205793431334e-11,1.93139549755193,-8.860604191206816e-13,-5.733574685156766,1.49857868946913e-11,1.1623185258207946e-11,-2.2891151773642404e-12,-2.2143100696042213,2.728210527280362e-11,2.0726467328421514e-11
0,0,0,192,256,inf,equal,unrestricted,1.100857335086049,-2.9582715092098436e-10,1.4299969100395455e-10,-4.4800714176407777e-11,-9.564317211819986e-11,-6.279666738819261e-10,-3.38178643410484e-11,2.0750840620869777e-11,-14.999999994737115,-6.483702161058323e-12,3.7735659626388986e-11,-7.691663936094841e-11,-7.539834300027157e-10,1.2618905528776237e-10,-2.4892328600700713e-11,9.374028264140654e-12
0,1,0,192,256,inf,equal,unrestricted,1.1340972378507694,-3.5259803466837324e-11,2.8237397582329504e-11,2.3154113639183496e-10,9.188159101883669e-11,14.999999996764481,5.973329638165355e-11,5.95594714429747e-11,-1.6854984700136266e-11,3.8891892375536135e-11,-2.8442022116075234e-10,-1.1661762485802083e-11,-2.810719360967518e-10,-2.9127713077480264e-10,-6.419764795767019e-11,-1.138418380173203e-10
0,2,0,192,256,inf,equal,unrestricted,1.1884239819941718,2.4364178650871487e-11,14.99999999737753,2.074844542173504e-11,1.1735893873754825e-11,2.7523419220083915e-11,2.187009486458297e-10,1.8069777984688328e-10,2.618839536365089e-11,2.451699607141694e-10,-1.8865353187575614e-10,-1.5609650129424363e-10,1.6336501397057116e-11,6.918050733647031e-11,-5.841870152211732e-13,3.971113610658981e-11
0,3,0,192,256,inf,equal,unrestricted,1.6681793055813625,-4.5755383799418543e-10,1.3672009670631198e-09,6.078668825509903e-10,1.333463813832971e-09,-1.7037096848945196e-09,-1.7493827715420438e-10,-7.43421190514901e-10,6.26116557764735e-10,-1.439980708289296e-09,-6.428014577401936e-10,14.999999951299213,1.4283381858919192e-09,1.5721522975266956e-10,5.566478730168951e-09,3.013429523680456e-09
0,4,0,192,256,inf,equal,unrestricted,1.093918215090332,1.9207748793282776e-09,-9.740715613858248e-11,-1.6124432695006908e-09,-7.2212242268366475e-09,-1.831624101412277e-09,1.4001735282322466e-08,-14.999999913699058,1.0511776321181979e-09,3.5737851189632198e-09,1.7829855080646138e-09,4.5009396021367896e-10,-5.84306452123258e-10,1.4985981838621072e-09,1.4186864106980665e-09,-3.6115168676650944e-10
0,0,1,49,256,inf,equal,unrestricted,3.250192422100591,-1.291307682233964e-09,9.521526902479503e-10,-1.2860815217967374e-10,-6.334023383304155e-09,7.801800586757685e-10,3.250239536244408e-10,-2.169997272394167e-10,14.9999999674952,-1.5769668710797412e-10,3.744483270115197e-10,2.677467110874461e-10,6.683256557256344e-10,-3.581292703070475e-09,-4.104435470117573e-10,1.4169490679371328e-10
0,1,1,49,256,inf,equal,unrestricted,3.5401955293937473,1.0558226605213576e-10,1.1183293565237298e-10,9.31926220947641e-10,7.506603207233169e-10,-1.1013044782787823e-09,-3.590636475937427e-10,7.917975007258119e-10,3.2363838275606427e-10,14.99999997576534,6.57880210986173e-10,3.2171081259982014e-10,1.547284980744006e-09,1.1407493360927402e-09,1.1075336285597505e-10,-9.20719629894836e-11
0,2,1,49,256,inf,equal,unrestricted,3.283778586032783,-5.846033772648186e-10,8.180880261468723e-10,5.30491438448837e-10,14.999999973444767,-3.955941330485269e-09,1.3640089385973163e-09,-7.804571797259527e-10,5.372252305762594e-10,1.0154138853199307e-09,4.3768822290324614e-11,1.8089327584275114e-10,1.8864024658939595e-09,-8.077669030726297e-10,-3.8491409647673935e-10,2.6153846808897348e-11
0,3,1,49,256,inf,equal,unrestricted,2.993990129962126,2.3572664198528713e-10,8.178518031168391e-10,1.2467931026181565e-09,-6.640478913791148e-10,6.69391824125266e-10,-1.5581014806177782e-09,1.0461394131293316e-10,5.369541924106559e-10,-14.999999980046208,-3.5819031708649913e-10,-3.4460641388801242e-09,-5.926648494628533e-10,1.2639118594163249e-09,-1.530854944501811e-10,-2.493947142239661e-11
0,4,1,49,256,inf,equal,unrestricted,2.775827393575002,2.7648868407655886e-10,14.999999969023932,-6.99346655112485e-11,1.0700351884236684e-10,-1.5642330831823095e-10,-7.39846743564438e-11,-1.1167152697059356e-10,-1.6815947116112056e-11,-6.028512953759228e-11,3.277890664815682e-11,1.3323859110794964e-12,-2.83448965057802e-08,1.9900407289544104e-11,-5.862092907720973e-12,5.4225358587867134e-11
0,0,2,15,256,inf,equal,unrestricted,3.688498975750806,-1.2080232195844417e-10,-1.4396938226804984e-07,1.2083741750551877e-11,2.0691316994183675e-09,2.2256404059580206e-09,3.185373687300573e-09,-9.669495219777235e-10,-7.211398653883976e-10,2.8744265598775487e-09,-9.973104272405333e-10,-8.417607601592713e-06,-4.872275701709159e-09,-2.091297579169626e-09,4.5733732430381535e-10,-14.99999138212349
0,1,2,15,256,inf,equal,unrestricted,5.1340418604011715,-7.225836093402249e-11,-1.0216598765158988e-10,1.0747387301965241e-10,-1.1076888188073509e-10,-14.999999998101558,-4.9397678530177914e-11,7.899759772088572e-12,5.973215747130281e-11,-5.99551750605502e-11,-1.0873830202756527e-10,-6.003405825887116e-11,5.931034131570145e-11,-1.0384217061112654e-10,4.809037874807532e-11,9.54832287914487e-11
0,2,2,15,256,inf,equal,unrestricted,4.321207193119363,-1.1727775487653255e-10,1.544225980239584e-11,-8.013289510411974e-11,9.417042611155962e-12,1.9551130998678404e-11,3.7494216425521214e-10,9.46672313574434e-10,4.319263397056201e-12,9.056631737270516e-10,-1.5475430193835417e-11,14.999999994455102,-3.020710863817942e-12,2.7450605369650802e-12,8.651364820548074e-11,-1.879237497289074e-11
0,3,2,15,256,inf,equal,unrestricted,3.5271947670964225,3.825730541190291e-11,-14.99999998900522,-4.8240386741132344e-11,3.2101437637783196e-10,-2.3221095317270008e-10,7.744748934643851e-10,4.2047393628808984e-10,6.725095405505588e-10,5.24189720258144e-10,-8.568063507382853e-11,4.624800477482242e-11,3.4777613234371844e-10,2.378295377678989e-10,2.688444495624113e-10,-9.01767568450324e-10
0,4,2,15,256,inf,equal,unrestricted,3.1421891422948542,1.5551004453002553e-10,7.854798345542913e-10,1.3836442870971108e-09,2.3045821299148022e-11,-1.962902509782909e-10,4.631807414079961e-10,9.520481155689865e-10,-2.336354844804719e-11,-14.999999984348987,2.8346475760959923e-10,2.6360762302943653e-10,-1.0220159720996242e-10,-7.960913004641866e-10,5.133966051617471e-10,6.108196134688818e-10
0,0,0,192,256,inf,equal,restricted,0.4611248942351211,-0.5284238335545084,1.2645722352505542,1.5365117881854669,-0.44552251925737263,-0.347482870069862,0.6397379143420506,1.0380166934230288,-1.9897068139579923,-1.1512707105536628,-0.8310303063708974,-0.30274491194087577,-2.536484954045063,1.9599735904197977,-0.18993571242419757,0.2385851272283279
0,1,0,192,256,inf,equal,restricted,0.8546138362312656,3.768180354726641e-11,0.15142731184996383,3.7643338894098997,0.9172297430333646,4.10724597447738,1.5923312782845025,0.3952160452384281,-2.0157204973429306e-10,-4.3224601465864403e-10,-1.435228299489536,1.2415839353981259e-11,-1.7719012187452532,-0.8650862361532771,-3.543861717958179e-10,1.109303818270724e-10
0,2,0,192,256,inf,equal,restricted,0.7336106889110905,0.9790568436461095,2.903310096426181,1.024153811187106,3.6650403206940974e-10,2.1359397717519126,1.8010709212934413,1.8127620217478027,-1.0153332741535224e-10,4.4440881228956417e-10,-2.3523700523892423,-8.102982426815734e-10,2.5080630270845645e-11,1.4362142348691842,-2.917026729534909e-11,0.5551222430367994
0,3,0,192,256,inf,equal,restricted,0.8158989540945951,0.14233145180159704,1.1516864536841342,1.5789912041731935,0.5571302041995057,0.7532496551946605,-3.9085961550898015e-11,-0.5307892047858374,0.2923763054775293,-0.03516025300819425,-2.593542187017425,2.587983265064687,0.059327596312959884,0.7121334312820793,2.5539855982748865,1.4513131866953384
0,4,0,192,256,inf,equal,restricted,0.5028528896250379,2.8649414356689613,-0.9722956754900703,0.5453409109821955,-1.5601981491417247,0.3305007699141431,2.595359451862854,-2.487881199661984,0.962947183195059,-0.13241381672044825,0.29875981104034144,-0.11526797098030858,-0.29949363294388087,0.8878117665750246,-0.17492189972036015,0.7718663113183654
0,0,1,49,256,inf,equal,restricted,1.2192857157338954,-0.8930427755715709,1.7858786696891396,0.4544698026693126,-0.3427476593804572,1.1884411775925212,0.16662427287673628,0.17666702781723917,2.9389186453821075,-0.34583301627360624,0.8675002160368187,0.3152105928865679,1.0583877401249389,-1.2495508750027762,-0.20188663487607408,-0.25735443212958875
0,1,1,49,256,inf,equal,restricted,1.6334548078793976,0.06762832582841448,0.9506606454825758,2.6050327615217945,1.4972597730017374,-0.467784523408299,-0.5261078260565311,1.1348478886471352,0.5476398368486338,3.714994148075965,0.5638897422023508,6.706959317441786e-12,1.1339410964669852,1.6894267706223505,0.10078666098598421,-9.739729534682661e-11
0,2,1,49,256,inf,equal,restricted,1.4776107436482229,8.103580635990348e-12,3.2225857566892477,1.3004675106873045,3.883297571299271,-1.4131194691588992e-10,0.21339640148350206,1.0867070596812313e-11,2.4969043236544475,1.8524308059929075,-1.2906607018936473,-0.04164801504422653,0.6986089116047739,-7.230075191736287e-10,-1.7649836920612618e-11,-7.399901592758763e-11
0,3,1,49,256,inf,equal,restricted,1.4155909931228365,0.02450230560446711,2.1344490181581675,2.1645357362375823,0.22126565791135758,1.2663503651959664,-1.2354695590459313,0.29801993878249056,0.9770777230410235,-2.442702689951339,-9.7924754921598e-11,-1.5344071099192023,-0.12622707803290625,1.8846572616521953,1.8503012831618987e-10,-0.6903355546417296
0,4,1,49,256,inf,equal,restricted,1.7131822198530822,1.872957364280657,3.087380868930384,-0.30888942231735045,2.2416269239450233,-0.5517409627945558,-1.3730578344405702,-0.6509723651722991,0.9187853327289363,-2.8297079933594228e-11,-0.16298197980231124,-0.07234768346012121,-1.9762022934220662,0.9362358028929932,0.42329918248674003,0.4235219804485604
0,0,2,15,256,inf,equal,restricted,2.8610264614148497,2.8126524103877397e-12,-1.8365779074502497,0.46400454159926985,2.2206977100360605,1.6362256249277676,1.8487163791845633,-2.7021680663930817e-11,-3.2262522196594223e-12,0.5215508404616499,-2.3948856750838047e-11,-2.6707739158510946,-1.606664971346988,-0.5452151389663608,5.1514698604734946e-11,-1.6495729699152248
0,1,2,15,256,inf,equal,restricted,3.484447748049948,-4.953222219528511e-10,-0.8219175026390909,2.47121193796765,-0.18274985812641348,-2.286850427279687,-1.2759384614892944,1.9155716328611824e-10,2.3161439493451543,-0.2851293475526832,-0.48387061444285745,-0.8229192616558378,2.0608761302168874,-0.8141658319377163,0.4236509230381849,0.7545757525093791
0,2,2,15,256,inf,equal,restricted,2.415021344801105,-0.3324602917838183,1.6729022181707875,0.08795156243368445,0.9704615662841496,2.0831187625605585,1.2341960042648537,2.8830938486269306,-0.1250158612250706,0.8239000492655418,-0.02386752022391471,3.4856638855246884,1.581733098605014e-11,1.6213243675004286e-10,0.865704033941965,0.41166439430668783
0,3,2,15,256,inf,equal,restricted,2.0995325683305697,0.5075759974770917,-3.131730531696649,0.5942126097942407,2.2829279079250657,1.9010983960288746e-12,1.8040558823338468,0.6982683150206304,2.1934873279377958,3.6188245880304705e-10,3.1786876369495517e-13,-0.05374502614075209,0.5945367046957666,1.5711913651758085,1.0825271119126598,-0.48574121911571805
0,4,2,15,256,inf,equal,restricted,2.170257226529145,0.35004478490711965,1.999477715960356,3.2321400400129097,0.2775574865645301,6.016009742525367e-13,0.7366544030338439,2.3010864405786045,-3.900252403087386e-12,-3.067159182055414,0.35259121237214774,2.1737478266578646e-10,5.02384705787344e-12,-1.8629041699751219,0.8203845639889357,1.1065034374896642e-10
0,0,0,384,512,1.0,size,unrestricted,1.211785924343389,-6.7170079691222e-10,4.502744601789483e-10,-4.251474092116034e-10,-5.745701548817187e-11,-5.72075145206438e-10,-2.274438679016224e-10,2.3201310013907857e-10,-14.999999968954755,-4.008852023341728e-10,2.883971749374082e-10,2.530619991242108e-10,-3.661177888918338e-10,2.6819698139431084e-10,-1.9470106335353395e-10,3.88647169654525e-11
0,1,0,384,512,1.0,size,unrestricted,0.6505396030635039,1.4975753808048092e-10,6.426265546828204e-11,14.99999998931605,-8.520695837680923e-11,1.2917713028004214e-09,3.401811958156152e-10,3.290298266355467e-11,-4.675914148266321e-12,6.755105988786082e-11,-1.8955774504853614e-10,-1.44447746425072e-09,1.310118524639131e-10,-8.608238913936984e-10,-6.352878323464054e-11,-1.6362295403539418e-09
0,2,0,384,512,1.0,size,unrestricted,0.6782791186099782,4.1525718353481005e-11,2.680865472213303e-10,9.778745727524587e-12,1.784762795959353e-11,2.102535832516141e-10,8.570428045961497e-11,6.049692337563627e-11,4.817467251429054e-11,14.999999996890502,-1.1367326284815622e-10,-2.0399159571949644e-10,-3.5012865170311354e-12,1.006321591531643e-10,2.78893544955306e-10,4.918129571369454e-11
0,3,0,384,512,1.0,size,unrestricted,0.9151865677250406,1.070410278144749e-10,4.155285976022641e-11,2.1848723160328233e-09,6.5634092241296786e-09,-3.0606693195189215e-09,3.584408825437775e-09,4.0811831089717395e-10,1.1852288845721217e-09,-2.026916839350511e-09,-1.023791875336599e-08,14.99999986584134,9.361823932980223e-10,2.919224011287857e-09,1.5214043523054813e-08,1.50904741274667e-08
0,4,0,384,512,1.0,size,unrestricted,0.5448487398178671,-1.5693177113977146e-09,-6.229610145287812e-09,3.981135255202379e-09,-7.245814271730318e-09,-1.089381427588988e-09,14.999999862963977,-1.3666821544757406e-08,2.4091819444457056e-10,1.0529891039949487e-08,2.8227752471632364e-09,1.0336059078370146e-08,-1.770670643205035e-09,5.421923551183377e-11,4.1128669024048743e-10,-3.514874787483292e-09
0,0,1,100,512,1.0,size,unrestricted,1.8375215733920884,-2.196264807719778e-10,1.5891795339794982e-09,-6.846567505020773e-10,-14.999999901401173,2.519345744285069e-09,6.702326012568184e-10,-2.5545746079795434e-09,5.32446523835349e-09,6.870281528749922e-10,1.5915969260052937e-09,-4.893420757669079e-09,3.3861805769391344e-09,-9.878789727810698e-09,-1.0245858284455795e-08,1.0923138681466162e-09
0,1,1,100,512,1.0,size,unrestricted,2.970683312611364,3.8010506801987655e-10,7.226074679004368e-10,-1.6259672318129554e-10,9.012954089843823e-10,-1.0426783667902647e-09,1.8834916538811973e-11,-2.419507359699473e-10,-4.1504025283760525e-11,14.999999965079502,4.24026157902727e-10,-7.882850367883872e-11,1.805085021344315e-10,1.22626261166728e-09,1.9430006727175575e-09,-7.908339030377485e-11
0,2,1,100,512,1.0,size,unrestricted,1.7561441304299992,-1.7450581171291837e-09,7.976920819400571e-10,2.664720772615485e-09,5.229433943454662e-09,-3.4341947110701105e-09,3.037883644184167e-09,-14.999999915659725,2.2826134262287342e-10,-1.9323064367865806e-10,9.641579133702654e-10,6.3543063600960515e-09,1.2542240242515553e-08,1.1417085223482204e-11,-2.315208113269911e-09,4.3351736981893077e-10
0,3,1,100,512,1.0,size,unrestricted,1.3635462780767922,-8.031456679876722e-11,1.7235634182969316e-10,14.99999999504182,-1.2365867381935824e-10,-1.0939994405397494e-11,-4.030539411481744e-10,3.953187245543933e-11,2.446578562109361e-10,-3.1988851052039183e-10,-1.8725162023262206e-10,-4.6325262668152727e-10,-1.1391716475335037e-10,4.825949260894287e-11,3.250721013204859e-11,3.986918407911179e-10
0,4,1,100,512,1.0,size,unrestricted,1.8738368676728743,5.490017261048825e-09,1.8147824018060295e-09,-1.1382079307623331e-10,4.859963765434547e-10,1.0706539921986756e-09,-1.0812279441181957e-08,-1.8037085552749754e-09,-1.3787627622092257e-09,-5.718453403187795e-10,4.024658774006215e-09,-1.260019028984378e-09,-14.999999930356303,7.420840129059994e-10,-2.185754977474573e-09,-1.0819551867767467e-10
0,0,2,28,512,1.0,size,unrestricted,2.9724887577308055,-2.983619839979193e-10,8.710156177915133e-11,-2.729667442079484e-11,-7.557551761682542e-11,-8.385911323288804e-11,5.762034475199557e-10,9.78821227245437e-11,2.570198705628832e-11,14.99999926061327,5.870578631302001e-11,-3.3298536809452316e-07,-2.8408487242980117e-10,2.917909741113939e-11,4.2264673019616983e-11,-3.634966596619007e-07
0,1,2,28,512,1.0,size,unrestricted,3.92779432897149,-1.518549215665603e-09,-1.813123557971144e-09,5.878771202434536e-09,-1.918908203030361e-09,-14.99999987012693,-8.704788832718624e-09,1.4324452048043272e-10,1.3144105350390426e-08,-1.047656818734162e-08,-2.5768220420544803e-09,-1.5510822384462937e-09,1.4228432141251375e-08,-5.002870071920916e-09,5.926255059440051e-09,2.28256479355661e-09
0,2,2,28,512,1.0,size,unrestricted,2.9509256313213332,1.949684277715613e-10,-2.426455500724924e-10,-1.1283137036550206e-10,2.1288338470297115e-10,2.5889638740098205e-07,-2.2816807553205465e-10,2.0054163925582185e-10,-2.1383849899963245e-10,2.223673486930324e-10,5.094008605744737e-09,-2.407014674496099e-10,1.1756299714697846e-10,8.612224322063822e-09,14.99999968967324,-1.8040858708005065e-10
0,3,2,28,512,1.0,size,unrestricted,3.2678244255078144,3.224348552069854e-10,-9.364478161684237e-10,-4.005836428620907e-10,-5.465283348725773e-10,-1.1472771852707666e-09,9.359249247072704e-10,8.947844675444076e-10,1.0177016511820184e-09,14.999999953831184,6.629067876731396e-11,-6.085161662769669e-10,5.158902710704202e-10,4.592997183560046e-11,-1.2110613275716387e-09,3.82238282815838e-11
0,4,2,28,512,1.0,size,unrestricted,3.8328983361792237,-9.332382028500881e-12,9.047195708928441e-12,-4.052337311120019e-11,5.792025618004201e-12,1.5031466156156353e-11,9.63579843291061e-12,7.680401219921469e-10,-3.055821576733868e-11,-8.224485577398312e-12,1.8405516564035574e-11,5.990745979634476e-12,-1.2735561458526625e-12,-14.999999986622154,-9.551714248725605e-12,4.16560595383544e-10
0,0,0,384,512,1.0,size,restricted,1.0811491642970903,-1.6395369429643545,0.9226009877048478,-2.8841700311991418e-11,-2.3801083031423504e-12,-0.3139932570845988,-1.3688172499079818e-11,3.3162176863436786e-11,-12.123868810882557,-1.032573489926813e-10,7.321864457398657e-11,2.7069542895594692e-11,-3.55848932355292e-11,2.296688797709756e-11,-4.18889739302311e-12,5.297553120195022e-12
0,1,0,384,512,1.0,size,restricted,0.6505396032729994,1.4886282288480514e-11,6.991285584389054e-12,14.99999995634092,-9.083879492999998e-12,4.379216537785822e-08,2.7003577887228365e-11,3.657031829545607e-12,-5.204078627586881e-13,7.337080903267393e-12,-1.789819473215496e-11,-1.1592844026505017e-10,1.3322058860665457e-11,-4.971289925989923e-11,-6.899094523426855e-12,-2.0475652113395813e-10
0,2,0,384,512,1.0,size,restricted,0.6726882629484461,-5.410453659924307e-13,3.4579095124272873e-09,-6.047850946427482e-13,-8.088844499692294e-13,7.457676455266753e-11,5.050279033685386e-12,1.16076419132884e-12,9.945239415134385e-14,13.866145404725208,-1.2373813026727633e-11,-1.1338545897935732,2.1701397119127782e-13,8.526098202147605e-12,8.715310978207525e-10,2.1656597332060485e-13
0,3,0,384,512,1.0,size,restricted,0.9097562649091068,-6.284618923296379e-13,-6.497307938219769e-13,-6.495890359080656e-12,1.9077640259709572e-11,5.372793795117171e-12,-3.4893076845963134e-12,-2.3770646573884897e-12,-5.2544243570821865e-12,6.4667120050356905e-12,-7.592976831150103e-11,14.173825693353532,-4.295877019265363e-12,-5.340130172359388e-12,6.464491844623264e-10,0.8261743045924567
0,4,0,384,512,1.0,size,restricted,0.5437303322151573,1.1474566265956224e-12,-1.6689100095794074e-11,5.7077904694009854e-12,-2.8547128621338815e-11,8.757513570715461e-13,14.817456411642006,-0.18254358730127765,-4.819429538308268e-13,7.419985751898638e-11,4.93240532948457e-13,8.06050731181131e-11,1.0321482762032414e-12,7.024921801127897e-14,-5.283999515161429e-13,-1.2263134576089437e-12
0,0,1,100,512,1.0,size,restricted,1.6379551046735283,-2.9914373429732606e-14,5.230204648548552e-12,-1.6240181501385692e-12,-7.953100626336497,1.1296890891416761e-11,2.5111554697474594e-12,-7.074339194505972e-12,0.3950931408343508,1.9417175563869844e-12,4.854960142155915e-12,-3.475962712908944e-11,1.688123264998476e-11,-2.80424322974938,-3.8475630029123233,3.19839673966906e-12
0,1,1,100,512,1.0,size,restricted,2.4212121206321924,6.026840754933636e-11,3.847121636351189e-10,4.316289357132254e-12,0.6889618918391259,-2.7607355865559513e-10,-4.68273185259168e-12,-7.835089565117212e-12,7.491431821169958e-12,8.875885240439349,4.322968883252373e-11,-2.5852294233774254e-12,8.668608863034428e-12,0.4408644871489815,4.9942883789868615,8.942616719725757e-12
0,2,1,100,512,1.0,size,restricted,1.5340322214249063,-1.2609663139449077e-11,8.425963237505042e-12,5.86813519975658e-11,0.8604631442677321,-3.927854144930187e-11,4.76975853324838e-11,-7.60938131137114,3.713986346589821e-12,-1.5661696386582235e-12,8.221117432139748e-12,1.667093360574923,4.863062183369316,-4.160337447206718e-13,-1.836727969130108e-11,5.296152837265833e-12
0,3,1,100,512,1.0,size,restricted,1.332212461217432,-3.687552621781665e-12,9.141344641157624e-12,10.43915887859303,-5.636341536535571e-12,-2.0546439945805802e-13,-2.370598696672397e-11,2.0537196428515868e-12,1.4799299494925343e-11,-1.8807643228978855e-11,-9.359865320902051e-12,-4.560841121194383,-5.526983609326023e-12,2.4234146265472796e-12,1.860474963091137e-12,2.8833623412078714e-11
0,4,1,100,512,1.0,size,restricted,1.6270313344415392,2.7067840412255575,3.839169780115675e-11,-8.995498898598875e-13,6.81756228917256e-12,1.1723140577774965e-11,-4.517399001766857,-1.4486937613370825e-11,-8.884196947690846e-12,-4.122005367326841e-12,0.07156838433692622,-1.2531320380401859e-11,-7.704248572365181,8.913774763851192e-12,-2.5581787609946047e-11,7.234038614597029e-13
0,0,2,28,512,1.0,size,restricted,2.2084505856475176,-0.3114945912843391,-4.8108973894433645e-11,1.5447777384397572,6.73093922785892e-11,0.7736604436851021,1.4669769378633075,1.3994409172569162,3.9747719270498565e-12,3.379372133361854,-7.193597244888441e-12,-3.0479588276601404,-0.6452681716894312,-8.092372419605853e-12,-2.683049743122407e-12,-2.4310502384454797
0,1,2,28,512,1.0,size,restricted,3.1229236439825825,-2.4689355545393544e-12,-3.6190449393726665e-12,1.473339799866574,-3.182821031755946e-12,-3.167073776314094,-1.6801305441174048,1.5199827536749354e-12,3.0755006825686957,-1.7567377014341852,-7.628862558514105e-12,-3.711632769999692e-12,2.7703257439139697,-8.139503629944937e-11,1.076891751636377,9.868093386887963e-12
0,2,2,28,512,1.0,size,restricted,2.4698049555249146,-3.050148300419288e-11,1.50201024809499,-3.775493367608764e-12,9.160117353244523e-12,4.082831719830881,0.38318816233434055,6.505532745284109e-12,-3.4000935342937316e-12,5.502820250538809e-12,1.9982898389249153,0.3671012333264076,2.3457930874186023e-12,1.8213495906343058,4.845229206752692,-1.658434044602644e-12
0,3,2,28,512,1.0,size,restricted,2.0142252312494953,0.1877362292398734,-0.4525979890144884,-1.0191312554044397e-11,-1.6044276303059567e-10,-0.72475777561077,0.7917448837598987,1.8552018388348817,3.4634288467081893,4.0063314285939695,6.300269451352805e-12,-0.09005246156232789,1.057792269206729e-10,2.157341650453346e-11,-1.761285858241615,-1.6668626877160553
0,4,2,28,512,1.0,size,restricted,2.519887605282495,-3.3101069443735665e-12,1.3455216556974e-11,1.705417489519186,8.630518503463485e-12,-9.566156157143423e-12,1.000851051265427e-10,3.1112847282137497,1.3857658196769271,-6.60510413761247e-12,-0.15462461117658174,1.4111663807227128,-4.2712411962809186e-13,-4.584314357587231,-4.672188888493843e-13,2.6474266128541113
0,0,0,384,512,inf,equal,unrestricted,1.211785924343389,-6.7170079691222e-10,4.502744601789483e-10,-4.251474092116034e-10,-5.745701548817187e-11,-5.72075145206438e-10,-2.274438679016224e-10,2.3201310013907857e-10,-14.999999968954755,-4.008852023341728e-10,2.883971749374082e-10,2.530619991242108e-10,-3.661177888918338e-10,2.6819698139431084e-10,-1.9470106335353395e-10,3.88647169654525e-11
0,1,0,384,512,inf,equal,unrestricted,0.6505396030635039,1.4975753808048092e-10,6.426265546828204e-11,14.99999998931605,-8.520695837680923e-11,1.2917713028004214e-09,3.401811958156152e-10,3.290298266355467e-11,-4.675914148266321e-12,6.755105988786082e-11,-1.8955774504853614e-10,-1.44447746425072e-09,1.310118524639131e-10,-8.608238913936984e-10,-6.352878323464054e-11,-1.6362295403539418e-09
0,2,0,384,512,inf,equal,unrestricted,0.6782791186099782,4.1525718353481005e-11,2.680865472213303e-10,9.778745727524587e-12,1.784762795959353e-11,2.102535832516141e-10,8.570428045961497e-11,6.049692337563627e-11,4.817467251429054e-11,14.999999996890502,-1.1367326284815622e-10,-2.0399159571949644e-10,-3.5012865170311354e-12,1.006321591531643e-10,2.78893544955306e-10,4.918129571369454e-11
0,3,0,384,512,inf,equal,unrestricted,0.9151865677250406,1.070410278144749e-10,4.155285976022641e-11,2.1848723160328233e-09,6.5634092241296786e-09,-3.0606693195189215e-09,3.584408825437775e-09,4.0811831089717395e-10,1.1852288845721217e-09,-2.026916839350511e-09,-1.023791875336599e-08,14.99999986584134,9.361823932980223e-10,2.919224011287857e-09,1.5214043523054813e-08,1.50904741274667e-08
0,4,0,384,512,inf,equal,unrestricted,0.5448487398178671,-1.5693177113977146e-09,-6.229610145287812e-09,3.981135255202379e-09,-7.245814271730318e-09,-1.089381427588988e-09,14.999999862963977,-1.3666821544757406e-08,2.4091819444457056e-10,1.0529891039949487e-08,2.8227752471632364e-09,1.0336059078370146e-08,-1.770670643205035e-09,5.421923551183377e-11,4.1128669024048743e-10,-3.514874787483292e-09
0,0,1,100,512,inf,equal,unrestricted,1.8375215733920884,-2.196264807719778e-10,1.5891795339794982e-09,-6.846567505020773e-10,-14.999999901401173,2.519345744285069e-09,6.702326012568184e-10,-2.5545746079795434e-09,5.32446523835349e-09,6.870281528749922e-10,1.5915969260052937e-09,-4.893420757669079e-09,3.3861805769391344e-09,-9.878789727810698e-09,-1.0245858284455795e-08,1.0923138681466162e-09
0,1,1,100,512,inf,equal,unrestricted,2.970683312611364,3.8010506801987655e-10,7.226074679004368e-10,-1.6259672318129554e-10,9.012954089843823e-10,-1.0426783667902647e-09,1.8834916538811973e-11,-2.419507359699473e-10,-4.1504025283760525e-11,14.999999965079502,4.24026157902727e-10,-7.882850367883872e-11,1.805085021344315e-10,1.22626261166728e-09,1.9430006727175575e-09,-7.908339030377485e-11
0,2,1,100,512,inf,equal,unrestricted,1.7561441304299992,-1.7450581171291837e-09,7.976920819400571e-10,2.664720772615485e-09,5.229433943454662e-09,-3.4341947110701105e-09,3.037883644184167e-09,-14.999999915659725,2.2826134262287342e-10,-1.9323064367865806e-10,9.641579133702654e-10,6.3543063600960515e-09,1.2542240242515553e-08,1.1417085223482204e-11,-2.315208113269911e-09,4.3351736981893077e-10
0,3,1,100,512,inf,equal,unrestricted,1.3635462780767922,-8.031456679876722e-11,1.7235634182969316e-10,14.99999999504182,-1.2365867381935824e-10,-1.0939994405397494e-11,-4.030539411481744e-10,3.953187245543933e-11,2.446578562109361e-10,-3.1988851052039183e-10,-1.8725162023262206e-10,-4.6325262668152727e-10,-1.1391716475335037e-10,4.825949260894287e-11,3.250721013204859e-11,3.986918407911179e-10
0,4,1,100,512,inf,equal,unrestricted,1.8738368676728743,5.490017261048825e-09,1.8147824018060295e-09,-1.1382079307623331e-10,4.859963765434547e-10,1.0706539921986756e-09,-1.0812279441181957e-08,-1.8037085552749754e-09,-1.3787627622092257e-09,-5.718453403187795e-10,4.024658774006215e-09,-1.260019028984378e-09,-14.999999930356303,7.420840129059994e-10,-2.185754977474573e-09,-1.0819551867767467e-10
0,0,2,28,512,inf,equal,unrestricted,2.9724887577308055,-2.983619839979193e-10,8.710156177915133e-11,-2.729667442079484e-11,-7.557551761682542e-11,-8.385911323288804e-11,5.762034475199557e-10,9.78821227245437e-11,2.570198705628832e-11,14.99999926061327,5.870578631302001e-11,-3.3298536809452316e-07,-2.8408487242980117e-10,2.917909741113939e-11,4.2264673019616983e-11,-3.634966596619007e-07
0,1,2,28,512,inf,equal,unrestricted,3.92779432897149,-1.518549215665603e-09,-1.813123557971144e-09,5.878771202434536e-09,-1.918908203030361e-09,-14.99999987012693,-8.704788832718624e-09,1.4324452048043272e-10,1.3144105350390426e-08,-1.047656818734162e-08,-2.5768220420544803e-09,-1.5510822384462937e-09,1.4228432141251375e-08,-5.002870071920916e-09,5.926255059440051e-09,2.28256479355661e-09
0,2,2,28,512,inf,equal,unrestricted,2.9509256313213332,1.949684277715613e-10,-2.426455500724924e-10,-1.1283137036550206e-10,2.1288338470297115e-10,2.5889638740098205e-07,-2.2816807553205465e-10,2.0054163925582185e-10,-2.1383849899963245e-10,2.223673486930324e-10,5.094008605744737e-09,-2.407014674496099e-10,1.1756299714697846e-10,8.612224322063822e-09,14.99999968967324,-1.8040858708005065e-10
0,3,2,28,512,inf,equal,unrestricted,3.2678244255078144,3.224348552069854e-10,-9.364478161684237e-10,-4.005836428620907e-10,-5.465283348725773e-10,-1.1472771852707666e-09,9.359249247072704e-10,8.947844675444076e-10,1.0177016511820184e-09,14.999999953831184,6.629067876731396e-11,-6.085161662769669e-10,5.158902710704202e-10,4.592997183560046e-11,-1.2110613275716387e-09,3.82238282815838e-11
0,4,2,28,512,inf,equal,unrestricted,3.8328983361792237,-9.332382028500881e-12,9.047195708928441e-12,-4.052337311120019e-11,5.792025618004201e-12,1.5031466156156353e-11,9.63579843291061e-12,7.680401219921469e-10,-3.055821576733868e-11,-8.224485577398312e-12,1.8405516564035574e-11,5.990745979634476e-12,-1.2735561458526625e-12,-14.999999986622154,-9.551714248725605e-12,4.16560595383544e-10
0,0,0,384,512,inf,equal,restricted,0.2596710080195302,-1.039783861261325,1.5148955429248523,0.33144364028499435,-0.19374158697283786,0.035762369462434,-0.7177487961428679,1.4291821445731017,-1.2812666743841508,-1.038400445493912,-0.3697185074994979,1.011531089030296,-0.39613645929278046,0.26397120977401234,-0.0827239260485321,0.32367925043502044
0,1,0,384,512,inf,equal,restricted,0.4025992330123032,0.3437318481572909,0.6025206471972582,2.721763472341535,-0.3452067720399022,2.081146864280195,1.4312154643847488,1.1691951552694269,0.3639587560866641,-0.7477773891076966,-0.399905787961664,-1.2454452552767903,0.6364908858559662,-1.2934382266159428,0.4885646622234999,-1.1296388076554076
0,2,0,384,512,inf,equal,restricted,0.3542767363377157,0.6175654812934933,1.5091365028743362,1.1648255566774794,0.12937135129411606,2.0877569689421134,0.20279173378600152,1.7113692526243547,1.2309971673900022,0.5175455146561525,-1.2707884996220142,-0.7994218661052905,0.6320319515495573,0.4784703277446307,1.2935793141660106,0.6978500014963738
0,3,0,384,512,inf,equal,restricted,0.5009056267314492,0.3805906575144752,0.5206610800694522,1.8974102024691786,1.3205063895603026,0.21149765349629124,-0.15898743057295672,1.1280276929273614,0.9800945240643556,-0.6763218738783422,-1.4953363751194384,1.7579356967889281,0.5714026459142287,0.5308234862589436,1.466681666644433,1.9037226115369728
0,4,0,384,512,inf,equal,restricted,0.19351339382133212,-0.15704817992972409,-0.47322856865769025,1.7145158342190014,-0.9864345239215432,0.7168163544762496,1.549910318032169,-0.8973297005127311,0.8124754169690791,0.7412063642039256,0.36566166426371943,0.7328006598950474,0.0001333287184610732,-0.379686965267777,0.1624285040881652,-0.3039640909581575
0,0,1,100,512,inf,equal,restricted,0.8386266060678375,0.39169839394202116,0.8110896269345546,-0.10418816199365441,-1.3863230605510566,1.1092568034568326,0.5982302190587622,-0.4903032716607848,1.4357523113229989,0.2273091216249983,0.8097734193861705,-1.1569950262113098,0.907220448088388,-1.4943188480479295,-1.1690458986055627,0.6353910163712438
0,1,1,100,512,inf,equal,restricted,1.2826109898704672,1.059179105073727,1.73830873348753,0.582201023561042,2.0548818823139423,-0.4890694577645683,-0.271472276821287,0.20674955389668437,0.4211226734064699,2.6542476692869883,0.9828115477268439,-0.16404852434643283,0.22872068210008017,1.4989084813339197,2.1631409505233417,0.48513742847585883
0,2,1,100,512,inf,equal,restricted,0.7154522607169429,-0.6161635248806635,1.186425327572189,1.7024455466309127,1.0117794001600162,-0.07304055698353343,1.5632123023064262,-1.190980142304804,0.9518850781142882,0.06607423619980402,-0.49374684060889057,1.502315375306878,1.5026996692558787,0.3931474751809561,-0.4228070899567207,0.31731926308328007
0,3,1,100,512,inf,equal,restricted,0.7680012072513533,-0.13385939078143752,1.5786195028270824,2.164607261169523,0.4260553168703541,0.5851599105464187,-1.1375690547419124,0.8317805637166646,1.7201874635163656,-0.7361935455482038,-0.643457329722457,-1.5989176291381284,-0.5063471649994377,0.8368441936947875,0.7980364505515911,1.138355072144386
0,4,1,100,512,inf,equal,restricted,0.7993478940089171,1.655176504518318,1.532506909648556,0.052719414383701736,1.063590854848056,0.8045951025038689,-1.7955360181244169,0.03910049725035911,0.2453939791371189,-0.021217385351815814,1.1151238243969643,-0.6627705087958291,-2.0723325313264054,0.7522844928316349,-0.0928353601298524,0.5318447386422576
0,0,2,28,512,inf,equal,restricted,1.9497388968395073,-0.5621945301202987,-0.2175647129950631,1.7881095713136361,0.17741129211545387,1.5912403535205681,1.806423484479245,1.6178273392148153,1.4269896011247961e-11,1.9609721458331133,-9.74796555437462e-12,-2.327991905971908,-0.8069168443803133,-2.145004846324252e-11,5.4596099665318047e-14,-2.143347819874833
0,1,2,28,512,inf,equal,restricted,2.7689254053349295,1.2301422510990137e-11,-0.07605625403616646,1.969604033908317,1.6178282238208403e-11,-1.7956800873578302,-1.5039100849956846,0.21484186629712201,2.17110830487354,-1.2637797154773485,-1.3706363669058053e-09,-0.2792177711712483,2.243586671595635,-0.9830358626619952,1.8657971283920942,0.6333822172646663
0,2,2,28,512,inf,equal,restricted,2.1238152289876853,-0.9000342086802376,1.912558803741504,7.616595422983075e-12,1.838511108902643e-11,3.5864196345147,0.6834833978680723,1.3510028290628988,-3.6136138842423533e-12,4.171441826041944e-12,0.8346698210223947,1.260023230599067,0.04282463170519091,1.680013640357175,2.7489698022871467,-2.0999732812415396e-11
0,3,2,28,512,inf,equal,restricted,1.658420038290642,0.8135044086266573,-0.6911081632405206,0.05763897507179026,-0.45014475705829615,-0.6522208107969124,1.0202031605565252,1.7027230718400155,2.786172140564059,2.602057897086936,0.04578947304128658,-0.6338384900109068,0.3614854405997997,0.2522119749693333,-1.5556667884016921,-1.375234440598467
0,4,2,28,512,inf,equal,restricted,2.121072640789298,3.603246314765634e-12,0.20061908652597543,1.5474478525495323,0.3540735851635302,-0.017038822153867775,1.0201441583689417,2.533075191374477,1.8764561212630424,-4.87702607022801e-11,-0.7337731108796147,1.3801748696548979,1.6469884489162277e-12,-3.1256190049012025,5.0222854298299903e-11,2.211578196737128
0,0,0,768,1024,1.0,size,unrestricted,0.4581993350277637,-5.033663760130962e-09,5.2586489923962604e-09,-5.51710826557731e-09,4.634278186856929e-10,-1.436013525844203e-08,-1.3175521144352185e-08,1.0955198854081603e-10,-2.349372042526069e-10,5.096187588222424e-09,2.8410160576333937e-09,14.999999844839657,1.7227888182966633e-10,9.670605877629676e-09,-7.85833466113747e-09,1.4054161977630616e-08
0,1,0,768,1024,1.0,size,unrestricted,0.610691863207265,-2.6859025340855053e-09,2.325743385445306e-09,3.7761835202661715e-09,8.702015710499887e-10,-7.23392593478135e-10,5.707527596598479e-08,8.484002375566495e-09,2.4029907241134696e-09,-5.1906991704653665e-09,-4.7543138971400014e-09,-4.770190174034888e-09,2.9697190682174892e-09,-14.999999794946383,-2.4945119809495827e-09,-2.454376858307868e-09
0,2,0,768,1024,1.0,size,unrestricted,0.511185905287197,5.724616105371112e-11,4.441204235960666e-10,-4.738992520140379e-12,-8.746293465570399e-12,2.379020201313424e-10,9.732464447669797e-11,3.673960155824743e-11,-1.3876340990281003e-11,2.345925690401255e-10,-3.862330324812587e-10,-14.999999995929802,4.406295482619018e-10,9.725006406669958e-11,2.826949077179301e-10,4.871319612478626e-11
0,3,0,768,1024,1.0,size,unrestricted,0.7448110868016076,-3.1682436196104473e-10,5.231445892040468e-10,1.5490999440658292e-09,1.247101614826271e-09,-2.0744347993270333e-09,-1.1374719008461644e-09,-1.5460423606144934e-09,5.112750272393426e-10,-1.315113295826013e-10,7.416164783244219e-10,14.999999853132783,1.844352735304573e-10,2.4889664100056156e-09,5.626139984742775e-09,5.083510385752688e-08
0,4,0,768,1024,1.0,size,unrestricted,0.5709016436765668,-1.3994722307848692e-11,-1.7071869798926748e-10,1.4758478092242988e-09,-14.999999968525733,-5.036458625251462e-11,9.143348809939466e-10,-2.4394760986145696e-12,3.172735604897639e-11,-5.675673180189902e-10,5.800175506811311e-10,3.012555809620378e-11,-1.040276565556505e-09,6.028976909881195e-10,8.000528022865493e-10,-1.1466373385083409e-09
0,0,1,202,1024,1.0,size,unrestricted,0.9143287832700745,-6.7020781425890005e-09,7.15341035201394e-10,-4.8832820583459e-09,-1.3567680753314113e-08,4.262713794857271e-09,-1.0275274811410383e-08,-2.968740844792371e-09,7.232657946656388e-09,1.324383009219263e-09,1.985947343772992e-09,-6.298424108803355e-09,3.818316046817618e-09,-14.999999866789306,1.2070992917049463e-09,1.3538455877708622e-09
0,1,1,202,1024,1.0,size,unrestricted,1.8504431045199659,1.896818311397572e-10,2.3497712491152557e-09,-5.116371825172214e-10,3.781484645883339e-10,-8.903899442174689e-11,1.835463563806906e-10,-5.785118342237704e-11,5.737096721266601e-11,14.999999965838928,8.013898723660189e-10,4.1140457210871e-10,1.8287139020833027e-11,8.987035639174498e-10,3.2888775090183505e-10,8.381616490452925e-11
0,2,1,202,1024,1.0,size,unrestricted,1.2451223088606305,-9.746406715953946e-10,3.385386587756779e-09,8.447451050317982e-10,8.421491238890913e-10,-14.999999951220163,8.617768899485662e-10,-1.8201759531372264e-09,-1.3018225639988839e-09,3.454522566057023e-10,4.039518045679062e-10,5.6477211503572915e-09,1.0268222489473602e-09,3.834706177927411e-10,-9.030810242935286e-10,-4.4543486576262836e-10
0,3,1,202,1024,1.0,size,unrestricted,0.8146408457944109,-2.5563440910643764e-09,4.125430308268307e-09,9.342683083636082e-09,-14.999999807123567,-1.51065169242461e-10,8.021672732457918e-10,1.5018305872070835e-09,9.04687460407887e-09,-3.876931926087889e-09,-1.4448861019127036e-08,-1.707567462131867e-08,-1.8354092563353894e-08,3.1473251064724838e-09,4.966132508431324e-09,-1.9427366565417947e-10
0,4,1,202,1024,1.0,size,unrestricted,1.0332766630938957,2.301865901032253e-09,-1.7077230887755984e-08,-1.1285659070847535e-09,6.588648822746775e-10,1.7413281508427401e-09,-2.8773446617474108e-09,-4.887863765744458e-09,-8.678305899027768e-09,1.3038341728497834e-09,4.877029849432075e-09,2.6732585560555927e-09,-14.999999882785893,1.3835146979873949e-09,-4.770432129713956e-09,-1.514848737791037e-09
0,0,2,54,1024,1.0,size,unrestricted,2.97878925117692,-1.2761225552444803e-09,-3.597537187137933e-10,5.436460717620108e-10,1.317753676850376e-09,1.0203918296774594e-09,4.497481366178661e-09,4.2446246959781185e-10,7.413816992314556e-11,2.4726690831214675e-10,-1.8105353722378508e-10,-14.999999973733182,-1.1436693224220017e-09,6.730495068921388e-10,-5.746038334146511e-10,-1.0320357895016804e-10
0,1,2,54,1024,1.0,size,unrestricted,2.1972802906470985,3.208948115366203e-11,2.291058193932758e-11,9.377670361731644e-11,3.4112152109254565e-11,-4.178597297134915e-10,1.657216543718894e-11,-4.637960165361252e-11,1.127669094021062e-09,-3.819409298229154e-10,-14.999999993888137,-1.3281612068063657e-10,7.392744259738478e-10,-2.2864505813067092e-10,2.1082557053454781e-10,-5.879952735435092e-11
0,2,2,54,1024,1.0,size,unrestricted,1.708342723175204,-7.365629698739191e-11,1.7209373183227117e-09,3.684731801049481e-10,1.2899460610416742e-10,2.835882395749157e-11,2.562033290883743e-10,1.5135030111767802e-09,-3.795651458728033e-10,14.999999984746669,1.4932492857301757e-09,1.5592535798857196e-09,7.844912141588029e-11,5.063642876640878e-10,1.831663136207235e-10,-7.06702494250019e-10
0,3,2,54,1024,1.0,size,unrestricted,1.7265949698104892,-9.44177047576664e-10,-2.5084718534947027e-09,6.823885230947434e-10,2.2608105253628057e-10,9.841151577183065e-10,5.126094416517432e-10,-4.613409818644963e-11,1.0163427987410765e-09,14.999999955731061,-8.876673091068763e-10,-3.149122762236749e-10,4.982256805329546e-10,-7.874407226289031e-10,2.2960395569304134e-10,-7.435573673673689e-10
0,4,2,54,1024,1.0,size,unrestricted,2.2448442643145783,-2.563471307932622e-10,5.402183357749348e-10,3.160979640133223e-09,1.6810919186782168e-10,-3.897674793048416e-09,1.3141779480489509e-09,14.99999997341321,-1.9946942188061918e-11,-7.335311361219307e-11,6.242101471121689e-10,6.957285207190927e-09,-5.5391116875101415e-11,-7.619564602149974e-10,9.227289512276687e-11,4.751437606827118e-10
0,0,0,768,1024,1.0,size,restricted,0.4448054420584735,3.959955593358039e-12,-2.333625672515061e-12,2.685448565574354e-12,-1.3588896211689813e-12,-3.3101950633866086,-1.0733900328980823e-10,-5.275467581825237e-13,4.0123813490785073e-13,-3.091491197624395e-12,-5.949669200063989e-12,11.217971416340271,-7.65994045867623e-13,3.072134744112776e-11,-6.696143872737127e-12,0.4718335194766174
0,1,0,768,1024,1.0,size,restricted,0.6045285245302233,1.2076617217380946e-12,-1.3087065316803914e-12,-7.010039995116339e-13,-6.978713013884282e-13,5.049530797716756e-13,5.844737720305685,9.286966495030499e-12,-1.3683998668013055e-12,-1.3027185552493515e-12,-5.627334474237476e-13,-5.501440300421147e-13,-1.2306439995532932e-12,-9.155262279387701,1.2565277675715986e-12,1.2186172827334488e-12
0,2,0,768,1024,1.0,size,restricted,0.49890746984180323,-5.530757194661926e-12,0.26960241182879696,4.055710046107909e-13,8.39013000842952e-13,-6.096578890382468e-12,-7.2403153633005886e-12,-3.880698267277888e-12,1.445002660079672e-12,-6.2249459893260535e-12,-1.768362579428106e-12,-9.327272008977872,2.921795234039378e-11,-7.270575849429921e-12,5.403125578813985,-4.855170028009785e-12
0,3,0,768,1024,1.0,size,restricted,0.7409679174103166,3.6459258244805455e-12,-6.299619976308389e-12,-1.7494385082735655e-11,-1.4209562603575068e-11,2.2273511242231414e-11,1.3016177035808893e-11,1.728726226574014e-11,-6.232484049416815e-12,1.4917725462489824e-12,-8.736009831437121e-12,11.714885856072758,-2.3012560767698583e-12,-2.5844647706695525e-11,-3.690968853299852e-11,3.2851141428693102
0,4,0,768,1024,1.0,size,restricted,0.5082874333653065,-4.170713224269488e-14,-3.084098073270513e-14,3.963559992033201,-10.166464146882195,3.486166182087669e-14,0.12491191335998081,-3.048145810555505e-14,-8.165530154561957e-14,-7.357427813466653e-12,1.3198593117465102e-11,-8.130872672220583e-14,-2.608713307611779e-10,1.6631727890371344e-11,1.428230040108118e-10,-0.7450639468521538
0,0,1,202,1024,1.0,size,restricted,0.7123919649297691,-0.5779022543010675,1.9653108720958136e-12,-0.667245528197658,-3.285733453281761,0.8648904282720942,-2.0824110411591157,-1.180635726620485e-11,2.4804360269272854,4.718450038747247e-12,9.57597333643026e-12,-7.861911638874258e-10,0.5308967147029526,-4.510484552278012,5.7434519406320035e-12,5.177091333008768e-12
0,1,1,202,1024,1.0,size,restricted,1.3204367420061929,0.07088246522405975,3.9631867127260594,-6.002460470980607e-11,4.016321437225501e-10,3.850764802435994e-12,1.56113747049719e-11,-4.767618775705431e-12,1.1244450721637161e-11,5.9308888655987655,1.515928701986468,0.5236786722840677,4.7573066984311956e-12,2.4018564000487257,0.5935781814383319,3.327456023219161e-11
0,2,1,202,1024,1.0,size,restricted,0.9052857399571949,-1.2677144300879767e-11,2.7006545705045975,0.5609932701688659,3.8867765121579236e-10,-4.799470963567619,0.2730058960892925,-1.2617361295699105,-0.2915293519917611,1.6388162033387704e-11,8.164754468827857e-12,4.303121226750368,0.8094885907566782,4.965067913459553e-11,-2.1381295583718723e-11,-4.220720761498572e-12
0,3,1,202,1024,1.0,size,restricted,0.656317681825033,-3.252580044232841e-12,1.8492789051930596e-11,1.6332390929832135,-4.4350879346003165,2.5451412710147224e-13,2.5521518459161346e-12,3.353722758688504e-12,1.8746423449640868,-8.379132351429744e-12,-2.2401696058776515,-1.4715605875928803,-3.2033081865055255,2.1348774213196357e-11,0.14199224736881247,2.3249587680008846e-13
0,4,1,202,1024,1.0,size,restricted,0.7601085409553365,0.6166825890642181,-3.3028426121848766,-2.027619610252631e-12,1.4963832922805347e-12,4.39782721169056e-11,-1.7663757629966125e-11,-1.4295132457626931,-1.8490607770116134,1.3021398470519551e-11,1.8442143686575112,0.9732741335501379,-4.099646842862442,3.935596874648278e-11,-0.8847654307093595,-2.5324668987414542e-12
0,0,2,54,1024,1.0,size,restricted,1.3488650144539638,-0.7339627443548428,-0.3822285852989503,1.4011289962218074,1.5302559365155215,1.5869732149485498,2.5149656988684663,0.7150319392796317,0.6449080880010882,0.4892468383719306,0.04800004444664283,-2.4492047235369356,-0.7750811302868322,1.505685647851642,-0.05138866469136006,0.14857097574550815
0,1,2,54,1024,1.0,size,restricted,1.3487063829390402,0.9269635337944465,0.434480602666142,1.1709008295292267,0.5794836166402713,-0.8647654051633702,0.3580659112234521,-0.03782009792320646,2.713605730313712,-1.0218375374762276,-2.1383931610293576,-0.19486055174211656,2.047209448590905,-0.5005180838160027,1.7544615416316023,-0.24739118452359243
0,2,2,54,1024,1.0,size,restricted,1.3464421976498713,3.9989527884475265e-12,1.9392472830754377,1.1255832201241376,2.588176425079995e-11,2.965263531701566e-11,0.6363657125658633,2.054455549264526,-0.15196086034837944,2.1136609336543164,1.6276502891899385,1.949874858610465,0.01412242827394012,1.2444430376486328,0.720374403333466,-1.4222614237895093
0,3,2,54,1024,1.0,size,restricted,1.0267491903889707,-0.7080426365393343,-1.6163345220068648,0.9385215744613621,0.07758670428641802,1.2951661869025548,1.9383969874529734,3.345852939215978e-11,1.5495063487611314,2.549511060457596,-0.8999300126793264,-1.0830470850017524,1.7053116994936892,-0.05271389120151067,0.5859312905302181,-8.660724808638466e-11
0,4,2,54,1024,1.0,size,restricted,1.345143262384634,-4.083788434375539e-12,0.8882017262679731,2.1065740526609873,0.14196445994557105,-1.1588548943507226,1.8655303232818001,2.8430966727725298,0.18337401867231873,5.616403374531925e-12,0.961133918462315,2.3630738801812696,0.08394765643960901,-0.4881984106566618,0.6649650570703851,1.251084928987614
0,0,0,768,1024,inf,equal,unrestricted,0.4581993350277637,-5.033663760130962e-09,5.2586489923962604e-09,-5.51710826557731e-09,4.634278186856929e-10,-1.436013525844203e-08,-1.3175521144352185e-08,1.0955198854081603e-10,-2.349372042526069e-10,5.096187588222424e-09,2.8410160576333937e-09,14.999999844839657,1.7227888182966633e-10,9.670605877629676e-09,-7.85833466113747e-09,1.4054161977630616e-08
0,1,0,768,1024,inf,equal,unrestricted,0.610691863207265,-2.6859025340855053e-09,2.325743385445306e-09,3.7761835202661715e-09,8.702015710499887e-10,-7.23392593478135e-10,5.707527596598479e-08,8.484002375566495e-09,2.4029907241134696e-09,-5.1906991704653665e-09,-4.7543138971400014e-09,-4.770190174034888e-09,2.9697190682174892e-09,-14.999999794946383,-2.4945119809495827e-09,-2.454376858307868e-09
0,2,0,768,1024,inf,equal,unrestricted,0.511185905287197,5.724616105371112e-11,4.441204235960666e-10,-4.738992520140379e-12,-8.746293465570399e-12,2.379020201313424e-10,9.732464447669797e-11,3.673960155824743e-11,-1.3876340990281003e-11,2.345925690401255e-10,-3.862330324812587e-10,-14.999999995929802,4.406295482619018e-10,9.725006406669958e-11,2.826949077179301e-10,4.871319612478626e-11
0,3,0,768,1024,inf,equal,unrestricted,0.7448110868016076,-3.1682436196104473e-10,5.231445892040468e-10,1.5490999440658292e-09,1.247101614826271e-09,-2.0744347993270333e-09,-1.1374719008461644e-09,-1.5460423606144934e-09,5.112750272393426e-10,-1.315113295826013e-10,7.416164783244219e-10,14.999999853132783,1.844352735304573e-10,2.4889664100056156e-09,5.626139984742775e-09,5.083510385752688e-08
0,4,0,768,1024,inf,equal,unrestricted,0.5709016436765668,-1.3994722307848692e-11,-1.7071869798926748e-10,1.4758478092242988e-09,-14.999999968525733,-5.036458625251462e-11,9.143348809939466e-10,-2.4394760986145696e-12,3.172735604897639e-11,-5.675673180189902e-10,5.800175506811311e-10,3.012555809620378e-11,-1.040276565556505e-09,6.028976909881195e-10,8.000528022865493e-10,-1.1466373385083409e-09
0,0,1,202,1024,inf,equal,unrestricted,0.9143287832700745,-6.7020781425890005e-09,7.15341035201394e-10,-4.8832820583459e-09,-1.3567680753314113e-08,4.262713794857271e-09,-1.0275274811410383e-08,-2.968740844792371e-09,7.232657946656388e-09,1.324383009219263e-09,1.985947343772992e-09,-6.298424108803355e-09,3.818316046817618e-09,-14.999999866789306,1.2070992917049463e-09,1.3538455877708622e-09
0,1,1,202,1024,inf,equal,unrestricted,1.8504431045199659,1.896818311397572e-10,2.3497712491152557e-09,-5.116371825172214e-10,3.781484645883339e-10,-8.903899442174689e-11,1.835463563806906e-10,-5.785118342237704e-11,5.737096721266601e-11,14.999999965838928,8.013898723660189e-10,4.1140457210871e-10,1.8287139020833027e-11,8.987035639174498e-10,3.2888775090183505e-10,8.381616490452925e-11
0,2,1,202,1024,inf,equal,unrestricted,1.2451223088606305,-9.746406715953946e-10,3.385386587756779e-09,8.447451050317982e-10,8.421491238890913e-10,-14.999999951220163,8.617768899485662e-10,-1.8201759531372264e-09,-1.3018225639988839e-09,3.454522566057023e-10,4.039518045679062e-10,5.6477211503572915e-09,1.0268222489473602e-09,3.834706177927411e-10,-9.030810242935286e-10,-4.4543486576262836e-10
0,3,1,202,1024,inf,equal,unrestricted,0.8146408457944109,-2.5563440910643764e-09,4.125430308268307e-09,9.342683083636082e-09,-14.999999807123567,-1.51065169242461e-10,8.021672732457918e-10,1.5018305872070835e-09,9.04687460407887e-09,-3.876931926087889e-09,-1.4448861019127036e-08,-1.707567462131867e-08,-1.8354092563353894e-08,3.1473251064724838e-09,4.966132508431324e-09,-1.9427366565417947e-10
0,4,1,202,1024,inf,equal,unrestricted,1.0332766630938957,2.301865901032253e-09,-1.7077230887755984e-08,-1.1285659070847535e-09,6.588648822746775e-10,1.7413281508427401e-09,-2.8773446617474108e-09,-4.887863765744458e-09,-8.678305899027768e-09,1.3038341728497834e-09,4.877029849432075e-09,2.6732585560555927e-09,-14.999999882785893,1.3835146979873949e-09,-4.770432129713956e-09,-1.514848737791037e-09
0,0,2,54,1024,inf,equal,unrestricted,2.97878925117692,-1.2761225552444803e-09,-3.597537187137933e-10,5.436460717620108e-10,1.317753676850376e-09,1.0203918296774594e-09,4.497481366178661e-09,4.2446246959781185e-10,7.413816992314556e-11,2.4726690831214675e-10,-1.8105353722378508e-10,-14.999999973733182,-1.1436693224220017e-09,6.730495068921388e-10,-5.746038334146511e-10,-1.0320357895016804e-10
0,1,2,54,1024,inf,equal,unrestricted,2.1972802906470985,3.208948115366203e-11,2.291058193932758e-11,9.377670361731644e-11,3.4112152109254565e-11,-4.178597297134915e-10,1.657216543718894e-11,-4.637960165361252e-11,1.127669094021062e-09,-3.819409298229154e-10,-14.999999993888137,-1.3281612068063657e-10,7.392744259738478e-10,-2.2864505813067092e-10,2.1082557053454781e-10,-5.879952735435092e-11
0,2,2,54,1024,inf,equal,unrestricted,1.708342723175204,-7.365629698739191e-11,1.7209373183227117e-09,3.684731801049481e-10,1.2899460610416742e-10,2.835882395749157e-11,2.562033290883743e-10,1.5135030111767802e-09,-3.795651458728033e-10,14.999999984746669,1.4932492857301757e-09,1.5592535798857196e-09,7.844912141588029e-11,5.063642876640878e-10,1.831663136207235e-10,-7.06702494250019e-10
0,3,2,54,1024,inf,equal,unrestricted,1.7265949698104892,-9.44177047576664e-10,-2.5084718534947027e-09,6.823885230947434e-10,2.2608105253628057e-10,9.841151577183065e-10,5.126094416517432e-10,-4.613409818644963e-11,1.0163427987410765e-09,14.999999955731061,-8.876673091068763e-10,-3.149122762236749e-10,4.982256805329546e-10,-7.874407226289031e-10,2.2960395569304134e-10,-7.435573673673689e-10
0,4,2,54,1024,inf,equal,unrestricted,2.2448442643145783,-2.563471307932622e-10,5.402183357749348e-10,3.160979640133223e-09,1.6810919186782168e-10,-3.897674793048416e-09,1.3141779480489509e-09,14.99999997341321,-1.9946942188061918e-11,-7.335311361219307e-11,6.242101471121689e-10,6.957285207190927e-09,-5.5391116875101415e-11,-7.619564602149974e-10,9.227289512276687e-11,4.751437606827118e-10
0,0,0,768,1024,inf,equal,restricted,0.1581814938276164,-0.022422662046667242,0.4023771732598077,-0.8617833080357471,-0.6022717281489447,-0.02787819652722424,-0.9923096008014601,0.09247529583261686,0.4059286876294377,0.9386109017969623,-0.19837497153431363,1.1774738766119117,0.4296216784684125,0.6472789409693096,-0.5249529776627091,1.2848969431269064
0,1,0,768,1024,inf,equal,restricted,0.19223837172364977,-0.23278386216469826,0.5240080489957479,0.41971091539882943,-0.30991107118543554,0.7835318111490885,1.1227114659484732,1.1595800584645055,0.6080548762129544,-0.5023839940801803,-0.7573840659156166,-0.47746663503217923,0.9590141736197404,-0.8974186925070612,-0.10248157837285118,-0.050027265903787865
0,2,0,768,1024,inf,equal,restricted,0.2756390712868724,0.9559621033088691,0.9397788966972144,-0.06927135394024285,-0.7459356304390744,1.5801817412985018,0.4265547282929123,0.39304202047870407,0.09087280078674388,0.9407463783562057,-1.065283235948018,-0.719550116211758,1.669720027790739,0.6538514993784009,0.8498518191568465,0.7955361979925359
0,3,0,768,1024,inf,equal,restricted,0.21501244593378707,0.590446950173972,0.13116792757768433,0.37996224285353164,-0.36958269088194157,0.14099068143674864,-0.5152924670508389,-0.27669959314310744,0.482081713349845,0.3635055172033261,-0.25273951219255375,1.251439692906851,0.5462792327608238,0.8561382914049058,1.129193305820408,1.6891271882652839
0,4,0,768,1024,inf,equal,restricted,0.16560733997997076,0.25680043327577323,0.0492561251645936,1.1813874148241332,-1.7344773519564949,0.5313607742541498,0.9150518514117952,0.07015287924957656,0.1750856387910797,-0.30010832026792017,0.18597978020046269,0.05991374639056231,-0.20734967837817636,0.704619225837441,0.857711372534215,-0.5407109004920964
0,0,1,202,1024,inf,equal,restricted,0.3450427840038755,-0.3307426533882699,0.34123509881549074,-0.4814318368549397,-0.7633909556537357,0.9992313473229619,-0.899440408254425,-0.40609136488384456,1.3983545439644602,0.5961735134463335,0.7540065608462111,-0.3228557690407071,0.8711950705162406,-1.1229690564425963,0.8483001673997974,0.55987633592721
0,1,1,202,1024,inf,equal,restricted,0.714743528354743,1.0328662613545767,1.8609387177084102,-0.20458897862931205,0.994891561991146,0.16133636428773823,0.4906268192313545,0.06985747225444469,0.5002040268188772,2.3766226114936213,1.2288284305837758,0.8842160547040874,0.22525047266885256,1.4014314659023803,1.1371651688513928,0.652584625013564
0,2,1,202,1024,inf,equal,restricted,0.4421202743543115,-0.4101773086628868,1.2590624773656753,0.7839636840668642,0.5658032382927376,-1.709260985037335,0.7444546388011983,-0.42457162417439387,-0.34887544999350933,0.5949253969946939,0.039409859277067236,1.9044241939941076,0.9299781911589583,0.7587630152612048,0.3409994537277704,0.4331558654697252
0,3,1,202,1024,inf,equal,restricted,0.3182093641557791,0.0553422383373772,0.6637312227417419,1.2631775693150054,-1.046906750219845,0.2597869566655855,0.4268412245871792,0.4355335751959614,1.2637638344512185,-0.21605902410742894,-1.0202266266017903,-0.6048350362672926,-1.0386663621615646,1.0056702918534528,1.117831559329063,-0.03367252163947979
0,4,1,202,1024,inf,equal,restricted,0.358790986499188,0.9118263142313483,-1.1302260619326232,0.1415684500645397,0.3461616900831745,0.6914892006719348,-0.3474748880369011,-0.6279075115697844,-0.710601564349349,0.5298427597652674,1.1385820317475508,1.0494217989070251,-1.3859367614392648,0.7318326748162107,-0.2456367227826983,0.33523841338981736
0,0,2,54,1024,inf,equal,restricted,1.2218191825200149,-0.6965040988699334,-0.36961557430470987,1.1799795401910522,1.1079214592400233,1.534153471684932,2.327054336927975,0.6177968960549525,0.5566037652689281,0.3144341394343227,-0.08229807913987121,-2.3068692734252947,-0.6366504948222486,1.2754152637033187,-0.12220484108268144,0.06649500895308705
0,1,2,54,1024,inf,equal,restricted,1.2137221814288641,0.8072375880260353,0.2957904946224311,1.0354582249559963,0.3484647717671594,-0.754004050044672,0.28254334449305796,-0.04646124518296689,2.444555846837407,-0.8666034504958402,-1.9707294222049576,-0.32041544763772406,1.9079756102841816,-0.415224415090936,1.503692041777696,-0.15712713567927963
0,2,2,54,1024,inf,equal,restricted,1.1185996635012057,1.1933815878435458e-11,1.8166133003905605,1.005727048534907,-0.5578628849071637,1.320928152947223,0.6291293263090387,1.697624825168966,-0.5985947665672003,1.6736926235214271,0.6592404167980023,1.4743277859484225,0.6230322462938336,0.9158482663870724,0.4179452678844165,-1.6094330879724983
0,3,2,54,1024,inf,equal,restricted,0.93264022308713,-0.574868763382225,-1.4288638406597078,1.2131840225500123,0.6277322505793513,1.2077876690486626,1.8577823150282629,0.08474091295721875,1.5543445664104425,2.2339197226637957,-0.6805042498319743,-0.8744192223270233,1.4348473324276025,-0.11286233639303107,0.9689378229147195,-0.1452049725441661
0,4,2,54,1024,inf,equal,restricted,1.0405645909022545,-0.3326048720063265,1.2266221321438384,1.771467401528999,-0.42290508829694806,-0.43876039550705503,1.0262877912176125,2.4761467084379434,0.1448282874904313,-0.31260011387111736,-0.061516649871377296,1.7856087279451054,0.24275653625583907,-0.9090094587207783,0.5853643288201483,1.1589714754743143
0,0,0,1536,2048,1.0,size,unrestricted,0.4070332423483792,-9.055969834974362e-10,-2.4192236460921434e-09,-1.1071414925106745e-08,-1.930155473021101e-10,-2.1799449018829486e-09,-1.2155217719246863e-09,-2.1145377036187205e-09,-1.166867723926327e-09,2.2960930552506706e-09,1.0380513978671565e-09,3.946503594684751e-08,-1.2018566339468277e-09,1.7896105659714119e-09,-3.146881982343638e-09,14.999999875255684
0,1,0,1536,2048,1.0,size,unrestricted,0.4771171323905626,-2.7813539829749693e-10,2.9592445206623143e-10,2.2737698488450688e-10,4.028107323457667e-10,1.5856051386863288e-10,4.145064161721266e-10,3.212094337805065e-10,4.379651807901013e-10,-1.2411203073036244e-11,9.173639371665162e-12,-4.232445982474736e-10,4.383123178289002e-10,-14.99999997819667,-2.9843295399846874e-10,4.150753204870215e-11
0,2,0,1536,2048,1.0,size,unrestricted,0.511218705128891,-1.3161106027402588e-10,9.253704862790323e-11,-4.359940320381686e-10,-1.1414789547699845e-09,1.0516008289455558e-09,1.7251667080764841e-09,-4.89603654218893e-12,-7.573419156786902e-10,3.7672117325352284e-10,-5.340727814406334e-11,-6.526451353152181e-11,14.999999969459097,2.946362494429868e-10,-1.3829122278766384e-12,1.3646496937796398e-10
0,3,0,1536,2048,1.0,size,unrestricted,0.48222623103142603,7.029737173447033e-11,2.3839662759386835e-10,2.873232654930687e-10,2.2535662456302038e-10,-2.9295686814303464e-10,-7.972024819884323e-11,-1.934425728071239e-10,-8.50237922367717e-11,1.8237011399335868e-10,2.710596087968173e-10,14.9999999765867,-2.9248482053633773e-10,-1.393054209915081e-10,2.468777467593826e-10,2.5897236367351474e-10
0,4,0,1536,2048,1.0,size,unrestricted,0.5369904745860128,2.9090966134273258e-11,6.103787643826128e-11,-8.680937284376625e-11,-3.292528321173008e-11,-5.618753341663649e-11,-4.038838067736192e-11,-1.8712987618626294e-10,1.8796074765158595e-10,-1.7946136525009578e-10,1.7370412264566166e-10,8.002594535937751e-11,-3.157936128155734e-11,3.0865268509757634e-11,1.3551698315633725e-10,-14.999999975901144
0,0,1,406,2048,1.0,size,unrestricted,0.9780810101943045,-2.88324609979999e-10,-2.4937573282281777e-10,-5.438589228479402e-10,-3.650721183692933e-10,-1.3371890330942643e-11,-1.573275507484358e-10,-3.977671795099933e-10,2.3280943724389683e-09,-2.7079549603848765e-10,-3.4625250306406555e-11,-3.353803770044976e-10,1.971282034008929e-10,-14.999999960412193,7.832591890210319e-10,4.1641237956152966e-09
0,1,1,406,2048,1.0,size,unrestricted,0.9281827729330865,-3.0347072157140375e-09,4.0483577698029255e-09,-2.0585176465593626e-09,7.978796386320288e-09,-1.580399939676096e-09,5.5221269637512975e-09,9.503117712653457e-10,-3.983011531270277e-09,14.999999864209308,2.651439351243167e-08,1.7312343262993431e-09,9.067891811637017e-10,2.0894810446435874e-09,1.3670357744433192e-09,-4.928042604090478e-10
0,2,1,406,2048,1.0,size,unrestricted,0.7116565741168966,1.6979427660800295e-09,2.0347181255804782e-08,-1.2491695011502496e-09,-2.0777312101310935e-09,-1.0109954360455974e-08,4.6438349805121794e-09,-7.999874924330363e-10,-1.2721351298733493e-09,-3.808889188430817e-10,-4.025251286719615e-10,1.987698856621343e-08,14.999999834352824,5.342189173305434e-09,-3.6361899642006244e-09,9.878723115796548e-10
0,3,1,406,2048,1.0,size,unrestricted,0.713222472516939,2.57866590622734e-10,-7.794373381670531e-10,1.5282983513586322e-10,-1.1922375795650924e-09,-1.2064060324775448e-09,-4.4958660123036483e-10,2.2036811769823882e-10,3.396951239431399e-09,2.4147580223488964e-10,6.345074894255421e-10,-1.5817636510874673e-09,-14.999999957645286,2.33805784120013e-09,2.5643307020019445e-10,-2.3548473311506205e-09
0,4,1,406,2048,1.0,size,unrestricted,0.7070543290725927,5.230253053884562e-10,-1.0746423815265767e-09,-1.4662143899754e-09,-4.1889463391713197e-10,2.936929899125506e-09,-5.123546013817239e-10,-2.250514213335283e-09,-3.3465731358904026e-11,2.444429479203419e-10,-1.5704199541278207e-09,-6.477481441013453e-10,-5.5571888394961856e-11,14.999999960662874,8.431056693700136e-11,2.221784050213485e-11
0,0,2,106,2048,1.0,size,unrestricted,1.8310382265692147,-1.9855397127013373e-09,-2.625931502881139e-10,9.30321613873643e-10,-2.2411137112153895e-10,4.35119101002592e-10,1.0703969500859563e-09,1.5717263831266716e-10,-2.32185883696738e-09,4.914293608486977e-10,5.920552321128441e-10,-14.999999955498245,-6.116541376669763e-09,2.16814970139539e-09,-1.5621783500341026e-09,-4.5626580457289733e-10
0,1,2,106,2048,1.0,size,unrestricted,1.495966985659343,2.9330290953327843e-11,3.078320398627988e-11,-1.2788187939294715e-11,3.919328512662411e-11,7.298122631429949e-11,1.173998092716647e-10,7.743967306468217e-11,1.2066583542146808e-10,1.9741278559391156e-10,-14.99999999607404,-3.993735090679777e-10,4.504484378276121e-10,-2.2387488918597682e-10,-1.804045417287034e-11,1.270153305817337e-10
0,2,2,106,2048,1.0,size,unrestricted,1.053604857815186,1.912212363327446e-11,1.367679193145414e-09,4.644676656382733e-10,6.922167465219102e-10,4.201527740060866e-11,14.999999743777561,2.276575946254506e-10,-2.0301220287479315e-10,2.217783445140403e-10,2.9918501547820206e-10,2.4443115503914243e-07,4.933125321102758e-10,1.085482920974438e-10,4.672099490187498e-10,-6.908955793563535e-10
0,3,2,106,2048,1.0,size,unrestricted,1.0863960940058792,-1.6809299405232468e-08,-3.911888699706832e-10,14.99999992402907,-1.549166790501262e-09,-2.5948853538026482e-09,5.4647349544056114e-09,-5.06031539331962e-09,1.926340346393118e-09,-3.6615314915515096e-10,-1.8553615343154508e-09,1.5973004734000079e-10,2.2957421868262352e-10,-1.991424069690732e-09,1.810196125353013e-10,-1.1247463948335143e-08
0,4,2,106,2048,1.0,size,unrestricted,1.4698627970810707,9.361575245165983e-11,7.35551001353585e-11,4.844297091127638e-10,6.383500865390362e-11,-2.746402141223249e-10,1.1054140217219844e-11,14.999999995033436,-1.1048687821865421e-10,1.0863633830212325e-10,2.3404908503856327e-11,1.3402429195736728e-10,2.1169200421989375e-10,-2.4219404538829393e-10,-5.319991426501668e-12,6.328176634115104e-10
0,0,0,1536,2048,1.0,size,restricted,0.40210528031735926,2.9724527487594596e-12,6.326384882583893e-12,-1.5482569923055112e-11,6.174890352178791e-13,6.081142597952621e-12,4.00301143089713e-12,5.997104628097679e-12,3.753775249528318e-12,-6.4294157823514274e-12,-3.8753080835195714e-12,6.218219561780465,4.043564286013615e-12,-5.720603789049901e-12,5.8890183313325585e-12,8.781780437948527
0,1,0,1536,2048,1.0,size,restricted,0.4188174191895939,-4.68560872100012e-13,7.868832282439177e-13,1.8443747077629942,2.585837384410867e-12,2.3567492303306756e-13,4.803581395346764e-12,0.9070648906825249,1.5033460438597155e-11,-4.937194464879434e-15,2.8385920804556e-14,-2.497986126578737e-12,1.0692491144899607e-11,-7.676028536440576,-5.557359227570801e-13,4.572531865036045
0,2,0,1536,2048,1.0,size,restricted,0.4715454737684086,3.8135113529811133e-13,-4.450391989648269e-13,4.825269222579165e-13,-0.08500600470601613,0.36988846097808153,5.779954085732188,-1.177552326678013e-13,-2.644463090802212e-12,-4.1147096108364946e-13,-2.862393033874629e-14,1.1380017096048994e-13,8.765151448471125,-6.833310456080998e-13,-1.1739726226130369e-13,-5.790628755651089e-13
0,3,0,1536,2048,1.0,size,restricted,0.4267857566849244,-2.260195398934409e-12,0.2596060550057147,-2.1356508939932165e-12,-4.956893016937636e-12,4.425172167483959e-12,1.106701282158913e-12,3.5101297921942483e-12,6.971902378104923e-13,-4.4259498590942895e-12,-4.4442679909576045e-12,9.532642351599476,3.387902407024692e-12,4.786937110761899,0.4208144784613291,3.803578063928907e-09
0,4,0,1536,2048,1.0,size,restricted,0.4327518839959426,-1.520570466855898,-7.100869908710459e-13,3.9535319567730514,-1.2352627767903355,5.453253225816569e-14,-1.049540884734148e-13,5.993136657059682e-13,1.6243683750259828e-12,-5.935775417456729e-12,0.18258856292138262,-8.3377264684172e-13,-3.474853308943462e-14,-5.969418817263424e-13,-8.724625204216665e-13,-8.108046236532987
0,0,1,406,2048,1.0,size,restricted,0.5980884824553726,1.6079498310290753e-10,-0.27371404612166583,-0.7248887512960117,-0.39332619882083397,0.40505582593682055,0.10279121283082915,-5.744412083295389e-10,3.193524481511763,-0.07277935477200152,0.5660785251382539,-3.332758405832185e-11,0.8720021817051351,-3.0262727395585856,2.0143374897009374,3.3552291911948946
0,1,1,406,2048,1.0,size,restricted,0.7229527334397997,-2.192606349207195e-11,1.511326991190335,3.2269511203196805e-11,2.340953218591731,2.7418940424290462e-11,2.0925059099609626,-3.384273745036247e-11,-0.44185360494615944,3.670581653276175,3.774004961486943,0.32760025944760757,-3.067913851275735e-11,0.8193229105557148,0.02185048841459427,1.5980708488801877e-13
0,2,1,406,2048,1.0,size,restricted,0.5570865708658735,0.4071205719889497,3.0397017398126307,-2.471713648308848e-13,-8.260726573580199e-12,-1.3865687752405322,1.4937470223854157,1.1162868113818108e-13,6.37878975881014e-13,6.014672880694513e-13,2.1138643241781396e-12,3.1448162257591465,3.537494999846131,1.7484329645467105,-0.24211770032074445,4.6414816542808125e-11
0,3,1,406,2048,1.0,size,restricted,0.43338474920569947,0.4238300429892798,-0.4578821063091512,0.17046879171636053,-0.7568821732939374,-0.5181656558526044,-2.1111927260582e-12,0.14846518227434924,2.7280306563962142,0.12319334793179963,0.8941225291483286,-0.9439023757526973,-3.1365551289493405,2.5770542670337417,0.4705835586681678,-1.6508641836748845
0,4,1,406,2048,1.0,size,restricted,0.4185193497319848,1.3738114355705704,-0.8478943723534283,-0.7850759584707765,-1.2121471342862652e-10,2.820874737450595,-0.19850914751773938,-1.8813075954753868,0.4495648172225818,0.6376902448486815,-1.0542740960286212,-0.3720798508058248,9.28889991698376e-12,4.0935731104725965,0.4044410818983927,0.08090355157124707
0,0,2,106,2048,1.0,size,restricted,0.6192635013311015,-0.5443960172374497,0.041033143119938414,1.2062517429955213,0.0316099640269691,0.7394690558947545,1.2031793385350247,0.26794302493283917,-0.6940313769439052,0.5810578575492965,0.8628408479851719,-1.5963590236141147,-1.1800822294025868,1.4557268045349192,-0.3865193112835566,-0.14779473482422875
0,1,2,106,2048,1.0,size,restricted,0.7292971782061197,0.8329207534083111,0.544801873426079,0.22139446662078013,0.5430139957589656,0.9539965816230662,1.2137818584967353,0.9428250341108213,1.4691594879169256,1.2476063667144357,-1.0995794187229844,-1.0579602767054426,1.6408275040261708,-0.698188101234915,0.3048283215834008,1.1309860904877045
0,2,2,106,2048,1.0,size,restricted,0.6975417540067181,0.31460355172666293,1.6037621072881498,1.3038707860591263,1.128878640906194,0.5225732690474092,2.028356431329861,0.7591889289287177,2.2005336792125754e-11,0.5659243255085293,1.0297224893751113,1.8646502483136222,1.0515454711036047,0.5604660522878133,1.1703666129391614,-1.096091085018909
0,3,2,106,2048,1.0,size,restricted,0.4738460758108652,-1.128087672635069,-0.08667242427268688,2.071583150003459,-0.4084726093368988,-0.4108574253969077,1.6505304676534323,-0.746145017745853,1.0586799080228662,-0.08058835906636115,-0.30458771169327775,0.5001355321383589,0.44530353559754937,-0.2709392940429792,0.5357959551156504,-1.111045253166135
0,4,2,106,2048,1.0,size,restricted,0.8163899609628321,1.1750028083573816,0.6785568282497157,1.909074403415433,0.5066131952746209,-0.603318564789946,0.6301058578358141,1.9961701418125128,-0.021314485371238756,0.9921993350760577,0.7600688775551374,1.2283445299490032,1.3780315043391522,-0.48941006549415367,0.4841254249596454,1.7008467060822579
0,0,0,1536,2048,inf,equal,unrestricted,0.4070332423483792,-9.055969834974362e-10,-2.4192236460921434e-09,-1.1071414925106745e-08,-1.930155473021101e-10,-2.1799449018829486e-09,-1.2155217719246863e-09,-2.1145377036187205e-09,-1.166867723926327e-09,2.2960930552506706e-09,1.0380513978671565e-09,3.946503594684751e-08,-1.2018566339468277e-09,1.7896105659714119e-09,-3.146881982343638e-09,14.999999875255684
0,1,0,1536,2048,inf,equal,unrestricted,0.4771171323905626,-2.7813539829749693e-10,2.9592445206623143e-10,2.2737698488450688e-10,4.028107323457667e-10,1.5856051386863288e-10,4.145064161721266e-10,3.212094337805065e-10,4.379651807901013e-10,-1.2411203073036244e-11,9.173639371665162e-12,-4.232445982474736e-10,4.383123178289002e-10,-14.99999997819667,-2.9843295399846874e-10,4.150753204870215e-11
0,2,0,1536,2048,inf,equal,unrestricted,0.511218705128891,-1.3161106027402588e-10,9.253704862790323e-11,-4.359940320381686e-10,-1.1414789547699845e-09,1.0516008289455558e-09,1.7251667080764841e-09,-4.89603654218893e-12,-7.573419156786902e-10,3.7672117325352284e-10,-5.340727814406334e-11,-6.526451353152181e-11,14.999999969459097,2.946362494429868e-10,-1.3829122278766384e-12,1.3646496937796398e-10
0,3,0,1536,2048,inf,equal,unrestricted,0.48222623103142603,7.029737173447033e-11,2.3839662759386835e-10,2.873232654930687e-10,2.2535662456302038e-10,-2.9295686814303464e-10,-7.972024819884323e-11,-1.934425728071239e-10,-8.50237922367717e-11,1.8237011399335868e-10,2.710596087968173e-10,14.9999999765867,-2.9248482053633773e-10,-1.393054209915081e-10,2.468777467593826e-10,2.5897236367351474e-10
0,4,0,1536,2048,inf,equal,unrestricted,0.5369904745860128,2.9090966134273258e-11,6.103787643826128e-11,-8.680937284376625e-11,-3.292528321173008e-11,-5.618753341663649e-11,-4.038838067736192e-11,-1.8712987618626294e-10,1.8796074765158595e-10,-1.7946136525009578e-10,1.7370412264566166e-10,8.002594535937751e-11,-3.157936128155734e-11,3.0865268509757634e-11,1.3551698315633725e-10,-14.999999975901144
0,0,1,406,2048,inf,equal,unrestricted,0.9780810101943045,-2.88324609979999e-10,-2.4937573282281777e-10,-5.438589228479402e-10,-3.650721183692933e-10,-1.3371890330942643e-11,-1.573275507484358e-10,-3.977671795099933e-10,2.3280943724389683e-09,-2.7079549603848765e-10,-3.4625250306406555e-11,-3.353803770044976e-10,1.971282034008929e-10,-14.999999960412193,7.832591890210319e-10,4.1641237956152966e-09
0,1,1,406,2048,inf,equal,unrestricted,0.9281827729330865,-3.0347072157140375e-09,4.0483577698029255e-09,-2.0585176465593626e-09,7.978796386320288e-09,-1.580399939676096e-09,5.5221269637512975e-09,9.503117712653457e-10,-3.983011531270277e-09,14.999999864209308,2.651439351243167e-08,1.7312343262993431e-09,9.067891811637017e-10,2.0894810446435874e-09,1.3670357744433192e-09,-4.928042604090478e-10
0,2,1,406,2048,inf,equal,unrestricted,0.7116565741168966,1.6979427660800295e-09,2.0347181255804782e-08,-1.2491695011502496e-09,-2.0777312101310935e-09,-1.0109954360455974e-08,4.6438349805121794e-09,-7.999874924330363e-10,-1.2721351298733493e-09,-3.808889188430817e-10,-4.025251286719615e-10,1.987698856621343e-08,14.999999834352824,5.342189173305434e-09,-3.6361899642006244e-09,9.878723115796548e-10
0,3,1,406,2048,inf,equal,unrestricted,0.713222472516939,2.57866590622734e-10,-7.794373381670531e-10,1.5282983513586322e-10,-1.1922375795650924e-09,-1.2064060324775448e-09,-4.4958660123036483e-10,2.2036811769823882e-10,3.396951239431399e-09,2.4147580223488964e-10,6.345074894255421e-10,-1.5817636510874673e-09,-14.999999957645286,2.33805784120013e-09,2.5643307020019445e-10,-2.3548473311506205e-09
0,4,1,406,2048,inf,equal,unrestricted,0.7070543290725927,5.230253053884562e-10,-1.0746423815265767e-09,-1.4662143899754e-09,-4.1889463391713197e-10,2.936929899125506e-09,-5.123546013817239e-10,-2.250514213335283e-09,-3.3465731358904026e-11,2.444429479203419e-10,-1.5704199541278207e-09,-6.477481441013453e-10,-5.5571888394961856e-11,14.999999960662874,8.431056693700136e-11,2.221784050213485e-11
0,0,2,106,2048,inf,equal,unrestricted,1.8310382265692147,-1.9855397127013373e-09,-2.625931502881139e-10,9.30321613873643e-10,-2.2411137112153895e-10,4.35119101002592e-10,1.0703969500859563e-09,1.5717263831266716e-10,-2.32185883696738e-09,4.914293608486977e-10,5.920552321128441e-10,-14.999999955498245,-6.116541376669763e-09,2.16814970139539e-09,-1.5621783500341026e-09,-4.5626580457289733e-10
0,1,2,106,2048,inf,equal,unrestricted,1.495966985659343,2.9330290953327843e-11,3.078320398627988e-11,-1.2788187939294715e-11,3.919328512662411e-11,7.298122631429949e-11,1.173998092716647e-10,7.743967306468217e-11,1.2066583542146808e-10,1.9741278559391156e-10,-14.99999999607404,-3.993735090679777e-10,4.504484378276121e-10,-2.2387488918597682e-10,-1.804045417287034e-11,1.270153305817337e-10
0,2,2,106,2048,inf,equal,unrestricted,1.053604857815186,1.912212363327446e-11,1.367679193145414e-09,4.644676656382733e-10,6.922167465219102e-10,4.201527740060866e-11,14.999999743777561,2.276575946254506e-10,-2.0301220287479315e-10,2.217783445140403e-10,2.9918501547820206e-10,2.4443115503914243e-07,4.933125321102758e-10,1.085482920974438e-10,4.672099490187498e-10,-6.908955793563535e-10
0,3,2,106,2048,inf,equal,unrestricted,1.0863960940058792,-1.6809299405232468e-08,-3.911888699706832e-10,14.99999992402907,-1.549166790501262e-09,-2.5948853538026482e-09,5.4647349544056114e-09,-5.06031539331962e-09,1.926340346393118e-09,-3.6615314915515096e-10,-1.8553615343154508e-09,1.5973004734000079e-10,2.2957421868262352e-10,-1.991424069690732e-09,1.810196125353013e-10,-1.1247463948335143e-08
0,4,2,106,2048,inf,equal,unrestricted,1.4698627970810707,9.361575245165983e-11,7.35551001353585e-11,4.844297091127638e-10,6.383500865390362e-11,-2.746402141223249e-10,1.1054140217219844e-11,14.999999995033436,-1.1048687821865421e-10,1.0863633830212325e-10,2.3404908503856327e-11,1.3402429195736728e-10,2.1169200421989375e-10,-2.4219404538829393e-10,-5.319991426501668e-12,6.328176634115104e-10
0,0,0,1536,2048,inf,equal,restricted,0.09182666709150185,0.06376096647802798,-0.5866508256894795,-0.5154425256715596,-0.27183282626558947,-0.07650255956699856,-0.06115584993668003,-0.2268246948038434,0.10458684360594545,0.36872638852538314,0.23736440484244486,0.7427844840001323,0.025030527399969218,0.5238299087952608,-0.34462067038961713,0.9227573743954934
0,1,0,1536,2048,inf,equal,restricted,0.09693149129550095,-0.0411925592053556,0.12807897456960052,0.6509163271922613,0.0473444110863722,0.32167385172063395,0.6514396340364305,0.7389834695895574,0.4752443225988566,-0.13042889485250095,0.02133179164036914,-0.3270311882147549,0.6670161080801527,-0.4782301087431942,-0.11677980537845677,0.566507898852655
0,2,0,1536,2048,inf,equal,restricted,0.11105341559705652,0.24614316057506452,-0.004265540789998091,0.04606222846612795,-0.7536898063341464,0.9194436068384655,1.0300783764778072,0.3230485337818059,-0.12594248341781952,0.19702463856996963,0.16286820618971387,0.13669671759439658,1.068571264036191,0.33952589997852056,0.12835358762397125,0.3504698438332311
0,3,0,1536,2048,inf,equal,restricted,0.08461928381033484,0.25727484233156306,0.25753728065388043,0.44922873697934596,-0.09579308051349704,-0.013622490759105398,0.13433365357158963,-0.1268656931668519,-0.05280481719465918,0.08527020012825123,0.2915758767440253,0.7963854830904832,-0.15521940029876513,0.8774507982192857,0.5826940452333084,0.7041521934470705
0,4,0,1536,2048,inf,equal,restricted,0.08838968337430335,-0.41930888243309933,-0.03487660689398646,0.8084673675883474,-0.6980202506806585,0.43600070770066723,0.3411145516364852,0.08251047629424693,0.39602122919152916,-0.5819495129289195,0.4316605853680793,0.1849179963899937,0.12143374891020792,0.2346081223166511,0.31233247089002836,-0.7989612868443012
0,0,1,406,2048,inf,equal,restricted,0.2870148203249715,0.2066129310185943,-0.06706111936739091,-0.15204303879914882,-0.08934138825455269,0.35956831115244,0.23554653612967336,-0.02981952353094271,1.7235495042822118,0.12375221023108747,0.511158886008142,0.14678573587549165,0.5389373939353198,-1.3788799027827188,1.1686852250748712,1.6564455797115398
0,1,1,406,2048,inf,equal,restricted,0.4259555153294719,-0.16942734546982172,1.0933462086075336,0.10737378276922918,1.484453034064986,0.04284875349617213,1.2161347610180602,0.8097898246258151,-0.02288721208768333,1.742214319124576,1.7982708114580728,0.9707455136505924,0.5305462009481532,0.7443182671646467,0.8586929154981208,0.38184256985250326
0,2,1,406,2048,inf,equal,restricted,0.29836391417887886,0.8003977801810077,1.5278907349168025,0.27507762468101976,0.02109085972839443,-0.6587350169135633,1.129881548398817,0.44149920931340264,0.5401192114070144,0.23054806974265843,0.42249494201046767,1.7531533958781373,1.730413567957807,1.0417538081860493,-0.25220401399943326,0.6183928487470179
0,3,1,406,2048,inf,equal,restricted,0.219818934474484,0.6914440769387702,-0.21492935164120056,0.5336040286205259,-0.3390623857545685,-0.3313524839320429,0.015369308046173525,0.3412999089405207,1.4388770971407767,0.6349183053948935,0.9079837587266775,-0.41676992442947214,-1.2596841861992023,1.3786675618582178,0.6939278766468402,-0.7089003317673901
0,4,1,406,2048,inf,equal,restricted,0.20002446481388078,0.9288998216254906,-0.3887648708259016,-0.23365752246281468,0.18294841295367167,1.5949835571746622,-0.20848227592555005,-0.6491556172880776,0.663957552549555,0.5161481269331919,-0.4466403087103176,-0.058017144004119246,0.16240730647493803,1.993773917492247,0.6504695527392216,0.32298196440589677
0,0,2,106,2048,inf,equal,restricted,0.518493997893708,-0.4067392737674346,0.08317063574733638,1.0014661519845027,0.06917522399327942,0.6179768932880854,1.0335005107057813,0.1571235869644396,-0.5830607168038975,0.543043779118713,0.8038543531416356,-1.3240025198948102,-0.9708732027118684,1.28991052637497,-0.30198968580706653,-0.1286853836507879
0,1,2,106,2048,inf,equal,restricted,0.5850542685160819,0.5801265218381391,0.2657349746019745,0.13938792709868544,0.09912204888784763,0.5446715665229224,1.0031376521949207,0.7610456407137727,0.9644638386555575,0.857655430843075,-1.0777380909004812,-1.030517314114468,1.3722863015951206,-0.5672707029657217,-0.01155447650379238,0.7389223413858714
0,2,2,106,2048,inf,equal,restricted,0.46809212535901,0.2428209523255141,1.1182357573432637,1.098176072302482,0.22607968404374923,0.7207387833429183,1.4970295501183488,0.7025497028714316,-0.37969134303904706,0.038683923359305525,0.4806127076671614,0.9065438265886262,0.910566864251799,0.3934282019321758,0.665581589911684,-1.0909562395192742
0,3,2,106,2048,inf,equal,restricted,0.3895788270467264,-0.9102364138806062,-0.1022881911907485,1.6797804111558603,-0.6113948807889255,-0.27068476304031824,1.3611914801469749,-0.60500364973953,0.6814102552051632,-0.15523409283216877,-0.3308941399281538,0.1407019593071566,0.32904967598366675,-0.1871599676385807,0.3479505660802775,-0.9657835052558488
0,4,2,106,2048,inf,equal,restricted,0.5735383289527733,0.7026807135997049,0.2747101560631338,1.3832013947309683,0.08442491386822351,-0.46104941308192876,0.3467017083111989,1.6129192109717938,-0.3029308086533567,0.4122727488751853,0.047982473717725564,0.5075572977470818,1.2435310635224526,-0.30665037467795897,0.16483016658488928,1.1534558739049243
0,0,0,3072,4096,1.0,size,unrestricted,0.3042045603847459,-5.929586691888162e-10,-3.899002446696148e-09,-6.10139867780049e-11,-3.0770975898135393e-09,-1.5489300576555441e-09,1.8493229795462436e-10,-1.369532301524931e-09,-7.109712026779421e-10,6.396379420360313e-09,14.999999935808198,7.214782764555559e-09,-3.9454008799628354e-10,8.418496472071353e-09,4.147191273919198e-10,2.66016363140889e-10
0,1,0,3072,4096,1.0,size,unrestricted,0.2415302649002086,4.841626809592879e-10,9.108120202989021e-10,1.017525062653119e-09,3.150266365624283e-08,2.4974240343737586e-10,8.790138570423889e-10,14.999999929335662,1.822437164976535e-10,1.0976957430465539e-09,9.637738195783918e-11,-1.3881895378512737e-10,-6.83450616330297e-10,-9.279715940068871e-10,5.431109904605806e-10,1.0231250327430942e-09
0,2,0,3072,4096,1.0,size,unrestricted,0.365445970652621,-1.0320060312398148e-10,-3.977388418323254e-11,-7.158599232360201e-11,1.0185331864922328e-10,9.720973470946024e-11,14.99999997890911,7.87074063833608e-12,-1.1025043321874753e-10,3.8393589593830235e-11,8.440924954979915e-11,1.1339726475791761e-10,-2.4863399839667213e-10,-2.8943147720781237e-10,-1.174617890584517e-10,1.4394815751923175e-11
0,3,0,3072,4096,1.0,size,unrestricted,0.25568280570350627,2.048811586025643e-08,7.693541026681298e-09,1.1091664992053343e-09,-5.949996790384782e-10,-7.338415800530123e-10,-5.94535882553096e-09,-1.3697072759774777e-09,-3.811118362580356e-10,7.191201148282837e-10,1.289951494563226e-09,14.999999917529838,-5.139905582652776e-10,9.23881360338739e-09,2.831525455887075e-10,-5.560327498771132e-10
0,4,0,3072,4096,1.0,size,unrestricted,0.31459790754176464,-2.7452063706051697e-10,2.926703715932789e-10,2.9282484799389027e-10,-3.926328646634204e-10,2.1601217447666866e-10,-6.170749881119278e-11,3.262311606560834e-10,1.302385167317741e-10,-2.8476630868813445e-10,3.7130910596816686e-10,2.308598859483636e-10,-1.299560575608017e-10,-1.8685165377189349e-10,3.928570141086347e-10,-14.999999974555065
0,0,1,815,4096,1.0,size,unrestricted,0.7001725671148865,-7.683187387072198e-09,-2.811995775565487e-09,-3.4125006444660595e-10,-1.19753024356036e-11,1.568186165842156e-10,-1.3237643557145735e-09,-5.909674277024998e-10,1.3776165273269968e-09,-1.866034349219352e-09,4.474583647119949e-10,-3.827416824494579e-08,8.585505351468376e-10,-14.999999867901392,1.1588866179353528e-09,2.4072374412524265e-09
0,1,1,815,4096,1.0,size,unrestricted,0.6683664343948401,-4.839728413872306e-10,2.0379334234495377e-09,1.9683484104420942e-10,14.999999971753038,-3.5796426348339443e-10,5.797296952855432e-10,1.8455770933186974e-10,-1.8632334473413867e-10,6.228508454922926e-10,4.903126350608911e-10,-1.639960008690203e-10,6.035461575857156e-10,5.473102043380209e-10,3.7247736872136536e-10,2.3896256024846934e-10
0,2,1,815,4096,1.0,size,unrestricted,0.5687046150824523,-3.189944720551914e-10,3.08751739232429e-10,9.052060292922761e-10,6.587458825344027e-10,5.659523147607191e-11,2.57160388195485e-11,5.651849061160792e-11,-2.801563781100884e-10,-5.325112170778216e-10,-4.357757747021679e-10,4.282030718720292e-10,2.3275401462321444e-09,4.977215469613693e-10,-14.999999968158255,1.067822934231891e-10
0,3,1,815,4096,1.0,size,unrestricted,0.6298925411125197,3.805728710866808e-10,1.7944159685616304e-11,2.9582783523140173e-10,5.5976578017668726e-11,-5.417045777323187e-11,5.634033066473811e-11,-2.6213329546522845e-10,5.10313680569175e-10,1.2835848071678889e-11,1.1348689617717069e-10,-3.603261982602567e-10,-5.292062716294589e-10,-1.4317524210450372e-10,5.11548036029224e-10,-14.999999969630975
0,4,1,815,4096,1.0,size,unrestricted,0.3494990720532027,1.8211908551100893e-11,-7.031994826580837e-11,-5.887020654092409e-10,-14.99999999672001,-2.0367105414741544e-11,-2.17348239888266e-11,-2.142644923612036e-11,-3.569527555824266e-11,-4.5617630631062495e-11,6.484125173067829e-12,-4.249174410552364e-11,-1.0032381400535168e-10,2.218619267281143e-10,1.1702707941906316e-11,-6.187793142487637e-11
0,0,2,209,4096,1.0,size,unrestricted,1.2955938800231885,-14.999999959046777,-9.082625735639993e-10,1.2575676563118103e-09,3.6701111501966504e-09,4.2722724139415894e-10,1.9023483261406861e-10,-9.857732715385788e-10,-1.3776567523584344e-09,2.628802571540447e-11,2.1773126966236799e-10,-5.605372433992881e-10,-1.6747974866926205e-09,1.811604067148324e-09,1.571519187394405e-10,-7.236629734897143e-10
0,1,2,209,4096,1.0,size,unrestricted,1.306876901853492,1.1402664816319697e-09,3.4227339529635697e-10,-3.2945134643472143e-10,-1.9284280474052144e-10,4.3131025169381036e-10,2.513685267426369e-10,2.2592329931450935e-09,5.46956422641906e-10,1.033315367190038e-09,-1.0905488332460949e-10,-14.999999957393735,9.012262534521503e-10,-1.5158298015435185e-10,-4.629366398408625e-09,1.3566103566912487e-09
0,2,2,209,4096,1.0,size,unrestricted,1.2862953639253893,1.6256139603110782e-09,1.3831210168531598e-09,-2.6849850527841236e-10,4.7636499685150947e-11,-8.275816539582198e-11,1.8239203049232282e-09,-5.4192157975467116e-11,-4.4252166388223943e-10,1.0911518239076851e-09,-3.56463910166135e-13,3.923896494898412e-09,14.999999955560401,2.582203784473217e-10,1.5625955233074536e-09,-3.0062940312280157e-09
0,3,2,209,4096,1.0,size,unrestricted,0.8738914097431695,2.735675620717648e-10,-14.999999996893225,2.995599318986696e-11,-3.9506714678700424e-11,2.2406382192132266e-10,5.683154497033282e-11,1.412264654342259e-10,4.6891015233228185e-11,-1.1514815961131302e-11,6.16167337746148e-11,-2.570845566900823e-11,-9.432448119481738e-11,1.8226880293034555e-10,-1.1140475721156924e-10,-2.558354586098213e-10
0,4,2,209,4096,1.0,size,unrestricted,1.138163435551669,3.6938407662170545e-09,3.3020469749132344e-10,1.9225983884508233e-08,-6.360288223752146e-10,-6.615077135521101e-10,-1.2804956632713774e-10,14.999999893803478,-3.0213547918370666e-09,1.343553679888622e-09,-1.3828501533971585e-09,2.4038792052360726e-09,4.434570237417492e-09,-2.872314737416556e-09,-1.7472400315938228e-10,4.15024832082525e-09
0,0,0,3072,4096,1.0,size,restricted,0.26306170597532164,-4.621027829431656e-13,-4.840092216162849e-11,1.5889458590465924e-14,-7.1335880148129006e-12,-1.3876069926485045e-12,2.1462563912332372e-13,-1.3364089117149241e-12,-5.692833596064729e-13,2.537140613200101,6.025840862664875,2.5670521905118333,-2.930509105581604e-13,3.8699663335939043,4.603269379017588e-13,2.7553288204332456e-13
0,1,0,3072,4096,1.0,size,restricted,0.21009042269654765,-2.1839100159307693e-12,0.3488586761739657,1.2080619522004346,4.965658013477747,-1.6881879154264805e-12,0.3509769536320264,5.479124682400967,-1.6087234966506547e-12,1.7247519081393006,-1.1342782383536466e-12,1.5986616688558172e-13,2.102382779854323e-12,-3.898103713195119e-12,-1.9139579879178103e-12,0.9225678138139972
0,2,0,3072,4096,1.0,size,restricted,0.2678650166197593,6.9029832201555254e-12,3.3241306481991006e-13,1.0584465658963513e-12,-0.9817933668432824,-1.0658266857128689e-11,6.5282794400846615,-2.987300782355911e-12,1.0621024615202251e-11,1.3786848413690802,-1.028665146555498e-11,-0.8368032336848754,2.266934524114845,2.4213348059301985,1.0298630736483074e-11,-0.5861697874392531
0,3,0,3072,4096,1.0,size,restricted,0.24594513231683224,4.092456134925037,2.294324665288143,1.9109578165654175e-12,-5.467225572861879e-13,-7.098164932397827e-13,-0.31214878200710705,-3.714003544714774e-12,-3.3174678498991386e-13,7.030394285291517e-13,3.8626604267671844e-12,5.366299990353029,-4.534152829355488e-13,2.9347704274644664,2.1441166786111186e-13,-5.015107462085583e-13
0,4,0,3072,4096,1.0,size,restricted,0.23681995599831765,-2.019770986962826,2.8875025868854022e-11,5.7933315057165864e-09,-1.1827619753742202,2.832970182403096e-12,-2.87500139084735e-14,0.2382891512312708,3.406353876757224,2.401463682647461e-14,0.9720320778028029,1.0423543711728368e-12,4.381528258649751e-13,5.394970793743932e-13,2.21878648123641,-4.962005444732568
0,0,1,815,4096,1.0,size,restricted,0.36574973353144463,-1.6380113263376543,-1.1366389475212635,0.2643689049156203,0.1726567587335277,0.5574911418764656,-0.23371701916708515,-0.021341637637018022,1.3124722336607832,-0.4207459007811313,0.773936095404304,-1.863766428021123,0.7725025651898348,-1.9135171398780326,1.158645506108846,1.61981982742765
0,1,1,815,4096,1.0,size,restricted,0.4379251879070679,-0.18225080831277243,2.511316664253494,0.4198340229885044,3.1901802188158372,-3.5959217472209543e-12,1.7193335551216582,0.008229446666140193,-3.9446592233633904e-13,1.8121266357662817,1.3605954598557064,-6.278147097626375e-13,1.5054872709743496,1.4796225869429327,0.8088769683762631,0.002146361940838911
0,2,1,815,4096,1.0,size,restricted,0.2867986781404748,-0.2483116421416911,0.9464909968484791,2.117801880421853,1.54513652330281,0.508278390116505,0.6661165685496993,0.5596744817493201,-0.04335105092320451,-0.39815490972195705,-0.2423619638453067,1.2830007115000632,2.4535959940525585,1.3718055025323292,-2.2092829228037383,0.4066364567914358
0,3,1,815,4096,1.0,size,restricted,0.27439268515604964,1.4499227947015885,0.3315744799198401,1.4456598323228846,0.33417735867498294,0.342405547012543,0.7691298187962043,-0.19885170364490687,1.8914060796919583,0.49811054505193864,0.7087924397037154,-0.7070605094370148,-1.1917937521379112,0.14976658526180225,1.9858050995728687,-2.9955434534360883
0,4,1,815,4096,1.0,size,restricted,0.15881872720277987,0.6543294339106493,-0.6366465196973351,-1.866131422553064,-2.27409375290381,0.11010267451511656,0.03836091214197997,-0.10384118410348203,-0.04553460404380043,-0.16097305458030456,0.5756776850593156,-0.3480308864844186,-1.0291179416714007,2.083681815362899,0.6987491628862768,-0.6724953233402038
0,0,2,209,4096,1.0,size,restricted,0.42581734350510936,-1.473461249874459,-0.3557670392429622,1.2959964795849648,1.3788161299937611,0.7204624251885772,0.6510464624979979,-0.42284436815836063,-0.46517887927774404,0.416229143628164,0.6714762055735617,-0.15163623924411723,-0.7336994598872987,1.2548442272525533,0.5880693125183314,-0.33376909799091947
0,1,2,209,4096,1.0,size,restricted,0.4408428024104852,1.1114399151931238,0.5663836992040017,0.13289060559987736,0.048160923420045486,0.6499293530218639,0.6381958684122476,1.3649612246109624,0.8962641935824431,1.1862958317739782,0.29856764356842524,-1.5035591884214825,0.940922106684735,0.17195250756029234,-0.9178690983551315,1.093882745502022
0,2,2,209,4096,1.0,size,restricted,0.5463821684478406,1.282414025232311,1.0787829020949082,0.3953223246075879,0.2434923378902405,0.3719301817559382,1.3680909801442276,0.33927699596674166,0.1576117655943627,1.1629451500087176,0.391680012670129,1.4704847990275036,1.963641904160477,0.6030202957872864,1.1978603718456395,-0.9040967008567876
0,3,2,209,4096,1.0,size,restricted,0.4143217761008687,1.377622690354819,-1.0608718306286802,0.7826998038326282,-0.14331789216522606,1.3692389121369644,1.0180009584790506,1.1869035830140937,0.8295998615365163,0.3233039898452287,0.9107439334246613,0.10412545298016568,-0.4910331570366071,1.227918266122942,-0.27147577651010485,-1.0542572007888389
0,4,2,209,4096,1.0,size,restricted,0.4841647433898675,1.1787569991466313,0.41318551979754087,1.889094906556505,-0.015217956973192536,0.1564355729825014,0.5007088879781372,1.999249968922003,-0.2501209605057706,0.935199132929758,0.06367096978164492,1.0482306944964583,1.2049310519204584,-0.41334565893311465,0.37253111100784225,1.1564894606458116
0,0,0,3072,4096,inf,equal,unrestricted,0.3042045603847459,-5.929586691888162e-10,-3.899002446696148e-09,-6.10139867780049e-11,-3.0770975898135393e-09,-1.5489300576555441e-09,1.8493229795462436e-10,-1.369532301524931e-09,-7.109712026779421e-10,6.396379420360313e-09,14.999999935808198,7.214782764555559e-09,-3.9454008799628354e-10,8.418496472071353e-09,4.147191273919198e-10,2.66016363140889e-10
0,1,0,3072,4096,inf,equal,unrestricted,0.2415302649002086,4.841626809592879e-10,9.108120202989021e-10,1.017525062653119e-09,3.150266365624283e-08,2.4974240343737586e-10,8.790138570423889e-10,14.999999929335662,1.822437164976535e-10,1.0976957430465539e-09,9.637738195783918e-11,-1.3881895378512737e-10,-6.83450616330297e-10,-9.279715940068871e-10,5.431109904605806e-10,1.0231250327430942e-09
0,2,0,3072,4096,inf,equal,unrestricted,0.365445970652621,-1.0320060312398148e-10,-3.977388418323254e-11,-7.158599232360201e-11,1.0185331864922328e-10,9.720973470946024e-11,14.99999997890911,7.87074063833608e-12,-1.1025043321874753e-10,3.8393589593830235e-11,8.440924954979915e-11,1.1339726475791761e-10,-2.4863399839667213e-10,-2.8943147720781237e-10,-1.174617890584517e-10,1.4394815751923175e-11
0,3,0,3072,4096,inf,equal,unrestricted,0.25568280570350627,2.048811586025643e-08,7.693541026681298e-09,1.1091664992053343e-09,-5.949996790384782e-10,-7.338415800530123e-10,-5.94535882553096e-09,-1.3697072759774777e-09,-3.811118362580356e-10,7.191201148282837e-10,1.289951494563226e-09,14.999999917529838,-5.139905582652776e-10,9.23881360338739e-09,2.831525455887075e-10,-5.560327498771132e-10
0,4,0,3072,4096,inf,equal,unrestricted,0.31459790754176464,-2.7452063706051697e-10,2.926703715932789e-10,2.9282484799389027e-10,-3.926328646634204e-10,2.1601217447666866e-10,-6.170749881119278e-11,3.262311606560834e-10,1.302385167317741e-10,-2.8476630868813445e-10,3.7130910596816686e-10,2.308598859483636e-10,-1.299560575608017e-10,-1.8685165377189349e-10,3.928570141086347e-10,-14.999999974555065
0,0,1,815,4096,inf,equal,unrestricted,0.7001725671148865,-7.683187387072198e-09,-2.811995775565487e-09,-3.4125006444660595e-10,-1.19753024356036e-11,1.568186165842156e-10,-1.3237643557145735e-09,-5.909674277024998e-10,1.3776165273269968e-09,-1.866034349219352e-09,4.474583647119949e-10,-3.827416824494579e-08,8.585505351468376e-10,-14.999999867901392,1.1588866179353528e-09,2.4072374412524265e-09
0,1,1,815,4096,inf,equal,unrestricted,0.6683664343948401,-4.839728413872306e-10,2.0379334234495377e-09,1.9683484104420942e-10,14.999999971753038,-3.5796426348339443e-10,5.797296952855432e-10,1.8455770933186974e-10,-1.8632334473413867e-10,6.228508454922926e-10,4.903126350608911e-10,-1.639960008690203e-10,6.035461575857156e-10,5.473102043380209e-10,3.7247736872136536e-10,2.3896256024846934e-10
0,2,1,815,4096,inf,equal,unrestricted,0.5687046150824523,-3.189944720551914e-10,3.08751739232429e-10,9.052060292922761e-10,6.587458825344027e-10,5.659523147607191e-11,2.57160388195485e-11,5.651849061160792e-11,-2.801563781100884e-10,-5.325112170778216e-10,-4.357757747021679e-10,4.282030718720292e-10,2.3275401462321444e-09,4.977215469613693e-10,-14.999999968158255,1.067822934231891e-10
0,3,1,815,4096,inf,equal,unrestricted,0.6298925411125197,3.805728710866808e-10,1.7944159685616304e-11,2.9582783523140173e-10,5.5976578017668726e-11,-5.417045777323187e-11,5.634033066473811e-11,-2.6213329546522845e-10,5.10313680569175e-10,1.2835848071678889e-11,1.1348689617717069e-10,-3.603261982602567e-10,-5.292062716294589e-10,-1.4317524210450372e-10,5.11548036029224e-10,-14.999999969630975
0,4,1,815,4096,inf,equal,unrestricted,0.3494990720532027,1.8211908551100893e-11,-7.031994826580837e-11,-5.887020654092409e-10,-14.99999999672001,-2.0367105414741544e-11,-2.17348239888266e-11,-2.142644923612036e-11,-3.569527555824266e-11,-4.5617630631062495e-11,6.484125173067829e-12,-4.249174410552364e-11,-1.0032381400535168e-10,2.218619267281143e-10,1.1702707941906316e-11,-6.187793142487637e-11
0,0,2,209,4096,inf,equal,unrestricted,1.2955938800231885,-14.999999959046777,-9.082625735639993e-10,1.2575676563118103e-09,3.6701111501966504e-09,4.2722724139415894e-10,1.9023483261406861e-10,-9.857732715385788e-10,-1.3776567523584344e-09,2.628802571540447e-11,2.1773126966236799e-10,-5.605372433992881e-10,-1.6747974866926205e-09,1.811604067148324e-09,1.571519187394405e-10,-7.236629734897143e-10
0,1,2,209,4096,inf,equal,unrestricted,1.306876901853492,1.1402664816319697e-09,3.4227339529635697e-10,-3.2945134643472143e-10,-1.9284280474052144e-10,4.3131025169381036e-10,2.513685267426369e-10,2.2592329931450935e-09,5.46956422641906e-10,1.033315367190038e-09,-1.0905488332460949e-10,-14.999999957393735,9.012262534521503e-10,-1.5158298015435185e-10,-4.629366398408625e-09,1.3566103566912487e-09
0,2,2,209,4096,inf,equal,unrestricted,1.2862953639253893,1.6256139603110782e-09,1.3831210168531598e-09,-2.6849850527841236e-10,4.7636499685150947e-11,-8.275816539582198e-11,1.8239203049232282e-09,-5.4192157975467116e-11,-4.4252166388223943e-10,1.0911518239076851e-09,-3.56463910166135e-13,3.923896494898412e-09,14.999999955560401,2.582203784473217e-10,1.5625955233074536e-09,-3.0062940312280157e-09
0,3,2,209,4096,inf,equal,unrestricted,0.8738914097431695,2.735675620717648e-10,-14.999999996893225,2.995599318986696e-11,-3.9506714678700424e-11,2.2406382192132266e-10,5.683154497033282e-11,1.412264654342259e-10,4.6891015233228185e-11,-1.1514815961131302e-11,6.16167337746148e-11,-2.570845566900823e-11,-9.432448119481738e-11,1.8226880293034555e-10,-1.1140475721156924e-10,-2.558354586098213e-10
0,4,2,209,4096,inf,equal,unrestricted,1.138163435551669,3.6938407662170545e-09,3.3020469749132344e-10,1.9225983884508233e-08,-6.360288223752146e-10,-6.615077135521101e-10,-1.2804956632713774e-10,14.999999893803478,-3.0213547918370666e-09,1.343553679888622e-09,-1.3828501533971585e-09,2.4038792052360726e-09,4.434570237417492e-09,-2.872314737416556e-09,-1.7472400315938228e-10,4.15024832082525e-09
0,0,0,3072,4096,inf,equal,restricted,0.04082642997198287,-0.05819900307051907,-0.358000981353145,0.22433234872633762,-0.5504276848632743,-0.11164459489908136,0.23241757480773934,-0.008354576420138987,-0.03580865331726396,0.41865596270496597,0.475585940905362,0.3909720335944328,-0.0009668656023133639,0.3680105107242389,0.08561761217037175,0.06161209350275832
0,1,0,3072,4096,inf,equal,restricted,0.03523285509854168,0.19981098178307455,0.26889002827149694,0.48862800711855253,0.11908086887663957,0.062494906273075336,0.42393778373940144,0.749750035906818,0.09648014896760627,0.40614427244415663,-0.03735461884701477,-0.15610587823310387,-0.01693397867199516,-0.3045315967816005,0.13978890618822784,0.18121461220415008
0,2,0,3072,4096,inf,equal,restricted,0.04791041583938658,-0.060425224098642996,0.00544734531277663,0.38806322903336815,-0.3465461707029507,0.3708237191002589,0.9032745647472727,0.3141946743353836,-0.044668756866296004,0.35270388663952756,0.18044016054545042,-0.15814046356797065,0.347629500647248,0.33692912879080444,-0.14597504137635747,-0.2906279756634685
0,3,0,3072,4096,inf,equal,restricted,0.03877600412191063,0.4133044553956866,0.30635736684785403,0.42617857327340136,-0.44867720317555804,-0.055635881505063815,-0.14304880977405574,-0.013405323131081857,-0.04301726366438461,0.25480499977276283,0.27460327077429464,0.33913058761658277,0.018275706780641568,0.36123629140317853,0.08102748320553621,-0.17373049739431923
0,4,0,3072,4096,inf,equal,restricted,0.048285124147062534,-0.3100085500980193,0.20298506073915124,0.398901826023355,-0.5673592557624181,0.28089800886456756,0.13905339239526757,0.4867298023865609,0.4153742151822543,-0.10391276101881271,0.23052969438954132,0.1319597822649649,-0.0018632940450749305,-0.15022128154566436,0.32773338173624594,-0.5787296115151639
0,0,1,815,4096,inf,equal,restricted,0.17134453236688438,-0.7536361250608918,-0.5181927041754644,0.3536616999739147,0.33041969049818687,0.5227120854757171,0.036213558438291646,0.06995926427230956,0.7715671182114116,-0.12181658097853178,0.605182081505247,-0.7857683702646174,0.37043631197049937,-0.8804485802798094,0.7143079874160924,0.9367137645120507
0,1,1,815,4096,inf,equal,restricted,0.2678787712370811,-0.2393874969701,1.457511384579824,0.9555501810849482,1.8629581587423363,0.3922732706871885,1.1919913871691832,0.782613179253963,0.3094609779411566,0.8881944916846095,0.8862768211192112,0.20939807137236782,0.7568827670484027,0.7929864520219362,0.8402590014389687,0.5156799060653513
0,2,1,815,4096,inf,equal,restricted,0.15137185194987474,0.03785456801660298,0.6810462713952468,1.2027845294451673,1.0049553689741448,0.4058451226685659,0.49489751809161825,0.34246138900540474,0.166107364599064,-0.044701761350251924,0.11727577021480423,0.8720144358822142,1.3922075906566929,0.9332273160192252,-0.9714864496182501,0.3996947543406031
0,3,1,815,4096,inf,equal,restricted,0.1456386743290123,0.884880363141282,0.2289712588185675,1.041328017021296,0.5569234133961956,0.5298279819961305,0.6172835921465433,0.08132283762837651,1.2096184043535063,0.2972447362987289,0.6351321867549338,-0.09206090156650983,-0.6727788966610522,0.28619343842125866,1.2068285263937961,-1.418080221179496
0,4,1,815,4096,inf,equal,restricted,0.06526187939627415,0.2822883551160759,-0.5200640026443909,-0.5855135393905087,-0.8767793458360639,0.3464512857183142,0.04317319632203916,0.24705787570020898,0.02423708874056889,-0.2924408106786366,0.20937685310311152,0.2635512602521791,-0.7042451195651271,0.9847520019027636,0.46589558630868827,-0.34458710257377195
0,0,2,209,4096,inf,equal,restricted,0.3700644406295986,-1.4900624067582222,-0.47116227949505285,1.1022129399877745,0.7172690242260492,0.38030861273776956,0.411610133567268,-0.3664665124717331,-0.6837891782317694,0.12717298055993648,0.1966627416294764,-0.44865838366499927,-0.741786255767341,0.8612184379390504,0.13999653088280617,-0.5074088743441376
0,1,2,209,4096,inf,equal,restricted,0.4084628284471393,0.9541074039321155,0.4088785305062404,0.10824984792314686,-0.37954283742474637,0.2950913507126051,0.5862978661667486,1.1933569467037124,0.6217805625348154,1.0057396998251529,0.012369135165821816,-1.555767743200669,0.8844514009162848,-0.059719436167383975,-0.9866290172850292,0.7807455267653827
0,2,2,209,4096,inf,equal,restricted,0.4374008243668994,1.0236264493709744,0.6961062817719359,0.10530237347076093,-0.5703073374313925,0.1701790032309097,1.0443388637147166,0.29771130151948566,-0.15406632700448436,0.9002905981678432,-0.12251891393761999,0.8193511180557066,1.8051923237546261,0.027298583210677164,0.62389353642256,-1.1565772740343696
0,3,2,209,4096,inf,equal,restricted,0.3717351708177477,1.1552387912846105,-1.0269581521525522,0.5543434421496183,-0.6507696251797497,1.031546920799664,0.8156267209090371,1.0604813625936478,0.4320543152035064,0.1496998011376852,0.448132088234724,-0.12917064784885515,-0.4606766559771332,0.9006127543015334,-0.5296378115530908,-1.1893848425224072
0,4,2,209,4096,inf,equal,restricted,0.42076266442120897,0.9224978907655872,0.206257263814421,1.5103871155002606,-0.556485021964386,-0.1572354773287152,0.22698746678876808,1.8389885729743798,-0.4421176244284943,0.7167421629098367,-0.42646714372073324,0.3864446337146331,1.1140324506805448,-0.6595894164399743,-0.01480324931245482,0.6089489461692386
0,0,0,6144,8192,1.0,size,unrestricted,0.1733688216696555,1.0874811043873029e-09,-8.788656837629446e-10,1.0752866326843146e-09,-5.1388915009422e-09,-1.6415099221638516e-08,1.3555206817127624e-08,-5.214071208906167e-10,4.210312033174418e-09,1.2985448624966335e-08,14.999998519217325,1.914492272015735e-09,3.7473439162117864e-11,1.3078792098463832e-08,2.3851587091181273e-09,-1.3222183692137048e-06
0,1,0,6144,8192,1.0,size,unrestricted,0.22701666990779623,-1.1239198455426886e-09,4.703282033943551e-08,-2.645212211642373e-08,3.422060937621998e-08,-1.6333143882511337e-09,3.653757451997566e-09,14.99999977892918,6.188255680405181e-10,-3.0376447289521583e-09,-2.3858015844248085e-09,-5.165457339085636e-10,9.986611624217602e-10,1.018306554344621e-09,1.7348869347770413e-08,6.28181502547826e-09
0,2,0,6144,8192,1.0,size,unrestricted,0.250772803311265,-1.7517401416874301e-10,5.2509514438153886e-11,-2.2743851527962351e-10,-1.9448984481389703e-10,1.1734700544627155e-10,14.999999977342267,1.062762581692624e-12,1.1763944436944017e-10,-1.7772563271907542e-10,-1.507554160401138e-10,-2.1137403070211135e-10,-1.0124416037383044e-10,2.216881067588488e-10,-1.2603195903253927e-10,-2.1392144495101674e-10
0,3,0,6144,8192,1.0,size,unrestricted,0.1841221351787404,8.258762149105972e-09,8.979674208534407e-09,5.967724953643169e-09,-4.855958792406635e-09,-2.153389185283556e-09,-4.6657962748606004e-09,-8.054235881792745e-10,-9.809995019175408e-09,1.4123677639622614e-09,3.062032251091855e-08,14.999999826688935,-2.328917194500137e-08,3.0022438008974125e-08,1.6185022538790327e-09,-5.548521344191907e-10
0,4,0,6144,8192,1.0,size,unrestricted,0.17910487269194275,-1.2192761529051905e-08,7.320515070232654e-10,7.5159620798432e-07,-1.020411260814469e-08,4.083087262265878e-10,6.5467333182349485e-09,1.1248318926746093e-08,14.999999088341738,-3.952128219917018e-10,3.45236785689307e-09,1.1352042444681735e-09,1.288445978330093e-09,-1.1171916260840612e-10,2.9543540174204054e-09,-4.502524424573884e-08
0,0,1,1634,8192,1.0,size,unrestricted,0.4010428505288424,-2.5795523985954223e-09,-6.242191321430474e-10,4.632960405271765e-10,-5.914778771509736e-10,7.569053420826916e-10,-1.508912536261702e-08,7.614939725808644e-11,1.2177188401720238e-09,-14.999999935976609,-6.829890707477249e-09,-1.097582487289832e-09,5.86052091672397e-10,-3.0501038823623418e-09,1.842071902516025e-09,1.5882410496900494e-09
0,1,1,1634,8192,1.0,size,unrestricted,0.5343287531660331,-3.833512457382994e-10,4.2881752453548144e-10,8.02340132878122e-10,14.999999812738233,-4.213554547703303e-10,-7.022282822904152e-13,2.8399686030069274e-10,-2.100165370345677e-09,1.4758112169281378e-07,4.443410455712399e-10,-6.505605412574031e-10,2.0342318157429264e-11,6.978806484988071e-09,-4.1070682861067656e-11,-1.7813056669217529e-09
0,2,1,1634,8192,1.0,size,unrestricted,0.5638009670740263,9.127701478709622e-11,2.9028898893978176e-10,7.402936613366866e-11,2.859691388278758e-10,1.825170632367841e-10,2.637463592954284e-11,3.8280482006467263e-10,-1.1913898148608606e-10,-6.70509043303095e-11,-1.9355723513507044e-10,-3.966567663875371e-10,1.821141914028033e-10,3.365036189170411e-10,-14.999999973542904,1.85622255945447e-10
0,3,1,1634,8192,1.0,size,unrestricted,0.26590859305436737,2.9980530474853136e-09,-1.1054866628993097e-08,9.82512672048708e-10,-1.9261358082588656e-10,-1.6518441129566438e-09,-3.2709261576262095e-10,-8.485826647730621e-09,-8.907094928351422e-10,-2.5467421808546174e-09,-9.598893579466596e-09,-9.47127860082429e-10,-14.999999892824711,-2.4201658476248855e-09,-1.1032006184280383e-08,-1.4210768439571992e-09
0,4,1,1634,8192,1.0,size,unrestricted,0.4562840023042016,-2.133620168519318e-10,1.8960916368547438e-10,-1.8513185657528511e-10,-2.121201666044828e-10,-14.999999972262732,-2.25346871134817e-10,2.256820065280396e-10,6.95371890549997e-11,2.1981177381075229e-10,-1.8880480759166368e-10,-2.2687708851652856e-10,-9.032401498101915e-11,2.2623886814028343e-10,-3.8665170302536066e-11,9.375731424326059e-11
0,0,2,414,8192,1.0,size,unrestricted,1.0586075310214953,-14.999999968245426,6.19593079953995e-11,1.7841060279453122e-09,6.992048248109475e-10,2.673647716255398e-10,-1.1549236653880654e-10,-1.3282613240562622e-10,-2.097057683760727e-10,4.2050637739980776e-11,3.5522029455751934e-10,6.438298167800749e-10,-5.653992725544541e-10,9.096048813101084e-10,5.367860821311637e-10,-5.174647023989079e-10
0,1,2,414,8192,1.0,size,unrestricted,0.852604065303471,1.6027392960292354e-10,-4.5764444734948926e-10,-4.092848397976136e-09,1.8003931844459936e-10,5.196398263802616e-10,8.118589576868391e-10,5.973079864027598e-10,8.360721166815014e-10,1.457895600985638e-09,3.4431694178057247e-10,-5.060577595966956e-09,-8.131452222124433e-10,6.438582573176529e-10,-14.999999953292436,1.1568239863764056e-09
0,2,2,414,8192,1.0,size,unrestricted,1.013351988908973,4.95456267010688e-10,4.390867605592833e-10,-1.4716216250792113e-09,1.0995599578141218e-09,2.516704014042439e-10,1.3100497028481995e-09,8.304220613305386e-10,-2.514830162955325e-10,4.27204696316955e-11,-4.4149202405567533e-10,14.99999996112301,4.260990012931741e-09,-1.4577560946266857e-10,1.1551328519814712e-09,-9.198160073427174e-10
0,3,2,414,8192,1.0,size,unrestricted,0.9689576382112891,1.1719467879687147e-08,1.1878628056861315e-09,5.317702327871133e-10,9.67968575297324e-11,8.88156789181039e-09,1.5674604485384186e-09,14.99999990032983,7.526999016418381e-10,3.335819098263225e-10,1.5022657474175578e-09,2.949563283904399e-11,-1.9243374443452986e-09,8.018142907341624e-10,-6.804959716412455e-10,-1.2377336724130383e-08
0,4,2,414,8192,1.0,size,unrestricted,0.8455724657690248,3.5714818107840825e-10,2.8383635032467775e-10,14.999999956094328,-2.67499313840963e-10,-1.3554732389351053e-09,3.529473638546425e-10,2.398051784921525e-09,-7.230510055249014e-10,8.14839376654185e-11,-3.4755003431542006e-10,8.963872134321131e-10,1.3145308782379556e-09,-4.9150253034161446e-09,-8.119333816655126e-10,1.3698528125668751e-09
0,0,0,6144,8192,1.0,size,restricted,0.15213241050669665,-1.0388644032205655e-12,3.971519223679495e-13,-7.971683593792703e-13,-0.07441548120001303,-1.566779393502274,2.579870634116226,1.798716333914406e-13,0.8165592671487443,2.443707391064499,3.0761411109336176,1.4905908042965509e-12,-5.155941529294991e-13,2.3057718121871393,0.09809034836929778,-2.038664561414915
0,1,0,6144,8192,1.0,size,restricted,0.16751304785800056,1.6151840372070311e-13,3.150410942258865,-1.1976450061530985,2.615015114408452,6.10595454678022e-13,0.8241532859697457,3.7233151410965384,0.07161492406696127,-1.0335559936282655e-12,-4.490437815664427e-13,5.364902814254393e-13,1.4070947564971636e-10,0.0023400021286673063,2.1784735672051534,1.2370320165619182
0,2,0,6144,8192,1.0,size,restricted,0.15350848047563845,-0.1200426423953599,-1.4157912322819663,-0.395161888917636,-0.24417674800511685,2.338230108304371,4.043342514315673,0.11718230816805592,0.8608235977066908,2.751493024395976,-1.6482004073106547e-11,-0.3724207089511473,4.095321440433898e-12,1.847117876938597,4.0879919976586114e-11,-0.4942173493153846
0,3,0,6144,8192,1.0,size,restricted,0.15149910731865654,1.156968125212387,1.3709056660968897,1.1236332812198184,-2.1901243530838566e-12,5.311550322913804e-13,-5.262641542960699e-13,2.3976150568114717e-13,-0.4217772520591411,-2.9167943727550317e-13,2.986722691235607,3.544075831777164,-1.50383429754818,2.8920828548086828,2.0426204348372208e-13,1.0099835588484441e-13
0,4,0,6144,8192,1.0,size,restricted,0.15755702072439562,-1.6416376377289512,-2.9016728269855856e-13,3.1870213917213435,-0.9252502971533346,-2.9960706653916917e-13,1.3657315309646503,2.2159575942772944,3.2250124456341185,4.618780794584364e-16,0.3119346465741397,-1.6769231659698893e-13,5.710894137644086e-14,-1.1270112459795053e-13,0.28102959548376527,-1.8464248604493512
0,0,1,1634,8192,1.0,size,restricted,0.23923124189167286,-0.9701583412152501,-0.21318512263370246,0.8434504939970171,-0.12692920288263027,1.0312523835217386,-1.0505217362790922,0.4545417261573224,1.4038678272749452,-1.0486277347108195,-0.8884799446922607,-0.5961761289944875,0.8493293790076208,-0.8758920365553438,1.6568603864303078,1.3762997067080112
0,1,1,1634,8192,1.0,size,restricted,0.30264136275508124,-0.03223583158131144,0.9646622817514936,1.4787024743239843,2.2992982679682057,0.014706316593244347,0.5919529832657763,0.7418436953767639,-0.7362652145145819,2.251166653270712,0.9747736721671943,-0.3621388688813582,0.40803835106277303,2.0267950048389056,0.48037014411005596,-0.7409789029762716
0,2,1,1634,8192,1.0,size,restricted,0.25528373326229764,0.5790405525589372,1.2067253657007717,0.7413318850193829,1.212088123944674,0.9212470406718505,0.5903894964076595,1.4836672270602358,0.21161412998855886,0.3320969120219413,-0.04041829460005209,-0.807366626631033,1.997102689355889,1.8635586875656345,-1.7432903658240024,0.8140704231849465
0,3,1,1634,8192,1.0,size,restricted,0.1146897914325147,1.1609395378538363,-1.0970704385112695,0.8595547505082675,0.25145830501401484,-0.3130717543412922,0.26196188898228073,-1.1491063261927215,-0.019123759725054187,-0.41315480621542383,-1.0161048508214978,-0.043865921700341405,-1.2530290702570557,-0.47878435411155584,-0.9922625449914362,-0.3213824307159757
0,4,1,1634,8192,1.0,size,restricted,0.15113564753327496,-0.4907016343642395,0.9860641250892324,-0.20185787652876805,-0.5081575473092034,-2.159427623488675,-0.529977926215968,1.224783049086916,0.6847069968897308,1.2551300629807751,-0.27241664354176254,-0.8209585522400492,0.07504763059312107,1.5006836664366534,0.351534870575645,0.6900178793722672
0,0,2,414,8192,1.0,size,restricted,0.34131715695960113,-1.2712412706676692,0.3723662983743668,1.6187957881018076,1.0355386515318994,0.7120936096548103,0.293025273661761,0.16760780870509967,0.09710231774625391,0.43476415186568873,0.747882553267195,0.9511570780223926,-0.31940669284188183,1.1625045171290507,1.0204694045323406,-0.28058361754365313
0,1,2,414,8192,1.0,size,restricted,0.2617146153372423,0.3742292496627233,0.061341760694484486,-0.6647297749901762,0.45206041113654855,0.6825603718342289,0.8770650636755847,0.6817031282156054,0.886726569409417,1.135295571851229,0.6088473419957848,-0.8429572481359183,-0.17030684921120115,0.7118861951363568,-1.0117595355545754,0.9552735117905701
0,2,2,414,8192,1.0,size,restricted,0.39693365372268635,0.7094961936450217,0.6905454497840786,-0.33744042125996093,1.0781764756595746,0.6423840190287649,1.1804180842609973,0.9437332314262171,0.24169519389430222,0.45815273150166375,-0.012727004978242551,1.6252436697768557,1.3876606606935669,0.21807861258639732,1.1220798860426675,-0.4077651119303166
0,3,2,414,8192,1.0,size,restricted,0.401833694504369,1.4125681262381518,0.7918002662121081,0.6662172249048337,0.4334359837934632,1.47889652150758,0.9273726271325174,1.6370006085108826,0.6405034360896903,0.5328427631758891,0.8392290370725514,0.327786708674973,-0.25818524095266626,0.6177166802196269,0.24987728045005095,-0.8802947836017655
0,4,2,414,8192,1.0,size,restricted,0.2933894807591293,0.5015457130428868,0.4989734555086732,1.8715642633190062,0.11780356818249504,-0.3483025971834548,0.6862099875667388,1.2761118739036663,-0.08777219658136616,0.5100523627373065,0.15086477953168093,0.8830480768308429,1.028592694063059,-0.78953348522835,-0.11290406766874475,1.032119099911518
0,0,0,6144,8192,inf,equal,unrestricted,0.1733688216696555,1.0874811043873029e-09,-8.788656837629446e-10,1.0752866326843146e-09,-5.1388915009422e-09,-1.6415099221638516e-08,1.3555206817127624e-08,-5.214071208906167e-10,4.210312033174418e-09,1.2985448624966335e-08,14.999998519217325,1.914492272015735e-09,3.7473439162117864e-11,1.3078792098463832e-08,2.3851587091181273e-09,-1.3222183692137048e-06
0,1,0,6144,8192,inf,equal,unrestricted,0.22701666990779623,-1.1239198455426886e-09,4.703282033943551e-08,-2.645212211642373e-08,3.422060937621998e-08,-1.6333143882511337e-09,3.653757451997566e-09,14.99999977892918,6.188255680405181e-10,-3.0376447289521583e-09,-2.3858015844248085e-09,-5.165457339085636e-10,9.986611624217602e-10,1.018306554344621e-09,1.7348869347770413e-08,6.28181502547826e-09
0,2,0,6144,8192,inf,equal,unrestricted,0.250772803311265,-1.7517401416874301e-10,5.2509514438153886e-11,-2.2743851527962351e-10,-1.9448984481389703e-10,1.1734700544627155e-10,14.999999977342267,1.062762581692624e-12,1.1763944436944017e-10,-1.7772563271907542e-10,-1.507554160401138e-10,-2.1137403070211135e-10,-1.0124416037383044e-10,2.216881067588488e-10,-1.2603195903253927e-10,-2.1392144495101674e-10
0,3,0,6144,8192,inf,equal,unrestricted,0.1841221351787404,8.258762149105972e-09,8.979674208534407e-09,5.967724953643169e-09,-4.855958792406635e-09,-2.153389185283556e-09,-4.6657962748606004e-09,-8.054235881792745e-10,-9.809995019175408e-09,1.4123677639622614e-09,3.062032251091855e-08,14.999999826688935,-2.328917194500137e-08,3.0022438008974125e-08,1.6185022538790327e-09,-5.548521344191907e-10
0,4,0,6144,8192,inf,equal,unrestricted,0.17910487269194275,-1.2192761529051905e-08,7.320515070232654e-10,7.5159620798432e-07,-1.020411260814469e-08,4.083087262265878e-10,6.5467333182349485e-09,1.1248318926746093e-08,14.999999088341738,-3.952128219917018e-10,3.45236785689307e-09,1.1352042444681735e-09,1.288445978330093e-09,-1.1171916260840612e-10,2.9543540174204054e-09,-4.502524424573884e-08
0,0,1,1634,8192,inf,equal,unrestricted,0.4010428505288424,-2.5795523985954223e-09,-6.242191321430474e-10,4.632960405271765e-10,-5.914778771509736e-10,7.569053420826916e-10,-1.508912536261702e-08,7.614939725808644e-11,1.2177188401720238e-09,-14.999999935976609,-6.829890707477249e-09,-1.097582487289832e-09,5.86052091672397e-10,-3.0501038823623418e-09,1.842071902516025e-09,1.5882410496900494e-09
0,1,1,1634,8192,inf,equal,unrestricted,0.5343287531660331,-3.833512457382994e-10,4.2881752453548144e-10,8.02340132878122e-10,14.999999812738233,-4.213554547703303e-10,-7.022282822904152e-13,2.8399686030069274e-10,-2.100165370345677e-09,1.4758112169281378e-07,4.443410455712399e-10,-6.505605412574031e-10,2.0342318157429264e-11,6.978806484988071e-09,-4.1070682861067656e-11,-1.7813056669217529e-09
0,2,1,1634,8192,inf,equal,unrestricted,0.5638009670740263,9.127701478709622e-11,2.9028898893978176e-10,7.402936613366866e-11,2.859691388278758e-10,1.825170632367841e-10,2.637463592954284e-11,3.8280482006467263e-10,-1.1913898148608606e-10,-6.70509043303095e-11,-1.9355723513507044e-10,-3.966567663875371e-10,1.821141914028033e-10,3.365036189170411e-10,-14.999999973542904,1.85622255945447e-10
0,3,1,1634,8192,inf,equal,unrestricted,0.26590859305436737,2.9980530474853136e-09,-1.1054866628993097e-08,9.82512672048708e-10,-1.9261358082588656e-10,-1.6518441129566438e-09,-3.2709261576262095e-10,-8.485826647730621e-09,-8.907094928351422e-10,-2.5467421808546174e-09,-9.598893579466596e-09,-9.47127860082429e-10,-14.999999892824711,-2.4201658476248855e-09,-1.1032006184280383e-08,-1.4210768439571992e-09
0,4,1,1634,8192,inf,equal,unrestricted,0.4562840023042016,-2.133620168519318e-10,1.8960916368547438e-10,-1.8513185657528511e-10,-2.121201666044828e-10,-14.999999972262732,-2.25346871134817e-10,2.256820065280396e-10,6.95371890549997e-11,2.1981177381075229e-10,-1.8880480759166368e-10,-2.2687708851652856e-10,-9.032401498101915e-11,2.2623886814028343e-10,-3.8665170302536066e-11,9.375731424326059e-11
0,0,2,414,8192,inf,equal,unrestricted,1.0586075310214953,-14.999999968245426,6.19593079953995e-11,1.7841060279453122e-09,6.992048248109475e-10,2.673647716255398e-10,-1.1549236653880654e-10,-1.3282613240562622e-10,-2.097057683760727e-10,4.2050637739980776e-11,3.5522029455751934e-10,6.438298167800749e-10,-5.653992725544541e-10,9.096048813101084e-10,5.367860821311637e-10,-5.174647023989079e-10
0,1,2,414,8192,inf,equal,unrestricted,0.852604065303471,1.6027392960292354e-10,-4.5764444734948926e-10,-4.092848397976136e-09,1.8003931844459936e-10,5.196398263802616e-10,8.118589576868391e-10,5.973079864027598e-10,8.360721166815014e-10,1.457895600985638e-09,3.4431694178057247e-10,-5.060577595966956e-09,-8.131452222124433e-10,6.438582573176529e-10,-14.999999953292436,1.1568239863764056e-09
0,2,2,414,8192,inf,equal,unrestricted,1.013351988908973,4.95456267010688e-10,4.390867605592833e-10,-1.4716216250792113e-09,1.0995599578141218e-09,2.516704014042439e-10,1.3100497028481995e-09,8.304220613305386e-10,-2.514830162955325e-10,4.27204696316955e-11,-4.4149202405567533e-10,14.99999996112301,4.260990012931741e-09,-1.4577560946266857e-10,1.1551328519814712e-09,-9.198160073427174e-10
0,3,2,414,8192,inf,equal,unrestricted,0.9689576382112891,1.1719467879687147e-08,1.1878628056861315e-09,5.317702327871133e-10,9.67968575297324e-11,8.88156789181039e-09,1.5674604485384186e-09,14.99999990032983,7.526999016418381e-10,3.335819098263225e-10,1.5022657474175578e-09,2.949563283904399e-11,-1.9243374443452986e-09,8.018142907341624e-10,-6.804959716412455e-10,-1.2377336724130383e-08
0,4,2,414,8192,inf,equal,unrestricted,0.8455724657690248,3.5714818107840825e-10,2.8383635032467775e-10,14.999999956094328,-2.67499313840963e-10,-1.3554732389351053e-09,3.529473638546425e-10,2.398051784921525e-09,-7.230510055249014e-10,8.14839376654185e-11,-3.4755003431542006e-10,8.963872134321131e-10,1.3145308782379556e-09,-4.9150253034161446e-09,-8.119333816655126e-10,1.3698528125668751e-09
0,0,0,6144,8192,inf,equal,restricted,0.021079754588155003,0.09062002380437496,0.041707899924669466,0.224926532985407,-0.23815603318287923,-0.21121719242140044,0.35800669321343714,0.06942474781847364,0.184211535786833,0.30245339648550673,0.263172584940572,0.026963242440945157,0.04939881180418026,0.2611386468215906,0.15808586101340813,-0.2390139759104
0,1,0,6144,8192,inf,equal,restricted,0.01920194242009278,-0.019885157739741487,0.36558481448007885,-0.06432903590899869,0.2087717881626377,-0.0384304142025797,0.2113910800417143,0.45703801774812763,0.10464854011281663,-0.006483499305100633,-0.01851043602460829,-0.09336845970633507,0.0642894457534009,0.05895096922573656,0.2855701667776257,0.12858478388247116
0,2,0,6144,8192,inf,equal,restricted,0.018449132620763965,-0.04710741188886492,-0.09135620987994647,0.05496374306221229,-0.16245248945269858,0.19219822350435514,0.5230040466840469,0.09891821848304012,0.09615317307341836,0.33121851616533854,-0.04483190553651672,-0.1569207159804699,0.011533064917009388,0.207681687117015,0.018663408098596363,-0.13203625552262008
0,3,0,6144,8192,inf,equal,restricted,0.018194792425392247,0.17112239697760034,0.2433823647447994,0.29268650578288213,-0.2216854227688725,-0.08038258809143455,0.025114590688788272,0.0822179906141829,-0.09759027254860025,0.16627810564651999,0.2609998966667432,0.1916342626041538,-0.18124419227330568,0.2778364207294828,0.1417104515078296,-0.03931622636763958
0,4,0,6144,8192,inf,equal,restricted,0.02389847195772878,-0.2056750089747445,0.14470297627367942,0.4161126414866619,-0.25282758573125436,0.05299220334089566,0.2922610028807722,0.32197529591514146,0.3033547868691688,0.06413078710318111,0.16155241986261884,-0.0024277478886967963,0.12068926492093497,0.03491267273439235,0.2007122794877216,-0.23276779474476045
0,0,1,1634,8192,inf,equal,restricted,0.11595531972060326,-0.45370938067606564,0.04654757445025462,0.5052508917481181,-0.04706808291136741,0.8458318444213196,-0.6726456902016704,0.3425130432814536,0.7473186437768581,-0.6670351139658658,-0.24559745868600658,-0.2700576625801421,0.36294889996364765,-0.1783769390777752,0.6683148089090438,0.7263746549450816
0,1,1,1634,8192,inf,equal,restricted,0.15357226576411934,0.011678342922197991,0.6388634298086643,0.8922266843527248,1.094063174799652,0.33716230473872955,0.12004973818646257,0.5959408618388738,-0.21025987701342558,0.9602998079479697,0.4686205369981681,-0.28379868952672055,0.3095009852452656,1.251979142648682,0.11814988442724014,-0.49394936523921007
0,2,1,1634,8192,inf,equal,restricted,0.14558062973325703,0.4233403686710652,0.7856747699682086,0.5793749220550284,0.8191468696494747,0.6999570958983126,0.3744492496260052,0.9178131229457478,0.2821826130755359,0.28214207231416755,0.14637310529288933,-0.3000424849848099,1.2203778771663947,1.1508441968255658,-0.8361318921991019,0.5630114214441535
0,3,1,1634,8192,inf,equal,restricted,0.04890137186299269,0.6560124611056806,-0.4881667855563593,0.5821303492261666,0.21397726825071606,0.07590501337853757,0.10705800172687056,-0.502846030326154,0.10946759480293844,-0.19876334160465833,-0.38245120176787806,0.09419884281269329,-0.573573581644944,-0.08686122303461455,-0.46837928119023015,-0.06721707872653074
0,4,1,1634,8192,inf,equal,restricted,0.07193531854456997,-0.24169271741021217,0.6569276441287842,-0.02279781727919319,-0.2291959355979883,-0.8562831456257511,-0.3524664543511158,0.8927859165577018,0.4152890062004629,0.48113946581932787,-0.08669025556338691,-0.2784014152653775,0.057068464830167386,0.9578356943239286,0.15519162496542932,0.22349985034619868
0,0,2,414,8192,inf,equal,restricted,0.2767436028864603,-1.3496458875348303,0.15646371321782682,1.2344499094584953,0.5641641410327756,0.37969064878745745,0.038443523217042315,0.11403355647789606,-0.14270441573655562,0.11959597679293646,0.4180259569994626,0.45889723976481406,-0.5508934882933533,0.7707202898761603,0.5971256729254895,-0.5326846441918357
0,1,2,414,8192,inf,equal,restricted,0.229244168876806,0.1743576674539863,-0.06440441158981641,-0.7049115139235346,0.07662138793046573,0.23680981133200027,0.6584647750722603,0.44268739315595385,0.51387377104994,0.7591654154069926,0.2282186905461584,-1.032196183063706,-0.3595826763115902,0.4343835968650756,-1.1148787669867086,0.5707921482508025
0,2,2,414,8192,inf,equal,restricted,0.2998502878657875,0.4467416373222381,0.38840328592912365,-0.5628613710312997,0.5984863358709722,0.25964093923259923,0.8648163638765816,0.7374169415917226,-0.03224776662633972,0.15809460527457955,-0.2976810955790109,1.0891140482041242,1.0039655057693466,-0.03732430416165486,0.75682596400094,-0.577713576587773
0,3,2,414,8192,inf,equal,restricted,0.32188985913156754,1.0171495302822098,0.5171288409803968,0.4387014450207299,-0.018988596463773103,1.0407540344091875,0.6876142204589256,1.3068622660385654,0.1778697939940992,0.20433822546639543,0.4351774156701351,-0.05113620271283408,-0.4648626506032973,0.3657360410551934,-0.08219157223907614,-1.083807449882706
0,4,2,414,8192,inf,equal,restricted,0.24552899072740686,0.19386895229038736,0.32269185862932803,1.4340953745223481,-0.2820536991104236,-0.6358378918399087,0.43765148010538385,0.9823571875568569,-0.2671259354097408,0.25103685660430425,-0.14694269079403685,0.3504793397279168,0.6871286377962014,-0.9329748246896273,-0.37106012360674867,0.5913279564160522
0,0,0,12288,16384,1.0,size,unrestricted,0.16927363979163132,-7.54716859868224e-10,-9.180486114274243e-11,7.049756783822191e-11,-5.0846552466587985e-11,-2.0226852975569785e-10,7.657865478996809e-10,2.430911602971513e-10,1.6433644317718875e-10,4.00259593378252e-11,4.573169807984887e-11,1.6385780871581172e-10,-2.9034426981098056e-11,14.999999992403446,1.8117893099969374e-09,-7.855471956284336e-10
0,1,0,12288,16384,1.0,size,unrestricted,0.1473056214011438,-4.765794053942022e-09,9.362941942888172e-09,-8.232738337520445e-09,1.0278099844165208e-08,-2.5117608368779226e-09,1.0066969327798552e-09,14.999999900099892,1.0894268966178585e-09,8.527594713094371e-10,1.911390190852446e-09,8.424876252568504e-10,1.5314167651978176e-09,4.3235928583019115e-10,9.583410476777363e-09,1.0224347173275063e-08
0,2,0,12288,16384,1.0,size,unrestricted,0.15274441535335512,2.2485193668402756e-10,-1.288189067875595e-10,-5.126667537958058e-10,2.0102618489302918e-10,4.01482878824854e-09,4.6187491891652903e-10,-8.107079873935571e-10,14.99999994810301,1.6766574494238638e-09,1.2456815000134386e-11,-4.12486074118507e-09,-1.3841242353399766e-10,4.518475070682451e-09,-3.918771537612566e-10,-3.562496562554671e-10
0,3,0,12288,16384,1.0,size,unrestricted,0.12075976563098456,3.75464880587104e-11,-2.65806664495481e-11,3.1746198498733224e-11,-2.172048629526622e-10,3.5842950715229387e-11,-7.212136677018017e-10,1.4498674801713578e-11,-14.999999995338738,2.409995009134633e-10,7.223370276316802e-10,7.015645379360154e-10,5.3069474107689045e-11,8.3265862424973e-11,7.133615014045427e-10,2.936635054707986e-11
0,4,0,12288,16384,1.0,size,unrestricted,0.15026412676998735,-1.2800529336287323e-09,6.275891767567969e-11,14.999999986840672,2.776601049057261e-11,7.003315112050265e-12,5.233406015605494e-09,8.713484968570998e-11,4.788778809773684e-10,-1.0097761958801932e-10,3.322588159045272e-10,-1.1521387275625124e-10,1.9171810406589484e-11,3.1374263420234653e-10,-2.938738348475988e-11,-3.0111474580762637e-10
0,0,1,3272,16384,1.0,size,unrestricted,0.33107521665813755,-3.4739421969271275e-10,6.223571534245468e-10,1.990647863027221e-09,-5.687669204269426e-09,-1.969495890361884e-11,-1.3103433900830647e-08,2.8783282511334726e-09,1.7056357930719778e-08,-14.999999829656115,-2.1644246805604302e-08,-9.944219557276758e-09,-7.72286002787996e-10,-6.970321445564952e-10,1.7642408474572755e-08,3.543645119941987e-08
0,1,1,3272,16384,1.0,size,unrestricted,0.2893214760856445,-5.984917143881303e-10,1.0899790885844593e-09,1.0452507359422914e-09,6.530386271958082e-07,-1.878028159132999e-09,-1.4480361982933458e-09,-1.3436983304098711e-09,-1.8682782189937666e-09,-8.902629335619546e-10,1.8525177852764567e-09,7.577567540033514e-10,2.9267529481551483e-10,2.1113478343186663e-09,3.895207034274673e-07,-14.999998860714946
0,2,1,3272,16384,1.0,size,unrestricted,0.26311665593823125,-1.0515047619944791e-09,-1.05449933205001e-10,1.682664357473592e-10,7.663369161410966e-10,1.5462790089528753e-10,2.5704761597634572e-09,2.1916511088902514e-10,-1.4473349310461939e-09,-2.1686258950168515e-10,4.096852257864136e-10,-14.999999947688854,1.933143475453904e-08,4.797563457460527e-10,-1.2925823276241685e-09,1.656434595701224e-10
0,3,1,3272,16384,1.0,size,unrestricted,0.24382549493951564,-1.40113260853095e-10,-1.5767661691325737e-10,-2.0526625718128812e-10,2.0105127084082862e-10,-4.69089184266726e-11,4.123844844840863e-11,1.9143190418469756e-10,-2.015208178910748e-10,-7.055140608809095e-11,-2.0034933549767567e-10,2.0027625086093917e-10,-14.999999977112694,1.358419340334676e-10,1.3945234009217575e-11,-1.364821853494481e-11
0,4,1,3272,16384,1.0,size,unrestricted,0.18064735092491965,-1.1046163324329604e-10,-3.700959420756627e-10,-14.999999973312304,-7.244040840321421e-10,-2.2584136919670996e-10,1.0430102742683165e-09,2.517615309891734e-10,-2.1672763462277893e-10,8.759921661865753e-11,3.8524349072958477e-10,-4.479925684333357e-10,-2.8377291230662445e-10,1.774982351037199e-10,1.718327474792699e-10,-4.916044176968363e-11
0,0,2,824,16384,1.0,size,unrestricted,0.37804817431320853,-8.401367178606243e-10,-1.0135008497043662e-10,1.2688952098634127e-10,14.999999993495571,-7.194594596669711e-12,-9.810836039928565e-11,6.034445486966811e-12,-2.2191424154458363e-10,7.611037719493842e-11,-2.0897547204815464e-10,1.6228399262966075e-10,-6.861841497598843e-11,6.093785733096939e-10,1.0043580640775466e-09,-2.5090839249898364e-10
0,1,2,824,16384,1.0,size,unrestricted,0.3790866515535291,-8.515539362870641e-11,-4.5932191766117457e-10,1.0666674227605476e-11,-4.98537208095586e-10,1.634870449452387e-10,1.4255804586913774e-11,1.3913330421330787e-10,8.12252310662243e-11,14.999999991920603,7.911503290819493e-10,-3.843381601344024e-10,-5.849231763831804e-10,3.337665479055758e-10,-1.0760924776883907e-09,-5.937953702027423e-11
0,2,2,824,16384,1.0,size,unrestricted,0.6208505820176675,14.999999918173009,-1.5406150836554518e-10,-9.627750090543365e-10,8.810196106378641e-10,2.2381844511775832e-10,1.983873147412466e-08,2.0666783978116867e-09,-2.9215054228742865e-10,3.6977094470778e-10,-7.112299336267978e-10,2.4881517776775746e-09,1.394979862514785e-09,9.337570033620785e-10,3.487146555873844e-10,-9.496254771135885e-10
0,3,2,824,16384,1.0,size,unrestricted,0.8954173756498847,6.396126413473237e-10,3.0070047764777985e-11,-1.7132659354082477e-11,-6.704471086688577e-13,9.750491337427012e-11,1.1808063367622738e-10,14.99999991398797,5.4481885479979736e-11,2.1046918381750575e-10,3.272743425525123e-10,1.417496284063171e-10,-3.037054787762683e-10,1.4270483714656798e-10,5.6706540705572665e-11,-7.480389160402151e-08
0,4,2,824,16384,1.0,size,unrestricted,0.4919870533318406,9.794378497202604e-10,3.512547844102609e-09,1.551301838911015e-08,-6.346389770162949e-10,5.052438880293497e-10,1.6454300419821034e-09,2.089186194222499e-09,-1.0710570892223142e-09,1.656878549889604e-10,3.584934040608058e-10,4.925875694551381e-10,14.999999921513242,-1.67091410557146e-09,-5.941006522251439e-10,3.390999893376065e-09
0,0,0,12288,16384,1.0,size,restricted,0.11453367200235746,-1.11074560525709,4.216706825778541e-12,0.6628360451009062,5.818419809416441e-13,-0.3215747027317146,2.1318917436363254,1.4535584606036485,1.2401093557102743,0.3586361689798238,0.27843043479350305,1.012818421151256,-2.9793693794925844e-12,2.7859131625471716,2.5015900000860922,-1.1418958991588946
0,1,0,12288,16384,1.0,size,restricted,0.10445170007068749,-0.42123578760945557,2.3092288946391277,-0.7297467924244935,2.0306665611076693,-5.093430382790143e-12,0.3431368006131482,3.0365558167036264,0.4770750892050315,0.1998055298399164,0.662822278407011,0.08033021258080635,0.5218388547629116,5.045801550595696e-12,2.1906780543834627,1.9968793278006196
0,2,0,12288,16384,1.0,size,restricted,0.08349724886663257,0.6602056235312832,0.46188269315648944,0.03271223179058512,0.77545517381035,2.3794470618278556,1.0401691764306182,-0.10032209735326693,3.1504294084623936,1.6414225428464364,0.4902772904485794,-1.2855228380058468,0.3658773758668548,2.382949278742598,0.1786722540933107,0.054654951921324614
0,3,0,12288,16384,1.0,size,restricted,0.08717181993137156,0.43219504381263796,1.9717528925146544e-13,0.46075710373349776,-0.6330821343150855,0.4161218706973188,-1.252309824050313,0.07359625814110952,-1.5899820597790546,1.6879578713037926,2.113726124965209,2.066450738503185,0.7418951527191038,0.9682265478676083,2.2473183393873812,0.3163809306362481
0,4,0,12288,16384,1.0,size,restricted,0.09504756692351461,-1.3381732059370406,0.6338940229806785,3.0094660595058116,0.39642107570390245,0.25542927351394196,2.8979390951035637,0.8300850233825133,1.8071294090145402,3.3033887607309225e-14,1.44412804692601,-4.729104294076421e-12,0.39079408960536743,1.464531611720491,0.051383816546673435,-0.4806252700262096
0,0,1,3272,16384,1.0,size,restricted,0.13259047491973858,0.16954437722683036,0.522076165014104,0.7691955393884579,-0.28885832212798707,0.28854459779244856,-0.4908623039603145,0.9154529266724906,1.3059037914762608,-0.9289536893000341,-0.6524353046251263,-0.5270806513863266,0.14497481333423548,0.14742704814088922,1.3203715009563282,1.4218607294688532
0,1,1,3272,16384,1.0,size,restricted,0.13091294734366213,0.1624436086376012,0.7531538921302781,1.3883800883012019,1.5981449870858186,-0.24284399516473587,-0.04537838598670221,-0.06544226752078347,-0.1946207603461688,0.11016544940970446,0.8878696402737535,0.5204033835859023,0.48808096337019274,1.1739285512930595,1.5861524155396747,-0.9426055344493904
0,2,1,3272,16384,1.0,size,restricted,0.10350783370122642,-0.4765922441762836,0.30741824225499026,0.6547229619167618,1.0260133188337814,0.5228845565895959,1.5377098668105469,0.6403787653680947,-0.41935735767370386,0.13714856390865085,0.7639315847536673,-1.086256068083189,1.6276603522165436,0.8675162070592138,-0.44544106727048105,0.5325309013254417
0,3,1,3272,16384,1.0,size,restricted,0.06708655859468336,-0.03288215640292197,-0.39157001615755854,-0.21524412173901314,0.8407871580211922,0.2328964213184015,-0.6047089693730188,1.0459205492169166,-0.2640521981070313,0.16697486525339356,-0.2586175420945023,0.9732556595434968,-1.2363126537435436,1.0752317200702781,0.38678465626369396,-0.6586963472431088
0,4,1,3272,16384,1.0,size,restricted,0.05316804817757259,0.07876510681188927,-0.22286349940133424,-1.2367438600367897,-0.9158786835946395,-0.06993533114718188,1.6005881374274626,0.7451137589801516,0.08990435619729986,0.4685181953616088,0.94820476738723,-0.5032041454465622,-0.12446186606469627,0.6143165293927326,0.6441157871991244,0.22186424719062478
0,0,2,824,16384,1.0,size,restricted,0.12100190840705721,-0.4476505697484389,0.009116252148445046,0.7418067074246194,1.1332411995914977,0.27056535472301974,0.025298607828436695,0.34010802270412993,-0.16114599981447741,0.5941810293733515,-0.2637650528150883,0.7038216376991415,0.089626780794763,1.068128738988217,1.0557209945621038,-0.2755292699109595
0,1,2,824,16384,1.0,size,restricted,0.11737282847502693,0.005922240121641227,-0.3639792931879868,0.36412956393598966,-0.4293454856330564,0.6191158794089926,0.38492148407374555,0.6532463934617116,0.5789338819921681,1.0605331504060274,0.9207682374864601,-0.2693464466261707,-0.29964492046149216,0.7979522812387346,-0.3789012353718113,0.10338610770902597
0,2,2,824,16384,1.0,size,restricted,0.1978224783260863,1.2930023356181135,0.35075993504912384,0.03320382587523443,0.6863676975284063,0.4110824997116693,1.3365429218341969,1.0097299680448866,0.29421796577405335,0.5278251470369822,0.017173062969417577,0.9990404933186229,0.8179386435219176,0.6794822559116636,0.47495649159348174,-0.08651129714510589
0,3,2,824,16384,1.0,size,restricted,0.2529931666309341,1.0728918115326913,0.46540758622612866,0.33215571424050755,0.347122704007721,0.5068388210183978,0.5753835185589521,1.4212468314744549,0.49767848316653174,0.7070177763126446,0.7879362929876199,0.5439993249593614,-0.1613634119465023,0.5623447523218794,0.44125500478905716,-0.8060618132560119
0,4,2,824,16384,1.0,size,restricted,0.1664484018089549,0.5509986857100578,1.0632806461479922,1.2926566720346213,0.17276362706172374,0.47591591328435223,0.8450994628898272,0.9278482171517579,0.06641974576595408,0.44846718594958696,0.4168710751934326,0.4656546505269289,1.3023634103957435,-0.14272086938369147,0.14556189008941423,0.9446123821978881
0,0,0,12288,16384,inf,equal,unrestricted,0.16927363979163132,-7.54716859868224e-10,-9.180486114274243e-11,7.049756783822191e-11,-5.0846552466587985e-11,-2.0226852975569785e-10,7.657865478996809e-10,2.430911602971513e-10,1.6433644317718875e-10,4.00259593378252e-11,4.573169807984887e-11,1.6385780871581172e-10,-2.9034426981098056e-11,14.999999992403446,1.8117893099969374e-09,-7.855471956284336e-10
0,1,0,12288,16384,inf,equal,unrestricted,0.1473056214011438,-4.765794053942022e-09,9.362941942888172e-09,-8.232738337520445e-09,1.0278099844165208e-08,-2.5117608368779226e-09,1.0066969327798552e-09,14.999999900099892,1.0894268966178585e-09,8.527594713094371e-10,1.911390190852446e-09,8.424876252568504e-10,1.5314167651978176e-09,4.3235928583019115e-10,9.583410476777363e-09,1.0224347173275063e-08
0,2,0,12288,16384,inf,equal,unrestricted,0.15274441535335512,2.2485193668402756e-10,-1.288189067875595e-10,-5.126667537958058e-10,2.0102618489302918e-10,4.01482878824854e-09,4.6187491891652903e-10,-8.107079873935571e-10,14.99999994810301,1.6766574494238638e-09,1.2456815000134386e-11,-4.12486074118507e-09,-1.3841242353399766e-10,4.518475070682451e-09,-3.918771537612566e-10,-3.562496562554671e-10
0,3,0,12288,16384,inf,equal,unrestricted,0.12075976563098456,3.75464880587104e-11,-2.65806664495481e-11,3.1746198498733224e-11,-2.172048629526622e-10,3.5842950715229387e-11,-7.212136677018017e-10,1.4498674801713578e-11,-14.999999995338738,2.409995009134633e-10,7.223370276316802e-10,7.015645379360154e-10,5.3069474107689045e-11,8.3265862424973e-11,7.133615014045427e-10,2.936635054707986e-11
0,4,0,12288,16384,inf,equal,unrestricted,0.15026412676998735,-1.2800529336287323e-09,6.275891767567969e-11,14.999999986840672,2.776601049057261e-11,7.003315112050265e-12,5.233406015605494e-09,8.713484968570998e-11,4.788778809773684e-10,-1.0097761958801932e-10,3.322588159045272e-10,-1.1521387275625124e-10,1.9171810406589484e-11,3.1374263420234653e-10,-2.938738348475988e-11,-3.0111474580762637e-10
0,0,1,3272,16384,inf,equal,unrestricted,0.33107521665813755,-3.4739421969271275e-10,6.223571534245468e-10,1.990647863027221e-09,-5.687669204269426e-09,-1.969495890361884e-11,-1.3103433900830647e-08,2.8783282511334726e-09,1.7056357930719778e-08,-14.999999829656115,-2.1644246805604302e-08,-9.944219557276758e-09,-7.72286002787996e-10,-6.970321445564952e-10,1.7642408474572755e-08,3.543645119941987e-08
0,1,1,3272,16384,inf,equal,unrestricted,0.2893214760856445,-5.984917143881303e-10,1.0899790885844593e-09,1.0452507359422914e-09,6.530386271958082e-07,-1.878028159132999e-09,-1.4480361982933458e-09,-1.3436983304098711e-09,-1.8682782189937666e-09,-8.902629335619546e-10,1.8525177852764567e-09,7.577567540033514e-10,2.9267529481551483e-10,2.1113478343186663e-09,3.895207034274673e-07,-14.999998860714946
0,2,1,3272,16384,inf,equal,unrestricted,0.26311665593823125,-1.0515047619944791e-09,-1.05449933205001e-10,1.682664357473592e-10,7.663369161410966e-10,1.5462790089528753e-10,2.5704761597634572e-09,2.1916511088902514e-10,-1.4473349310461939e-09,-2.1686258950168515e-10,4.096852257864136e-10,-14.999999947688854,1.933143475453904e-08,4.797563457460527e-10,-1.2925823276241685e-09,1.656434595701224e-10
0,3,1,3272,16384,inf,equal,unrestricted,0.24382549493951564,-1.40113260853095e-10,-1.5767661691325737e-10,-2.0526625718128812e-10,2.0105127084082862e-10,-4.69089184266726e-11,4.123844844840863e-11,1.9143190418469756e-10,-2.015208178910748e-10,-7.055140608809095e-11,-2.0034933549767567e-10,2.0027625086093917e-10,-14.999999977112694,1.358419340334676e-10,1.3945234009217575e-11,-1.364821853494481e-11
0,4,1,3272,16384,inf,equal,unrestricted,0.18064735092491965,-1.1046163324329604e-10,-3.700959420756627e-10,-14.999999973312304,-7.244040840321421e-10,-2.2584136919670996e-10,1.0430102742683165e-09,2.517615309891734e-10,-2.1672763462277893e-10,8.759921661865753e-11,3.8524349072958477e-10,-4.479925684333357e-10,-2.8377291230662445e-10,1.774982351037199e-10,1.718327474792699e-10,-4.916044176968363e-11
0,0,2,824,16384,inf,equal,unrestricted,0.37804817431320853,-8.401367178606243e-10,-1.0135008497043662e-10,1.2688952098634127e-10,14.999999993495571,-7.194594596669711e-12,-9.810836039928565e-11,6.034445486966811e-12,-2.2191424154458363e-10,7.611037719493842e-11,-2.0897547204815464e-10,1.6228399262966075e-10,-6.861841497598843e-11,6.093785733096939e-10,1.0043580640775466e-09,-2.5090839249898364e-10
0,1,2,824,16384,inf,equal,unrestricted,0.3790866515535291,-8.515539362870641e-11,-4.5932191766117457e-10,1.0666674227605476e-11,-4.98537208095586e-10,1.634870449452387e-10,1.4255804586913774e-11,1.3913330421330787e-10,8.12252310662243e-11,14.999999991920603,7.911503290819493e-10,-3.843381601344024e-10,-5.849231763831804e-10,3.337665479055758e-10,-1.0760924776883907e-09,-5.937953702027423e-11
0,2,2,824,16384,inf,equal,unrestricted,0.6208505820176675,14.999999918173009,-1.5406150836554518e-10,-9.627750090543365e-10,8.810196106378641e-10,2.2381844511775832e-10,1.983873147412466e-08,2.0666783978116867e-09,-2.9215054228742865e-10,3.6977094470778e-10,-7.112299336267978e-10,2.4881517776775746e-09,1.394979862514785e-09,9.337570033620785e-10,3.487146555873844e-10,-9.496254771135885e-10
0,3,2,824,16384,inf,equal,unrestricted,0.8954173756498847,6.396126413473237e-10,3.0070047764777985e-11,-1.7132659354082477e-11,-6.704471086688577e-13,9.750491337427012e-11,1.1808063367622738e-10,14.99999991398797,5.4481885479979736e-11,2.1046918381750575e-10,3.272743425525123e-10,1.417496284063171e-10,-3.037054787762683e-10,1.4270483714656798e-10,5.6706540705572665e-11,-7.480389160402151e-08
0,4,2,824,16384,inf,equal,unrestricted,0.4919870533318406,9.794378497202604e-10,3.512547844102609e-09,1.551301838911015e-08,-6.346389770162949e-10,5.052438880293497e-10,1.6454300419821034e-09,2.089186194222499e-09,-1.0710570892223142e-09,1.656878549889604e-10,3.584934040608058e-10,4.925875694551381e-10,14.999999921513242,-1.67091410557146e-09,-5.941006522251439e-10,3.390999893376065e-09
0,0,0,12288,16384,inf,equal,restricted,0.010949536496652708,-0.04351169922787796,0.01362837406349739,0.14780060343138443,0.06067730753826853,0.005238040620297251,0.2333248150556181,0.23053333355125677,0.12729139992802113,0.13475112293000818,-0.008019194206071488,0.09607742286375613,0.007731719612525192,0.2711388699987128,0.2240444587149816,-0.09120977381547873
0,1,0,12288,16384,inf,equal,restricted,0.00973045979033141,-0.019304013488825135,0.18316537851155903,0.009983148644729883,0.2095100552995045,0.013582877798856658,0.1490650333741901,0.3151781783913179,0.10263792253294998,0.12502215560795926,0.022903488684930993,0.05858487189700789,0.07018049103520904,0.11339041028942216,0.20644148757844302,0.14827317305855414
0,2,0,12288,16384,inf,equal,restricted,0.007127892750443755,0.08059344176458637,0.05977428906961178,0.0848066369459515,0.10291413944139172,0.2071608969545267,0.16026153655640907,0.10314482641007035,0.25465050800994843,0.1894422766738393,-0.02409208333380203,-0.092227902348663,0.014093855131233922,0.254144878885493,0.06373094466695083,-0.00522154304065675
0,3,0,12288,16384,inf,equal,restricted,0.0067187017881844896,0.10305312796305646,0.03555305841107154,0.14629854957110394,-0.019244692116991584,0.11056003016633673,-0.007057551467534212,0.1734148201593865,-0.08216492126837013,0.1986046939901724,0.09169267920029081,0.15885750691607975,0.0681921262410633,0.1690123750134325,0.20168723286990034,0.055977066856104304
0,4,0,12288,16384,inf,equal,restricted,0.008712748566620509,-0.0659294581571044,0.093915881008693,0.2994462682878204,0.09762027064262474,0.08278937725012325,0.2924441237893764,0.1846176947616802,0.15059181629281163,0.0757219385075423,0.05283834042971421,-0.018161076359573532,0.03026367968908434,0.18157721155325865,0.06863399221882892,-0.05141752016551957
0,0,1,3272,16384,inf,equal,restricted,0.07127939971023188,0.13115699849792722,0.23982847198528656,0.45914973194619024,-0.07231445262518248,0.26066835270919775,-0.3454435015246402,0.6867801614160047,0.784849578004985,-0.5052412486785507,-0.31729406342609073,-0.15507783025976077,-0.045387208950434736,0.22882100402618633,0.805212915248843,0.6298880919041653
0,1,1,3272,16384,inf,equal,restricted,0.08031194890520597,0.08900821306605114,0.3390557341497795,0.7527639848534171,1.075710135455161,0.031501178218940266,-0.14840850868186137,0.10550058957647543,-0.038558872223913236,0.10798575745282536,0.48470687784176403,0.3627900812321128,0.23943771806305622,0.7775443603917691,0.9987806950241227,-0.6952987737306436
0,2,1,3272,16384,inf,equal,restricted,0.056530227493595146,-0.3034205634307312,0.1699357885587942,0.41752269278496484,0.766732694659066,0.44557637990331006,0.7507736730017847,0.46981448515490226,-0.13036626661075162,0.18986185250499912,0.40033237640197505,-0.5193459971587566,0.9512223891312883,0.529043224928062,-0.26634566477709015,0.10925676696697842
0,3,1,3272,16384,inf,equal,restricted,0.038231638206364445,0.07163814408109707,-0.09903880068288777,-0.01693902332240447,0.6760407780577945,0.2571672973688658,-0.26720361257081704,0.7827687172933065,-0.03827427546245995,0.23000979431730148,-0.023865791854603472,0.7426281828780529,-0.6896886467343898,0.8075903570089489,0.3652679086554264,-0.29920271735497356
0,4,1,3272,16384,inf,equal,restricted,0.02999107002721138,0.029436213853040398,-0.1336649060050023,-0.7198636507622641,-0.4394812046045896,0.03395392841152147,0.933280827413281,0.5555275781334126,0.1749677915075607,0.3553437420870239,0.5247530834581596,-0.17776641852028524,-0.13940109399026485,0.40374251453439003,0.5406900676169317,-0.03050698307161457
0,0,2,824,16384,inf,equal,restricted,0.11755928363114636,-0.5783444322416377,-0.28492334855907,0.4796011199113946,0.8908391317446818,0.08940428925435445,-0.14678169820739081,0.23716829433960757,-0.37092091662060195,0.3951709490406032,-0.553485495692594,0.46228911862787425,-0.19345561242938247,0.894395478366374,0.7826528057374654,-0.49395169593846644
0,1,2,824,16384,inf,equal,restricted,0.11951324343820525,-0.10968764123771026,-0.5658479625032677,0.2252599071852861,-0.6137949422105032,0.4364267931930698,0.18345477520303305,0.4690577620778536,0.2656438461527921,0.8581791671879467,0.6064413102280963,-0.4305251976606074,-0.5475788735492713,0.6418030276105603,-0.5513553653121038,-0.18057041164365123
0,2,2,824,16384,inf,equal,restricted,0.16512873566673567,1.0957216529234035,0.03836787566075654,-0.21414371153659606,0.43726630898343943,0.19189092718276124,1.0771309814099228,0.8127249067524198,-0.032004316703466526,0.33017980975770633,-0.3307620852987452,0.729393596937947,0.5040666575039671,0.4964683716716033,0.21831806805184384,-0.36186602254959127
0,3,2,824,16384,inf,equal,restricted,0.226087171861971,0.8790410689512036,0.15485551904791803,0.1214962526369465,0.09346966124515158,0.3209230427839488,0.34292518488158824,1.225011252142046,0.1518217366686263,0.5102228782001808,0.41341335359900544,0.31413596035442054,-0.44315648358056364,0.40560258791378334,0.16709062231230123,-1.039855727650241
0,4,2,824,16384,inf,equal,restricted,0.13154236829945132,0.33976483256593576,0.7948195000416677,1.0184199677121466,-0.09443556537251199,0.28827261613762,0.5994054480299023,0.7111896561233789,-0.2632984918337538,0.20139528377444016,0.09235357910977567,0.183119773249883,0.9733965299632749,-0.35900072610814693,-0.13813738280212,0.6384035005477388


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/1/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,6.161930736239006,0.30974351573748654,0.8890084648321339,2.7712218523820162,2.7712218531741635
0,1,12,64,1.0,size,12.176631040739727,0.6194870314749731,0.6567008280290191,5.46882848889489,5.468828497881772
0,2,4,64,1.0,size,17.00751502774378,1.0729830131446736,0.5585160678689882,7.430774500727215,6.945797082715923
0,0,48,64,inf,equal,6.161930736239006,0.30974351573748654,0.9559244496755177,2.7712218523820162,1.745464750836995
0,1,12,64,inf,equal,12.176631040739727,0.6194870314749731,1.3179337916613336,5.46882848889489,4.375100463250631
0,2,4,64,inf,equal,17.00751502774378,1.0729830131446736,2.1501645461692633,7.430774500727215,6.628845223435962
0,0,96,128,1.0,size,4.325801838951166,0.21902174040653885,0.8676262731140743,1.9438791790690442,1.9438791810303642
0,1,24,128,1.0,size,8.414877574286335,0.4380434808130777,0.7033599678091701,3.7693953063300896,3.7693953172489936
0,2,8,128,1.0,size,11.668631532348812,0.7587135646925732,0.6339328580908375,5.075602201481833,4.565770199907223
0,0,96,128,inf,equal,4.325801838951166,0.21902174040653885,0.9401653687246423,1.9438791790690442,1.2261221490907859
0,1,24,128,inf,equal,8.414877574286335,0.4380434808130777,1.184584530768474,3.7693953063300896,2.5634521247186384
0,2,8,128,inf,equal,11.668631532348812,0.7587135646925732,1.5614000618080768,5.075602201481833,4.021174135574445
0,0,192,256,1.0,size,2.7839339459785606,0.15487175786874327,0.8661266146509486,1.237095215120537,1.237095216703254
0,1,49,256,1.0,size,6.950726774794084,0.3065665751841925,0.7511764949105325,3.16879681221285,3.0684019612745805
0,2,15,256,1.0,size,9.03342486631112,0.5540860454230366,0.698750936295846,3.9626263877325236,3.2344464115613425
0,0,192,256,inf,equal,2.7839339459785606,0.15487175786874327,0.927193496736735,1.237095215120537,0.673620252619422
0,1,49,256,inf,equal,6.950726774794084,0.3065665751841925,1.0789129799982962,3.16879681221285,1.491824896047487
0,2,15,256,inf,equal,9.03342486631112,0.5540860454230366,1.2891184169614724,3.9626263877325236,2.6060570698251238
0,0,384,512,1.0,size,1.8192777218304506,0.10951087020326943,0.8214240910853552,0.8001279907119558,0.77157272552856
0,1,100,512,1.0,size,4.349886070131117,0.21459660262893474,0.7409845836823787,1.9603464324366235,1.71048864847792
0,2,28,512,1.0,size,7.591871510106426,0.4055494591110793,0.7015147578707254,3.3903862959421334,2.467058404337401
0,0,384,512,inf,equal,1.8192777218304506,0.10951087020326943,0.8766728631276518,0.8001279907119558,0.34219319958446615
0,1,100,512,inf,equal,4.349886070131117,0.21459660262893474,1.0576091844886388,1.9603464324366235,0.8808077915831036
0,2,28,512,inf,equal,7.591871510106426,0.4055494591110793,1.2905367907471026,3.3903862959421334,2.1243944420484127
0,0,768,1024,1.0,size,1.3131876914689034,0.07743587893437164,0.7795247108895899,0.57915796680008,0.5594993574412246
0,1,202,1024,1.0,size,2.6451039676499524,0.15098964271718057,0.722941024966295,1.1715623411077956,0.8709081339347053
0,2,54,1024,1.0,size,4.926398574067153,0.29202898720871845,0.694170824732702,2.171170299824858,1.283181209563296
0,0,768,1024,inf,equal,1.3131876914689034,0.07743587893437164,0.8109244869071238,0.57915796680008,0.20133574455037925
0,1,202,1024,inf,equal,2.6451039676499524,0.15098964271718057,0.9556042925022293,1.1715623411077956,0.4357813874735794
0,2,54,1024,inf,equal,4.926398574067153,0.29202898720871845,1.1345399502359284,2.171170299824858,1.1054691682878939
0,0,1536,2048,1.0,size,1.075345184397378,0.05475543510163471,0.7414158583082041,0.48291715709705435,0.4304011627912458
0,1,406,2048,1.0,size,1.8282838748297907,0.10650250564813146,0.7015092850435853,0.8076394317667639,0.546006377139746
0,2,106,2048,1.0,size,3.191616876939045,0.208434646243384,0.6808589483332897,1.3873737922261387,0.6672676940635273
0,0,1536,2048,inf,equal,1.075345184397378,0.05475543510163471,0.7584470427780733,0.48291715709705435,0.09456410823373951
0,1,406,2048,inf,equal,1.8282838748297907,0.10650250564813146,0.8924840776763405,0.8076394317667639,0.2862355298243374
0,2,106,2048,inf,equal,3.191616876939045,0.208434646243384,0.9213850380633943,1.3873737922261387,0.5069515095536599
0,0,3072,4096,1.0,size,0.6700204826075102,0.03871793946718582,0.7196703016078618,0.2962923018365693,0.2447564467213557
0,1,815,4096,1.0,size,1.316993914513533,0.0751699113051862,0.6915071998844886,0.5833270459515802,0.3047370023875634
0,2,209,4096,1.0,size,2.6572075443086725,0.14843957393495466,0.6767417668955623,1.1801641982193816,0.4623057667708343
0,0,3072,4096,inf,equal,0.6700204826075102,0.03871793946718582,0.7230201795230459,0.2962923018365693,0.04220616583577686
0,1,815,4096,inf,equal,1.316993914513533,0.0751699113051862,0.8326166686188633,0.5833270459515802,0.16029914185582533
0,2,209,4096,inf,equal,2.6572075443086725,0.14843957393495466,0.9260946007281908,1.1801641982193816,0.4016851857365188
0,0,6144,8192,1.0,size,0.4605095562053947,0.027377717550817356,0.7009710315003377,0.20287706055187998,0.15644201337667757
0,1,1634,8192,1.0,size,0.9947221768919318,0.053088055220471726,0.6810826490779816,0.44427303322549416,0.2125963553749683
0,2,414,8192,1.0,size,2.10657442819107,0.10546847625268425,0.6705645990141047,0.9478187378428506,0.3390377202566056
0,0,6144,8192,inf,equal,0.4605095562053947,0.027377717550817356,0.703561949683949,0.20287706055187998,0.020164818802426553
0,1,1634,8192,inf,equal,0.9947221768919318,0.053088055220471726,0.795098243695882,0.44427303322549416,0.10718898112510847
0,2,414,8192,inf,equal,2.10657442819107,0.10546847625268425,0.8735286710621174,0.9478187378428506,0.2746513818976057
0,0,12288,16384,1.0,size,0.3348569670460267,0.01935896973359291,0.6879139745311817,0.14806951378942043,0.09694040155891274
0,1,3272,16384,1.0,size,0.5982264203724572,0.037515971276938925,0.6738599264271479,0.26159723890928965,0.09745317254737662
0,2,824,16384,1.0,size,1.2556724725528503,0.07475826890319909,0.6663951504942978,0.5530779673732261,0.1711277567296119
0,0,12288,16384,inf,equal,0.3348569670460267,0.01935896973359291,0.6934268756662231,0.14806951378942043,0.008647867878446572
0,1,3272,16384,inf,equal,0.5982264203724572,0.037515971276938925,0.7638653792524144,0.26159723890928965,0.05526885686852177
0,2,824,16384,inf,equal,1.2556724725528503,0.07475826890319909,0.8181709804548313,0.5530779673732261,0.1519661605795019


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/2/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0.1, "low": -1, "high": 1}

==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/2/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,,,64,1.0,size,unrestricted,,0.4928991332654164,-0.06253780715472756,0.18392364368523753,-0.5933006425271627,2.4999528275357137,-0.31766692079268194,0.8229762666714947,0.8432352960702226,1.2454602926884977,0.31947511790684796,-0.33378979892953664,0.9601173088304755,0.27480607644045607,-0.10249926985267832,0.9356969553639427,0.29800690156805654
0,0,48,64,1.0,size,unrestricted,,0.44424970874152653,0.0871797596067766,1.007006758955626,0.09772573522202195,2.9734948978106517,-0.7804825194757284,0.6525631389622941,1.5755343649217366,1.9886999543012147,1.0291483285126295,-0.1807160999148405,1.2346316587293338,0.6714806552402469,-0.535606340117192,1.8383042337333626,0.13100735665742522
0,1,12,64,1.0,size,unrestricted,,0.07050084602558233,-1.5428041266614954,-1.660518225648316,-4.517979714536794,2.3132182080729455,-2.8064930389990004e-09,3.2386813457657666e-08,-3.635550011594721e-09,-2.6096070703113126e-08,-1.779239064921311,-2.8212965151985205e-09,9.06957296794105e-09,-2.3239996628698454,0.8622408749538518,2.734536975991369e-09,-7.128732224252209e-11
0,2,4,64,1.0,size,unrestricted,,0.00037669531474922963,5.280994213410954e-06,-0.6153394915306005,-5.977031985067865e-06,9.487914826715621e-06,4.634257779714914e-06,3.8169336666288003,-1.4524420296769864e-06,8.535624414431702e-06,10.567483745580523,2.6270375212319473e-06,-1.3845903138813202e-05,3.5586071690575866e-06,5.1825684997286215e-06,1.3649444530488984e-06,-1.8876985455368065e-05
0,,,64,1.0,size,restricted,0,0.49289913326541634,-0.06253780582131316,0.18392364360936506,-0.5933006424413734,2.499952824952541,-0.31766692040116995,0.8229762660560874,0.8432352956520283,1.2454602907346815,0.3194751177538356,-0.3337897987855731,0.9601173089396594,0.27480607527020007,-0.10249927011757858,0.9356969542190885,0.29800690011429753
0,,,64,1.0,size,restricted,1,0.4928991332654164,-0.06253780705501527,0.1839236434685631,-0.5933006427643885,2.499952826784467,-0.31766692048508904,0.8229762658641471,0.8432352960715285,1.2454602924761136,0.3194751180141445,-0.33378979877632614,0.960117309101853,0.2748060763426397,-0.1024992703326429,0.9356969549309898,0.29800690080626824
0,,,64,1.0,size,restricted,2,0.49289913326541634,-0.06253780614158493,0.18392364382281193,-0.5933006428169147,2.499952826541218,-0.3176669206693368,0.8229762665725947,0.8432352961470623,1.2454602916124287,0.31947511801691975,-0.3337897988324461,0.9601173093230476,0.27480607556858255,-0.10249927008846298,0.9356969550548788,0.29800690053383583
0,,,64,inf,equal,unrestricted,,0.500535246797326,0.18773718870686082,0.3280342946228138,-0.506824670823947,2.201029776035317,-0.23629938833811945,0.9220112194889388,0.7789361612243213,0.887760333713219,0.0854032590088821,-0.5283708477031296,1.1300526251588339,0.0947851668626464,-0.05791099929304413,0.8274633988257781,0.5114075596922382
0,0,48,64,inf,equal,unrestricted,,0.44424970874152653,0.0871797596067766,1.007006758955626,0.09772573522202195,2.9734948978106517,-0.7804825194757284,0.6525631389622941,1.5755343649217366,1.9886999543012147,1.0291483285126295,-0.1807160999148405,1.2346316587293338,0.6714806552402469,-0.535606340117192,1.8383042337333626,0.13100735665742522
0,1,12,64,inf,equal,unrestricted,,0.07050084602558233,-1.5428041266614954,-1.660518225648316,-4.517979714536794,2.3132182080729455,-2.8064930389990004e-09,3.2386813457657666e-08,-3.635550011594721e-09,-2.6096070703113126e-08,-1.779239064921311,-2.8212965151985205e-09,9.06957296794105e-09,-2.3239996628698454,0.8622408749538518,2.734536975991369e-09,-7.128732224252209e-11
0,2,4,64,inf,equal,unrestricted,,0.00037669531474922963,5.280994213410954e-06,-0.6153394915306005,-5.977031985067865e-06,9.487914826715621e-06,4.634257779714914e-06,3.8169336666288003,-1.4524420296769864e-06,8.535624414431702e-06,10.567483745580523,2.6270375212319473e-06,-1.3845903138813202e-05,3.5586071690575866e-06,5.1825684997286215e-06,1.3649444530488984e-06,-1.8876985455368065e-05
0,,,64,inf,equal,restricted,0,0.5005352468647047,0.18773718487346763,0.3280342923695726,-0.5068246704420497,2.201029778052922,-0.2362993896216753,0.9220112186133006,0.7789361606778596,0.8877603361852415,0.08540326206527513,-0.528370847589051,1.1300526244060898,0.09478516816268884,-0.05791099909580839,0.8274633984797533,0.5114075621792299
0,,,64,inf,equal,restricted,1,0.5005352468082808,0.1877371868212985,0.32803429467759126,-0.5068246703144151,2.2010297768951346,-0.2362993894102797,0.9220112196923275,0.7789361601993616,0.8877603351716397,0.08540326103475564,-0.5283708479367862,1.1300526251057803,0.09478516720851816,-0.05791099897027487,0.8274633986281609,0.5114075622295428
0,,,64,inf,equal,restricted,2,0.5005352468449292,0.1877371902482627,0.3280342907533731,-0.5068246705470373,2.2010297737938584,-0.2362993875200574,0.9220112163115777,0.7789361625743336,0.8877603343374251,0.08540326282836011,-0.5283708517142525,1.1300526203375616,0.09478516978238455,-0.0579109997614984,0.8274633906327863,0.511407555917453
0,,,128,1.0,size,unrestricted,,0.6127435560883617,0.257712674488686,0.743019500004638,-0.11401038240315976,0.8660468241261827,0.008049060937621743,0.579168250552405,0.1757740676889449,0.3217789700237879,0.2172849683395799,-0.06577215351901765,0.626838635845512,0.1175773553372026,0.15748589408051847,0.5072379463121123,0.5425631187855379
0,0,96,128,1.0,size,unrestricted,,0.5301282758714035,0.5623372741180356,1.8793395268270914,0.1679863745484417,0.6799206720931785,0.1027947150126661,0.7252341235265902,0.8358731372096091,0.6116381213374484,0.45710904842874,-0.01608519600556582,0.9324927801621805,0.29083880317848065,0.15899763607944453,0.8194115702052035,0.18277702121577954
0,1,24,128,1.0,size,unrestricted,,0.2199401614293405,-0.4472237245062454,-1.0411367138164462,-2.455237088481725,2.706188145847785,-4.5671427139351195e-10,-0.7885309713672891,-2.3393169832382004,-0.06417937925416758,-1.4725943006208754e-08,0.15567600399922743,-0.7006734839877675,-1.1197728972315354e-10,0.869728818618054,1.767069865534361,1.665038798686979
0,2,8,128,1.0,size,unrestricted,,0.023318380146299188,2.325230521739263e-08,-1.2748265917899395,-6.021380060837456e-09,4.080672348496703,-4.362260111666513,4.982649457542836,-0.2995910774586078,-1.4567232384279165e-08,6.492658404003592e-08,-1.1704535100463839e-09,1.35703052527643e-09,-1.9074969384064872e-08,1.3613781345039553e-08,-2.2487847528613255e-08,9.919461720179145e-10
0,,,128,1.0,size,restricted,0,0.6127435560883617,0.2577126744351349,0.743019498922876,-0.1140103821530507,0.8660468230530503,0.008049060966143096,0.5791682499390791,0.17577406762239486,0.3217789697328603,0.21728496820158336,-0.06577215323263415,0.6268386354687875,0.11757735538464573,0.15748589406907845,0.5072379458176924,0.5425631178197267
0,,,128,1.0,size,restricted,1,0.6127435560883618,0.25771267501342465,0.7430195005627426,-0.11401038234114796,0.8660468251538863,0.00804906106558232,0.5791682515120876,0.17577406820831298,0.32177897036374475,0.21728496857825774,-0.06577215329018445,0.6268386370462592,0.11757735565486091,0.15748589439130362,0.5072379471160194,0.5425631193044166
0,,,128,1.0,size,restricted,2,0.6127435560883618,0.25771267451889146,0.7430194989944805,-0.1140103821666261,0.8660468232438387,0.008049060868395658,0.5791682500032495,0.17577406757434916,0.3217789697701902,0.2172849681809454,-0.06577215308303246,0.6268386355805956,0.11757735532909225,0.15748589400550714,0.507237945930774,0.5425631180310375
0,,,128,inf,equal,unrestricted,,0.6230471979433952,0.20457952843536983,0.38365872725632866,-0.2064169676336471,0.9423575752472018,-0.16562620491143226,0.625565687411642,-0.14897074935913174,0.26760831832077847,0.2216804125257151,-0.011376511280109755,0.49492312035384256,0.06418435182107775,0.19788383215447702,0.4372360643658296,0.6024195296897056
0,0,96,128,inf,equal,unrestricted,,0.5301282758714035,0.5623372741180356,1.8793395268270914,0.1679863745484417,0.6799206720931785,0.1027947150126661,0.7252341235265902,0.8358731372096091,0.6116381213374484,0.45710904842874,-0.01608519600556582,0.9324927801621805,0.29083880317848065,0.15899763607944453,0.8194115702052035,0.18277702121577954
0,1,24,128,inf,equal,unrestricted,,0.2199401614293405,-0.4472237245062454,-1.0411367138164462,-2.455237088481725,2.706188145847785,-4.5671427139351195e-10,-0.7885309713672891,-2.3393169832382004,-0.06417937925416758,-1.4725943006208754e-08,0.15567600399922743,-0.7006734839877675,-1.1197728972315354e-10,0.869728818618054,1.767069865534361,1.665038798686979
0,2,8,128,inf,equal,unrestricted,,0.023318380146299188,2.325230521739263e-08,-1.2748265917899395,-6.021380060837456e-09,4.080672348496703,-4.362260111666513,4.982649457542836,-0.2995910774586078,-1.4567232384279165e-08,6.492658404003592e-08,-1.1704535100463839e-09,1.35703052527643e-09,-1.9074969384064872e-08,1.3613781345039553e-08,-2.2487847528613255e-08,9.919461720179145e-10
0,,,128,inf,equal,restricted,0,0.6230471977748835,0.20457952722813455,0.3836587254366849,-0.20641696827052206,0.9423575729839155,-0.16562620474435544,0.6255656859030418,-0.14897074931375873,0.2676083185010891,0.22168041129199015,-0.011376511199434787,0.494923120253236,0.06418435251637203,0.197883831465733,0.4372360632188816,0.6024195278620325
0,,,128,inf,equal,restricted,1,0.6230471977672247,0.20457952709365906,0.3836587257455036,-0.2064169673445673,0.9423575727352813,-0.16562620471492476,0.625565685625627,-0.1489707492638386,0.26760831789407163,0.2216804115439426,-0.011376511560981283,0.49492311921005977,0.06418435195050982,0.197883831184661,0.43723606251103847,0.6024195281488216
0,,,128,inf,equal,restricted,2,0.6230471979779317,0.20457952813873465,0.38365872632362324,-0.20641696707334342,0.9423575737770998,-0.1656262051157729,0.6255656862130485,-0.14897074907238994,0.2676083181144219,0.22168041156378376,-0.011376511887790606,0.494923119767215,0.06418435239102357,0.19788383218740552,0.43723606349617256,0.6024195287839667
0,,,256,1.0,size,unrestricted,,0.643811804873645,0.2426819370376258,0.299831973531169,0.009983494611354489,0.5487038542911629,0.14917946686033998,0.2875190105443248,0.20645811772963288,0.08396495250991355,-0.04803426267897092,0.49641698571147913,0.5541887425266924,0.20691399400843835,0.28855358662790287,0.464067060454965,0.3361322409589837
0,0,192,256,1.0,size,unrestricted,,0.6287476234480541,0.5145849051043824,0.5890228316375303,0.32369342081315955,0.3776256436209883,0.17227818256859895,0.33451852530367615,0.306740697640559,0.09887273478810653,-0.07419930117893632,0.5356728211352265,0.5424521992614819,0.3050520046710079,0.15962285287232614,0.515301605730641,0.22514494353353073
0,1,49,256,1.0,size,unrestricted,,0.38055551691191924,-1.5177155344068238,-0.49881866475913067,-3.0327337158918213,1.9308194073138507,-0.35366410056399794,-1.4820548972112424,0.06132314833117658,-0.1575128648178759,0.10967400686570099,0.6964886249662138,0.8254568964462347,-0.7903365274057912,1.7988779697723423,0.717426801742035,1.0270967261678676
0,2,15,256,1.0,size,unrestricted,,0.15923595482644246,-2.532497220578218e-10,-7.272542987947479e-08,-8.607410951730985e-09,1.1247955333751085,-2.671817583804068,4.347471274565984,1.2648416098309012e-09,-0.7209453391815749,-3.316581195359027e-10,2.2416299042938665,-6.555660494812371e-10,-1.2551063037266074e-09,-1.5786873499071603,-1.062398153161214,-1.252254755703059
0,,,256,1.0,size,restricted,0,0.6438118048736451,0.2426819365621221,0.29983197290631886,0.009983494586522767,0.5487038534988522,0.14917946662941944,0.28751901010471376,0.2064581173993116,0.0839649524837339,-0.048034262536956855,0.49641698492562925,0.5541887415715224,0.20691399369968036,0.28855358616438903,0.46406705975205054,0.3361322403987695
0,,,256,1.0,size,restricted,1,0.6438118048736451,0.24268193683512326,0.29983197375878273,0.009983494518260892,0.5487038545694862,0.1491794668599348,0.28751901058251284,0.2064581178828857,0.08396495261856708,-0.04803426256528551,0.4964169857851438,0.5541887429151577,0.20691399399350083,0.28855358664327785,0.46406706057170477,0.33613224116784923
0,,,256,1.0,size,restricted,2,0.643811804873645,0.24268193679457187,0.2998319733154012,0.009983494434201502,0.5487038538356135,0.14917946680132727,0.287519010401079,0.20645811753898824,0.08396495241363064,-0.04803426250718776,0.49641698522141053,0.5541887421979366,0.20691399390329906,0.28855358639536394,0.46406705991130337,0.3361322408351645
0,,,256,inf,equal,unrestricted,,0.6507723617144479,0.12310532678078553,0.13669620212340225,-0.05301699564427951,0.5847165220147168,-0.03696142869041752,0.47931363510408265,0.08389187505883174,0.12152026581484905,-0.032981513605451006,0.584283981317124,0.4509279081082238,0.2182255154412122,0.18565432380656335,0.39110133592911517,0.1636643739496267
0,0,192,256,inf,equal,unrestricted,,0.6287476234480541,0.5145849051043824,0.5890228316375303,0.32369342081315955,0.3776256436209883,0.17227818256859895,0.33451852530367615,0.306740697640559,0.09887273478810653,-0.07419930117893632,0.5356728211352265,0.5424521992614819,0.3050520046710079,0.15962285287232614,0.515301605730641,0.22514494353353073
0,1,49,256,inf,equal,unrestricted,,0.38055551691191924,-1.5177155344068238,-0.49881866475913067,-3.0327337158918213,1.9308194073138507,-0.35366410056399794,-1.4820548972112424,0.06132314833117658,-0.1575128648178759,0.10967400686570099,0.6964886249662138,0.8254568964462347,-0.7903365274057912,1.7988779697723423,0.717426801742035,1.0270967261678676
0,2,15,256,inf,equal,unrestricted,,0.15923595482644246,-2.532497220578218e-10,-7.272542987947479e-08,-8.607410951730985e-09,1.1247955333751085,-2.671817583804068,4.347471274565984,1.2648416098309012e-09,-0.7209453391815749,-3.316581195359027e-10,2.2416299042938665,-6.555660494812371e-10,-1.2551063037266074e-09,-1.5786873499071603,-1.062398153161214,-1.252254755703059
0,,,256,inf,equal,restricted,0,0.6507723617682207,0.1231053268949098,0.13669620227683307,-0.05301699564598043,0.5847165221166081,-0.03696142862230423,0.4793136351072173,0.08389187512593128,0.12152026568111778,-0.03298151375468252,0.584283981235036,0.45092790822769324,0.2182255155308766,0.18565432374410837,0.3911013360014927,0.16366437422868912
0,,,256,inf,equal,restricted,1,0.6507723617281302,0.12310532682853303,0.1366962022091144,-0.05301699564678117,0.5847165220705315,-0.03696142869800223,0.4793136351168144,0.08389187505374573,0.12152026568583486,-0.0329815136946852,0.5842839812679866,0.4509279081599478,0.2182255154939607,0.18565432375600255,0.3911013358907187,0.16366437408287668
0,,,256,inf,equal,restricted,2,0.6507723617307566,0.12310532682896315,0.13669620218973283,-0.053016995628566044,0.5847165220533451,-0.036961428660790684,0.4793136351127156,0.0838918750434556,0.12152026569646579,-0.032981513723391954,0.5842839812861775,0.45092790816759803,0.21822551546034274,0.1856543237495218,0.39110133589056484,0.16366437409081072
0,,,512,1.0,size,unrestricted,,0.656719086565456,0.18770593027462487,0.0049332609192357475,-0.06433341226716535,0.2282831781180056,0.17300874101793925,0.2933644899614418,0.3185550498626412,0.3434137310266913,0.25512751313118753,0.3935446862908827,0.4007388426360954,-0.04186297510756105,0.31894157432751824,0.17621750319471444,0.11378975464135892
0,0,384,512,1.0,size,unrestricted,,0.6445253694864476,0.32278259008982996,0.16376470842456764,0.15169746594666367,0.24989250426109758,0.29878892486894276,0.27742950237018954,0.3902236725916389,0.3729792598732841,0.23783843768876595,0.4790284345173258,0.3742679018407366,0.03779774599362923,0.4094917808891644,0.23609275247756425,0.22428906589808006
0,1,100,512,1.0,size,unrestricted,,0.6284132956586326,0.013484725520071326,-0.4551107203822732,-0.6804083815992409,0.16455467246234604,-0.16932262852509328,0.3124446248823945,0.24702972970200748,-0.023439563472515013,0.5288021651108162,-0.14341282016601006,0.7055318875710115,-0.03678775836725955,0.3216960068932802,0.1170126026820498,-0.09628748541327589
0,2,28,512,1.0,size,unrestricted,,0.26083969057338285,-0.10343656261745762,-0.31691619734128157,-1.1045232167693022,3.6685338647014683,-1.957454248685479,1.9172081291146579,-0.1246671979301312,1.1581059812416645,5.193911825870573e-10,2.2004391875974423,8.571488517133425e-09,0.7360356947064526,2.178039632568241e-10,-1.1057031534098072,-0.6069765525413594
0,,,512,1.0,size,restricted,0,0.656719086565456,0.18770593080374903,0.004933261008224101,-0.06433341252401052,0.22828317864671138,0.17300874149376877,0.2933644906849119,0.31855505058755457,0.3434137317623606,0.25512751371795744,0.39354468730427117,0.4007388436624382,-0.04186297525469803,0.3189415751771932,0.17621750372066255,0.11378975496635736
0,,,512,1.0,size,restricted,1,0.656719086565456,0.18770593067744773,0.004933260675710659,-0.06433341227738087,0.2282831784094051,0.1730087414876603,0.2933644906362359,0.3185550506517783,0.3434137319152537,0.25512751352587093,0.39354468723286334,0.4007388435338617,-0.0418629750067644,0.3189415751092167,0.1762175037695433,0.11378975486453428
0,,,512,1.0,size,restricted,2,0.656719086565456,0.1877059298017146,0.004933260706258095,-0.06433341220941388,0.22828317749239735,0.17300874064661725,0.2933644892934478,0.3185550491696306,0.3434137304513877,0.25512751251569377,0.3935446855683937,0.40073884195914716,-0.04186297537046664,0.3189415738876995,0.17621750307323436,0.11378975443265055
0,,,512,inf,equal,unrestricted,,0.6592134224521935,0.12903576610544443,-0.11686202458132389,-0.1952583348133979,0.1905547297238864,0.11728101241563214,0.2856277169123152,0.3085744785257107,0.29179677135319665,0.2922842845879801,0.29113719513346453,0.45448313880998786,-0.06365733455211954,0.2949433677059945,0.1470995657868229,0.06689504856054553
0,0,384,512,inf,equal,unrestricted,,0.6445253694864476,0.32278259008982996,0.16376470842456764,0.15169746594666367,0.24989250426109758,0.29878892486894276,0.27742950237018954,0.3902236725916389,0.3729792598732841,0.23783843768876595,0.4790284345173258,0.3742679018407366,0.03779774599362923,0.4094917808891644,0.23609275247756425,0.22428906589808006
0,1,100,512,inf,equal,unrestricted,,0.6284132956586326,0.013484725520071326,-0.4551107203822732,-0.6804083815992409,0.16455467246234604,-0.16932262852509328,0.3124446248823945,0.24702972970200748,-0.023439563472515013,0.5288021651108162,-0.14341282016601006,0.7055318875710115,-0.03678775836725955,0.3216960068932802,0.1170126026820498,-0.09628748541327589
0,2,28,512,inf,equal,unrestricted,,0.26083969057338285,-0.10343656261745762,-0.31691619734128157,-1.1045232167693022,3.6685338647014683,-1.957454248685479,1.9172081291146579,-0.1246671979301312,1.1581059812416645,5.193911825870573e-10,2.2004391875974423,8.571488517133425e-09,0.7360356947064526,2.178039632568241e-10,-1.1057031534098072,-0.6069765525413594
0,,,512,inf,equal,restricted,0,0.65921342212656,0.12903576528810812,-0.11686202678655723,-0.19525833716342153,0.19055472916208394,0.11728101161812579,0.2856277166360097,0.30857447842033336,0.2917967701337295,0.292284285431838,0.2911371930596067,0.4544831399102634,-0.06365733445008899,0.29494336733053655,0.14709956551668263,0.0668950476641518
0,,,512,inf,equal,restricted,1,0.6592134221255066,0.12903576527673769,-0.11686202677818142,-0.19525833718216085,0.19055472918350105,0.1172810116379674,0.2856277166468431,0.3085744784027863,0.2917967701169831,0.2922842854647775,0.29113719304963614,0.4544831399286413,-0.06365733443072036,0.29494336732122906,0.14709956552513115,0.06689504767619017
0,,,512,inf,equal,restricted,2,0.6592134221336768,0.1290357652996737,-0.11686202671984468,-0.19525833711473722,0.1905547291909182,0.11728101166403808,0.2856277166516393,0.3085744783994512,0.2917967701350517,0.29228428543224316,0.29113719307970687,0.4544831398757672,-0.06365733442288345,0.2949433673188724,0.14709956553074593,0.06689504768596326
0,,,1024,1.0,size,unrestricted,,0.6580673175404042,0.2385880933556393,0.002989173371321353,-0.03448918265698648,0.2764427730937784,0.12036097811902906,0.3032640196597092,0.20790624486732306,0.3145015322537153,0.3024498863251172,0.4371209131378701,0.2663943852911313,0.043019936282391834,0.31865484302105185,0.1662022214874943,0.25333638688196364
0,0,768,1024,1.0,size,unrestricted,,0.6455572547190179,0.3634680212811567,0.1520648931406789,0.05530772375556718,0.3144884089818822,0.18265017968801076,0.28478243220621985,0.16521326300422987,0.3449292870137892,0.24543002450214882,0.46069665646480207,0.33555518008257906,0.15085113783327567,0.47518071471805956,0.40124301288190156,0.33703186706752813
0,1,202,1024,1.0,size,unrestricted,,0.6364771343866437,0.15720262647538438,-0.4260762966370781,-0.3850307658370596,0.14723248671460473,0.24896611267386742,0.5731960393240365,0.4965402036772056,0.052088269767414694,0.49126641751135786,0.2024098040270539,0.3410659494930242,-0.07897661478626773,0.10128545721651093,-0.270544232165396,0.1650376529676404
0,2,54,1024,1.0,size,unrestricted,,0.4304387862443075,-1.4087568186046036,-1.3592125143895188,-0.3987597528114269,2.7008552801579264,-1.4345006980856192,0.8742438132896878,-0.13716954234984857,0.9105358455693217,0.3917046331672705,1.6348543437984067,-0.8210253817820201,0.4361505584800031,-0.36885057990671305,-1.98158758653991,-0.14179260762102297
0,,,1024,1.0,size,restricted,0,0.6580673175404042,0.238588093216174,0.002989173354449266,-0.03448918259558105,0.2764427729154921,0.12036097805100178,0.30326401960820115,0.20790624474200717,0.31450153228672906,0.3024498862049,0.43712091316717927,0.2663943851873808,0.04301993629037685,0.3186548429564786,0.1662022214567727,0.2533363869106199
0,,,1024,1.0,size,restricted,1,0.6580673175404042,0.2385880932267597,0.0029891733307999026,-0.03448918259464369,0.2764427728714672,0.12036097802602945,0.30326401949636345,0.2079062447421491,0.3145015321399883,0.3024498861324774,0.4371209129501824,0.26639438511714003,0.043019936265123564,0.318654842827448,0.16620222141381386,0.25333638679874104
0,,,1024,1.0,size,restricted,2,0.6580673175404042,0.23858809324625194,0.0029891733329370745,-0.03448918259525104,0.2764427729041485,0.12036097806029838,0.3032640195537979,0.2079062447623195,0.3145015322079086,0.3024498861883955,0.43712091303968514,0.26639438519013686,0.043019936260475476,0.3186548428962922,0.16620222145321925,0.2533363868307447
0,,,1024,inf,equal,unrestricted,,0.6608746523612413,0.12882178709545333,-0.08486087745519488,-0.08677350053853644,0.29391509104694136,0.05576689986720334,0.30625686383774714,0.2135358018480958,0.3186587886516191,0.3366838218332888,0.46950642457212716,0.2077124303918081,-8.896243184408548e-05,0.20954086850035342,0.008153999783789294,0.20902084102997825
0,0,768,1024,inf,equal,unrestricted,,0.6455572547190179,0.3634680212811567,0.1520648931406789,0.05530772375556718,0.3144884089818822,0.18265017968801076,0.28478243220621985,0.16521326300422987,0.3449292870137892,0.24543002450214882,0.46069665646480207,0.33555518008257906,0.15085113783327567,0.47518071471805956,0.40124301288190156,0.33703186706752813
0,1,202,1024,inf,equal,unrestricted,,0.6364771343866437,0.15720262647538438,-0.4260762966370781,-0.3850307658370596,0.14723248671460473,0.24896611267386742,0.5731960393240365,0.4965402036772056,0.052088269767414694,0.49126641751135786,0.2024098040270539,0.3410659494930242,-0.07897661478626773,0.10128545721651093,-0.270544232165396,0.1650376529676404
0,2,54,1024,inf,equal,unrestricted,,0.4304387862443075,-1.4087568186046036,-1.3592125143895188,-0.3987597528114269,2.7008552801579264,-1.4345006980856192,0.8742438132896878,-0.13716954234984857,0.9105358455693217,0.3917046331672705,1.6348543437984067,-0.8210253817820201,0.4361505584800031,-0.36885057990671305,-1.98158758653991,-0.14179260762102297
0,,,1024,inf,equal,restricted,0,0.6608746522462176,0.12882178683950515,-0.08486087796708873,-0.08677350091617834,0.293915091036673,0.05576689977532045,0.3062568639915434,0.21353580209524406,0.3186587884794895,0.3366838220912378,0.4695064242829745,0.20771243018936636,-8.896269952496983e-05,0.20954086807239555,0.00815399911324205,0.20902084088879588
0,,,1024,inf,equal,restricted,1,0.660874652220057,0.12882178671853683,-0.08486087803264396,-0.08677350096082107,0.2939150910445481,0.05576689973421334,0.3062568639008982,0.21353580211576223,0.31865878843290896,0.33668382209288966,0.4695064241542817,0.20771243015968333,-8.896271538058767e-05,0.2095408679630395,0.008153998960794651,0.20902084087879833
0,,,1024,inf,equal,restricted,2,0.6608746522844209,0.12882178687896914,-0.0848608777480891,-0.08677350075749479,0.2939150909809697,0.05576689977199341,0.3062568638491375,0.2135358019388623,0.3186587884574622,0.33668382190600554,0.4695064243042821,0.20771243017678387,-8.89625742701978e-05,0.20954086817412157,0.008153999382535469,0.209020840891077
0,,,2048,1.0,size,unrestricted,,0.6556681329391828,0.33782956077937243,0.06510583821130686,0.09525275686946418,0.27750384959490565,0.1849645046173088,0.36031283462086416,0.12945486800149425,0.22341781876703848,0.3736421349214583,0.33458365330285905,0.3220298870372957,0.11058023395415065,0.2548969387927292,0.19762903741849522,0.30688273640509206
0,0,1536,2048,1.0,size,unrestricted,,0.6387093745050206,0.37620990656428094,0.2662808831638102,0.14997509665052716,0.31631097599336316,0.2972409439534002,0.358151151452763,0.1364983264864759,0.2814677641053372,0.3471786749313003,0.37497394619046787,0.3326699853665496,0.24800405894092156,0.4093062877372131,0.42733010712977354,0.3883366224741376
0,1,406,2048,1.0,size,unrestricted,,0.6416702159458626,0.3330952999464619,-0.5093444152775031,-0.18270250352363762,0.021626555467498268,-0.04794350728214041,0.43305535845104576,0.2261738108193671,0.13350581500898506,0.531584697318905,0.247321838868109,0.41644849179344184,-0.18988367968653816,-0.011080737375059165,-0.40862813027183054,0.23407744810573494
0,2,106,2048,1.0,size,unrestricted,,0.5876507096309298,-0.0471490660840314,-0.6698095166545226,0.2693450976821202,1.119077002987849,-0.4874197033357525,0.1510297578957403,-0.032088138123578774,0.34057198715398834,0.5340350195383818,0.5867450240535232,0.5148256424385523,-0.3721641642826493,-0.3409138021302971,-0.8317428111502541,-0.23189600040995242
0,,,2048,1.0,size,restricted,0,0.6556681329391829,0.337829560723753,0.06510583806118397,0.09525275694326713,0.2775038495006656,0.18496450451028343,0.36031283464035957,0.1294548679411281,0.2234178187590042,0.3736421348370925,0.33458365321573763,0.3220298870232619,0.11058023390070432,0.2548969387346463,0.19762903742884788,0.3068827363902218
0,,,2048,1.0,size,restricted,1,0.6556681329391829,0.3378295602229395,0.06510583809927326,0.0952527567337967,0.2775038491427133,0.18496450432421888,0.3603128340796627,0.1294548678045178,0.2234178184177342,0.37364213433323,0.3345836527842105,0.32202988655472126,0.11058023375872701,0.25489693841037264,0.1976290371211716,0.3068827359329575
0,,,2048,1.0,size,restricted,2,0.6556681329391829,0.33782956143220033,0.06510583828284051,0.09525275710306733,0.27750385014794726,0.1849645050145597,0.36031283530515107,0.12945486827187788,0.22341781921488427,0.37364213563524334,0.33458365398027795,0.32202988769644836,0.11058023418283335,0.2548969392541443,0.19762903785677358,0.30688273706512476
0,,,2048,inf,equal,unrestricted,,0.6619317523860073,0.2980258131808994,-0.13090480085872291,0.07581018366042981,0.30732418311970283,0.0647211667484459,0.3371671499085469,0.11367419337739025,0.20309929549012784,0.4083072418862807,0.3442859389064556,0.3314264360505017,-0.024217090185197847,0.10045452883491167,-0.024820373744501113,0.19396975316194986
0,0,1536,2048,inf,equal,unrestricted,,0.6387093745050206,0.37620990656428094,0.2662808831638102,0.14997509665052716,0.31631097599336316,0.2972409439534002,0.358151151452763,0.1364983264864759,0.2814677641053372,0.3471786749313003,0.37497394619046787,0.3326699853665496,0.24800405894092156,0.4093062877372131,0.42733010712977354,0.3883366224741376
0,1,406,2048,inf,equal,unrestricted,,0.6416702159458626,0.3330952999464619,-0.5093444152775031,-0.18270250352363762,0.021626555467498268,-0.04794350728214041,0.43305535845104576,0.2261738108193671,0.13350581500898506,0.531584697318905,0.247321838868109,0.41644849179344184,-0.18988367968653816,-0.011080737375059165,-0.40862813027183054,0.23407744810573494
0,2,106,2048,inf,equal,unrestricted,,0.5876507096309298,-0.0471490660840314,-0.6698095166545226,0.2693450976821202,1.119077002987849,-0.4874197033357525,0.1510297578957403,-0.032088138123578774,0.34057198715398834,0.5340350195383818,0.5867450240535232,0.5148256424385523,-0.3721641642826493,-0.3409138021302971,-0.8317428111502541,-0.23189600040995242
0,,,2048,inf,equal,restricted,0,0.6619317522112362,0.29802581306533743,-0.13090480197079035,0.07581018344533264,0.3073241832135957,0.06472116611201026,0.33716714984725377,0.11367419339481734,0.2030992953949664,0.40830724217767,0.34428593886675807,0.33142643617298334,-0.024217090956635403,0.10045452810178744,-0.024820374999309135,0.1939697527403904
0,,,2048,inf,equal,restricted,1,0.6619317522549265,0.2980258131400348,-0.13090480170823454,0.07581018348387591,0.3073241831609361,0.0647211662554825,0.3371671499590773,0.11367419335975114,0.20309929541562366,0.4083072421814864,0.3442859390037062,0.3314264361131068,-0.02421709074396682,0.10045452829251415,-0.02482037467022028,0.1939697528274471
0,,,2048,inf,equal,restricted,2,0.6619317521326675,0.2980258130781736,-0.13090480250030162,0.07581018332054448,0.30732418328320044,0.06472116582714912,0.33716714984316726,0.1136741934090903,0.20309929536492416,0.40830724239756366,0.3442859388984254,0.33142643626413304,-0.024217091279816264,0.10045452778353971,-0.024820375553398222,0.19396975255511092
0,,,4096,1.0,size,unrestricted,,0.655007095910235,0.23654997863406782,0.1264979880319047,0.13349859781882528,0.2859672486051557,0.2164027047090897,0.29142920276021567,0.1716967190056506,0.2605688404437916,0.41143944970275453,0.30426566247508935,0.2846417937542398,0.2326432400532311,0.2654354751771612,0.2856924370796995,0.21504035143710587
0,0,3072,4096,1.0,size,unrestricted,,0.6369064216821867,0.2627352779424699,0.2647434873191539,0.2071110101912267,0.2981128491462238,0.2861512369073585,0.35740909564160506,0.2073385716537171,0.2995469063413055,0.44428086530368627,0.37099720706932443,0.3588985976250267,0.3602052215356561,0.34221953219297935,0.44134939803357287,0.26575891150270387
0,1,815,4096,1.0,size,unrestricted,,0.6713194218495697,0.2612721089167562,-0.3012827455975989,-0.14185226349232088,0.21470722207026868,-0.016324644682489675,0.05480253772310177,0.20912252340655346,0.1551395391092518,0.36517351179801544,0.0751873271929943,0.09337086490155974,-0.07810861578335974,0.16661256355033138,-0.09619903357208019,0.11329855193369615
0,2,209,4096,1.0,size,unrestricted,,0.6355315887431371,-0.08932027969051982,-0.042349910906071195,0.4956246152745501,0.7082733171293364,0.06310279344030366,0.4663869075670526,-0.09563673875498375,0.40610252407303965,0.21131307519002723,0.5551467882128533,0.29733384660752105,-0.2538105345968266,-0.1982403328207387,-0.3216653787829238,-0.1306024908080153
0,,,4096,1.0,size,restricted,0,0.6550070959102351,0.23654997855881799,0.1264979879470394,0.1334985977570622,0.2859672485561058,0.21640270461119954,0.29142920267538475,0.1716967189452198,0.2605688404065141,0.41143944958982975,0.30426566241785585,0.2846417937318164,0.23264323999959055,0.2654354750904435,0.28569243703204034,0.21504035135805494
0,,,4096,1.0,size,restricted,1,0.6550070959102352,0.23654997848487783,0.12649798797530495,0.13349859775024167,0.28596724844150184,0.21640270460791988,0.29142920260165794,0.17169671889937002,0.2605688402791973,0.41143944944863775,0.30426566224135165,0.2846417935653423,0.23264323994427308,0.26543547496806924,0.28569243686268575,0.21504035130431606
0,,,4096,1.0,size,restricted,2,0.6550070959102352,0.2365499739557161,0.12649798552349945,0.13349859530442693,0.2859672432549074,0.21640270070344544,0.2914291974909271,0.17169671583749066,0.26056883574405265,0.41143944223315393,0.30426565681287615,0.2846417887281029,0.23264323583252222,0.2654354701447139,0.28569243194963084,0.2150403473572915
0,,,4096,inf,equal,unrestricted,,0.6736062003723534,0.2125794831516986,-0.21743852926578092,-0.030635354243510472,0.2867117972574377,0.03333135873937296,0.13304816542050288,0.15882191161995093,0.20736125153523496,0.3475973208111677,0.1753287697145937,0.1242351699594522,-0.056626835481044066,0.11875448759202999,-0.05376335381407113,0.11127991393272754
0,0,3072,4096,inf,equal,unrestricted,,0.6369064216821867,0.2627352779424699,0.2647434873191539,0.2071110101912267,0.2981128491462238,0.2861512369073585,0.35740909564160506,0.2073385716537171,0.2995469063413055,0.44428086530368627,0.37099720706932443,0.3588985976250267,0.3602052215356561,0.34221953219297935,0.44134939803357287,0.26575891150270387
0,1,815,4096,inf,equal,unrestricted,,0.6713194218495697,0.2612721089167562,-0.3012827455975989,-0.14185226349232088,0.21470722207026868,-0.016324644682489675,0.05480253772310177,0.20912252340655346,0.1551395391092518,0.36517351179801544,0.0751873271929943,0.09337086490155974,-0.07810861578335974,0.16661256355033138,-0.09619903357208019,0.11329855193369615
0,2,209,4096,inf,equal,unrestricted,,0.6355315887431371,-0.08932027969051982,-0.042349910906071195,0.4956246152745501,0.7082733171293364,0.06310279344030366,0.4663869075670526,-0.09563673875498375,0.40610252407303965,0.21131307519002723,0.5551467882128533,0.29733384660752105,-0.2538105345968266,-0.1982403328207387,-0.3216653787829238,-0.1306024908080153
0,,,4096,inf,equal,restricted,0,0.6736061995589101,0.2125794794372103,-0.21743856942356588,-0.030635369084134577,0.2867118035082079,0.033331336950784926,0.13304814991817282,0.1588219126096181,0.20736125116176984,0.34759731307061403,0.1753287630815752,0.12423515275592721,-0.05662687012183438,0.11875447016771674,-0.05376339223318456,0.111279900684989
0,,,4096,inf,equal,restricted,1,0.673606199536455,0.21257947951849818,-0.21743857066294736,-0.0306353693020799,0.28671180366181614,0.03333133635959461,0.13304814945821056,0.1588219124738471,0.20736125137625386,0.3475973132115579,0.17532876274789,0.12423515240056798,-0.056626871189144876,0.11875446958612489,-0.05376339320336947,0.11127990034681266
0,,,4096,inf,equal,restricted,2,0.6736061995080137,0.21257947974513625,-0.2174385723205218,-0.030635369740028354,0.28671180370515287,0.03333133593844993,0.13304814917250946,0.15882191264505782,0.20736125162877161,0.3475973128819492,0.17532876236841663,0.12423515195330277,-0.05662687230801214,0.11875446877449958,-0.05376339470663942,0.11127989996469403
0,,,8192,1.0,size,unrestricted,,0.6611025378191884,0.21066897161792647,0.19883597230123395,0.15605394065111797,0.26344204391555465,0.24875941484965433,0.31757905321329005,0.17802018618945226,0.23036304869664728,0.3029581819561591,0.18608958416401353,0.2537272102886387,0.23445390458435522,0.22165718880528706,0.29650688566608613,0.21548319929585483
0,0,6144,8192,1.0,size,unrestricted,,0.6459013538278144,0.25787274304356667,0.3078838881388536,0.22110703921428565,0.2671686777123998,0.3116551912863513,0.3902058317792085,0.22539249701637581,0.28855643642053397,0.3181850327641225,0.22312508092513694,0.3132968307315407,0.30646883867992336,0.30645356795371614,0.3890038422603158,0.2972504416388793
0,1,1634,8192,1.0,size,unrestricted,,0.6842023296808313,0.14269207522792482,-0.13785430158121392,-0.0423026918566134,0.20781980489478782,0.04952277092555503,0.1427109538651567,0.13114744834955777,0.03398049723676799,0.2762510751131417,0.03251823877505496,0.06505618888400895,0.04685575460752388,0.00874988358547855,0.03727828237937277,0.02107874865339979
0,2,414,8192,1.0,size,unrestricted,,0.660237381032405,-0.05669025719711372,0.08277901025719492,0.11397252548264314,0.5480592142220736,0.12328921740223174,0.16148739411747354,0.014011251518668418,0.38581903427810776,0.277357739486245,0.41374157071152895,0.33510989843954725,-0.059071521047648574,-0.049636109567146376,0.13980486181080937,0.0014222067147714585
0,,,8192,1.0,size,restricted,0,0.6611025378191884,0.2106689712249135,0.19883597195899655,0.1560539403611994,0.26344204340222444,0.24875941444180885,0.3175790526570639,0.1780201859378627,0.23036304829591897,0.3029581813887507,0.1860895838177096,0.25372720981390173,0.23445390413036588,0.22165718845383217,0.2965068851278487,0.2154831988916462
0,,,8192,1.0,size,restricted,1,0.6611025378191885,0.21066897084480218,0.19883597157931862,0.15605394007599227,0.2634420429498193,0.24875941394516815,0.317579052058336,0.17802018557056226,0.23036304786410627,0.30295818084214376,0.18608958349935184,0.2537272093331131,0.23445390372762226,0.22165718801787693,0.2965068845597921,0.21548319851303077
0,,,8192,1.0,size,restricted,2,0.6611025378191884,0.21066897149672828,0.19883597213700863,0.15605394053014127,0.2634420436986211,0.24875941463337273,0.3175790529478839,0.17802018603497552,0.23036304851308603,0.302958181721339,0.18608958401963535,0.2537272100569424,0.23445390443994485,0.22165718864624853,0.2965068854293032,0.21548319915552708
0,,,8192,inf,equal,unrestricted,,0.6842023296808343,0.14269207933183417,-0.13785416047746013,-0.04230261217265813,0.2078198553181792,0.049522854934801894,0.14271100264680164,0.1311474278195533,0.033980594522777366,0.2762510910498761,0.032518320095556226,0.06505626749297226,0.04685581150382534,0.008749949394542662,0.037278378019147,0.021078807382584854
0,0,6144,8192,inf,equal,unrestricted,,0.6459013538278144,0.25787274304356667,0.3078838881388536,0.22110703921428565,0.2671686777123998,0.3116551912863513,0.3902058317792085,0.22539249701637581,0.28855643642053397,0.3181850327641225,0.22312508092513694,0.3132968307315407,0.30646883867992336,0.30645356795371614,0.3890038422603158,0.2972504416388793
0,1,1634,8192,inf,equal,unrestricted,,0.6842023296808313,0.14269207522792482,-0.13785430158121392,-0.0423026918566134,0.20781980489478782,0.04952277092555503,0.1427109538651567,0.13114744834955777,0.03398049723676799,0.2762510751131417,0.03251823877505496,0.06505618888400895,0.04685575460752388,0.00874988358547855,0.03727828237937277,0.02107874865339979
0,2,414,8192,inf,equal,unrestricted,,0.660237381032405,-0.05669025719711372,0.08277901025719492,0.11397252548264314,0.5480592142220736,0.12328921740223174,0.16148739411747354,0.014011251518668418,0.38581903427810776,0.277357739486245,0.41374157071152895,0.33510989843954725,-0.059071521047648574,-0.049636109567146376,0.13980486181080937,0.0014222067147714585
0,,,8192,inf,equal,restricted,0,0.6842023296808311,0.14269207601005537,-0.13785430039701838,-0.0423026911810413,0.20781980679943435,0.049522772298338125,0.14271095556538152,0.13114744905730433,0.03398049869940316,0.27625107692172646,0.03251824008653122,0.0650561905475331,0.0468557558728549,0.008749884707981674,0.03727828391220036,0.021078749575879553
0,,,8192,inf,equal,restricted,1,0.6842023296808315,0.14269207378449897,-0.13785424626010873,-0.04230266064582734,0.2078198220749109,0.04952280267090879,0.14271097536675362,0.13114744346441254,0.03398053147686636,0.27625107918007424,0.03251826854036896,0.06505622088330004,0.04685578079867526,0.008749911243778783,0.037278320673432605,0.021078774846407355
0,,,8192,inf,equal,restricted,2,0.6842023296808313,0.14269207490994984,-0.13785429199623128,-0.04230268679099737,0.20781980967611152,0.049522776646244895,0.14271095876898837,0.13114744788676783,0.033980503737439716,0.27625107745455746,0.032518244445885844,0.0650561959726193,0.0468557593271649,0.008749889066350179,0.037278289062609916,0.02107875229115533
0,,,16384,1.0,size,unrestricted,,0.6607121675796566,0.2137955068917379,0.1946347625499975,0.19316599717073796,0.2524520056823657,0.27005532664937903,0.3013640363826486,0.18557521742731053,0.22664235460750956,0.30474602465307826,0.21519850731559,0.25219288547685387,0.25592059836506326,0.23407829597123064,0.24391785880698058,0.20461968665577773
0,0,12288,16384,1.0,size,unrestricted,,0.6482195166149648,0.25327803926561865,0.28632049240412233,0.2566305271488315,0.2651180904207193,0.301509790760236,0.35987982714039296,0.2348320677995844,0.2835729157906801,0.32641965998613787,0.2725532229927221,0.30590588058905677,0.2986155698781544,0.2857324687795705,0.3129562238019657,0.2636396826444971
0,1,3272,16384,1.0,size,unrestricted,,0.6828632086759878,0.11864681561835701,-0.11938812434562697,0.0042336408773393135,0.18217664964178842,0.21071169740656218,0.15781905351469905,0.07096130825126645,0.048727254447319304,0.26013706356411176,-0.0041756171988782086,0.046158101714547595,0.13576051718841317,0.0855771566202732,0.06040516052910619,0.029477359801481976
0,2,824,16384,1.0,size,unrestricted,,0.6635453361004776,0.10500817812205862,0.15662564174637925,0.0507552890904383,0.4465153024996852,0.08542380380376,0.20555942058473245,0.10595581928350487,0.2761936057473177,0.23942356891281336,0.38178802461442557,0.3808594388953377,0.193914603914481,0.14923993947573694,0.10058676134392833,0.1456500002431001
0,,,16384,1.0,size,restricted,0,0.6607121675796566,0.2137955059517896,0.19463476171211375,0.19316599633521034,0.2524520045787688,0.270055325500713,0.3013640350862658,0.18557521659629275,0.22664235361661475,0.30474602336638285,0.2151985063960854,0.2521928843985459,0.2559205972839707,0.23407829495714336,0.24391785778126596,0.2046196858024551
0,,,16384,1.0,size,restricted,1,0.6607121675796566,0.2137955066249957,0.19463476219429285,0.19316599686197178,0.25245200528258216,0.27005532622518513,0.3013640358764497,0.18557521712752018,0.22664235423562737,0.3047460241613976,0.21519850693783957,0.25219288504772397,0.2559205979608418,0.2340782956080384,0.2439178584201892,0.20461968628413021
0,,,16384,1.0,size,restricted,2,0.6607121675796566,0.21379550587282625,0.19463476170319408,0.19316599626967076,0.25245200443936844,0.27005532540166743,0.3013640349066657,0.18557521654761125,0.22664235349998427,0.3047460231855244,0.21519850633412962,0.2521928842759427,0.2559205971166083,0.2340782948328547,0.24391785763686166,0.20461968573656997
0,,,16384,inf,equal,unrestricted,,0.6828633124197003,0.11863032268979058,-0.11867283273170316,0.0043024744848339,0.18276115907202126,0.21047800606459938,0.15771153503473206,0.07094102853486037,0.049221877741422004,0.2599856615033445,-0.003399452154925134,0.04694162457953617,0.13595493341203252,0.08573861631395556,0.06050058066835853,0.029731441460890035
0,0,12288,16384,inf,equal,unrestricted,,0.6482195166149648,0.25327803926561865,0.28632049240412233,0.2566305271488315,0.2651180904207193,0.301509790760236,0.35987982714039296,0.2348320677995844,0.2835729157906801,0.32641965998613787,0.2725532229927221,0.30590588058905677,0.2986155698781544,0.2857324687795705,0.3129562238019657,0.2636396826444971
0,1,3272,16384,inf,equal,unrestricted,,0.6828632086759878,0.11864681561835701,-0.11938812434562697,0.0042336408773393135,0.18217664964178842,0.21071169740656218,0.15781905351469905,0.07096130825126645,0.048727254447319304,0.26013706356411176,-0.0041756171988782086,0.046158101714547595,0.13576051718841317,0.0855771566202732,0.06040516052910619,0.029477359801481976
0,2,824,16384,inf,equal,unrestricted,,0.6635453361004776,0.10500817812205862,0.15662564174637925,0.0507552890904383,0.4465153024996852,0.08542380380376,0.20555942058473245,0.10595581928350487,0.2761936057473177,0.23942356891281336,0.38178802461442557,0.3808594388953377,0.193914603914481,0.14923993947573694,0.10058676134392833,0.1456500002431001
0,,,16384,inf,equal,restricted,0,0.6828633123899018,0.11863032144405967,-0.1186729407978015,0.004302456736297812,0.1827610802139147,0.21047803265407017,0.1577115433821087,0.07094102742428905,0.04922180747104609,0.2599856798885202,-0.003399563533561618,0.046941512876813474,0.1359549028368542,0.08573858876518448,0.06050056076481065,0.029731402046577246
0,,,16384,inf,equal,restricted,1,0.6828633123903706,0.11863032048785133,-0.11867294031801938,0.004302455191169031,0.1827610824980494,0.2104780310264973,0.15771154190127482,0.07094102628107421,0.04922180851315012,0.2599856786877727,-0.003399561405864243,0.046941515034839454,0.13595490268777763,0.08573858812945413,0.06050055968763128,0.02973140147353552
0,,,16384,inf,equal,restricted,2,0.682863312399028,0.11863032278955096,-0.11867290751450207,0.004302463465576651,0.182761104806176,0.21047802347664743,0.15771154033334633,0.07094102956050562,0.04922183006679327,0.2599856749480114,-0.0033995313857040016,0.046941546290115745,0.13595491267935383,0.08573859811377997,0.060500567438415684,0.02973141657101581


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/2/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.492754313989147,0.9022675589375578
0,,,64,1.0,size,unrestricted,,1,0.5586544024257879,1.0479715077204264
0,,,64,1.0,size,unrestricted,,2,0.2973711570995346,0.9414481903206574
0,0,48,64,1.0,size,unrestricted,,0,0.44424970874152653,1.0622854573808256
0,0,48,64,1.0,size,unrestricted,,1,1.0721238429140083,1.289437245122156
0,0,48,64,1.0,size,unrestricted,,2,0.452777270762958,1.1928270996360326
0,1,12,64,1.0,size,unrestricted,,0,1.5302444941408542,1.8310623946730669
0,1,12,64,1.0,size,unrestricted,,1,0.07050084602558238,1.6914906641063736
0,1,12,64,1.0,size,unrestricted,,2,1.3028113428551484,1.6126205789004178
0,2,4,64,1.0,size,unrestricted,,0,3.071228097522399,2.506800334118748
0,2,4,64,1.0,size,unrestricted,,1,3.2221070298850307,2.555042991407497
0,2,4,64,1.0,size,unrestricted,,2,0.00037669531474922345,2.7685731153316993
0,,,64,1.0,size,restricted,0,0,0.4927543140020691,0.902267558503903
0,,,64,1.0,size,restricted,0,1,0.5586544023064866,1.0479715071217843
0,,,64,1.0,size,restricted,0,2,0.29737115730237285,0.9414481898414803
0,,,64,1.0,size,restricted,1,0,0.4927543139826076,0.902267558841162
0,,,64,1.0,size,restricted,1,1,0.5586544024498292,1.0479715075802973
0,,,64,1.0,size,restricted,1,2,0.2973711571058837,0.9414481902161902
0,,,64,1.0,size,restricted,2,0,0.4927543139872809,0.9022675587858374
0,,,64,1.0,size,restricted,2,1,0.5586544024002081,1.0479715075005502
0,,,64,1.0,size,restricted,2,2,0.2973711571986658,0.9414481901574981
0,,,64,inf,equal,unrestricted,,0,0.5005352467675634,0.8629471192461959
0,,,64,inf,equal,unrestricted,,1,0.500535246797326,0.9902370177202887
0,,,64,inf,equal,unrestricted,,2,0.5005352459147127,0.9001714824821752
0,0,48,64,inf,equal,unrestricted,,0,0.44424970874152653,1.0622854573808256
0,0,48,64,inf,equal,unrestricted,,1,1.0721238429140083,1.289437245122156
0,0,48,64,inf,equal,unrestricted,,2,0.452777270762958,1.1928270996360326
0,1,12,64,inf,equal,unrestricted,,0,1.5302444941408542,1.8310623946730669
0,1,12,64,inf,equal,unrestricted,,1,0.07050084602558238,1.6914906641063736
0,1,12,64,inf,equal,unrestricted,,2,1.3028113428551484,1.6126205789004178
0,2,4,64,inf,equal,unrestricted,,0,3.071228097522399,2.506800334118748
0,2,4,64,inf,equal,unrestricted,,1,3.2221070298850307,2.555042991407497
0,2,4,64,inf,equal,unrestricted,,2,0.00037669531474922345,2.7685731153316993
0,,,64,inf,equal,restricted,0,0,0.5005352467657095,0.8629471194558809
0,,,64,inf,equal,restricted,0,1,0.5005352468647047,0.9902370179831342
0,,,64,inf,equal,restricted,0,2,0.5005352445573635,0.900171482688977
0,,,64,inf,equal,restricted,1,0,0.5005352467689441,0.8629471193567763
0,,,64,inf,equal,restricted,1,1,0.5005352468082808,0.9902370178726618
0,,,64,inf,equal,restricted,1,2,0.500535245576115,0.9001714826111318
0,,,64,inf,equal,restricted,2,0,0.5005352467705017,0.8629471186603485
0,,,64,inf,equal,restricted,2,1,0.5005352468449294,0.9902370170211213
0,,,64,inf,equal,restricted,2,2,0.5005352446579607,0.9001714818800892
0,,,128,1.0,size,unrestricted,,0,0.5773218817952551,0.6860934606421717
0,,,128,1.0,size,unrestricted,,1,0.6696410852200493,0.7688202555256333
0,,,128,1.0,size,unrestricted,,2,0.8671110602105793,0.7166581545479332
0,0,96,128,1.0,size,unrestricted,,0,0.5301282758714035,0.7565084465107985
0,0,96,128,1.0,size,unrestricted,,1,0.9732039614834974,0.9023110161672604
0,0,96,128,1.0,size,unrestricted,,2,1.5377657925977712,0.8387481915417458
0,1,24,128,1.0,size,unrestricted,,0,1.494490405452084,1.4237608206267283
0,1,24,128,1.0,size,unrestricted,,1,0.2199401614293405,1.4430740909678779
0,1,24,128,1.0,size,unrestricted,,2,0.6766417479964668,1.3447700359287187
0,2,8,128,1.0,size,unrestricted,,0,1.744408764779169,1.901753874354028
0,2,8,128,1.0,size,unrestricted,,1,1.8608767941257718,1.9508614820821213
0,2,8,128,1.0,size,unrestricted,,2,0.023318380146299167,1.7653079044454794
0,,,128,1.0,size,restricted,0,0,0.5773218818198244,0.6860934605242073
0,,,128,1.0,size,restricted,0,1,0.6696410852246762,0.7688202553326339
0,,,128,1.0,size,restricted,0,2,0.8671110599018659,0.7166581543965614
0,,,128,1.0,size,restricted,1,0,0.577321881735247,0.6860934607215478
0,,,128,1.0,size,restricted,1,1,0.6696410853292875,0.7688202557306701
0,,,128,1.0,size,restricted,1,2,0.8671110606029623,0.7166581546895029
0,,,128,1.0,size,restricted,2,0,0.577321881819676,0.6860934605413179
0,,,128,1.0,size,restricted,2,1,0.6696410852302894,0.7688202553612855
0,,,128,1.0,size,restricted,2,2,0.8671110598868069,0.7166581544143376
0,,,128,inf,equal,unrestricted,,0,0.6230471976310543,0.6988791230770882
0,,,128,inf,equal,unrestricted,,1,0.6230471977856084,0.7634597177153492
0,,,128,inf,equal,unrestricted,,2,0.6230471979433952,0.7089246890812203
0,0,96,128,inf,equal,unrestricted,,0,0.5301282758714035,0.7565084465107985
0,0,96,128,inf,equal,unrestricted,,1,0.9732039614834974,0.9023110161672604
0,0,96,128,inf,equal,unrestricted,,2,1.5377657925977712,0.8387481915417458
0,1,24,128,inf,equal,unrestricted,,0,1.494490405452084,1.4237608206267283
0,1,24,128,inf,equal,unrestricted,,1,0.2199401614293405,1.4430740909678779
0,1,24,128,inf,equal,unrestricted,,2,0.6766417479964668,1.3447700359287187
0,2,8,128,inf,equal,unrestricted,,0,1.744408764779169,1.901753874354028
0,2,8,128,inf,equal,unrestricted,,1,1.8608767941257718,1.9508614820821213
0,2,8,128,inf,equal,unrestricted,,2,0.023318380146299167,1.7653079044454794
0,,,128,inf,equal,restricted,0,0,0.6230471976809663,0.698879122929587
0,,,128,inf,equal,restricted,0,1,0.623047197736322,0.7634597174000385
0,,,128,inf,equal,restricted,0,2,0.6230471977748835,0.7089246888451053
0,,,128,inf,equal,restricted,1,0,0.6230471976860521,0.6988791228852823
0,,,128,inf,equal,restricted,1,1,0.6230471977258821,0.7634597173111154
0,,,128,inf,equal,restricted,1,2,0.6230471977672248,0.7089246888013576
0,,,128,inf,equal,restricted,2,0,0.6230471976236146,0.698879122951359
0,,,128,inf,equal,restricted,2,1,0.623047197787591,0.7634597174896004
0,,,128,inf,equal,restricted,2,2,0.6230471979779317,0.7089246889190611
0,,,256,1.0,size,unrestricted,,0,0.6406811463852566,0.6625024444600468
0,,,256,1.0,size,unrestricted,,1,0.6197343730536747,0.730844807124729
0,,,256,1.0,size,unrestricted,,2,0.7625371774702531,0.6829044307231777
0,0,192,256,1.0,size,unrestricted,,0,0.6287476234480541,0.6621013081423855
0,0,192,256,1.0,size,unrestricted,,1,0.7135381575095129,0.7454709255078047
0,0,192,256,1.0,size,unrestricted,,2,0.8194446610659957,0.6998520611422749
0,1,49,256,1.0,size,unrestricted,,0,1.4248402369173396,1.3781114295945134
0,1,49,256,1.0,size,unrestricted,,1,0.3805555169119193,1.361060245525884
0,1,49,256,1.0,size,unrestricted,,2,1.424296487531499,1.2654212254771153
0,2,15,256,1.0,size,unrestricted,,0,1.5450033354083816,1.6006424439914622
0,2,15,256,1.0,size,unrestricted,,1,2.219468320097861,1.5740966725570873
0,2,15,256,1.0,size,unrestricted,,2,0.15923595482644243,1.4970686286384087
0,,,256,1.0,size,restricted,0,0,0.6406811463955542,0.66250244441674
0,,,256,1.0,size,restricted,0,1,0.619734373076363,0.7308448069765437
0,,,256,1.0,size,restricted,0,2,0.762537177264329,0.6829044306359715
0,,,256,1.0,size,restricted,1,0,0.6406811463911393,0.6625024444712044
0,,,256,1.0,size,restricted,1,1,0.6197343730143913,0.7308448071578337
0,,,256,1.0,size,restricted,1,2,0.76253717752328,0.6829044307434217
0,,,256,1.0,size,restricted,2,0,0.6406811463957546,0.662502444437876
0,,,256,1.0,size,restricted,2,1,0.6197343730392872,0.7308448070481713
0,,,256,1.0,size,restricted,2,2,0.762537177382878,0.6829044306794331
0,,,256,inf,equal,unrestricted,,0,0.6507723616061316,0.6731141684830824
0,,,256,inf,equal,unrestricted,,1,0.6507723615927874,0.7316447267287275
0,,,256,inf,equal,unrestricted,,2,0.6507723617144479,0.6812797439202538
0,0,192,256,inf,equal,unrestricted,,0,0.6287476234480541,0.6621013081423855
0,0,192,256,inf,equal,unrestricted,,1,0.7135381575095129,0.7454709255078047
0,0,192,256,inf,equal,unrestricted,,2,0.8194446610659957,0.6998520611422749
0,1,49,256,inf,equal,unrestricted,,0,1.4248402369173396,1.3781114295945134
0,1,49,256,inf,equal,unrestricted,,1,0.3805555169119193,1.361060245525884
0,1,49,256,inf,equal,unrestricted,,2,1.424296487531499,1.2654212254771153
0,2,15,256,inf,equal,unrestricted,,0,1.5450033354083816,1.6006424439914622
0,2,15,256,inf,equal,unrestricted,,1,2.219468320097861,1.5740966725570873
0,2,15,256,inf,equal,unrestricted,,2,0.15923595482644243,1.4970686286384087
0,,,256,inf,equal,restricted,0,0,0.6507723615966581,0.6731141684818077
0,,,256,inf,equal,restricted,0,1,0.6507723615743682,0.7316447267371545
0,,,256,inf,equal,restricted,0,2,0.6507723617682208,0.6812797439263425
0,,,256,inf,equal,restricted,1,0,0.6507723616038055,0.6731141684852678
0,,,256,inf,equal,restricted,1,1,0.6507723615877427,0.731644726731758
0,,,256,inf,equal,restricted,1,2,0.6507723617281302,0.6812797439240601
0,,,256,inf,equal,restricted,2,0,0.6507723616031669,0.6731141684851973
0,,,256,inf,equal,restricted,2,1,0.6507723615875898,0.7316447267307306
0,,,256,inf,equal,restricted,2,2,0.6507723617307566,0.6812797439231578
0,,,512,1.0,size,unrestricted,,0,0.6500468831907115,0.6591087709560933
0,,,512,1.0,size,unrestricted,,1,0.6797552195965341,0.7095039668428026
0,,,512,1.0,size,unrestricted,,2,0.6659516863081035,0.6713114824137345
0,0,384,512,1.0,size,unrestricted,,0,0.6445253694864476,0.6489950997461752
0,0,384,512,1.0,size,unrestricted,,1,0.7172865514820123,0.7184578298844867
0,0,384,512,1.0,size,unrestricted,,2,0.7134155801897047,0.6723382856930755
0,1,100,512,1.0,size,unrestricted,,0,0.7380487403771935,0.7466838955682911
0,1,100,512,1.0,size,unrestricted,,1,0.6284132956586326,0.7506280631119685
0,1,100,512,1.0,size,unrestricted,,2,0.6667043439792458,0.7380670918604563
0,2,28,512,1.0,size,unrestricted,,0,1.3493009052726395,1.3655777037282208
0,2,28,512,1.0,size,unrestricted,,1,1.4594233583144807,1.5335480083577724
0,2,28,512,1.0,size,unrestricted,,2,0.26083969057338285,1.2976317952434269
0,,,512,1.0,size,restricted,0,0,0.650046883169656,0.6591087709597325
0,,,512,1.0,size,restricted,0,1,0.6797552196639494,0.7095039669654863
0,,,512,1.0,size,restricted,0,2,0.6659516863560947,0.6713114824503967
0,,,512,1.0,size,restricted,1,0,0.6500468831691807,0.6591087709588035
0,,,512,1.0,size,restricted,1,1,0.6797552196600902,0.7095039669600106
0,,,512,1.0,size,restricted,1,2,0.6659516863763949,0.6713114824450342
0,,,512,1.0,size,restricted,2,0,0.65004688320973,0.6591087709743549
0,,,512,1.0,size,restricted,2,1,0.6797552195270035,0.7095039667451365
0,,,512,1.0,size,restricted,2,2,0.6659516862956002,0.671311482383739
0,,,512,inf,equal,unrestricted,,0,0.6592134218355897,0.6702018377015172
0,,,512,inf,equal,unrestricted,,1,0.6592134224521935,0.7093145903644624
0,,,512,inf,equal,unrestricted,,2,0.659213422083434,0.6770266554746145
0,0,384,512,inf,equal,unrestricted,,0,0.6445253694864476,0.6489950997461752
0,0,384,512,inf,equal,unrestricted,,1,0.7172865514820123,0.7184578298844867
0,0,384,512,inf,equal,unrestricted,,2,0.7134155801897047,0.6723382856930755
0,1,100,512,inf,equal,unrestricted,,0,0.7380487403771935,0.7466838955682911
0,1,100,512,inf,equal,unrestricted,,1,0.6284132956586326,0.7506280631119685
0,1,100,512,inf,equal,unrestricted,,2,0.6667043439792458,0.7380670918604563
0,2,28,512,inf,equal,unrestricted,,0,1.3493009052726395,1.3655777037282208
0,2,28,512,inf,equal,unrestricted,,1,1.4594233583144807,1.5335480083577724
0,2,28,512,inf,equal,unrestricted,,2,0.26083969057338285,1.2976317952434269
0,,,512,inf,equal,restricted,0,0,0.6592134220417966,0.6702018379238417
0,,,512,inf,equal,restricted,0,1,0.65921342212656,0.7093145904030053
0,,,512,inf,equal,restricted,0,2,0.659213422075976,0.677026655625496
0,,,512,inf,equal,restricted,1,0,0.6592134220424436,0.6702018379232502
0,,,512,inf,equal,restricted,1,1,0.6592134221255064,0.7093145904033203
0,,,512,inf,equal,restricted,1,2,0.6592134220761607,0.6770266556262302
0,,,512,inf,equal,restricted,2,0,0.6592134220372122,0.6702018379168149
0,,,512,inf,equal,restricted,2,1,0.6592134221336766,0.7093145904004927
0,,,512,inf,equal,restricted,2,2,0.6592134220769432,0.6770266556219368
0,,,1024,1.0,size,unrestricted,,0,0.651098044310283,0.6560485942435835
0,,,1024,1.0,size,unrestricted,,1,0.6720230239280002,0.708670528546299
0,,,1024,1.0,size,unrestricted,,2,0.704981190696676,0.6671288116665107
0,0,768,1024,1.0,size,unrestricted,,0,0.6455572547190179,0.6516147761637319
0,0,768,1024,1.0,size,unrestricted,,1,0.7064133324891165,0.7200043794439067
0,0,768,1024,1.0,size,unrestricted,,2,0.7701014159094959,0.669442723126559
0,1,202,1024,1.0,size,unrestricted,,0,0.7105830623529954,0.7090748700499978
0,1,202,1024,1.0,size,unrestricted,,1,0.6364771343866437,0.7371818282637669
0,1,202,1024,1.0,size,unrestricted,,2,0.6849000144422995,0.7180043896083851
0,2,54,1024,1.0,size,unrestricted,,0,1.3052650358694484,1.331667881516808
0,2,54,1024,1.0,size,unrestricted,,1,1.1853649118571825,1.3928080615660892
0,2,54,1024,1.0,size,unrestricted,,2,0.4304387862443076,1.263168274386679
0,,,1024,1.0,size,restricted,0,0,0.651098044311638,0.6560485942472001
0,,,1024,1.0,size,restricted,0,1,0.6720230239300995,0.7086705285362693
0,,,1024,1.0,size,restricted,0,2,0.7049811906695524,0.6671288116597835
0,,,1024,1.0,size,restricted,1,0,0.6510980443148624,0.6560485942461098
0,,,1024,1.0,size,restricted,1,1,0.6720230239188282,0.7086705285198566
0,,,1024,1.0,size,restricted,1,2,0.704981190665855,0.6671288116587051
0,,,1024,1.0,size,restricted,2,0,0.6510980443130266,0.6560485942459976
0,,,1024,1.0,size,restricted,2,1,0.6720230239233951,0.7086705285285263
0,,,1024,1.0,size,restricted,2,2,0.7049811906748801,0.6671288116603591
0,,,1024,inf,equal,unrestricted,,0,0.6608746520444374,0.6657774359355213
0,,,1024,inf,equal,unrestricted,,1,0.6608746522590946,0.7102631831158412
0,,,1024,inf,equal,unrestricted,,2,0.6608746523612413,0.6724073445397204
0,0,768,1024,inf,equal,unrestricted,,0,0.6455572547190179,0.6516147761637319
0,0,768,1024,inf,equal,unrestricted,,1,0.7064133324891165,0.7200043794439067
0,0,768,1024,inf,equal,unrestricted,,2,0.7701014159094959,0.669442723126559
0,1,202,1024,inf,equal,unrestricted,,0,0.7105830623529954,0.7090748700499978
0,1,202,1024,inf,equal,unrestricted,,1,0.6364771343866437,0.7371818282637669
0,1,202,1024,inf,equal,unrestricted,,2,0.6849000144422995,0.7180043896083851
0,2,54,1024,inf,equal,unrestricted,,0,1.3052650358694484,1.331667881516808
0,2,54,1024,inf,equal,unrestricted,,1,1.1853649118571825,1.3928080615660892
0,2,54,1024,inf,equal,unrestricted,,2,0.4304387862443076,1.263168274386679
0,,,1024,inf,equal,restricted,0,0,0.6608746520991163,0.6657774359838418
0,,,1024,inf,equal,restricted,0,1,0.6608746521945101,0.7102631831231367
0,,,1024,inf,equal,restricted,0,2,0.6608746522462176,0.6724073445770337
0,,,1024,inf,equal,restricted,1,0,0.6608746521091732,0.6657774359914054
0,,,1024,inf,equal,restricted,1,1,0.6608746521849878,0.710263183119413
0,,,1024,inf,equal,restricted,1,2,0.660874652220057,0.6724073445820958
0,,,1024,inf,equal,restricted,2,0,0.6608746520790796,0.6657774359653755
0,,,1024,inf,equal,restricted,2,1,0.6608746522200349,0.7102631831087599
0,,,1024,inf,equal,restricted,2,2,0.6608746522844209,0.6724073445600929
0,,,2048,1.0,size,unrestricted,,0,0.6444814581032733,0.6503357024628005
0,,,2048,1.0,size,unrestricted,,1,0.6852691890579343,0.7072431280517189
0,,,2048,1.0,size,unrestricted,,2,0.7043917533518629,0.6684815675681137
0,0,1536,2048,1.0,size,unrestricted,,0,0.6387093745050206,0.6465755859658425
0,0,1536,2048,1.0,size,unrestricted,,1,0.7250740249790703,0.7214359933654595
0,0,1536,2048,1.0,size,unrestricted,,2,0.7539365354349246,0.6733676792057576
0,1,406,2048,1.0,size,unrestricted,,0,0.7166742877432659,0.718558191371689
0,1,406,2048,1.0,size,unrestricted,,1,0.6416702159458627,0.7365583612567385
0,1,406,2048,1.0,size,unrestricted,,2,0.6699338484178811,0.715496023791559
0,2,106,2048,1.0,size,unrestricted,,0,0.8320364347336994,0.8229099574769599
0,2,106,2048,1.0,size,unrestricted,,1,0.7276106487083834,0.8547034329457973
0,2,106,2048,1.0,size,unrestricted,,2,0.5876507096309298,0.8182084131179013
0,,,2048,1.0,size,restricted,0,0,0.644481458107335,0.6503357024676901
0,,,2048,1.0,size,restricted,0,1,0.6852691890461996,0.7072431280433772
0,,,2048,1.0,size,restricted,0,2,0.7043917533379516,0.6684815675634416
0,,,2048,1.0,size,restricted,1,0,0.6444814581231495,0.6503357024731669
0,,,2048,1.0,size,restricted,1,1,0.6852691890015233,0.7072431279731961
0,,,2048,1.0,size,restricted,1,2,0.7043917532799087,0.6684815675462543
0,,,2048,1.0,size,restricted,2,0,0.6444814580777404,0.6503357024498237
0,,,2048,1.0,size,restricted,2,1,0.6852691891305642,0.707243128151024
0,,,2048,1.0,size,restricted,2,2,0.7043917534436626,0.6684815675939002
0,,,2048,inf,equal,unrestricted,,0,0.6619317518717275,0.6649015098123555
0,,,2048,inf,equal,unrestricted,,1,0.661931752259388,0.7081787998602261
0,,,2048,inf,equal,unrestricted,,2,0.6619317523860073,0.6762576998854712
0,0,1536,2048,inf,equal,unrestricted,,0,0.6387093745050206,0.6465755859658425
0,0,1536,2048,inf,equal,unrestricted,,1,0.7250740249790703,0.7214359933654595
0,0,1536,2048,inf,equal,unrestricted,,2,0.7539365354349246,0.6733676792057576
0,1,406,2048,inf,equal,unrestricted,,0,0.7166742877432659,0.718558191371689
0,1,406,2048,inf,equal,unrestricted,,1,0.6416702159458627,0.7365583612567385
0,1,406,2048,inf,equal,unrestricted,,2,0.6699338484178811,0.715496023791559
0,2,106,2048,inf,equal,unrestricted,,0,0.8320364347336994,0.8229099574769599
0,2,106,2048,inf,equal,unrestricted,,1,0.7276106487083834,0.8547034329457973
0,2,106,2048,inf,equal,unrestricted,,2,0.5876507096309298,0.8182084131179013
0,,,2048,inf,equal,restricted,0,0,0.6619317519998279,0.6649015099257453
0,,,2048,inf,equal,restricted,0,1,0.6619317521592227,0.708178799902902
0,,,2048,inf,equal,restricted,0,2,0.6619317522112362,0.6762576999606809
0,,,2048,inf,equal,restricted,1,0,0.6619317519677098,0.6649015098995871
0,,,2048,inf,equal,restricted,1,1,0.6619317521844045,0.7081787998969301
0,,,2048,inf,equal,restricted,1,2,0.6619317522549265,0.6762576999435291
0,,,2048,inf,equal,restricted,2,0,0.6619317520575433,0.6649015099777598
0,,,2048,inf,equal,restricted,2,1,0.6619317521140023,0.7081787999282598
0,,,2048,inf,equal,restricted,2,2,0.6619317521326676,0.6762576999975242
0,,,4096,1.0,size,unrestricted,,0,0.6401569148117124,0.646549196814678
0,,,4096,1.0,size,unrestricted,,1,0.7012717984920942,0.707922370493567
0,,,4096,1.0,size,unrestricted,,2,0.6928732381611735,0.6708045707694184
0,0,3072,4096,1.0,size,unrestricted,,0,0.6369064216821867,0.6450465186562656
0,0,3072,4096,1.0,size,unrestricted,,1,0.7251422343040349,0.722552727624107
0,0,3072,4096,1.0,size,unrestricted,,2,0.7139292800222986,0.6775900763525949
0,1,815,4096,1.0,size,unrestricted,,0,0.6867538086949655,0.6865096188188395
0,1,815,4096,1.0,size,unrestricted,,1,0.6713194218495697,0.707082852069687
0,1,815,4096,1.0,size,unrestricted,,2,0.6897818553002071,0.6914172890521717
0,2,209,4096,1.0,size,unrestricted,,0,0.713804240288642,0.7142401247881551
0,2,209,4096,1.0,size,unrestricted,,1,0.7364898028481308,0.7584843254380098
0,2,209,4096,1.0,size,unrestricted,,2,0.6355315887431371,0.7272703050100057
0,,,4096,1.0,size,restricted,0,0,0.6401569148162101,0.6465491968191007
0,,,4096,1.0,size,restricted,0,1,0.7012717984784592,0.7079223704820427
0,,,4096,1.0,size,restricted,0,2,0.6928732381482373,0.6708045707651827
0,,,4096,1.0,size,restricted,1,0,0.6401569148215179,0.6465491968202438
0,,,4096,1.0,size,restricted,1,1,0.701271798461179,0.7079223704626075
0,,,4096,1.0,size,restricted,1,2,0.6928732381376029,0.6708045707604843
0,,,4096,1.0,size,restricted,2,0,0.6401569151027257,0.6465491970182069
0,,,4096,1.0,size,restricted,2,1,0.7012717975734828,0.7079223695727828
0,,,4096,1.0,size,restricted,2,2,0.6928732374658437,0.6708045704682498
0,,,4096,inf,equal,unrestricted,,0,0.6736061920211099,0.6741858085263115
0,,,4096,inf,equal,unrestricted,,1,0.6736062003723533,0.7031845760553339
0,,,4096,inf,equal,unrestricted,,2,0.6736062002661399,0.682246876353953
0,0,3072,4096,inf,equal,unrestricted,,0,0.6369064216821867,0.6450465186562656
0,0,3072,4096,inf,equal,unrestricted,,1,0.7251422343040349,0.722552727624107
0,0,3072,4096,inf,equal,unrestricted,,2,0.7139292800222986,0.6775900763525949
0,1,815,4096,inf,equal,unrestricted,,0,0.6867538086949655,0.6865096188188395
0,1,815,4096,inf,equal,unrestricted,,1,0.6713194218495697,0.707082852069687
0,1,815,4096,inf,equal,unrestricted,,2,0.6897818553002071,0.6914172890521717
0,2,209,4096,inf,equal,unrestricted,,0,0.713804240288642,0.7142401247881551
0,2,209,4096,inf,equal,unrestricted,,1,0.7364898028481308,0.7584843254380098
0,2,209,4096,inf,equal,unrestricted,,2,0.6355315887431371,0.7272703050100057
0,,,4096,inf,equal,restricted,0,0,0.6736061978992213,0.6741858135967271
0,,,4096,inf,equal,restricted,0,1,0.6736061995589101,0.703184577941819
0,,,4096,inf,equal,restricted,0,2,0.6736061995379896,0.6822468797338004
0,,,4096,inf,equal,restricted,1,0,0.6736061980616204,0.6741858137382833
0,,,4096,inf,equal,restricted,1,1,0.673606199536455,0.7031845780010725
0,,,4096,inf,equal,restricted,1,2,0.67360619951778,0.6822468798356794
0,,,4096,inf,equal,restricted,2,0,0.6736061982667266,0.6741858139088733
0,,,4096,inf,equal,restricted,2,1,0.6736061995080137,0.7031845780762535
0,,,4096,inf,equal,restricted,2,2,0.6736061994926595,0.6822468799593723
0,,,8192,1.0,size,unrestricted,,0,0.6480573319238089,0.6460671474212998
0,,,8192,1.0,size,unrestricted,,1,0.704675490806766,0.7041845909312349
0,,,8192,1.0,size,unrestricted,,2,0.6827246147262189,0.6702046680524549
0,0,6144,8192,1.0,size,unrestricted,,0,0.6459013538278144,0.6438513555786901
0,0,6144,8192,1.0,size,unrestricted,,1,0.7210429769897873,0.7159732236978881
0,0,6144,8192,1.0,size,unrestricted,,2,0.6945894434679618,0.6736985658549748
0,1,1634,8192,1.0,size,unrestricted,,0,0.6791496777396592,0.6770723533845306
0,1,1634,8192,1.0,size,unrestricted,,1,0.6842023296808313,0.6956050247965506
0,1,1634,8192,1.0,size,unrestricted,,2,0.6833394383302162,0.6861785781587619
0,2,414,8192,1.0,size,unrestricted,,0,0.6769439895067689,0.671436857099711
0,2,414,8192,1.0,size,unrestricted,,1,0.7090471069909364,0.717541008750779
0,2,414,8192,1.0,size,unrestricted,,2,0.660237381032405,0.6855650182338401
0,,,8192,1.0,size,restricted,0,0,0.6480573319477342,0.646067147449354
0,,,8192,1.0,size,restricted,0,1,0.704675490726161,0.7041845908558586
0,,,8192,1.0,size,restricted,0,2,0.6827246146892894,0.6702046680335176
0,,,8192,1.0,size,restricted,1,0,0.6480573319731604,0.6460671474789801
0,,,8192,1.0,size,restricted,1,1,0.7046754906412572,0.7041845907793998
0,,,8192,1.0,size,restricted,1,2,0.6827246146470526,0.6702046680140543
0,,,8192,1.0,size,restricted,2,0,0.6480573319342748,0.6460671474335401
0,,,8192,1.0,size,restricted,2,1,0.7046754907712063,0.7041845908991031
0,,,8192,1.0,size,restricted,2,2,0.6827246147112469,0.670204668043916
0,,,8192,inf,equal,unrestricted,,0,0.6791496583717599,0.6770723338412077
0,,,8192,inf,equal,unrestricted,,1,0.6842023296808343,0.6956050207261394
0,,,8192,inf,equal,unrestricted,,2,0.6833394265132802,0.6861785642262853
0,0,6144,8192,inf,equal,unrestricted,,0,0.6459013538278144,0.6438513555786901
0,0,6144,8192,inf,equal,unrestricted,,1,0.7210429769897873,0.7159732236978881
0,0,6144,8192,inf,equal,unrestricted,,2,0.6945894434679618,0.6736985658549748
0,1,1634,8192,inf,equal,unrestricted,,0,0.6791496777396592,0.6770723533845306
0,1,1634,8192,inf,equal,unrestricted,,1,0.6842023296808313,0.6956050247965506
0,1,1634,8192,inf,equal,unrestricted,,2,0.6833394383302162,0.6861785781587619
0,2,414,8192,inf,equal,unrestricted,,0,0.6769439895067689,0.671436857099711
0,2,414,8192,inf,equal,unrestricted,,1,0.7090471069909364,0.717541008750779
0,2,414,8192,inf,equal,unrestricted,,2,0.660237381032405,0.6855650182338401
0,,,8192,inf,equal,restricted,0,0,0.6791496774311075,0.6770723530642371
0,,,8192,inf,equal,restricted,0,1,0.6842023296808311,0.695605024805827
0,,,8192,inf,equal,restricted,0,2,0.6833394381587125,0.68617857796935
0,,,8192,inf,equal,restricted,1,0,0.6791496700262033,0.6770723456885713
0,,,8192,inf,equal,restricted,1,1,0.6842023296808316,0.6956050231083541
0,,,8192,inf,equal,restricted,1,2,0.683339433934285,0.6861785725684849
0,,,8192,inf,equal,restricted,2,0,0.6791496763297434,0.6770723519703276
0,,,8192,inf,equal,restricted,2,1,0.6842023296808313,0.6956050245607339
0,,,8192,inf,equal,restricted,2,2,0.6833394374734415,0.6861785771634383
0,,,16384,1.0,size,unrestricted,,0,0.6496700217188376,0.6453494751708171
0,,,16384,1.0,size,unrestricted,,1,0.6994152458409425,0.7047702612956858
0,,,16384,1.0,size,unrestricted,,2,0.6716944688743349,0.6710036882411848
0,0,12288,16384,1.0,size,unrestricted,,0,0.6482195166149648,0.6428897783633741
0,0,12288,16384,1.0,size,unrestricted,,1,0.7113678013939736,0.7141643466651346
0,0,12288,16384,1.0,size,unrestricted,,2,0.6756647156244402,0.673200906894027
0,1,3272,16384,1.0,size,unrestricted,,0,0.673854057814712,0.6723692992263663
0,1,3272,16384,1.0,size,unrestricted,,1,0.6828632086759878,0.6958430289637864
0,1,3272,16384,1.0,size,unrestricted,,2,0.6829528950388913,0.6857125749708128
0,2,824,16384,1.0,size,unrestricted,,0,0.6600296316060282,0.6555286684231773
0,2,824,16384,1.0,size,unrestricted,,1,0.7032746585751274,0.7111553439853607
0,2,824,16384,1.0,size,unrestricted,,2,0.6635453361004776,0.673412930380884
0,,,16384,1.0,size,restricted,0,0,0.6496700217677703,0.6453494752422224
0,,,16384,1.0,size,restricted,0,1,0.6994152456680653,0.7047702611129489
0,,,16384,1.0,size,restricted,0,2,0.671694468831095,0.6710036881948691
0,,,16384,1.0,size,restricted,1,0,0.6496700217376288,0.6453494751974116
0,,,16384,1.0,size,restricted,1,1,0.6994152457742646,0.7047702612278247
0,,,16384,1.0,size,restricted,1,2,0.6716944688588787,0.6710036882252702
0,,,16384,1.0,size,restricted,2,0,0.6496700217725278,0.6453494752481862
0,,,16384,1.0,size,restricted,2,1,0.6994152456513509,0.7047702610921333
0,,,16384,1.0,size,restricted,2,2,0.6716944688265194,0.6710036881895333
0,,,16384,inf,equal,unrestricted,,0,0.673781156696601,0.6722884032527847
0,,,16384,inf,equal,unrestricted,,1,0.6828633124197003,0.6958299407817548
0,,,16384,inf,equal,unrestricted,,2,0.6828632941050903,0.6856387198311445
0,0,12288,16384,inf,equal,unrestricted,,0,0.6482195166149648,0.6428897783633741
0,0,12288,16384,inf,equal,unrestricted,,1,0.7113678013939736,0.7141643466651346
0,0,12288,16384,inf,equal,unrestricted,,2,0.6756647156244402,0.673200906894027
0,1,3272,16384,inf,equal,unrestricted,,0,0.673854057814712,0.6723692992263663
0,1,3272,16384,inf,equal,unrestricted,,1,0.6828632086759878,0.6958430289637864
0,1,3272,16384,inf,equal,unrestricted,,2,0.6829528950388913,0.6857125749708128
0,2,824,16384,inf,equal,unrestricted,,0,0.6600296316060282,0.6555286684231773
0,2,824,16384,inf,equal,unrestricted,,1,0.7032746585751274,0.7111553439853607
0,2,824,16384,inf,equal,unrestricted,,2,0.6635453361004776,0.673412930380884
0,,,16384,inf,equal,restricted,0,0,0.673781167910926,0.6722884156132173
0,,,16384,inf,equal,restricted,0,1,0.6828633123899018,0.6958299427957241
0,,,16384,inf,equal,restricted,0,2,0.6828633069584247,0.6856387307354409
0,,,16384,inf,equal,restricted,1,0,0.6737811679101252,0.6722884155992624
0,,,16384,inf,equal,restricted,1,1,0.6828633123903706,0.6958299427974827
0,,,16384,inf,equal,restricted,1,2,0.6828633067562381,0.6856387306450826
0,,,16384,inf,equal,restricted,2,0,0.6737811643905788,0.6722884117166895
0,,,16384,inf,equal,restricted,2,1,0.682863312399028,0.6958299421846857
0,,,16384,inf,equal,restricted,2,2,0.6828633030217939,0.6856387273264736


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/2/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,0,0,48,64,1.0,size,unrestricted,2.481809460316711,-7.216279683489765e-10,1.5528988945487186e-10,8.572639900297602e-11,7.904332070604788e-11,7.897648495490712e-10,5.157838078105697e-12,-3.876969377484753e-11,1.3833420214375e-11,-6.326842409478648e-10,-2.2423407376498734e-11,-1.3553168032122265e-10,-14.999999994584295,-6.95498016838693e-12,7.255451741039512e-11,-1.126441453568289e-10
0,1,0,48,64,1.0,size,unrestricted,2.124881333905343,-3.4698146855365863e-10,-2.2457807123034381e-10,-14.999999992315063,-2.6246593875703015e-11,-9.389573285072626e-10,-1.0254679665541513e-10,9.039911624024875e-12,8.443526055116419e-11,4.185826784806066e-10,-4.3769773606073515e-10,-8.444277481281389e-11,1.5700270762402365e-10,1.523249316592773e-11,-1.863808409487074e-09,1.6610585769276373e-10
0,2,0,48,64,1.0,size,unrestricted,2.3903074282545895,-1.4914975993235566e-09,2.3013405711543052e-10,2.504967025258594e-11,8.971307547527297e-10,-3.945593350989223e-09,-14.999999957915868,4.923027532098505e-10,-2.049904520784233e-10,-5.800472023381007e-11,2.897555617881134e-10,2.2708873505755797e-08,-1.5049196862491429e-10,1.1794712199138282e-09,-3.8033283626610026e-10,-4.6851972914545335e-11
0,3,0,48,64,1.0,size,unrestricted,2.344995630787604,-3.6024529509570035e-10,3.635457311026066e-09,14.99999981367258,1.795908327521124e-08,7.411137655721284e-09,1.876954560973669e-09,1.0679281332382053e-08,3.934251218334388e-09,-2.5768590448497954e-10,3.7188671261981243e-09,-7.059932907621838e-10,-2.435564395213721e-09,6.82067544913089e-10,-5.362980232874323e-09,-5.082596008961532e-08
0,4,0,48,64,1.0,size,unrestricted,3.7295770775121184,3.449865939479129e-10,2.004294055037271e-10,3.955109768553444e-09,6.852159782233285e-10,4.362580253138339e-09,1.2366855323509373e-10,-6.125484607680985e-10,-9.556602347365406e-10,-4.00627839055097e-10,2.189103845604495e-09,-3.858859656707953e-10,-1.2402031491134389e-09,1.564084856690678e-10,14.999999960755614,-1.679655155385369e-09
0,0,1,12,64,1.0,size,unrestricted,6.522009881016682,-5.410913610922301e-09,-7.419817722758772e-09,6.58299018746718e-10,1.4357399015354474e-09,-1.118190568578752e-09,-8.286005496145059e-10,1.820827646989499e-10,-1.7423838812603222e-09,14.999999871138982,1.5410039875528963e-09,2.1274112425435187e-08,-9.696839961727136e-10,-4.893095550069507e-09,1.8693206356691315e-08,-1.94608933418614e-09
0,1,1,12,64,1.0,size,unrestricted,4.047888101195828,-1.9030895795873803e-10,-14.9999999082768,-4.772768193898717e-11,-3.1788976353240185e-10,-1.6507780322267412e-10,-1.1735091182976392e-09,1.0975522959186286e-10,-2.2297121492143363e-10,8.262415003423249e-09,1.2724653199862922e-10,9.88080627892245e-10,-5.489529746592007e-08,-1.1151300347220515e-09,-4.571254325964339e-10,2.1611618285155165e-09
0,2,1,12,64,1.0,size,unrestricted,5.230060421277406,-7.569411851792614e-11,-1.8750749215451993e-10,-2.087837131638377e-10,2.865400056646157e-07,-2.7340445980987163e-10,-2.2522240757725998e-10,2.1476311639798653e-10,7.665430636163727e-11,-2.658129250247177e-10,8.099546129733897e-11,14.99999970023763,-5.013272714947735e-11,-2.7444836275664407e-10,-1.1128939922765797e-10,1.412653924977378e-10
0,3,1,12,64,1.0,size,unrestricted,3.1920977379252435,-1.0835383205116996e-09,-2.597109843212875e-10,-9.480331501218498e-09,5.38157097352159e-09,-4.701578873273213e-12,-1.412934756655822e-09,4.8359464110295296e-11,2.335181838133773e-10,-3.4691479645716835e-10,1.962066758923429e-10,14.999999954469962,-4.5542126844669614e-10,1.207328544315513e-10,4.7154425986991055e-09,2.0773124739095337e-09
0,4,1,12,64,1.0,size,unrestricted,4.359677784688904,9.295838760688145e-11,-5.894969569101041e-11,7.594964894146875e-08,-2.3011056413484764e-10,-1.593910048722722e-10,-2.6720378779953595e-09,1.2041227574334987e-10,1.654086257941186e-12,14.999999904185023,2.5316861278846306e-09,1.371120627838151e-10,-3.2574330871495007e-10,-6.726639824638641e-11,1.4405911607065908e-09,-1.1892392715349744e-10
0,0,2,4,64,1.0,size,unrestricted,12.381760332026005,-1.7297610864524119e-10,-1.5916106042063136e-10,-6.145629782429627e-11,5.91158508708458e-10,-9.74059359550556e-11,-4.369139805510809e-11,-5.440054928312796e-10,5.229847299995005e-10,5.393103929227984e-10,5.196585756291916e-11,-6.949256378495773e-10,-5.649838460388434e-10,-5.468981899746017e-10,1.075832795600904e-09,-14.999999986567506
0,1,2,4,64,1.0,size,unrestricted,7.454431971910311,2.423632684149149e-09,7.465199772759407e-09,2.334808565016798e-09,4.311561165885229e-08,-6.818849847770867e-10,-3.052233018846163e-09,-2.0462470772442307e-09,5.691829149883085e-10,1.648728072902221e-09,-1.047611392139703e-09,6.421420759893608e-11,-2.560420139743413e-09,-14.999999828291992,5.003277838405655e-08,-1.521083263372607e-08
0,2,2,4,64,1.0,size,unrestricted,9.849015468718164,3.6226034969018876e-10,-2.725461250813803e-10,-4.975131905379132e-10,1.3428922886529056e-10,9.502913077167094e-10,14.999999982008667,-2.0666028527485368e-10,6.446579597475813e-10,1.765384434880611e-10,3.1745012694867515e-10,-1.060230118732175e-09,7.50937291992298e-10,5.35539705164396e-10,-1.7927501743046003e-11,-1.7074287106298991e-10
0,3,2,4,64,1.0,size,unrestricted,9.141304546574636,-14.999999731887796,-3.9869367293041165e-09,1.5874935867525767e-09,-3.2360947480835365e-10,-1.1945100659065443e-08,-3.871627418562932e-08,-4.4434011185969815e-09,2.6066245262767556e-10,1.026011689819613e-09,-1.4791373277478253e-11,-4.5723381129599344e-10,-1.5081239748916356e-07,-1.553422961533847e-09,1.330754330478465e-09,-6.082815051247832e-09
0,4,2,4,64,1.0,size,unrestricted,12.381760332026005,-1.7297610864524119e-10,-1.5916106042063136e-10,-6.145629782429627e-11,5.91158508708458e-10,-9.74059359550556e-11,-4.369139805510809e-11,-5.440054928312796e-10,5.229847299995005e-10,5.393103929227984e-10,5.196585756291916e-11,-6.949256378495773e-10,-5.649838460388434e-10,-5.468981899746017e-10,1.075832795600904e-09,-14.999999986567506
0,0,0,48,64,1.0,size,restricted,2.4818094570278735,-2.1595045534835058e-09,5.792845610002128e-10,3.3541317776810984e-10,3.041404006929856e-10,1.5206934824898478e-08,2.086702228492515e-11,-1.5344610168250446e-10,5.4212793650023137e-11,-1.9189248896367654e-09,-9.065673761362517e-11,-5.109529760587551e-10,-14.999999958220988,-2.81074173533136e-11,2.8014092904107773e-10,-4.3139515630604225e-10
0,1,0,48,64,1.0,size,restricted,2.1248813291825854,-1.28787464866121e-09,-8.749295810591495e-10,-14.999999929867165,-1.0673348784286725e-10,-2.3834817977855035e-08,-4.173085906594573e-10,3.733106908310835e-11,3.4508598401143185e-10,1.5153308201349265e-09,-1.5746837572436497e-09,-3.4215788596207363e-10,6.28269731559677e-10,6.235028813427665e-11,-6.557078523384863e-09,6.623710027155706e-10
0,2,0,48,64,1.0,size,restricted,2.3903074270840277,-8.320704404192078e-10,1.6066997169877805e-10,3.064490605318948e-11,4.832553548134689e-10,-1.225780621100612e-09,-14.999999969838095,3.324305339481468e-10,-1.5318863418692425e-10,-5.0907154393336996e-11,2.2012307597092166e-10,2.4819431187863375e-09,-1.1580046887123585e-10,6.520281050806239e-10,-2.844471220039174e-10,-5.2888753582090223e-11
0,3,0,48,64,1.0,size,restricted,2.344995645928806,1.0506638783681552e-11,1.8647443249398055e-10,14.999999976729844,5.414963384202501e-10,2.75323480075378e-10,7.78420230754643e-11,4.3153664537819994e-10,1.7354507472506615e-10,-1.509940601864932e-11,1.9486124124686861e-10,-1.41948613875829e-11,-1.3174759036837408e-10,6.383724668932781e-12,-2.6210131079632667e-10,-1.0764409986536459e-08
0,4,0,48,64,1.0,size,restricted,3.7295770774031998,-6.986674987180742e-11,4.3307358952749276e-11,-6.029085062125364e-11,-2.4622551518279804e-10,-3.3484346462587886e-10,-1.5982445102277993e-11,1.0078546353108908e-10,-6.174922463952631e-11,-2.448301314991488e-11,-2.0979783326228385e-10,5.876257958635994e-11,2.4943552469436213e-10,-1.822891105547926e-11,14.999999969291187,2.8729852122671733e-10
0,0,1,12,64,1.0,size,restricted,6.5220099144090335,-2.0663776401946883e-10,-1.5776830420066093e-10,2.4667387266278126e-11,2.7591558650100924e-11,-3.253037165633062e-11,-2.4242673976039878e-11,5.581283942948496e-12,-5.1784182275515637e-11,14.999999973629299,4.4178690369817216e-11,2.0514541675262873e-08,-2.974899028358938e-11,-1.2326593889756257e-10,2.76297828178476e-10,-5.1842732870025504e-11
0,1,1,12,64,1.0,size,restricted,4.04788810856357,-2.4658895595904685e-11,-14.99999999019918,-1.2416341823220841e-11,-4.789320662533334e-11,-3.2635715143817006e-11,-2.850045002561965e-10,2.219069730781168e-11,-4.248604187022412e-11,1.0304322871108258e-09,2.3719484644391377e-11,1.365195945220325e-10,-3.1809017650413606e-09,-1.5660687393388832e-10,-2.51113148292192e-10,2.0760142618462337e-10
0,2,1,12,64,1.0,size,restricted,5.230060425927307,-1.5121009285768554e-11,-2.062309257602613e-10,-4.860731776267511e-11,2.353671271273275e-08,-9.153213105445281e-11,-5.5545708760082134e-11,5.128272942737266e-11,1.4843115389293377e-11,-8.135710566097866e-11,1.5897123442206598e-11,14.99999997389729,-9.69128589108651e-12,-1.186346941048646e-10,-2.252966598106956e-11,2.9876531910805935e-10
0,3,1,12,64,1.0,size,restricted,3.1920977434958835,-7.819827840940353e-11,-1.4926024098605547e-11,-5.330411306144047e-09,1.7016200750799272e-10,1.939945148163877e-12,-5.4851701053648365e-11,1.990791571564383e-12,1.5630560107435968e-11,-2.0169456195756857e-11,9.762454601070117e-12,14.999999992044792,-3.0428574839082264e-11,7.2368052462624545e-12,1.0345741746789767e-09,8.451910848697496e-11
0,4,1,12,64,1.0,size,restricted,4.35967778977448,1.1460313154141472e-11,-7.068606310960323e-12,2.234898828468226e-08,-2.730164224178356e-11,-1.9833620458550826e-11,-7.449621515885378e-11,1.4796090972315252e-11,2.0703279046325352e-13,14.999999976911445,7.445778114630457e-11,1.6976014056338744e-11,-3.39584678221737e-11,-8.227403617089559e-12,6.094173858180906e-11,-1.485513229409327e-11
0,0,2,4,64,1.0,size,restricted,12.297465240825657,-1.0423924813631966e-10,-1.1962361154617544e-10,-1.0672523848324771e-10,8.178014690359878e-10,-4.5565930700521115e-11,-5.200506392972002e-11,-1.2134649036762696e-09,4.453470054516121e-10,4.115480985384237e-10,2.6507424694057516e-11,-3.535045405021991e-10,-4.99057969253762e-10,-5.000575484390822e-10,0.3916660232325493,-14.608333968796591
0,1,2,4,64,1.0,size,restricted,7.454432006425005,1.8223555239147234e-11,3.8653590540927144e-11,1.738833105358698e-11,1.3364399896344328e-09,-6.144063171189899e-12,-2.1547488453099467e-11,-1.5807145754846096e-11,5.259476766634561e-12,1.3554622706033147e-11,-9.612194804964452e-12,8.673489510279665e-13,-1.855892838335186e-11,-14.999999993683776,4.477466398504012e-09,-5.844286172370938e-11
0,2,2,4,64,1.0,size,restricted,9.7591469764927,1.0527488773470356e-10,-4.67071583829727e-11,-0.5163162834536441,7.271476147411987e-11,2.526694931491974e-10,14.483683713227892,-4.290182722115167e-11,1.6807700650042757e-10,4.8942095784664856e-11,7.114506137598306e-11,-1.687829375589292e-10,2.1722208628719946e-10,1.3121073783781915e-10,3.371957453348892e-12,-3.011223751631785e-11
0,3,2,4,64,1.0,size,restricted,8.887551504282277,-9.596451903183251,-1.0828107969850527e-10,4.774848918704671e-11,-1.5791841404792056e-12,-2.6392560750521353e-10,-8.603640714504098e-10,-1.3685064163770326e-10,1.6864104579544158e-11,3.913329128539879e-11,8.110606941352168e-13,-7.75696910583615e-12,-5.40354809382189,-5.783436007566129e-11,4.7988330236922247e-11,-1.905479886965056e-10
0,4,2,4,64,1.0,size,restricted,12.297465240825657,-1.0423924813631966e-10,-1.1962361154617544e-10,-1.0672523848324771e-10,8.178014690359878e-10,-4.5565930700521115e-11,-5.200506392972002e-11,-1.2134649036762696e-09,4.453470054516121e-10,4.115480985384237e-10,2.6507424694057516e-11,-3.535045405021991e-10,-4.99057969253762e-10,-5.000575484390822e-10,0.3916660232325493,-14.608333968796591
0,0,0,48,64,inf,equal,unrestricted,2.481809460316711,-7.216279683489765e-10,1.5528988945487186e-10,8.572639900297602e-11,7.904332070604788e-11,7.897648495490712e-10,5.157838078105697e-12,-3.876969377484753e-11,1.3833420214375e-11,-6.326842409478648e-10,-2.2423407376498734e-11,-1.3553168032122265e-10,-14.999999994584295,-6.95498016838693e-12,7.255451741039512e-11,-1.126441453568289e-10
0,1,0,48,64,inf,equal,unrestricted,2.124881333905343,-3.4698146855365863e-10,-2.2457807123034381e-10,-14.999999992315063,-2.6246593875703015e-11,-9.389573285072626e-10,-1.0254679665541513e-10,9.039911624024875e-12,8.443526055116419e-11,4.185826784806066e-10,-4.3769773606073515e-10,-8.444277481281389e-11,1.5700270762402365e-10,1.523249316592773e-11,-1.863808409487074e-09,1.6610585769276373e-10
0,2,0,48,64,inf,equal,unrestricted,2.3903074282545895,-1.4914975993235566e-09,2.3013405711543052e-10,2.504967025258594e-11,8.971307547527297e-10,-3.945593350989223e-09,-14.999999957915868,4.923027532098505e-10,-2.049904520784233e-10,-5.800472023381007e-11,2.897555617881134e-10,2.2708873505755797e-08,-1.5049196862491429e-10,1.1794712199138282e-09,-3.8033283626610026e-10,-4.6851972914545335e-11
0,3,0,48,64,inf,equal,unrestricted,2.344995630787604,-3.6024529509570035e-10,3.635457311026066e-09,14.99999981367258,1.795908327521124e-08,7.411137655721284e-09,1.876954560973669e-09,1.0679281332382053e-08,3.934251218334388e-09,-2.5768590448497954e-10,3.7188671261981243e-09,-7.059932907621838e-10,-2.435564395213721e-09,6.82067544913089e-10,-5.362980232874323e-09,-5.082596008961532e-08
0,4,0,48,64,inf,equal,unrestricted,3.7295770775121184,3.449865939479129e-10,2.004294055037271e-10,3.955109768553444e-09,6.852159782233285e-10,4.362580253138339e-09,1.2366855323509373e-10,-6.125484607680985e-10,-9.556602347365406e-10,-4.00627839055097e-10,2.189103845604495e-09,-3.858859656707953e-10,-1.2402031491134389e-09,1.564084856690678e-10,14.999999960755614,-1.679655155385369e-09
0,0,1,12,64,inf,equal,unrestricted,6.522009881016682,-5.410913610922301e-09,-7.419817722758772e-09,6.58299018746718e-10,1.4357399015354474e-09,-1.118190568578752e-09,-8.286005496145059e-10,1.820827646989499e-10,-1.7423838812603222e-09,14.999999871138982,1.5410039875528963e-09,2.1274112425435187e-08,-9.696839961727136e-10,-4.893095550069507e-09,1.8693206356691315e-08,-1.94608933418614e-09
0,1,1,12,64,inf,equal,unrestricted,4.047888101195828,-1.9030895795873803e-10,-14.9999999082768,-4.772768193898717e-11,-3.1788976353240185e-10,-1.6507780322267412e-10,-1.1735091182976392e-09,1.0975522959186286e-10,-2.2297121492143363e-10,8.262415003423249e-09,1.2724653199862922e-10,9.88080627892245e-10,-5.489529746592007e-08,-1.1151300347220515e-09,-4.571254325964339e-10,2.1611618285155165e-09
0,2,1,12,64,inf,equal,unrestricted,5.230060421277406,-7.569411851792614e-11,-1.8750749215451993e-10,-2.087837131638377e-10,2.865400056646157e-07,-2.7340445980987163e-10,-2.2522240757725998e-10,2.1476311639798653e-10,7.665430636163727e-11,-2.658129250247177e-10,8.099546129733897e-11,14.99999970023763,-5.013272714947735e-11,-2.7444836275664407e-10,-1.1128939922765797e-10,1.412653924977378e-10
0,3,1,12,64,inf,equal,unrestricted,3.1920977379252435,-1.0835383205116996e-09,-2.597109843212875e-10,-9.480331501218498e-09,5.38157097352159e-09,-4.701578873273213e-12,-1.412934756655822e-09,4.8359464110295296e-11,2.335181838133773e-10,-3.4691479645716835e-10,1.962066758923429e-10,14.999999954469962,-4.5542126844669614e-10,1.207328544315513e-10,4.7154425986991055e-09,2.0773124739095337e-09
0,4,1,12,64,inf,equal,unrestricted,4.359677784688904,9.295838760688145e-11,-5.894969569101041e-11,7.594964894146875e-08,-2.3011056413484764e-10,-1.593910048722722e-10,-2.6720378779953595e-09,1.2041227574334987e-10,1.654086257941186e-12,14.999999904185023,2.5316861278846306e-09,1.371120627838151e-10,-3.2574330871495007e-10,-6.726639824638641e-11,1.4405911607065908e-09,-1.1892392715349744e-10
0,0,2,4,64,inf,equal,unrestricted,12.381760332026005,-1.7297610864524119e-10,-1.5916106042063136e-10,-6.145629782429627e-11,5.91158508708458e-10,-9.74059359550556e-11,-4.369139805510809e-11,-5.440054928312796e-10,5.229847299995005e-10,5.393103929227984e-10,5.196585756291916e-11,-6.949256378495773e-10,-5.649838460388434e-10,-5.468981899746017e-10,1.075832795600904e-09,-14.999999986567506
0,1,2,4,64,inf,equal,unrestricted,7.454431971910311,2.423632684149149e-09,7.465199772759407e-09,2.334808565016798e-09,4.311561165885229e-08,-6.818849847770867e-10,-3.052233018846163e-09,-2.0462470772442307e-09,5.691829149883085e-10,1.648728072902221e-09,-1.047611392139703e-09,6.421420759893608e-11,-2.560420139743413e-09,-14.999999828291992,5.003277838405655e-08,-1.521083263372607e-08
0,2,2,4,64,inf,equal,unrestricted,9.849015468718164,3.6226034969018876e-10,-2.725461250813803e-10,-4.975131905379132e-10,1.3428922886529056e-10,9.502913077167094e-10,14.999999982008667,-2.0666028527485368e-10,6.446579597475813e-10,1.765384434880611e-10,3.1745012694867515e-10,-1.060230118732175e-09,7.50937291992298e-10,5.35539705164396e-10,-1.7927501743046003e-11,-1.7074287106298991e-10
0,3,2,4,64,inf,equal,unrestricted,9.141304546574636,-14.999999731887796,-3.9869367293041165e-09,1.5874935867525767e-09,-3.2360947480835365e-10,-1.1945100659065443e-08,-3.871627418562932e-08,-4.4434011185969815e-09,2.6066245262767556e-10,1.026011689819613e-09,-1.4791373277478253e-11,-4.5723381129599344e-10,-1.5081239748916356e-07,-1.553422961533847e-09,1.330754330478465e-09,-6.082815051247832e-09
0,4,2,4,64,inf,equal,unrestricted,12.381760332026005,-1.7297610864524119e-10,-1.5916106042063136e-10,-6.145629782429627e-11,5.91158508708458e-10,-9.74059359550556e-11,-4.369139805510809e-11,-5.440054928312796e-10,5.229847299995005e-10,5.393103929227984e-10,5.196585756291916e-11,-6.949256378495773e-10,-5.649838460388434e-10,-5.468981899746017e-10,1.075832795600904e-09,-14.999999986567506
0,0,0,48,64,inf,equal,restricted,2.1048721311703673,-1.1693654429063105,2.844306731188058e-10,-6.756265508759548e-11,1.883662537798287,5.177888238138875,5.296131398087707e-10,8.22229807775131e-11,-5.435570061194204e-12,-1.5180342282735173,-2.903502080071388e-10,1.3622258518125637e-10,-5.251049542069816,-1.6713368955476326e-10,2.0010332562140572e-10,-2.9491266990641394e-10
0,1,0,48,64,inf,equal,restricted,2.035750920179474,-2.4795768307966936e-10,-7.495307291615175e-10,-7.378182569057679,1.1071420680409719e-10,-6.571733354847206,-9.826713527320196e-11,1.1815771726622506e-10,2.0135291375998915e-10,1.0500840630431805,-1.1874363250189638e-09,-1.733088762259171e-10,4.78997959748607e-10,6.497348542610988e-12,-3.502919394624516e-09,2.364027268358371e-10
0,2,0,48,64,inf,equal,restricted,1.56972398226662,-0.15589425252864,-5.952190530285604e-11,-6.995662522197812e-10,6.27562659357365,-6.741445532205257e-09,-3.906145247280079,2.329585399543551e-10,-6.822099794553925e-12,2.5140479551051374e-10,4.931015481786069e-10,1.8848395473433728,-1.1162730984303141e-10,2.7774943414631506,-3.2275646522461567e-10,-4.695118600763429e-10
0,3,0,48,64,inf,equal,restricted,1.6666781302451834,-5.355909955847231e-09,2.6408237461444446e-10,8.552809927901362e-09,7.998223068504833,2.3132569231135496,1.9956727462133364e-09,2.682939902895463e-09,2.189361629272394e-09,-2.5343323730853925e-10,6.783394990468516e-11,8.884774766970829e-10,-0.593150171267078,1.1724723361248085e-10,-2.720134335143534e-09,-4.09536979648574
0,4,0,48,64,inf,equal,restricted,2.4902677401408515,3.509787261210896e-10,-1.5115330135316122e-10,5.500664786751929e-10,4.625295809287677,3.521194586284824,1.8164259788142047e-10,-3.769172268669668e-10,-1.2023806377033104e-09,-0.23945054043199082,1.0566230530195456e-09,-2.1589402424710874e-11,-1.435082694204324e-09,1.1118671873243618e-10,6.614059048003473,-1.360039846597458e-10
0,0,1,12,64,inf,equal,restricted,5.626112077168233,-1.2610380024036462e-09,-4.157577645514382e-10,2.105298232276924e-10,9.454618094122654e-10,-2.8032670664570065e-10,-1.1448257470111567e-11,2.9754224038116766e-10,-4.4123588233065416e-11,4.165635900644495,9.617742240361541e-11,5.663607670850867,-1.4110752016948324e-10,-0.7907203332136788,4.380036085294666,-4.4850973722511936e-10
0,1,1,12,64,inf,equal,restricted,2.5173275581052934,2.925976640111807e-10,-2.4244865473510275,3.8744369177519707e-10,7.677476981230049e-09,-3.953325646413275e-11,-0.4254865912257494,0.6440238093628754,1.8143901566462505e-10,2.0952748277768207,-2.3896223462056714e-09,3.6803461044337102,-2.1109144881076745,-3.0948436366810173,-2.6887152902419433e-10,0.5246239785179304
0,2,1,12,64,inf,equal,restricted,5.088821255405098,-4.0841063822259674e-11,-0.4844709928143071,-1.359148148497428e-10,8.150375950528062,-2.7095734649257284e-10,-8.839038266789553e-11,1.9291354956323223e-10,1.2448040020509226e-10,-1.830419655863128e-10,3.651759422110617e-11,5.302052660940433,-1.9650237527212222e-11,-6.317872591385312e-10,-2.0269896813847773e-11,1.063100392134163
0,3,1,12,64,inf,equal,restricted,2.672441624791992,-9.508146527229183e-11,-1.9269624686652363e-11,-2.070997031358055,2.891444255034947,2.8997612373417065e-12,-5.99753481036831e-11,2.2778938352548615e-11,6.32068901426224e-11,-3.88638937031503e-11,-5.097753706912121e-13,7.021139476158128,-3.943841824875172e-11,1.7530392445908757e-12,3.0164192356070583,1.4264455529147982e-10
0,4,1,12,64,inf,equal,restricted,3.398856102467557,0.17699660115593696,1.6024140461614206e-10,2.8537492611767394,-1.5845053693014162e-11,-6.524714465391697e-10,-2.0120857287219938,1.3371395761847535,7.239035639610068e-10,3.4546717975227828,2.3727288823315056,0.18408429927106595,-3.435029426756069e-10,-3.4893118685433445e-09,2.608543843203355,-3.894927088961276e-10
0,0,2,4,64,inf,equal,restricted,10.198464800097167,-1.4899536501672255e-10,-1.7971720157182154e-10,-1.8003237805630294e-10,3.803951187749637,-6.353041793753919e-11,-7.963368467878638e-11,-3.2354293321991814,8.88567844511054e-10,2.7525866234757613e-10,3.2851498328312128e-12,-2.703521694029837e-10,-1.2416831421632871e-09,-1.7336755214286349e-09,0.7723429803499392,-7.1882764918835695
0,1,2,4,64,inf,equal,restricted,7.145058072039138,8.393467760914841e-11,1.8954304447894342e-10,6.790660703564359e-11,2.7474980198444374,-2.325244665816053e-11,-1.0457747483110456e-10,-7.133778832760112e-11,2.148188780686459e-11,5.3527444023213524e-11,-5.345935034302344e-11,7.64770821971617e-12,-8.688027109113242e-11,-11.02452702565813,1.2279749521529497,-2.734890404152112e-10
0,2,2,4,64,inf,equal,restricted,8.388849429713988,3.5224080400728572e-09,-2.9344311042385154e-11,-6.453075634419704,0.03507938802899954,7.32163194166991e-08,7.56823418776828,-4.577071057240897e-11,0.45372381489197616,5.34952544230987e-11,3.1966069292404183e-10,-2.3067648630000052e-10,0.48988689188470713,2.061155896703505e-09,1.4882554108219797e-10,-3.5348389495951627e-10
0,3,2,4,64,inf,equal,restricted,7.817504103258254,-4.628058326969143,-1.2932716523884886e-10,5.453024754724611e-11,4.031417251726243e-12,-1.2646846397438993,-3.10050408775417,-2.6544255444801847e-10,4.993104727788516e-11,6.92043152482135e-11,-4.9468270505677175e-12,-1.1251439305981763e-13,-3.83239380741486,-9.827887239272906e-11,6.879252175413729e-11,-2.1743591361801013
0,4,2,4,64,inf,equal,restricted,10.198464800097167,-1.4899536501672255e-10,-1.7971720157182154e-10,-1.8003237805630294e-10,3.803951187749637,-6.353041793753919e-11,-7.963368467878638e-11,-3.2354293321991814,8.88567844511054e-10,2.7525866234757613e-10,3.2851498328312128e-12,-2.703521694029837e-10,-1.2416831421632871e-09,-1.7336755214286349e-09,0.7723429803499392,-7.1882764918835695
0,0,0,96,128,1.0,size,unrestricted,1.4865448682042997,-1.7421175323717577e-09,2.4622143131846196e-11,-5.677210366663012e-10,3.855156716031052e-10,1.1232814612188406e-10,-2.735247642300494e-11,-4.258796942402567e-11,-2.712933221697359e-11,-1.4016242750006434e-09,-3.2512327980076703e-10,-14.99999998729834,-1.0664532128157669e-09,-1.7385475196929734e-09,2.8624083298275392e-11,1.886529907566202e-11
0,1,0,96,128,1.0,size,unrestricted,1.9732094310013266,-2.4659474020350605e-09,-4.668333771781907e-10,-3.0946776925941366e-09,2.7854919319994427e-10,-8.246614951437258e-10,-5.609270272095727e-10,4.1516903189892906e-10,4.150172896209292e-09,5.681916992038759e-10,-2.1781762857385006e-09,-3.751553850303638e-09,6.778394560763232e-10,-2.604465320137896e-11,-14.99999994881068,3.994550799126312e-09
0,2,0,96,128,1.0,size,unrestricted,1.737907893138977,-1.3491943564545738e-10,3.005383454258521e-11,-1.740020268446534e-11,6.037722843609874e-11,-7.834493963547708e-11,-14.999999997196964,-1.3509606826138182e-11,5.315953645547426e-11,7.988181796151281e-11,1.2247985931795298e-11,1.7425738047796467e-10,-1.85524308208157e-10,1.583094301484481e-10,-1.8959605572290098e-10,1.7501461134790242e-11
0,3,0,96,128,1.0,size,unrestricted,1.330807594532712,5.914283984665105e-11,1.6582488167000626e-10,5.247377007823347e-10,2.178770663499221e-10,2.161643499894951e-09,7.781931850892552e-11,1.435159452084155e-10,-3.647930842267104e-11,-4.148713401501603e-11,-1.2426345758899946e-12,14.999999990420738,1.251904735084822e-10,-2.2722312237150217e-10,-9.807607559760574e-10,-6.033008921952453e-10
0,4,0,96,128,1.0,size,unrestricted,2.7281558658212717,-4.463259519401348e-11,6.819036805819578e-10,1.221910415101284e-09,3.6669429964743254e-10,14.999999961995982,-1.0421924586176527e-10,-2.1588355261399308e-09,-4.72225361134188e-10,-5.653491094910219e-10,-7.055524063853173e-11,-2.3444404478621943e-09,-5.714506388640788e-10,8.187703542336936e-10,1.6191540244641425e-09,-7.798553810045282e-10
0,0,1,24,128,1.0,size,unrestricted,3.374260237894035,-2.39202239919618e-10,-2.8661289897824488e-09,-1.0183239728089575e-09,1.2488519901062072e-09,4.760933261416719e-10,5.419758583130045e-10,4.6376022760984916e-10,-1.4296571345340104e-09,14.999999936095247,3.623000083671829e-10,2.9340610605295456e-09,-4.171524412767848e-10,-6.844951206804225e-10,8.801629925893195e-10,-1.283109511417282e-09
0,1,1,24,128,1.0,size,unrestricted,3.6801708901447463,-3.561145996974545e-10,-14.99999981614708,-3.1324862481134363e-10,3.552769495899773e-11,-1.0956192890652657e-11,-2.046284478232577e-11,-3.543082476473542e-11,-3.369632788601269e-11,3.645676794744079e-11,1.3963800176398494e-10,-1.7947901792777092e-10,-1.5295285344579172e-07,3.489293325057561e-10,-1.0601500944530942e-09,3.2712906671774617e-09
0,2,1,24,128,1.0,size,unrestricted,3.7766851568261424,2.539251562395906e-10,-1.181256644064042e-09,-1.1002480978106068e-09,9.454717848771776e-10,-1.306143493429856e-09,-5.632685407818611e-10,5.584796141713473e-10,3.838883802916592e-10,-4.480261716388855e-10,-1.1135655268765911e-11,14.99999994693175,4.568342216981657e-11,-6.5830175230326795e-09,6.482006844436944e-10,4.879921755149783e-10
0,3,1,24,128,1.0,size,unrestricted,4.503699070658575,1.5906560826842212e-10,8.617283007121028e-11,-14.999999775808321,2.040129644661407e-07,1.5732552446046683e-10,6.716996044681962e-10,8.318774854584967e-10,3.886107268625316e-10,-6.148420747144057e-11,7.036951889755496e-11,-1.4569245775438202e-11,6.703869408431324e-11,2.928624366468886e-10,-1.4864055589897493e-10,-9.05345723832899e-11
0,4,1,24,128,1.0,size,unrestricted,2.067454755838852,1.3210247840644053e-10,5.043356749303131e-10,1.4904275939619513e-09,4.246348335241374e-11,-1.6211953524299465e-10,-4.1549444761570534e-10,1.6850705758957019e-10,9.567408848351456e-12,14.999999981119052,2.2648285207535416e-09,-8.779487189933783e-11,-1.1966278831428284e-09,3.579970510839293e-11,6.057074516297797e-10,-1.4270669090341e-09
0,0,2,8,128,1.0,size,unrestricted,8.040555990154386,5.508865147869712e-11,-3.681164224487642e-11,-3.9392159014674525e-11,3.4453927760554297e-11,2.6227007391145478e-11,-2.229947163559783e-11,-9.429208341679223e-11,1.2160584200150795e-10,5.996878324344157e-11,1.4015426953264814e-11,-1.2825799430379275e-10,2.071687529432015e-11,-4.9899948527335996e-11,7.144688376958739e-11,-14.999999996762568
0,1,2,8,128,1.0,size,unrestricted,3.685526524042719,9.12069545406137e-09,-3.424377822547153e-09,9.838536631736677e-10,1.4362018297467646e-09,-9.558205881719272e-09,2.4657757944144667e-10,-14.999999933703846,-4.94664602220987e-10,-1.4712293402780616e-09,-1.2617822149760973e-10,2.5621412424682926e-09,-7.776957232045738e-09,-2.3869900159383826e-09,-1.6389370947043738e-09,-9.088556333152302e-09
0,2,2,8,128,1.0,size,unrestricted,5.9503391707312145,14.999999979724354,-5.380708801546195e-10,-2.2092577524566495e-09,3.461203664729484e-12,1.070051187761483e-09,1.9179096370639097e-09,-2.3581901198967885e-10,1.560747575707982e-10,-2.8145895509326054e-11,4.718239480300488e-11,-1.492770658193435e-10,8.341084418359163e-10,3.045152137024064e-09,-3.3096365567466175e-10,-7.230693702751663e-10
0,3,2,8,128,1.0,size,unrestricted,4.492899122327074,-2.960219443594597e-08,4.9094130243125573e-11,1.2000570408808377e-11,-4.2706133982474953e-10,-14.999999311031987,-5.350359246886808e-08,-2.8039363386275915e-09,3.895054984217951e-10,5.647094458630263e-07,1.947262851377526e-10,-4.751000301093649e-09,-2.4654803403788635e-10,-1.5285372857956728e-10,1.1706734054701108e-09,-3.1778451069639694e-10
0,4,2,8,128,1.0,size,unrestricted,8.040555990154386,5.508865147869712e-11,-3.681164224487642e-11,-3.9392159014674525e-11,3.4453927760554297e-11,2.6227007391145478e-11,-2.229947163559783e-11,-9.429208341679223e-11,1.2160584200150795e-10,5.996878324344157e-11,1.4015426953264814e-11,-1.2825799430379275e-10,2.071687529432015e-11,-4.9899948527335996e-11,7.144688376958739e-11,-14.999999996762568
0,0,0,96,128,1.0,size,restricted,1.4865448683001656,-1.4695318996922088e-08,-4.984497262016159e-12,-1.4546927251777576e-10,1.54367331773224e-11,1.0343350566564528e-11,-1.751596166543875e-11,-1.1953326119991864e-11,-1.085592429649373e-11,-3.385627035768449e-10,-2.5396747795785706e-11,-14.999999978935111,-1.748565657051308e-10,-3.338421558139385e-10,-3.092703014699066e-12,-2.2470385558003036e-12
0,1,0,96,128,1.0,size,restricted,1.973209435478653,-2.757442343002778e-11,2.259037673200784e-12,-7.52129458185e-12,-2.9170658254005414e-11,1.301775904646673e-11,-4.261285383593061e-12,-1.0429264612239449e-11,-3.604105886639177e-11,-3.748682840245276e-13,-1.2151244351120045e-11,-1.2940383689594498e-09,-1.9139130055979684e-11,-5.91390025667645e-12,-14.999999994266007,7.10216727964661e-11
0,2,0,96,128,1.0,size,restricted,1.737907892910112,-3.0718036310573193e-10,1.5165715651633363e-11,-1.0783746649460294e-11,5.363886625681007e-11,-8.221959745344841e-11,-14.999999991069043,-1.5870522765595077e-11,6.116479066337034e-11,8.036936400671969e-11,1.2778754994237036e-11,8.928642445704732e-10,-1.1733020895437976e-09,1.5528755861357423e-09,-2.1886849734109073e-09,1.137627562603161e-11
0,3,0,96,128,1.0,size,restricted,1.330807594606049,4.065532054948124e-11,1.0663495472064691e-10,2.7719725562989525e-10,1.3121927913427348e-10,3.671168892080103e-09,5.3678540094947926e-11,9.477767030168896e-11,-2.6426670706602708e-11,-2.942608787208137e-11,-6.169491499918076e-13,14.99999992394772,8.248169077764121e-11,-1.4224826315302566e-10,-7.023383173481858e-08,-3.147991695224764e-10
0,4,0,96,128,1.0,size,restricted,2.7281558699966237,-3.030898917155872e-11,-7.183152370906947e-12,6.201777488763945e-10,-6.363726179396651e-11,14.999999988955738,-5.314166761783732e-11,-5.32761824626826e-10,-1.3022889254226213e-10,-9.301192775387842e-11,2.2225506013673115e-11,-4.0514600426465296e-10,-1.0704576557000527e-10,4.2115785739297295e-11,2.131856749019263e-10,-1.242812203053182e-10
0,0,1,24,128,1.0,size,restricted,3.3742602504817945,-1.445703884802384e-12,-1.3174851116163891e-11,-5.8096190569690365e-12,6.7711000880255975e-12,2.8033234542739612e-12,3.155652642303831e-12,2.673841250147038e-12,-7.823764244881518e-12,14.999999995765688,2.1652115864415185e-12,4.207329897667401e-09,-2.4705660057889296e-12,-3.983447287285346e-12,5.0394723182043715e-12,-7.130315158523857e-12
0,1,1,24,128,1.0,size,restricted,3.621144190717537,-9.164316651932516e-11,-13.366242099072377,3.407584120189734e-11,9.209719220662872e-12,-1.1182243394897314e-12,-4.3667310437423925e-12,-1.0618146382663237e-11,-5.6553592970733165e-12,9.478846155206847e-12,-2.6308604260399203e-11,3.584395409586467e-11,-1.6337578998514724,-4.242694093497394e-11,-1.115496241695338e-10,2.2215943150705724e-10
0,2,1,24,128,1.0,size,restricted,3.7766851675530035,1.437857803621925e-12,-8.70502108511472e-12,-1.6250523333359044e-11,2.1724950693767345e-11,-1.3225938641965962e-11,-3.722566368438206e-12,3.2915541029520343e-12,1.7833596227133456e-12,-2.1398139229275935e-11,-3.0989266940457595e-14,14.99999999173906,4.298516615663216e-13,-7.862909605275622e-09,3.3181793820390153e-12,3.3739669377745036e-11
0,3,1,24,128,1.0,size,restricted,4.491243894388427,9.191983378888123e-12,5.988316031063958e-12,-14.601443467145296,0.398556531510865,9.513725815632806e-12,3.541147475920951e-11,4.023590174413412e-11,2.3073737374056495e-11,-4.442540017553017e-12,3.431824063903619e-12,-4.861792663741071e-14,4.494453302960992e-12,1.7438618596967246e-11,-7.596795860716445e-12,-5.8054527128001725e-12
0,4,1,24,128,1.0,size,restricted,2.0674547575417037,3.4921708604027136e-12,1.087736456578599e-11,1.5329434094788248e-11,1.1134008976967455e-12,-4.2793773170207795e-12,-9.619613950459618e-12,4.359109796831555e-12,2.0970823813040885e-13,14.999999993415743,6.308076477734807e-09,-2.413546171283211e-12,-1.8922427388182355e-11,9.874671961369811e-13,1.2491116409806945e-11,-2.1623345219033856e-11
0,0,2,8,128,1.0,size,restricted,6.794299266069223,2.2176701917563833e-11,-1.0822966689583128e-11,-2.7536145422807894e-11,2.3358205880923815e-11,1.3058995896187376e-11,-6.901533194523702e-12,-4.164254566023859e-11,2.286671785540676,1.202622506226396,-3.308804393473424e-13,-1.0220742078874272e-10,1.0690397739291949e-11,-2.4063102832220795e-11,2.7309121528348084,-8.77979355451888
0,1,2,8,128,1.0,size,restricted,3.4582810001315627,5.415462331021416,-1.20603290277117e-10,4.424018603035201e-11,6.936105840168264e-11,-1.1365350490193489,1.4062321078806314e-11,-8.44800261831819,-2.0488924114719942e-11,-6.037392670187611e-11,-5.8329160879528696e-12,1.3905897818758058e-10,-3.7327246591347113e-10,-9.057278540098638e-11,-5.548739696987602e-11,-2.557584609370815e-10
0,2,2,8,128,1.0,size,restricted,5.56594060878826,10.206955004792052,-5.58871581379228e-11,-2.033146561072368,4.702707542815882e-12,1.5265316631429212e-10,0.49651022018003205,-2.624449470044449e-11,2.1342547052240993e-11,-2.4355645229724817e-12,2.828566101877572e-12,-1.6683029626049296e-11,9.963110681835029e-11,2.2633882127486675,-3.3029045383463644e-11,-6.891085636745379e-11
0,3,2,8,128,1.0,size,restricted,4.3808853988508325,-1.0010127569442768,3.4594474651670956e-12,7.091379686468758e-13,-2.1883826260410385e-11,-6.83363286670029,-0.3182027872772963,-1.0864894375442894e-10,2.8426514562602e-11,6.8471515883391705,4.968827296110092e-12,-1.5044993482360979e-10,-7.0605295820721145e-12,-5.776512624456923e-12,1.7103907533213367e-10,-9.95821251291759e-12
0,4,2,8,128,1.0,size,restricted,6.794299266069223,2.2176701917563833e-11,-1.0822966689583128e-11,-2.7536145422807894e-11,2.3358205880923815e-11,1.3058995896187376e-11,-6.901533194523702e-12,-4.164254566023859e-11,2.286671785540676,1.202622506226396,-3.308804393473424e-13,-1.0220742078874272e-10,1.0690397739291949e-11,-2.4063102832220795e-11,2.7309121528348084,-8.77979355451888
0,0,0,96,128,inf,equal,unrestricted,1.4865448682042997,-1.7421175323717577e-09,2.4622143131846196e-11,-5.677210366663012e-10,3.855156716031052e-10,1.1232814612188406e-10,-2.735247642300494e-11,-4.258796942402567e-11,-2.712933221697359e-11,-1.4016242750006434e-09,-3.2512327980076703e-10,-14.99999998729834,-1.0664532128157669e-09,-1.7385475196929734e-09,2.8624083298275392e-11,1.886529907566202e-11
0,1,0,96,128,inf,equal,unrestricted,1.9732094310013266,-2.4659474020350605e-09,-4.668333771781907e-10,-3.0946776925941366e-09,2.7854919319994427e-10,-8.246614951437258e-10,-5.609270272095727e-10,4.1516903189892906e-10,4.150172896209292e-09,5.681916992038759e-10,-2.1781762857385006e-09,-3.751553850303638e-09,6.778394560763232e-10,-2.604465320137896e-11,-14.99999994881068,3.994550799126312e-09
0,2,0,96,128,inf,equal,unrestricted,1.737907893138977,-1.3491943564545738e-10,3.005383454258521e-11,-1.740020268446534e-11,6.037722843609874e-11,-7.834493963547708e-11,-14.999999997196964,-1.3509606826138182e-11,5.315953645547426e-11,7.988181796151281e-11,1.2247985931795298e-11,1.7425738047796467e-10,-1.85524308208157e-10,1.583094301484481e-10,-1.8959605572290098e-10,1.7501461134790242e-11
0,3,0,96,128,inf,equal,unrestricted,1.330807594532712,5.914283984665105e-11,1.6582488167000626e-10,5.247377007823347e-10,2.178770663499221e-10,2.161643499894951e-09,7.781931850892552e-11,1.435159452084155e-10,-3.647930842267104e-11,-4.148713401501603e-11,-1.2426345758899946e-12,14.999999990420738,1.251904735084822e-10,-2.2722312237150217e-10,-9.807607559760574e-10,-6.033008921952453e-10
0,4,0,96,128,inf,equal,unrestricted,2.7281558658212717,-4.463259519401348e-11,6.819036805819578e-10,1.221910415101284e-09,3.6669429964743254e-10,14.999999961995982,-1.0421924586176527e-10,-2.1588355261399308e-09,-4.72225361134188e-10,-5.653491094910219e-10,-7.055524063853173e-11,-2.3444404478621943e-09,-5.714506388640788e-10,8.187703542336936e-10,1.6191540244641425e-09,-7.798553810045282e-10
0,0,1,24,128,inf,equal,unrestricted,3.374260237894035,-2.39202239919618e-10,-2.8661289897824488e-09,-1.0183239728089575e-09,1.2488519901062072e-09,4.760933261416719e-10,5.419758583130045e-10,4.6376022760984916e-10,-1.4296571345340104e-09,14.999999936095247,3.623000083671829e-10,2.9340610605295456e-09,-4.171524412767848e-10,-6.844951206804225e-10,8.801629925893195e-10,-1.283109511417282e-09
0,1,1,24,128,inf,equal,unrestricted,3.6801708901447463,-3.561145996974545e-10,-14.99999981614708,-3.1324862481134363e-10,3.552769495899773e-11,-1.0956192890652657e-11,-2.046284478232577e-11,-3.543082476473542e-11,-3.369632788601269e-11,3.645676794744079e-11,1.3963800176398494e-10,-1.7947901792777092e-10,-1.5295285344579172e-07,3.489293325057561e-10,-1.0601500944530942e-09,3.2712906671774617e-09
0,2,1,24,128,inf,equal,unrestricted,3.7766851568261424,2.539251562395906e-10,-1.181256644064042e-09,-1.1002480978106068e-09,9.454717848771776e-10,-1.306143493429856e-09,-5.632685407818611e-10,5.584796141713473e-10,3.838883802916592e-10,-4.480261716388855e-10,-1.1135655268765911e-11,14.99999994693175,4.568342216981657e-11,-6.5830175230326795e-09,6.482006844436944e-10,4.879921755149783e-10
0,3,1,24,128,inf,equal,unrestricted,4.503699070658575,1.5906560826842212e-10,8.617283007121028e-11,-14.999999775808321,2.040129644661407e-07,1.5732552446046683e-10,6.716996044681962e-10,8.318774854584967e-10,3.886107268625316e-10,-6.148420747144057e-11,7.036951889755496e-11,-1.4569245775438202e-11,6.703869408431324e-11,2.928624366468886e-10,-1.4864055589897493e-10,-9.05345723832899e-11
0,4,1,24,128,inf,equal,unrestricted,2.067454755838852,1.3210247840644053e-10,5.043356749303131e-10,1.4904275939619513e-09,4.246348335241374e-11,-1.6211953524299465e-10,-4.1549444761570534e-10,1.6850705758957019e-10,9.567408848351456e-12,14.999999981119052,2.2648285207535416e-09,-8.779487189933783e-11,-1.1966278831428284e-09,3.579970510839293e-11,6.057074516297797e-10,-1.4270669090341e-09
0,0,2,8,128,inf,equal,unrestricted,8.040555990154386,5.508865147869712e-11,-3.681164224487642e-11,-3.9392159014674525e-11,3.4453927760554297e-11,2.6227007391145478e-11,-2.229947163559783e-11,-9.429208341679223e-11,1.2160584200150795e-10,5.996878324344157e-11,1.4015426953264814e-11,-1.2825799430379275e-10,2.071687529432015e-11,-4.9899948527335996e-11,7.144688376958739e-11,-14.999999996762568
0,1,2,8,128,inf,equal,unrestricted,3.685526524042719,9.12069545406137e-09,-3.424377822547153e-09,9.838536631736677e-10,1.4362018297467646e-09,-9.558205881719272e-09,2.4657757944144667e-10,-14.999999933703846,-4.94664602220987e-10,-1.4712293402780616e-09,-1.2617822149760973e-10,2.5621412424682926e-09,-7.776957232045738e-09,-2.3869900159383826e-09,-1.6389370947043738e-09,-9.088556333152302e-09
0,2,2,8,128,inf,equal,unrestricted,5.9503391707312145,14.999999979724354,-5.380708801546195e-10,-2.2092577524566495e-09,3.461203664729484e-12,1.070051187761483e-09,1.9179096370639097e-09,-2.3581901198967885e-10,1.560747575707982e-10,-2.8145895509326054e-11,4.718239480300488e-11,-1.492770658193435e-10,8.341084418359163e-10,3.045152137024064e-09,-3.3096365567466175e-10,-7.230693702751663e-10
0,3,2,8,128,inf,equal,unrestricted,4.492899122327074,-2.960219443594597e-08,4.9094130243125573e-11,1.2000570408808377e-11,-4.2706133982474953e-10,-14.999999311031987,-5.350359246886808e-08,-2.8039363386275915e-09,3.895054984217951e-10,5.647094458630263e-07,1.947262851377526e-10,-4.751000301093649e-09,-2.4654803403788635e-10,-1.5285372857956728e-10,1.1706734054701108e-09,-3.1778451069639694e-10
0,4,2,8,128,inf,equal,unrestricted,8.040555990154386,5.508865147869712e-11,-3.681164224487642e-11,-3.9392159014674525e-11,3.4453927760554297e-11,2.6227007391145478e-11,-2.229947163559783e-11,-9.429208341679223e-11,1.2160584200150795e-10,5.996878324344157e-11,1.4015426953264814e-11,-1.2825799430379275e-10,2.071687529432015e-11,-4.9899948527335996e-11,7.144688376958739e-11,-14.999999996762568
0,0,0,96,128,inf,equal,restricted,1.142342344757129,-1.7356034481198106e-09,-0.38044825931168647,-2.57253234907453,1.8316048914857759,-8.492392270240209e-11,1.5741212648936106e-10,-1.2337648190860858e-10,-1.7404150154819243e-10,-2.0771175828441355,-1.3999168072898562e-09,-4.649287002332131,-1.3743198221081614,-2.114690087041163,-2.8587538539269646e-10,1.0248127122416709e-10
0,1,0,96,128,inf,equal,restricted,1.3352480446795543,-1.1155010518142117,-0.4052643355471283,-3.3091147947876784,1.379000634999162e-09,-2.1547667536729162e-09,-4.695723284072107e-10,-3.713057187474566e-11,3.1468282208575937,0.13241119422087047,-0.9237947886652057,-1.0870457352650569,-2.7331454775217298e-11,-1.409713525969084e-10,-3.8540867267311585,1.0259531440163256
0,2,0,96,128,inf,equal,restricted,1.2601223561824448,-0.7215234837394033,7.097305794182082e-12,-5.487079868766854e-10,2.081104111764423,-0.06619407633535265,-0.7725822888265276,-1.6548679613067482e-09,0.033294691661809254,0.8963744455767143,1.40069338384269e-10,2.105606928880992,-2.745787540978525,4.461275317689071,-1.1162571087955349,8.878187359324412e-11
0,3,0,96,128,inf,equal,restricted,0.6829320033223136,-0.32319169793204755,-0.41077606532687444,-1.479003132462476e-09,2.199556404541893,2.9703428894746913,1.3043886966627383,-0.29917192629014805,4.185373891064645e-10,1.5128417577349322,0.7548266072647626,2.1581637266069693,-1.143452983280173e-09,0.42048045873627693,-2.0797565996607106,-0.5665031432618038
0,4,0,96,128,inf,equal,restricted,1.4907615802109422,1.293349932062296e-11,-2.034800305788631e-09,7.179288054506209e-10,3.256106575731356,3.414963600049063,1.5067145487212514e-09,-5.06200060977076,-1.0066919607465276e-09,-2.2420218463337774e-09,5.595540692388743e-11,-0.7534134226250941,-9.903040914273763e-10,1.5621053167673515,0.9514104596469415,4.3258547229033215e-10
0,0,1,24,128,inf,equal,restricted,2.0058264696913235,-4.851946466207366e-10,-0.1250135428596074,-3.7921416031221617e-10,1.2828441709462894,-1.2420147874774467e-11,2.3597739376532787,0.9355139477965121,-1.261880322273346e-10,3.523085570044077,1.415430497412682e-10,4.150422312535143,-0.3451971157915456,-0.7296924968716965,1.5484569004035196,-6.068319830622846e-10
0,1,1,24,128,inf,equal,restricted,2.044627380289239,-0.35676497222280706,-1.7422712755169123,1.4926658320394117,1.1995702348840318,3.302584907653673e-11,5.209739554793264e-10,-0.25306941733656124,0.1402055363040476,0.8800957492523512,-0.5174912869173787,2.106769244064623,-1.3355195691697643,-1.6839351411685985,-0.8446672461429241,2.446974493448066
0,2,1,24,128,inf,equal,restricted,2.596070045808475,9.106179697029155e-11,-0.13690284315142554,-0.9930087108755224,3.242828280966626,-1.109969050864728,1.161160568234434e-09,-5.550390191439892e-12,0.8949512617417533,-0.5994874162588384,5.640471396946535e-11,3.490916828399264,1.0593180475108447e-10,-2.413023358950361,1.4988165669210384e-09,2.118912244357995
0,3,1,24,128,inf,equal,restricted,2.8144180637062406,2.2642428063024444e-10,1.755700638973272,-3.7455105234357404,4.429739205184008,-2.7412285745327995e-10,2.6340662185021855,1.7029889812203252,0.7163280413024234,-2.527093171608787e-10,1.819930022281449e-11,0.015666385567580505,6.794349226638451e-12,7.99780390973472e-10,4.727227107397569e-10,-4.104828791074066e-11
0,4,1,24,128,inf,equal,restricted,1.295902963192634,1.158524174509766,2.4444244555980377,1.9242148990621026,8.5619766040389e-11,-0.6488628082751846,2.2500163068704026e-10,0.17493361810011115,1.693954750169553e-10,3.187135830172051,2.557620877397339,0.29601871936748503,-1.4162316087620943,2.873341681062059e-11,0.2712695559538322,-0.9207634514774184
0,0,2,8,128,inf,equal,restricted,4.834852718799383,7.320991270707516e-12,-1.7745899554771207,-0.4017237821012213,1.2734695581749464,1.215137550946608e-10,-5.816216109255352e-11,-0.08652238972858742,2.0962878927659423,2.0048230217512293,-6.83072643633855e-11,-1.2412955979522584,-1.3269806802105333e-11,-5.4971108669759933e-11,2.5749183411411964,-3.546369460038235
0,1,2,8,128,inf,equal,restricted,2.9816108929178573,3.954648352194101,-1.606165031109512e-10,0.5960000704115775,0.769735649920565,-2.1318647546832903,4.17225286191571e-11,-3.216200506879685,-1.3842069210227618e-11,-0.028466499768230725,-1.1191770591159246e-11,1.94613650891631,-1.5061882904211927,-0.4817829878616403,-8.904528431657507e-11,-0.36897637834049124
0,2,2,8,128,inf,equal,restricted,4.909986719511484,3.7130744707319505,-6.726873497542467e-10,-4.6569089055594866,8.066483316139352e-12,0.8151832909421063,3.3478180118300416,-1.3375528576086794e-11,1.2825286494486601e-11,-1.4589551649446391e-12,-1.7626737553051515e-12,-2.5464260672262164e-13,1.7380475819255912e-10,2.467015319794808,-8.497398497664485e-12,-2.3856916230859933e-11
0,3,2,8,128,inf,equal,restricted,3.7913015824315996,-2.23312452568807,2.167360575613274e-11,7.576763499967703e-13,-2.890386778977806e-11,-3.167083608765559,-2.1103943842135444,-0.5196518967098568,1.4609824724388794,3.0597465202939715,1.276824900694375e-11,-0.711042554547086,-6.556605059053097e-12,-1.6716016302559328e-11,1.7379740367445766,-2.886015959627211e-11
0,4,2,8,128,inf,equal,restricted,4.834852718799383,7.320991270707516e-12,-1.7745899554771207,-0.4017237821012213,1.2734695581749464,1.215137550946608e-10,-5.816216109255352e-11,-0.08652238972858742,2.0962878927659423,2.0048230217512293,-6.83072643633855e-11,-1.2412955979522584,-1.3269806802105333e-11,-5.4971108669759933e-11,2.5749183411411964,-3.546369460038235
0,0,0,192,256,1.0,size,unrestricted,1.2983899225292983,-2.8436981724858472e-09,-9.841716302720822e-10,-2.0232896472941188e-09,-3.8872425032032997e-10,-5.623787726106543e-10,-7.588499500063262e-10,-2.28085511437433e-10,-8.87293231184882e-11,-7.490996695852043e-09,-2.8513140339866355e-09,-6.965661168579034e-09,-14.99999993044905,-2.841053568315134e-09,-1.0194703795833745e-11,8.75798756191764e-10
0,1,0,192,256,1.0,size,unrestricted,1.1858260287839906,-8.739416574721891e-10,-3.357206378530487e-09,-2.023003060416131e-09,2.655435623548716e-10,-8.506667352796718e-09,-2.0344040728698507e-09,-6.819885171484743e-10,2.4730864504268358e-08,2.1312484415188754e-09,-4.422803936834522e-09,-1.0017610426347091e-08,4.947495199816081e-09,-1.6536390404667734e-09,-14.999999822532958,1.4594584531841958e-08
0,2,0,192,256,1.0,size,unrestricted,1.7152660275694458,-1.4351848613137325e-09,7.678243377872498e-10,-3.877454398120242e-10,2.454805772453411e-10,-2.0506471442583447e-10,-1.2188386833727371e-09,2.2027106743663686e-10,-1.5384102146510665e-10,7.121216252593208e-10,-7.110677069045281e-11,7.689711467837235e-10,-1.3015792646976784e-10,14.999999965490868,-1.1801097009869316e-09,7.741414390409852e-10
0,3,0,192,256,1.0,size,unrestricted,1.2575178735127552,4.230713468147822e-09,7.319939071043092e-10,2.8845218248362013e-09,9.713425517597778e-10,14.999999932933669,1.0529014801777366e-09,-1.0107639137680515e-10,-1.950825429235192e-09,1.4438066813122517e-11,5.106497986267325e-10,4.318362160225271e-09,-9.451828010813193e-10,-1.1879512113911795e-09,-1.2360235705514695e-09,-8.638807546742635e-09
0,4,0,192,256,1.0,size,unrestricted,1.3217205505123653,-1.9271000997634627e-10,3.812983642256089e-09,3.9030164779369785e-09,-8.289915149905367e-10,14.99999994722515,1.0237924477706018e-09,-2.2719999684779766e-09,-2.943526252735369e-10,-9.87343566456458e-10,-1.0657133243551458e-09,-4.605147016800396e-10,-1.3911031994366394e-09,4.500697292299905e-09,1.401295770238924e-10,-1.301994990202877e-09
0,0,1,49,256,1.0,size,unrestricted,2.809342166797902,3.923554575262154e-10,-1.9971733664165166e-09,-9.750319041622687e-10,-1.4119310756167277e-10,1.1870186021017562e-09,3.7129296287171887e-10,-5.314037617885866e-10,8.706417863469e-10,4.5716676475435036e-10,-7.251698975419477e-11,14.999999981568319,2.3402764015238993e-10,-1.0044655041447808e-10,1.531784097923837e-09,-2.3574064273858777e-09
0,1,1,49,256,1.0,size,unrestricted,3.3384735776184904,-1.6367146315076667e-09,-14.999999944300189,1.1281731936019207e-09,9.163590662476825e-10,2.356025275153413e-09,4.485163077639e-10,-3.300810860764627e-09,-5.057103756106197e-10,-1.7731356967951119e-09,-4.0053955271510554e-10,6.17164151168031e-10,-1.7329307058672381e-09,-5.423539358338095e-10,8.504906970948651e-12,1.2424464151219442e-08
0,2,1,49,256,1.0,size,unrestricted,2.9016929912790776,-3.2097284924247835e-09,8.349431267666814e-10,-2.3560729826655493e-08,5.603383702700219e-10,-1.2866863949636065e-09,-2.350940420202625e-08,1.7618699243665784e-09,-1.0984932814586949e-09,-2.1953671180185075e-09,6.718204463642513e-10,14.999999822138408,5.703660662744991e-10,-1.1642143688349933e-10,1.2370095318155093e-09,1.2100165424543169e-08
0,3,1,49,256,1.0,size,unrestricted,2.9389299361998407,2.186745948556223e-09,5.954163829175581e-10,-3.6029916424400216e-09,1.052870933819249e-08,4.750577181962171e-10,3.3644899251293847e-10,14.999999958268578,2.9757266302151764e-10,3.7744081225537616e-10,1.1718211983795068e-09,-6.467330668258777e-10,-1.4581839318892347e-10,1.1552148986061406e-09,-3.976319871713486e-10,-2.9472723368305185e-09
0,4,1,49,256,1.0,size,unrestricted,2.2309250224907053,1.3217799449795778e-09,2.9216975449882334e-10,2.9993663523545406e-08,4.3009314498824365e-10,-5.3137192647210834e-11,-5.435583443434731e-10,2.9731697734050277e-10,8.779057948374503e-11,1.0913713796386616e-08,1.5288034158173136e-10,2.7556664521891956e-10,-14.999999943135592,-4.233616910534485e-10,4.707761191983698e-10,-2.2852554756780935e-09
0,0,2,15,256,1.0,size,unrestricted,6.637731928650461,-1.9259158499016374e-10,-1.9642664060226929e-10,-8.636914237115391e-10,3.358748385960652e-10,-5.3106122133229233e-11,-3.1013562415153135e-10,-4.255506175852362e-10,1.1961207262936502e-10,7.908553279283503e-10,5.640513826540566e-10,-8.317550916896933e-10,-1.1200821974357737e-10,-8.693446204127413e-10,8.210311998078605e-10,-14.999999960475046
0,1,2,15,256,1.0,size,unrestricted,4.021178276997071,3.368744692349007e-11,-3.535350349608517e-11,4.514374146323671e-11,1.9354556264070161e-10,3.982813473241505e-12,-2.491060210320265e-11,-1.782031675606625e-10,-14.999999981144677,-4.703169134001389e-13,-2.7181240198731782e-12,4.595320228332654e-11,-3.7333622327802506e-11,-4.477627193698792e-09,-2.4714615168720714e-11,-9.001447257398543e-09
0,2,2,15,256,1.0,size,unrestricted,4.607857978069391,6.36680196095482e-11,-2.944462041705589e-11,-2.841116737673847e-11,2.140197841914593e-11,1.4179318909211836e-08,2.125474523176836e-11,-14.999999981532023,1.506324772217476e-11,-5.204536086434409e-12,3.446044964446748e-11,-3.2681140072868075e-11,2.51270195188373e-11,3.7323801622709886e-11,-4.293524915962928e-11,-3.7045999645392565e-11
0,3,2,15,256,1.0,size,unrestricted,3.088142617716249,-6.294303442490646e-07,3.336555924171057e-10,2.412869593069705e-10,-7.768259148005107e-10,-7.22580090470304e-10,3.9036654544244637e-11,1.6624378440176894e-10,14.999999323832865,1.4813649118328732e-10,8.778617934269844e-10,-8.964539033282012e-10,-5.30732363402564e-10,9.170365645091581e-10,9.37574033896332e-10,-4.584889567611518e-10
0,4,2,15,256,1.0,size,unrestricted,6.629145736182337,-1.862196050179634e-10,-3.4671856974361667e-10,-6.820212612297665e-10,3.4569679222647643e-10,6.959287534595086e-10,2.1063458909854632e-11,-3.3347533160606267e-10,5.959504257025842e-10,2.4733461088643376e-10,6.278146769661342e-10,-6.02434024137367e-10,2.689553593840743e-10,1.6975737981544792e-10,5.126118681792136e-10,-14.99999996310998
0,0,0,192,256,1.0,size,restricted,1.2983899266837893,1.8111749481136742e-11,1.4251129676786052e-11,1.3547875785328867e-11,4.25820077340096e-12,8.04621150928279e-12,1.1692726545597445e-11,3.0392307955545345e-12,6.321404592636722e-13,-7.085714275302714e-09,1.4015148860105715e-11,-4.6202309053046196e-11,-14.999999990480903,1.9137288938962753e-11,-1.7099517957632512e-12,-1.3185646318525226e-11
0,1,0,192,256,1.0,size,restricted,1.1858276168472104,-9.88052221412868e-06,1.2131537689138915e-06,1.6382935980933643e-06,2.9041699994398987e-06,8.945989738383091e-06,-2.2732450406748375e-06,-1.665441285660131e-05,-8.3031225864359e-06,-7.2075340914918815e-06,8.547325051531703e-06,-1.4305191059031883e-06,-4.029545913861509e-06,-1.376164329249646e-05,-15.000035711061045,-2.1620696728487475e-06
0,2,0,192,256,1.0,size,restricted,1.7152660310751653,-9.751948960496246e-10,1.3746342525472297e-10,-8.17985546169703e-12,5.635505469354106e-13,-3.987567649980273e-12,-3.64440905146903e-11,2.3547556389098117e-12,-4.236940696156678e-12,1.0579896288200078e-11,-1.918095314574224e-12,2.2005165632807177e-11,-2.818887848238012e-12,14.999999998770315,-2.648917451465652e-11,8.239585018760464e-12
0,3,0,192,256,1.0,size,restricted,1.2575178773460307,1.0218529276464838e-10,-2.016603068453698e-11,1.2808502527134056e-10,-2.8481896861686433e-11,14.999999994197356,-2.811092200462653e-11,1.8154486087243803e-12,3.135175805475168e-11,-1.0607856784487622e-12,-1.6567617105620642e-11,7.282292273793164e-10,1.476605635464928e-11,1.854117954792812e-11,1.702927472703136e-11,-5.471367809319704e-10
0,4,0,192,256,1.0,size,restricted,1.3217205537443408,1.91000396047255e-12,7.389646509783039e-10,2.2901112792675133e-09,8.896541703515456e-12,14.999999993921081,-2.387673715862633e-11,-4.240982868220049e-11,5.5093346374429526e-12,1.9499790252184242e-11,1.3725789069044318e-11,6.4705586600208204e-12,1.9138604938445287e-11,2.7898227548751637e-11,-6.054019867539996e-12,2.1757261251350148e-11
0,0,1,49,256,1.0,size,restricted,2.7632991349408043,8.690156847790693e-11,-1.82624482526609e-09,-1.531726168302471e-10,-1.2160397986964144e-11,5.905652273902857e-10,8.429953645346819e-11,-7.167296940988388e-11,2.7345323781554213e-10,9.789021340075382e-11,7.327364159634291e-12,14.51098309308382,3.322934287046034e-11,-3.246243855572587e-12,0.4890169007043296,-1.2525630807675582e-09
0,1,1,49,256,1.0,size,restricted,3.2158867086801064,-1.5291005486704382e-11,-12.451671785823365,1.0894184400329563e-11,1.1409466515738696e-11,3.0925149451116965e-11,3.852298170218837e-12,-3.642840146338814e-11,-4.651794328884134e-12,-1.6709043368073323e-11,-2.3089594132977175e-12,8.089451671199424e-12,-1.6010617317202328e-11,-5.384628872459189e-12,1.9257778064073453e-13,2.548328213660329
0,2,1,49,256,1.0,size,restricted,2.8842434544968323,-4.592520039156666e-12,1.1057173483877914e-12,-0.6627143912573641,9.329986066109379e-13,-1.4417344177843832e-12,-2.857844801551817e-10,2.670209339568071e-12,-1.1947834407568587e-12,-2.8764259763471656e-12,1.2156986244375967e-12,14.337285607847535,6.297450146536039e-13,7.936302493062906e-14,2.058686734753168e-12,4.1516943777666695e-11
0,3,1,49,256,1.0,size,restricted,2.893720931192697,2.453863377680425e-11,5.2964995455517935e-12,-3.957831540086389e-11,0.9723259987865359,4.21169995187048e-12,3.358004605272341e-12,14.027674000717548,2.8970455019299205e-12,3.21465151987961e-12,1.0293498621087803e-11,-4.25452747479535e-12,-1.2053566190010575e-12,1.1276484595176573e-11,-2.7954627767335976e-12,-2.8151092064573122e-11
0,4,1,49,256,1.0,size,restricted,2.1045437809015772,9.340028148611831e-11,1.9654596185820976e-11,4.167290331716037,3.457112159889417e-11,-2.4493951063718567e-12,-3.028433848706432e-11,2.3554631939730358e-11,6.386452500187506e-12,3.6491876858999496e-09,1.313512178835785e-11,2.815658727904267e-11,-10.83270966304123,-2.279722877297458e-11,2.8583178971187086e-11,-1.3975566388881438e-10
0,0,2,15,256,1.0,size,restricted,4.834840117561651,-6.92084352351597e-12,-5.875243828523344e-12,-1.2773476629448466,1.2013838399926074e-11,2.9660152580069683,-5.298534150992455e-12,-3.896082757220948e-12,1.082875829517911e-11,3.047736672242575e-11,3.29539470290944,-0.101296574001132,-2.2400480801915083e-12,-1.0048666301499086e-10,0.5951925793214301,-6.764753222468002
0,1,2,15,256,1.0,size,restricted,3.369832466554561,4.9702263925891456e-11,-3.038123488887228e-11,9.252799492800586e-11,3.602519481646607,4.075900396838662e-12,-7.619919976449041e-12,-0.5230299558561822,-4.498961017917284,-4.452012610611175e-12,8.616903818866624e-12,3.246120660760744e-10,-1.5846271598362313e-11,-2.6668736536898057,-5.854865039196774e-12,-3.7086158900644777
0,2,2,15,256,1.0,size,restricted,4.108604175791886,3.37366878013708,-1.2365055202307787e-11,-1.6773456999471321,1.8375164541076218e-11,5.03860236224091,9.451600594417925e-12,-4.368458647752357,1.2054163724499231e-11,-8.413019556193671e-12,4.59237853378262e-11,-6.309794967110443e-12,1.8415013502019936e-11,3.381707159200868e-11,-2.5557210942802066e-11,-0.5419245095142249
0,3,2,15,256,1.0,size,restricted,2.793725724727136,-5.163066937792152,8.857065191629895e-12,-7.030305702693573e-13,-1.3410446681903259,-2.1292035142615288e-10,2.73898451070767e-12,7.30211816475903e-12,5.795963542192744,2.2462807199651094,0.22570386046958998,-2.062258615698286e-11,-1.04996745181901e-11,0.22794027007446652,7.766413236587371e-10,-2.028142706102389e-11
0,4,2,15,256,1.0,size,restricted,4.5401912341355475,-1.4454516968902637e-11,-1.915325920817218e-11,-1.2096173268416879,2.5980947593430824e-11,0.5474271749603361,7.027624137956069e-12,-2.8843019780644312e-12,1.0568760499519305,4.187179807395658e-12,1.2164929878244544,-0.42879354345236975,1.4992939250061754e-11,-1.0885378602867657,2.351553683414721,-7.100701372971399
0,0,0,192,256,inf,equal,unrestricted,1.2983899225292983,-2.8436981724858472e-09,-9.841716302720822e-10,-2.0232896472941188e-09,-3.8872425032032997e-10,-5.623787726106543e-10,-7.588499500063262e-10,-2.28085511437433e-10,-8.87293231184882e-11,-7.490996695852043e-09,-2.8513140339866355e-09,-6.965661168579034e-09,-14.99999993044905,-2.841053568315134e-09,-1.0194703795833745e-11,8.75798756191764e-10
0,1,0,192,256,inf,equal,unrestricted,1.1858260287839906,-8.739416574721891e-10,-3.357206378530487e-09,-2.023003060416131e-09,2.655435623548716e-10,-8.506667352796718e-09,-2.0344040728698507e-09,-6.819885171484743e-10,2.4730864504268358e-08,2.1312484415188754e-09,-4.422803936834522e-09,-1.0017610426347091e-08,4.947495199816081e-09,-1.6536390404667734e-09,-14.999999822532958,1.4594584531841958e-08
0,2,0,192,256,inf,equal,unrestricted,1.7152660275694458,-1.4351848613137325e-09,7.678243377872498e-10,-3.877454398120242e-10,2.454805772453411e-10,-2.0506471442583447e-10,-1.2188386833727371e-09,2.2027106743663686e-10,-1.5384102146510665e-10,7.121216252593208e-10,-7.110677069045281e-11,7.689711467837235e-10,-1.3015792646976784e-10,14.999999965490868,-1.1801097009869316e-09,7.741414390409852e-10
0,3,0,192,256,inf,equal,unrestricted,1.2575178735127552,4.230713468147822e-09,7.319939071043092e-10,2.8845218248362013e-09,9.713425517597778e-10,14.999999932933669,1.0529014801777366e-09,-1.0107639137680515e-10,-1.950825429235192e-09,1.4438066813122517e-11,5.106497986267325e-10,4.318362160225271e-09,-9.451828010813193e-10,-1.1879512113911795e-09,-1.2360235705514695e-09,-8.638807546742635e-09
0,4,0,192,256,inf,equal,unrestricted,1.3217205505123653,-1.9271000997634627e-10,3.812983642256089e-09,3.9030164779369785e-09,-8.289915149905367e-10,14.99999994722515,1.0237924477706018e-09,-2.2719999684779766e-09,-2.943526252735369e-10,-9.87343566456458e-10,-1.0657133243551458e-09,-4.605147016800396e-10,-1.3911031994366394e-09,4.500697292299905e-09,1.401295770238924e-10,-1.301994990202877e-09
0,0,1,49,256,inf,equal,unrestricted,2.809342166797902,3.923554575262154e-10,-1.9971733664165166e-09,-9.750319041622687e-10,-1.4119310756167277e-10,1.1870186021017562e-09,3.7129296287171887e-10,-5.314037617885866e-10,8.706417863469e-10,4.5716676475435036e-10,-7.251698975419477e-11,14.999999981568319,2.3402764015238993e-10,-1.0044655041447808e-10,1.531784097923837e-09,-2.3574064273858777e-09
0,1,1,49,256,inf,equal,unrestricted,3.3384735776184904,-1.6367146315076667e-09,-14.999999944300189,1.1281731936019207e-09,9.163590662476825e-10,2.356025275153413e-09,4.485163077639e-10,-3.300810860764627e-09,-5.057103756106197e-10,-1.7731356967951119e-09,-4.0053955271510554e-10,6.17164151168031e-10,-1.7329307058672381e-09,-5.423539358338095e-10,8.504906970948651e-12,1.2424464151219442e-08
0,2,1,49,256,inf,equal,unrestricted,2.9016929912790776,-3.2097284924247835e-09,8.349431267666814e-10,-2.3560729826655493e-08,5.603383702700219e-10,-1.2866863949636065e-09,-2.350940420202625e-08,1.7618699243665784e-09,-1.0984932814586949e-09,-2.1953671180185075e-09,6.718204463642513e-10,14.999999822138408,5.703660662744991e-10,-1.1642143688349933e-10,1.2370095318155093e-09,1.2100165424543169e-08
0,3,1,49,256,inf,equal,unrestricted,2.9389299361998407,2.186745948556223e-09,5.954163829175581e-10,-3.6029916424400216e-09,1.052870933819249e-08,4.750577181962171e-10,3.3644899251293847e-10,14.999999958268578,2.9757266302151764e-10,3.7744081225537616e-10,1.1718211983795068e-09,-6.467330668258777e-10,-1.4581839318892347e-10,1.1552148986061406e-09,-3.976319871713486e-10,-2.9472723368305185e-09
0,4,1,49,256,inf,equal,unrestricted,2.2309250224907053,1.3217799449795778e-09,2.9216975449882334e-10,2.9993663523545406e-08,4.3009314498824365e-10,-5.3137192647210834e-11,-5.435583443434731e-10,2.9731697734050277e-10,8.779057948374503e-11,1.0913713796386616e-08,1.5288034158173136e-10,2.7556664521891956e-10,-14.999999943135592,-4.233616910534485e-10,4.707761191983698e-10,-2.2852554756780935e-09
0,0,2,15,256,inf,equal,unrestricted,6.637731928650461,-1.9259158499016374e-10,-1.9642664060226929e-10,-8.636914237115391e-10,3.358748385960652e-10,-5.3106122133229233e-11,-3.1013562415153135e-10,-4.255506175852362e-10,1.1961207262936502e-10,7.908553279283503e-10,5.640513826540566e-10,-8.317550916896933e-10,-1.1200821974357737e-10,-8.693446204127413e-10,8.210311998078605e-10,-14.999999960475046
0,1,2,15,256,inf,equal,unrestricted,4.021178276997071,3.368744692349007e-11,-3.535350349608517e-11,4.514374146323671e-11,1.9354556264070161e-10,3.982813473241505e-12,-2.491060210320265e-11,-1.782031675606625e-10,-14.999999981144677,-4.703169134001389e-13,-2.7181240198731782e-12,4.595320228332654e-11,-3.7333622327802506e-11,-4.477627193698792e-09,-2.4714615168720714e-11,-9.001447257398543e-09
0,2,2,15,256,inf,equal,unrestricted,4.607857978069391,6.36680196095482e-11,-2.944462041705589e-11,-2.841116737673847e-11,2.140197841914593e-11,1.4179318909211836e-08,2.125474523176836e-11,-14.999999981532023,1.506324772217476e-11,-5.204536086434409e-12,3.446044964446748e-11,-3.2681140072868075e-11,2.51270195188373e-11,3.7323801622709886e-11,-4.293524915962928e-11,-3.7045999645392565e-11
0,3,2,15,256,inf,equal,unrestricted,3.088142617716249,-6.294303442490646e-07,3.336555924171057e-10,2.412869593069705e-10,-7.768259148005107e-10,-7.22580090470304e-10,3.9036654544244637e-11,1.6624378440176894e-10,14.999999323832865,1.4813649118328732e-10,8.778617934269844e-10,-8.964539033282012e-10,-5.30732363402564e-10,9.170365645091581e-10,9.37574033896332e-10,-4.584889567611518e-10
0,4,2,15,256,inf,equal,unrestricted,6.629145736182337,-1.862196050179634e-10,-3.4671856974361667e-10,-6.820212612297665e-10,3.4569679222647643e-10,6.959287534595086e-10,2.1063458909854632e-11,-3.3347533160606267e-10,5.959504257025842e-10,2.4733461088643376e-10,6.278146769661342e-10,-6.02434024137367e-10,2.689553593840743e-10,1.6975737981544792e-10,5.126118681792136e-10,-14.99999996310998
0,0,0,192,256,inf,equal,restricted,0.7089368195720018,-1.891738457605407,-2.1158830009299106,-3.6846720058813003,0.12774935961838574,-0.1998992491214141,-9.285755158185266e-11,0.43383074337699745,5.4117946427843455e-11,-0.6478977906066353,-1.6671616453706508,-2.1892931977023022,-1.7139386784362232,-0.0743543184166239,-6.072166980893244e-11,0.25358155134675364
0,1,0,192,256,inf,equal,restricted,0.7679815039712073,-9.272871056297981e-10,-2.805121778686824,-1.4448657115638184,3.394239853721435e-10,-0.8047013892792875,-1.8552803715051707e-09,-1.440497937028585e-10,3.39051014089096,1.027027433858552,-0.21473332456211114,-0.9301618931139691,0.1767643109626662,-6.956558842271304e-10,-2.953972697240588,1.2521413142376394
0,2,0,192,256,inf,equal,restricted,0.8867223558019459,-3.224239028353793,2.911473027766703e-11,-1.025131215249579,4.47193659036688,-0.5586983294799299,3.950841204704984e-10,-9.962264377359719e-11,1.6988851007511844e-10,0.16415224588177876,-1.5379818066285564e-11,0.049572440752777044,0.15577635787006194,4.796852843056054,-0.5536409454839649,-1.8748265839276102e-10
0,3,0,192,256,inf,equal,restricted,0.5364099017586781,0.6828472211373919,-0.03803640991859051,6.336561740102947e-10,1.4197654409091274,1.6620387313417588,2.0824436804158806,-0.3242687363603433,-0.5936455406473184,0.9317921664722841,0.6093468370219997,2.8203747747036925,-0.8291479957204658,0.9263813667270315,-0.9012082231052417,-1.1787028629985998
0,4,0,192,256,inf,equal,restricted,0.5618650276650429,-0.9952377558838764,1.3993038871333576,0.41075238761656946,1.156954994455291,1.3431134245917358,1.9031724476067355,-1.2609764808167112,-0.06762821970286523,-0.3457538650905766,-4.239999037473522e-09,1.1767088871888745,-1.1478053233091505,3.0692389393561297,0.22455687240801372,-0.4987964820248755
0,0,1,49,256,inf,equal,restricted,1.3109219824556795,0.6816330987644262,-0.8690768949254521,-0.5387730582664091,-0.020655444006762617,0.9411610860254143,1.3912714476207508,-0.09853354596552862,1.4845831402809135,0.38375776078042856,1.2586986801031754,3.03956114964748,0.43277731131001657,0.12786576887472695,1.987836739419282,-1.147914955131467
0,1,1,49,256,inf,equal,restricted,1.4052822183872888,-0.08678812501839421,-1.6658518133866806,1.4341555062314892,1.7868139432700216,1.4081070255718127,0.4087779137393293,-1.0972966407928861,-0.1009071287490945,-0.659957923903605,0.8094908288284137,1.803979820436836,-0.218987526169691,-0.6406534972571073,0.2610649222740946,2.217067508936392
0,2,1,49,256,inf,equal,restricted,1.172941606280143,-0.4579571635140776,0.40101269596238487,-1.322624840988736,1.59899087352123,-0.27286534323819184,-0.43177657984391704,0.2778912578566772,0.4190589103245343,-0.31860899353478384,1.657290702547474,2.7347435419159765,0.9915071251135138,-0.24008592592890746,1.2890878282980371,1.6759758361996038
0,3,1,49,256,inf,equal,restricted,1.5356270724078371,1.5638692508447345,1.1420741269283552,-1.1952369293587852,2.1941370966858935,-0.014537985129694774,1.5259200444074577,2.6755254143528697,0.5544590091403885,0.029823894591844157,1.7681356798632435,-0.07265276065875481,0.04700706895885044,0.8912839900381038,0.3194237066419311,-1.0059130355884927
0,4,1,49,256,inf,equal,restricted,1.108783180553773,1.4258708619534959,0.43045341024448586,2.129949494934592,0.8034943824778795,-0.2595337753123441,0.4668416606259666,0.8949283455510388,0.4314977115112407,1.6190207697411525,1.4041700565315627,1.2737284889499123,-1.791863979336554,-0.8404108573042519,0.3306127120615783,-0.8976234916793735
0,0,2,15,256,inf,equal,restricted,3.4590080199909656,-0.4101849120000918,-0.056555702337810904,-2.0591480659845316,1.1919577337382548,2.431358671844,-0.17834676040375524,-9.676375932962233e-11,0.2173192111982158,0.6583622289560453,2.5766276032957833,-0.22761570674691506,-2.2312498048471394e-11,-0.30565200656367914,1.6320896703488914,-3.054781725574237
0,1,2,15,256,inf,equal,restricted,2.345816011411353,1.1655168086907732,-0.5311928526681103,0.7213200889602449,3.0738540549296043,0.3868416733805864,-0.35034530030403654,-1.0065156859067521,-2.5379372111854956,-1.9984979108397163e-11,0.43170080244069947,1.564154510235674,-0.2514086786612802,-1.5171614978686674,0.05954951774497788,-1.4025013162655404
0,2,2,15,256,inf,equal,restricted,2.9775518459484984,2.208823333186614,4.4780587815968665e-12,-1.34267818037742,0.28869643457110233,2.9556552658540514,0.025290179419321546,-2.5247197983162954,0.3793076297692848,-0.7989373751731622,1.588222977970327,-4.2116470349209944e-11,0.8068702197500329,0.8450595660281907,-4.132224395924149e-10,-1.2357390382843323
0,3,2,15,256,inf,equal,restricted,2.137216995321928,-2.610023903116706,0.4042604247619654,-0.012586025037396796,-0.9425219967387662,-1.0511729750772718,7.469369709934382e-11,1.396523251617938e-10,3.0432307696088707,1.6605912561092502,1.9582866526550058,-4.305715170532608e-12,-1.1096832156904248e-11,1.0260733954593706,1.8488613068681083,-0.4423912941668776
0,4,2,15,256,inf,equal,restricted,3.1999044754301105,-0.40812592811411164,-0.4175287760827756,-2.3342299268024975,1.4922730141315659,1.7206469029416336,-3.3372286515424846e-11,-1.1721613759506359e-11,0.8336667410618996,3.5900413536603855e-10,1.3091412707398662,-0.498492328375358,2.8157840747103364e-11,-0.5852675985769117,2.0789634319474226,-3.3216640804442914
0,0,0,384,512,1.0,size,unrestricted,0.7648131201120076,-7.2323546275758015e-09,-14.999999946524605,-2.7006956865943034e-10,-4.716430548309361e-10,-3.359986577361631e-10,1.367402615392865e-09,2.689363786106007e-10,-4.2631359912910693e-10,-5.109456434396216e-10,-1.4762998571493606e-09,-2.217033393927705e-09,-1.3744464550380765e-09,2.528067308944356e-11,1.1123812516111737e-09,-2.8437584829186617e-09
0,1,0,384,512,1.0,size,unrestricted,1.0290764630305482,-2.1875624437201443e-09,-1.702108803548244e-09,-2.575935271590694e-10,2.5736082263066782e-09,-3.3241079943734556e-09,-1.2297082366327586e-09,-8.318923362818646e-11,1.8202399099690098e-09,1.4887474691888941e-09,7.408974732380648e-10,-1.5784580169828192e-09,7.412784378184376e-09,-4.715268919460238e-09,-5.04002746084638e-07,14.999999372563485
0,2,0,384,512,1.0,size,unrestricted,0.8727250304017128,-8.8030434756858e-09,3.4719482999488423e-09,9.096722152987941e-10,-8.00240746249452e-11,-4.668069747452699e-10,8.213107499131943e-10,6.554985466691083e-10,-6.613951597305427e-09,14.999999933788867,5.417906540124973e-10,1.1259297301728244e-09,-5.835359776459468e-10,1.1902822162667034e-09,-1.4760603245515503e-10,3.8811165960691805e-10
0,3,0,384,512,1.0,size,unrestricted,1.0542279841482582,1.5989314738307997e-10,1.8892316141750568e-10,7.969540286929794e-10,7.334195740953929e-10,14.999999966115695,-2.7922770735118042e-11,5.795723063985758e-10,-1.248705788939636e-09,1.5531005077552046e-11,2.0805731764655233e-10,9.009102676629025e-11,8.808002210416237e-10,-4.66454777211425e-11,-2.2477165994257773e-09,-1.4300959117600057e-09
0,4,0,384,512,1.0,size,unrestricted,1.0537325581768051,9.024576791160782e-10,1.8875317197550017e-09,5.887047901325769e-10,-4.719815016777896e-09,9.000532213145704e-09,-5.482077692965075e-10,-7.65055904587286e-12,-1.7580751100665526e-09,-1.9368242184166383e-09,-2.1474682736012302e-09,1.0393289608578503e-09,-14.999999927029114,7.255495642825358e-09,-6.79329907796119e-11,-3.800349541863425e-09
0,0,1,100,512,1.0,size,unrestricted,1.4753729337600303,4.930539952769127e-11,-14.999999985837634,3.0689022787294484e-11,-8.107923429149656e-11,-1.912839383443115e-09,2.47168516465873e-10,-3.4056589131630583e-09,-1.7474083878653517e-10,6.408187232451745e-11,1.9778579299022933e-10,1.337344213651104e-09,4.05284707089041e-10,-1.6879574574233563e-10,-5.662379399739597e-11,1.9201436217377688e-10
0,1,1,100,512,1.0,size,unrestricted,1.8495316335798557,3.440170952416946e-11,-14.999999950016214,5.342558476659276e-10,4.054416422240141e-09,1.2702850577715069e-09,1.3687255262240206e-09,-1.0997092227966993e-09,-3.66772515139026e-11,-4.4864025589836034e-10,2.0732145916263142e-10,1.4136547929025435e-09,-3.8190554749625995e-10,8.679451728400664e-09,6.061715491930611e-10,1.0013327750614948e-09
0,2,1,100,512,1.0,size,unrestricted,1.542290003052618,-4.386947211978732e-09,-4.4230106935738605e-10,-14.999999968646637,-7.259474060719258e-10,-6.710076196449442e-10,-1.2726203802257788e-10,3.125620759171168e-10,-7.529956277543965e-10,-1.9761218713430153e-09,-4.432558258735648e-10,2.159120958776079e-09,-4.859828528767497e-10,-2.4791511060118674e-10,-1.776474797324552e-09,3.0956453362861717e-09
0,3,1,100,512,1.0,size,unrestricted,1.9896642821837025,7.180896572996474e-10,-2.3198552907283156e-10,-7.089358951170812e-10,1.6335147450898294e-09,-1.0093534285912877e-08,-1.5510058759217246e-09,14.999999925959116,-7.284329403662038e-09,-1.6733843354372014e-10,2.2334286158939224e-09,-2.0422152634567897e-10,-3.4752429901129184e-09,-8.072881880699725e-10,-2.683295960136512e-09,4.431412836727731e-10
0,4,1,100,512,1.0,size,unrestricted,0.8373890976627589,1.6891940174042534e-08,8.739835991709378e-11,14.999999175605742,-1.8244249022148303e-10,7.932063221507776e-10,-2.395867508904518e-08,3.9057780949944807e-10,9.840396095093666e-09,7.043157546413428e-07,8.691635622324822e-10,2.8763597756530707e-10,3.9284327950103914e-09,-1.586868338710031e-08,3.7904847193493314e-10,-1.0312576477349283e-09
0,0,2,28,512,1.0,size,unrestricted,6.118944435609651,3.7870340033373175e-10,-3.159073762799169e-10,-1.6802593050172042e-09,-1.0523811469859237e-10,2.24393773345664e-09,-1.2082678328188606e-09,-7.887103928951376e-10,-1.56112274517167e-10,3.4801186722458594e-10,1.2680176880041714e-10,-1.1599841582791807e-09,-6.758533065632367e-10,5.1360065427633716e-11,6.806082402823763e-10,-14.999999974222062
0,1,2,28,512,1.0,size,unrestricted,2.8831082586397185,8.622949880572352e-11,6.512053211967902e-10,-5.808261143944775e-10,-9.31982319926558e-10,-8.82230967308573e-10,-1.2436603036147753e-09,-8.96148551626166e-08,-9.400094019540313e-10,1.2423929274411363e-09,-2.721549585933887e-10,5.9560208149470955e-12,-2.2579988679744712e-10,-14.999999858658002,2.4679157818416215e-10,-3.977926677496381e-09
0,2,2,28,512,1.0,size,unrestricted,3.628974688199745,2.0434116983480128e-10,-3.547187112384086e-10,1.397248047581406e-10,-4.5554084797303234e-10,4.631084935743885e-11,2.1382048746175431e-10,-14.99999997057389,-1.573571098434528e-10,4.5252266967226324e-10,2.6312049608114367e-10,1.2943988291680105e-10,3.713606247626709e-10,2.3460809328584734e-10,3.966274358493927e-11,-2.56718787747187e-10
0,3,2,28,512,1.0,size,unrestricted,3.200413596500631,-14.99999959495259,-4.4469229479197765e-11,-1.971878124454916e-10,3.0895219898863054e-10,7.466810080452003e-11,-2.6027687972249928e-11,1.6919631762606795e-11,3.587426587280171e-07,1.0365528566700807e-11,-3.26845036422814e-10,2.8929908348851585e-10,-1.680776811076372e-08,-3.0260449736126604e-10,-1.3482702855661416e-10,1.6097531245898243e-11
0,4,2,28,512,1.0,size,unrestricted,5.448690347351592,7.576249610161445e-10,-1.8195367758015077e-10,-1.004326385469005e-09,9.839257704752478e-10,1.0338694078787693e-09,-1.708750736524636e-10,-1.9327959781119739e-10,-6.384402619062334e-10,5.325480971192412e-10,2.880499218818491e-10,-5.641551773830037e-10,-4.392215427002024e-11,-4.089077960370804e-10,2.6262729978066057e-09,-14.999999981692916
0,0,0,384,512,1.0,size,restricted,0.7648131222276472,-6.2980974625231935e-09,-14.999999994150148,-4.5226371280668236e-12,-7.62589810795139e-12,-5.459918783140201e-12,2.072040627584517e-11,4.606558363851927e-12,-6.811622782454781e-12,-8.149226226033592e-12,-2.2893955919708283e-11,-5.003295162641159e-11,-2.1702019336845768e-11,4.775262650718068e-13,1.7255111399666613e-11,-1.3794845021240082e-10
0,1,0,384,512,1.0,size,restricted,1.0290764701151398,1.737047032080043e-10,1.3950227878272213e-10,2.2271299342681006e-11,-1.9868784901439233e-10,2.4112806034724284e-10,1.0322388080260896e-10,7.1262622979567674e-12,-1.4819092148211614e-10,-1.234645261018619e-10,-6.340388337419319e-11,1.3018429026722524e-10,-3.6703420758460796e-10,2.9948934785723713e-10,-1.0055315599335996e-07,14.999999887120735
0,2,0,384,512,1.0,size,restricted,0.872725032955484,-1.1886541363850093e-08,8.332273408728455e-11,-3.550445235660197e-11,3.8647794473496314e-12,2.0226588636460867e-11,-3.1407931556146153e-11,-2.6181125230317598e-11,-1.9368243061040454e-09,14.999999982929497,-2.2413635155625742e-11,-3.99866769413869e-11,2.4511735061415812e-11,-4.07246020329847e-11,6.593472228523205e-12,-1.6591661199617355e-11
0,3,0,384,512,1.0,size,restricted,1.0542279859911752,-2.744937385018017e-12,-3.137764479044853e-12,-8.42890145296549e-12,-9.843072016088797e-12,14.999999991024344,3.0148382787559533e-13,-8.61575675217177e-12,7.688273073265723e-12,-3.5366942601710355e-13,-3.645928375293389e-12,-1.7360244724175654e-12,-1.0075454054596709e-11,7.078707161572944e-13,-8.29596527948567e-09,8.648133962197895e-12
0,4,0,384,512,1.0,size,restricted,1.053732561443558,1.768010422906598e-11,3.3315233361086215e-11,1.1746869530654472e-11,-7.372322609981395e-11,1.5410528834231368e-08,-1.087878520221833e-11,-1.240564206123682e-13,-3.0932558719510693e-11,-3.393096532726189e-11,-3.63769704216068e-11,2.030373752725229e-11,-14.99999998474408,5.258253948379145e-10,-1.4041082299538047e-12,-6.353368363069753e-11
0,0,1,100,512,1.0,size,restricted,1.426838620993041,1.9990430320486807e-12,-5.814327112241913,1.225608491400198e-12,-1.912121146396019e-12,-0.44324921920434057,9.5718701875023e-12,-2.7780206462458805,-4.136481771210177e-12,2.598806530103941e-12,7.395800994814937e-12,5.964403022036072,1.5296859307313945e-11,-4.351332843329832e-12,-1.2578396420745764e-12,6.90528865203297e-12
0,1,1,100,512,1.0,size,restricted,1.5393333275093417,5.474666066707477e-12,-6.989812052444901,1.1161053899317396e-11,3.230171563038263,7.746148625926411e-11,1.6140701516415627e-09,-1.657803319925812e-11,4.451796292744523e-12,-4.697267357693535e-12,1.0665763486864132e-11,0.06569243068428686,-9.859633596019341e-12,4.714323951816742,2.1670155582136757e-11,3.161306535223572e-11
0,2,1,100,512,1.0,size,restricted,1.2343314877678848,-3.470932952171371,-9.847849769114578e-12,-7.638672076769843,-1.3226526413472569e-11,-1.2686285313771276e-11,4.0112010543896433e-13,9.033384464986426e-12,-1.1874663359113243e-11,-2.0173263408995605e-08,-3.9004599348838055e-12,1.5958121732088708,-1.0929542235542215e-11,-1.5639591124455864e-12,-8.757460041806884e-11,2.294582777362574
0,3,1,100,512,1.0,size,restricted,1.6741221876271712,3.286674889429677e-11,-6.928538296443235e-12,-1.8498460281571315e-11,4.0768936746452625e-10,-3.2449511842007195,-3.52234204845174e-11,7.427999569767247,-2.1267747441198748,3.0599354361413847e-12,0.49221635703233513,1.1789239135937452e-12,-1.7080581438535178,-6.312507655967936e-12,-2.3253636389583527e-10,1.1245178929177776e-11
0,4,1,100,512,1.0,size,restricted,0.7773306513864574,1.1347170170586613,1.7333391622719235e-13,6.645452879880956,-4.696691283289325e-13,4.14808898115993e-12,-0.5636941890000076,2.6376999238079987e-12,0.7314193447767694,5.9247165684548175,4.705358978212587e-12,2.2290319039786613e-12,1.7625462028579028e-11,-7.264295629129976e-10,1.7838154813781187e-12,-4.200844872741952e-12
0,0,2,28,512,1.0,size,restricted,3.675416569592418,0.2594733587105603,-0.04819195654007788,-2.415784957179142,-1.1175292764295906e-12,3.1098546520996813,-0.9531418386212788,-9.287107525462164e-11,0.06974824360817836,0.27136602114208747,0.501324604819891,-0.6525183000668031,-0.5787426448666443,8.84206643355103e-10,0.8920358996213964,-5.247817521559064
0,1,2,28,512,1.0,size,restricted,1.9666214919432237,6.248931876553751e-11,0.6453638961815984,-0.5387229448526315,-6.257408717677894e-11,-1.7494129708896438,-1.0984333690250563,-3.0717367807068414,4.6836995644508606e-11,1.724047580522908,0.2427199072921634,0.3763527066626266,-3.2513235229822594e-11,-2.9156030763671206,1.478963664136458e-10,-2.637606766536994
0,2,2,28,512,1.0,size,restricted,2.071894219428395,1.29473893767897e-10,-0.05939676793703163,-3.316573832832589,-0.6289741416333382,1.522640499820221e-11,0.458355344180021,-5.099761061974591,2.978389721142474e-11,2.18004148975564,1.5604811248890613,0.35587108609972007,0.6562694164100227,0.6842757333480237,1.4229876161984515e-10,-8.090048992741862e-11
0,3,2,28,512,1.0,size,restricted,2.641780433860435,-4.782405350610242,8.481750943226981e-12,1.324504118797168e-11,-1.9114780089157696e-10,-7.833604200605302e-12,8.256466313025728e-12,5.909274354910051e-13,4.923911810461792,4.071169050049687e-12,2.1023938105936706,-3.136109564368451e-11,-2.622486868447966,0.5688021594594582,1.6752037362427728e-11,-6.135841955525614e-12
0,4,2,28,512,1.0,size,restricted,3.392237195146183,0.8400529279658414,-1.0205152085574136e-11,-1.5111433896684743,1.6776295069558356,1.8193357937779047,-5.416148571860459e-13,1.0438661305292055e-12,-1.416200955220094e-11,0.5639666984106054,0.23590487637434757,-2.975596224087082e-11,-1.8170054252160484e-12,-5.10912541208161e-12,2.9158670742808868,-5.436099732356566
0,0,0,384,512,inf,equal,unrestricted,0.7648131201120076,-7.2323546275758015e-09,-14.999999946524605,-2.7006956865943034e-10,-4.716430548309361e-10,-3.359986577361631e-10,1.367402615392865e-09,2.689363786106007e-10,-4.2631359912910693e-10,-5.109456434396216e-10,-1.4762998571493606e-09,-2.217033393927705e-09,-1.3744464550380765e-09,2.528067308944356e-11,1.1123812516111737e-09,-2.8437584829186617e-09
0,1,0,384,512,inf,equal,unrestricted,1.0290764630305482,-2.1875624437201443e-09,-1.702108803548244e-09,-2.575935271590694e-10,2.5736082263066782e-09,-3.3241079943734556e-09,-1.2297082366327586e-09,-8.318923362818646e-11,1.8202399099690098e-09,1.4887474691888941e-09,7.408974732380648e-10,-1.5784580169828192e-09,7.412784378184376e-09,-4.715268919460238e-09,-5.04002746084638e-07,14.999999372563485
0,2,0,384,512,inf,equal,unrestricted,0.8727250304017128,-8.8030434756858e-09,3.4719482999488423e-09,9.096722152987941e-10,-8.00240746249452e-11,-4.668069747452699e-10,8.213107499131943e-10,6.554985466691083e-10,-6.613951597305427e-09,14.999999933788867,5.417906540124973e-10,1.1259297301728244e-09,-5.835359776459468e-10,1.1902822162667034e-09,-1.4760603245515503e-10,3.8811165960691805e-10
0,3,0,384,512,inf,equal,unrestricted,1.0542279841482582,1.5989314738307997e-10,1.8892316141750568e-10,7.969540286929794e-10,7.334195740953929e-10,14.999999966115695,-2.7922770735118042e-11,5.795723063985758e-10,-1.248705788939636e-09,1.5531005077552046e-11,2.0805731764655233e-10,9.009102676629025e-11,8.808002210416237e-10,-4.66454777211425e-11,-2.2477165994257773e-09,-1.4300959117600057e-09
0,4,0,384,512,inf,equal,unrestricted,1.0537325581768051,9.024576791160782e-10,1.8875317197550017e-09,5.887047901325769e-10,-4.719815016777896e-09,9.000532213145704e-09,-5.482077692965075e-10,-7.65055904587286e-12,-1.7580751100665526e-09,-1.9368242184166383e-09,-2.1474682736012302e-09,1.0393289608578503e-09,-14.999999927029114,7.255495642825358e-09,-6.79329907796119e-11,-3.800349541863425e-09
0,0,1,100,512,inf,equal,unrestricted,1.4753729337600303,4.930539952769127e-11,-14.999999985837634,3.0689022787294484e-11,-8.107923429149656e-11,-1.912839383443115e-09,2.47168516465873e-10,-3.4056589131630583e-09,-1.7474083878653517e-10,6.408187232451745e-11,1.9778579299022933e-10,1.337344213651104e-09,4.05284707089041e-10,-1.6879574574233563e-10,-5.662379399739597e-11,1.9201436217377688e-10
0,1,1,100,512,inf,equal,unrestricted,1.8495316335798557,3.440170952416946e-11,-14.999999950016214,5.342558476659276e-10,4.054416422240141e-09,1.2702850577715069e-09,1.3687255262240206e-09,-1.0997092227966993e-09,-3.66772515139026e-11,-4.4864025589836034e-10,2.0732145916263142e-10,1.4136547929025435e-09,-3.8190554749625995e-10,8.679451728400664e-09,6.061715491930611e-10,1.0013327750614948e-09
0,2,1,100,512,inf,equal,unrestricted,1.542290003052618,-4.386947211978732e-09,-4.4230106935738605e-10,-14.999999968646637,-7.259474060719258e-10,-6.710076196449442e-10,-1.2726203802257788e-10,3.125620759171168e-10,-7.529956277543965e-10,-1.9761218713430153e-09,-4.432558258735648e-10,2.159120958776079e-09,-4.859828528767497e-10,-2.4791511060118674e-10,-1.776474797324552e-09,3.0956453362861717e-09
0,3,1,100,512,inf,equal,unrestricted,1.9896642821837025,7.180896572996474e-10,-2.3198552907283156e-10,-7.089358951170812e-10,1.6335147450898294e-09,-1.0093534285912877e-08,-1.5510058759217246e-09,14.999999925959116,-7.284329403662038e-09,-1.6733843354372014e-10,2.2334286158939224e-09,-2.0422152634567897e-10,-3.4752429901129184e-09,-8.072881880699725e-10,-2.683295960136512e-09,4.431412836727731e-10
0,4,1,100,512,inf,equal,unrestricted,0.8373890976627589,1.6891940174042534e-08,8.739835991709378e-11,14.999999175605742,-1.8244249022148303e-10,7.932063221507776e-10,-2.395867508904518e-08,3.9057780949944807e-10,9.840396095093666e-09,7.043157546413428e-07,8.691635622324822e-10,2.8763597756530707e-10,3.9284327950103914e-09,-1.586868338710031e-08,3.7904847193493314e-10,-1.0312576477349283e-09
0,0,2,28,512,inf,equal,unrestricted,6.118944435609651,3.7870340033373175e-10,-3.159073762799169e-10,-1.6802593050172042e-09,-1.0523811469859237e-10,2.24393773345664e-09,-1.2082678328188606e-09,-7.887103928951376e-10,-1.56112274517167e-10,3.4801186722458594e-10,1.2680176880041714e-10,-1.1599841582791807e-09,-6.758533065632367e-10,5.1360065427633716e-11,6.806082402823763e-10,-14.999999974222062
0,1,2,28,512,inf,equal,unrestricted,2.8831082586397185,8.622949880572352e-11,6.512053211967902e-10,-5.808261143944775e-10,-9.31982319926558e-10,-8.82230967308573e-10,-1.2436603036147753e-09,-8.96148551626166e-08,-9.400094019540313e-10,1.2423929274411363e-09,-2.721549585933887e-10,5.9560208149470955e-12,-2.2579988679744712e-10,-14.999999858658002,2.4679157818416215e-10,-3.977926677496381e-09
0,2,2,28,512,inf,equal,unrestricted,3.628974688199745,2.0434116983480128e-10,-3.547187112384086e-10,1.397248047581406e-10,-4.5554084797303234e-10,4.631084935743885e-11,2.1382048746175431e-10,-14.99999997057389,-1.573571098434528e-10,4.5252266967226324e-10,2.6312049608114367e-10,1.2943988291680105e-10,3.713606247626709e-10,2.3460809328584734e-10,3.966274358493927e-11,-2.56718787747187e-10
0,3,2,28,512,inf,equal,unrestricted,3.200413596500631,-14.99999959495259,-4.4469229479197765e-11,-1.971878124454916e-10,3.0895219898863054e-10,7.466810080452003e-11,-2.6027687972249928e-11,1.6919631762606795e-11,3.587426587280171e-07,1.0365528566700807e-11,-3.26845036422814e-10,2.8929908348851585e-10,-1.680776811076372e-08,-3.0260449736126604e-10,-1.3482702855661416e-10,1.6097531245898243e-11
0,4,2,28,512,inf,equal,unrestricted,5.448690347351592,7.576249610161445e-10,-1.8195367758015077e-10,-1.004326385469005e-09,9.839257704752478e-10,1.0338694078787693e-09,-1.708750736524636e-10,-1.9327959781119739e-10,-6.384402619062334e-10,5.325480971192412e-10,2.880499218818491e-10,-5.641551773830037e-10,-4.392215427002024e-11,-4.089077960370804e-10,2.6262729978066057e-09,-14.999999981692916
0,0,0,384,512,inf,equal,restricted,0.3009686434977237,-1.7958967649686426,-1.9492098940842177,-1.0069334966484886,0.6718031636367177,-1.132360611076336,1.269400972933783,0.5557265604693242,-0.13860452040721197,0.8749505377426782,-1.130816933382891,0.025486629228500538,-0.589017203400761,1.0430196179976683,0.8078110068851209,-1.478310778047954
0,1,0,384,512,inf,equal,restricted,0.3598433506062837,-0.8494407623338371,-0.983445233182263,-1.2960261852566946,0.35160047918727133,-0.8667957196809235,-0.025410490089240362,0.5317004901958909,1.135588731167049,1.1161802053174046,-0.005668984820934189,0.18772695705243303,0.8663647379722487,-0.5116420346445134,-1.1781316010491836,1.765371601183691
0,2,0,384,512,inf,equal,restricted,0.3661334409821224,-1.6315142630075552,0.4213877656597752,-0.8932604720112464,0.9130311127369662,-0.8242286643018063,1.6335369246336306,0.810957423223438,-1.4400349592160924,2.225456397488275,-0.37086028848661434,1.466857673939153,0.06013761321378253,1.295456926814721,0.5696587043835711,-0.44362056505475334
0,3,0,384,512,inf,equal,restricted,0.2868179261939587,-0.0679788347900147,-0.3199412752402019,-0.22127043284106798,0.9871446487305584,1.1860486325720814,1.1203776058368546,0.8047867992525051,-0.7618460595829161,0.4900947993836975,0.22699835495233353,0.911530920719086,0.4946610256328027,0.20383797504211676,-1.0448747859635736,-1.3532345664556398
0,4,0,384,512,inf,equal,restricted,0.37556617761414857,0.20465610610899124,0.5270929290887191,-0.6593415954761375,-0.5577959574863339,0.46609973919952985,1.5223743583601146,0.14211492162238215,-0.2267278506121218,-0.05181747569791843,-0.5160737952859431,1.388700567976301,-1.3592125181252026,1.400291633243653,-0.39447673671477684,-1.6250708135634506
0,0,1,100,512,inf,equal,restricted,0.750119676670077,0.5942198934117113,-1.4359964848552966,0.5997473356634199,0.29648339956212166,-1.1598250042948701,1.1560911850603195,-1.2428202134951742,-0.09986174048572743,0.5158813654394196,1.650358823017049,2.290881141553528,0.8300128380076449,0.09187578573371566,0.33628027244403075,1.123684807364218
0,1,1,100,512,inf,equal,restricted,0.8679502609074566,0.3435359915323315,-1.950882331008343,0.3138154981209971,2.5021534167163058,0.620987719814104,1.6103574035506891,-0.23344789377148703,0.7264322604383916,-2.173246693690744e-09,1.021119087147758,1.3567080840778856,-0.47426141882736095,2.2115451565149153,0.7782215703379234,0.856532163739152
0,2,1,100,512,inf,equal,restricted,0.546171745852587,-1.2038281360695136,-0.08585202387174617,-1.9370675852667738,-0.1225877361519054,-0.0048714885896034114,0.157852363513842,0.5062839636185915,-0.22907998156849524,-0.8459744629000456,0.3364566459001336,1.6088202157169647,-0.6699773596263658,0.513925097764825,-0.516579673643424,1.5985718275596135
0,3,1,100,512,inf,equal,restricted,0.8984335272991473,1.1832065384807637,-0.031250542239216056,0.1487704575949926,1.7123384300760305,-1.1549033130969288,-0.3273604716014872,2.6305082811843397,-0.8229249199632935,0.23685496332673034,1.5661153612152219,0.3917694595769282,-1.2868179896197713,0.2861281562836282,-0.7461227210686527,0.8493442876728171
0,4,1,100,512,inf,equal,restricted,0.5245632092307482,1.7882134513610686,0.10815548196501397,1.8607025881702968,0.6383173404116447,0.2609780375319312,-0.5743324591776796,0.4182365235430867,2.520882885635682,1.9517766557382814,1.7334657836262222,0.6452228328973,0.8583653800131679,-1.1599019729782563,0.16523177024261604,-0.316216835810909
0,0,2,28,512,inf,equal,restricted,2.210487940439879,0.5328298135236056,-0.46401310267054435,-1.429936325442136,0.03429186613217408,1.8296343020587131,-0.6446304639830948,-0.04179999653420397,0.8298146590488094,0.7178248754097821,0.8506079097122741,-0.48056444691674366,-0.6968321568501655,0.5940213354185031,0.7702320300283348,-2.7770286491772738
0,1,2,28,512,inf,equal,restricted,1.0539416480276202,0.07797873860097237,0.5913041066908717,-0.29319674865248674,-0.11150665478375728,-0.8570471774408859,-0.742323291134216,-1.5395578080891223,0.29495983118183033,1.107070670601015,0.602763654407931,0.41665735471703064,-0.04791282973147884,-1.5355485460662173,0.21772408867835372,-1.4771708820955847
0,2,2,28,512,inf,equal,restricted,1.22774930335586,0.31605772801635335,-0.24994697965416718,-1.5620536620517376,-0.9726501836834339,0.48328466815667814,0.9622072864726382,-2.3441493123322954,0.5665427802268524,1.5636806694499839,1.7181329356397996,0.9197447554756967,0.7330567323127157,1.2383304893541764,0.6614488646283863,-0.2472300488330652
0,3,2,28,512,inf,equal,restricted,1.6568425662708406,-2.146906119265178,0.009366443796277555,0.12645717841851425,-0.8097561927329193,-0.2894373480297921,0.6135237702117448,0.39679242368207107,2.566069743429138,0.5074358933365747,1.7080874397527126,-0.15579071484380624,-1.5413151946543444,1.4246088631536131,0.42025332358733136,-0.46035445725663743
0,4,2,28,512,inf,equal,restricted,2.06721133937026,1.011306376522876,-0.3445320832232302,-1.1782152524344096,1.3719566600514692,1.4649809218601602,0.1392508827204519,0.47807428547834285,0.06454779367124178,1.0269692764057403,1.112214004756649,-0.24783737276492016,-0.11883556995908796,0.09228759638770738,1.7623212724998325,-2.495085284627283
0,0,0,768,1024,1.0,size,unrestricted,0.405501471578468,-1.3621822030418883e-08,-1.6855072619279953e-08,2.58726776881876e-09,-1.774913931097945e-08,-2.691886748534383e-09,-1.1130105032220097e-10,1.319601033664701e-10,7.492754335607094e-09,-1.9958583496151478e-08,-9.417921735688395e-09,-6.825918705184269e-10,-6.0091116680285e-09,-3.31917924513609e-09,5.146558689232778e-09,-14.999999800025993
0,1,0,768,1024,1.0,size,unrestricted,0.873338226507582,-2.054031138461387e-10,-2.5189333404196207e-10,4.1924156046161283e-11,2.2188573730577678e-10,-1.7478689759586866e-10,-1.0334745150407909e-10,-2.589415183320947e-10,-1.888161284232571e-10,1.2868268566705712e-10,2.2616670771781423e-10,-9.56441750554534e-11,2.3242509792642567e-12,-2.910858905461789e-10,-1.6241304335841536e-10,14.999999972937946
0,2,0,768,1024,1.0,size,unrestricted,0.5023984099611134,-2.0525056404462534e-10,9.896218653778886e-10,2.3451604647059155e-09,5.155334727465378e-10,2.0738979017816593e-10,-9.218700953057122e-10,14.9999999642053,-3.2997286667676313e-10,8.999575322855535e-10,4.3800082754969003e-10,-1.609693565137524e-10,2.5125701631644477e-09,3.7236859317129916e-10,-4.058696064127617e-10,-1.4416916547501049e-12
0,3,0,768,1024,1.0,size,unrestricted,0.628161302904128,2.7178143673157833e-10,5.929942671518126e-10,-3.317728370015729e-11,4.653456695450041e-10,14.999999969944481,9.214896049530831e-11,1.592034994222598e-10,-6.891267535111397e-10,-2.2728901067034826e-10,-4.733753178507179e-10,2.474695238059863e-10,3.514660338825633e-12,-5.231309242673483e-10,6.840770127843432e-11,-9.533305993888798e-10
0,4,0,768,1024,1.0,size,unrestricted,0.6733801742219986,-7.265561277332514e-11,9.905546423885672e-10,-1.7079578314478488e-10,3.1131560811131553e-12,1.1291196249244524e-09,-8.458934004518912e-11,-1.0198596182777963e-09,2.521800249049143e-10,-4.433287810006534e-10,-8.331440237149319e-10,8.717150767806086e-10,-4.107109897897634e-09,14.99999996505466,-3.993445365281785e-11,-1.6472652306309526e-09
0,0,1,202,1024,1.0,size,unrestricted,0.9448307930452461,1.4609918616882932e-08,-5.33058008793462e-09,-2.582757382719953e-09,-4.0651037499322335e-09,-1.0180569177475075e-08,1.41774101393987e-08,-9.79209294198014e-09,9.594838226199917e-10,-2.3484856284152222e-09,1.2162619995063762e-09,14.999999840542984,4.767777374989478e-10,4.909315064611675e-09,-3.9597970218612805e-10,1.4989295307862853e-09
0,1,1,202,1024,1.0,size,unrestricted,1.2840445958470832,2.4089159238227306e-11,-3.0312601198794205e-10,-1.0576053780542024e-11,5.232711113884711e-11,1.793919839964046e-11,1.7974111887766673e-11,2.0191689050731817e-11,-4.871591492635283e-11,5.108502527836263e-11,-8.817779759357094e-11,3.9584900684552547e-11,8.780018937331347e-12,2.608668230626092e-10,14.99999999746466,6.267920879338255e-11
0,2,1,202,1024,1.0,size,unrestricted,1.3848644558177958,-5.26091992899615e-10,4.286938520481288e-10,-14.999999960347452,-1.8358264850597457e-10,-1.233889292570197e-09,-2.676035792509423e-10,6.757735211416938e-10,-1.1680453045121574e-09,4.936157842035557e-10,-1.1671328111637658e-09,-3.3182575422010257e-10,-6.004500547031602e-10,-3.5761206794240403e-09,2.5197404348041187e-10,1.9438321882992297e-09
0,3,1,202,1024,1.0,size,unrestricted,1.104522723302996,2.3145788974965004e-10,-8.56172696328799e-11,-1.9304075658463457e-10,1.9513658495750132e-10,-4.855637540002861e-11,-1.8770633611605615e-10,1.2135089895394386e-09,-7.43682927749622e-10,-6.868021992908429e-10,14.999999989724625,-6.089386434178236e-11,-1.7933928371438376e-09,2.2134194464262986e-10,-1.5410628383918877e-10,4.2719368844001584e-10
0,4,1,202,1024,1.0,size,unrestricted,1.2037311935482204,1.4288647999236405e-09,5.999782478821404e-10,14.999999966156112,-8.294114731687705e-10,4.04431816397438e-10,-4.196475056355889e-10,1.6427990906147472e-09,3.1730770245594846e-10,4.130194797421249e-10,-8.675824761980443e-10,1.9935560748406659e-10,8.947420072936219e-10,-5.114599994982028e-10,2.473333255803829e-10,-6.765764941230396e-12
0,0,2,54,1024,1.0,size,unrestricted,3.2118546406065445,6.587779719054574e-09,4.668181507367198e-09,-4.353730122381402e-09,-5.125851630571323e-10,9.605764670328864e-09,-2.26658684554791e-08,-1.1201272890559813e-08,2.793684306118945e-09,2.9591377808192953e-09,-3.3891226396077896e-09,-1.5700423864693287e-08,-1.739367427988817e-09,5.6451456007258646e-09,5.337566897211259e-09,-14.999999806962995
0,1,2,54,1024,1.0,size,unrestricted,2.076650445510467,9.090605111130011e-11,-1.4116030247294187e-10,-1.7891089360546488e-10,-2.075717860644388e-12,-1.4561730036170529e-08,1.9513494763344067e-10,-3.2731730751572616e-10,-4.766869238341666e-11,3.6576852615696777e-11,8.848125543757835e-10,2.0488883290356977e-11,6.392729411035501e-12,-14.999999967668577,6.918672264989486e-10,-7.788829710372888e-09
0,2,2,54,1024,1.0,size,unrestricted,2.0890984019658525,-3.6534582664702175e-11,-1.1257435277038436e-10,-14.999999932039026,2.8602688004659868e-11,-8.563978056151994e-11,3.516376780615822e-10,-7.017823828150003e-10,5.209033702335612e-08,1.353713817484333e-10,3.0643980917600327e-10,4.225028119990889e-09,3.2507363683736795e-11,6.069156583088717e-10,-1.9467479492150983e-10,-6.039315826144478e-11
0,3,2,54,1024,1.0,size,unrestricted,2.059345394926085,-1.638144443555591e-08,4.795326063743261e-10,2.5001204042269288e-12,-14.999999919776513,2.248509970205229e-09,-7.037605103816622e-09,-1.2807042495200678e-09,1.3404039237478647e-08,1.1367191421331407e-10,-6.540089050527202e-10,-1.8785102213139124e-09,1.8673169520624018e-10,5.397036329368534e-09,-1.530006845175945e-09,6.039883638660198e-10
0,4,2,54,1024,1.0,size,unrestricted,2.9348464003971535,1.5324875821435934e-09,-2.1141923381932707e-09,-2.4432177246312394e-08,3.878809445291411e-09,6.638147314966988e-09,1.423469924425634e-09,1.508921378285347e-09,4.966900214366644e-10,-4.969430325844558e-10,3.4622404906507117e-09,-6.013773973031841e-09,-4.716728779368034e-09,-4.624608087279028e-09,2.047751557046217e-09,-14.999999873006637
0,0,0,768,1024,1.0,size,restricted,0.3860225542214905,-1.2564341124327106e-10,-0.7672741826817951,-8.543106514964084e-13,-0.06689927683383128,7.337442918718407e-13,7.822131030380876e-15,-2.0215181894714984e-13,2.250799556314557e-11,-5.7357243221868135,-2.0577691194734252e-11,3.904975563407163e-13,-5.774080897778581e-12,5.423451059406573e-13,3.9450912270435804e-12,-8.430102217682874
0,1,0,768,1024,1.0,size,restricted,0.7939095773654746,8.254873719255913e-12,-1.1736590852971835,-2.9406860073048427e-12,-9.044816621973124e-12,7.953876429924568e-12,2.6398712420035352e-12,9.78640305191519e-12,8.539073299673616e-12,-8.858196149449309e-12,-7.905370272450095e-12,3.339558027628397e-12,-1.2545124841726386e-12,-6.352160796173046e-12,-2.1742057580325236,11.652135155724245
0,2,0,768,1024,1.0,size,restricted,0.4690898600854312,1.8193523214844845e-12,9.214088651421031e-12,1.0484917978471522,-2.509621787866094e-12,-2.654307623171856e-12,-3.875662501039963e-12,11.526356100814883,2.6451576239304953e-12,1.497487053915489e-11,-3.0978962042945785e-12,1.2993098042425511e-12,2.4251521004547385,-3.1909856961875014e-12,3.0897437459276096e-12,-5.22659940267759e-13
0,3,0,768,1024,1.0,size,restricted,0.5476038659356922,6.812859703349836e-12,0.8000763743153041,-6.474905018164261e-13,0.07065395310937815,10.086294061489449,1.7671829793741586e-12,4.479828270357755e-12,-2.9682380205710387e-10,-1.832826700231816e-12,-1.1666496460126074e-11,7.688542660068659e-12,9.584639907246442e-14,-4.5397562709351534e-11,8.164394722835605e-13,-4.0429756104731736
0,4,0,768,1024,1.0,size,restricted,0.6519316416478205,5.225001650738818e-13,-3.3800133518347946e-12,1.9681365466924405e-12,-2.2237954019580915e-13,-1.5782553476668037e-12,4.638655019777778e-13,3.94761264764146e-12,-3.1115810676649163e-12,4.300410675541516e-12,5.398298765497026e-12,-4.200087700334257e-12,-3.1579063627987245,11.842093636819543,2.305281267393413e-13,-1.3775680252531925e-11
0,0,1,202,1024,1.0,size,restricted,0.8294378328378668,4.314555938457599,-1.3989151317020265e-11,-2.4610223223092183e-12,-4.235854912791612e-12,-0.7136177869499147,3.6933511889034243,-0.3697306412877095,1.0424532966918886e-12,-2.035096577220146e-12,1.7981306395451716e-12,5.908744444220735,4.1638081239989444e-13,6.475084146705629e-11,-9.500295508823812e-14,1.9925001040538016e-12
0,1,1,202,1024,1.0,size,restricted,1.139890937214756,1.5013116553320008e-11,-3.8379841844277505,1.3403768147000615e-12,0.4565216590127741,-1.4821116162175342e-12,2.4768642422951403e-11,1.2311626793496206e-11,-9.246705720936465e-13,6.474066728959371e-10,-4.8195231347179e-11,0.024206052433718598,-1.3851254467841199e-12,4.588809887802913,5.181879674129621,0.9105985407720287
0,2,1,202,1024,1.0,size,restricted,0.9381632622431265,-3.5278874677411094e-10,1.7837746905787787e-10,-5.202184233281851,3.964063824434784e-12,-0.8197177032203936,-6.839920161697746e-12,0.9785888391624132,-0.6161499927495913,1.0199158602910443,-0.3813889391050063,-1.799481554074523e-11,-2.8394412544670837e-10,-2.802373062331136,1.540803660044137e-10,3.17968136870629
0,3,1,202,1024,1.0,size,restricted,1.014013803822704,5.412596897471328e-11,-4.904301963591104e-12,-1.8377003811103486e-11,2.7894935813753964e-11,-1.3744904589846048e-12,-9.445473860897143e-12,4.359288387927912,-0.3667172011482227,-0.4019373606545503,5.222618124145324,-2.1360953085865385e-12,-3.1799724210261004,1.3426702856593375e-10,-7.390108713843139e-12,1.4694665048552213
0,4,1,202,1024,1.0,size,restricted,0.7693795404875414,3.2031404581620238,0.1619381502561686,5.998413756780631,-0.30733736687955754,0.19673322218059844,-4.708831374288547e-12,2.9320171746793804,0.35683029399072,0.316653087176644,-0.12953617390526112,0.19926509844487258,1.1981352173709436,-9.434788433376835e-12,4.460959928923248e-11,1.5565203120575065e-11
0,0,2,54,1024,1.0,size,restricted,1.9525345541709442,1.296169038101207,0.9041744761370188,-0.978122092833327,7.429508711243798e-12,1.247274500863109,-1.7614480859460546,-0.7815059665615083,1.4126149544574547,0.7553869799123628,-2.472219037226981e-12,-1.2805684808030848,-2.385438546256377e-11,1.3693302387280102,0.8655869529243893,-2.3478182325860564
0,1,2,54,1024,1.0,size,restricted,0.9992230471069219,0.7650334846448289,-0.637773704882641,-0.7958580686757981,0.33696371262082053,-1.7682449292203242,1.1858242643002177,-0.8583199744914823,0.34173672943398203,0.6609888228609815,2.164199165462054,0.35134887762230227,0.09238503202721532,-2.258961041961244,1.5149959801321273,-1.2673662114066027
0,2,2,54,1024,1.0,size,restricted,1.29616079390287,1.5521358683624616e-11,-2.6439005751998647e-11,-3.4359058618119587,0.1007251175999172,-6.763445085851786e-12,1.0260601950006407,-0.5283668633450708,3.27700463854299,0.7435825150972236,1.887668627960609,2.172801355477737,6.223568017687494e-12,1.8278848247891066,-5.187245096697356e-11,-6.063996973459307e-12
0,3,2,54,1024,1.0,size,restricted,1.223545277157963,-1.7484227448431657,0.537306100334897,-0.28604409419286164,-2.1801403555510346,1.0994001613415991,-1.1952933662344232,-0.1826405911045333,2.7359303736947815,0.6751727326930312,0.5624699494451352,-0.5797640331898384,0.26247451735648025,1.833803851368143,-0.7872046743956872,0.33393245264102417
0,4,2,54,1024,1.0,size,restricted,1.7298860500259936,0.4956227797109087,-0.3293206225612288,-2.788132485498545,1.5511914295469602,1.665539910099016,0.5350826547473774,0.425649257022823,0.5489248893540998,3.2280660071437896e-12,1.5754265682429955,-0.8948840556426927,-0.9750242695326881,-0.3326512850556238,0.44223028750397547,-2.4403195054361
0,0,0,768,1024,inf,equal,unrestricted,0.405501471578468,-1.3621822030418883e-08,-1.6855072619279953e-08,2.58726776881876e-09,-1.774913931097945e-08,-2.691886748534383e-09,-1.1130105032220097e-10,1.319601033664701e-10,7.492754335607094e-09,-1.9958583496151478e-08,-9.417921735688395e-09,-6.825918705184269e-10,-6.0091116680285e-09,-3.31917924513609e-09,5.146558689232778e-09,-14.999999800025993
0,1,0,768,1024,inf,equal,unrestricted,0.873338226507582,-2.054031138461387e-10,-2.5189333404196207e-10,4.1924156046161283e-11,2.2188573730577678e-10,-1.7478689759586866e-10,-1.0334745150407909e-10,-2.589415183320947e-10,-1.888161284232571e-10,1.2868268566705712e-10,2.2616670771781423e-10,-9.56441750554534e-11,2.3242509792642567e-12,-2.910858905461789e-10,-1.6241304335841536e-10,14.999999972937946
0,2,0,768,1024,inf,equal,unrestricted,0.5023984099611134,-2.0525056404462534e-10,9.896218653778886e-10,2.3451604647059155e-09,5.155334727465378e-10,2.0738979017816593e-10,-9.218700953057122e-10,14.9999999642053,-3.2997286667676313e-10,8.999575322855535e-10,4.3800082754969003e-10,-1.609693565137524e-10,2.5125701631644477e-09,3.7236859317129916e-10,-4.058696064127617e-10,-1.4416916547501049e-12
0,3,0,768,1024,inf,equal,unrestricted,0.628161302904128,2.7178143673157833e-10,5.929942671518126e-10,-3.317728370015729e-11,4.653456695450041e-10,14.999999969944481,9.214896049530831e-11,1.592034994222598e-10,-6.891267535111397e-10,-2.2728901067034826e-10,-4.733753178507179e-10,2.474695238059863e-10,3.514660338825633e-12,-5.231309242673483e-10,6.840770127843432e-11,-9.533305993888798e-10
0,4,0,768,1024,inf,equal,unrestricted,0.6733801742219986,-7.265561277332514e-11,9.905546423885672e-10,-1.7079578314478488e-10,3.1131560811131553e-12,1.1291196249244524e-09,-8.458934004518912e-11,-1.0198596182777963e-09,2.521800249049143e-10,-4.433287810006534e-10,-8.331440237149319e-10,8.717150767806086e-10,-4.107109897897634e-09,14.99999996505466,-3.993445365281785e-11,-1.6472652306309526e-09
0,0,1,202,1024,inf,equal,unrestricted,0.9448307930452461,1.4609918616882932e-08,-5.33058008793462e-09,-2.582757382719953e-09,-4.0651037499322335e-09,-1.0180569177475075e-08,1.41774101393987e-08,-9.79209294198014e-09,9.594838226199917e-10,-2.3484856284152222e-09,1.2162619995063762e-09,14.999999840542984,4.767777374989478e-10,4.909315064611675e-09,-3.9597970218612805e-10,1.4989295307862853e-09
0,1,1,202,1024,inf,equal,unrestricted,1.2840445958470832,2.4089159238227306e-11,-3.0312601198794205e-10,-1.0576053780542024e-11,5.232711113884711e-11,1.793919839964046e-11,1.7974111887766673e-11,2.0191689050731817e-11,-4.871591492635283e-11,5.108502527836263e-11,-8.817779759357094e-11,3.9584900684552547e-11,8.780018937331347e-12,2.608668230626092e-10,14.99999999746466,6.267920879338255e-11
0,2,1,202,1024,inf,equal,unrestricted,1.3848644558177958,-5.26091992899615e-10,4.286938520481288e-10,-14.999999960347452,-1.8358264850597457e-10,-1.233889292570197e-09,-2.676035792509423e-10,6.757735211416938e-10,-1.1680453045121574e-09,4.936157842035557e-10,-1.1671328111637658e-09,-3.3182575422010257e-10,-6.004500547031602e-10,-3.5761206794240403e-09,2.5197404348041187e-10,1.9438321882992297e-09
0,3,1,202,1024,inf,equal,unrestricted,1.104522723302996,2.3145788974965004e-10,-8.56172696328799e-11,-1.9304075658463457e-10,1.9513658495750132e-10,-4.855637540002861e-11,-1.8770633611605615e-10,1.2135089895394386e-09,-7.43682927749622e-10,-6.868021992908429e-10,14.999999989724625,-6.089386434178236e-11,-1.7933928371438376e-09,2.2134194464262986e-10,-1.5410628383918877e-10,4.2719368844001584e-10
0,4,1,202,1024,inf,equal,unrestricted,1.2037311935482204,1.4288647999236405e-09,5.999782478821404e-10,14.999999966156112,-8.294114731687705e-10,4.04431816397438e-10,-4.196475056355889e-10,1.6427990906147472e-09,3.1730770245594846e-10,4.130194797421249e-10,-8.675824761980443e-10,1.9935560748406659e-10,8.947420072936219e-10,-5.114599994982028e-10,2.473333255803829e-10,-6.765764941230396e-12
0,0,2,54,1024,inf,equal,unrestricted,3.2118546406065445,6.587779719054574e-09,4.668181507367198e-09,-4.353730122381402e-09,-5.125851630571323e-10,9.605764670328864e-09,-2.26658684554791e-08,-1.1201272890559813e-08,2.793684306118945e-09,2.9591377808192953e-09,-3.3891226396077896e-09,-1.5700423864693287e-08,-1.739367427988817e-09,5.6451456007258646e-09,5.337566897211259e-09,-14.999999806962995
0,1,2,54,1024,inf,equal,unrestricted,2.076650445510467,9.090605111130011e-11,-1.4116030247294187e-10,-1.7891089360546488e-10,-2.075717860644388e-12,-1.4561730036170529e-08,1.9513494763344067e-10,-3.2731730751572616e-10,-4.766869238341666e-11,3.6576852615696777e-11,8.848125543757835e-10,2.0488883290356977e-11,6.392729411035501e-12,-14.999999967668577,6.918672264989486e-10,-7.788829710372888e-09
0,2,2,54,1024,inf,equal,unrestricted,2.0890984019658525,-3.6534582664702175e-11,-1.1257435277038436e-10,-14.999999932039026,2.8602688004659868e-11,-8.563978056151994e-11,3.516376780615822e-10,-7.017823828150003e-10,5.209033702335612e-08,1.353713817484333e-10,3.0643980917600327e-10,4.225028119990889e-09,3.2507363683736795e-11,6.069156583088717e-10,-1.9467479492150983e-10,-6.039315826144478e-11
0,3,2,54,1024,inf,equal,unrestricted,2.059345394926085,-1.638144443555591e-08,4.795326063743261e-10,2.5001204042269288e-12,-14.999999919776513,2.248509970205229e-09,-7.037605103816622e-09,-1.2807042495200678e-09,1.3404039237478647e-08,1.1367191421331407e-10,-6.540089050527202e-10,-1.8785102213139124e-09,1.8673169520624018e-10,5.397036329368534e-09,-1.530006845175945e-09,6.039883638660198e-10
0,4,2,54,1024,inf,equal,unrestricted,2.9348464003971535,1.5324875821435934e-09,-2.1141923381932707e-09,-2.4432177246312394e-08,3.878809445291411e-09,6.638147314966988e-09,1.423469924425634e-09,1.508921378285347e-09,4.966900214366644e-10,-4.969430325844558e-10,3.4622404906507117e-09,-6.013773973031841e-09,-4.716728779368034e-09,-4.624608087279028e-09,2.047751557046217e-09,-14.999999873006637
0,0,0,768,1024,inf,equal,restricted,0.10725023953547073,-0.4097492810392241,-1.1148048172438034,-0.03896598590511183,-0.3678159757818838,-0.054884428756869816,0.676218912457525,0.750096250490564,0.8758820022740461,-0.3527382717673557,-0.4212158204557617,0.27030000411801036,-0.677370330649319,-0.021168830050184582,0.1744378960499491,-0.878494205253323
0,1,0,768,1024,inf,equal,restricted,0.24399058249933858,0.034960821509340836,-1.3729064121080203,-0.6865834982987541,0.3701417350811401,0.1392997110871,0.5146434901495931,0.08212990393112825,-0.1427495626557632,1.0148154837160877,0.8834578089616125,-0.02124813892255024,0.10016282503854589,-0.7405344482749595,-1.182492844591038,2.0219389533897427
0,2,0,768,1024,inf,equal,restricted,0.1363566300737419,-0.5329976334039854,0.04892022255316471,0.32740779515462726,0.6988104097411577,0.3784174884064607,0.05117414238048751,1.8426547091501868,-0.06843487017240694,1.1239976809275212,0.7304432481752233,0.18333800387219348,0.8999889013997664,0.3832950905015145,-0.965915592232679,0.11371999937312267
0,3,0,768,1024,inf,equal,restricted,0.1293949933042894,-0.171598321497007,0.052372314052342106,-0.43250690033656675,1.2130388812076038,1.287751351541792,0.9966002247611108,0.6133480720425819,-0.769093808635253,0.36826977770233094,-0.18998747964627316,0.1540425266212189,0.054955005682580244,-0.8807694031289939,-0.822607513367698,-0.6957218465140625
0,4,0,768,1024,inf,equal,restricted,0.17827248806184445,-0.3093222956345921,0.15474642674246758,-0.21574056324118518,0.5191874576272603,0.37244493009685,0.5703858557663968,-0.29341596739536663,0.5203265456190325,0.4045746478116448,0.09627033479510416,1.0435441950512383,-1.1221800364856234,1.1852092669128562,-0.8717114569502192,-1.0199790766057868
0,0,1,202,1024,inf,equal,restricted,0.43184220658425976,1.331991359099964,-0.8946523257634952,-0.18702283265066194,-0.027507337676062144,-1.1201850958289876,1.4444584871124617,-1.0087473926530681,0.8470885832653805,-0.04642975148904631,1.608264360246865,1.6643684425113052,0.28379586083140607,1.0544968083552966,-0.1688507587217934,0.2572023479116714
0,1,1,202,1024,inf,equal,restricted,0.5006033613866754,-0.22460550598041243,-2.07813964874065,-0.5328340069958869,1.4112877807181432,-0.2934815006988419,0.44484879130795274,0.6349439545203021,-0.13580148092425387,0.7018080295062938,0.2468098566418403,0.24104906707385207,0.21690416118979852,1.4361876243391212,1.4125851784097936,0.8394032784899339
0,2,1,202,1024,inf,equal,restricted,0.3751320469157303,-0.13249019070921228,0.6534812587632431,-1.764382409138402,0.30068332336694364,-0.3699441523088869,0.024939832426914638,0.8737733218920928,-0.23271548053012298,0.822680314491254,-0.2410370940272468,0.02348773022279805,-0.37771407474800583,-0.632711414493854,0.7760384755687328,1.3760992815938584
0,3,1,202,1024,inf,equal,restricted,0.5613746321389721,0.9187176149959514,-0.23752587350445717,-0.5907378845294774,1.243061882181604,-0.1600895174505493,-0.018289775261553752,1.4505137835356114,-0.2995450782435484,-0.5214237350931661,1.9375592504973598,0.06254448787854001,-1.0885525002827863,1.2198047221193546,-0.07218864883994422,1.2528687290604523
0,4,1,202,1024,inf,equal,restricted,0.3094302563806543,1.004027462401854,0.4050942283524625,2.3416764372410612,-0.18079693414686082,0.12430252100083325,0.19456308036334857,1.0334419339725662,1.1099181217711318,0.8868553340943323,0.7506994384343075,0.15936191243583187,0.7321809066193392,-0.5770573295395351,-0.23986406825901324,0.21795830326636986
0,0,2,54,1024,inf,equal,restricted,1.3688873978164604,1.4128354486564556,0.21940574018940817,-0.8525094691066896,0.42601562900053475,0.8790253767664237,-0.8062372596989832,-0.4994787159725095,0.9809755885084893,1.190234556457234,-0.10903371284497766,-0.4798066297914415,-0.8878252204883678,0.9856964124398904,0.44034443198906964,-1.896939365910417
0,1,2,54,1024,inf,equal,restricted,0.7131511096293598,0.7867536994286314,-0.4824180269377364,-0.6173981202936898,0.43187204755084097,-1.1961974287698587,0.9852551951665155,-0.630271158728495,0.4431122014113608,0.6303699381981127,1.64047567588632,0.4827101662053647,0.15352020450616521,-1.4394470591186943,1.2919322935406217,-0.8561643606701459
0,2,2,54,1024,inf,equal,restricted,0.9600909340173142,0.39162737346473087,-0.3483777576209674,-2.4005337849537116,0.3394672328028809,-0.00016527898407145975,1.1677139160601342,-0.35340056659253954,2.115255490098765,1.0261313846646694,1.4525261313994644,1.730055860902878,-0.16061291252418564,1.4415626484285633,-0.3804412308720952,0.03786031017981239
0,3,2,54,1024,inf,equal,restricted,0.86489139723016,-1.1790183250840771,0.20874905715343284,-0.23177792547617299,-1.6442451477641467,0.8619809054139638,-0.6503002858536466,0.20710414880241754,1.966523592427388,0.6370577949180717,0.4561075389680802,-0.3246757064306884,0.1990565765428009,1.330402322857568,-0.840704232872258,0.574758227320257
0,4,2,54,1024,inf,equal,restricted,1.3072102777761625,0.9183574441734227,-0.30739986764128874,-1.8224379321963968,1.322422953936416,1.4627860374582469,0.7519681398974685,0.727353405912725,1.1276656247802697,0.3265124999519475,1.4702192099759916,-0.6317958836733514,-0.8220008786457692,-0.04253691090091947,0.9980575054197072,-1.3598339358108944
0,0,0,1536,2048,1.0,size,unrestricted,0.5084363070362554,-2.36030822539892e-09,2.6577055804149244e-10,-6.913362589763178e-11,-3.890441929335924e-10,-2.559597493408239e-10,-1.0504860399774181e-10,-1.7222863451627737e-10,14.999999968492213,-1.203857797372807e-09,1.7266460935887556e-10,-2.851767947469861e-11,-2.766182143134975e-11,2.7690457811038382e-11,7.210988561254044e-10,-8.690418720719396e-10
0,1,0,1536,2048,1.0,size,unrestricted,0.20921915281892145,-3.2252404416155696e-09,-2.2901660931183906e-09,1.452513970123216e-08,8.613451699965582e-09,1.2258341149454296e-08,-4.205141603372333e-10,-5.19673083288519e-09,5.235523232750232e-10,-1.9636974155823326e-09,2.092840457668971e-09,6.282752812213429e-10,-8.475660325464354e-11,-14.999999865338767,-6.196890072709444e-09,9.801073209147985e-09
0,2,0,1536,2048,1.0,size,unrestricted,0.3551563988162499,-2.8489555131036017e-10,4.323695997442742e-10,-1.9068241881816336e-10,7.091213784142462e-10,-5.156768233813097e-10,-3.288510269999484e-10,14.999999972855086,-1.981899313356309e-10,-4.219349855576419e-10,2.963635698871629e-10,-6.392209381395461e-10,7.367161611638804e-11,5.749545499972502e-10,-1.036750980196228e-10,-4.3987154155874973e-10
0,3,0,1536,2048,1.0,size,unrestricted,0.5544441196377259,1.5171455634855554e-10,-1.2296394028363657e-10,-7.83782345068434e-11,1.798184440253318e-10,14.999999975920522,-8.468296675933993e-11,-1.4039386822940818e-10,3.4763054123159364e-11,1.780104248319372e-10,-8.848217361715809e-11,8.947613869113602e-11,1.7349558118861643e-10,-1.8063313913887164e-10,-1.4476134185714158e-10,-1.1929884659264757e-10
0,4,0,1536,2048,1.0,size,unrestricted,0.46660963355073787,-5.340176445200137e-11,5.813507929780521e-11,8.445503119889446e-11,3.377992325157987e-10,14.999999978744022,-3.44134632508941e-10,-2.931893377949648e-10,1.2462861789574498e-10,-8.5699361720354e-11,-3.0015481667632684e-11,3.512023076614187e-10,-2.448292124724559e-10,2.6129437479478376e-10,-1.734444378219591e-10,2.592100034183545e-10
0,0,1,406,2048,1.0,size,unrestricted,0.7716684118225042,2.8009645252526797e-09,-2.688803653001149e-09,-5.308956935277617e-09,-2.3310716448293327e-08,-2.0967491266586275e-08,2.439131206516642e-09,-3.1218630916563594e-09,-1.8794067666908986e-08,-2.6178933340605383e-09,-1.1575244667185857e-09,14.99999980870974,-2.0830408204563706e-09,2.1715446071027885e-09,4.228655828542456e-11,-2.47399530533516e-09
0,1,1,406,2048,1.0,size,unrestricted,0.7712165077003257,-8.14301348689138e-12,-2.6352305384219137e-10,2.9171933230804076e-11,6.222172132953278e-11,9.405451123031659e-10,1.4428059812800029e-11,4.541038926299057e-11,-5.5692899774937834e-11,9.600988577806204e-12,-1.2916731095285172e-10,1.2354706521719716e-10,2.680988587483612e-10,14.999999994918724,5.850174836708132e-10,3.5587010535477414e-11
0,2,1,406,2048,1.0,size,unrestricted,1.4053949550734326,-1.0838148581134036e-10,4.730342211854466e-10,-14.999999971490112,-2.386558211805528e-10,-2.897738282541831e-10,-4.073909970255957e-10,-4.480132561576028e-12,-1.9058759632448775e-10,2.0602531961746302e-11,-4.364587588581264e-10,6.001285608122454e-12,2.2875774482906261e-10,-4.344119174792304e-10,3.230986143730896e-10,1.592924654607146e-10
0,3,1,406,2048,1.0,size,unrestricted,0.8847090351456659,-1.750729297311532e-09,-1.9577116735475318e-08,-9.012404656054528e-09,1.5435437607753286e-09,3.6683980633132867e-09,-9.218428535689677e-10,6.782920062696192e-10,-4.767676755398344e-09,7.268597012441271e-10,3.326071915758218e-09,6.719439381450691e-10,-14.999999855988685,2.372735852202604e-09,9.380129142690437e-10,1.773999901295056e-08
0,4,1,406,2048,1.0,size,unrestricted,0.8046572636018244,-14.999999972383407,2.561827386543376e-10,2.0338708976981996e-10,-1.6515904083148152e-11,3.313088257368318e-11,-1.749888158087749e-11,5.1180954241391316e-11,2.5334267116061195e-08,2.6565708253260637e-11,-6.321833725641925e-11,1.7668173123347783e-10,-3.010345096950171e-11,3.687058904143239e-12,2.0619893517780818e-11,3.747275591734686e-12
0,0,2,106,2048,1.0,size,unrestricted,3.40693176123415,8.136675027447206e-11,3.0822704738315594e-10,-2.9754806216073086e-10,-3.1376345743207747e-10,1.7962947560094104e-09,-1.7988290210459991e-09,-6.168899663426497e-10,4.430833733302144e-11,-1.719891626779948e-10,-3.9140552164987025e-10,-1.241558243393662e-09,3.017927191877969e-11,5.234824983062954e-10,-1.0542219491343559e-10,-14.999999965344285
0,1,2,106,2048,1.0,size,unrestricted,1.2242111416068633,-1.876932589321115e-09,-4.998226554946977e-09,-4.754331780245824e-09,-1.7373819469148513e-08,-14.999999820710077,-2.0745329286855445e-09,-7.638735109818854e-09,-1.6219225878279067e-09,6.841400451245244e-11,8.145815455233104e-10,-8.646587775389493e-09,-1.8233202532260287e-09,-4.014073210865132e-10,1.1776856943450199e-08,-2.853765084360211e-08
0,2,2,106,2048,1.0,size,unrestricted,1.3567438895546169,2.2057309396841882e-10,-1.949989266640332e-10,-1.1501904199883614e-07,-1.919221222786948e-10,-1.6644570280742365e-10,1.4030649720714248e-10,-2.883762269612494e-10,5.995404597057947e-10,1.231463169945644e-10,1.1294076751254434e-10,5.980425014742813e-10,2.3616346045270066e-11,8.918676755469762e-10,-9.450415004802958e-11,14.99999987604813
0,3,2,106,2048,1.0,size,unrestricted,1.5914521291712567,-3.050705132992089e-09,-2.1267430510967275e-09,-1.3530862348378546e-09,-14.99999992927262,-2.829592755416309e-09,4.75064414504543e-10,-1.186342580034663e-13,9.187750105305762e-09,-2.210183226634083e-09,-1.015487767181273e-09,-7.105391321738923e-09,-5.163282270503287e-10,-1.261157224693935e-10,-3.061175506917664e-09,2.061955975826163e-09
0,4,2,106,2048,1.0,size,unrestricted,2.101379841071798,-2.3469070052681987e-09,-4.0404080358103587e-10,-9.837096761189506e-10,5.468090003754014e-10,8.469481493754041e-09,-1.4450778427719703e-10,8.246914535250836e-10,3.279095993142656e-10,-1.5561534063002115e-09,-3.4653472381654463e-10,-9.740787331769103e-10,-1.5298466300325274e-09,-1.7271152076630662e-10,1.460101220618876e-11,-14.999999948405229
0,0,0,1536,2048,1.0,size,restricted,0.4335632196025189,-4.083778266153762,3.077208555884425e-12,-2.7077907074711707e-13,-2.6626722970536026e-12,-1.3907665813915246e-12,-1.7159034830735179e-13,-5.844195314759364e-13,6.8534405410692925,-1.8000408235965706,2.1819714044772458e-12,7.374426606479158e-14,7.622554475728989e-14,3.847037839331348e-13,1.140057598894331,-1.1226827702475441
0,1,0,1536,2048,1.0,size,restricted,0.19121538947287017,-5.607192686269694e-12,-4.4629503340449545e-12,4.774749328676697,0.004150265301514722,2.2155900868772473,-5.37484483787093e-13,-8.515666558960582e-12,1.2904759501494994e-12,-3.5994049006241754e-12,4.530132877978162e-12,1.7480730012207784e-12,7.232192163072975e-14,-6.722020402137931,-9.790703486818119e-12,1.2834899171687526
0,2,0,1536,2048,1.0,size,restricted,0.2952658618779816,-8.492987592206053e-12,2.425360206523275e-11,-6.1348917975971976e-12,4.196991313005085,-3.9479657260496944e-11,-1.111758157572429e-11,8.024919144113865,-5.296714100080762e-12,-1.6331385174464057e-11,1.500557215199481e-11,-0.9205041225394769,3.5022932330911474e-12,1.857585420573077,-1.583266298469127e-12,-1.927770082849528e-11
0,3,0,1536,2048,1.0,size,restricted,0.4392657494135523,1.732655017569147,-1.6700901960222138e-12,-7.786892923905982e-13,7.873812995161151e-10,8.230408936156701,-6.383891400328457e-10,-1.531577834613526e-12,4.709497844936688e-13,0.2716000587132351,-2.8085443052334015e-13,2.8597943597060444e-12,0.3891419100378833,-1.2344454234402953e-11,4.376194075618181,-2.4374586221109387e-10
0,4,0,1536,2048,1.0,size,restricted,0.41754181837620447,-3.0685025207425167,4.671733089998547,-8.439861829163912e-13,-1.9149046240529276e-12,6.730121999300181,2.3601282045641226e-12,-1.9323046391864062e-08,-1.565880242549887e-12,1.8143023171850037e-13,-1.4162615763507572e-13,-1.4176534001018142e-12,-0.5296423704618949,-2.3579069387889855e-12,1.2094061440574945e-12,-2.384770160837809e-12
0,0,1,406,2048,1.0,size,restricted,0.5758061539278523,1.2599661689196926,-0.08547933303773836,-0.9913964172818034,-2.5902082037145893,-2.1560028607330928,1.1317973580048215,-0.09968489633037969,-2.0302866665086294,-1.1674407278984796e-12,3.3591340052851e-13,3.880831072015076,-1.0367608837348263e-11,0.7743470234113243,1.6045514698821264e-12,-2.226967041834198e-12
0,1,1,406,2048,1.0,size,restricted,0.6591801399789532,1.3223064437246424e-12,-1.3848960551352794,1.612837115621408e-12,8.198648663104722e-11,3.5886025781968436,2.5974186408987806e-12,6.59862583539043e-12,-2.0257356203121434e-12,1.5744809210239897e-12,-1.3690674597733805e-11,1.0765670354797596,1.9448379925091102,3.8592644195443,3.145831919028942,5.030180669717841e-12
0,2,1,406,2048,1.0,size,restricted,0.7693572933696428,3.778504063447868e-12,2.5248250963090855,-3.958277603649169,-0.4115925711490805,-0.4709059194828189,-1.025817334105976,1.928915427788831e-11,-1.7609505661473132e-11,0.5493495199221922,-1.2348793811979542,0.0558816562335064,0.98207371035151,-1.2502631700368634,1.6519695774487007,0.8841644599858165
0,3,1,406,2048,1.0,size,restricted,0.7022930450173842,-2.7785190002611774e-12,-2.889355216232039,-1.9422155190702228,0.13161100945067492,1.1013942510537735,9.31854408026787e-13,5.4735732794603505e-12,-0.6907809172396316,1.566043338644085e-11,1.3248746978406822,1.285277569430388e-11,-3.2306908172063684,0.3795278196656414,1.536260103253181e-11,3.309549752178923
0,4,1,406,2048,1.0,size,restricted,0.70482201051053,-2.3777782824289497,2.906751677574413,2.8585007882115994,-4.787253070385521e-13,6.718701745899459e-11,2.118762269415554e-14,0.5601635595204636,3.385901198843893,0.3938666808307615,-1.8321234904440716e-11,2.5170378124012127,-5.05463653042261e-12,4.182055750597956e-12,7.436628971652606e-12,3.308330155154526e-12
0,0,2,106,2048,1.0,size,restricted,1.1974046128614766,0.6461256618840532,0.7484661565328188,-0.47903959446898686,-0.0066442243643279626,1.7568815073899395,-1.159370064313089,-0.5763962693305851,0.7078782473919066,0.32813460934444905,0.03812312511538091,-0.9313689382763211,0.2846688005578567,1.1911374548842637,0.1458052433397432,-2.1727267645454265
0,1,2,106,2048,1.0,size,restricted,0.5192697362690671,0.03887175112624755,-0.6179772998704992,-0.8159059990572054,-1.1127311256706696,-1.697163048097987,-0.005290322298942256,-0.8789513048772728,0.08517378568618801,0.6089748748960785,0.8292021308143208,-0.8175257463936941,-0.18374760346324517,0.30305906392506504,1.5675616433321284,-1.333840305865875
0,2,2,106,2048,1.0,size,restricted,0.9409066163865716,1.294094348753413,-0.22937546411693555,-2.0440456886218583,-6.8508277667083994e-12,-6.540076013385918e-12,0.9167325605623311,-0.3797094603608359,1.6260887862016273,0.9335294655147592,0.8208094592762366,1.7791670311089447,5.808271062920188e-12,2.4921133017216595,-8.931980828333208e-13,2.4843344336977675
0,3,2,106,2048,1.0,size,restricted,0.6787856836620206,-0.5665097057888752,-0.7073540102112106,-0.6167727495846694,-1.7085790822956068,-0.8338851230326231,0.85806091592554,0.25322327368841285,1.9234672644118456,-0.29183122771933007,-0.04168361352375204,-1.106104976057537,-0.010999877211625958,0.3105752674373633,-0.874393652717667,1.3196798148472058
0,4,2,106,2048,1.0,size,restricted,0.7592040049521075,-0.7439349835596939,-0.1488153939109256,-0.732701313364926,0.9837207712410495,2.181961434532213,0.4338186251180444,0.8806301305302946,0.7590634692545992,-0.5228354952641157,0.1826645964774475,-0.245850035555188,-0.8482593078993913,0.2943344000614614,0.34728300229620723,-2.1007877530842465
0,0,0,1536,2048,inf,equal,unrestricted,0.5084363070362554,-2.36030822539892e-09,2.6577055804149244e-10,-6.913362589763178e-11,-3.890441929335924e-10,-2.559597493408239e-10,-1.0504860399774181e-10,-1.7222863451627737e-10,14.999999968492213,-1.203857797372807e-09,1.7266460935887556e-10,-2.851767947469861e-11,-2.766182143134975e-11,2.7690457811038382e-11,7.210988561254044e-10,-8.690418720719396e-10
0,1,0,1536,2048,inf,equal,unrestricted,0.20921915281892145,-3.2252404416155696e-09,-2.2901660931183906e-09,1.452513970123216e-08,8.613451699965582e-09,1.2258341149454296e-08,-4.205141603372333e-10,-5.19673083288519e-09,5.235523232750232e-10,-1.9636974155823326e-09,2.092840457668971e-09,6.282752812213429e-10,-8.475660325464354e-11,-14.999999865338767,-6.196890072709444e-09,9.801073209147985e-09
0,2,0,1536,2048,inf,equal,unrestricted,0.3551563988162499,-2.8489555131036017e-10,4.323695997442742e-10,-1.9068241881816336e-10,7.091213784142462e-10,-5.156768233813097e-10,-3.288510269999484e-10,14.999999972855086,-1.981899313356309e-10,-4.219349855576419e-10,2.963635698871629e-10,-6.392209381395461e-10,7.367161611638804e-11,5.749545499972502e-10,-1.036750980196228e-10,-4.3987154155874973e-10
0,3,0,1536,2048,inf,equal,unrestricted,0.5544441196377259,1.5171455634855554e-10,-1.2296394028363657e-10,-7.83782345068434e-11,1.798184440253318e-10,14.999999975920522,-8.468296675933993e-11,-1.4039386822940818e-10,3.4763054123159364e-11,1.780104248319372e-10,-8.848217361715809e-11,8.947613869113602e-11,1.7349558118861643e-10,-1.8063313913887164e-10,-1.4476134185714158e-10,-1.1929884659264757e-10
0,4,0,1536,2048,inf,equal,unrestricted,0.46660963355073787,-5.340176445200137e-11,5.813507929780521e-11,8.445503119889446e-11,3.377992325157987e-10,14.999999978744022,-3.44134632508941e-10,-2.931893377949648e-10,1.2462861789574498e-10,-8.5699361720354e-11,-3.0015481667632684e-11,3.512023076614187e-10,-2.448292124724559e-10,2.6129437479478376e-10,-1.734444378219591e-10,2.592100034183545e-10
0,0,1,406,2048,inf,equal,unrestricted,0.7716684118225042,2.8009645252526797e-09,-2.688803653001149e-09,-5.308956935277617e-09,-2.3310716448293327e-08,-2.0967491266586275e-08,2.439131206516642e-09,-3.1218630916563594e-09,-1.8794067666908986e-08,-2.6178933340605383e-09,-1.1575244667185857e-09,14.99999980870974,-2.0830408204563706e-09,2.1715446071027885e-09,4.228655828542456e-11,-2.47399530533516e-09
0,1,1,406,2048,inf,equal,unrestricted,0.7712165077003257,-8.14301348689138e-12,-2.6352305384219137e-10,2.9171933230804076e-11,6.222172132953278e-11,9.405451123031659e-10,1.4428059812800029e-11,4.541038926299057e-11,-5.5692899774937834e-11,9.600988577806204e-12,-1.2916731095285172e-10,1.2354706521719716e-10,2.680988587483612e-10,14.999999994918724,5.850174836708132e-10,3.5587010535477414e-11
0,2,1,406,2048,inf,equal,unrestricted,1.4053949550734326,-1.0838148581134036e-10,4.730342211854466e-10,-14.999999971490112,-2.386558211805528e-10,-2.897738282541831e-10,-4.073909970255957e-10,-4.480132561576028e-12,-1.9058759632448775e-10,2.0602531961746302e-11,-4.364587588581264e-10,6.001285608122454e-12,2.2875774482906261e-10,-4.344119174792304e-10,3.230986143730896e-10,1.592924654607146e-10
0,3,1,406,2048,inf,equal,unrestricted,0.8847090351456659,-1.750729297311532e-09,-1.9577116735475318e-08,-9.012404656054528e-09,1.5435437607753286e-09,3.6683980633132867e-09,-9.218428535689677e-10,6.782920062696192e-10,-4.767676755398344e-09,7.268597012441271e-10,3.326071915758218e-09,6.719439381450691e-10,-14.999999855988685,2.372735852202604e-09,9.380129142690437e-10,1.773999901295056e-08
0,4,1,406,2048,inf,equal,unrestricted,0.8046572636018244,-14.999999972383407,2.561827386543376e-10,2.0338708976981996e-10,-1.6515904083148152e-11,3.313088257368318e-11,-1.749888158087749e-11,5.1180954241391316e-11,2.5334267116061195e-08,2.6565708253260637e-11,-6.321833725641925e-11,1.7668173123347783e-10,-3.010345096950171e-11,3.687058904143239e-12,2.0619893517780818e-11,3.747275591734686e-12
0,0,2,106,2048,inf,equal,unrestricted,3.40693176123415,8.136675027447206e-11,3.0822704738315594e-10,-2.9754806216073086e-10,-3.1376345743207747e-10,1.7962947560094104e-09,-1.7988290210459991e-09,-6.168899663426497e-10,4.430833733302144e-11,-1.719891626779948e-10,-3.9140552164987025e-10,-1.241558243393662e-09,3.017927191877969e-11,5.234824983062954e-10,-1.0542219491343559e-10,-14.999999965344285
0,1,2,106,2048,inf,equal,unrestricted,1.2242111416068633,-1.876932589321115e-09,-4.998226554946977e-09,-4.754331780245824e-09,-1.7373819469148513e-08,-14.999999820710077,-2.0745329286855445e-09,-7.638735109818854e-09,-1.6219225878279067e-09,6.841400451245244e-11,8.145815455233104e-10,-8.646587775389493e-09,-1.8233202532260287e-09,-4.014073210865132e-10,1.1776856943450199e-08,-2.853765084360211e-08
0,2,2,106,2048,inf,equal,unrestricted,1.3567438895546169,2.2057309396841882e-10,-1.949989266640332e-10,-1.1501904199883614e-07,-1.919221222786948e-10,-1.6644570280742365e-10,1.4030649720714248e-10,-2.883762269612494e-10,5.995404597057947e-10,1.231463169945644e-10,1.1294076751254434e-10,5.980425014742813e-10,2.3616346045270066e-11,8.918676755469762e-10,-9.450415004802958e-11,14.99999987604813
0,3,2,106,2048,inf,equal,unrestricted,1.5914521291712567,-3.050705132992089e-09,-2.1267430510967275e-09,-1.3530862348378546e-09,-14.99999992927262,-2.829592755416309e-09,4.75064414504543e-10,-1.186342580034663e-13,9.187750105305762e-09,-2.210183226634083e-09,-1.015487767181273e-09,-7.105391321738923e-09,-5.163282270503287e-10,-1.261157224693935e-10,-3.061175506917664e-09,2.061955975826163e-09
0,4,2,106,2048,inf,equal,unrestricted,2.101379841071798,-2.3469070052681987e-09,-4.0404080358103587e-10,-9.837096761189506e-10,5.468090003754014e-10,8.469481493754041e-09,-1.4450778427719703e-10,8.246914535250836e-10,3.279095993142656e-10,-1.5561534063002115e-09,-3.4653472381654463e-10,-9.740787331769103e-10,-1.5298466300325274e-09,-1.7271152076630662e-10,1.460101220618876e-11,-14.999999948405229
0,0,0,1536,2048,inf,equal,restricted,0.06558688129540807,-0.39165323758281917,-0.2740827081997996,-0.23591598774699515,-0.28324155424219805,-0.4218523640041222,0.36702705125807994,0.13421562700114362,1.2518019175907635,-0.03489960194331451,0.3950450325661359,0.26172509908284425,-0.24563883445086482,0.031935122139793506,-0.05933409338328939,-0.3489072824954243
0,1,0,1536,2048,inf,equal,restricted,0.057288702527664104,0.08393915668442928,-0.9320674478193547,0.5963401545271984,0.5985938857344119,0.5313277331230627,0.36620173443813187,-0.16199455246585867,0.2671797332749397,0.4674658730980093,0.5981542231441528,0.40557273062854327,-0.28998918102895443,-0.8244481688005696,-0.9267611776763799,0.9883482661560282
0,2,0,1536,2048,inf,equal,restricted,0.05803116619071828,0.05767702375015958,-0.1815286834637988,-0.3277479388740825,0.705230927511642,-0.4690976763735174,0.16514908263105005,1.1443570310616538,0.04645277607609213,0.09255670363286682,0.4480237112267077,-0.23108408313405465,-0.1275338354904596,0.5431058546655343,-0.5883914862578259,-0.24494963804936806
0,3,0,1536,2048,inf,equal,restricted,0.09594765364179007,0.9751168676941736,-0.8055712531218703,-0.28353683227059745,0.465733274186052,0.930863959818563,-0.09408456191337326,0.03922618534359173,0.09253426380569083,0.9520290867333182,0.15756243447574778,0.6458604838598131,0.09886013267797204,-0.4241758091934173,0.18546829056637348,-0.28023548182157154
0,4,0,1536,2048,inf,equal,restricted,0.07790528666051892,-0.2215513373499097,0.22923921142788825,0.013340851972224493,0.4712641183091236,0.7065473299764942,0.26020133576874166,-0.3823004712936505,0.22380051586518498,0.5911757991519229,0.25181581318517005,0.7630367334815259,-0.7787546009958268,0.2922882760486828,-0.6622768968817359,0.42995998764247984
0,0,1,406,2048,inf,equal,restricted,0.21587599682135789,0.7461043245971384,-0.33495259940817596,-0.32750594188611365,-0.5684587032428835,-0.7013971006351288,0.7142432721698994,-0.330855420758172,-0.6826576640456732,0.028151368981797546,0.5982196365809684,1.5826305759405739,-0.16078393737713567,0.5230975551068444,0.2197519285856237,-0.11326616444552855
0,1,1,406,2048,inf,equal,restricted,0.26750517992082523,0.38661503395379254,-1.6501765141485683,0.2602388776147984,1.2884358220760967,0.8561417181248798,0.3256753955861609,0.2686902687790451,-0.03360753931182189,0.25696083402230835,0.22067955629233485,1.2394669427690232,0.7865449947909714,1.0253732294027404,0.7801404076638175,-0.139712303605993
0,2,1,406,2048,inf,equal,restricted,0.2691159459241197,-0.024760319395435833,0.6243118083193658,-1.4222997911054336,0.2583330591837511,-0.28586250305356675,-0.48314186399164594,0.1426092667720417,-0.06328676432189856,0.5611160285935723,-0.2699950454688643,0.3792659329613961,0.3338243243339833,-0.8168230538078857,0.5218690950831686,0.3815014243443332
0,3,1,406,2048,inf,equal,restricted,0.32590201103975613,0.13333928295308023,-1.0083644599018753,-0.7756654334496508,1.0322683167004532,0.761101028290324,0.23623152749597723,0.30947839768183794,-0.3127017229691395,0.5973334622680642,1.083489787335774,0.7100049449914636,-1.1454116053263725,0.6621028952084791,0.450398828572821,1.2648407344792119
0,4,1,406,2048,inf,equal,restricted,0.30440152671782694,-0.7675783011783985,1.009380567565575,1.3387019567938434,0.35978627406198044,0.5223342998311703,0.21953489142231272,0.4639798893469628,1.4659920225023366,0.9631030641874165,0.38084373903114765,1.247338826018066,-0.39449802488235014,0.03804870084172556,-0.015413154026936302,-0.02314958232817909
0,0,2,106,2048,inf,equal,restricted,0.9240981299589617,0.7868215324784732,0.00811028473589286,-0.5677772492979756,0.04977882036398469,1.2193219633135433,-0.7972681734012771,-0.38514259266208617,0.4496368146017986,0.39430209873841066,-0.060916425457693865,-0.6401857784705229,-0.1537259367260515,0.7612913134802484,-0.44957368333953135,-1.9645217249618234
0,1,2,106,2048,inf,equal,restricted,0.4238333081855006,0.08179410928749539,-0.4071503813881685,-0.6985050302964306,-0.9678819807867263,-1.355407677906329,0.032820611150573935,-0.7408463552872541,0.09159876027943935,0.5538820296129483,0.6892917636178959,-0.6593974299425999,-0.09718200192147011,0.3379857507774879,1.4082968313801403,-1.0426275422295053
0,2,2,106,2048,inf,equal,restricted,0.8193899827441962,1.2600402950732765,-0.562672508502866,-1.6335146458630012,-0.30282032735368664,-0.16260874807244186,1.1394136010076645,-0.40545732472159784,1.2973389398646789,1.1933426187485128,0.94643924005656,1.612862134263308,0.10030305910603667,1.8854315163642115,-0.18507704015074428,2.000741044544848
0,3,2,106,2048,inf,equal,restricted,0.5431041573538543,-0.40396463363876084,-0.33459491879022574,-0.5006421540292978,-1.4917800860211168,-0.5533039698025282,0.7442824694745707,0.16843785324052518,1.6575912322067223,-0.2877991224254643,-0.020326488845168487,-0.9405382366038181,0.16956135122041366,0.49873361123842835,-0.45362172697211334,1.1951693518016169
0,4,2,106,2048,inf,equal,restricted,0.6196269929922148,-0.4789558504265512,-0.3040781968770128,-0.6687821348467664,0.762965370132969,1.782116779063587,0.47297586081263465,0.8265120444204337,0.5730708691901402,-0.3731829796022867,0.16202867783806063,-0.1862026497827358,-0.764707577550943,0.2355092148339534,0.12595237784778404,-1.7226148575821494
0,0,0,3072,4096,1.0,size,unrestricted,0.5017699322402258,-6.364611721920326e-10,-2.6551253861472404e-11,8.883877043516355e-11,-6.693726871475001e-12,-1.876303484259332e-11,6.725782727777353e-12,-1.0294678742826338e-11,14.999999997080879,-6.507180817574129e-10,4.7886541652963414e-11,-6.139010176882873e-11,3.131874793728598e-11,-7.901996993766405e-11,7.40925362653405e-12,-1.8472179768377573e-10
0,1,0,3072,4096,1.0,size,unrestricted,0.1560697133307742,8.604917970434328e-11,14.999999946511398,8.440800516208416e-10,2.1891066213456947e-10,3.236754427528773e-10,4.5245521446283733e-10,-6.683267008724159e-10,1.544750309662457e-10,-4.661851637457546e-08,9.155652788155163e-11,1.1240213739610673e-10,-1.3490152790787948e-10,-9.804784737907465e-11,-1.5296991731800797e-11,1.8076537504728972e-10
0,2,0,3072,4096,1.0,size,unrestricted,0.2524047730634019,-2.8879234926244205e-10,3.095943923254025e-10,-1.9117568441485273e-10,3.8483603765775215e-10,-3.469150639783853e-10,1.193530507846944e-10,2.527333401296802e-10,3.91025761540446e-10,-2.419557377752112e-10,3.2606749061234193e-10,-14.999999978525864,-3.937528754541413e-11,2.4028951093774824e-10,2.43586153971408e-11,3.4828005456702564e-10
0,3,0,3072,4096,1.0,size,unrestricted,0.433540016452723,-1.46468409783267e-10,-1.5069173063470641e-09,-4.6642322754521e-10,-1.0557130696795464e-09,14.999999915066153,1.1141028106734787e-09,5.523220475042619e-10,3.771971949016352e-10,2.8796476077058613e-09,-9.403437978468839e-10,1.5515864713864354e-09,4.730364435378004e-09,-1.2807820611522668e-08,1.3425976856171028e-08,-1.5246189124763237e-09
0,4,0,3072,4096,1.0,size,unrestricted,0.5056719309454016,-7.314429787771353e-11,7.387635915652367e-11,5.75291871209509e-11,4.4648636819155406e-11,14.99999997605155,7.462449823167337e-11,-4.18525187786582e-11,3.413729625631334e-11,7.086607515810588e-11,1.955008929394037e-11,-2.125613550116654e-10,-7.528923643983794e-11,1.3158426129929607e-11,-3.354137252681004e-10,-3.453262388416313e-11
0,0,1,815,4096,1.0,size,unrestricted,0.6531071451917103,1.803392813891319e-10,-3.3796955824649376e-10,1.8400250770333535e-10,-14.999999972006476,-4.729492202059484e-10,-3.494729253366653e-10,-1.38673069927389e-10,-8.385390038520273e-10,-7.964498670284351e-10,-6.034545020076183e-10,4.564008504459552e-10,-1.1685503034594266e-10,3.221360960932482e-11,-1.7045053732233604e-10,-3.1976180816148876e-10
0,1,1,815,4096,1.0,size,unrestricted,1.0239904782729299,1.4143509541265453e-10,-14.999999973259667,5.3655046597812465e-11,1.5685374956123183e-10,1.7633701175159468e-10,-1.0332120252762847e-10,1.7954555018866405e-10,-1.2898764703121302e-10,1.158635266502744e-10,1.6847476819739763e-11,1.75618069093182e-10,6.18747465031825e-12,1.615364000653585e-10,1.8224517253677655e-10,-1.852351271862673e-10
0,2,1,815,4096,1.0,size,unrestricted,0.7452898039879227,2.570151217434926e-10,2.7603096706816415e-10,-14.999999975411145,1.6309088232003595e-10,-3.369089490702894e-10,1.3166458137946891e-10,-3.962752475670456e-10,1.2122039557236263e-10,4.4857299136130873e-10,-5.625232100128885e-10,-2.4299619143998333e-12,6.034807501469365e-10,-6.625992621187801e-10,-7.181790660403733e-11,-9.256076151850382e-11
0,3,1,815,4096,1.0,size,unrestricted,0.6208768255821739,-8.525668888826216e-11,-14.999999902504024,-1.8864090494889186e-09,9.359020408442797e-10,3.6904148087777534e-09,-2.8116728352244245e-10,2.0371020313219373e-09,-1.6600681701118461e-09,3.06673843068914e-09,1.7676571713919585e-09,-4.0454985139883926e-10,-1.7272784774286542e-09,1.2461381913731754e-09,-1.3511157728506454e-10,2.4489764790231243e-08
0,4,1,815,4096,1.0,size,unrestricted,0.5039166856303865,-14.999999943836512,1.5529676923832824e-09,1.6310356119350359e-09,1.3748309300110016e-09,1.554264625421934e-09,1.865161064379645e-10,1.9764052285028426e-09,3.88941037032179e-09,-8.102172380214668e-09,-1.9574544755790213e-09,5.633926934970111e-10,9.385167138072917e-11,1.4866262183917981e-09,-5.259128010875426e-10,-1.0110505197672965e-09
0,0,2,209,4096,1.0,size,unrestricted,1.4719993608490605,-7.504899195292271e-10,-5.896003392672178e-10,-1.1416471584262862e-09,-2.581642180395208e-09,1.749260405547852e-08,-14.999999893870463,-2.6065049148633793e-09,-1.9995746764816326e-10,8.05273894124447e-10,-1.6333832733539184e-09,-2.8567871649450513e-09,-1.0876032762543312e-09,3.9993866930703415e-09,-6.357660852756094e-10,-9.227158978886089e-09
0,1,2,209,4096,1.0,size,unrestricted,1.1009500345232348,-1.206050745294053e-09,-2.0380326170454972e-10,-14.9999999326617,5.393316293619405e-11,-3.2480334890539743e-09,-3.2994592960772484e-09,-3.647735338348961e-10,-1.1094321453143479e-08,-3.274103704164269e-09,-2.2124784354739273e-10,3.166155341878874e-10,-6.698498629901492e-10,2.28456965355334e-10,1.0316006819103105e-09,-4.1677337253258655e-10
0,2,2,209,4096,1.0,size,unrestricted,1.3386846101539103,-5.991853972126532e-10,-4.0304258306017375e-10,8.950562173958842e-11,-1.2829252836657366e-09,-1.3108198217634676e-09,-3.302630260131297e-10,-4.040964328633394e-10,4.189737320441927e-09,5.898331030226364e-10,8.817326486680129e-10,2.7855163270027434e-09,-2.290694371065743e-09,1.6891116964272356e-09,6.524293916546685e-11,14.999999954857424
0,3,2,209,4096,1.0,size,unrestricted,1.3495580103524005,-1.0002904658335186e-09,-1.6974894506665266e-09,-4.991984252581635e-09,-2.806168892328992e-09,-1.3282493834030967e-09,-6.16314473210294e-10,-2.348451389836485e-08,14.99999981177654,-2.1890903702642546e-09,4.779436403070644e-09,-6.442782562748989e-09,1.3777595594034313e-09,3.680030094216397e-10,1.9888170592620353e-10,2.647095827681833e-08
0,4,2,209,4096,1.0,size,unrestricted,1.0299393430992871,5.625694173992847e-10,-4.267848850932613e-10,-3.742579017332466e-09,1.2815091101149758e-09,-1.90658437361902e-10,-4.620400011754799e-10,9.092075673181446e-10,1.4603087161977611e-09,-1.6212003389793367e-09,-8.818913591293131e-10,2.1234320732526246e-09,-4.974463451682026e-11,-4.929704754057783e-10,2.5427723374214895e-10,-14.9999999608641
0,0,0,3072,4096,1.0,size,restricted,0.4074314894009577,-3.1419551086739497,5.9864349010331465e-12,1.2412373412403714,-3.8562550668533235e-12,3.422795258110646e-12,-6.8060343959408304e-12,1.3513148862005685e-12,5.756470896118672,-3.0494503929222816,0.41822887967970984,8.670210228762924e-12,1.272625710396526e-11,7.884497437831386e-13,-6.8948495555142255e-12,-1.392657380836017
0,1,0,3072,4096,1.0,size,restricted,0.14561159802705248,2.82577479539958e-13,5.357964662254312,2.6887345321163236,3.799891612619481e-12,3.4699502445410766e-11,1.5506305014107358,-1.319910649045144,1.1716494997983047e-12,-4.082759655114752,3.6943424470219394e-13,5.468792705489528e-13,-5.665798289049653e-13,-2.5704522572898207e-13,-1.944253899715925e-14,1.7934725800084771e-12
0,2,0,3072,4096,1.0,size,restricted,0.2149762846671555,4.945223329382659e-12,1.7161881466407025,3.463408984751834e-12,-5.658286362698409e-12,-0.19420476926330169,-2.9418744798109233e-12,3.9441597173199607,9.859160746112402e-10,3.758827756791922e-12,1.7330121596236228,-5.9620481094022155,3.1599305218035176e-13,-5.001555697850102e-12,-1.1929267175856467e-12,1.450387096476782
0,3,0,3072,4096,1.0,size,restricted,0.36921193146943126,-1.6381909054302416e-12,9.757331014526629e-12,3.0917918439827227e-12,4.858871458162212e-12,6.3560982992193695,-1.1373293747993883e-11,-6.793744991949947e-12,-5.8453504129238365e-12,6.02250438401591e-09,4.886794005800374e-12,-1.2065620529429203e-11,1.0255456941954373,-3.096935297929646,4.521420702156036,7.785811164988443e-12
0,4,0,3072,4096,1.0,size,restricted,0.37850033268285016,1.4767146544994688e-11,-1.557283065193196e-11,-1.1983919462962038e-11,-1.3641936919539068e-11,7.506697426051329,-1.690794539664175e-11,4.198262352258141e-12,0.4753733503620002,-1.7156081925376284e-11,-8.586336882280503e-12,2.8885336403058286,1.1062314149734586e-11,0.6896073904366935,3.439788192155523,1.4010246458801273e-12
0,0,1,815,4096,1.0,size,restricted,0.29312786500247895,0.923018002430453,-0.6547682646597164,0.6734224004303663,-2.4753228543663455,-0.8812796197380375,-0.34824306367095775,0.06134430331396608,-1.520348097194215,-1.3028450626276695,-1.065824505636775,1.63489240988319,0.11045223434006252,0.7044888092496264,0.2051205665849972,-0.4350805330929142
0,1,1,815,4096,1.0,size,restricted,0.5551479925686751,2.0882980652852035,-3.9398900480141883,9.005167200778325e-12,0.9145383809775413,1.684193482478712,-1.1039401880712045e-12,0.891122315653736,-2.5553141892310394e-12,2.3001759648930244,8.224002170531571e-12,1.0259989156083167,7.657399863518022e-12,0.801188881273286,1.2513574733211128,-0.10323647251439354
0,2,1,815,4096,1.0,size,restricted,0.46025422257559234,0.8517665234387345,0.8156196540615501,-2.6340804714798085,0.6959433141035456,-0.23845110352513296,0.5578756408840624,-0.676725757511733,0.585644230922362,2.3361314007852205,-1.374149181792899,0.09660506659266697,2.5755566549108937,-1.5614509997114863,1.7364278799881146e-10,6.350419246609218e-12
0,3,1,815,4096,1.0,size,restricted,0.4557283456966921,3.2867470789009472e-12,-2.763377279375136,-0.49199843133844523,0.48634785052904156,2.186318801087391,1.5850335848660493e-12,1.4317738713796317,-0.0533111577027648,2.3830139698791433,1.297157886946504,6.317360823185164e-14,-0.15380257113561288,0.581427478173245,2.5569432629570844e-12,3.171470702522089
0,4,1,815,4096,1.0,size,restricted,0.3483593083516293,-2.5160702013611447,1.2031885623977838,1.3478573795250492,1.3397756866142094,1.1783420742207418,1.4224660152994973e-12,1.4422165282345043,2.406356082826745,-1.5669283675928602,-0.6699598252289003,0.020432088159006285,6.020122069335213e-13,1.3088732037764321,-5.455835593859497e-13,-2.356448463800418e-11
0,0,2,209,4096,1.0,size,restricted,0.4785187461296087,0.11568287030848315,-0.019618968444335718,-0.25301874651065304,-0.2994898112540842,1.6144363701352376,-1.2511262324911838,-0.43867218316786905,0.3827631593967122,0.8496510723116162,-0.11805248995493889,-0.37050908210936184,-0.02938973818333189,1.253681590739287,0.1799995111099663,-1.0203990250655288
0,1,2,209,4096,1.0,size,restricted,0.29239982581594476,-0.2520425752849935,0.07295671121458117,-1.656913126702048,0.3681035055192428,-0.7348988072837239,-0.5925412649906747,0.03641824549651375,-1.1614753397217075,-0.4730572391087284,0.32053509895759513,0.5032175703602433,-0.05839767187409066,0.5147332567404785,0.9756063958221809,0.08401268417009398
0,2,2,209,4096,1.0,size,restricted,0.5560423364241448,-0.03495501133547796,-0.028195072639546667,0.27029145312597624,-0.35306138394014724,-0.4654380259005526,0.26293601183479687,0.012108208234408151,1.683961472233291,1.0571303722855905,1.0822139229940066,1.5483428378785986,-0.6640712864137092,1.3322910462843662,0.5756526410370557,2.0101835126488243
0,3,2,209,4096,1.0,size,restricted,0.5278046872209456,0.19788092459234857,-0.15395712354922128,-0.6038113601070738,-0.10839682120078398,0.03772429002144384,0.3360320423441986,-1.1609846849111687,2.0238226885324453,0.16700260061767425,1.2216848636721358,-0.5131975192942242,0.6362052879538445,0.4580991609001666,0.48716270745309703,1.8235110975230902
0,4,2,209,4096,1.0,size,restricted,0.31816635994912684,0.7928600210157347,-0.1803241500675001,-1.0291373339023195,1.1613667027161925,0.23818449229593378,-0.0028346591464189596,0.8038787357896673,1.2340526453048728,-0.24816790497350985,-0.14893677000807484,1.4144437326957124,0.3207860655550894,0.09958619454525167,0.5756701221597647,-1.6502036313089312
0,0,0,3072,4096,inf,equal,unrestricted,0.5017699322402258,-6.364611721920326e-10,-2.6551253861472404e-11,8.883877043516355e-11,-6.693726871475001e-12,-1.876303484259332e-11,6.725782727777353e-12,-1.0294678742826338e-11,14.999999997080879,-6.507180817574129e-10,4.7886541652963414e-11,-6.139010176882873e-11,3.131874793728598e-11,-7.901996993766405e-11,7.40925362653405e-12,-1.8472179768377573e-10
0,1,0,3072,4096,inf,equal,unrestricted,0.1560697133307742,8.604917970434328e-11,14.999999946511398,8.440800516208416e-10,2.1891066213456947e-10,3.236754427528773e-10,4.5245521446283733e-10,-6.683267008724159e-10,1.544750309662457e-10,-4.661851637457546e-08,9.155652788155163e-11,1.1240213739610673e-10,-1.3490152790787948e-10,-9.804784737907465e-11,-1.5296991731800797e-11,1.8076537504728972e-10
0,2,0,3072,4096,inf,equal,unrestricted,0.2524047730634019,-2.8879234926244205e-10,3.095943923254025e-10,-1.9117568441485273e-10,3.8483603765775215e-10,-3.469150639783853e-10,1.193530507846944e-10,2.527333401296802e-10,3.91025761540446e-10,-2.419557377752112e-10,3.2606749061234193e-10,-14.999999978525864,-3.937528754541413e-11,2.4028951093774824e-10,2.43586153971408e-11,3.4828005456702564e-10
0,3,0,3072,4096,inf,equal,unrestricted,0.433540016452723,-1.46468409783267e-10,-1.5069173063470641e-09,-4.6642322754521e-10,-1.0557130696795464e-09,14.999999915066153,1.1141028106734787e-09,5.523220475042619e-10,3.771971949016352e-10,2.8796476077058613e-09,-9.403437978468839e-10,1.5515864713864354e-09,4.730364435378004e-09,-1.2807820611522668e-08,1.3425976856171028e-08,-1.5246189124763237e-09
0,4,0,3072,4096,inf,equal,unrestricted,0.5056719309454016,-7.314429787771353e-11,7.387635915652367e-11,5.75291871209509e-11,4.4648636819155406e-11,14.99999997605155,7.462449823167337e-11,-4.18525187786582e-11,3.413729625631334e-11,7.086607515810588e-11,1.955008929394037e-11,-2.125613550116654e-10,-7.528923643983794e-11,1.3158426129929607e-11,-3.354137252681004e-10,-3.453262388416313e-11
0,0,1,815,4096,inf,equal,unrestricted,0.6531071451917103,1.803392813891319e-10,-3.3796955824649376e-10,1.8400250770333535e-10,-14.999999972006476,-4.729492202059484e-10,-3.494729253366653e-10,-1.38673069927389e-10,-8.385390038520273e-10,-7.964498670284351e-10,-6.034545020076183e-10,4.564008504459552e-10,-1.1685503034594266e-10,3.221360960932482e-11,-1.7045053732233604e-10,-3.1976180816148876e-10
0,1,1,815,4096,inf,equal,unrestricted,1.0239904782729299,1.4143509541265453e-10,-14.999999973259667,5.3655046597812465e-11,1.5685374956123183e-10,1.7633701175159468e-10,-1.0332120252762847e-10,1.7954555018866405e-10,-1.2898764703121302e-10,1.158635266502744e-10,1.6847476819739763e-11,1.75618069093182e-10,6.18747465031825e-12,1.615364000653585e-10,1.8224517253677655e-10,-1.852351271862673e-10
0,2,1,815,4096,inf,equal,unrestricted,0.7452898039879227,2.570151217434926e-10,2.7603096706816415e-10,-14.999999975411145,1.6309088232003595e-10,-3.369089490702894e-10,1.3166458137946891e-10,-3.962752475670456e-10,1.2122039557236263e-10,4.4857299136130873e-10,-5.625232100128885e-10,-2.4299619143998333e-12,6.034807501469365e-10,-6.625992621187801e-10,-7.181790660403733e-11,-9.256076151850382e-11
0,3,1,815,4096,inf,equal,unrestricted,0.6208768255821739,-8.525668888826216e-11,-14.999999902504024,-1.8864090494889186e-09,9.359020408442797e-10,3.6904148087777534e-09,-2.8116728352244245e-10,2.0371020313219373e-09,-1.6600681701118461e-09,3.06673843068914e-09,1.7676571713919585e-09,-4.0454985139883926e-10,-1.7272784774286542e-09,1.2461381913731754e-09,-1.3511157728506454e-10,2.4489764790231243e-08
0,4,1,815,4096,inf,equal,unrestricted,0.5039166856303865,-14.999999943836512,1.5529676923832824e-09,1.6310356119350359e-09,1.3748309300110016e-09,1.554264625421934e-09,1.865161064379645e-10,1.9764052285028426e-09,3.88941037032179e-09,-8.102172380214668e-09,-1.9574544755790213e-09,5.633926934970111e-10,9.385167138072917e-11,1.4866262183917981e-09,-5.259128010875426e-10,-1.0110505197672965e-09
0,0,2,209,4096,inf,equal,unrestricted,1.4719993608490605,-7.504899195292271e-10,-5.896003392672178e-10,-1.1416471584262862e-09,-2.581642180395208e-09,1.749260405547852e-08,-14.999999893870463,-2.6065049148633793e-09,-1.9995746764816326e-10,8.05273894124447e-10,-1.6333832733539184e-09,-2.8567871649450513e-09,-1.0876032762543312e-09,3.9993866930703415e-09,-6.357660852756094e-10,-9.227158978886089e-09
0,1,2,209,4096,inf,equal,unrestricted,1.1009500345232348,-1.206050745294053e-09,-2.0380326170454972e-10,-14.9999999326617,5.393316293619405e-11,-3.2480334890539743e-09,-3.2994592960772484e-09,-3.647735338348961e-10,-1.1094321453143479e-08,-3.274103704164269e-09,-2.2124784354739273e-10,3.166155341878874e-10,-6.698498629901492e-10,2.28456965355334e-10,1.0316006819103105e-09,-4.1677337253258655e-10
0,2,2,209,4096,inf,equal,unrestricted,1.3386846101539103,-5.991853972126532e-10,-4.0304258306017375e-10,8.950562173958842e-11,-1.2829252836657366e-09,-1.3108198217634676e-09,-3.302630260131297e-10,-4.040964328633394e-10,4.189737320441927e-09,5.898331030226364e-10,8.817326486680129e-10,2.7855163270027434e-09,-2.290694371065743e-09,1.6891116964272356e-09,6.524293916546685e-11,14.999999954857424
0,3,2,209,4096,inf,equal,unrestricted,1.3495580103524005,-1.0002904658335186e-09,-1.6974894506665266e-09,-4.991984252581635e-09,-2.806168892328992e-09,-1.3282493834030967e-09,-6.16314473210294e-10,-2.348451389836485e-08,14.99999981177654,-2.1890903702642546e-09,4.779436403070644e-09,-6.442782562748989e-09,1.3777595594034313e-09,3.680030094216397e-10,1.9888170592620353e-10,2.647095827681833e-08
0,4,2,209,4096,inf,equal,unrestricted,1.0299393430992871,5.625694173992847e-10,-4.267848850932613e-10,-3.742579017332466e-09,1.2815091101149758e-09,-1.90658437361902e-10,-4.620400011754799e-10,9.092075673181446e-10,1.4603087161977611e-09,-1.6212003389793367e-09,-8.818913591293131e-10,2.1234320732526246e-09,-4.974463451682026e-11,-4.929704754057783e-10,2.5427723374214895e-10,-14.9999999608641
0,0,0,3072,4096,inf,equal,restricted,0.04470267408548034,-0.17219355244365517,-0.4464277000928071,0.09173723715596689,0.22246925947905496,-0.15608820817309702,0.05239467404649016,0.17836338043604727,0.8031900651020334,-0.08648552643367415,0.27596584524962087,-0.15751316538499943,-0.04902734994530427,-0.06935669457144189,-0.09772691158522065,-0.1527168946539561
0,1,0,3072,4096,inf,equal,restricted,0.021212826294039127,0.42214819148805255,0.12574225749476517,0.24381748997781094,0.5129625781586895,0.3256041495926768,0.41900542328276025,-0.21995497967335276,0.3290207205208062,-0.018693978862115594,0.19240994817872548,0.18465792013565302,-0.29154957581506347,0.011263355133877075,-0.13483158773700768,0.29874291717101814
0,2,0,3072,4096,inf,equal,restricted,0.039975125399673905,0.017807697343991315,-0.04366341864218814,-0.2519641037994882,0.4402672174431532,-0.3539761737328794,0.0897888205806399,0.5882726097532641,0.5132374349951747,0.2536961944386825,0.46262192707046756,-0.4389592466917982,-0.1340793220396875,0.2649634049243541,-0.11154855161169668,0.4531064400131978
0,3,0,3072,4096,inf,equal,restricted,0.0497868281746304,0.2377852113383528,-0.40752968511473303,-0.1535137044975993,0.1872821046452594,0.5949052473535954,0.22642470647269483,0.2650354976147661,0.2298093568907284,0.5912971310726225,0.025577308226144083,0.2861581266709096,0.19246007810669125,-0.3822615260452733,0.34375020613862206,0.00786266756334697
0,4,0,3072,4096,inf,equal,restricted,0.05107483753790228,0.12814438870228165,-0.06855463099310123,-0.03219921837275501,0.31831099440941985,0.6944848739050273,0.23867218017699346,0.1206508148688034,0.3441265950503617,0.5265838527877503,0.05540179145886199,0.45216684586022743,-0.1935180650704729,0.44969134169943425,0.28068478139299663,0.09228256131008292
0,0,1,815,4096,inf,equal,restricted,0.10280798668453435,0.2792192875167098,-0.28893252380309037,0.5519421759178462,-0.7868326773419567,-0.28523005759489906,-0.030074172691315414,-0.16738258499161557,-0.48554015708685955,-0.642455003628976,-0.044927229259585484,0.7788955904703455,0.006288573351261754,0.23508170099038375,0.10136784657899282,-0.2938381180450049
0,1,1,815,4096,inf,equal,restricted,0.2577336003374313,0.8468756177838856,-1.5401610810540203,0.3290135993447911,1.1941756131332282,0.7812115816463465,0.2925730004344361,0.45727061470261926,0.28313368309122255,1.008082755600811,0.6457786351159063,1.0144150159958463,0.12152321521433404,0.490302773689511,0.4235731848569739,-0.3623353362381473
0,2,1,815,4096,inf,equal,restricted,0.1874853075770524,0.3032174843792855,0.2623528279289221,-0.9074694859429772,0.878690576370581,-0.10211016850870863,0.6299937705308526,-0.3835231095619085,0.5732786427040963,1.1078263536005033,-0.16424853733943157,0.253832825852661,0.9195179462534561,-0.9610341044756456,-0.031065750395482334,-0.08321276867639793
0,3,1,815,4096,inf,equal,restricted,0.21405287617743335,0.26051751204169726,-0.8852905468848808,-0.33356575447477266,0.9769587572315902,0.9635878012449316,0.38465402879038524,0.7444566402659542,-0.04975054326625482,1.2246173366472508,1.0960122162743324,0.3884138116935231,-0.5038940846207451,0.34583604492858844,0.05176766728411032,1.1766767152823596
0,4,1,815,4096,inf,equal,restricted,0.17817941390815611,-0.8102621178920656,0.7677036022335526,0.9932271038042171,1.0665027932671896,0.8699361173114897,0.6107494922845847,0.6604867525954582,1.220893790297316,-0.3973728332553622,-0.09632910671256431,0.7196320090389083,0.21031538731004998,0.7888988422722878,0.03105751064862241,-0.3446967185411512
0,0,2,209,4096,inf,equal,restricted,0.456066201921791,0.20469369537709492,-0.10987715143443551,-0.31779480862896997,-0.2519104371803192,1.4435775639982305,-1.2208973359314301,-0.3719589966199222,0.2993191427615272,0.8314314826302543,-0.19627000603212452,-0.42772849416524483,-0.10513207310882104,1.1883869662475337,0.09569355196529844,-0.9499391790528756
0,1,2,209,4096,inf,equal,restricted,0.27698841721753803,-0.2227171444265528,0.17499719718131393,-1.5755437478332528,0.3530145180642262,-0.6717897769958975,-0.5586110167406647,0.05133864223533275,-1.105333896960874,-0.4497149165254039,0.31115900306005106,0.5099554916841519,-0.00011770147588221486,0.5493504476254211,1.0210517275733413,0.12674316263641924
0,2,2,209,4096,inf,equal,restricted,0.5014494142370672,-0.05062473656477297,-0.6046850525050831,-0.017101611852028308,-0.5674253589875156,-0.7236098398236347,-0.04375065768688963,0.08711894745599356,1.4318025704317072,0.9270794440255109,0.7345716890385415,1.1400432763752129,-0.7480596521139242,1.0234949884522677,0.0831149042237807,1.7755373951780535
0,3,2,209,4096,inf,equal,restricted,0.48012409673747014,0.1414934898682349,-0.5874945443167672,-0.705552812359251,-0.19906015950255568,-0.23596250791641474,0.07537655331148121,-0.9253946785954246,1.7784781311552138,0.1669650305047823,0.9682917030684933,-0.6690120311074605,0.22561004620489372,0.3201659213362852,0.10918164548821141,1.5966255509141793
0,4,2,209,4096,inf,equal,restricted,0.30160532890095304,0.8167114515225882,-0.18150908331423019,-1.027660365674427,1.057810451060691,0.18524709989240393,-0.0503297475804863,0.793408382168345,1.129232544175633,-0.21429963363638385,-0.18324317266228116,1.303325169094193,0.2774272004610588,0.1097589844510709,0.5008393119137764,-1.5512457992898565
0,0,0,6144,8192,1.0,size,unrestricted,0.27152435496384575,-2.2178731715953838e-08,-6.067701077132253e-09,2.058011048834075e-10,-1.4458601244770616e-09,-4.1393823150508616e-09,-6.260944988852747e-10,3.408476303971791e-10,14.999999642585973,-2.2610360513530528e-07,1.686483689623705e-08,-1.2179129448967043e-10,3.0474404521146675e-09,-2.5377353060274634e-09,3.768068556992348e-09,-1.571928020969782e-08
0,1,0,6144,8192,1.0,size,unrestricted,0.21748711299022983,3.259858586638913e-09,1.797265562952878e-08,14.999999798943634,5.527986359995356e-10,3.6170391268006823e-10,7.216224635298305e-09,-4.824937088116294e-09,3.3051884059904136e-09,-2.626992958244909e-09,-6.827222652744182e-11,5.016890687938532e-09,-1.0138913299940729e-08,-3.3670173743023424e-09,1.744796236342049e-08,5.4363934444364716e-08
0,2,0,6144,8192,1.0,size,unrestricted,0.29121860865479815,-1.787021984660179e-10,14.999999976019133,-5.3757149209693826e-11,-1.7708007122217567e-10,-1.5940517192752393e-10,-1.760795288845903e-10,7.030803947773488e-11,1.788835756525045e-10,-1.7519757564630695e-10,1.7076089432107987e-10,-1.7012730859925865e-10,-1.818159791014015e-12,-2.013856640846282e-11,-2.6507204012083324e-10,1.561084640594942e-10
0,3,0,6144,8192,1.0,size,unrestricted,0.23766183662282314,-3.01067169755711e-11,-1.9682765851747502e-11,5.6449403227682724e-11,-2.2940115854279094e-10,2.3198136659452753e-09,-3.2609777034632597e-11,4.873328752756912e-12,3.959948480356757e-12,5.166744367939825e-11,1.1227949571492402e-10,1.517210796177433e-11,1.6475741007960866e-10,-14.999999992125522,2.3805118003818355e-09,-2.318023578024535e-11
0,4,0,6144,8192,1.0,size,unrestricted,0.2194801079784059,-3.6491052493358494e-09,1.4829332088989932e-08,-8.228113923522409e-10,-6.980903335832341e-10,14.999999835259667,4.736318801689134e-09,-2.9188369336469152e-09,1.0885976076014247e-08,7.585353635730894e-09,4.342836723369384e-09,-1.5127091429077372e-10,-2.2572620241082025e-08,2.746159478812013e-08,1.5278728282296037e-08,-1.7781189783475908e-09
0,0,1,1634,8192,1.0,size,unrestricted,0.34790052333489535,-9.473760384020136e-11,2.08321314697709e-10,-2.7503871958782355e-10,-4.976977264969157e-10,-5.0536051482467144e-11,-5.665622000144678e-10,1.533585847653769e-10,-14.999999973452557,-6.072496211055689e-10,-2.941052481498405e-10,8.760952071058356e-10,-3.258600447865734e-10,2.512432556761117e-10,-3.431399314623529e-10,-1.8538281672582742e-10
0,1,1,1634,8192,1.0,size,unrestricted,0.7177801680523146,3.720075333131285e-11,-14.999999975103066,5.138317422876702e-11,-9.500173468795509e-11,1.1013168659024084e-10,-3.2552944797717914e-12,1.0378753149383348e-10,-1.0192420991859791e-10,1.7009158407368535e-11,1.0427274222477684e-10,-1.545738405834288e-10,8.233435556936161e-11,1.0677066434253446e-10,1.0765633113883054e-10,-1.0475225557767914e-10
0,2,1,1634,8192,1.0,size,unrestricted,0.5146114006478147,6.121036156579636e-10,1.9891284008424948e-11,-3.042107313170148e-09,4.654300748183117e-10,-2.410515858875288e-09,4.574410742349359e-10,-3.14180902875574e-10,5.310350659943225e-10,9.00612610854217e-10,-4.51288998980405e-09,3.061565441747628e-11,14.9999999589694,-3.7373465270399045e-10,-3.5850561679140933e-10,1.3776073377634256e-10
0,3,1,1634,8192,1.0,size,unrestricted,0.631272405370971,-4.813823984451094e-10,-14.999999961125395,-8.322622935469146e-10,5.1465587935292075e-11,4.5129946136212566e-10,-3.79044718635592e-10,3.273573788918354e-10,2.746369977345336e-10,1.1039711496480001e-09,3.886661525835594e-11,-9.762274645986363e-10,-4.962513392922842e-10,2.479400966553825e-10,-3.852552508397387e-10,3.1612763112654076e-09
0,4,1,1634,8192,1.0,size,unrestricted,0.3715740947234873,-14.99999989552654,1.5933614500440428e-11,-1.2077906589448406e-09,1.4771221376503676e-09,-3.4694462746853826e-08,8.27558377071548e-10,7.301397444043371e-10,9.937302631774069e-10,-2.657338119650228e-09,-1.065005147032626e-09,2.720158375502932e-09,3.0236814775618526e-10,2.04222164519064e-09,-3.292044500861645e-09,-6.602377199821249e-10
0,0,2,414,8192,1.0,size,unrestricted,1.009039766737272,-5.507953493935968e-10,-3.3100685585696343e-10,-6.546412040921652e-10,-1.4702725249635523e-10,5.406385804509192e-10,-14.999999957545063,-7.432210112329623e-10,5.924958223350619e-10,3.9961401552376335e-10,-9.474575026274747e-10,-6.719191286958283e-10,4.937307740044104e-11,1.51263188113006e-09,1.9394797345837097e-10,-5.615102439771854e-09
0,1,2,414,8192,1.0,size,unrestricted,1.1908397641050552,-5.551093002995784e-10,5.190847863662452e-11,-3.849173073093396e-10,-1.2969963602142315e-10,1.1065478520745006e-10,-3.3910252438139544e-10,-4.830092229483352e-10,-6.758813792322135e-10,-3.2639161473571926e-10,1.1503052321027523e-10,2.6286773305760133e-11,-14.999999969810606,6.363077942298494e-10,-3.6285016243193094e-11,1.4918389712410826e-10
0,2,2,414,8192,1.0,size,unrestricted,0.695153335123591,9.794798303627819e-09,-5.690356691451743e-10,3.493914868734494e-10,-4.8112001007933275e-09,-9.261769272413927e-09,3.668416792349173e-09,-1.4001080704561658e-08,2.745577179766514e-09,-1.3912891403447345e-09,7.949033119141688e-10,1.6003995896860343e-08,-7.283919853713361e-09,1.2961338719128818e-08,14.999999832244825,2.7786752240027766e-09
0,3,2,414,8192,1.0,size,unrestricted,1.3373014615018268,8.84241780347133e-11,2.0801636760974357e-10,-14.99999997162489,-1.5703844945048978e-10,2.000150613951874e-12,-3.6876549754229736e-11,-5.671260837650397e-10,3.993573825825691e-10,-2.0603183433817255e-10,2.7865423674876255e-10,-6.631594326581305e-10,-1.9597146137414346e-10,-2.400361958306705e-11,3.9664355557406847e-10,2.5491806019865764e-10
0,4,2,414,8192,1.0,size,unrestricted,0.6822151849460066,9.63682740276285e-10,1.785800048367375e-09,-4.301458471662386e-10,-6.103377150417931e-11,9.023343712962275e-11,-14.999999960559537,1.1070756244528323e-09,-2.629850699031009e-10,-3.257487284902088e-09,-2.185872406378958e-09,6.6237859160245e-11,-3.203222118094178e-10,5.360987290240789e-10,4.3768837430077985e-10,-7.350082659661644e-12
0,0,0,6144,8192,1.0,size,restricted,0.19837045670051168,-1.6521275280555696,-0.5704184038296211,1.5879426276830688e-10,-1.9430904371724004e-14,-0.2841791286593033,3.115229740798853e-11,1.4597858832769063e-10,3.721364035038849,-2.618406043395182,2.294791191220808,3.115288813142993e-10,1.086281794005714,-1.7308124808766495e-11,1.322918154727349,-1.449513720279205
0,1,0,6144,8192,1.0,size,restricted,0.16391858597628015,1.1887471776203427e-11,2.1699846303126367,4.561096920743596,1.1459763887763714e-13,3.742167063421227e-14,1.2268240546456424,-1.2805999090169872e-12,1.1776987676207408e-10,-5.543973678235927e-14,-6.607578757753273e-14,0.5180019269631784,-0.14363432765294146,-2.350672721613642e-13,2.4671911647438365,3.913266974786963
0,2,0,6144,8192,1.0,size,restricted,0.18543093103408903,-0.21993215210109646,5.13112464080249,7.024228930989496e-13,-0.46034072538253956,2.1996767682923996e-12,-7.828793885856396e-12,1.4330484625601328e-10,1.506991944320228,-1.2326553484687826e-11,1.0189910224135694,4.9532440607107424e-12,-4.926780536097084e-12,2.6394617685888067,3.2565202487609,0.7666374970071094
0,3,0,6144,8192,1.0,size,restricted,0.18212356098276192,-5.700165756068898e-13,-1.2240658171620944e-12,0.3334978768187004,-0.7150585387293451,3.710947079225535,-1.5106247105923801e-12,-6.100396873870271e-13,-6.969361611909856e-13,0.6668490719729259,1.007473977369876,0.00110694605925508,1.6184820442284944,-3.083245380933427,3.8633390844353324,-1.5863143963966036e-12
0,4,0,6144,8192,1.0,size,restricted,0.17647443176204866,6.9874288518179624e-12,1.6285569401729376,2.0792718335623377e-12,6.802031553292383e-13,4.838543332808182,8.021815647832913e-12,6.2206322329429336e-12,1.1503062618586193,0.41826888206534,-8.710750158688697e-12,-1.192128990842012e-12,-1.3414346958999082,3.54395316332156,2.0789367235567036,3.6047089238763023e-12
0,0,1,1634,8192,1.0,size,restricted,0.14079173600821557,0.14521225646301023,0.7409727709820026,-0.3927459572116429,-0.8404507768268935,0.25852851808743627,-0.9472506817879496,0.6282643622152589,-1.892726556709685,-1.0793266868866043,-0.3257285300219925,2.0188590338684302,-0.396444986287763,0.9425542330952457,-0.24120023980335326,-0.12452891768104528
0,1,1,1634,8192,1.0,size,restricted,0.3264414357650052,1.5651405047760365,-2.5711608142289273,0.3559342911486023,-2.288437590985501e-12,1.1818337635505045,0.320868175140555,1.1896540271050307,-0.07409026209226303,1.7931885997376154,0.7996685146608588,1.9363854466891472,0.7543587591229315,1.0167010884957355,1.3745895687658285,-0.0664261844506713
0,2,1,1634,8192,1.0,size,restricted,0.2649750732397489,1.1398522445901742,0.4111389098308716,-1.2952880634549324,1.1895916075983948,-0.9505082212524197,1.1903018523285263,-0.16407527949630754,1.2433270852229745,1.6321129334402305,-1.5299858120221084,0.48866510905430005,2.6287524819188226,-0.12589983274774585,-0.02440523400815376,0.6041984809474505
0,3,1,1634,8192,1.0,size,restricted,0.26122313950031917,-0.19748591709280944,-2.2895426560165926,-0.7239858288513885,0.5783311750066324,1.170925301035417,0.0005982713577661788,0.8731408582962105,0.844322765256692,1.6513081400795724,0.33196570705729683,-0.7115445547286394,-0.2710037409549293,0.765795152475673,-0.030973071046348118,2.3656942870420936
0,4,1,1634,8192,1.0,size,restricted,0.20372085686466113,-1.5702043326977329,0.40869174083194026,-0.37908632071620607,1.3679498778075094,-1.4120371225951864,1.1107833482629466,0.6471092986767377,1.01194256619224,-0.7869693255315025,-0.33334693527659626,1.7887926175828421,0.5438616885804514,1.589300705739572,-1.0106410357857687,-0.11760491468170117
0,0,2,414,8192,1.0,size,restricted,0.2632363014388301,-0.15500124061848514,-0.011899639220467387,-0.3336329273762636,0.2221137577718194,0.698151796542913,-1.1293510145276333,-0.29884478336458237,0.8035640033790223,0.7165988574057452,-0.4869253879537024,-0.19313510315120483,0.3842490430777265,1.1963873577075341,0.5593041133307897,-0.9800021853310056
0,1,2,414,8192,1.0,size,restricted,0.25250703618366493,-0.5310278332520261,0.31859111092212977,-0.3867385757549414,0.15457703097848885,0.47513199545873397,-0.0386828818350915,-0.47554375434545704,-0.7289230223475671,-0.14826398798756155,0.4106156487299179,0.3715644987983131,-1.4418419841566141,1.1728197852585462,0.3342037999444996,0.4552574020200996
0,2,2,414,8192,1.0,size,restricted,0.31244346762703773,1.0892804072974278,0.24429933825595776,0.28493633874731433,-0.2511835022703247,-0.40645983603399616,0.996521668046796,-0.6311474689689006,0.7460768105355103,0.226022549975122,0.45036053389983,1.4249194933661655,-0.39730607159887044,1.2772189233922417,1.579165327252832,0.7270227762545775
0,3,2,414,8192,1.0,size,restricted,0.3419548976374512,0.4584111336828461,0.6218569301211195,-1.502235684761411,0.07602112760685807,0.3947721392046437,0.39063745426619284,-0.7928690624979763,0.9524755073840918,0.031408795008838954,0.6945809815214011,-0.8442778746736066,0.031181726023667086,0.2524212097230459,1.0238409442910172,0.7324009002721815
0,4,2,414,8192,1.0,size,restricted,0.17548901702565925,0.9426048484961065,1.1252664191280437,-0.1023209005024471,0.26642412993940523,0.4111895636906169,-1.2857893344380908,0.9761498051470544,0.13315292789505195,-0.7029271108526277,-0.7105257252217888,0.32081772280616483,0.0794628946988304,0.7139335674653963,0.7534151539335266,0.2972784781857429
0,0,0,6144,8192,inf,equal,unrestricted,0.27152435496384575,-2.2178731715953838e-08,-6.067701077132253e-09,2.058011048834075e-10,-1.4458601244770616e-09,-4.1393823150508616e-09,-6.260944988852747e-10,3.408476303971791e-10,14.999999642585973,-2.2610360513530528e-07,1.686483689623705e-08,-1.2179129448967043e-10,3.0474404521146675e-09,-2.5377353060274634e-09,3.768068556992348e-09,-1.571928020969782e-08
0,1,0,6144,8192,inf,equal,unrestricted,0.21748711299022983,3.259858586638913e-09,1.797265562952878e-08,14.999999798943634,5.527986359995356e-10,3.6170391268006823e-10,7.216224635298305e-09,-4.824937088116294e-09,3.3051884059904136e-09,-2.626992958244909e-09,-6.827222652744182e-11,5.016890687938532e-09,-1.0138913299940729e-08,-3.3670173743023424e-09,1.744796236342049e-08,5.4363934444364716e-08
0,2,0,6144,8192,inf,equal,unrestricted,0.29121860865479815,-1.787021984660179e-10,14.999999976019133,-5.3757149209693826e-11,-1.7708007122217567e-10,-1.5940517192752393e-10,-1.760795288845903e-10,7.030803947773488e-11,1.788835756525045e-10,-1.7519757564630695e-10,1.7076089432107987e-10,-1.7012730859925865e-10,-1.818159791014015e-12,-2.013856640846282e-11,-2.6507204012083324e-10,1.561084640594942e-10
0,3,0,6144,8192,inf,equal,unrestricted,0.23766183662282314,-3.01067169755711e-11,-1.9682765851747502e-11,5.6449403227682724e-11,-2.2940115854279094e-10,2.3198136659452753e-09,-3.2609777034632597e-11,4.873328752756912e-12,3.959948480356757e-12,5.166744367939825e-11,1.1227949571492402e-10,1.517210796177433e-11,1.6475741007960866e-10,-14.999999992125522,2.3805118003818355e-09,-2.318023578024535e-11
0,4,0,6144,8192,inf,equal,unrestricted,0.2194801079784059,-3.6491052493358494e-09,1.4829332088989932e-08,-8.228113923522409e-10,-6.980903335832341e-10,14.999999835259667,4.736318801689134e-09,-2.9188369336469152e-09,1.0885976076014247e-08,7.585353635730894e-09,4.342836723369384e-09,-1.5127091429077372e-10,-2.2572620241082025e-08,2.746159478812013e-08,1.5278728282296037e-08,-1.7781189783475908e-09
0,0,1,1634,8192,inf,equal,unrestricted,0.34790052333489535,-9.473760384020136e-11,2.08321314697709e-10,-2.7503871958782355e-10,-4.976977264969157e-10,-5.0536051482467144e-11,-5.665622000144678e-10,1.533585847653769e-10,-14.999999973452557,-6.072496211055689e-10,-2.941052481498405e-10,8.760952071058356e-10,-3.258600447865734e-10,2.512432556761117e-10,-3.431399314623529e-10,-1.8538281672582742e-10
0,1,1,1634,8192,inf,equal,unrestricted,0.7177801680523146,3.720075333131285e-11,-14.999999975103066,5.138317422876702e-11,-9.500173468795509e-11,1.1013168659024084e-10,-3.2552944797717914e-12,1.0378753149383348e-10,-1.0192420991859791e-10,1.7009158407368535e-11,1.0427274222477684e-10,-1.545738405834288e-10,8.233435556936161e-11,1.0677066434253446e-10,1.0765633113883054e-10,-1.0475225557767914e-10
0,2,1,1634,8192,inf,equal,unrestricted,0.5146114006478147,6.121036156579636e-10,1.9891284008424948e-11,-3.042107313170148e-09,4.654300748183117e-10,-2.410515858875288e-09,4.574410742349359e-10,-3.14180902875574e-10,5.310350659943225e-10,9.00612610854217e-10,-4.51288998980405e-09,3.061565441747628e-11,14.9999999589694,-3.7373465270399045e-10,-3.5850561679140933e-10,1.3776073377634256e-10
0,3,1,1634,8192,inf,equal,unrestricted,0.631272405370971,-4.813823984451094e-10,-14.999999961125395,-8.322622935469146e-10,5.1465587935292075e-11,4.5129946136212566e-10,-3.79044718635592e-10,3.273573788918354e-10,2.746369977345336e-10,1.1039711496480001e-09,3.886661525835594e-11,-9.762274645986363e-10,-4.962513392922842e-10,2.479400966553825e-10,-3.852552508397387e-10,3.1612763112654076e-09
0,4,1,1634,8192,inf,equal,unrestricted,0.3715740947234873,-14.99999989552654,1.5933614500440428e-11,-1.2077906589448406e-09,1.4771221376503676e-09,-3.4694462746853826e-08,8.27558377071548e-10,7.301397444043371e-10,9.937302631774069e-10,-2.657338119650228e-09,-1.065005147032626e-09,2.720158375502932e-09,3.0236814775618526e-10,2.04222164519064e-09,-3.292044500861645e-09,-6.602377199821249e-10
0,0,2,414,8192,inf,equal,unrestricted,1.009039766737272,-5.507953493935968e-10,-3.3100685585696343e-10,-6.546412040921652e-10,-1.4702725249635523e-10,5.406385804509192e-10,-14.999999957545063,-7.432210112329623e-10,5.924958223350619e-10,3.9961401552376335e-10,-9.474575026274747e-10,-6.719191286958283e-10,4.937307740044104e-11,1.51263188113006e-09,1.9394797345837097e-10,-5.615102439771854e-09
0,1,2,414,8192,inf,equal,unrestricted,1.1908397641050552,-5.551093002995784e-10,5.190847863662452e-11,-3.849173073093396e-10,-1.2969963602142315e-10,1.1065478520745006e-10,-3.3910252438139544e-10,-4.830092229483352e-10,-6.758813792322135e-10,-3.2639161473571926e-10,1.1503052321027523e-10,2.6286773305760133e-11,-14.999999969810606,6.363077942298494e-10,-3.6285016243193094e-11,1.4918389712410826e-10
0,2,2,414,8192,inf,equal,unrestricted,0.695153335123591,9.794798303627819e-09,-5.690356691451743e-10,3.493914868734494e-10,-4.8112001007933275e-09,-9.261769272413927e-09,3.668416792349173e-09,-1.4001080704561658e-08,2.745577179766514e-09,-1.3912891403447345e-09,7.949033119141688e-10,1.6003995896860343e-08,-7.283919853713361e-09,1.2961338719128818e-08,14.999999832244825,2.7786752240027766e-09
0,3,2,414,8192,inf,equal,unrestricted,1.3373014615018268,8.84241780347133e-11,2.0801636760974357e-10,-14.99999997162489,-1.5703844945048978e-10,2.000150613951874e-12,-3.6876549754229736e-11,-5.671260837650397e-10,3.993573825825691e-10,-2.0603183433817255e-10,2.7865423674876255e-10,-6.631594326581305e-10,-1.9597146137414346e-10,-2.400361958306705e-11,3.9664355557406847e-10,2.5491806019865764e-10
0,4,2,414,8192,inf,equal,unrestricted,0.6822151849460066,9.63682740276285e-10,1.785800048367375e-09,-4.301458471662386e-10,-6.103377150417931e-11,9.023343712962275e-11,-14.999999960559537,1.1070756244528323e-09,-2.629850699031009e-10,-3.257487284902088e-09,-2.185872406378958e-09,6.6237859160245e-11,-3.203222118094178e-10,5.360987290240789e-10,4.3768837430077985e-10,-7.350082659661644e-12
0,0,0,6144,8192,inf,equal,restricted,0.018875080684954113,-0.0912542098222906,-0.30013109533101023,-0.0501234485550259,0.14199878156122434,-0.08090794743673399,0.11344944665332579,0.15833893502927007,0.39167467389180805,-0.058097306575011595,0.263545099778721,0.04876440980898768,0.1356700402151949,-0.07860720696501561,0.1313374911115284,-0.19076392901809583
0,1,0,6144,8192,inf,equal,restricted,0.017014881582094053,0.22295234109454637,0.09189084665883157,0.3574005726366976,0.23003282616752477,0.08579083049727283,0.2843969235463525,-0.018326999993708737,0.11242752321857394,0.21548049036832603,0.03316655406900979,0.16879214610437732,-0.13053873877106975,-0.08778793057715668,0.2558976384911147,0.361579985082113
0,2,0,6144,8192,inf,equal,restricted,0.013826802227888152,-0.0011179954262046706,0.3092202586295274,-0.05667200393987982,0.04708936282440473,-0.04455903353056171,0.0025787201478267314,0.16538997630801935,0.18231475353703028,0.16048864313227856,0.14222945541183632,-0.045038152255981775,0.05941452787372059,0.23838244012498525,0.30322891238279026,0.11984857845328271
0,3,0,6144,8192,inf,equal,restricted,0.020073767266622463,0.10855498216390289,-0.1555923396275218,0.019353306884078946,0.01854360571463738,0.3990729441591465,0.11039369444109318,0.14968610194396015,0.044365457434875355,0.36020743817069967,0.14087769869227507,0.08254401033146123,0.2009873600129292,-0.36927894474975054,0.39214861098672626,0.025199162351509475
0,4,0,6144,8192,inf,equal,restricted,0.021643328751820096,0.03127895765169539,0.10189792064387988,-0.08410928295134272,0.1878770865272692,0.37192445524737455,0.3031753171079241,-0.0008700912190823386,0.21322032637533056,0.4427799562300254,0.15511574528324218,0.06351041924401048,-0.1481401113250258,0.2733218356358491,0.265416474541839,-0.04659267303162154
0,0,1,1634,8192,inf,equal,restricted,0.057210315309609065,-0.01294782089414931,0.35136753122958486,-0.16139553374662266,-0.11910434929607881,0.2663401281027321,-0.37770066054182605,0.2895955503396483,-0.7409948309268007,-0.3690379239411288,0.1247185947495794,1.1583086195158263,-0.20843796930971786,0.38313502491764373,-0.014543069587798989,-0.11898944536193683
0,1,1,1634,8192,inf,equal,restricted,0.1551634338104408,0.6331574876191542,-1.132439486466286,0.13228839951000412,0.42369795033350555,0.5079278643822466,0.1125002369688746,0.558572466480809,0.1631157289693423,0.8436634811345607,0.7912738435234282,1.2109430007318096,0.28807978177549715,0.5308963598465364,0.6538431826004302,-0.21488357676106437
0,2,1,1634,8192,inf,equal,restricted,0.11414731886323545,0.34566115971795575,0.0761313574214205,-0.6022422826327574,1.066144792967488,-0.40099855024159053,0.5552425672626828,-0.31389040077874153,0.7105786162139681,0.9217830498840697,-0.31513296628590987,0.2814473873183263,1.026547274201404,-0.22038585513867692,-0.11110738244926648,0.05765440339400132
0,3,1,1634,8192,inf,equal,restricted,0.11994016792753881,-0.0732738705110309,-0.9848763654591108,-0.2793866526296755,0.5318631946363659,0.6137533699741798,0.06295163809998301,0.435279497761593,0.5997131525824178,0.8917984043600345,0.3005448065372055,-0.15376141478045555,-0.10966401606594466,0.415421555292393,0.08764983167901506,1.1676242810443733
0,4,1,1634,8192,inf,equal,restricted,0.09392437566492376,-0.708324158334045,0.2891123323392474,-0.05974334500697622,0.8756424237667043,-0.5239363210751968,0.6607431414342145,0.3248573282396751,0.6590075990063425,-0.24191203763069313,0.030967009767714302,1.0223039164027097,0.2717795314583233,0.8441396187080069,-0.34229579541665683,-0.03231748444758839
0,0,2,414,8192,inf,equal,restricted,0.24506464480562135,-0.1261942654679089,-0.1402262885422637,-0.4020532063841852,0.19591347268657502,0.5357659955900924,-1.0634551625716435,-0.2586144259030522,0.6183798203599472,0.6496836739359997,-0.5212086024473874,-0.24700032369106864,0.28977588475980226,0.9933054953732213,0.4008937592343573,-0.9794181928402176
0,1,2,414,8192,inf,equal,restricted,0.2317590153635806,-0.4703634126382492,0.055052321928447265,-0.4193113273890692,0.15666445761424586,0.27848806863549536,-0.10734833890112928,-0.45330099600864016,-0.7788557348584387,-0.1320466557719282,0.28161393201616197,0.15374532840693042,-1.3490633312976512,0.9320436620173375,0.1731090524712371,0.30630063684966746
0,2,2,414,8192,inf,equal,restricted,0.24116331917100867,0.9480988566069487,-0.23385284965776507,-0.01699910601696099,-0.30895280490307686,-0.6108671613541029,0.6151851708160033,-0.6279889441533628,0.37021446323712065,0.15363534860779324,0.14063781411802737,1.001421567800519,-0.5704176558404446,0.8055384514744169,1.0454593248116162,0.32777678029617624
0,3,2,414,8192,inf,equal,restricted,0.3007244045478043,0.3498364129974149,0.11639825855548483,-1.4445640723032445,0.05406217472483524,0.13390726126543068,0.21478807565953784,-0.7663405291122002,0.6239776461990784,0.012787508172742813,0.5042830384257895,-0.9617032690303043,-0.21695604443551733,-0.056904415182759564,0.6183549812932162,0.3515155114634865
0,4,2,414,8192,inf,equal,restricted,0.15246101627122335,0.8103768295884296,0.5609669778361944,-0.28396412156744505,0.14473125974802636,0.13080150556397716,-1.2896598739007512,0.8503607608877285,-0.08518191624702867,-0.5646486498267584,-0.8054784494064621,0.1536322437235768,-0.1672081586267018,0.387933458220029,0.356937351455539,-0.059094689433301824
0,0,0,12288,16384,1.0,size,unrestricted,0.15938641121686553,-3.725395131129026e-09,-2.483179905107036e-11,4.993511556716897e-10,-9.862387043910221e-11,-5.240410066173162e-10,-2.17857742753415e-11,-1.4005257257217323e-11,14.999999985392773,-2.9000466422479072e-09,2.5022626557826046e-09,-2.8173422228931404e-11,-2.2133927426453553e-10,-5.968088426288569e-11,-5.098857643799915e-13,-3.066649025717959e-10
0,1,0,12288,16384,1.0,size,unrestricted,0.15772356729311526,-6.350699295623028e-11,-4.589642540975734e-15,14.99999999530267,3.14152200642113e-11,3.5689021248000576e-10,9.47164376498576e-10,-1.9458053054313206e-11,2.79503441510482e-11,-9.588572432823385e-10,2.9608898537775506e-11,2.686084277772626e-10,-6.498988393435887e-11,-4.3428582915304675e-11,7.702062611908012e-11,2.5255863928202227e-10
0,2,0,12288,16384,1.0,size,unrestricted,0.18168732797900652,-1.40171418845675e-10,14.999999991975713,1.61971913423047e-10,-1.45369123558756e-10,3.540200873119353e-11,1.041465686933586e-10,-1.4238237494881994e-10,1.0862262213087381e-10,-2.7360115818346903e-09,2.326104796634894e-10,-9.568173347852054e-11,1.295071514705263e-10,1.2494237471909212e-10,1.2000531501789789e-10,5.0168893110325376e-11
0,3,0,12288,16384,1.0,size,unrestricted,0.1609419144472593,9.127020227424865e-11,6.418996103628783e-11,-2.9658685197203665e-11,4.905104273569074e-11,6.823607845637748e-11,-6.965365567061141e-11,3.909752546979628e-10,-5.382645761470201e-11,-2.1799678993042368e-11,3.1737699610844585e-11,-1.8751532948371943e-10,7.359628121129932e-11,-6.910065441876231e-11,14.999999977351386,-6.370145088367067e-11
0,4,0,12288,16384,1.0,size,unrestricted,0.220180493157899,-3.093144896327478e-10,1.4370387625066283e-09,-5.104041800520145e-10,-1.707109709752392e-09,14.99999996251923,1.960726317361358e-10,-1.1237818721589268e-10,-4.4418595421742217e-10,-1.001031152579832e-09,2.964749156849781e-10,3.275922513222759e-10,-5.453675969366082e-10,6.769196299819661e-10,-2.1029663079818354e-11,1.4184283326410445e-10
0,0,1,3272,16384,1.0,size,unrestricted,0.17332766036754788,3.2714026484410743e-10,7.745953656815419e-10,5.807077980247446e-11,-1.451739800025707e-09,2.4586629319674477e-09,-7.939427573294957e-10,1.0095279978504377e-08,-14.999999927096537,-1.3067739707018493e-08,-7.602665004529082e-10,1.003149336257746e-09,-1.5098093702434583e-09,-2.068434827651375e-11,2.8235821451562186e-10,-1.8407850356880949e-09
0,1,1,3272,16384,1.0,size,unrestricted,0.44297237952610047,6.676226909170027e-10,-14.999999967463875,3.7356126936720154e-11,5.355725209236394e-10,9.99960330983701e-10,7.51690194844375e-10,6.277169994250349e-10,-2.7378571047906156e-10,3.718130169289443e-10,6.277182722473192e-10,6.292464091442657e-10,8.811377998092941e-10,-1.2746075546954117e-11,-1.1444285743104374e-10,-1.9314210370815744e-10
0,2,1,3272,16384,1.0,size,unrestricted,0.2943193267671956,-1.535202982698588e-09,-1.3190299538907488e-09,-1.1121509351816465e-10,3.5190129026843904e-09,-14.999999938106802,-7.730093665777387e-10,-6.874853416567408e-10,-2.5528090096419414e-10,2.2242741185388104e-12,-7.606441325966896e-09,3.678731300094238e-09,7.92451665327823e-09,-3.2088884498579027e-10,1.8193158488954566e-09,-2.3024486631372478e-09
0,3,1,3272,16384,1.0,size,unrestricted,0.38001195757189743,7.533089542767067e-11,3.3937828470354305e-10,-5.74154129819558e-11,9.203846371183874e-11,9.85879397630259e-11,2.2261357581462222e-10,9.92552916327835e-11,1.163275844641626e-11,5.1619731631964397e-11,3.8539476252896357e-11,-2.5556206105154202e-11,8.894327414706132e-11,-9.39260024836821e-11,-8.967642284653622e-11,14.999999976552674
0,4,1,3272,16384,1.0,size,unrestricted,0.3247482874339874,-2.1745995995162655e-08,2.0969688381886186e-09,3.861832574757229e-10,-1.1330505593715838e-09,-1.2965488358555691e-08,-7.28842202886049e-10,1.997432368595343e-09,-3.757891974144099e-10,-2.2487799741473465e-09,2.75838502259427e-09,14.9999998889947,-4.022569321995791e-09,-4.733104390356266e-10,-1.775381704622719e-08,9.338136004250757e-10
0,0,2,824,16384,1.0,size,unrestricted,0.43511136363779795,-2.500083581567083e-09,7.642777078050299e-10,6.814589885805105e-10,4.6125283386420326e-10,8.061083568816907e-10,-14.999999942924164,-2.2831896318066978e-09,4.474406892142074e-09,-7.091310521035562e-10,-2.988100189386356e-11,-8.208295749341393e-10,3.5660026160521575e-10,2.1692937665585325e-09,2.45863462123755e-09,-6.72073643841758e-09
0,1,2,824,16384,1.0,size,unrestricted,0.8120258787578019,-3.5757901831014047e-10,-3.6715761776945485e-10,2.242241227469945e-10,8.31717758687304e-11,-1.828604330265513e-11,2.382420131118307e-10,-2.56166102811099e-10,-3.138604905095929e-10,-2.10076260457545e-11,3.7117339121434625e-10,3.142157383218456e-10,-1.4221824225320671e-10,14.999999974063304,4.284481734610728e-11,1.707571149664374e-10
0,2,2,824,16384,1.0,size,unrestricted,0.3895325325836245,4.2734573724625785e-11,-1.6958234032484252e-10,2.039821844618334e-10,5.0366596653754936e-11,-3.367718507667785e-10,5.78430046837566e-12,9.019674732869444e-13,4.2062605145965186e-10,-1.0053395671750938e-10,1.3882176231426575e-11,5.385475941731466e-10,1.0243865233622034e-11,3.9212103452202257e-10,14.999999995669441,-7.486278806994963e-11
0,3,2,824,16384,1.0,size,unrestricted,0.7592005212920532,2.1581944561043287e-10,-1.2580052480595253e-10,-14.999999976018243,-2.338334147441807e-10,5.0411269883566865e-11,-9.527866341300704e-11,-3.463851402526745e-10,-7.835241808857464e-11,-2.3412687796245656e-10,3.6117763280962894e-10,-3.2889695305101746e-10,-1.7775524874041287e-10,8.297736351830915e-11,3.391557196070861e-10,3.593483225750349e-10
0,4,2,824,16384,1.0,size,unrestricted,0.45086890740894686,1.5647793973902192e-09,5.348874387503937e-09,-3.091570312895402e-09,4.433933301194457e-09,14.99999979980843,-1.1694247115840156e-08,1.8147322796188458e-08,-5.64887289381229e-09,-2.2879453574605206e-08,-3.1405794995379805e-09,-3.389153081435741e-10,2.035314925005366e-09,-5.84150861391159e-12,2.3544863216709207e-08,-5.098362635566133e-09
0,0,0,12288,16384,1.0,size,restricted,0.10282087320531624,-1.697783777840503,0.17501836050717784,1.71266835559621,-0.07195078816875222,-0.93737585975729,0.500217918159244,0.2806540915297417,2.6331843359191107,-1.4223462076324425,2.3484475029570357,0.3007505603757315,-0.47463698743839006,0.052409711897665495,0.44706942302039543,-0.8192630904705988
0,1,0,12288,16384,1.0,size,restricted,0.11185267754843876,-1.2572980285629225e-12,9.750072563783858e-13,3.1073004132568416,0.37998737641809055,2.124881931466978,2.8369231962215755,-2.956033923887485e-14,0.2339664064177715,-1.6078407978782019,0.31365995421339143,1.785843502795885,-6.441265840815745e-13,-2.4407806698376724e-13,0.8375079762597178,1.7720884450759842
0,2,0,12288,16384,1.0,size,restricted,0.09823770992646712,-0.16159605477634462,3.5756756632397644,1.1544562531211995,-0.11185557686972106,0.42029373459883324,1.0566131013363242,-0.20674013693506804,0.916442145128664,-2.3934836809280284,1.5121940717501952,1.1718957624716368e-12,1.0825899774932837,0.9880900320076459,0.9742951843779605,0.44567438731567166
0,3,0,12288,16384,1.0,size,restricted,0.07942139613220663,-1.0512440420228135,0.9985516865981701,0.07714442480106783,-0.8233556765623534,1.4719459075640942,-0.2571957384771516,-1.409979093262111,-0.5315130762510314,0.5038511182516927,0.6066744078066347,2.1814264726395507,1.338827662528766,-0.11974447818503339,3.54610487325347,-0.08244133868949938
0,4,0,12288,16384,1.0,size,restricted,0.11146623365319847,-0.016197271099111166,2.082444577365136,-0.46951912358256703,-1.7185034432976285,3.667456903415389,1.017813747453516,0.008047660122218978,-0.2606394087138396,-0.7884116484990147,0.9584259863636172,1.1265154372613668,-0.37277640889386066,1.5344135042500482,0.3295652089364999,0.6492696707188049
0,0,1,3272,16384,1.0,size,restricted,0.07133007176563308,0.539278298726658,0.7355596051859896,0.27940500816188313,-0.47549012269938007,1.3996598924471368,-0.022303851859584518,1.5511897300910977,-1.117869797695091,-0.8884378871866747,-0.14499427828734132,0.9429286743776847,-0.4933475784685756,0.3468977382677026,0.5160607843533386,-0.615099730850766
0,1,1,3272,16384,1.0,size,restricted,0.20267824932874257,1.1341660434026062,-1.3664378036766154,0.4105485366641538,1.103064102935826,1.4937109453844517,1.6653751756748651,1.0544042371284226,-0.01593016600267261,1.0421138073006577,1.1338179830551156,1.1624241021727983,1.344712651891797,0.40453775030971956,0.20526968425485578,0.07987356307693849
0,2,1,3272,16384,1.0,size,restricted,0.11419109305175107,-0.39599633027616127,-0.2986467474953849,0.21986300816923562,1.295387587775545,-1.190709427738233,0.003637835621837468,-0.1262032801700621,0.207605435038322,0.5267700248830318,-0.9894542716999792,1.3247314937367738,1.5907889950654284,0.15767160895568708,1.0773294671374862,-0.5220701687498591
0,3,1,3272,16384,1.0,size,restricted,0.12719664553336438,0.7319735026524421,-0.8642727128011819,0.1133231558732617,0.8200675791477477,1.0799311718543418,-0.6546571293239749,0.9137485009547884,0.415834351229978,1.2364762343758886,0.4878207392299051,-0.4999064970719548,0.8258198694568266,-0.3390523608958507,0.012777413739284097,2.3029567629864927
0,4,1,3272,16384,1.0,size,restricted,0.11252386509550097,-1.1133335565064417,0.8367570674833417,0.418640669043443,0.02841982419101103,-0.7568919036086947,0.25279709247697657,0.7898962729333451,0.20392662811503,-0.09967742132041854,0.9424634529346254,2.0021260583119087,-0.3792580982226377,0.1967049350299653,-0.8826096995305138,0.5005586675182153
0,0,2,824,16384,1.0,size,restricted,0.1129290861770701,-0.34586699094180207,0.5399508361141254,0.49188778288719304,0.5155669639319123,0.6117063520565384,-0.570379295147537,-0.35275176182830337,1.0242950821003016,0.1195855083099539,0.2398213232201316,0.040905457953304636,0.4802041715891419,0.8617999787379667,0.9019811886008696,-0.5219090375918668
0,1,2,824,16384,1.0,size,restricted,0.18380055431623943,-0.2371772456729812,-0.3019855027328613,0.5261129431711713,0.43270414614604785,0.3367693829787402,0.7133555908792804,-0.09510206253984091,-0.14969861021042571,0.35789122028228576,0.8530740086194349,0.736510592263165,-0.6565314538303402,1.4650029349716085,0.34968764648781714,0.43011089967170046
0,2,2,824,16384,1.0,size,restricted,0.140639590041097,0.4878213023411515,-0.2742077143738097,0.8392655625123122,0.5948198182607303,-0.33206331674104483,0.41614769461045553,0.2667945732969409,1.0159636014086026,0.007099902558905663,0.3654550112937894,1.0684055453603492,0.41069360370789965,1.1189040738799592,1.1512034184096656,-0.09550497076863412
0,3,2,824,16384,1.0,size,restricted,0.16758756807401043,0.5332547341710233,0.08101360610376185,-0.8550836980903882,0.03135652536812257,0.4109965960126428,0.25594688114894193,-0.48005284768829687,0.1892197822110102,0.0739083396830054,0.7295163435667515,-0.4872206696829052,0.08743298237183036,0.3538587977702785,1.0713729843202362,0.9380216707073314
0,4,2,824,16384,1.0,size,restricted,0.14112086112389777,0.47943650319650555,0.7187011034110627,-0.09159439794402441,0.7167586434955223,1.1702944626704457,-0.2768725336774971,0.9457233469956795,-0.19517531020460127,-0.356036767783493,-0.07043463270976076,0.28578234561576327,0.5495955184130445,0.2962926877982288,1.0845515441254439,-0.15244983456687347
0,0,0,12288,16384,inf,equal,unrestricted,0.15938641121686553,-3.725395131129026e-09,-2.483179905107036e-11,4.993511556716897e-10,-9.862387043910221e-11,-5.240410066173162e-10,-2.17857742753415e-11,-1.4005257257217323e-11,14.999999985392773,-2.9000466422479072e-09,2.5022626557826046e-09,-2.8173422228931404e-11,-2.2133927426453553e-10,-5.968088426288569e-11,-5.098857643799915e-13,-3.066649025717959e-10
0,1,0,12288,16384,inf,equal,unrestricted,0.15772356729311526,-6.350699295623028e-11,-4.589642540975734e-15,14.99999999530267,3.14152200642113e-11,3.5689021248000576e-10,9.47164376498576e-10,-1.9458053054313206e-11,2.79503441510482e-11,-9.588572432823385e-10,2.9608898537775506e-11,2.686084277772626e-10,-6.498988393435887e-11,-4.3428582915304675e-11,7.702062611908012e-11,2.5255863928202227e-10
0,2,0,12288,16384,inf,equal,unrestricted,0.18168732797900652,-1.40171418845675e-10,14.999999991975713,1.61971913423047e-10,-1.45369123558756e-10,3.540200873119353e-11,1.041465686933586e-10,-1.4238237494881994e-10,1.0862262213087381e-10,-2.7360115818346903e-09,2.326104796634894e-10,-9.568173347852054e-11,1.295071514705263e-10,1.2494237471909212e-10,1.2000531501789789e-10,5.0168893110325376e-11
0,3,0,12288,16384,inf,equal,unrestricted,0.1609419144472593,9.127020227424865e-11,6.418996103628783e-11,-2.9658685197203665e-11,4.905104273569074e-11,6.823607845637748e-11,-6.965365567061141e-11,3.909752546979628e-10,-5.382645761470201e-11,-2.1799678993042368e-11,3.1737699610844585e-11,-1.8751532948371943e-10,7.359628121129932e-11,-6.910065441876231e-11,14.999999977351386,-6.370145088367067e-11
0,4,0,12288,16384,inf,equal,unrestricted,0.220180493157899,-3.093144896327478e-10,1.4370387625066283e-09,-5.104041800520145e-10,-1.707109709752392e-09,14.99999996251923,1.960726317361358e-10,-1.1237818721589268e-10,-4.4418595421742217e-10,-1.001031152579832e-09,2.964749156849781e-10,3.275922513222759e-10,-5.453675969366082e-10,6.769196299819661e-10,-2.1029663079818354e-11,1.4184283326410445e-10
0,0,1,3272,16384,inf,equal,unrestricted,0.17332766036754788,3.2714026484410743e-10,7.745953656815419e-10,5.807077980247446e-11,-1.451739800025707e-09,2.4586629319674477e-09,-7.939427573294957e-10,1.0095279978504377e-08,-14.999999927096537,-1.3067739707018493e-08,-7.602665004529082e-10,1.003149336257746e-09,-1.5098093702434583e-09,-2.068434827651375e-11,2.8235821451562186e-10,-1.8407850356880949e-09
0,1,1,3272,16384,inf,equal,unrestricted,0.44297237952610047,6.676226909170027e-10,-14.999999967463875,3.7356126936720154e-11,5.355725209236394e-10,9.99960330983701e-10,7.51690194844375e-10,6.277169994250349e-10,-2.7378571047906156e-10,3.718130169289443e-10,6.277182722473192e-10,6.292464091442657e-10,8.811377998092941e-10,-1.2746075546954117e-11,-1.1444285743104374e-10,-1.9314210370815744e-10
0,2,1,3272,16384,inf,equal,unrestricted,0.2943193267671956,-1.535202982698588e-09,-1.3190299538907488e-09,-1.1121509351816465e-10,3.5190129026843904e-09,-14.999999938106802,-7.730093665777387e-10,-6.874853416567408e-10,-2.5528090096419414e-10,2.2242741185388104e-12,-7.606441325966896e-09,3.678731300094238e-09,7.92451665327823e-09,-3.2088884498579027e-10,1.8193158488954566e-09,-2.3024486631372478e-09
0,3,1,3272,16384,inf,equal,unrestricted,0.38001195757189743,7.533089542767067e-11,3.3937828470354305e-10,-5.74154129819558e-11,9.203846371183874e-11,9.85879397630259e-11,2.2261357581462222e-10,9.92552916327835e-11,1.163275844641626e-11,5.1619731631964397e-11,3.8539476252896357e-11,-2.5556206105154202e-11,8.894327414706132e-11,-9.39260024836821e-11,-8.967642284653622e-11,14.999999976552674
0,4,1,3272,16384,inf,equal,unrestricted,0.3247482874339874,-2.1745995995162655e-08,2.0969688381886186e-09,3.861832574757229e-10,-1.1330505593715838e-09,-1.2965488358555691e-08,-7.28842202886049e-10,1.997432368595343e-09,-3.757891974144099e-10,-2.2487799741473465e-09,2.75838502259427e-09,14.9999998889947,-4.022569321995791e-09,-4.733104390356266e-10,-1.775381704622719e-08,9.338136004250757e-10
0,0,2,824,16384,inf,equal,unrestricted,0.43511136363779795,-2.500083581567083e-09,7.642777078050299e-10,6.814589885805105e-10,4.6125283386420326e-10,8.061083568816907e-10,-14.999999942924164,-2.2831896318066978e-09,4.474406892142074e-09,-7.091310521035562e-10,-2.988100189386356e-11,-8.208295749341393e-10,3.5660026160521575e-10,2.1692937665585325e-09,2.45863462123755e-09,-6.72073643841758e-09
0,1,2,824,16384,inf,equal,unrestricted,0.8120258787578019,-3.5757901831014047e-10,-3.6715761776945485e-10,2.242241227469945e-10,8.31717758687304e-11,-1.828604330265513e-11,2.382420131118307e-10,-2.56166102811099e-10,-3.138604905095929e-10,-2.10076260457545e-11,3.7117339121434625e-10,3.142157383218456e-10,-1.4221824225320671e-10,14.999999974063304,4.284481734610728e-11,1.707571149664374e-10
0,2,2,824,16384,inf,equal,unrestricted,0.3895325325836245,4.2734573724625785e-11,-1.6958234032484252e-10,2.039821844618334e-10,5.0366596653754936e-11,-3.367718507667785e-10,5.78430046837566e-12,9.019674732869444e-13,4.2062605145965186e-10,-1.0053395671750938e-10,1.3882176231426575e-11,5.385475941731466e-10,1.0243865233622034e-11,3.9212103452202257e-10,14.999999995669441,-7.486278806994963e-11
0,3,2,824,16384,inf,equal,unrestricted,0.7592005212920532,2.1581944561043287e-10,-1.2580052480595253e-10,-14.999999976018243,-2.338334147441807e-10,5.0411269883566865e-11,-9.527866341300704e-11,-3.463851402526745e-10,-7.835241808857464e-11,-2.3412687796245656e-10,3.6117763280962894e-10,-3.2889695305101746e-10,-1.7775524874041287e-10,8.297736351830915e-11,3.391557196070861e-10,3.593483225750349e-10
0,4,2,824,16384,inf,equal,unrestricted,0.45086890740894686,1.5647793973902192e-09,5.348874387503937e-09,-3.091570312895402e-09,4.433933301194457e-09,14.99999979980843,-1.1694247115840156e-08,1.8147322796188458e-08,-5.64887289381229e-09,-2.2879453574605206e-08,-3.1405794995379805e-09,-3.389153081435741e-10,2.035314925005366e-09,-5.84150861391159e-12,2.3544863216709207e-08,-5.098362635566133e-09
0,0,0,12288,16384,inf,equal,restricted,0.00466425657156807,-0.07910512456614906,-0.14621424892806953,0.12485415939904171,0.12611970034044506,0.0730274183059647,0.1574651363043827,0.06465882474575248,0.2611154747285986,0.07102081587585819,0.18170247970421297,0.01942548879524004,0.04161157692009988,0.04642586909690847,0.06079661073375351,-0.08045233528249737
0,1,0,12288,16384,inf,equal,restricted,0.010212507375910758,0.04822929434357815,-0.11832430617682561,0.24355064034852064,0.21552144965532122,0.3722351312786833,0.36569950727946854,0.032932487813174,0.07617724671202925,0.06368674888834952,0.023714594342204076,0.1691515527230253,0.07928252104441587,0.04490969172143389,0.1296657218976177,0.17230714187496549
0,2,0,12288,16384,inf,equal,restricted,0.005260265121327694,0.03839974606868802,0.17064770959796258,0.10161068408260951,0.11166217240022534,0.2529723444793344,0.22779600060083355,-0.028753909788193067,0.1154106531033835,0.01440787832651996,0.10663909391447618,-0.01481489714162557,0.21363444792761122,0.16366351410399635,0.1219638495907599,0.06604913107000004
0,3,0,12288,16384,inf,equal,restricted,0.0064852821334807,-0.023698796106595532,-0.060097639116686474,-0.006827472502847039,0.06372060188712851,0.30329416320136177,0.07891372244495963,-0.08700798285983247,-0.045298587888361025,0.2675192539852793,0.012043491649662402,0.20139332538721405,0.22117113486478185,0.03764323135883882,0.3670182780910104,-0.014818094790642049
0,4,0,12288,16384,inf,equal,restricted,0.009016715280181744,0.07060053160593145,0.04240288744527384,-0.0781962185351201,-0.01491334610021719,0.523886554386273,0.2102184519405522,0.04997190008158988,-0.016787383637360383,0.1323001964238404,0.04820639199634987,0.10958895471796204,0.05927142575624105,0.19322610627928136,0.0534148116240327,0.055914130839637984
0,0,1,3272,16384,inf,equal,restricted,0.03385151870014234,0.2145056548400674,0.37096827422925605,-0.03735972346507025,0.030079127254967343,0.7341178342091951,-0.056703534726828646,0.7582782403911114,-0.4606187653450967,-0.4554978478713268,0.14791222438647988,0.8107101679669975,-0.26903831412432055,0.0962474219114792,0.24768361602251612,-0.2872140827723734
0,1,1,3272,16384,inf,equal,restricted,0.11363223816905693,0.638608501391994,-0.6042163252804187,0.020388107524091682,0.9871076962598022,0.5782615953669782,0.8456912768096667,0.5903776058145053,0.08489204162301496,0.6436787987988298,0.8805318861278624,0.927974004344326,0.7675728236051131,0.3055288811859797,-0.010738026175740762,0.07180539078683977
0,2,1,3272,16384,inf,equal,restricted,0.060398878513869464,-0.11346822474465196,-0.007278477252292215,0.24388337542504523,0.8382533429004301,-0.5690497733430597,0.15779467776615042,0.03150061092962293,0.2567578765574371,0.4022496094948345,-0.40423991301776535,0.8798034101218876,1.0169677154775651,0.20716006467284162,0.7448998137883258,-0.172270776569135
0,3,1,3272,16384,inf,equal,restricted,0.0663839919662208,0.2959911028846151,-0.3767782368702124,-0.10353822042687384,0.7455525953417012,0.4651671106832194,-0.31157223497202263,0.513238179741178,0.33895101453191473,0.7226848801642182,0.5712599573859178,-0.059130311097211306,0.4249455813763448,-0.1812638927331744,-0.11323295116025776,1.2131577756985732
0,4,1,3272,16384,inf,equal,restricted,0.06069789849933553,-0.5152941726217569,0.6429356368221115,0.37776135714572523,0.10745840609327174,-0.30437583120089756,0.3175722955738165,0.5507936618266672,0.24871230855928841,0.054928973573595156,0.6711488567748564,1.281405221186834,-0.07678749665732329,0.24559322647360723,-0.34759055301454095,0.4147696238331798
0,0,2,824,16384,inf,equal,restricted,0.10529474574419133,-0.41758940737817585,0.18692308071505953,0.2542360118211263,0.44609929225549383,0.5465780117929326,-0.6800375528551564,-0.4886477411694721,0.7354175570869861,0.06911283322392477,-0.023451985506373247,-0.19138420743117995,0.364916789849501,0.6617968204500647,0.6406894380088289,-0.681128837525139
0,1,2,824,16384,inf,equal,restricted,0.1703183335016669,-0.3479271274135128,-0.6674468782027024,0.25961205640757745,0.3450926021264735,0.21545439639085331,0.5436171761812587,-0.22955000261289357,-0.39702499265552743,0.28456600726210934,0.5776498195033352,0.4032724145361081,-0.7330215016430051,1.2254695826619337,0.1395454323384005,0.1977138972903214
0,2,2,824,16384,inf,equal,restricted,0.11621843449312379,0.346949308332857,-0.6695956457374944,0.5316946789423005,0.437137884650578,-0.41133715581042885,0.18758955699404323,0.10203348820057953,0.7049924305768103,-0.06332917339284463,0.0344936655699749,0.7734963065829332,0.21550381905525332,0.8711325164063198,0.8607279621883334,-0.32678287677229056
0,3,2,824,16384,inf,equal,restricted,0.16805656947466344,0.4196878832912905,-0.2816486668399418,-0.9614509928415625,-0.0013178952289596678,0.33855148915649147,0.13490007152548855,-0.5718224868298261,0.007377570200984067,0.03236330923063016,0.5055644854977279,-0.7237797858044487,-0.07551908013962665,0.17619124424320312,0.8421061977411042,0.7173687941593522
0,4,2,824,16384,inf,equal,restricted,0.13118071129219933,0.34704743304244867,0.30994150179882335,-0.32159881222163367,0.613349814548719,1.0742822746575516,-0.4339279825967701,0.7627481147974823,-0.3627061306576992,-0.35337603071702384,-0.32772384724201986,0.057876645188552206,0.40074760470609155,0.11633331195718317,0.7952967228470351,-0.37713338552512066


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/2/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,5.84811540378552,0.30974351573748654,0.9575144068716464,2.6143141861552732,2.614314187325298
0,1,12,64,1.0,size,10.579667633391571,0.6194870314749731,0.7252067700685313,4.670346785220812,4.670346796434055
0,2,4,64,1.0,size,22.629275086791395,1.0729830131446736,0.6270220099085005,10.241654530251024,10.139212193770259
0,0,48,64,inf,equal,5.84811540378552,0.30974351573748654,1.0637423111393312,2.6143141861552732,1.9734585808004994
0,1,12,64,inf,equal,10.579667633391571,0.6194870314749731,1.3151027401762412,4.670346785220812,3.8607117235876345
0,2,4,64,inf,equal,22.629275086791395,1.0729830131446736,2.1466571260587206,10.241654530251024,8.74966824104114
0,0,96,128,1.0,size,4.1406937418925125,0.21902174040653885,0.9412761666981699,1.8513251305397176,1.8513251322583204
0,1,24,128,1.0,size,7.8369950061710965,0.4380434808130777,0.7770098613932659,3.4804540222724705,3.4661576521364936
0,2,8,128,1.0,size,13.60137784834906,0.7587135646925732,0.7075827516749333,6.041975359481957,5.39874110798182
0,0,96,128,inf,equal,4.1406937418925125,0.21902174040653885,0.9849002818647898,1.8513251305397176,1.1822812658304769
0,1,24,128,inf,equal,7.8369950061710965,0.4380434808130777,1.1414145157234725,3.4804540222724705,2.1513689845375823
0,2,8,128,inf,equal,13.60137784834906,0.7587135646925732,1.5438904834611673,6.041975359481957,4.270520926491942
0,0,192,256,1.0,size,3.0212316769006287,0.15487175786874327,0.8761194416767599,1.355744080581571,1.3557444011393074
0,1,49,256,1.0,size,6.300878628122791,0.3065665751841925,0.7611693219363438,2.843872738877203,2.7723388020424036
0,2,15,256,1.0,size,11.101794705892276,0.5540860454230366,0.7087437633216571,4.996811307523101,3.929438743754156
0,0,192,256,inf,equal,3.0212316769006287,0.15487175786874327,0.9384911391855406,1.355744080581571,0.6923831217537751
0,1,49,256,inf,equal,6.300878628122791,0.3065665751841925,1.0160737703682752,2.843872738877203,1.3067112120169442
0,2,15,256,inf,equal,11.101794705892276,0.5540860454230366,1.3190359636314652,4.996811307523101,2.8238994696205717
0,0,384,512,1.0,size,2.1288518027542715,0.10951087020326943,0.8209853918703601,0.9549150311738664,0.9549150345466006
0,1,100,512,1.0,size,3.506892385353456,0.21459660262893474,0.7405458844673836,1.5388495900477932,1.3303912550567794
0,2,28,512,1.0,size,9.323151448742694,0.4055494591110793,0.7010760586557303,4.256026265260267,2.749589981994131
0,0,384,512,inf,equal,2.1288518027542715,0.10951087020326943,0.8635471098929864,0.9549150311738664,0.3378659077788474
0,1,100,512,inf,equal,3.506892385353456,0.21459660262893474,1.0576065009165019,1.5388495900477932,0.7174476839920032
0,2,28,512,inf,equal,9.323151448742694,0.4055494591110793,1.1064662997488208,4.256026265260267,1.643246559492892
0,0,768,1024,1.0,size,1.3879835919380592,0.07743587893437164,0.7742211359419616,0.616555917034658,0.5697114998511819
0,1,202,1024,1.0,size,2.670776790058898,0.15098964271718057,0.7176374500186669,1.1843987523122683,0.938177075321199
0,2,54,1024,1.0,size,5.532776087779878,0.29202898720871845,0.6888672497850737,2.4743590566812204,1.4402699444729385
0,0,768,1024,inf,equal,1.3879835919380592,0.07743587893437164,0.8004290125877612,0.616555917034658,0.159052986694937
0,1,202,1024,inf,equal,2.670776790058898,0.15098964271718057,0.9384564198210046,1.1843987523122683,0.43567650068125835
0,2,54,1024,inf,equal,5.532776087779878,0.29202898720871845,1.0287762698458507,2.4743590566812204,1.0428462232938913
0,0,1536,2048,1.0,size,0.9470571149472256,0.05475543510163471,0.737801285591635,0.41877312237197806,0.3553704077486255
0,1,406,2048,1.0,size,2.0680634806337643,0.10650250564813146,0.6978947123270163,0.9275292346687506,0.6822917285608725
0,2,106,2048,1.0,size,4.289156797542242,0.208434646243384,0.6772443756167207,1.936143752527737,0.8191141308262487
0,0,1536,2048,inf,equal,0.9470571149472256,0.05475543510163471,0.7482632190000726,0.41877312237197806,0.0709519380632199
0,1,406,2048,inf,equal,2.0680634806337643,0.10650250564813146,0.8546752272421256,0.9275292346687506,0.27656013208477714
0,2,106,2048,inf,equal,4.289156797542242,0.208434646243384,1.0045200021176979,1.936143752527737,0.6660105142469456
0,0,3072,4096,1.0,size,0.8172184253473822,0.03871793946718582,0.7130840051110137,0.3698912732065053,0.3031463272494894
0,1,815,4096,1.0,size,1.5692121980764218,0.0751699113051862,0.6849209033876407,0.7094361877330246,0.4225235468390135
0,2,209,4096,1.0,size,2.813331691461067,0.14843957393495466,0.6701554703987143,1.2582262717955788,0.4345863911079541
0,0,3072,4096,inf,equal,0.8172184253473822,0.03871793946718582,0.7148190751792333,0.3698912732065053,0.04135045829834521
0,1,815,4096,inf,equal,1.5692121980764218,0.0751699113051862,0.8216592444599421,0.7094361877330246,0.1880518369369215
0,2,209,4096,inf,equal,2.813331691461067,0.14843957393495466,0.9324107367940657,1.2582262717955788,0.40324669180296385
0,0,6144,8192,1.0,size,0.5497042435856758,0.027377717550817356,0.7021691141454144,0.24747440424202055,0.1812635932911383
0,1,1634,8192,1.0,size,1.1394315472927365,0.053088055220471726,0.6822807317230583,0.5166277184258965,0.23943044827559
0,2,414,8192,1.0,size,2.1767567574708693,0.10546847625268425,0.6717626816591814,0.9829099024827503,0.26912614398252865
0,0,6144,8192,inf,equal,0.5497042435856758,0.027377717550817356,0.7032124544401689,0.24747440424202055,0.018286772102675774
0,1,1634,8192,inf,equal,1.1394315472927365,0.053088055220471726,0.7903784401217747,0.5166277184258965,0.10807712231514957
0,2,414,8192,inf,equal,2.1767567574708693,0.10546847625268425,0.8711743335377735,0.9829099024827503,0.23423448003184766
0,0,12288,16384,1.0,size,0.3906858251048441,0.01935896973359291,0.6897506221800459,0.17598394281882915,0.10075977809312545
0,1,3272,16384,1.0,size,0.7211837872205693,0.037515971276938925,0.675696574076012,0.32307592233334576,0.1255839849549984
0,2,824,16384,1.0,size,1.288212219278488,0.07475826890319909,0.6682317981431619,0.5693478407360448,0.14921553194646295
0,0,12288,16384,inf,equal,0.3906858251048441,0.01935896973359291,0.6918150781265365,0.17598394281882915,0.007127805296493794
0,1,3272,16384,inf,equal,0.7211837872205693,0.037515971276938925,0.7578951512298657,0.32307592233334576,0.06699290516972502
0,2,824,16384,inf,equal,1.288212219278488,0.07475826890319909,0.8130618739068756,0.5693478407360448,0.13821375890116896


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/3/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0.1, "low": -1, "high": 1}

==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/3/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,,,64,1.0,size,unrestricted,,0.5958837878227977,1.1370078756226913,0.2018492464299352,-0.16717196520672978,-0.738893086781014,0.874404830923952,0.11346162357634015,0.06792203596991181,-0.35076672233805173,-0.0023261699000580883,-0.5106648544049371,0.0008445252154106571,-0.24223977684203124,-0.44118242118726264,0.15685857845446866,-0.1926230876643315
0,0,48,64,1.0,size,unrestricted,,0.5382713247456087,1.141302080998077,0.3984095751700579,-0.48497495010951014,-1.1886747576934402,1.4105523535641715,0.9181676624930157,0.6649589705645633,-0.7878001583589676,-0.5727155960906383,-0.06353554664297731,0.14364419206822543,-1.1954323468461359,-0.16296825945964902,0.9479974866427655,-0.4205004226930804
0,1,12,64,1.0,size,unrestricted,,0.10997976109186462,3.063535923829416e-09,2.4883859985958755e-10,-1.149184233984875e-09,-2.7702241550359337,-0.8659658465222929,-0.5226733652400289,-3.278399198326625e-09,1.2371724631984546,-1.1002387258749755,-5.258302338014129,-1.8100274357880292e-08,0.5208080329143236,-3.4686913391354797e-09,-2.4944530840576795,0.23016191276593986
0,2,4,64,1.0,size,unrestricted,,0.00022982872386980577,-4.813388267470091e-06,1.6416367662337478e-05,-2.1999490178652385e-05,-1.453683060975822e-05,-3.4727225419037204e-06,1.6628126836511692e-05,-4.999690354853835e-06,-1.8929384697378608e-06,-2.588329086577457e-06,5.626014712945465e-06,4.314556215850038e-06,3.634101949179192e-05,-12.365748259661018,0.00016853538656695503,-2.633702804685762
0,,,64,1.0,size,restricted,0,0.5958837878227978,1.1370078754343704,0.20184924637677396,-0.16717196531740958,-0.7388930867952088,0.8744048307983948,0.11346162366834557,0.06792203593470712,-0.35076672237125506,-0.002326169899220047,-0.5106648541944099,0.0008445251946532998,-0.24223977683087075,-0.44118242118876594,0.1568585785115863,-0.19262308748879642
0,,,64,1.0,size,restricted,1,0.5958837878227977,1.1370078751380241,0.20184924651572428,-0.16717196542265497,-0.7388930866877507,0.8744048304755497,0.1134616233937601,0.06792203602064008,-0.35076672245429186,-0.0023261698864531304,-0.5106648539671449,0.0008445252814031154,-0.24223977711070988,-0.44118242104673316,0.1568585785594548,-0.19262308746560508
0,,,64,1.0,size,restricted,2,0.5958837878227977,1.1370078761857187,0.2018492463764686,-0.16717196561036274,-0.7388930874356222,0.8744048314239128,0.1134616237795773,0.06792203607714042,-0.3507667226241665,-0.002326169968846725,-0.5106648546678377,0.0008445251446851539,-0.24223977704171568,-0.44118242160853127,0.1568585786007216,-0.1926230875853324
0,,,64,inf,equal,unrestricted,,0.5998948441770908,1.1042344049897628,0.1839259283155018,-0.18185474924828166,-0.7182831508990154,0.8254799593099567,-0.04834457710861996,-0.04542100396665908,-0.2368335444694341,0.08047956457919361,-0.681098448486488,-0.051139917712366645,0.008369263271684716,-0.5069764762846344,-0.03376722616608063,-0.1538615683989157
0,0,48,64,inf,equal,unrestricted,,0.5382713247456087,1.141302080998077,0.3984095751700579,-0.48497495010951014,-1.1886747576934402,1.4105523535641715,0.9181676624930157,0.6649589705645633,-0.7878001583589676,-0.5727155960906383,-0.06353554664297731,0.14364419206822543,-1.1954323468461359,-0.16296825945964902,0.9479974866427655,-0.4205004226930804
0,1,12,64,inf,equal,unrestricted,,0.10997976109186462,3.063535923829416e-09,2.4883859985958755e-10,-1.149184233984875e-09,-2.7702241550359337,-0.8659658465222929,-0.5226733652400289,-3.278399198326625e-09,1.2371724631984546,-1.1002387258749755,-5.258302338014129,-1.8100274357880292e-08,0.5208080329143236,-3.4686913391354797e-09,-2.4944530840576795,0.23016191276593986
0,2,4,64,inf,equal,unrestricted,,0.00022982872386980577,-4.813388267470091e-06,1.6416367662337478e-05,-2.1999490178652385e-05,-1.453683060975822e-05,-3.4727225419037204e-06,1.6628126836511692e-05,-4.999690354853835e-06,-1.8929384697378608e-06,-2.588329086577457e-06,5.626014712945465e-06,4.314556215850038e-06,3.634101949179192e-05,-12.365748259661018,0.00016853538656695503,-2.633702804685762
0,,,64,inf,equal,restricted,0,0.5998948441231039,1.1042344065318626,0.18392592883796025,-0.18185474929931938,-0.718283151915472,0.8254799613144476,-0.04834457625266024,-0.04542100418202291,-0.23683354511408733,0.08047956458783702,-0.6810984504083994,-0.051139918232968276,0.0083692631240367,-0.5069764774398269,-0.033767226036203635,-0.15386156806750764
0,,,64,inf,equal,restricted,1,0.5998948441321349,1.1042344047726407,0.18392592871516997,-0.1818547494750725,-0.7182831511310043,0.8254799593319797,-0.048344576468820635,-0.045421003770225545,-0.23683354478231516,0.08047956439315936,-0.6810984490811047,-0.05113991821145157,0.00836926290732519,-0.5069764767055714,-0.03376722603561323,-0.15386156782105398
0,,,64,inf,equal,restricted,2,0.5998948441413141,1.1042344049075719,0.18392592855774456,-0.18185474952774433,-0.7182831510398812,0.8254799594390024,-0.04834457649421282,-0.045421003968619665,-0.23683354488689845,0.08047956424150815,-0.6810984492914265,-0.05113991811110726,0.008369262884501598,-0.5069764766027657,-0.033767225931184655,-0.1538615680068833
0,,,128,1.0,size,unrestricted,,0.6308294078793957,0.7894351010072271,0.3488300560279145,0.46318137394644837,0.03798927127999557,0.3234459706143191,0.28396311668739654,-0.31138707618967243,0.17149934432973937,0.3650696689303222,-0.14405652251329965,0.0836013677929696,-0.26244196328201147,-0.30351829700917166,-0.024055469533099134,-0.1911070027949931
0,0,96,128,1.0,size,unrestricted,,0.6040249603449013,0.9901084552070972,0.24692590851341314,0.8021909768095354,0.2145291769430713,0.4188295670062164,0.3974822968804274,-0.2231518960581075,-0.06482260267508137,0.2849112164892757,-0.08712161198498432,0.3686983726251485,-0.5769762503331836,-0.12545654768079742,0.1951502630796679,-0.11012376686741696
0,1,24,128,1.0,size,unrestricted,,0.265411264141157,-1.0095323580336103e-08,0.3202275109416724,-0.7069466947997153,-8.109549365113338e-10,-1.086689868254426e-09,-1.3905644570903706,-2.2472212848172664,1.4103866755507692,0.006706353198884456,-1.039001968773471,-2.069918968454403,0.5622642937257146,-1.634926647867273e-08,-3.969655155194864,-1.2771065973126434
0,2,8,128,1.0,size,unrestricted,,0.006917001557625011,0.6172925649123017,5.1832268670809036e-08,-1.286472455103534e-07,2.2101126016454162,5.468512344978202e-08,-7.770678971076467e-10,8.617519245031367e-08,2.4309829026040366e-08,-1.2013329911171958e-08,-6.923718524958937e-08,-2.0320775209446582e-10,0.8364064984319235,-9.773997087226936,1.5045391943851426e-08,-1.5621903975837583
0,,,128,1.0,size,restricted,0,0.6308294078793957,0.7894351000296295,0.34883005530429906,0.4631813733234288,0.037989271364069495,0.3234459700967353,0.2839631163985578,-0.31138707570827856,0.1714993440213065,0.3650696685125859,-0.14405652222710394,0.08360136758626964,-0.2624419630175833,-0.30351829657414436,-0.024055469606150858,-0.19110700278418366
0,,,128,1.0,size,restricted,1,0.6308294078793957,0.7894351002246218,0.34883005548136997,0.4631813733516383,0.0379892713145393,0.3234459701906241,0.28396311648075373,-0.3113870757756634,0.1714993441001171,0.36506966868538904,-0.14405652226179996,0.08360136765188651,-0.2624419631448968,-0.30351829662875257,-0.024055469563244298,-0.19110700280861764
0,,,128,1.0,size,restricted,2,0.6308294078793957,0.789435100241089,0.348830055365616,0.4631813733503213,0.03798927134754005,0.32344597015513216,0.2839631164674685,-0.31138707573827074,0.17149934407891737,0.3650696686130461,-0.14405652223247695,0.08360136760069459,-0.2624419630874227,-0.3035182966201799,-0.024055469620216367,-0.1911070027949228
0,,,128,inf,equal,unrestricted,,0.6333060297753125,0.712605412449856,0.3757132801028647,0.4372629144681026,0.0018540637028085893,0.2765595511548953,0.21000480417613146,-0.37919791742714476,0.25882561714357916,0.4474606252749669,-0.1379750690906864,0.02759981794879741,-0.17927198168078223,-0.24628559913850653,-0.18977069251499137,-0.17827354963288317
0,0,96,128,inf,equal,unrestricted,,0.6040249603449013,0.9901084552070972,0.24692590851341314,0.8021909768095354,0.2145291769430713,0.4188295670062164,0.3974822968804274,-0.2231518960581075,-0.06482260267508137,0.2849112164892757,-0.08712161198498432,0.3686983726251485,-0.5769762503331836,-0.12545654768079742,0.1951502630796679,-0.11012376686741696
0,1,24,128,inf,equal,unrestricted,,0.265411264141157,-1.0095323580336103e-08,0.3202275109416724,-0.7069466947997153,-8.109549365113338e-10,-1.086689868254426e-09,-1.3905644570903706,-2.2472212848172664,1.4103866755507692,0.006706353198884456,-1.039001968773471,-2.069918968454403,0.5622642937257146,-1.634926647867273e-08,-3.969655155194864,-1.2771065973126434
0,2,8,128,inf,equal,unrestricted,,0.006917001557625011,0.6172925649123017,5.1832268670809036e-08,-1.286472455103534e-07,2.2101126016454162,5.468512344978202e-08,-7.770678971076467e-10,8.617519245031367e-08,2.4309829026040366e-08,-1.2013329911171958e-08,-6.923718524958937e-08,-2.0320775209446582e-10,0.8364064984319235,-9.773997087226936,1.5045391943851426e-08,-1.5621903975837583
0,,,128,inf,equal,restricted,0,0.6333060297919241,0.7126054126277411,0.3757132801988049,0.437262914752718,0.0018540635062284307,0.27655955115777947,0.2100048040531544,-0.37919791766316124,0.2588256170763849,0.44746062528595293,-0.13797506926113495,0.027599818126012084,-0.17927198186041624,-0.24628559938234784,-0.18977069246410075,-0.17827354986519095
0,,,128,inf,equal,restricted,1,0.6333060297817145,0.712605413213537,0.37571328071271465,0.43726291482982893,0.0018540636290357304,0.276559551360576,0.2100048039684024,-0.37919791813365233,0.25882561714061814,0.4474606258095261,-0.13797506952827854,0.027599818556453968,-0.1792719822148827,-0.24628559960304403,-0.18977069271312072,-0.17827354980283
0,,,128,inf,equal,restricted,2,0.6333060298436275,0.7126054127027215,0.37571328025064654,0.4372629149082347,0.001854063582539298,0.27655955118668596,0.21000480411954606,-0.37919791761872845,0.2588256170372101,0.44746062503987266,-0.13797506920420588,0.02759981823843907,-0.17927198180627846,-0.24628559956270882,-0.18977069228750257,-0.178273549790818
0,,,256,1.0,size,unrestricted,,0.6450851398000929,0.7562648713595108,0.2519990473307756,0.3101103612400573,0.07129737543981345,0.42827841991257287,0.2754939691865788,-0.27990088945768105,0.32535929872098845,0.07627310411160042,0.2480680703804754,0.043242338459731626,-0.07663026430585171,0.3200466728566928,0.01397788442016494,0.28486147681339463
0,0,192,256,1.0,size,unrestricted,,0.6152346892938833,0.8221067882168598,0.4202813433147066,0.4838613289607716,0.045577083340870746,0.5960503551855385,0.48257751639453395,-0.05416747756544917,0.230692269069161,0.07521103957111308,0.47611664048966107,0.3259999930730004,-0.03601041095524667,0.47235000217935924,0.06978385961388478,0.3029986278904851
0,1,49,256,1.0,size,unrestricted,,0.523857471089864,0.07229878086159014,-1.4650236351417214,-0.2833028990101181,0.4856331302398023,0.19147759097679876,-1.2594660307188696,-1.128686728090372,1.372411565568059,-0.009289839563527429,0.2596518944211418,-1.566703084108046,-1.3222479741308952,0.9479912738716216,-2.0725862327291456,0.060569041477509536
0,2,15,256,1.0,size,unrestricted,,0.16418309557537566,0.9549594628696174,-0.5885613289739149,-2.5667607039946803e-09,1.5594587837041942,-1.0034092682454376e-08,1.949888024263471,-2.651094420238385,9.97451499161322e-10,3.979058505268894e-09,-2.409750823810322,-0.37984634729268707,1.0748578467892071,-3.0805120717573566,0.35107084897373125,1.138759794587064e-10
0,,,256,1.0,size,restricted,0,0.6450851398000927,0.7562648709053365,0.25199904715766835,0.3101103610636339,0.0712973754189294,0.42827841962214147,0.27549396901683354,-0.2799008894025999,0.3253592985697081,0.0762731040193534,0.2480680702295143,0.043242338433175695,-0.07663026426922727,0.3200466727078326,0.01397788436993224,0.28486147664900147
0,,,256,1.0,size,restricted,1,0.6450851398000929,0.7562648714643115,0.25199904729877015,0.31011036129097663,0.07129737549282278,0.4282784199457164,0.2754939692140683,-0.27990088955015374,0.32535929883022846,0.07627310409694744,0.2480680704110626,0.04324233843793901,-0.07663026430191304,0.32004667286182575,0.013977884413511603,0.2848614768327226
0,,,256,1.0,size,restricted,2,0.6450851398000929,0.7562648717502781,0.2519990474519235,0.3101103614430169,0.07129737551691696,0.4282784201878983,0.2754939693057794,-0.27990088979125805,0.325359299012378,0.07627310411960507,0.2480680705053863,0.04324233844495945,-0.07663026443537167,0.32004667306619106,0.013977884387506015,0.2848614770085662
0,,,256,inf,equal,unrestricted,,0.6549408286871506,0.6779997874132038,0.11158433941640025,0.13540744921788014,0.0708561801099837,0.30734677733475324,0.12504119415498202,-0.4717656748670382,0.4072952043769357,0.05531450093625088,0.05106030388732137,-0.23551907249085563,-0.1437465014938492,0.19724742511184953,-0.12478387713580813,0.2214381539037811
0,0,192,256,inf,equal,unrestricted,,0.6152346892938833,0.8221067882168598,0.4202813433147066,0.4838613289607716,0.045577083340870746,0.5960503551855385,0.48257751639453395,-0.05416747756544917,0.230692269069161,0.07521103957111308,0.47611664048966107,0.3259999930730004,-0.03601041095524667,0.47235000217935924,0.06978385961388478,0.3029986278904851
0,1,49,256,inf,equal,unrestricted,,0.523857471089864,0.07229878086159014,-1.4650236351417214,-0.2833028990101181,0.4856331302398023,0.19147759097679876,-1.2594660307188696,-1.128686728090372,1.372411565568059,-0.009289839563527429,0.2596518944211418,-1.566703084108046,-1.3222479741308952,0.9479912738716216,-2.0725862327291456,0.060569041477509536
0,2,15,256,inf,equal,unrestricted,,0.16418309557537566,0.9549594628696174,-0.5885613289739149,-2.5667607039946803e-09,1.5594587837041942,-1.0034092682454376e-08,1.949888024263471,-2.651094420238385,9.97451499161322e-10,3.979058505268894e-09,-2.409750823810322,-0.37984634729268707,1.0748578467892071,-3.0805120717573566,0.35107084897373125,1.138759794587064e-10
0,,,256,inf,equal,restricted,0,0.6549408286809212,0.6779997874202026,0.11158433939070687,0.13540744922942485,0.07085618016950126,0.30734677736122273,0.12504119416117546,-0.47176567480984344,0.4072952045037939,0.0553145008433863,0.051060303763671766,-0.2355190724723982,-0.14374650155143504,0.19724742502859563,-0.12478387729130976,0.22143815380884
0,,,256,inf,equal,restricted,1,0.6549408286945658,0.6779997874449041,0.11158433941548383,0.13540744927535117,0.07085618018712307,0.3073467774116727,0.12504119419408705,-0.471765674749967,0.4072952044588693,0.055314500855075784,0.051060303852924226,-0.23551907240974843,-0.14374650147198464,0.19724742514522936,-0.12478387726080131,0.22143815376258655
0,,,256,inf,equal,restricted,2,0.6549408286193057,0.6779997874646232,0.11158433919867343,0.1354074489098408,0.07085618017102835,0.30734677724567055,0.12504119404934017,-0.471765675188617,0.4072952046931119,0.055314500805207785,0.0510603034761995,-0.23551907298226799,-0.14374650163081693,0.19724742485881552,-0.12478387760290262,0.22143815371028053
0,,,512,1.0,size,unrestricted,,0.6563354356258585,0.5116482143693369,0.39432640043881445,0.30474143762426764,0.25940451644139406,0.23514825485416535,0.241896821578042,-0.2624553993980069,0.2644951532643999,0.04771410317465397,0.26471280023687904,0.1553928201558863,0.07788749549940144,0.2536290350444347,0.1538514014935342,0.19852908007359882
0,0,384,512,1.0,size,unrestricted,,0.6264430309705089,0.6703691048612713,0.5740176112120096,0.49991849082608714,0.30473909083021866,0.47130116772936786,0.369683233620229,-0.14705756695897076,0.3289888070651232,0.13160431452985216,0.4722750432525616,0.28019069192882357,-0.010091379210074611,0.47091759304036684,0.11747131279619949,0.19883621974535207
0,1,100,512,1.0,size,unrestricted,,0.6660262806498278,-0.25497751134512475,-0.13103785920011343,0.12024923326850458,-0.011761756427222133,-0.052480802165713554,-0.1661792751979725,-0.38521533656494744,0.04932682847008844,-0.14787127808144587,-0.28391036738836734,-0.5610118859440203,0.13452674899594771,-0.004910700820269473,0.17134292548868854,-0.07820479599667647
0,2,28,512,1.0,size,unrestricted,,0.3000784660305544,1.7188526611364354,0.8034208557422806,-1.7578584739027447,-0.17582137843231296,-0.6760739445631883,2.4968241901566244,-1.156508991227244e-09,0.2892745299959012,-0.26712231882261417,1.49472293374261e-10,-0.5074273886489565,1.3629427341981943,-1.5004734264050843,-0.7055605329099567,2.7383475577843273
0,,,512,1.0,size,restricted,0,0.6563354356258584,0.5116482140677397,0.3943264001046868,0.3047414373818821,0.2594045162808483,0.23514825469999054,0.24189682145563327,-0.26245539914870336,0.26449515309338467,0.04771410321664824,0.26471280008716247,0.15539282005559588,0.07788749557356286,0.2536290348205765,0.15385140146002396,0.19852908000100586
0,,,512,1.0,size,restricted,1,0.6563354356258585,0.5116482139311532,0.3943264000997007,0.3047414374199714,0.2594045162081772,0.2351482546339932,0.24189682136466076,-0.2624553991444616,0.26449515310895655,0.04771410315176818,0.2647128000315959,0.15539282001546384,0.07788749541732057,0.25362903484858645,0.15385140136114392,0.1985290798550497
0,,,512,1.0,size,restricted,2,0.6563354356258584,0.5116482143199691,0.3943264003859715,0.30474143766261474,0.2594045163478157,0.23514825487710544,0.2418968215968676,-0.26245539948774593,0.264495153351952,0.04771410318155441,0.26471280026644856,0.15539282025950774,0.07788749554228441,0.25362903502232864,0.1538514014826267,0.1985290800099298
0,,,512,inf,equal,unrestricted,,0.6810059635412924,0.09499674962726783,0.03727665838419674,0.22531782474597226,0.17165117412772715,0.012122980517945981,-0.029906087990371286,-0.36025786198626175,0.1570348927065163,-0.026462774826893035,-0.018831232423350733,-0.13848887435956428,0.13726071314425553,0.08320426824857396,0.16837490190067672,0.09210546714138404
0,0,384,512,inf,equal,unrestricted,,0.6264430309705089,0.6703691048612713,0.5740176112120096,0.49991849082608714,0.30473909083021866,0.47130116772936786,0.369683233620229,-0.14705756695897076,0.3289888070651232,0.13160431452985216,0.4722750432525616,0.28019069192882357,-0.010091379210074611,0.47091759304036684,0.11747131279619949,0.19883621974535207
0,1,100,512,inf,equal,unrestricted,,0.6660262806498278,-0.25497751134512475,-0.13103785920011343,0.12024923326850458,-0.011761756427222133,-0.052480802165713554,-0.1661792751979725,-0.38521533656494744,0.04932682847008844,-0.14787127808144587,-0.28391036738836734,-0.5610118859440203,0.13452674899594771,-0.004910700820269473,0.17134292548868854,-0.07820479599667647
0,2,28,512,inf,equal,unrestricted,,0.3000784660305544,1.7188526611364354,0.8034208557422806,-1.7578584739027447,-0.17582137843231296,-0.6760739445631883,2.4968241901566244,-1.156508991227244e-09,0.2892745299959012,-0.26712231882261417,1.49472293374261e-10,-0.5074273886489565,1.3629427341981943,-1.5004734264050843,-0.7055605329099567,2.7383475577843273
0,,,512,inf,equal,restricted,0,0.6810059634416495,0.09499674720185367,0.0372766561955878,0.2253178266073899,0.17165117544182074,0.012122980977462923,-0.029906089821007804,-0.3602578618527323,0.15703489224468847,-0.026462774298288638,-0.018831232247341356,-0.13848887494801174,0.13726071346004962,0.0832042691644319,0.16837490154832882,0.09210546602308986
0,,,512,inf,equal,restricted,1,0.6810059635080117,0.09499674868235998,0.03727665740056264,0.22531782531079483,0.17165117492738396,0.012122980491156041,-0.02990608841396749,-0.36025786177062535,0.15703489284749667,-0.026462774929367886,-0.018831232134184764,-0.1384888744923891,0.13726071293167327,0.08320426813907869,0.1683749011192492,0.09210546643994086
0,,,512,inf,equal,restricted,2,0.6810059634416237,0.09499674753248809,0.03727665603365211,0.22531782687418023,0.17165117569130653,0.012122980542246082,-0.029906089849192227,-0.3602578615077629,0.15703489255966427,-0.026462774162222164,-0.018831232460652714,-0.13848887514077954,0.1372607134168554,0.08320426891346926,0.16837490110867262,0.09210546603898831
0,,,1024,1.0,size,unrestricted,,0.6559482829792392,0.3692620803304857,0.3486070551631477,0.2626355487681523,0.014153529446529953,0.3082420112664617,0.21233042571124755,0.01705426881801846,0.3249862512987752,0.19237811930290685,0.4635562223136281,0.1635669204585819,0.20698805475164167,0.25124282450010876,0.2317772607375611,0.1708619636898494
0,0,768,1024,1.0,size,unrestricted,,0.6325916314669231,0.48963701112357905,0.43596605731216137,0.4529869785230043,0.15399163090794774,0.4306505015498105,0.27405431992360174,0.11573792470321827,0.3696373982422214,0.22330428873282024,0.5644504943482561,0.27948807705345663,0.2383438329076272,0.3578034881925734,0.27672108337012097,0.1408675815441346
0,1,202,1024,1.0,size,unrestricted,,0.6755425058594875,-0.08653255867176499,-0.04948688073674399,-0.22349164829533233,-0.5001111615844763,0.10413264929168835,-0.04728778390885506,-0.09641324256159158,0.3186887148197569,0.04949953945844043,-0.017797694363468983,-0.10640155224674176,0.024271242083092347,-0.0839182392366347,0.04351860149167157,0.10764934461945451
0,2,54,1024,1.0,size,unrestricted,,0.4641169248572794,1.2913414349373935,1.4616181271596462,-0.6412398046259778,0.24501449325395688,-0.01162406206909416,1.8710772156151267,0.327201836661611,-0.5100818339029399,0.7406969357379266,1.317541931959025,-0.7587647807258782,0.1708524421803698,-0.45805585123127357,-0.0930080318708052,1.2103535107558754
0,,,1024,1.0,size,restricted,0,0.6559482829792392,0.3692620824284664,0.34860705721900603,0.2626355499863717,0.014153529550952462,0.308242012920548,0.2123304264795015,0.01705426894152254,0.32498625281040006,0.1923781202286239,0.4635562247029235,0.16356692139415252,0.20698805635155504,0.25124282597160685,0.23177726200444565,0.1708619648343262
0,,,1024,1.0,size,restricted,1,0.6559482829792392,0.36926208038349784,0.3486070551349774,0.26263554877511897,0.014153529397346496,0.3082420111915911,0.2123304257276605,0.017054268696835986,0.32498625121661884,0.19237811920825246,0.46355622215122105,0.16356692049719587,0.20698805475524448,0.25124282446192636,0.23177726062919418,0.17086196363893852
0,,,1024,1.0,size,restricted,2,0.6559482829792393,0.3692620808883522,0.3486070556781235,0.26263554921744175,0.014153529495146935,0.30824201174473514,0.2123304260537396,0.01705426884572583,0.3249862517892858,0.19237811962033935,0.4635562230942781,0.1635669206625761,0.2069880550605315,0.2512428249036472,0.2317772610946764,0.17086196391325556
0,,,1024,inf,equal,unrestricted,,0.6809230282040336,0.03886644168227962,0.04600595041596629,-0.043346713961353645,-0.31674304508232276,0.1569427883942986,0.0025279485064730388,-0.09155712127964472,0.32090052755208326,0.10135540765082425,0.14520891803348585,-0.019223251548372403,0.10521185380159646,0.05386599122358056,0.09584874894847575,0.13166929347441056
0,0,768,1024,inf,equal,unrestricted,,0.6325916314669231,0.48963701112357905,0.43596605731216137,0.4529869785230043,0.15399163090794774,0.4306505015498105,0.27405431992360174,0.11573792470321827,0.3696373982422214,0.22330428873282024,0.5644504943482561,0.27948807705345663,0.2383438329076272,0.3578034881925734,0.27672108337012097,0.1408675815441346
0,1,202,1024,inf,equal,unrestricted,,0.6755425058594875,-0.08653255867176499,-0.04948688073674399,-0.22349164829533233,-0.5001111615844763,0.10413264929168835,-0.04728778390885506,-0.09641324256159158,0.3186887148197569,0.04949953945844043,-0.017797694363468983,-0.10640155224674176,0.024271242083092347,-0.0839182392366347,0.04351860149167157,0.10764934461945451
0,2,54,1024,inf,equal,unrestricted,,0.4641169248572794,1.2913414349373935,1.4616181271596462,-0.6412398046259778,0.24501449325395688,-0.01162406206909416,1.8710772156151267,0.327201836661611,-0.5100818339029399,0.7406969357379266,1.317541931959025,-0.7587647807258782,0.1708524421803698,-0.45805585123127357,-0.0930080318708052,1.2103535107558754
0,,,1024,inf,equal,restricted,0,0.6809230275730237,0.03886640613114364,0.04600591253187121,-0.04334668807429376,-0.31674304800927877,0.15694279523830873,0.0025279207319450765,-0.09155711483335428,0.3209005445577175,0.10135540819853188,0.14520889851962737,-0.019223248624558955,0.10521185313996693,0.05386600733920991,0.09584874774086109,0.13166928846220396
0,,,1024,inf,equal,restricted,1,0.6809230274902844,0.038866402096040246,0.04600590804880801,-0.04334668480195588,-0.3167430483845492,0.15694279621613824,0.002527916835745043,-0.09155711389107696,0.3209005472466206,0.10135540788850458,0.14520889543427395,-0.01922324836966866,0.1052118535455084,0.05386600931694496,0.09584874668858306,0.13166928738735528
0,,,1024,inf,equal,restricted,2,0.6809230274874833,0.038866401705139914,0.04600590754026411,-0.04334668456829283,-0.31674304814501797,0.15694279628668772,0.0025279166025003177,-0.09155711385821759,0.32090054730073525,0.10135540791310069,0.14520889541467966,-0.019223248125654766,0.10521185334199884,0.053866009427062926,0.0958487467721355,0.13166928741519046
0,,,2048,1.0,size,unrestricted,,0.6551479069890439,0.2876873899806533,0.341517596259512,0.4040563956432278,0.20563292990937568,0.24456935202851368,0.21586302036031313,0.14293737530812947,0.27884452332737547,0.2029879792324203,0.350708551430354,0.15552660960604034,0.30085506704188425,0.1651721177332466,0.21094828449331862,0.2648929203987057
0,0,1536,2048,1.0,size,unrestricted,,0.6321359189644825,0.3885537625032293,0.3752507814337033,0.538932345070651,0.27742939717026927,0.34125140536305004,0.2777989622719326,0.1798392721448971,0.39764854793846394,0.24261358624708526,0.4411379409537825,0.20856538686371495,0.39929652677632554,0.24816324026055372,0.2908005025830868,0.3188371238205113
0,1,406,2048,1.0,size,unrestricted,,0.6875152469214912,-0.011080497619393413,0.21443716510848296,-0.053068806234505474,-0.14358931815887846,0.04887401957994619,0.08948151104806724,0.01975538398201606,0.03402003747461366,0.04380873325609074,0.06219288979720093,-0.07927220757125843,0.04085783367981979,-0.20481905603136455,-0.06884246486447561,0.05751665278193187
0,2,106,2048,1.0,size,unrestricted,,0.5948021617245095,0.6150602330643964,0.9445292210307881,0.05912930639887099,0.662822529993134,-0.7063203990224977,0.5275191024175496,0.7081625579221575,-0.43682101256121925,0.8434336925893834,0.29079725271201373,0.19326494738637884,-0.21197844230695345,0.0811997450080031,-0.0746824967515177,0.6809603554233064
0,,,2048,1.0,size,restricted,0,0.655147906989044,0.2876873895363495,0.34151759573737817,0.40405639502435364,0.20563292961342558,0.24456935164657262,0.21586301996486412,0.14293737514277313,0.27884452289828865,0.20298797894998508,0.3507085509163744,0.15552660938475601,0.3008550666048343,0.16517211747092794,0.21094828414293063,0.26489291997981596
0,,,2048,1.0,size,restricted,1,0.655147906989044,0.2876873895151653,0.34151759569816265,0.4040563949929552,0.2056329295630536,0.24456935165337673,0.21586302000560093,0.14293737508118873,0.27884452287540995,0.202987978878539,0.35070855083372765,0.1555266093686093,0.3008550665489051,0.16517211746052327,0.21094828414554906,0.2648929199792712
0,,,2048,1.0,size,restricted,2,0.6551479069890439,0.28768739084989153,0.3415175972554199,0.4040563967008767,0.2056329305635694,0.2445693528346389,0.2158630212508061,0.14293737544984714,0.2788445239713867,0.20298797956315975,0.3507085525909272,0.15552660996989798,0.3008550679897305,0.16517211845732277,0.2109482850135997,0.264892921201704
0,,,2048,inf,equal,unrestricted,,0.6878487283996447,0.010608431532643688,0.22176879478669012,-0.004641015483256284,-0.11315352629107998,0.06794978636124038,0.09311712997747958,0.02576097966667333,0.05334207082089329,0.05508944616306708,0.0884753831615501,-0.054811491323474744,0.06931680470710491,-0.1645824298755863,-0.0425913950245311,0.07515715118159101
0,0,1536,2048,inf,equal,unrestricted,,0.6321359189644825,0.3885537625032293,0.3752507814337033,0.538932345070651,0.27742939717026927,0.34125140536305004,0.2777989622719326,0.1798392721448971,0.39764854793846394,0.24261358624708526,0.4411379409537825,0.20856538686371495,0.39929652677632554,0.24816324026055372,0.2908005025830868,0.3188371238205113
0,1,406,2048,inf,equal,unrestricted,,0.6875152469214912,-0.011080497619393413,0.21443716510848296,-0.053068806234505474,-0.14358931815887846,0.04887401957994619,0.08948151104806724,0.01975538398201606,0.03402003747461366,0.04380873325609074,0.06219288979720093,-0.07927220757125843,0.04085783367981979,-0.20481905603136455,-0.06884246486447561,0.05751665278193187
0,2,106,2048,inf,equal,unrestricted,,0.5948021617245095,0.6150602330643964,0.9445292210307881,0.05912930639887099,0.662822529993134,-0.7063203990224977,0.5275191024175496,0.7081625579221575,-0.43682101256121925,0.8434336925893834,0.29079725271201373,0.19326494738637884,-0.21197844230695345,0.0811997450080031,-0.0746824967515177,0.6809603554233064
0,,,2048,inf,equal,restricted,0,0.6878487282132882,0.010608423810191883,0.22176878978672085,-0.004641024782119001,-0.11315354069138898,0.06794978507076095,0.09311712746233783,0.025760973600361052,0.05334206760871319,0.05508943620868999,0.0884753767390628,-0.05481150075275747,0.06931680072056541,-0.16458244092401306,-0.04259140020719679,0.07515714410332676
0,,,2048,inf,equal,restricted,1,0.687848728128917,0.010608419733319585,0.22176878698306235,-0.00464102950742656,-0.1131535468367678,0.06794978522306212,0.09311712547569975,0.025760971113834245,0.05334206584673224,0.05508943309965153,0.08847537301491844,-0.05481150369761892,0.06931679966131533,-0.16458244630041702,-0.04259140254447102,0.07515714037055515
0,,,2048,inf,equal,restricted,2,0.6878487281456461,0.0106084196375237,0.22176878714243914,-0.00464102970307472,-0.11315354574050253,0.06794978702821945,0.09311712464814212,0.025760971945083255,0.05334206545429115,0.05508943719021444,0.08847537327090746,-0.05481150005419506,0.06931680149018765,-0.16458244638067437,-0.04259140256124182,0.07515713965556778
0,,,4096,1.0,size,unrestricted,,0.6580775990395086,0.2540598252173465,0.2572282600677606,0.29620772933251016,0.25829197737602216,0.2723832048376202,0.2513409052215758,0.26626188106811916,0.238606751469498,0.22095009971045407,0.21161821424785235,0.20999128015087454,0.27857727347735084,0.21918082001375275,0.23921144190989982,0.2483264620804048
0,0,3072,4096,1.0,size,unrestricted,,0.6445646618943475,0.34048354503232914,0.2383884102006502,0.34958660205647607,0.2728426514974207,0.34543811642099326,0.26395241744227205,0.33091146116046466,0.2789681981339945,0.2936413809966564,0.26910968215017256,0.23720200917274537,0.36149896688565875,0.27701456637913624,0.26032446616840127,0.28015149131424366
0,1,815,4096,1.0,size,unrestricted,,0.6853936114651157,0.03077834685095977,0.28405642112005863,0.007381930661390903,0.0986613131616605,0.019047503028109914,0.2245152566864543,0.10366568727378275,0.07087831558706452,-0.037182581764532215,0.01973128630469131,0.07483553618031637,0.06956047794894114,0.04900054870178242,0.11917357976410359,0.11129563767010495
0,2,209,4096,1.0,size,unrestricted,,0.6289421279519389,0.051515241693049676,0.4744698244289524,0.6299619644992817,0.774600107510685,0.0679425695466154,0.2949193196396672,0.21201655115238155,0.2863743926963112,0.3944864503122727,0.23959011307135175,0.3481805854012021,-0.09137370742075462,0.02894625886261972,0.4772120107138117,0.33514077109483026
0,,,4096,1.0,size,restricted,0,0.6580775990395085,0.25405982486452094,0.2572282596990544,0.296207728836491,0.25829197699433204,0.272383204456967,0.25134090486601374,0.2662618806954487,0.2386067511190413,0.22095009940211452,0.2116182139733686,0.20999127986095417,0.2785772730413954,0.21918081967091627,0.23921144156921267,0.24832646171353343
0,,,4096,1.0,size,restricted,1,0.6580775990395085,0.2540598219380305,0.2572282567436052,0.29620772529905376,0.2582919740126562,0.2723832011222992,0.25134090193168784,0.26626187763276477,0.23860674841732601,0.2209500970092279,0.21161821139612685,0.2099912773483494,0.2785772697832595,0.2191808172324648,0.2392114388337484,0.24832645886703955
0,,,4096,1.0,size,restricted,2,0.6580775990395085,0.254059820046951,0.2572282548259714,0.2962077231019899,0.2582919721350311,0.2723831992575182,0.25134090005606247,0.26626187575792265,0.2386067467899202,0.22095009559428314,0.21161820978769671,0.20999127581196328,0.27857726763790613,0.2191808156742007,0.23921143701837483,0.2483264569127358
0,,,4096,inf,equal,unrestricted,,0.685393611465116,0.030778370714066732,0.28405641742502846,0.007381974842509569,0.0986613332264948,0.019047537969571243,0.22451525649922094,0.1036657044964331,0.07087833730430428,-0.037182550831789056,0.019731311835283163,0.07483555737394841,0.06956050863021711,0.0490005738442379,0.11917359414377907,0.11129565926725189
0,0,3072,4096,inf,equal,unrestricted,,0.6445646618943475,0.34048354503232914,0.2383884102006502,0.34958660205647607,0.2728426514974207,0.34543811642099326,0.26395241744227205,0.33091146116046466,0.2789681981339945,0.2936413809966564,0.26910968215017256,0.23720200917274537,0.36149896688565875,0.27701456637913624,0.26032446616840127,0.28015149131424366
0,1,815,4096,inf,equal,unrestricted,,0.6853936114651157,0.03077834685095977,0.28405642112005863,0.007381930661390903,0.0986613131616605,0.019047503028109914,0.2245152566864543,0.10366568727378275,0.07087831558706452,-0.037182581764532215,0.01973128630469131,0.07483553618031637,0.06956047794894114,0.04900054870178242,0.11917357976410359,0.11129563767010495
0,2,209,4096,inf,equal,unrestricted,,0.6289421279519389,0.051515241693049676,0.4744698244289524,0.6299619644992817,0.774600107510685,0.0679425695466154,0.2949193196396672,0.21201655115238155,0.2863743926963112,0.3944864503122727,0.23959011307135175,0.3481805854012021,-0.09137370742075462,0.02894625886261972,0.4772120107138117,0.33514077109483026
0,,,4096,inf,equal,restricted,0,0.6853936114651157,0.030778350346044158,0.2840564202086694,0.007381938335573389,0.09866131603227839,0.019047508671605415,0.22451525638594633,0.10366569052635562,0.07087831905056467,-0.03718257664133774,0.019731290768503086,0.07483553983206888,0.06956048287965988,0.04900055275908453,0.11917358215517326,0.11129564141368316
0,,,4096,inf,equal,restricted,1,0.6853936114651157,0.030778350958935767,0.2840564204916498,0.007381937890994403,0.09866131667040474,0.01904750906532125,0.22451525665714697,0.10366569011254598,0.07087831930058512,-0.03718257646915691,0.019731290510961855,0.07483553970808601,0.06956048309279401,0.04900055301842669,0.11917358229429803,0.111295641049092
0,,,4096,inf,equal,restricted,2,0.6853936114651157,0.030778353236371018,0.2840564200942925,0.007381942383496974,0.09866131836236859,0.019047512075969313,0.22451525648343643,0.10366569150221863,0.07087832133527376,-0.0371825738837559,0.01973129297669509,0.07483554161844716,0.06956048583122858,0.04900055508140974,0.11917358316702702,0.11129564354082594
0,,,8192,1.0,size,unrestricted,,0.6558888715883701,0.295433422497808,0.25340192780744875,0.2530708803379673,0.22604168454074114,0.25837926922990545,0.2871088716063157,0.27749000453594197,0.24817725183096492,0.18979079555162218,0.2455660642146601,0.25143686465897164,0.2686732581185713,0.24829601668255685,0.28295222337089865,0.2674544000702046
0,0,6144,8192,1.0,size,unrestricted,,0.6409332760443145,0.3984406428060653,0.2492698074614434,0.2867413087707238,0.2832649050963965,0.35865966646535513,0.34088303046189455,0.33149923422453476,0.2803849799008814,0.25302828552724793,0.3065616680451095,0.2785822201393818,0.33330469240533706,0.30095888667724435,0.32622681924938146,0.30104110844978277
0,1,1634,8192,1.0,size,unrestricted,,0.6829982227114287,0.009162323867121744,0.29652733396303493,0.1311663725751925,0.004561306993051287,-0.01742571082744514,0.20076133409551578,0.09289405158917605,0.1339500494852867,-0.05049755843136443,0.06192357539870274,0.15906282855929527,0.10183386986221359,0.051075677176308454,0.18383070393440376,0.1169749129852382
0,2,414,8192,1.0,size,unrestricted,,0.6625530875080036,0.18752275990334663,0.2023538710513448,0.27730459613199615,0.33998234674998956,0.04360431029710254,0.03212804775283386,0.3263864125715869,0.3277698822559069,0.31338541940398046,0.20165194236539447,0.19397222075984732,0.06272873088160041,0.28397232368132913,0.2147755793570445,0.3680011828613529
0,,,8192,1.0,size,restricted,0,0.6558888715883701,0.2954334221344438,0.25340192752465024,0.2530708800530111,0.22604168427376112,0.2583792689588975,0.2871088712443415,0.2774900042446391,0.2481772515228025,0.18979079532969612,0.2455660639457336,0.2514368643535072,0.2686732578470663,0.248296016440555,0.2829522229979749,0.26745439974141966
0,,,8192,1.0,size,restricted,1,0.6558888715883701,0.29543342179470017,0.2534019271916993,0.2530708797181792,0.22604168398688645,0.25837926855348,0.28710887095004445,0.2774900038564002,0.24817725125105447,0.18979079507253935,0.24556606359231042,0.2514368640779564,0.2686732574509304,0.24829601606291776,0.28295222276327553,0.2674543995036324
0,,,8192,1.0,size,restricted,2,0.6558888715883701,0.29543342185160826,0.2534019272656519,0.2530708797858588,0.22604168404484615,0.258379268661347,0.28710887100661214,0.2774900039200469,0.24817725129609167,0.18979079515312214,0.24556606368618902,0.25143686412151706,0.268673257562089,0.24829601614587088,0.28295222276083887,0.2674543994879924
0,,,8192,inf,equal,unrestricted,,0.6830038937007347,0.011875775521449021,0.29339895890847484,0.13353909798981942,0.009639483481544057,-0.01562906423550813,0.1977640328545547,0.09701869665479579,0.13691281668328406,-0.044859385700286365,0.06264199935591376,0.15940988057307878,0.10131197326286598,0.054281307256003976,0.18320709610762123,0.12030528755954373
0,0,6144,8192,inf,equal,unrestricted,,0.6409332760443145,0.3984406428060653,0.2492698074614434,0.2867413087707238,0.2832649050963965,0.35865966646535513,0.34088303046189455,0.33149923422453476,0.2803849799008814,0.25302828552724793,0.3065616680451095,0.2785822201393818,0.33330469240533706,0.30095888667724435,0.32622681924938146,0.30104110844978277
0,1,1634,8192,inf,equal,unrestricted,,0.6829982227114287,0.009162323867121744,0.29652733396303493,0.1311663725751925,0.004561306993051287,-0.01742571082744514,0.20076133409551578,0.09289405158917605,0.1339500494852867,-0.05049755843136443,0.06192357539870274,0.15906282855929527,0.10183386986221359,0.051075677176308454,0.18383070393440376,0.1169749129852382
0,2,414,8192,inf,equal,unrestricted,,0.6625530875080036,0.18752275990334663,0.2023538710513448,0.27730459613199615,0.33998234674998956,0.04360431029710254,0.03212804775283386,0.3263864125715869,0.3277698822559069,0.31338541940398046,0.20165194236539447,0.19397222075984732,0.06272873088160041,0.28397232368132913,0.2147755793570445,0.3680011828613529
0,,,8192,inf,equal,restricted,0,0.6830038936784252,0.011875761443895275,0.2933989596699821,0.133539092312557,0.009639473775878295,-0.015629079416560356,0.19776402642155178,0.09701868897743368,0.1369128126785745,-0.04485939588745051,0.0626419887715906,0.15940987359969247,0.10131196246869402,0.05428129632640845,0.18320709153847292,0.12030528038529058
0,,,8192,inf,equal,restricted,1,0.6830038936981385,0.011875762752176873,0.2933989528089378,0.13353909738125022,0.009639482085538581,-0.015629080587825694,0.1977640179720635,0.09701869678248341,0.1369128178106425,-0.0448593856650738,0.06264198818972026,0.15940987161328582,0.10131195669587126,0.054281299469152784,0.18320708852141188,0.12030528792287208
0,,,8192,inf,equal,restricted,2,0.6830038936881314,0.01187576595223308,0.29339895805796956,0.13353909449274734,0.009639477992264618,-0.01562907507399587,0.19776402672722612,0.09701869250361567,0.13691281488390653,-0.04485939129005782,0.06264199143076063,0.15940987532067638,0.10131196489484637,0.05428130020753182,0.18320709252365944,0.12030528300616421
0,,,16384,1.0,size,unrestricted,,0.656024385074721,0.2811587823806017,0.24376572170191999,0.2690314235546646,0.22486047318031613,0.28227601463566354,0.22991975783528645,0.24791389562067645,0.2580949897699054,0.23083926482729317,0.2565789940274377,0.23278565696073653,0.2871017608684593,0.24244323067767887,0.25752621825510025,0.2895992458168687
0,0,12288,16384,1.0,size,unrestricted,,0.6402836166417908,0.38035578230475425,0.2875845553606417,0.3059432264708572,0.27148440444618943,0.35510552466793965,0.2867608753690247,0.28992283111354733,0.30306259400240376,0.2762772776203236,0.31263744922904096,0.2674246216994237,0.35407236224858435,0.31178096817919565,0.3083244082745479,0.3589034659687628
0,1,3272,16384,1.0,size,unrestricted,,0.6873978210708358,-0.013952623937682313,0.14120536757106864,0.1338955280826705,0.064166578423869,0.071076016293949,0.04316989087881185,0.08003627032309633,0.1340423694410137,0.052672977200780076,0.07953818011266107,0.11893888712045862,0.10679486556478768,0.036082365401135325,0.16786617068504614,0.045555033103890516
0,2,824,16384,1.0,size,unrestricted,,0.6608592762444179,0.1900829678913502,0.12877586995766724,0.3859849897326032,0.2797245088184921,0.18864505153270508,0.22545315525798248,0.34002264686787903,0.226868429865476,0.3428768736524898,0.257658873660286,0.13753847055674417,0.07480522472991508,0.1709127453459729,0.1192823351039269,0.35693592842784233
0,,,16384,1.0,size,restricted,0,0.6560243850747209,0.28115878229089636,0.24376572162626486,0.2690314234670006,0.2248604731232019,0.2822760145538632,0.22991975777109208,0.2479138955414279,0.2580949896874751,0.23083926474819924,0.25657899396659456,0.23278565690488864,0.28710176079428484,0.24244323061743295,0.25752621816499915,0.2895992457371644
0,,,16384,1.0,size,restricted,1,0.656024385074721,0.2811587817876053,0.2437657212084406,0.2690314229933615,0.22486047270298648,0.28227601406183994,0.22991975735561673,0.24791389511630252,0.25809498924544394,0.23083926435332391,0.25657899349112356,0.23278565647845423,0.28710176028707307,0.24244323019279854,0.25752621772356005,0.2895992452063437
0,,,16384,1.0,size,restricted,2,0.656024385074721,0.2811587832175226,0.24376572241554534,0.2690314243419131,0.22486047384328128,0.2822760154611448,0.22991975852970326,0.2479138963527101,0.2580949905355993,0.2308392655024225,0.25657899478779134,0.23278565766722492,0.2871017617230851,0.24244323139273305,0.25752621902870587,0.2895992466759214
0,,,16384,inf,equal,unrestricted,,0.687397821070836,-0.01395261179675194,0.1412053698151659,0.13389553216703695,0.0641665840103173,0.0710760239240174,0.04316989839840008,0.08003627679256616,0.13404237267011107,0.052672984428536795,0.07953818632280983,0.11893889142368663,0.10679487198867697,0.036082373144082164,0.16786617047402,0.04555504292175397
0,0,12288,16384,inf,equal,unrestricted,,0.6402836166417908,0.38035578230475425,0.2875845553606417,0.3059432264708572,0.27148440444618943,0.35510552466793965,0.2867608753690247,0.28992283111354733,0.30306259400240376,0.2762772776203236,0.31263744922904096,0.2674246216994237,0.35407236224858435,0.31178096817919565,0.3083244082745479,0.3589034659687628
0,1,3272,16384,inf,equal,unrestricted,,0.6873978210708358,-0.013952623937682313,0.14120536757106864,0.1338955280826705,0.064166578423869,0.071076016293949,0.04316989087881185,0.08003627032309633,0.1340423694410137,0.052672977200780076,0.07953818011266107,0.11893888712045862,0.10679486556478768,0.036082365401135325,0.16786617068504614,0.045555033103890516
0,2,824,16384,inf,equal,unrestricted,,0.6608592762444179,0.1900829678913502,0.12877586995766724,0.3859849897326032,0.2797245088184921,0.18864505153270508,0.22545315525798248,0.34002264686787903,0.226868429865476,0.3428768736524898,0.257658873660286,0.13753847055674417,0.07480522472991508,0.1709127453459729,0.1192823351039269,0.35693592842784233
0,,,16384,inf,equal,restricted,0,0.6873978210708358,-0.013952622925640604,0.14120536647298693,0.1338955272215796,0.0641665781242211,0.07107601616559221,0.04316989099880536,0.08003627005888973,0.13404236846828296,0.05267297728295909,0.07953817990718672,0.1189388864331235,0.10679486510128804,0.03608236541071853,0.1678661692095577,0.0455550333200715
0,,,16384,inf,equal,restricted,1,0.6873978210708358,-0.013952620805435016,0.1412053671009615,0.13389552815675124,0.06416657925380283,0.07107601768486435,0.04316989243170088,0.08003627137442433,0.13404236928451777,0.052672978636165664,0.07953818113294964,0.11893888740831023,0.10679486642353889,0.0360823668941849,0.1678661694554829,0.04555503515810546
0,,,16384,inf,equal,restricted,2,0.687397821070836,-0.013952624012928216,0.1412053661130646,0.13389552666394014,0.06416657748524054,0.07107601534601084,0.04316989030984347,0.08003626928880855,0.13404236801173,0.05267297664297826,0.07953817933260206,0.11893888591436184,0.10679486445551044,0.036082364505336174,0.1678661690604722,0.045555032389058725


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/3/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.5753754225869807,0.8146584431790581
0,,,64,1.0,size,unrestricted,,1,0.6808584875393912,0.7956654227000508
0,,,64,1.0,size,unrestricted,,2,0.587060071502822,0.8291970879545255
0,0,48,64,1.0,size,unrestricted,,0,0.5382713247456087,0.9821844486593048
0,0,48,64,1.0,size,unrestricted,,1,1.150715339899956,0.9595497589296805
0,0,48,64,1.0,size,unrestricted,,2,0.6057061255024561,0.9629213889789396
0,1,12,64,1.0,size,unrestricted,,0,1.9629476518488076,1.9899682905855802
0,1,12,64,1.0,size,unrestricted,,1,0.10997976109186465,1.7984386451741838
0,1,12,64,1.0,size,unrestricted,,2,2.546209797754084,2.017638295770065
0,2,4,64,1.0,size,unrestricted,,0,2.731705621220303,3.5458303916147793
0,2,4,64,1.0,size,unrestricted,,1,3.474189423109255,3.3082650730945526
0,2,4,64,1.0,size,unrestricted,,2,0.00022982872386979165,3.5487464702693825
0,,,64,1.0,size,restricted,0,0,0.5753754225881414,0.8146584431530828
0,,,64,1.0,size,restricted,0,1,0.6808584875446266,0.7956654226747605
0,,,64,1.0,size,restricted,0,2,0.5870600714731875,0.8291970879221802
0,,,64,1.0,size,restricted,1,0,0.5753754225834461,0.8146584431136029
0,,,64,1.0,size,restricted,1,1,0.6808584875645677,0.7956654226344633
0,,,64,1.0,size,restricted,1,2,0.5870600714697081,0.8291970878704343
0,,,64,1.0,size,restricted,2,0,0.5753754225788147,0.814658443338196
0,,,64,1.0,size,restricted,2,1,0.6808584876081212,0.7956654228337267
0,,,64,1.0,size,restricted,2,2,0.5870600713946241,0.8291970881204138
0,,,64,inf,equal,unrestricted,,0,0.5998948440124549,0.8194731519891323
0,,,64,inf,equal,unrestricted,,1,0.5998948441770908,0.8007021491393344
0,,,64,inf,equal,unrestricted,,2,0.5998948441475199,0.8446559142125732
0,0,48,64,inf,equal,unrestricted,,0,0.5382713247456087,0.9821844486593048
0,0,48,64,inf,equal,unrestricted,,1,1.150715339899956,0.9595497589296805
0,0,48,64,inf,equal,unrestricted,,2,0.6057061255024561,0.9629213889789396
0,1,12,64,inf,equal,unrestricted,,0,1.9629476518488076,1.9899682905855802
0,1,12,64,inf,equal,unrestricted,,1,0.10997976109186465,1.7984386451741838
0,1,12,64,inf,equal,unrestricted,,2,2.546209797754084,2.017638295770065
0,2,4,64,inf,equal,unrestricted,,0,2.731705621220303,3.5458303916147793
0,2,4,64,inf,equal,unrestricted,,1,3.474189423109255,3.3082650730945526
0,2,4,64,inf,equal,unrestricted,,2,0.00022982872386979165,3.5487464702693825
0,,,64,inf,equal,restricted,0,0,0.5998948440395486,0.8194731523974234
0,,,64,inf,equal,restricted,0,1,0.5998948441231039,0.8007021495107887
0,,,64,inf,equal,restricted,0,2,0.599894844102546,0.8446559146865
0,,,64,inf,equal,restricted,1,0,0.5998948440350252,0.819473152050091
0,,,64,inf,equal,restricted,1,1,0.5998948441321349,0.8007021491767491
0,,,64,inf,equal,restricted,1,2,0.5998948441099958,0.8446559142868109
0,,,64,inf,equal,restricted,2,0,0.5998948440302421,0.8194731520796201
0,,,64,inf,equal,restricted,2,1,0.5998948441413141,0.8007021491949767
0,,,64,inf,equal,restricted,2,2,0.5998948441190928,0.8446559143084145
0,,,128,1.0,size,unrestricted,,0,0.6210601970082875,0.7184869370856001
0,,,128,1.0,size,unrestricted,,1,0.6799870743651778,0.7358854588805269
0,,,128,1.0,size,unrestricted,,2,0.6005869388753459,0.7446471211560471
0,0,96,128,1.0,size,unrestricted,,0,0.6040249603449013,0.7355320877391666
0,0,96,128,1.0,size,unrestricted,,1,0.8012414266607317,0.7581048658861614
0,0,96,128,1.0,size,unrestricted,,2,0.7253880055950717,0.7491800652038959
0,1,24,128,1.0,size,unrestricted,,0,1.611373158164878,1.7352483247040928
0,1,24,128,1.0,size,unrestricted,,1,0.265411264141157,1.6585643805426906
0,1,24,128,1.0,size,unrestricted,,2,1.3062136242282456,1.803325941272104
0,2,8,128,1.0,size,unrestricted,,0,2.2464476741391732,2.7772611147803303
0,2,8,128,1.0,size,unrestricted,,1,2.9599881628263613,2.6467795094274287
0,2,8,128,1.0,size,unrestricted,,2,0.006917001557625018,2.8051984733617568
0,,,128,1.0,size,restricted,0,0,0.6210601970123669,0.7184869369862181
0,,,128,1.0,size,restricted,0,1,0.6799870743265596,0.7358854587483622
0,,,128,1.0,size,restricted,0,2,0.6005869389422483,0.7446471210251419
0,,,128,1.0,size,restricted,1,0,0.6210601970122416,0.7184869370055453
0,,,128,1.0,size,restricted,1,1,0.6799870743337962,0.7358854587737323
0,,,128,1.0,size,restricted,1,2,0.6005869389220424,0.7446471210543242
0,,,128,1.0,size,restricted,2,0,0.621060197011084,0.7184869370020932
0,,,128,1.0,size,restricted,2,1,0.6799870743366331,0.7358854587676841
0,,,128,1.0,size,restricted,2,2,0.600586938927423,0.7446471210473865
0,,,128,inf,equal,unrestricted,,0,0.6333060296941788,0.7192202476656604
0,,,128,inf,equal,unrestricted,,1,0.6333060297753125,0.7392311958055318
0,,,128,inf,equal,unrestricted,,2,0.6333060296594536,0.7512043649720644
0,0,96,128,inf,equal,unrestricted,,0,0.6040249603449013,0.7355320877391666
0,0,96,128,inf,equal,unrestricted,,1,0.8012414266607317,0.7581048658861614
0,0,96,128,inf,equal,unrestricted,,2,0.7253880055950717,0.7491800652038959
0,1,24,128,inf,equal,unrestricted,,0,1.611373158164878,1.7352483247040928
0,1,24,128,inf,equal,unrestricted,,1,0.265411264141157,1.6585643805426906
0,1,24,128,inf,equal,unrestricted,,2,1.3062136242282456,1.803325941272104
0,2,8,128,inf,equal,unrestricted,,0,2.2464476741391732,2.7772611147803303
0,2,8,128,inf,equal,unrestricted,,1,2.9599881628263613,2.6467795094274287
0,2,8,128,inf,equal,unrestricted,,2,0.006917001557625018,2.8051984733617568
0,,,128,inf,equal,restricted,0,0,0.6333060296888556,0.7192202477152447
0,,,128,inf,equal,restricted,0,1,0.6333060297919241,0.7392311958461605
0,,,128,inf,equal,restricted,0,2,0.633306029643355,0.7512043650137116
0,,,128,inf,equal,restricted,1,0,0.6333060296921277,0.7192202477903149
0,,,128,inf,equal,restricted,1,1,0.6333060297817145,0.7392311959324609
0,,,128,inf,equal,restricted,1,2,0.6333060296532438,0.7512043651193395
0,,,128,inf,equal,restricted,2,0,0.6333060296722283,0.7192202477050365
0,,,128,inf,equal,restricted,2,1,0.6333060298436274,0.7392311958392147
0,,,128,inf,equal,restricted,2,2,0.6333060295940508,0.7512043649941773
0,,,256,1.0,size,unrestricted,,0,0.6256498824001598,0.6820756390253842
0,,,256,1.0,size,unrestricted,,1,0.7063687820570733,0.7188245647055449
0,,,256,1.0,size,unrestricted,,2,0.6936632031464323,0.7009904692799498
0,0,192,256,1.0,size,unrestricted,,0,0.6152346892938833,0.6805414471944491
0,0,192,256,1.0,size,unrestricted,,1,0.785221294280375,0.7358145832792874
0,0,192,256,1.0,size,unrestricted,,2,0.7645675163297171,0.7026867873153652
0,1,49,256,1.0,size,unrestricted,,0,1.1781773310293477,1.3203205583448787
0,1,49,256,1.0,size,unrestricted,,1,0.523857471089864,1.2564733138882795
0,1,49,256,1.0,size,unrestricted,,2,1.3657047760676368,1.322134125450935
0,2,15,256,1.0,size,unrestricted,,0,1.5246208260522351,1.5413787656212439
0,2,15,256,1.0,size,unrestricted,,1,1.514030063528975,1.493950328535704
0,2,15,256,1.0,size,unrestricted,,2,0.16418309557537566,1.5870771358177262
0,,,256,1.0,size,restricted,0,0,0.6256498824123159,0.6820756390072754
0,,,256,1.0,size,restricted,0,1,0.7063687820156872,0.7188245646639607
0,,,256,1.0,size,restricted,0,2,0.6936632031260289,0.7009904692513466
0,,,256,1.0,size,restricted,1,0,0.625649882400492,0.6820756390338106
0,,,256,1.0,size,restricted,1,1,0.7063687820573117,0.7188245647171101
0,,,256,1.0,size,restricted,1,2,0.693663203141401,0.7009904692903867
0,,,256,1.0,size,restricted,2,0,0.6256498823951023,0.6820756390593556
0,,,256,1.0,size,restricted,2,1,0.7063687820661173,0.7188245647593399
0,,,256,1.0,size,restricted,2,2,0.693663203181624,0.7009904693205949
0,,,256,inf,equal,unrestricted,,0,0.6549408284796933,0.7088091528293
0,,,256,inf,equal,unrestricted,,1,0.6549408286871506,0.7273369665601102
0,,,256,inf,equal,unrestricted,,2,0.6549408286845932,0.7266439830165052
0,0,192,256,inf,equal,unrestricted,,0,0.6152346892938833,0.6805414471944491
0,0,192,256,inf,equal,unrestricted,,1,0.785221294280375,0.7358145832792874
0,0,192,256,inf,equal,unrestricted,,2,0.7645675163297171,0.7026867873153652
0,1,49,256,inf,equal,unrestricted,,0,1.1781773310293477,1.3203205583448787
0,1,49,256,inf,equal,unrestricted,,1,0.523857471089864,1.2564733138882795
0,1,49,256,inf,equal,unrestricted,,2,1.3657047760676368,1.322134125450935
0,2,15,256,inf,equal,unrestricted,,0,1.5246208260522351,1.5413787656212439
0,2,15,256,inf,equal,unrestricted,,1,1.514030063528975,1.493950328535704
0,2,15,256,inf,equal,unrestricted,,2,0.16418309557537566,1.5870771358177262
0,,,256,inf,equal,restricted,0,0,0.6549408284857418,0.7088091528378289
0,,,256,inf,equal,restricted,0,1,0.6549408286809211,0.727336966562771
0,,,256,inf,equal,restricted,0,2,0.6549408286793725,0.726643983029213
0,,,256,inf,equal,restricted,1,0,0.6549408284718082,0.7088091528246862
0,,,256,inf,equal,restricted,1,1,0.6549408286945659,0.7273369665562134
0,,,256,inf,equal,restricted,1,2,0.6549408286937374,0.7266439830157895
0,,,256,inf,equal,restricted,2,0,0.6549408285482378,0.7088091529113255
0,,,256,inf,equal,restricted,2,1,0.6549408286193057,0.7273369666095297
0,,,256,inf,equal,restricted,2,2,0.6549408286163161,0.7266439831069568
0,,,512,1.0,size,unrestricted,,0,0.634738238353826,0.6656128864746998
0,,,512,1.0,size,unrestricted,,1,0.7481724409471647,0.7052792731481567
0,,,512,1.0,size,unrestricted,,2,0.6245362649233516,0.6848778565570968
0,0,384,512,1.0,size,unrestricted,,0,0.6264430309705089,0.6718468082425767
0,0,384,512,1.0,size,unrestricted,,1,0.8221355264493577,0.7324506974679355
0,0,384,512,1.0,size,unrestricted,,2,0.649384505897939,0.7013235052265391
0,1,100,512,1.0,size,unrestricted,,0,0.7607255796428659,0.7541171431820751
0,1,100,512,1.0,size,unrestricted,,1,0.6660262806498278,0.7453199893891308
0,1,100,512,1.0,size,unrestricted,,2,0.7553746245379553,0.7403771048686999
0,2,28,512,1.0,size,unrestricted,,0,1.2929633345775609,1.3054872665823403
0,2,28,512,1.0,size,unrestricted,,1,1.380209839307495,1.3048780791258487
0,2,28,512,1.0,size,unrestricted,,2,0.3000784660305544,1.4275746607680853
0,,,512,1.0,size,restricted,0,0,0.6347382383688588,0.6656128864596534
0,,,512,1.0,size,restricted,0,1,0.7481724408852602,0.7052792731107015
0,,,512,1.0,size,restricted,0,2,0.6245362649382773,0.6848778565345731
0,,,512,1.0,size,restricted,1,0,0.6347382383713098,0.6656128864633649
0,,,512,1.0,size,restricted,1,1,0.7481724408720151,0.7052792731052198
0,,,512,1.0,size,restricted,1,2,0.6245362649519668,0.6848778565327531
0,,,512,1.0,size,restricted,2,0,0.634738238353894,0.6656128864759349
0,,,512,1.0,size,restricted,2,1,0.7481724409442484,0.7052792731488308
0,,,512,1.0,size,restricted,2,2,0.6245362649328358,0.6848778565588086
0,,,512,inf,equal,unrestricted,,0,0.6810059629283997,0.6908631710871302
0,,,512,inf,equal,unrestricted,,1,0.6810059635412924,0.7045464025683402
0,,,512,inf,equal,unrestricted,,2,0.6810059611434702,0.69292686122656
0,0,384,512,inf,equal,unrestricted,,0,0.6264430309705089,0.6718468082425767
0,0,384,512,inf,equal,unrestricted,,1,0.8221355264493577,0.7324506974679355
0,0,384,512,inf,equal,unrestricted,,2,0.649384505897939,0.7013235052265391
0,1,100,512,inf,equal,unrestricted,,0,0.7607255796428659,0.7541171431820751
0,1,100,512,inf,equal,unrestricted,,1,0.6660262806498278,0.7453199893891308
0,1,100,512,inf,equal,unrestricted,,2,0.7553746245379553,0.7403771048686999
0,2,28,512,inf,equal,unrestricted,,0,1.2929633345775609,1.3054872665823403
0,2,28,512,inf,equal,unrestricted,,1,1.380209839307495,1.3048780791258487
0,2,28,512,inf,equal,unrestricted,,2,0.3000784660305544,1.4275746607680853
0,,,512,inf,equal,restricted,0,0,0.6810059630999188,0.6908631711742726
0,,,512,inf,equal,restricted,0,1,0.6810059634416495,0.7045464026709842
0,,,512,inf,equal,restricted,0,2,0.6810059621078092,0.6929268612548046
0,,,512,inf,equal,restricted,1,0,0.6810059629852884,0.6908631711341164
0,,,512,inf,equal,restricted,1,1,0.6810059635080117,0.7045464025939328
0,,,512,inf,equal,restricted,1,2,0.681005961483666,0.6929268612466776
0,,,512,inf,equal,restricted,2,0,0.6810059630996456,0.690863171177159
0,,,512,inf,equal,restricted,2,1,0.6810059634416236,0.7045464026726395
0,,,512,inf,equal,restricted,2,2,0.6810059621224859,0.6929268612748598
0,,,1024,1.0,size,unrestricted,,0,0.637222790797895,0.6558609213163858
0,,,1024,1.0,size,unrestricted,,1,0.7304851141718064,0.703821100295946
0,,,1024,1.0,size,unrestricted,,2,0.6434434328750517,0.6795861730353441
0,0,768,1024,1.0,size,unrestricted,,0,0.6325916314669231,0.6562985655698567
0,0,768,1024,1.0,size,unrestricted,,1,0.7683998929505491,0.7198118567922663
0,0,768,1024,1.0,size,unrestricted,,2,0.6599394580862756,0.6886869028951674
0,1,202,1024,1.0,size,unrestricted,,0,0.7202414291387296,0.7243398132629274
0,1,202,1024,1.0,size,unrestricted,,1,0.6755425058594875,0.7199558965746342
0,1,202,1024,1.0,size,unrestricted,,2,0.7054411216377305,0.7284287416902346
0,2,54,1024,1.0,size,unrestricted,,0,0.959033345894032,0.9624881410339963
0,2,54,1024,1.0,size,unrestricted,,1,1.1377352089578763,1.0173336277347413
0,2,54,1024,1.0,size,unrestricted,,2,0.4641169248572794,0.9956307682600427
0,,,1024,1.0,size,restricted,0,0,0.6372227907001259,0.655860921321193
0,,,1024,1.0,size,restricted,0,1,0.7304851145615004,0.7038211005635381
0,,,1024,1.0,size,restricted,0,2,0.6434434328078007,0.6795861731668581
0,,,1024,1.0,size,restricted,1,0,0.6372227908004252,0.6558609213183151
0,,,1024,1.0,size,restricted,1,1,0.7304851141629113,0.7038211002867104
0,,,1024,1.0,size,restricted,1,2,0.6434434328723413,0.6795861730319435
0,,,1024,1.0,size,restricted,2,0,0.6372227907689179,0.6558609213204566
0,,,1024,1.0,size,restricted,2,1,0.7304851142865795,0.7038211003745367
0,,,1024,1.0,size,restricted,2,2,0.6434434328578347,0.6795861730749316
0,,,1024,inf,equal,unrestricted,,0,0.680923025147037,0.6892265183724916
0,,,1024,inf,equal,unrestricted,,1,0.6809230282040336,0.7024731443578579
0,,,1024,inf,equal,unrestricted,,2,0.6809230124364437,0.6982777961651506
0,0,768,1024,inf,equal,unrestricted,,0,0.6325916314669231,0.6562985655698567
0,0,768,1024,inf,equal,unrestricted,,1,0.7683998929505491,0.7198118567922663
0,0,768,1024,inf,equal,unrestricted,,2,0.6599394580862756,0.6886869028951674
0,1,202,1024,inf,equal,unrestricted,,0,0.7202414291387296,0.7243398132629274
0,1,202,1024,inf,equal,unrestricted,,1,0.6755425058594875,0.7199558965746342
0,1,202,1024,inf,equal,unrestricted,,2,0.7054411216377305,0.7284287416902346
0,2,54,1024,inf,equal,unrestricted,,0,0.959033345894032,0.9624881410339963
0,2,54,1024,inf,equal,unrestricted,,1,1.1377352089578763,1.0173336277347413
0,2,54,1024,inf,equal,unrestricted,,2,0.4641169248572794,0.9956307682600427
0,,,1024,inf,equal,restricted,0,0,0.6809230269057904,0.6892265194711443
0,,,1024,inf,equal,restricted,0,1,0.6809230275730237,0.702473145312747
0,,,1024,inf,equal,restricted,0,2,0.6809230241506007,0.6982777965526551
0,,,1024,inf,equal,restricted,1,0,0.6809230271364745,0.6892265196245403
0,,,1024,inf,equal,restricted,1,1,0.6809230274902844,0.702473145440522
0,,,1024,inf,equal,restricted,1,2,0.6809230256818736,0.6982777966427969
0,,,1024,inf,equal,restricted,2,0,0.6809230271434066,0.689226519622452
0,,,1024,inf,equal,restricted,2,1,0.6809230274874833,0.7024731454355099
0,,,1024,inf,equal,restricted,2,2,0.6809230257908361,0.6982777966291385
0,,,2048,1.0,size,unrestricted,,0,0.6354088966204879,0.6498833636978012
0,,,2048,1.0,size,unrestricted,,1,0.7253786294204242,0.7031169859787834
0,,,2048,1.0,size,unrestricted,,2,0.6721804222622677,0.6777695344512015
0,0,1536,2048,1.0,size,unrestricted,,0,0.6321359189644825,0.6516225382491665
0,0,1536,2048,1.0,size,unrestricted,,1,0.7509217443616709,0.7200371543026247
0,0,1536,2048,1.0,size,unrestricted,,2,0.6869676345052228,0.687883850596739
0,1,406,2048,1.0,size,unrestricted,,0,0.6974813305808164,0.6973535758414423
0,1,406,2048,1.0,size,unrestricted,,1,0.6875152469214912,0.7002862029803218
0,1,406,2048,1.0,size,unrestricted,,2,0.6926623010447619,0.7041281353059359
0,2,106,2048,1.0,size,unrestricted,,0,0.7736614479645647,0.773974925797178
0,2,106,2048,1.0,size,unrestricted,,1,0.8370877439782491,0.8202789426670242
0,2,106,2048,1.0,size,unrestricted,,2,0.5948021617245095,0.7979568672484175
0,,,2048,1.0,size,restricted,0,0,0.6354088966503086,0.6498833637036098
0,,,2048,1.0,size,restricted,0,1,0.7253786293163932,0.703116985905062
0,,,2048,1.0,size,restricted,0,2,0.6721804222286052,0.6777695344150086
0,,,2048,1.0,size,restricted,1,0,0.6354088966522468,0.6498833637040169
0,,,2048,1.0,size,restricted,1,1,0.7253786293089597,0.703116985898329
0,,,2048,1.0,size,restricted,1,2,0.6721804222289938,0.677769534411013
0,,,2048,1.0,size,restricted,2,0,0.6354088965635606,0.64988336368868
0,,,2048,1.0,size,restricted,2,1,0.7253786296184663,0.7031169861201929
0,,,2048,1.0,size,restricted,2,2,0.6721804223286383,0.6777695345113066
0,,,2048,inf,equal,unrestricted,,0,0.6878487229139228,0.6893198625083408
0,,,2048,inf,equal,unrestricted,,1,0.6878487283996447,0.6970213984981081
0,,,2048,inf,equal,unrestricted,,2,0.6878487230860604,0.6974137457765193
0,0,1536,2048,inf,equal,unrestricted,,0,0.6321359189644825,0.6516225382491665
0,0,1536,2048,inf,equal,unrestricted,,1,0.7509217443616709,0.7200371543026247
0,0,1536,2048,inf,equal,unrestricted,,2,0.6869676345052228,0.687883850596739
0,1,406,2048,inf,equal,unrestricted,,0,0.6974813305808164,0.6973535758414423
0,1,406,2048,inf,equal,unrestricted,,1,0.6875152469214912,0.7002862029803218
0,1,406,2048,inf,equal,unrestricted,,2,0.6926623010447619,0.7041281353059359
0,2,106,2048,inf,equal,unrestricted,,0,0.7736614479645647,0.773974925797178
0,2,106,2048,inf,equal,unrestricted,,1,0.8370877439782491,0.8202789426670242
0,2,106,2048,inf,equal,unrestricted,,2,0.5948021617245095,0.7979568672484175
0,,,2048,inf,equal,restricted,0,0,0.687848725403757,0.6893198648048277
0,,,2048,inf,equal,restricted,0,1,0.6878487282132884,0.6970213994158048
0,,,2048,inf,equal,restricted,0,2,0.6878487254988398,0.6974137472763182
0,,,2048,inf,equal,restricted,1,0,0.6878487265307348,0.6893198658144492
0,,,2048,inf,equal,restricted,1,1,0.6878487281289171,0.6970213998123079
0,,,2048,inf,equal,restricted,1,2,0.6878487265950088,0.6974137479955279
0,,,2048,inf,equal,restricted,2,0,0.6878487263070946,0.68931986556265
0,,,2048,inf,equal,restricted,2,1,0.6878487281456461,0.697021399728012
0,,,2048,inf,equal,restricted,2,2,0.687848726380217,0.6974137479585965
0,,,4096,1.0,size,unrestricted,,0,0.6460679785178999,0.647641353549609
0,,,4096,1.0,size,unrestricted,,1,0.7046990965073451,0.6966303250492083
0,,,4096,1.0,size,unrestricted,,2,0.6528002488294382,0.6790224785355039
0,0,3072,4096,1.0,size,unrestricted,,0,0.6445646618943475,0.6476224398918933
0,0,3072,4096,1.0,size,unrestricted,,1,0.7169562672863321,0.7054332793533026
0,0,3072,4096,1.0,size,unrestricted,,2,0.6572490706518236,0.6846954638953358
0,1,815,4096,1.0,size,unrestricted,,0,0.6758635534777344,0.6732042823971387
0,1,815,4096,1.0,size,unrestricted,,1,0.6853936114651157,0.6882779302225847
0,1,815,4096,1.0,size,unrestricted,,2,0.6738059893309662,0.6837651023254319
0,2,209,4096,1.0,size,unrestricted,,0,0.6766766636767007,0.6748564836881366
0,2,209,4096,1.0,size,unrestricted,,1,0.7381580547063187,0.7367521457798956
0,2,209,4096,1.0,size,unrestricted,,2,0.6289421279519389,0.7145332863262929
0,,,4096,1.0,size,restricted,0,0,0.6460679785345663,0.6476413535632991
0,,,4096,1.0,size,restricted,0,1,0.704699096441949,0.6966303249913856
0,,,4096,1.0,size,restricted,0,2,0.6528002488394788,0.6790224785031341
0,,,4096,1.0,size,restricted,1,0,0.6460679786669489,0.6476413536716178
0,,,4096,1.0,size,restricted,1,1,0.7046990959229134,0.6966303245388566
0,,,4096,1.0,size,restricted,1,2,0.6528002489176364,0.679022478247472
0,,,4096,1.0,size,restricted,2,0,0.64606797874923,0.6476413537392112
0,,,4096,1.0,size,restricted,2,1,0.7046990956008009,0.6966303242544791
0,,,4096,1.0,size,restricted,2,2,0.6528002489643043,0.6790224780933766
0,,,4096,inf,equal,unrestricted,,0,0.675863546671117,0.6732042762174126
0,,,4096,inf,equal,unrestricted,,1,0.685393611465116,0.6882779287042132
0,,,4096,inf,equal,unrestricted,,2,0.673805983770985,0.683765098731981
0,0,3072,4096,inf,equal,unrestricted,,0,0.6445646618943475,0.6476224398918933
0,0,3072,4096,inf,equal,unrestricted,,1,0.7169562672863321,0.7054332793533026
0,0,3072,4096,inf,equal,unrestricted,,2,0.6572490706518236,0.6846954638953358
0,1,815,4096,inf,equal,unrestricted,,0,0.6758635534777344,0.6732042823971387
0,1,815,4096,inf,equal,unrestricted,,1,0.6853936114651157,0.6882779302225847
0,1,815,4096,inf,equal,unrestricted,,2,0.6738059893309662,0.6837651023254319
0,2,209,4096,inf,equal,unrestricted,,0,0.6766766636767007,0.6748564836881366
0,2,209,4096,inf,equal,unrestricted,,1,0.7381580547063187,0.7367521457798956
0,2,209,4096,inf,equal,unrestricted,,2,0.6289421279519389,0.7145332863262929
0,,,4096,inf,equal,restricted,0,0,0.6758635523520411,0.6732042813785263
0,,,4096,inf,equal,restricted,0,1,0.6853936114651157,0.6882779299706608
0,,,4096,inf,equal,restricted,0,2,0.6738059884126003,0.6837651017116086
0,,,4096,inf,equal,restricted,1,0,0.6758635523309104,0.6732042813544865
0,,,4096,inf,equal,restricted,1,1,0.6853936114651157,0.6882779299632606
0,,,4096,inf,equal,restricted,1,2,0.6738059883926589,0.6837651017268678
0,,,4096,inf,equal,restricted,2,0,0.6758635517097525,0.6732042807953369
0,,,4096,inf,equal,restricted,2,1,0.6853936114651157,0.6882779298276649
0,,,4096,inf,equal,restricted,2,2,0.6738059878847161,0.6837651013893137
0,,,8192,1.0,size,unrestricted,,0,0.6425906215278353,0.6479249079577191
0,,,8192,1.0,size,unrestricted,,1,0.7020035906767083,0.6963708269930982
0,,,8192,1.0,size,unrestricted,,2,0.6712342758917065,0.678151202851547
0,0,6144,8192,1.0,size,unrestricted,,0,0.6409332760443145,0.6484169331558454
0,0,6144,8192,1.0,size,unrestricted,,1,0.7156182781149418,0.7058950573199367
0,0,6144,8192,1.0,size,unrestricted,,2,0.6759967019251488,0.6852656000533406
0,1,1634,8192,1.0,size,unrestricted,,0,0.6708519136795221,0.6704671855727844
0,1,1634,8192,1.0,size,unrestricted,,1,0.6829982227114287,0.68894692232504
0,1,1634,8192,1.0,size,unrestricted,,2,0.6836900947350237,0.6792774530082256
0,2,414,8192,1.0,size,unrestricted,,0,0.6539405135194816,0.6557733041065299
0,2,414,8192,1.0,size,unrestricted,,1,0.7056989590778798,0.7016853627436542
0,2,414,8192,1.0,size,unrestricted,,2,0.6625530875080036,0.6867403780884923
0,,,8192,1.0,size,restricted,0,0,0.6425906215426573,0.64792490796521
0,,,8192,1.0,size,restricted,0,1,0.702003590624335,0.6963708269472205
0,,,8192,1.0,size,restricted,0,2,0.6712342758784479,0.6781512028232359
0,,,8192,1.0,size,restricted,1,0,0.6425906215593146,0.6479249079749516
0,,,8192,1.0,size,restricted,1,1,0.7020035905656521,0.6963708268946215
0,,,8192,1.0,size,restricted,1,2,0.6712342758628573,0.6781512027929695
0,,,8192,1.0,size,restricted,2,0,0.642590621555849,0.6479249079725494
0,,,8192,1.0,size,restricted,2,1,0.7020035905776343,0.696370826905368
0,,,8192,1.0,size,restricted,2,2,0.6712342758669972,0.6781512027998293
0,,,8192,inf,equal,unrestricted,,0,0.6702461942140573,0.6699189538056514
0,,,8192,inf,equal,unrestricted,,1,0.6830038937007348,0.6887713839905848
0,,,8192,inf,equal,unrestricted,,2,0.6830038918656017,0.6791043680084949
0,0,6144,8192,inf,equal,unrestricted,,0,0.6409332760443145,0.6484169331558454
0,0,6144,8192,inf,equal,unrestricted,,1,0.7156182781149418,0.7058950573199367
0,0,6144,8192,inf,equal,unrestricted,,2,0.6759967019251488,0.6852656000533406
0,1,1634,8192,inf,equal,unrestricted,,0,0.6708519136795221,0.6704671855727844
0,1,1634,8192,inf,equal,unrestricted,,1,0.6829982227114287,0.68894692232504
0,1,1634,8192,inf,equal,unrestricted,,2,0.6836900947350237,0.6792774530082256
0,2,414,8192,inf,equal,unrestricted,,0,0.6539405135194816,0.6557733041065299
0,2,414,8192,inf,equal,unrestricted,,1,0.7056989590778798,0.7016853627436542
0,2,414,8192,inf,equal,unrestricted,,2,0.6625530875080036,0.6867403780884923
0,,,8192,inf,equal,restricted,0,0,0.6702461965705666,0.6699189558744484
0,,,8192,inf,equal,restricted,0,1,0.6830038936784252,0.6887713844943952
0,,,8192,inf,equal,restricted,0,2,0.6830038932034479,0.6791043690767434
0,,,8192,inf,equal,restricted,1,0,0.6702461959217425,0.6699189552722792
0,,,8192,inf,equal,restricted,1,1,0.6830038936981385,0.6887713842948049
0,,,8192,inf,equal,restricted,1,2,0.6830038920212834,0.6791043690021971
0,,,8192,inf,equal,restricted,2,0,0.6702461957779153,0.6699189551734258
0,,,8192,inf,equal,restricted,2,1,0.6830038936881314,0.688771384300376
0,,,8192,inf,equal,restricted,2,2,0.6830038926213826,0.6791043687574615
0,,,16384,1.0,size,unrestricted,,0,0.6419213616814495,0.6475594543724225
0,,,16384,1.0,size,unrestricted,,1,0.7063024317180508,0.697851617891981
0,,,16384,1.0,size,unrestricted,,2,0.6666896555110632,0.6785662905503022
0,0,12288,16384,1.0,size,unrestricted,,0,0.6402836166417908,0.6478353174338247
0,0,12288,16384,1.0,size,unrestricted,,1,0.7198297539201958,0.7083530335309465
0,0,12288,16384,1.0,size,unrestricted,,2,0.6710204656203866,0.6852654022834451
0,1,3272,16384,1.0,size,unrestricted,,0,0.6700166233845889,0.6699130017943135
0,1,3272,16384,1.0,size,unrestricted,,1,0.6873978210708358,0.6879876423772258
0,1,3272,16384,1.0,size,unrestricted,,2,0.6788639894514682,0.6793547470801108
0,2,824,16384,1.0,size,unrestricted,,0,0.6498496782683673,0.6546365593818282
0,2,824,16384,1.0,size,unrestricted,,1,0.7073496345330945,0.7010750377886522
0,2,824,16384,1.0,size,unrestricted,,2,0.6608592762444179,0.6842407804181575
0,,,16384,1.0,size,restricted,0,0,0.6419213616855275,0.6475594543747574
0,,,16384,1.0,size,restricted,0,1,0.7063024317033599,0.6978516178798423
0,,,16384,1.0,size,restricted,0,2,0.6666896555085846,0.6785662905430396
0,,,16384,1.0,size,restricted,1,0,0.6419213617104835,0.6475594543880266
0,,,16384,1.0,size,restricted,1,1,0.7063024316137082,0.6978516178055474
0,,,16384,1.0,size,restricted,1,2,0.6666896554924217,0.6785662905019518
0,,,16384,1.0,size,restricted,2,0,0.641921361639766,0.6475594543499137
0,,,16384,1.0,size,restricted,2,1,0.7063024318676274,0.6978516180159335
0,,,16384,1.0,size,restricted,2,2,0.6666896555387228,0.6785662906201801
0,,,16384,inf,equal,unrestricted,,0,0.6700166216484695,0.6699130002877013
0,,,16384,inf,equal,unrestricted,,1,0.687397821070836,0.6879876419911691
0,,,16384,inf,equal,unrestricted,,2,0.6788639882406237,0.6793547464063979
0,0,12288,16384,inf,equal,unrestricted,,0,0.6402836166417908,0.6478353174338247
0,0,12288,16384,inf,equal,unrestricted,,1,0.7198297539201958,0.7083530335309465
0,0,12288,16384,inf,equal,unrestricted,,2,0.6710204656203866,0.6852654022834451
0,1,3272,16384,inf,equal,unrestricted,,0,0.6700166233845889,0.6699130017943135
0,1,3272,16384,inf,equal,unrestricted,,1,0.6873978210708358,0.6879876423772258
0,1,3272,16384,inf,equal,unrestricted,,2,0.6788639894514682,0.6793547470801108
0,2,824,16384,inf,equal,unrestricted,,0,0.6498496782683673,0.6546365593818282
0,2,824,16384,inf,equal,unrestricted,,1,0.7073496345330945,0.7010750377886522
0,2,824,16384,inf,equal,unrestricted,,2,0.6608592762444179,0.6842407804181575
0,,,16384,inf,equal,restricted,0,0,0.6700166234214958,0.6699130018466948
0,,,16384,inf,equal,restricted,0,1,0.687397821070836,0.6879876423450774
0,,,16384,inf,equal,restricted,0,2,0.6788639894487993,0.6793547471000527
0,,,16384,inf,equal,restricted,1,0,0.6700166230809873,0.6699130015472724
0,,,16384,inf,equal,restricted,1,1,0.687397821070836,0.6879876422766829
0,,,16384,inf,equal,restricted,1,2,0.6788639892168129,0.679354746966803
0,,,16384,inf,equal,restricted,2,0,0.6700166236009748,0.6699130020057673
0,,,16384,inf,equal,restricted,2,1,0.687397821070836,0.6879876423811726
0,,,16384,inf,equal,restricted,2,2,0.6788639895709287,0.6793547471721356


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/3/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,0,0,48,64,1.0,size,unrestricted,3.3402857336008585,6.675634542234104e-10,-3.741696414167338e-10,1.365644102390565e-09,2.290703087674733e-10,4.68271646693626e-09,8.069239492324176e-11,-4.800792281815509e-09,-4.935375598768192e-11,5.234637995260445e-10,4.312857498718342e-10,-14.999999968403223,-1.8053986281547036e-10,-7.048305897270332e-10,3.7351357559292496e-10,4.0335632382738236e-10
0,1,0,48,64,1.0,size,unrestricted,2.1672791910854414,1.1181051656828553e-10,1.2444289053049932e-10,7.84120352825363e-11,-1.229300144622647e-10,6.339021028841249e-11,14.999999980791479,-3.0485442473117447e-10,1.2062159343104914e-10,7.158050713237771e-11,4.257693587544614e-11,-9.414628293959649e-11,-8.092263669799315e-11,-9.779847835969339e-11,-8.910710165452499e-11,5.78032984328417e-10
0,2,0,48,64,1.0,size,unrestricted,2.6845838701919518,6.971234462547567e-10,-9.416691238693984e-10,4.293755040642496e-10,4.2249503956699206e-10,5.000822614690402e-11,-1.3519426944631215e-10,3.574507147028198e-10,6.825618567038768e-11,7.693886247063217e-13,-14.999999980524606,8.008527074107044e-09,-1.0792194420553004e-10,-4.478983134830537e-10,1.02767078753085e-09,3.3584117583343007e-11
0,3,0,48,64,1.0,size,unrestricted,1.5970499249751249,-1.915964586332592e-10,3.285319445996944e-11,-14.99999996067434,1.224368434886019e-11,4.202587052705519e-10,-3.439163484855355e-08,-1.2650291183935106e-10,-1.2392530088152712e-09,-6.656240931321613e-10,1.2408288888581033e-10,-5.984568789598849e-11,-6.366658757641486e-11,-4.0829306833297564e-11,7.388165605062508e-12,1.4754004781062407e-11
0,4,0,48,64,1.0,size,unrestricted,1.733505016259837,7.640163753989416e-12,-3.1577219202271263e-11,-3.510519191741195e-11,-3.388793714856687e-11,1.0697834486681473e-11,4.316293979581058e-12,2.859705133118315e-06,14.999997136461685,-1.5681768433146343e-11,-1.6282762602056813e-11,-2.0898716345727228e-11,8.573862166587462e-12,-9.059055277591497e-13,2.5800363820108945e-10,-5.44923228818297e-10
0,0,1,12,64,1.0,size,unrestricted,3.971112617988137,-2.0216935728668425e-10,-1.071072392401083e-09,-2.4635039589819824e-10,2.9163215815193666e-10,14.999999984845996,-2.7586355324761827e-11,1.2830102962316652e-10,1.170496102475478e-10,-8.675522044790672e-10,3.285845537818469e-10,1.2278329099013629e-09,-2.4209913486542614e-10,1.4599329641061703e-10,1.5622115735385388e-10,-5.003489506295531e-10
0,1,1,12,64,1.0,size,unrestricted,4.277946370766979,-2.0081739794868714e-10,1.7304982361598775e-10,6.674433106388283e-11,-2.4425541245217396e-09,2.56374449604593e-09,-3.0706082035688003e-09,5.574223061479548e-11,1.2481557693879614e-11,-8.612722635653582e-10,2.1634462290108082e-10,14.999999981393525,-1.0088227768199098e-10,-6.82843997795338e-11,-7.416774644343237e-10,1.0796939543531227e-10
0,2,1,12,64,1.0,size,unrestricted,4.63659496093502,-3.8985382060989604e-10,-4.701886195251592e-10,2.231236014024528e-10,9.90203331803647e-11,3.3920351737265527e-10,2.0696512603726723e-11,-4.4832807211437966e-10,2.4244001867681276e-11,-14.999999578280201,1.570195430759895e-10,3.938458840533808e-07,2.570945123448049e-10,2.7475147813000983e-10,-4.3425182465766105e-10,2.876183898944316e-10
0,3,1,12,64,1.0,size,unrestricted,4.789779428433177,-1.8671973429027117e-09,1.18167186009254e-11,-4.59000911596103e-11,-2.6405041660391726e-11,14.999999866519593,3.197310030708092e-08,8.100284320488184e-11,9.217568368796329e-08,5.7361194884080875e-11,-3.15122038486675e-12,-2.1490635193166267e-11,6.206734160066742e-11,6.245929396937354e-11,7.912213337022919e-11,3.2280467122832316e-11
0,4,1,12,64,1.0,size,unrestricted,5.46884622075902,-4.1590376610027145e-10,-4.4509212540603625e-10,-1.899877613255687e-10,5.759443002680746e-11,-9.462898866349789e-12,-7.385772328553017e-12,3.8919680773741826e-11,-2.9082231438081583e-11,-3.5135891221416896e-11,5.279317551962524e-10,3.2640018990276507e-10,14.999999996153706,-1.6208059843949907e-12,1.03948259984821e-11,1.3928688340193709e-11
0,0,2,4,64,1.0,size,unrestricted,9.466991232263556,-4.805146219278717e-10,5.979489802747194e-10,-3.988841543125129e-09,-8.612436777130392e-10,-4.1461455332119606e-10,3.8121280324053e-10,-8.220539836485149e-10,1.4339593380179297e-09,-2.3890777611525755e-10,7.988305145825675e-10,-2.638362969961108e-11,8.422117412678182e-10,-14.999999932273466,2.3266043557863068e-08,-3.5178183704591255e-09
0,1,2,4,64,1.0,size,unrestricted,9.837990802477648,2.3162024719042487e-09,-3.008191965494657e-09,5.035756198699999e-10,5.388063027223708e-09,-3.6880194970192553e-10,-1.0353101380984156e-08,-4.88118421961054e-10,1.9448048514073178e-08,1.6168802130661716e-09,6.034090565509898e-10,-5.200487852639135e-10,-14.999999903257423,-4.562058610393965e-10,4.4242352651547206e-10,3.087181855830617e-08
0,2,2,4,64,1.0,size,unrestricted,8.639492087744394,-5.671637936405184e-07,3.6760004145437266e-10,-6.321422395120431e-09,-14.999999319080512,2.2550393611373962e-09,1.4549733921702345e-09,5.78636966868337e-10,-3.189646209722183e-10,-8.59915259393745e-09,-8.221841717531925e-10,-7.409817817751645e-11,7.787600610556788e-09,-1.5287488643761465e-09,6.869364774608765e-10,-3.256159392973873e-08
0,3,2,4,64,1.0,size,unrestricted,6.4433544984819235,7.760373529849777e-11,8.367279886605753e-09,2.9027262075551745e-11,14.999999987047566,-2.7829176442479897e-09,1.77951199435315e-11,3.0595346652195166e-11,-1.316652037502657e-10,1.6869631574831604e-12,-5.713201785848376e-11,5.033311211889428e-11,5.705386033195276e-12,6.974007548773179e-12,-3.23949860218004e-11,-5.381592509871191e-12
0,4,2,4,64,1.0,size,unrestricted,9.837990802477648,-2.3162021017147733e-09,3.0081919726638616e-09,-5.035756219890056e-10,-5.388063037980454e-09,3.688019513366281e-10,1.0353101398791316e-08,4.881184240274049e-10,-1.9448048544451747e-08,-1.6168802178617202e-09,-6.034090589918304e-10,5.200487874379444e-10,14.999999903257423,4.5620586299517854e-10,-4.424235284223377e-10,-3.087181860446623e-08
0,0,0,48,64,1.0,size,restricted,3.3402857369249155,7.610183857768277e-11,-6.11972410929502e-11,1.60517083935063e-10,3.60634147500052e-11,3.8834550692149103e-10,3.984324123118849e-12,-4.1679950380147833e-10,-8.785695816501599e-13,6.145608470246034e-11,6.864209935768166e-11,-14.999999990106298,-1.8664054543832163e-11,-9.112922254615281e-11,4.400941945055328e-11,5.395054430712069e-11
0,1,0,48,64,1.0,size,restricted,2.1672791919020824,-1.1587460634737194e-11,7.421141259358038e-11,1.2724426304089685e-10,-4.8194357609559525e-11,-3.1722435192945776e-11,14.99999998664789,-2.646148170973279e-10,1.575104518191605e-11,-3.249465157041903e-11,7.972446619979988e-11,-5.137826631040274e-12,-1.2595561483860246e-10,-4.587023328572447e-11,3.794441930190064e-12,4.873308136889502e-10
0,2,0,48,64,1.0,size,restricted,2.684583868337375,2.447235599497904e-10,-3.41685197976123e-10,1.7555817855944102e-10,1.9347891817777786e-10,1.4891378252898214e-11,-7.02695366382385e-11,1.5450236225876662e-10,3.290155990724125e-11,-6.3487470892883955e-12,-14.999999975992475,1.0906397110638376e-09,-3.8550189428687203e-11,-1.8771281157688953e-10,3.5751185214488983e-10,1.5554783933473773e-11
0,3,0,48,64,1.0,size,restricted,1.59704992392182,-8.183806762920256e-10,2.1400270593096938e-10,-14.999999960132586,8.124691258254499e-11,1.159250990802918e-09,-2.164080073295395e-08,-6.143746192438949e-10,-1.8736643527626936e-09,-1.4208835752335785e-09,6.078118868676075e-10,-3.6727132272463507e-10,-3.8290665761476043e-10,-2.6324227843219127e-10,4.6077589727881905e-11,9.999988564781952e-11
0,4,0,48,64,1.0,size,restricted,1.733505015697471,4.6453648569766295e-11,-1.844681779583633e-10,-2.0231467869342085e-10,-1.9642281252466624e-10,6.485453463777488e-11,2.6286219658030374e-11,5.292047474708003e-07,14.999999459383353,-9.46054821679193e-11,-9.824456688564078e-11,-1.2531092726663058e-10,5.1831055751446656e-11,-5.61089980004257e-12,5.999699787894684e-10,-7.740227968920073e-10
0,0,1,12,64,1.0,size,restricted,3.971112620625434,-1.8210221304730716e-11,-1.0368506231681783e-09,-2.4594189831257405e-11,2.6349269272757837e-11,14.999999993198806,-3.4766112497383657e-12,1.265242773583509e-11,1.0653225891897433e-11,-4.606782332343816e-09,2.885014574869458e-11,1.9232673141416197e-10,-2.288687555453055e-11,1.4234733092866345e-11,1.423155756791548e-11,-4.0652230608120915e-11
0,1,1,12,64,1.0,size,restricted,4.277946373371259,-1.5654167409212424e-11,1.5848510616317148e-11,6.344267063075466e-12,-3.6365664051431726e-09,2.020351105382512e-09,-7.224404544857999e-10,4.2791432930399345e-12,6.320677455403794e-13,-5.2216443026196736e-11,1.7906259717637386e-11,14.99999999290128,-9.805760573182467e-12,-6.189728662554377e-12,-4.79589851420885e-11,1.0157240821334851e-11
0,2,1,12,64,1.0,size,restricted,4.63659497165331,-1.0753597782136699e-10,-7.048075527530106e-11,1.9784956414651023e-11,7.514580216917005e-12,1.4728968357775313e-10,-1.5209230673274537e-10,-5.7374151582100416e-11,4.199360671691789e-13,-14.999999925750714,1.0697530673953081e-11,7.260330937108124e-08,1.991940331854996e-11,2.4076363552417857e-11,-4.272621234001636e-11,2.439671025890047e-11
0,3,1,12,64,1.0,size,restricted,4.78977942995586,-1.7859722062325953e-09,1.1639799776634581e-11,-1.955993518539985e-10,-8.345622514765712e-12,14.999999964063084,7.959859742270737e-09,9.907877438714878e-11,2.0895190360609746e-08,3.524367914775042e-11,2.7419658686678093e-10,-1.2256231422015899e-11,4.8678866387560074e-11,1.7667143739388833e-10,1.1389557426577443e-10,2.3362552345970757e-11
0,4,1,12,64,1.0,size,restricted,5.468846220529573,-2.803050085075006e-10,-3.8229360313476504e-09,-1.9389153609251402e-10,7.412334628012153e-11,-1.4070290578776204e-11,-1.4355360750085251e-11,4.0045918106131314e-11,-3.4046308322348294e-11,-4.443313641152409e-11,3.6024176782935174e-10,2.5793207568530135e-10,14.999999992836509,-7.382597086541562e-13,9.27960951867634e-12,1.61220618008597e-11
0,0,2,4,64,1.0,size,restricted,9.425963505992078,-1.6353049260851092e-11,4.8505148634822856e-11,-1.8011483357738065e-10,-8.813658181896557e-11,-1.7400368877438638e-11,3.3435959776954086e-11,-5.820050995577742e-11,8.314537059782288e-11,-1.4190660607139186e-11,3.919641682183612e-11,-1.555415312584137e-11,4.800448513267201e-11,-14.592452911237894,0.4075470854268964,-2.143934584172552e-10
0,1,2,4,64,1.0,size,restricted,9.751305682293182,2.862337319008377e-10,-3.0440480618046015e-10,7.963855886079756e-11,3.8706509154465333e-10,-5.3146252343502246e-11,-5.887924632051732e-10,-7.011572064265201e-11,1.0012030302979888e-09,2.1039140217257428e-10,9.990064800056504e-11,-7.750501385829688e-11,-13.754396836972271,-8.424680262192451e-11,8.146593399037522e-11,1.2456031575688373
0,2,2,4,64,1.0,size,restricted,8.639492136844877,-5.561984613693494e-08,5.02198031329689e-12,-5.1274953878202635e-11,-14.999999943615125,3.4079248627253584e-11,2.2292354283257406e-11,8.115160850793912e-12,-3.897241029644858e-12,-6.18631783434436e-11,-1.1798745258901318e-11,-7.444364834304126e-13,6.295547828673003e-11,-2.244128684025249e-11,9.36144570193663e-12,-8.660827127479228e-11
0,3,2,4,64,1.0,size,restricted,6.386687827717797,2.7154262342010622e-11,4.364501219232844,1.0751154028749432e-11,10.635498779959025,-2.2068107199315294e-10,6.582807181433645e-12,1.070374053935321e-11,-3.888835739345731e-11,6.937617094604228e-13,-2.0247370873359526e-11,1.7478355508524963e-11,1.930992122876326e-12,2.4668581135875054e-12,-1.1564964808260869e-11,-2.1015753468286826e-12
0,4,2,4,64,1.0,size,restricted,9.560124078189741,-5.286975943253218e-11,9.454966574538324e-11,-1.884935322737727e-11,-1.5139835539143802e-10,1.9241625784650657e-11,1.9906896625431593e-10,1.768273534941673e-11,-3.921037055006944e-10,-5.220978141040241e-11,-3.154156953585258e-11,2.028856379238473e-11,11.007254645425938,1.9170382734894712e-11,-2.1302722679550068e-11,-3.992745352944504
0,0,0,48,64,inf,equal,unrestricted,3.3402857336008585,6.675634542234104e-10,-3.741696414167338e-10,1.365644102390565e-09,2.290703087674733e-10,4.68271646693626e-09,8.069239492324176e-11,-4.800792281815509e-09,-4.935375598768192e-11,5.234637995260445e-10,4.312857498718342e-10,-14.999999968403223,-1.8053986281547036e-10,-7.048305897270332e-10,3.7351357559292496e-10,4.0335632382738236e-10
0,1,0,48,64,inf,equal,unrestricted,2.1672791910854414,1.1181051656828553e-10,1.2444289053049932e-10,7.84120352825363e-11,-1.229300144622647e-10,6.339021028841249e-11,14.999999980791479,-3.0485442473117447e-10,1.2062159343104914e-10,7.158050713237771e-11,4.257693587544614e-11,-9.414628293959649e-11,-8.092263669799315e-11,-9.779847835969339e-11,-8.910710165452499e-11,5.78032984328417e-10
0,2,0,48,64,inf,equal,unrestricted,2.6845838701919518,6.971234462547567e-10,-9.416691238693984e-10,4.293755040642496e-10,4.2249503956699206e-10,5.000822614690402e-11,-1.3519426944631215e-10,3.574507147028198e-10,6.825618567038768e-11,7.693886247063217e-13,-14.999999980524606,8.008527074107044e-09,-1.0792194420553004e-10,-4.478983134830537e-10,1.02767078753085e-09,3.3584117583343007e-11
0,3,0,48,64,inf,equal,unrestricted,1.5970499249751249,-1.915964586332592e-10,3.285319445996944e-11,-14.99999996067434,1.224368434886019e-11,4.202587052705519e-10,-3.439163484855355e-08,-1.2650291183935106e-10,-1.2392530088152712e-09,-6.656240931321613e-10,1.2408288888581033e-10,-5.984568789598849e-11,-6.366658757641486e-11,-4.0829306833297564e-11,7.388165605062508e-12,1.4754004781062407e-11
0,4,0,48,64,inf,equal,unrestricted,1.733505016259837,7.640163753989416e-12,-3.1577219202271263e-11,-3.510519191741195e-11,-3.388793714856687e-11,1.0697834486681473e-11,4.316293979581058e-12,2.859705133118315e-06,14.999997136461685,-1.5681768433146343e-11,-1.6282762602056813e-11,-2.0898716345727228e-11,8.573862166587462e-12,-9.059055277591497e-13,2.5800363820108945e-10,-5.44923228818297e-10
0,0,1,12,64,inf,equal,unrestricted,3.971112617988137,-2.0216935728668425e-10,-1.071072392401083e-09,-2.4635039589819824e-10,2.9163215815193666e-10,14.999999984845996,-2.7586355324761827e-11,1.2830102962316652e-10,1.170496102475478e-10,-8.675522044790672e-10,3.285845537818469e-10,1.2278329099013629e-09,-2.4209913486542614e-10,1.4599329641061703e-10,1.5622115735385388e-10,-5.003489506295531e-10
0,1,1,12,64,inf,equal,unrestricted,4.277946370766979,-2.0081739794868714e-10,1.7304982361598775e-10,6.674433106388283e-11,-2.4425541245217396e-09,2.56374449604593e-09,-3.0706082035688003e-09,5.574223061479548e-11,1.2481557693879614e-11,-8.612722635653582e-10,2.1634462290108082e-10,14.999999981393525,-1.0088227768199098e-10,-6.82843997795338e-11,-7.416774644343237e-10,1.0796939543531227e-10
0,2,1,12,64,inf,equal,unrestricted,4.63659496093502,-3.8985382060989604e-10,-4.701886195251592e-10,2.231236014024528e-10,9.90203331803647e-11,3.3920351737265527e-10,2.0696512603726723e-11,-4.4832807211437966e-10,2.4244001867681276e-11,-14.999999578280201,1.570195430759895e-10,3.938458840533808e-07,2.570945123448049e-10,2.7475147813000983e-10,-4.3425182465766105e-10,2.876183898944316e-10
0,3,1,12,64,inf,equal,unrestricted,4.789779428433177,-1.8671973429027117e-09,1.18167186009254e-11,-4.59000911596103e-11,-2.6405041660391726e-11,14.999999866519593,3.197310030708092e-08,8.100284320488184e-11,9.217568368796329e-08,5.7361194884080875e-11,-3.15122038486675e-12,-2.1490635193166267e-11,6.206734160066742e-11,6.245929396937354e-11,7.912213337022919e-11,3.2280467122832316e-11
0,4,1,12,64,inf,equal,unrestricted,5.46884622075902,-4.1590376610027145e-10,-4.4509212540603625e-10,-1.899877613255687e-10,5.759443002680746e-11,-9.462898866349789e-12,-7.385772328553017e-12,3.8919680773741826e-11,-2.9082231438081583e-11,-3.5135891221416896e-11,5.279317551962524e-10,3.2640018990276507e-10,14.999999996153706,-1.6208059843949907e-12,1.03948259984821e-11,1.3928688340193709e-11
0,0,2,4,64,inf,equal,unrestricted,9.466991232263556,-4.805146219278717e-10,5.979489802747194e-10,-3.988841543125129e-09,-8.612436777130392e-10,-4.1461455332119606e-10,3.8121280324053e-10,-8.220539836485149e-10,1.4339593380179297e-09,-2.3890777611525755e-10,7.988305145825675e-10,-2.638362969961108e-11,8.422117412678182e-10,-14.999999932273466,2.3266043557863068e-08,-3.5178183704591255e-09
0,1,2,4,64,inf,equal,unrestricted,9.837990802477648,2.3162024719042487e-09,-3.008191965494657e-09,5.035756198699999e-10,5.388063027223708e-09,-3.6880194970192553e-10,-1.0353101380984156e-08,-4.88118421961054e-10,1.9448048514073178e-08,1.6168802130661716e-09,6.034090565509898e-10,-5.200487852639135e-10,-14.999999903257423,-4.562058610393965e-10,4.4242352651547206e-10,3.087181855830617e-08
0,2,2,4,64,inf,equal,unrestricted,8.639492087744394,-5.671637936405184e-07,3.6760004145437266e-10,-6.321422395120431e-09,-14.999999319080512,2.2550393611373962e-09,1.4549733921702345e-09,5.78636966868337e-10,-3.189646209722183e-10,-8.59915259393745e-09,-8.221841717531925e-10,-7.409817817751645e-11,7.787600610556788e-09,-1.5287488643761465e-09,6.869364774608765e-10,-3.256159392973873e-08
0,3,2,4,64,inf,equal,unrestricted,6.4433544984819235,7.760373529849777e-11,8.367279886605753e-09,2.9027262075551745e-11,14.999999987047566,-2.7829176442479897e-09,1.77951199435315e-11,3.0595346652195166e-11,-1.316652037502657e-10,1.6869631574831604e-12,-5.713201785848376e-11,5.033311211889428e-11,5.705386033195276e-12,6.974007548773179e-12,-3.23949860218004e-11,-5.381592509871191e-12
0,4,2,4,64,inf,equal,unrestricted,9.837990802477648,-2.3162021017147733e-09,3.0081919726638616e-09,-5.035756219890056e-10,-5.388063037980454e-09,3.688019513366281e-10,1.0353101398791316e-08,4.881184240274049e-10,-1.9448048544451747e-08,-1.6168802178617202e-09,-6.034090589918304e-10,5.200487874379444e-10,14.999999903257423,4.5620586299517854e-10,-4.424235284223377e-10,-3.087181860446623e-08
0,0,0,48,64,inf,equal,restricted,2.3291313965407485,8.578193767143787e-10,3.060251197160083e-09,1.5255748374536744e-09,-2.95971946331925e-08,2.9353575211545064,-3.6812373388744757e-09,-4.294307901444468,-3.3622261497817994e-08,7.559980656790767e-10,-5.634043619581569e-09,-5.663660134851821,1.3405160398345508e-09,-1.0370620907271442,-1.0696122385277327,-1.3008530786273188e-09
0,1,0,48,64,inf,equal,restricted,1.4946705926686086,2.012960821560392e-09,1.0068274146442545e-09,5.391067569560158e-09,-2.562751608121169,1.6921738606901676e-10,5.7210745223719,-4.666248622548527,-3.327840418520794e-11,-1.2977125395968642e-10,-3.485551461232973e-10,1.910221980025556e-10,-0.7496203811754015,-6.211947857697026e-10,-0.2783934924547358,1.0219113543976086
0,2,0,48,64,inf,equal,restricted,2.2005743796181196,1.827028023788465e-09,-1.5598638919249533e-09,4.167181571373098e-10,2.0375569978569402e-10,-1.628542329868064e-10,-4.785710877837872e-10,1.841337604686099e-10,5.042081494361188e-10,1.0947145593996571e-10,-10.04672904817044,0.7421255171937026,-9.031470156062526e-11,-0.7927210855547688,3.418424329721179,-9.261943117443626e-11
0,3,0,48,64,inf,equal,restricted,1.4523052795059608,-3.2105954633815128e-09,1.341988999353709e-09,-4.707016215546687,-7.002721798965718e-11,0.4310372178363841,-6.679441803767807,-6.7669587771043235e-09,-2.0431991705811665,-7.216455924302521e-10,6.679400984743036e-11,-1.1393055701548822,-7.892335194284628e-10,-6.183359671676344e-11,-4.4075789885680655e-10,6.186831045920823e-10
0,4,0,48,64,inf,equal,restricted,1.201634343242343,3.161122086791425e-09,1.2513903237527817e-10,4.314771839147905e-10,-1.3648738259747657,-1.359466483167123e-09,-2.2654890785026387e-09,4.257872881335139,5.076344898117714,9.508606662688742e-11,-3.715954970360201,-2.872067694987884e-10,3.883763696482573e-11,-0.45321517555146484,4.7345740312099e-10,-0.13173823460037837
0,0,1,12,64,inf,equal,restricted,3.0461915018282553,8.365640728942353e-11,-1.856415169251787,-3.781444098390356e-10,0.1624662008892369,5.743193089144262,8.219613860978013e-12,1.1856485152291901e-11,1.0448422215055325e-10,-2.300220236982225,5.14367818087229e-10,3.3483768380453203,-6.282313875312424e-10,-1.276623947452945e-10,1.5893284601167825,-1.3995447524264592e-09
0,1,1,12,64,inf,equal,restricted,3.4347626073247643,1.0661270930649413e-09,0.8916196466342563,-7.201888580828957e-11,-3.123949590811991,4.192024110582091,-2.5885436603421788,-1.1079167456538528e-11,-4.6095927299182473e-11,-0.06443781114664646,5.91325721150975e-10,3.7717796483158006,-0.3462045832339564,-0.021440943841299933,-2.4996339125727905e-10,8.166704210792174e-11
0,2,1,12,64,inf,equal,restricted,3.3132557299044727,0.11536985371752492,-2.0635269236663936,7.778427546280045e-10,1.4769596176310147e-09,3.8827036559383674,-0.38433578866461077,-1.8520786554591218,-0.2586440264049959,-3.338004307171918,-1.1536845503564227e-09,3.0513701502814032,-6.211877596578159e-08,-1.9288402798727095e-09,0.05396654695785423,-8.518544227699773e-10
0,3,1,12,64,inf,equal,restricted,4.4935178105771625,-0.08141333443223313,7.922569548524785e-11,-0.944521688076632,-6.999031946185145e-11,5.423832142877791,5.669622626124548,7.890037255963493e-10,2.130304125511342,7.93875251534779e-11,0.40124502678795165,-9.530559881806877e-12,1.0338336622970291e-10,0.16683313546187284,0.18222791686758327,8.181182449048028e-11
0,4,1,12,64,inf,equal,restricted,3.618299322412788,-2.0715033190300894e-09,-5.299684509746231,-2.5925043195804536,2.558025261583344e-10,0.9450900543036715,6.52705022642017e-10,0.11735326878775544,-1.105323258547164,-0.83550373266709,0.7539098439591516,1.0267428498279418,1.6107818858389455,-3.6059013379808804e-10,0.7131062346691858,2.327765333280375e-08
0,0,2,4,64,inf,equal,restricted,6.731244412483964,-2.4033910759117208e-09,9.02068727239607e-09,-1.3347878332084938e-09,-2.5495815844834935,-6.557207980595074e-11,4.1675428779967596e-10,-0.3911075579717835,4.286049417196974e-10,3.9350986742285547e-11,-1.6207982084176498,-1.1684523290575132e-10,8.50544565567761e-10,-9.961617887655434,0.47689473816986094,-3.8669976963181505e-09
0,1,2,4,64,inf,equal,restricted,9.119846182681659,0.6080406531602853,-8.537727918336278e-10,1.3674539627892396e-10,2.7348342996501492e-09,-7.579623764580027e-12,-2.8274420718966886e-09,-5.368499885620278e-11,1.8371492697654201,4.884599262519473e-10,2.1291820576253944e-10,-1.1140912661700853e-10,-7.872768217332567,-1.0467986880821594e-10,1.7839293275481038e-10,4.682041850345071
0,2,2,4,64,inf,equal,restricted,7.994528385887943,-1.7291873765216017,3.716791870708341e-11,-0.6832662099967529,-8.328475163006276,1.1104606247350178e-09,1.6105123377458367e-10,4.664334669708854e-11,-5.5842427558836265e-11,-1.1373611492243756,-5.734796384594958e-11,-2.4588191863814686e-11,9.717359166620039e-10,-2.418511251300924e-10,9.515700785365547e-11,-3.1217100965925444
0,3,2,4,64,inf,equal,restricted,5.942855962233576,1.7305924821688112,7.0216861852228,5.678375647097206e-10,5.537275248413235,-0.7104460817715484,8.825569939186343e-11,7.440987600272262e-11,-2.0249188729805559e-10,4.164905712963981e-11,-2.5147694188670516e-10,1.0474694850948385e-10,1.9251914282228106e-12,1.014095722054698e-11,-5.320631298856782e-11,-2.3048559894560428e-11
0,4,2,4,64,inf,equal,restricted,8.94228008193064,-6.004741439149914e-11,1.9203750937982365e-10,-2.4408043856097778e-11,-9.278018626021497e-10,3.3638467149450625e-11,1.4880474063834963,2.3973350081734425e-11,-2.313810529853731,-9.409282154797801e-11,-5.556763966866151e-11,2.9790925427513765e-11,5.762921239706336,2.472912308943141e-11,-3.142285009002896e-11,-5.435220821878334
0,0,0,96,128,1.0,size,unrestricted,1.6802743079734361,2.155454818175885e-11,-7.165621509735141e-11,1.5571700748411988e-10,1.7605801995586012e-10,2.2819537177357527e-10,-4.9615553287124443e-11,-1.9724750170551105e-10,-3.5825372589181617e-10,14.999999992276617,-6.521150633400107e-11,-2.931930834396982e-09,2.185285383760171e-10,-6.190880196806416e-10,8.978290271254509e-12,1.0506287906367853e-10
0,1,0,96,128,1.0,size,unrestricted,1.3837929206456427,2.5596744706378894e-09,-2.2003549688292542e-09,1.0228736124800564e-08,9.651204932573227e-10,-7.971482912374969e-09,14.999999894582455,-1.3381953218602872e-08,-9.784553902374326e-10,-6.508167679442207e-10,-7.721778400834872e-09,-6.491411630777631e-10,1.408427687227925e-09,1.3977682623414195e-10,-1.760268869575864e-09,5.208298819847732e-09
0,2,0,96,128,1.0,size,unrestricted,1.6840490758230928,3.915374507186852e-11,-2.926014573196358e-09,1.9857331853835057e-09,14.999999956960059,8.020251008357424e-10,3.485738996530684e-10,1.9889661710459803e-09,1.1238989769338082e-09,-4.326011185960691e-10,-3.67650102308524e-09,4.1152489054774294e-09,1.0974799045791426e-09,-3.276198222228071e-09,1.969175275134522e-10,1.2117164834418938e-09
0,3,0,96,128,1.0,size,unrestricted,1.5866530678182167,1.4380347859047165e-10,14.999999966197379,-9.888909964287451e-09,2.2548111352497976e-10,5.973360818221355e-10,-5.375754893950273e-11,-1.2307448255024867e-09,1.0096263096945107e-09,2.995334300640838e-10,-4.915360551857563e-10,8.235938134933026e-10,-9.756759705254707e-10,-9.559159204401655e-10,1.200811536342188e-09,-2.6625522705881165e-10
0,4,0,96,128,1.0,size,unrestricted,2.0352790751800347,-7.269854576675044e-10,6.819280685178629e-10,-1.8050829948183904e-09,-1.0204764488241244e-10,-5.257343838225037e-10,1.8668249166286306e-10,1.3288543155697349e-08,14.999999931845945,-2.437476064889585e-10,-3.8282934220127225e-09,-1.8390861631629901e-09,-1.818122821172044e-09,1.988909723341815e-09,1.2254100058729323e-09,-9.901869302365642e-11
0,0,1,24,128,1.0,size,unrestricted,2.4388571843419093,-4.732955830671999e-10,-7.879404612297253e-10,1.1354790555021327e-11,5.4295718080986655e-11,1.1510818585361026e-09,-1.2799186647110966e-11,-3.403388640649615e-11,1.6474792944394464e-09,-2.630648032389397e-13,-1.748737398157038e-10,4.4431476920198036e-11,-14.999999989987465,8.247490443018356e-11,-2.790111656461363e-11,-1.5207752925569097e-09
0,1,1,24,128,1.0,size,unrestricted,2.29940660825271,-2.5519967870555636e-10,2.3774320174105294e-10,4.3065133014477704e-11,-14.999999363145527,-1.4530962312918577e-10,-2.015126733677926e-09,6.150941725422531e-07,2.3336118525755883e-10,1.3015289336296102e-11,-6.981527829988469e-11,2.186676019934302e-10,-8.298712129621141e-11,3.65668767544236e-12,-1.0911061027343766e-10,-2.6429837895034505e-10
0,2,1,24,128,1.0,size,unrestricted,4.356974785510976,-1.635576538910866e-09,-8.231169521602037e-12,-4.6750682132890934e-11,2.2005047161307855e-11,2.4118732732104337e-09,-14.999999967581909,1.2592339432002141e-11,3.458379854503957e-11,6.956257007823386e-11,6.292620761023691e-11,4.482869773893709e-12,1.6036010045335418e-10,-3.331384393855534e-11,4.59580439106999e-11,1.930898545952459e-08
0,3,1,24,128,1.0,size,unrestricted,4.029310139370403,-4.566818948749479e-09,-1.2521572922318676e-10,-2.99671963241664e-10,5.657630588214182e-10,1.1621080221076478e-09,1.919633401270202e-07,4.051739301525307e-11,14.999999770615862,1.4972337622066453e-10,-1.498203625180175e-10,6.271076488131054e-10,1.9556502555462514e-09,3.2261573582101406e-09,9.459256737561724e-10,-4.1363511141961183e-10
0,4,1,24,128,1.0,size,unrestricted,4.910986031670386,-1.0143293787898842e-08,-7.757274489744613e-13,-14.999999967147264,1.0066750983851079e-08,-7.634272526634653e-11,6.23762634578635e-10,2.666544965753909e-10,3.799494675350322e-11,7.968741027348363e-11,9.191287307223273e-10,1.00359765580923e-09,-1.1197089992971037e-11,9.056859984424804e-10,-4.219165389107983e-10,-2.148114852422572e-10
0,0,2,8,128,1.0,size,unrestricted,4.462121112710131,1.7733838003572046e-09,-2.3870810443174277e-10,-7.780937243860044e-09,-1.2506448377911492e-10,-5.688876393564679e-10,-5.454908372101557e-10,-1.9247550488521695e-10,-7.631114503742936e-12,-4.224949967265112e-08,-2.915809717371336e-10,-7.3122843432774255e-09,2.4069796464943848e-09,-14.999999849357701,4.348986890857277e-08,-1.9558312562104324e-08
0,1,2,8,128,1.0,size,unrestricted,5.897177452397309,2.9110345512577265e-10,5.109797745617546e-11,-1.5278017366168212e-10,3.5883324985859915e-10,-8.118856379841048e-10,-6.94793723907358e-10,-2.5760251616317947e-10,7.586833296855012e-10,1.3364824235226795e-09,1.742579787108157e-10,-1.2744623428646016e-09,-14.999999984227676,-1.2592156059750496e-10,6.104294606502023e-11,1.2753477146551093e-10
0,2,2,8,128,1.0,size,unrestricted,6.62114256810341,-7.056796979283761e-10,-3.639051205967153e-10,-1.3815997573508587e-10,-14.999999989412647,3.163455583524914e-10,1.9683957013156076e-10,-5.358665280017849e-11,-2.496987596269769e-10,-3.3486641176761216e-10,3.366279700935734e-11,3.999738849179231e-11,5.419052381020843e-10,-1.416926996884418e-10,2.0071144327863652e-10,-1.595936995611254e-10
0,3,2,8,128,1.0,size,unrestricted,7.391839953984469,1.7270296954293863e-09,1.2271578844227012e-10,5.169901771199693e-11,14.99999998906143,-1.2317282416444795e-10,-1.5001545352547087e-10,2.6530355745730697e-10,-1.6503397816121965e-10,-3.348041696562092e-10,-5.943718436372042e-10,4.3578227399649745e-12,1.6735059283414692e-10,-1.9999667587067058e-11,-7.39368288160698e-11,3.1823326956511934e-12
0,4,2,8,128,1.0,size,unrestricted,6.675369552576714,-1.8296508289625488e-10,1.1177427820866297e-10,-2.2788240497922813e-10,-14.99999878981896,1.7942850766312962e-10,1.1909091276980444e-06,-7.272083778132724e-13,6.429438756254812e-11,-7.198858947351505e-11,1.3755568153261823e-10,1.641965093135634e-10,2.0915145376480654e-10,-1.1409400732008719e-10,-4.6004134506408583e-11,-2.00219020002422e-10
0,0,0,96,128,1.0,size,restricted,1.6802743080293367,-3.0750628022380705e-12,-2.286272608666035e-11,2.642290709684863e-11,4.6775643377768834e-11,5.2985192589994824e-11,-1.9449451502895134e-11,-5.085777169669179e-11,-1.0615601085840722e-10,14.999999982706942,-1.016960268981294e-11,-1.4076547643448809e-08,1.4753332813577758e-10,-1.731102552196463e-10,4.1829413179982985e-12,3.633937479672634e-11
0,1,0,96,128,1.0,size,restricted,1.3837929266083346,-1.4638777474627174e-11,-3.0952966034879226e-12,1.6430343722534998e-09,1.688515399975179e-12,-5.647992292949188e-10,14.999999992693663,-2.1454029979780393e-10,-7.449281381381694e-12,-3.620198467174063e-12,-1.0517075473640737e-10,-2.8789621448427423e-12,3.5477454307436545e-12,3.540505037198496e-12,7.448482760184893e-12,7.343664434921219e-11
0,2,0,96,128,1.0,size,restricted,1.6840490782534367,-1.3053660600539042e-11,-1.024111154257238e-09,2.653415519466873e-10,14.999999989538054,-2.090536280343565e-11,-1.202382881993947e-11,7.681733864587283e-11,-1.4945745713472475e-11,1.215790452399296e-11,-1.5196057686767545e-10,1.154640044689234e-10,-1.3789724663396912e-11,-6.189288178939116e-12,-1.2453837074759719e-11,-3.07430958483672e-11
0,3,0,96,128,1.0,size,restricted,1.5866530699810746,-1.2486184105985257e-11,14.999999996571317,-6.192390143773114e-12,-9.145919039763063e-12,-2.7840167595135468e-11,8.974799978553755e-13,3.9175209624930327e-11,-3.682545755040947e-11,-1.6765010874575124e-11,2.3519811582956804e-11,-2.283249627007359e-11,3.7876007718796835e-11,3.7055898607506616e-11,-8.662549923106133e-12,1.4412427400501295e-11
0,4,0,96,128,1.0,size,restricted,2.0352790811647683,-4.865131118400791e-11,-2.741682156595048e-12,-2.0316975813426605e-11,3.240478606806431e-12,-2.0148206719174707e-11,-1.0424595557276753e-11,1.1032675266107974e-09,14.999999991276235,-6.313622447034109e-12,-3.2899439835094997e-10,-4.0886656965566435e-12,4.811298623542585e-12,1.925351538682086e-11,2.5947296291792626e-12,7.332286473730345e-12
0,0,1,24,128,1.0,size,restricted,2.438857185125216,-1.8484568613207995e-11,-4.1294473889950694e-11,9.069707154335895e-13,3.6448130382845936e-12,2.8523533007242208e-11,-9.154809933657144e-13,-2.4675480264244648e-12,4.308153825198147e-09,-1.6030372933553345e-14,-1.0173856554995619e-11,3.047967007599152e-12,-14.999999995494248,5.192446181610569e-12,-1.854238833832955e-12,-4.242490347926191e-11
0,1,1,24,128,1.0,size,restricted,2.2987842565995957,-5.222479589931505e-11,5.709065572709409e-11,3.5717064666048615e-12,-14.67934268303557,-1.2956021730858233e-11,-2.75150478730734e-10,0.3206573154635325,2.4133650313253587e-11,1.1640104299553915e-12,8.96325572179607e-11,2.1905848021461397e-11,-7.162217829623382e-12,1.995180866148485e-13,-9.442370980294544e-12,-5.035893926769861e-11
0,2,1,24,128,1.0,size,restricted,4.231444892824122,-1.7410062434191735e-10,-1.129718087598305e-10,8.393822390442288e-11,-1.0548482947564687e-10,5.863321925853515e-10,-13.3748251113993,-1.2332513779724627e-11,-1.3218294338653489e-11,-3.4955228537530506e-11,-4.7027193020022585e-11,1.41279726973266e-12,1.351658087703333e-10,1.3592737552046615e-11,-3.9818874910929736e-11,1.625174885609637
0,3,1,24,128,1.0,size,restricted,4.029310151294363,-3.524137098010978e-11,-1.7991348723927374e-12,-4.2278510573856435e-12,7.775929545145943e-12,1.4268891253621401e-11,1.5757235574424296e-08,5.563690878118292e-13,14.999999984094657,2.2091945769425315e-12,-2.196059832653719e-12,8.501540726212747e-12,2.1477192121406592e-11,3.0266197815234785e-11,1.2098477002195246e-11,-5.8294434480732114e-12
0,4,1,24,128,1.0,size,restricted,4.672570603794998,-1.7795154724983964e-08,6.7784235024197175e-12,-12.345762451289197,2.654237528311964,-3.7774280425104415e-12,1.0426099818414867e-10,3.5951642134909636e-11,6.155694392355124e-12,2.5063755340127754e-11,1.453810743917737e-10,2.0439593783059843e-10,3.1368658126471737e-12,1.3566521876622053e-10,-1.0027518609721925e-10,-4.0711327472449316e-11
0,0,2,8,128,1.0,size,restricted,4.333597097914492,5.195248008317475e-11,-7.460897904439164e-12,-1.0871946093011318e-10,-4.932465591275968e-12,-1.8089002999423486e-11,-1.7780013210588132e-11,-7.412037235110823e-12,-9.227219391757573e-13,-3.337357926459978,-1.1619423635444517e-11,-1.3934315130861116e-10,5.287081457760053e-11,-10.532433883048832,1.130208188964558,-5.916023081043343e-10
0,1,2,8,128,1.0,size,restricted,5.3901760065625615,5.786145869203318e-11,7.165726622253848e-12,-6.3073167330495764e-12,3.800195208311768e-11,-8.64469342750681e-11,-8.33921173718283e-11,-3.963132813451179e-11,2.6457707717199406,2.352359280995919,1.3404419309764042e-11,-4.003756535567911e-10,-10.001869945982875,-2.2972896920555158e-11,8.062151874220308e-12,1.2435263329903373e-11
0,2,2,8,128,1.0,size,restricted,5.594498167849802,-2.4335704709893844,-1.3116294810216698e-10,-4.448437754877615e-11,-7.013978465915403,0.6458388520054406,1.4108660114696458e-10,-2.2430937811184024e-11,-1.1039568840725181e-10,-4.189448764909915,-6.799616615612301e-12,1.046955422986802e-11,0.7171634449584472,-1.644094986322986e-10,6.20191510331114e-11,-4.0620589631105386e-11
0,3,2,8,128,1.0,size,restricted,6.954807270395528,5.491443807504179,2.3661985243767688e-11,1.4461581842724765e-11,9.508556191350795,-1.950386760050097e-11,-2.349333975168929e-11,4.0486125444696194e-11,-2.4875175463625675e-11,-4.8206979633255506e-11,-1.0635309857505707e-10,4.069441655538814e-13,2.7248836541332025e-11,-5.294531553768612e-12,-1.519279572939432e-11,-5.42012923857442e-13
0,4,2,8,128,1.0,size,restricted,6.550815445862591,-4.184584758814887e-11,2.2203459933289155e-11,-2.647399972667908e-11,-6.8906517300874315,3.893427080696973e-11,7.454475237570143,-2.62639099259473e-12,-0.6548730317059885,-2.952828557409494e-12,1.1604765594501962e-11,1.6629063102046e-11,2.1816239217278035e-11,-2.2145109652624733e-11,2.19808154188101e-12,-2.0815681080485485e-11
0,0,0,96,128,inf,equal,unrestricted,1.6802743079734361,2.155454818175885e-11,-7.165621509735141e-11,1.5571700748411988e-10,1.7605801995586012e-10,2.2819537177357527e-10,-4.9615553287124443e-11,-1.9724750170551105e-10,-3.5825372589181617e-10,14.999999992276617,-6.521150633400107e-11,-2.931930834396982e-09,2.185285383760171e-10,-6.190880196806416e-10,8.978290271254509e-12,1.0506287906367853e-10
0,1,0,96,128,inf,equal,unrestricted,1.3837929206456427,2.5596744706378894e-09,-2.2003549688292542e-09,1.0228736124800564e-08,9.651204932573227e-10,-7.971482912374969e-09,14.999999894582455,-1.3381953218602872e-08,-9.784553902374326e-10,-6.508167679442207e-10,-7.721778400834872e-09,-6.491411630777631e-10,1.408427687227925e-09,1.3977682623414195e-10,-1.760268869575864e-09,5.208298819847732e-09
0,2,0,96,128,inf,equal,unrestricted,1.6840490758230928,3.915374507186852e-11,-2.926014573196358e-09,1.9857331853835057e-09,14.999999956960059,8.020251008357424e-10,3.485738996530684e-10,1.9889661710459803e-09,1.1238989769338082e-09,-4.326011185960691e-10,-3.67650102308524e-09,4.1152489054774294e-09,1.0974799045791426e-09,-3.276198222228071e-09,1.969175275134522e-10,1.2117164834418938e-09
0,3,0,96,128,inf,equal,unrestricted,1.5866530678182167,1.4380347859047165e-10,14.999999966197379,-9.888909964287451e-09,2.2548111352497976e-10,5.973360818221355e-10,-5.375754893950273e-11,-1.2307448255024867e-09,1.0096263096945107e-09,2.995334300640838e-10,-4.915360551857563e-10,8.235938134933026e-10,-9.756759705254707e-10,-9.559159204401655e-10,1.200811536342188e-09,-2.6625522705881165e-10
0,4,0,96,128,inf,equal,unrestricted,2.0352790751800347,-7.269854576675044e-10,6.819280685178629e-10,-1.8050829948183904e-09,-1.0204764488241244e-10,-5.257343838225037e-10,1.8668249166286306e-10,1.3288543155697349e-08,14.999999931845945,-2.437476064889585e-10,-3.8282934220127225e-09,-1.8390861631629901e-09,-1.818122821172044e-09,1.988909723341815e-09,1.2254100058729323e-09,-9.901869302365642e-11
0,0,1,24,128,inf,equal,unrestricted,2.4388571843419093,-4.732955830671999e-10,-7.879404612297253e-10,1.1354790555021327e-11,5.4295718080986655e-11,1.1510818585361026e-09,-1.2799186647110966e-11,-3.403388640649615e-11,1.6474792944394464e-09,-2.630648032389397e-13,-1.748737398157038e-10,4.4431476920198036e-11,-14.999999989987465,8.247490443018356e-11,-2.790111656461363e-11,-1.5207752925569097e-09
0,1,1,24,128,inf,equal,unrestricted,2.29940660825271,-2.5519967870555636e-10,2.3774320174105294e-10,4.3065133014477704e-11,-14.999999363145527,-1.4530962312918577e-10,-2.015126733677926e-09,6.150941725422531e-07,2.3336118525755883e-10,1.3015289336296102e-11,-6.981527829988469e-11,2.186676019934302e-10,-8.298712129621141e-11,3.65668767544236e-12,-1.0911061027343766e-10,-2.6429837895034505e-10
0,2,1,24,128,inf,equal,unrestricted,4.356974785510976,-1.635576538910866e-09,-8.231169521602037e-12,-4.6750682132890934e-11,2.2005047161307855e-11,2.4118732732104337e-09,-14.999999967581909,1.2592339432002141e-11,3.458379854503957e-11,6.956257007823386e-11,6.292620761023691e-11,4.482869773893709e-12,1.6036010045335418e-10,-3.331384393855534e-11,4.59580439106999e-11,1.930898545952459e-08
0,3,1,24,128,inf,equal,unrestricted,4.029310139370403,-4.566818948749479e-09,-1.2521572922318676e-10,-2.99671963241664e-10,5.657630588214182e-10,1.1621080221076478e-09,1.919633401270202e-07,4.051739301525307e-11,14.999999770615862,1.4972337622066453e-10,-1.498203625180175e-10,6.271076488131054e-10,1.9556502555462514e-09,3.2261573582101406e-09,9.459256737561724e-10,-4.1363511141961183e-10
0,4,1,24,128,inf,equal,unrestricted,4.910986031670386,-1.0143293787898842e-08,-7.757274489744613e-13,-14.999999967147264,1.0066750983851079e-08,-7.634272526634653e-11,6.23762634578635e-10,2.666544965753909e-10,3.799494675350322e-11,7.968741027348363e-11,9.191287307223273e-10,1.00359765580923e-09,-1.1197089992971037e-11,9.056859984424804e-10,-4.219165389107983e-10,-2.148114852422572e-10
0,0,2,8,128,inf,equal,unrestricted,4.462121112710131,1.7733838003572046e-09,-2.3870810443174277e-10,-7.780937243860044e-09,-1.2506448377911492e-10,-5.688876393564679e-10,-5.454908372101557e-10,-1.9247550488521695e-10,-7.631114503742936e-12,-4.224949967265112e-08,-2.915809717371336e-10,-7.3122843432774255e-09,2.4069796464943848e-09,-14.999999849357701,4.348986890857277e-08,-1.9558312562104324e-08
0,1,2,8,128,inf,equal,unrestricted,5.897177452397309,2.9110345512577265e-10,5.109797745617546e-11,-1.5278017366168212e-10,3.5883324985859915e-10,-8.118856379841048e-10,-6.94793723907358e-10,-2.5760251616317947e-10,7.586833296855012e-10,1.3364824235226795e-09,1.742579787108157e-10,-1.2744623428646016e-09,-14.999999984227676,-1.2592156059750496e-10,6.104294606502023e-11,1.2753477146551093e-10
0,2,2,8,128,inf,equal,unrestricted,6.62114256810341,-7.056796979283761e-10,-3.639051205967153e-10,-1.3815997573508587e-10,-14.999999989412647,3.163455583524914e-10,1.9683957013156076e-10,-5.358665280017849e-11,-2.496987596269769e-10,-3.3486641176761216e-10,3.366279700935734e-11,3.999738849179231e-11,5.419052381020843e-10,-1.416926996884418e-10,2.0071144327863652e-10,-1.595936995611254e-10
0,3,2,8,128,inf,equal,unrestricted,7.391839953984469,1.7270296954293863e-09,1.2271578844227012e-10,5.169901771199693e-11,14.99999998906143,-1.2317282416444795e-10,-1.5001545352547087e-10,2.6530355745730697e-10,-1.6503397816121965e-10,-3.348041696562092e-10,-5.943718436372042e-10,4.3578227399649745e-12,1.6735059283414692e-10,-1.9999667587067058e-11,-7.39368288160698e-11,3.1823326956511934e-12
0,4,2,8,128,inf,equal,unrestricted,6.675369552576714,-1.8296508289625488e-10,1.1177427820866297e-10,-2.2788240497922813e-10,-14.99999878981896,1.7942850766312962e-10,1.1909091276980444e-06,-7.272083778132724e-13,6.429438756254812e-11,-7.198858947351505e-11,1.3755568153261823e-10,1.641965093135634e-10,2.0915145376480654e-10,-1.1409400732008719e-10,-4.6004134506408583e-11,-2.00219020002422e-10
0,0,0,96,128,inf,equal,restricted,1.3400259117020612,6.863448806412975e-11,-1.061975503795534e-10,1.1587340472069594e-09,6.367126972818696e-10,3.166008349529577e-09,-2.1808382791897592e-10,-2.17084213566004,-2.3604345996557466e-09,4.1812279354895745,-2.865210112155368e-10,-4.465205348303957,0.41815231557661076,-2.4291467042751638,-1.3354255468704916,7.87857454679452e-11
0,1,0,96,128,inf,equal,restricted,0.9742716020690466,0.5029211720968698,-2.025678637231946e-10,1.951967216869087e-07,-2.069061718057253e-10,-2.292066294192793,2.810004931463985,-4.263541020197855,1.4609337596390855e-10,3.435821175656804e-11,-3.133822636231649,-6.650526762679202e-10,1.1997558987520557e-10,-0.5677230206879276,-1.4299207195713737,7.0323960985500155e-09
0,2,0,96,128,inf,equal,restricted,0.9480225097759104,1.3450168860302203e-11,-4.204084891197129e-09,2.339818371248986,2.957930940069079,3.058278582698618e-10,1.2047013005484234e-10,1.4571157375526131,2.6921042741685866,-1.0882576389174077e-10,-2.3564013004485256,0.008766379161404403,0.30645502933275726,-2.1633322928333985,-0.718075666020826,5.344851581181755e-10
0,3,0,96,128,inf,equal,restricted,1.081933735649578,2.472123006757078e-10,5.879855670809715,-3.0410350989300974,-0.2518335699840167,1.1239667659662267e-09,-1.1299982900803085e-09,-3.9218492316737357,1.0325496215195187,1.4342251060015676e-09,-0.02722584980190809,3.5901521921743945e-09,3.0119912605389995e-10,-0.8456509381348352,-6.797457259264722e-10,-2.46371076553629e-10
0,4,0,96,128,inf,equal,restricted,1.3790832680339769,-3.0903858109850023e-10,1.186934054925769,-1.7723701709543291e-09,-2.2999190747819827e-09,-0.012549668994878076,-0.2609925549763096,1.8449774251878848,6.432719544342561,-1.0850898742180657e-09,-3.20719398581139,-1.2580879401917844,-1.2830853444905902e-08,1.0961787347956825e-09,-0.7965447896767934,2.0335347059203413e-09
0,0,1,24,128,inf,equal,restricted,1.759368429451521,-6.963070183962224e-11,-2.1714189242880755,0.6080253139489754,0.48457359387134447,3.1502956530657977,-5.443223315795745e-11,-0.5172239722322074,0.8644108950819264,7.367076566531335e-11,-1.3191974183489963,0.3745820863229275,-3.4956977011674164,1.5079701984933957e-10,8.597274279024664e-11,-2.014574440203071
0,1,1,24,128,inf,equal,restricted,1.3710163424203967,0.12302709275361948,2.7350567471730316,0.6840773378201351,-2.465232188121725,0.15296576057833475,-0.7736497258397056,2.263585710477186,1.908822962261552e-10,0.5144562157448492,1.5294077234541639,1.530162405017234,-0.8472577877749606,-0.5000543621075271,-0.2668709941418352,-0.6141959467438313
0,2,1,24,128,inf,equal,restricted,1.9598857412885355,0.2604958029111279,-1.2619890828060265,0.6460771943430167,-1.0382861773944516,2.4383913567910493,-2.5171261776210554,-0.19293165968943543,-0.2677106291182601,-0.23698063991866494,-1.6870564648899844,0.6933507727568978,0.8066552164396404,-1.2370481812816467,-0.0021516164354760925,1.2201198852622512
0,3,1,24,128,inf,equal,restricted,2.767226887167276,-0.17103653187137913,1.245986864657812e-10,3.166131836636941e-10,0.6551996862095365,2.04783871260871,3.411240470089475,-6.789022403224738e-11,2.5519597875854774,0.2130163353418973,-3.4383157667175583e-12,0.36049909601509306,1.175870070627078,2.4549655659470786,1.9583737408163255,-3.9172047774083387e-10
0,4,1,24,128,inf,equal,restricted,2.1781642245961876,-1.0255747050825352,0.869733940550839,-1.2910745841173872,2.329502718521119,1.4922860624045058,2.22887422880666,0.12207182087661436,-3.3308076698929113e-09,0.7122458673374309,1.1503929696024877,1.9673174185668696,-0.2119571719102293,1.3850965763967027,-0.04049152164234141,-0.17338040034427307
0,0,2,8,128,inf,equal,restricted,3.653308380121259,0.40631599702449067,3.49776186743514e-12,-0.7118393774049807,-1.955739478392481e-11,-3.043612910823453e-11,-2.0890861442293995e-11,-9.002808798982652e-11,1.8492211430242837e-11,-2.9128047098176655,-0.7393498692972315,-3.069961870286161,6.664072968254513e-10,-3.732885284017372,0.39781958971168274,-3.0290233010475043
0,1,2,8,128,inf,equal,restricted,4.475336137048901,2.3611247720942803,1.0128189453414282e-11,1.720476858475806e-11,1.477263223286318e-10,-1.559631363527321e-10,-3.0806022166457423e-10,-0.004697358898153558,2.766161299621903,3.9121237632915618,2.774286857451107e-11,-0.6688400579769884,-5.287052746881918,-5.20488151211952e-11,1.028022282502957e-11,2.6604069777555343e-11
0,2,2,8,128,inf,equal,restricted,4.184525080603204,-1.2193186857984406,-0.40705963518023014,-1.3873387177243466e-10,-3.848677731154883,1.8814679860545402,1.3509372357014777,-2.7828797364310517e-11,-0.9831159742569084,-2.9843764117480744,-1.728499345617904e-11,8.17633753245648e-11,0.5561427535336568,-0.941981923774855,0.8269216608708353,-7.358593379070232e-10
0,3,2,8,128,inf,equal,restricted,5.323982153294841,5.5733898097721735,1.534218573228927e-10,1.6965177961131257e-11,4.396753532208644,-2.2436380833110457e-11,-1.825320811062376e-10,1.0445310956590235e-10,1.2621081440291757e-11,-3.3069213883668085e-11,-2.518807714008935,-0.555475387963273,9.012387786278918e-11,-1.3716356792646987e-11,-1.9555735549192657,3.7291693766663295e-12
0,4,2,8,128,inf,equal,restricted,5.024835249486433,-1.6807539901892198e-10,1.6152903022670928,-1.16675553444881e-09,-3.683811866881421,1.8730024613515834,5.176720172401921,1.1631854776241013e-10,-2.4810584743823334,-2.976158039889017e-11,1.3069647196296577e-09,0.17011669341776922,9.53171931028615e-11,-2.3291018779575944e-08,2.974406560555107e-10,-1.303006949137257e-09
0,0,0,192,256,1.0,size,unrestricted,1.3737453352973894,-1.4352036982541033e-09,-1.80508465975416e-09,1.9871789331474915e-09,4.926915795902254e-10,2.195664443794936e-09,7.949864486297756e-10,-14.999999914414746,-2.704626482246909e-09,1.248399435616074e-09,3.5899919373334844e-10,-1.2173240713107735e-08,1.6337560979710456e-09,-6.255755659661987e-09,1.6053121663211035e-09,4.653106502915514e-09
0,1,0,192,256,1.0,size,unrestricted,1.185315811797946,-3.175365683999802e-10,-9.090040384460777e-11,7.059357211503614e-11,5.995991827677087e-11,-14.99999993555336,1.3718207467610024e-09,-1.6049776847522117e-10,-1.32141734873971e-10,-1.1496231368767545e-10,-1.635361045383717e-09,-9.018360791175478e-11,-1.8932018053288782e-10,5.445694058725722e-12,-5.493958238821405e-08,2.2205078099198933e-11
0,2,0,192,256,1.0,size,unrestricted,0.797958168357708,14.999999957190287,-2.3735894560928066e-10,3.693142494214398e-08,3.4649748527113823e-10,9.084781395761625e-11,4.1025624103049715e-10,-2.3787022520486384e-11,5.153545008041678e-11,-3.244844582734185e-10,4.132688306831276e-11,3.8878268353084e-10,2.906401070824942e-10,-8.005942871104253e-11,4.926462350505848e-11,-6.86729951852188e-11
0,3,0,192,256,1.0,size,unrestricted,0.9146194815266274,-5.847293083737037e-11,14.999999991261927,-8.296770281000013e-10,3.740992667036114e-10,1.2708082916448434e-09,-5.505014480415225e-10,-3.3174217394405326e-12,3.939178385041905e-10,-2.1619828393708935e-10,-5.14454228286916e-10,2.7276949507383694e-10,-5.8117745372535645e-11,2.0215753227364412e-10,-6.105778890618004e-11,-4.1814555209394234e-11
0,4,0,192,256,1.0,size,unrestricted,1.373742719543296,-2.175729593080437e-11,1.0352072200706744e-10,-1.0036755412627095e-10,4.15062696636828e-14,3.542405676884045e-11,-8.29052013159298e-11,14.999999996587523,1.5303924499142689e-10,-6.41277620942378e-11,-4.208504114423248e-11,3.8689374029890176e-11,-1.4147834571514089e-11,3.586493848953971e-10,5.057313125714016e-10,1.4030671067036184e-11
0,0,1,49,256,1.0,size,unrestricted,2.0011479665779075,-3.5926711496353867e-10,-14.999999964130351,2.1559995460759016e-10,4.0576973826279257e-10,-7.123824686833585e-11,-1.309460251924092e-10,4.497751787360417e-10,7.0931703382169254e-09,-4.046165094013309e-10,3.952305232159075e-10,1.793787802514605e-10,-3.37658881803154e-10,1.3077711169667233e-10,-6.946633649489425e-11,-9.610533857876441e-11
0,1,1,49,256,1.0,size,unrestricted,2.4837998656015543,-1.6727812332444632e-10,7.94072708840409e-10,2.015626586902082e-11,-1.2090195376425024e-09,9.860737317687802e-11,-3.995414147501989e-09,14.999999973977294,-5.106447587451215e-09,1.354992604869391e-10,4.868762652436993e-09,-4.832656519731473e-10,-3.5344978737655817e-10,-5.795701940960909e-10,2.0717105516354469e-10,-9.456886927524325e-11
0,2,1,49,256,1.0,size,unrestricted,2.9610565323540223,-2.5952063765712662e-09,-7.14861662862698e-10,2.5103266841743294e-09,5.093508402648459e-11,5.828648772861658e-09,-1.9323034266272867e-09,2.297101378417179e-10,-3.820187825241145e-09,-1.140628406782155e-10,-1.9460651076367917e-09,-2.5485472705462145e-09,1.8365278109154134e-10,9.409279574062856e-11,-3.6003383754428356e-10,14.999999961142436
0,3,1,49,256,1.0,size,unrestricted,2.536992229621667,-2.9046058761787277e-09,-2.690413186610592e-10,1.0856116465038974e-09,6.407673391374238e-10,3.5333851323954575e-09,14.999999952147798,1.9303692569129476e-10,7.057870355711308e-09,-1.534669197236063e-09,3.5212276313970264e-09,-8.163076338065409e-10,1.7744941661901638e-09,6.105058751572542e-09,2.1397311510096872e-09,-8.505481354346262e-10
0,4,1,49,256,1.0,size,unrestricted,2.132028418911815,-8.733103182023068e-11,9.934938159361505e-11,-1.3522357467729386e-09,14.999999980280002,1.8400829924549844e-10,-5.2334750032489965e-11,-8.275270726848291e-11,-9.613117372886892e-11,-9.653605441242388e-10,1.2946660949878e-09,-1.0115447810111221e-10,5.887479377659753e-11,2.4245267437387974e-11,-6.959195819504195e-09,-7.530557142422894e-12
0,0,2,15,256,1.0,size,unrestricted,3.292331343201426,1.4966330081212277e-08,-4.527945602488991e-11,5.150797577098849e-11,6.9631350525108e-12,2.8991638725040865e-11,1.190473843291411e-11,2.5764211582746692e-12,-7.464093062342717e-12,-4.326665618430014e-08,1.6757809393954503e-11,-6.323333601663361e-12,1.6885244694740235e-08,-9.916501007366132e-12,4.089064273419043e-09,-14.999999914596945
0,1,2,15,256,1.0,size,unrestricted,3.867724033460332,1.440874810015996e-10,7.016451114259114e-12,-3.6227269803360124e-10,8.737839590024134e-11,-3.245849889037028e-11,-9.527600796630534e-10,-8.274087476130053e-10,8.034757802336247e-11,6.775719677350069e-10,6.898071913914814e-11,-14.999999992532043,-5.58254938136457e-10,-6.763609814943319e-10,-3.409825286221281e-11,2.0946780876933895e-10
0,2,2,15,256,1.0,size,unrestricted,5.889749828155284,-9.372784939897014e-10,6.798636227126414e-10,-1.2079505692030107e-10,-14.999999961596048,7.718492382989667e-10,7.476126354438402e-10,-3.522463479810963e-11,2.86450426832503e-10,-5.05853223198122e-10,-2.8922076803576066e-10,-4.199115974350676e-11,1.6410544600598464e-11,-3.1039777743754617e-10,1.1428630442696501e-09,-5.187043354849697e-11
0,3,2,15,256,1.0,size,unrestricted,4.691676175753685,2.475754414068003e-09,2.371455202354238e-11,3.743248249187435e-12,3.359202655751395e-12,-1.9794729133211774e-14,1.1388935603725268e-12,4.618072553875814e-12,-3.465627365042762e-12,1.7777776582453244e-12,-8.59012288414344e-12,1.2545511912694956e-12,1.2515763187675846e-12,-14.999999995416944,-3.6683822331981574e-14,-2.4020484597987857e-12
0,4,2,15,256,1.0,size,unrestricted,6.575533459612983,-9.564533281192267e-10,1.0982050994443614e-09,-1.81659555240065e-10,-1.487464233627926e-10,4.811277258881411e-10,14.999999954859582,1.272275421216926e-10,-8.20490799313357e-10,3.9970283575363215e-10,-2.115067728707255e-10,-6.001277600828215e-10,-5.74900934222062e-10,-1.2331943159380061e-09,1.2786338302309836e-09,1.6526017276470583e-10
0,0,0,192,256,1.0,size,restricted,1.3737453405452777,1.0448313182289336e-12,-5.478341644136366e-11,-6.667492607149483e-12,-3.883676122406564e-12,2.159208745981236e-11,-1.4677874578809205e-11,-14.999999989443067,-3.2307116547745197e-11,-1.697139964853341e-11,-7.396475189338134e-12,-6.645138652067681e-09,3.947322057825406e-12,-1.572767174468549e-10,-1.9337798206854212e-11,1.9616179699769012e-10
0,1,0,192,256,1.0,size,restricted,1.1853158122757872,-2.0181837364875537e-13,3.35146892715561e-13,-3.0555125749031847e-13,-2.6410099149864664e-13,-14.999999939099508,1.0557386340104583e-10,4.401518466271229e-13,3.8826697870838876e-13,3.8429555882103294e-13,-1.8931125960461707e-11,3.3586319429297795e-13,3.85887802906069e-13,-3.6217528328125424e-14,-6.059430219983902e-08,-9.922472978890496e-14
0,2,0,192,256,1.0,size,restricted,0.7979581684864318,14.999999789766886,-2.2103495049059543e-10,2.0903585769127638e-07,1.939840142953674e-10,4.072803430430662e-12,7.628338547156011e-11,-9.550158529418278e-13,2.197433672863835e-12,-2.679523988386067e-11,1.7449196037383965e-12,7.283425548989576e-11,2.085367424690134e-11,-3.5965597416584914e-12,2.097604793421599e-12,-3.038110944036688e-12
0,3,0,192,256,1.0,size,restricted,0.9146194818301135,-5.470137692492936e-12,14.999999984448909,-1.5725764380907215e-08,2.2546670695892547e-11,6.172457877698897e-11,-2.8297949638591e-11,-1.632852194626736e-13,2.295298641989777e-11,-1.5461635201948302e-11,-2.7968497997095016e-11,2.2774949662025198e-11,-5.044679081004173e-12,1.4652504772616632e-11,-5.36921841032904e-12,-3.786537615982023e-12
0,4,0,192,256,1.0,size,restricted,1.3737427192593772,1.4140180589791034e-11,-3.10647905273682e-11,3.956613549449066e-11,-5.592608124221111e-13,-2.3667363645675483e-11,3.9037397120390534e-11,14.999999975255735,-3.4953110264118244e-11,3.5024096708485453e-11,2.617941580865859e-11,-2.5153189061565677e-11,9.69585138822418e-12,1.4536831024519189e-08,6.754695645471362e-09,-1.0066127295833678e-11
0,0,1,49,256,1.0,size,restricted,1.8121602158009422,-6.6058686508644934e-12,-9.43800675504767,1.1841205186093267e-11,8.459989505590041e-11,1.8691977300958317e-12,-4.9792148585067005e-12,3.171813948325606e-11,5.55029491869027,-1.856788806578542e-11,1.9350677435531656e-11,2.651855658253214e-10,-1.533994911190355e-11,7.572510320518122e-12,-1.7659589990712144e-12,-0.011698325481283637
0,1,1,49,256,1.0,size,restricted,2.2419762489843817,-4.729345078557234e-12,5.321780265877633e-11,5.97294653776909e-12,-1.0399234477508262e-10,1.0078481701088395e-11,-4.527937464312009e-10,10.490424702066012,-1.8911499754529606,8.92977060398077e-12,2.6184253213106348,-3.0274741838808387e-11,-2.0636119478004057e-11,-3.877821072758009e-11,1.2570121430352372e-11,-1.636345280265267e-12
0,2,1,49,256,1.0,size,restricted,2.7846133657319494,-4.902576984412151e-11,-1.4983077170621623e-11,1.692649840041756e-10,9.814105655086177e-13,2.8817227885582546,-4.860469900911711e-11,6.4537078140814105e-12,-1.1115272500158683e-10,-9.464937826723602e-13,-4.595859238096044e-11,-5.876927583456172e-11,5.3296674778507306e-12,4.333055047578044e-12,-8.69479765994258e-12,12.118277210440988
0,3,1,49,256,1.0,size,restricted,2.3952490951164904,-3.45317826390165e-11,-2.8549307392464584e-12,2.5779552093523593e-11,1.1094234339942194e-11,2.847950394838976e-10,11.911532816440388,2.4808058987333456e-12,2.459135830675707,-2.6995805848336505e-11,1.34778661805474e-10,-1.3904763120110006e-11,2.9503694273038046e-11,0.6293313519018267,5.5465791186064763e-11,-1.1706805265716847e-11
0,4,1,49,256,1.0,size,restricted,1.9346196347687292,-3.078773210715655e-11,-1.3851731676439493e-11,-8.605588963749686e-11,10.95135337356623,5.615740214940038e-10,9.859935255678589e-12,9.403342493295693e-12,2.0012265768136634e-11,-2.8514691544734657e-10,0.9875315777184355,1.9143495185562806e-11,-1.1819186649168944e-11,-4.378787217680594e-12,-3.0611150474417754,2.0874901278260974e-12
0,0,2,15,256,1.0,size,restricted,3.1344619375168477,3.2982283729690205,9.206923999482779e-12,-1.0631153622029346e-11,-1.7024459699171205e-12,-5.3519812828074956e-12,-1.9029463897796477e-11,-1.3021154666977353e-12,1.884096294081771e-11,-4.865861880098068,-4.3825689104007034e-12,1.4061539197986857e-12,0.7168759523899204,2.756367455023198e-12,2.8326153171573503e-10,-6.119033794067103
0,1,2,15,256,1.0,size,restricted,3.4390410994732235,1.0089671790956542e-10,1.5361652801666477e-12,-1.459253889632608e-10,2.8616329158388192e-11,-4.503595597170511e-12,-2.371661996599713,-2.4232574885065543,2.635293206854628e-11,0.5638395954294285,2.2915211553619862e-11,-5.404829205677866,-3.861240436723052,-0.3751712764108825,-1.1105813134195782e-11,5.613836199398837e-11
0,2,2,15,256,1.0,size,restricted,4.406181400147144,-1.258413520844544e-10,0.21434668668287898,-9.617063092192586e-12,-5.9928566667093435,1.923174300964408,0.713672461555031,-9.71539177437486e-14,4.6785067350683004e-11,-5.7726547824092373e-11,-1.374145678035459e-11,5.3478516627737554e-12,3.80968891744159e-12,-3.194152070089412,2.961797813351429,8.627171651070947e-13
0,3,2,15,256,1.0,size,restricted,4.186313363573072,7.123491921605033,2.2781568773317917,2.5349291951149595e-11,1.8638279277260445e-11,2.1102137567172586e-12,7.871569575369536e-12,1.9662756403404137e-11,-1.1493360396309907e-11,1.7545685740246848e-12,-0.18827267969438155,3.570580995177767e-12,3.5023416616775308e-12,-5.410078520922331,2.2899718687430427e-12,-3.752732798767739e-12
0,4,2,15,256,1.0,size,restricted,4.919582114128299,-1.3784450843326602e-10,1.453983463323864,3.326968868078369e-12,-3.169594310791187,4.685801115418017e-10,7.34637898961183,5.5502642586528975e-12,-2.7331817070117822e-11,1.4453570438698658e-11,-4.330996968082693e-12,-1.6160573110793408e-11,-2.290778051370238e-11,-0.4688878621755689,2.5611553730575762,2.7479557888850263e-11
0,0,0,192,256,inf,equal,unrestricted,1.3737453352973894,-1.4352036982541033e-09,-1.80508465975416e-09,1.9871789331474915e-09,4.926915795902254e-10,2.195664443794936e-09,7.949864486297756e-10,-14.999999914414746,-2.704626482246909e-09,1.248399435616074e-09,3.5899919373334844e-10,-1.2173240713107735e-08,1.6337560979710456e-09,-6.255755659661987e-09,1.6053121663211035e-09,4.653106502915514e-09
0,1,0,192,256,inf,equal,unrestricted,1.185315811797946,-3.175365683999802e-10,-9.090040384460777e-11,7.059357211503614e-11,5.995991827677087e-11,-14.99999993555336,1.3718207467610024e-09,-1.6049776847522117e-10,-1.32141734873971e-10,-1.1496231368767545e-10,-1.635361045383717e-09,-9.018360791175478e-11,-1.8932018053288782e-10,5.445694058725722e-12,-5.493958238821405e-08,2.2205078099198933e-11
0,2,0,192,256,inf,equal,unrestricted,0.797958168357708,14.999999957190287,-2.3735894560928066e-10,3.693142494214398e-08,3.4649748527113823e-10,9.084781395761625e-11,4.1025624103049715e-10,-2.3787022520486384e-11,5.153545008041678e-11,-3.244844582734185e-10,4.132688306831276e-11,3.8878268353084e-10,2.906401070824942e-10,-8.005942871104253e-11,4.926462350505848e-11,-6.86729951852188e-11
0,3,0,192,256,inf,equal,unrestricted,0.9146194815266274,-5.847293083737037e-11,14.999999991261927,-8.296770281000013e-10,3.740992667036114e-10,1.2708082916448434e-09,-5.505014480415225e-10,-3.3174217394405326e-12,3.939178385041905e-10,-2.1619828393708935e-10,-5.14454228286916e-10,2.7276949507383694e-10,-5.8117745372535645e-11,2.0215753227364412e-10,-6.105778890618004e-11,-4.1814555209394234e-11
0,4,0,192,256,inf,equal,unrestricted,1.373742719543296,-2.175729593080437e-11,1.0352072200706744e-10,-1.0036755412627095e-10,4.15062696636828e-14,3.542405676884045e-11,-8.29052013159298e-11,14.999999996587523,1.5303924499142689e-10,-6.41277620942378e-11,-4.208504114423248e-11,3.8689374029890176e-11,-1.4147834571514089e-11,3.586493848953971e-10,5.057313125714016e-10,1.4030671067036184e-11
0,0,1,49,256,inf,equal,unrestricted,2.0011479665779075,-3.5926711496353867e-10,-14.999999964130351,2.1559995460759016e-10,4.0576973826279257e-10,-7.123824686833585e-11,-1.309460251924092e-10,4.497751787360417e-10,7.0931703382169254e-09,-4.046165094013309e-10,3.952305232159075e-10,1.793787802514605e-10,-3.37658881803154e-10,1.3077711169667233e-10,-6.946633649489425e-11,-9.610533857876441e-11
0,1,1,49,256,inf,equal,unrestricted,2.4837998656015543,-1.6727812332444632e-10,7.94072708840409e-10,2.015626586902082e-11,-1.2090195376425024e-09,9.860737317687802e-11,-3.995414147501989e-09,14.999999973977294,-5.106447587451215e-09,1.354992604869391e-10,4.868762652436993e-09,-4.832656519731473e-10,-3.5344978737655817e-10,-5.795701940960909e-10,2.0717105516354469e-10,-9.456886927524325e-11
0,2,1,49,256,inf,equal,unrestricted,2.9610565323540223,-2.5952063765712662e-09,-7.14861662862698e-10,2.5103266841743294e-09,5.093508402648459e-11,5.828648772861658e-09,-1.9323034266272867e-09,2.297101378417179e-10,-3.820187825241145e-09,-1.140628406782155e-10,-1.9460651076367917e-09,-2.5485472705462145e-09,1.8365278109154134e-10,9.409279574062856e-11,-3.6003383754428356e-10,14.999999961142436
0,3,1,49,256,inf,equal,unrestricted,2.536992229621667,-2.9046058761787277e-09,-2.690413186610592e-10,1.0856116465038974e-09,6.407673391374238e-10,3.5333851323954575e-09,14.999999952147798,1.9303692569129476e-10,7.057870355711308e-09,-1.534669197236063e-09,3.5212276313970264e-09,-8.163076338065409e-10,1.7744941661901638e-09,6.105058751572542e-09,2.1397311510096872e-09,-8.505481354346262e-10
0,4,1,49,256,inf,equal,unrestricted,2.132028418911815,-8.733103182023068e-11,9.934938159361505e-11,-1.3522357467729386e-09,14.999999980280002,1.8400829924549844e-10,-5.2334750032489965e-11,-8.275270726848291e-11,-9.613117372886892e-11,-9.653605441242388e-10,1.2946660949878e-09,-1.0115447810111221e-10,5.887479377659753e-11,2.4245267437387974e-11,-6.959195819504195e-09,-7.530557142422894e-12
0,0,2,15,256,inf,equal,unrestricted,3.292331343201426,1.4966330081212277e-08,-4.527945602488991e-11,5.150797577098849e-11,6.9631350525108e-12,2.8991638725040865e-11,1.190473843291411e-11,2.5764211582746692e-12,-7.464093062342717e-12,-4.326665618430014e-08,1.6757809393954503e-11,-6.323333601663361e-12,1.6885244694740235e-08,-9.916501007366132e-12,4.089064273419043e-09,-14.999999914596945
0,1,2,15,256,inf,equal,unrestricted,3.867724033460332,1.440874810015996e-10,7.016451114259114e-12,-3.6227269803360124e-10,8.737839590024134e-11,-3.245849889037028e-11,-9.527600796630534e-10,-8.274087476130053e-10,8.034757802336247e-11,6.775719677350069e-10,6.898071913914814e-11,-14.999999992532043,-5.58254938136457e-10,-6.763609814943319e-10,-3.409825286221281e-11,2.0946780876933895e-10
0,2,2,15,256,inf,equal,unrestricted,5.889749828155284,-9.372784939897014e-10,6.798636227126414e-10,-1.2079505692030107e-10,-14.999999961596048,7.718492382989667e-10,7.476126354438402e-10,-3.522463479810963e-11,2.86450426832503e-10,-5.05853223198122e-10,-2.8922076803576066e-10,-4.199115974350676e-11,1.6410544600598464e-11,-3.1039777743754617e-10,1.1428630442696501e-09,-5.187043354849697e-11
0,3,2,15,256,inf,equal,unrestricted,4.691676175753685,2.475754414068003e-09,2.371455202354238e-11,3.743248249187435e-12,3.359202655751395e-12,-1.9794729133211774e-14,1.1388935603725268e-12,4.618072553875814e-12,-3.465627365042762e-12,1.7777776582453244e-12,-8.59012288414344e-12,1.2545511912694956e-12,1.2515763187675846e-12,-14.999999995416944,-3.6683822331981574e-14,-2.4020484597987857e-12
0,4,2,15,256,inf,equal,unrestricted,6.575533459612983,-9.564533281192267e-10,1.0982050994443614e-09,-1.81659555240065e-10,-1.487464233627926e-10,4.811277258881411e-10,14.999999954859582,1.272275421216926e-10,-8.20490799313357e-10,3.9970283575363215e-10,-2.115067728707255e-10,-6.001277600828215e-10,-5.74900934222062e-10,-1.2331943159380061e-09,1.2786338302309836e-09,1.6526017276470583e-10
0,0,0,192,256,inf,equal,restricted,0.7513774600446612,-0.03130351246920075,-0.4599729052924021,0.2999175353171676,-0.23846000468763018,2.157605678570619,0.5984952334023378,-3.2713274465739537,0.005826058302346528,0.45501929222497145,0.10437490981390672,-3.686657959096868,0.5982337389814952,-0.8875873986687831,-1.5365600623012583,0.12743760442033708
0,1,0,192,256,inf,equal,restricted,0.7597119972252636,-4.665788189631512e-10,-1.3054439478367443,9.662010455392139e-11,8.658243898230069e-09,-1.834634224154054,1.439053736546929,-1.4709400962056505,0.442026648541243,-0.46293889891865875,-2.1038017910247055,-1.4432987178923962,-1.3932148863758227,-0.17221688783221703,-2.932430151323808,-7.073573535138626e-10
0,2,0,192,256,inf,equal,restricted,0.39722992773252525,1.8329793412458761,-1.8668003117094867,1.845583972156293,0.9365330761007956,0.33682848962790757,1.2482043170046486,-0.8791773258258941,1.7353904726812748,-0.9441915368237973,-0.39527564316792796,-0.3143946126872832,-0.3913643504952161,-0.413485669188442,-1.6623421833316685,0.068451418094122
0,3,0,192,256,inf,equal,restricted,0.5205700290442419,1.176243764644138,1.5028209166168178,-2.827970375348566,0.3046235808659615,1.6327318887447568,-0.8346232668933087,-1.6314187439094938,1.3043555806110632,-0.3346654261168363,-2.0851716802698648,-0.25856813095962916,-0.4945083030253135,-1.438777470015037e-09,-0.4609230473637463,-0.15137526715482874
0,4,0,192,256,inf,equal,restricted,0.5349224405704016,0.8407593696969452,0.9046701199147309,-1.6060486240891165,-0.29024428338544267,0.2557277798446086,-0.556681351332281,0.5753054615238311,1.5160437339404844,-0.69169473040274,-1.280803167045235,-0.3297968104009788,-0.27311875002164804,1.0241348695536694,1.5052369150197522,0.7744317863967021
0,0,1,49,256,inf,equal,restricted,0.8629096809854511,0.5050976302889773,-2.243119670871591,1.0095964634946084,1.4454246512155111,1.0392636610585668,0.6025707766584193,0.4460782818923789,1.881512163273429,-0.9427228236480589,1.0127062290936675,1.258482459354537,-0.34033152857936394,0.4019817098703543,0.6192971243405343,-1.2518148236614082
0,1,1,49,256,inf,equal,restricted,1.294224762685739,1.266005984822052,1.3207920427862725,0.47086515913652643,-0.6253151887218189,0.99242766826024,-0.40817007859379634,3.0952208395524763,-1.9907396241982198,3.8110208031336385e-10,2.5792648425224267,-0.7450160288640411,-0.08764393714340837,-0.686904806498096,0.4839143138356881,0.24771948191761098
0,2,1,49,256,inf,equal,restricted,1.3069551250851588,0.2798355697937706,-0.09627958396365754,1.7391924690517262,0.2041518676058948,2.688318634289935,-0.21009912759820293,0.6340001319512525,-0.9804723333466144,0.12413171967933785,-0.3714658289383898,-0.7758700311446692,0.5927882154899627,-0.13120213273591763,-0.0023233049929943313,2.5311980581150753
0,3,1,49,256,inf,equal,restricted,1.8127655059148093,1.8804245486808997e-12,-1.5421905917099237e-11,0.2275791914537007,0.39789840927593356,1.99970418111385,4.012816133857305,-8.379147702022282e-12,2.559252030963441,-5.428087771053247e-10,1.432808405387566,-2.6782010958337925e-10,1.3530838745512601,1.5919755749859625,1.424882196698596,-6.510063235639235e-11
0,4,1,49,256,inf,equal,restricted,1.109796188064663,0.293279242323808,0.09599732217400408,-0.5708659873691803,2.8938093849074917,2.6342244715257888,1.5375293823491252,-0.08856074679055645,0.7109711544283407,-1.4666066023725601,1.731601319688076,1.2582327839908605,-0.9186712773320269,-0.026029031794932333,-0.6363092662592696,-0.131091239566874
0,0,2,15,256,inf,equal,restricted,2.435768392044072,2.3312100118154624,0.9247152038876585,-0.22496646134446072,-2.528568504231024e-11,-3.782014393345859e-11,-2.0567485407478237,-4.324398116850467e-10,2.275160888342997,-2.702124364501823,-1.2558733356216787,-7.129773628029657e-11,0.8432137193841447,8.897627442865273e-11,0.6841794198084469,-1.701808053167935
0,1,2,15,256,inf,equal,restricted,2.8050934853027183,2.3188727975873973,1.430180140161012e-12,-0.41769323554826654,0.2812229969005331,6.956908505919832e-13,-1.4121897536505295,-2.032666613476853,0.5598498019413354,1.632893123270386,0.3737877868595272,-2.265227242444759,-2.195785713792192,-0.5757352288080612,-1.3516685156150679e-11,0.9340757056187361
0,2,2,15,256,inf,equal,restricted,3.3454223726217847,-0.8540630234899895,1.8844992500233284,-0.06956569048124471,-3.124363042918984,2.039460341186879,1.5477849775338979,-4.738011549813748e-11,0.9308834808970881,-0.4048393840643794,-0.2635716524604955,-5.6701063047652016e-11,4.0251991143209064e-11,-1.8028994130134348,2.078069743188115,4.5422003699300153e-11
0,3,2,15,256,inf,equal,restricted,2.5495373815351194,3.40723109004135,1.8991820554484535,0.11050837912968657,0.9824792036554968,0.6117144421669749,0.7420728743742004,-0.05555436193456567,0.5384971707075946,-0.5685437294361133,-2.329500116468703,-0.2891286997502645,-0.09759999652870203,-2.713820901062227,-0.3649039510313109,-0.28926298808560647
0,4,2,15,256,inf,equal,restricted,3.3574761965121667,-0.8431131003429819,2.1279952009740515,-1.4064745874330058e-09,-2.275751749054825,1.488033374604336,3.256532373879706,-0.11156123580092063,0.1340102415834171,0.17271277265734172,-0.30253227696247315,-0.5118399445783832,-0.3929872560538124,-1.1394402527719687,1.8664772703313397,0.3770129460326677
0,0,0,384,512,1.0,size,unrestricted,0.8408231316180105,-1.9659093349930114e-11,-14.999999994078914,5.728621375190738e-10,-7.393860821970216e-11,7.518509938707509e-11,3.8004107372793875e-12,-5.895117159430539e-10,-1.6225156392202143e-10,-8.109078341804281e-11,7.419482504695149e-11,-1.0933949354312796e-09,1.7399120224611665e-10,-4.004386749446813e-11,-1.877940310680649e-11,4.0203443843347416e-11
0,1,0,384,512,1.0,size,unrestricted,1.0742595962317136,-7.234809523404241e-10,2.47730394583874e-10,-8.726766148528119e-12,7.477486220432476e-11,-14.9999999652747,5.508916245975687e-10,8.943501440197516e-11,-7.276673840848609e-11,-5.605974185066787e-10,-1.0369323205073567e-09,-1.8564954715061271e-10,-2.9220336834964163e-09,1.5748480355899684e-10,-1.4219506744576247e-09,4.253028776318029e-10
0,2,0,384,512,1.0,size,unrestricted,0.6769112330691675,14.999999995964377,-3.309027310340667e-11,-2.6350398151638416e-11,5.789352873313361e-10,1.821859587847661e-11,2.986966778894777e-10,-8.270874268295437e-11,1.0357739927172256e-11,-6.862762066876622e-11,2.0133145280438447e-10,-4.415695786056535e-11,4.2285910193499166e-10,-1.223379383599199e-11,4.2199958584381246e-12,-4.256227891776407e-11
0,3,0,384,512,1.0,size,unrestricted,0.7902637437450076,-6.598294005277252e-10,14.999999888102609,-3.4003746018129976e-09,2.5477616100170662e-09,1.3872202487301991e-09,2.1840053863035066e-10,1.6551678108730304e-09,3.432820189325521e-11,6.171354183788577e-10,-1.978718602420672e-08,7.778818098639013e-09,-3.69492958355771e-09,5.540266594467829e-10,-5.775847049813456e-10,3.4330752205265142e-09
0,4,0,384,512,1.0,size,unrestricted,0.9358858390677379,-1.133945713367954e-09,-3.333574077637451e-10,3.558304992377967e-10,1.3201702205857906e-09,9.416728489229347e-10,-2.4207584918918468e-09,8.298550902190014e-10,-7.485862121278261e-10,-9.271589034717373e-10,-3.2810249920322567e-10,5.3906433388773e-11,-8.214881648547998e-10,4.830140806802906e-09,14.999999956676902,7.32589819165006e-10
0,0,1,100,512,1.0,size,unrestricted,2.02414083734102,-1.3740376843988565e-09,-9.267451643862837e-10,1.2141744632019671e-09,-2.862856525414601e-10,2.4881351561626195e-10,-1.229810400553792e-10,1.0520031440944706e-10,1.1296710488900345e-08,-5.628867126712804e-09,14.999999921185736,6.046797781959048e-09,-3.765127157588666e-09,-9.405124314351864e-10,4.195925102895361e-10,1.713241769584788e-10
0,1,1,100,512,1.0,size,unrestricted,1.6508498858154186,-1.4941462194046632e-09,-1.1939415327575948e-10,-5.624341647293427e-10,-1.0114382940180234e-10,6.396589099786722e-09,-6.069700599776346e-10,14.999999947972825,-7.505384880606191e-10,-1.398207841736601e-09,3.5122203368306277e-09,-2.736197193461361e-10,-2.1050894168218973e-09,-6.494277429098774e-09,1.3544390269108507e-09,-4.939570582859226e-11
0,2,1,100,512,1.0,size,unrestricted,2.1879933727771594,-1.8626409761076192e-09,-1.5756879071429612e-10,2.0302615052121552e-09,-1.043725607990946e-09,4.6147329425868953e-10,-14.999999944296109,7.661527725471999e-10,5.448020696218929e-10,-5.877190696663436e-10,4.2108520555809843e-10,-9.912343488014207e-10,-1.1192907734118254e-09,1.0810760082601792e-09,-4.603199291576834e-09,7.484060220919966e-09
0,3,1,100,512,1.0,size,unrestricted,2.362206150113548,2.1287800965251233e-10,1.8132486064851552e-09,-1.4293285267360963e-10,9.163117095269561e-09,1.8899058450917676e-09,14.999999929537376,-1.2140586999483573e-10,-3.8140279070049585e-10,-2.788275690320238e-09,1.3992907387952504e-10,-4.262577193354058e-09,1.7131536883699853e-09,2.3320524994709957e-09,4.5572122053483634e-09,-8.887962172154952e-11
0,4,1,100,512,1.0,size,unrestricted,1.697998796945705,-5.263131667493457e-11,-4.968501551231511e-11,-5.00553230468187e-11,3.287605931975558e-10,2.360426257561296e-10,2.4923023389029827e-11,6.126038864416642e-13,8.080649328146443e-11,14.999999997536804,-3.62966603253237e-11,1.0587252651955661e-11,7.382375691166378e-12,-3.46287424771408e-11,-1.786294005498042e-10,-1.3105067409960069e-11
0,0,2,28,512,1.0,size,unrestricted,3.5640340257154715,14.999999871988797,1.188537757018648e-09,-2.494404462592711e-09,-2.404415661071815e-10,-2.97394079684814e-10,3.4482853097207777e-11,-6.48254462601802e-12,1.0650107500521244e-09,-3.7593562280309796e-08,1.268696289419317e-10,1.8812753332275537e-10,1.9628658244543397e-09,3.2746030827106096e-10,6.800538902352335e-08,-1.6796300127377797e-10
0,1,2,28,512,1.0,size,unrestricted,2.849615570024596,4.748526720805126e-10,1.2095096812156363e-08,-1.989205981049268e-12,1.1513732943305243e-12,2.2254809602997627e-11,-5.480982362162915e-11,-3.311777170511511e-12,1.5975128620218227e-12,4.90327271427208e-13,1.0761045985401204e-10,-3.201682073139879e-11,-8.785272539260495e-12,-1.455033496171152e-10,9.119471655021171e-14,14.999999986429778
0,2,2,28,512,1.0,size,unrestricted,3.397799226689448,-1.4640470447705244e-10,-1.2006464808278219e-10,-2.046284320809194e-11,3.092156086650915e-11,-2.639790839192867e-11,3.396389787327606e-11,6.398888815752772e-10,6.9134614905678575e-09,1.0683181223612134e-10,2.8944546263859816e-11,-1.4800123773736125e-10,1.4096514552968615e-10,-1.1177418686766833e-08,14.99999996000024,4.705550040996769e-12
0,3,2,28,512,1.0,size,unrestricted,2.933470997622556,8.379371157915255e-10,1.8910723679516938e-09,1.001856684275454e-10,-1.0216628844892774e-10,2.411146182322121e-11,-9.235386265805831e-10,-4.3264677077308397e-10,-3.8450434365869715e-09,-3.146881913952511e-10,-2.383057660301176e-09,2.897625996696104e-10,-5.999953548417195e-10,-14.99999993489436,-5.404294354761145e-10,-4.666400085048037e-10
0,4,2,28,512,1.0,size,unrestricted,3.8124070828011107,-6.1782618760901325e-09,2.7690661998653714e-10,-2.8433434197764906e-09,-7.595743010180264e-09,-1.8461939598406397e-10,1.83245552413157e-08,1.4569500594406243e-11,-3.140581736974016e-09,-3.357735675456162e-11,-5.114344978050192e-10,-6.697170306330323e-10,-3.453495428379068e-10,-1.8164590749525418e-09,14.999999948250425,1.2041995562785008e-11
0,0,0,384,512,1.0,size,restricted,0.8367824105543726,1.828080986285911e-12,-13.278070382504675,2.794614024771324e-11,6.171108229403669e-12,-6.280458788134583e-12,-4.875744597678525e-13,-1.7219296162283628,6.8189120579033336e-12,6.533435250969644e-12,-6.310911666332142e-12,-3.610450849478243e-10,-6.409045885310392e-12,3.7955381352691286e-12,1.929975704093183e-12,-3.918346746530376e-12
0,1,0,384,512,1.0,size,restricted,1.057114938371431,5.334042065100623e-11,-3.156572346370479e-11,-5.036290580536981e-12,-1.2492755880946907e-11,-13.980753834811802,-5.285881569819647e-11,-5.297411166699849e-12,6.249546823158061e-12,5.2144813867006865e-11,3.421597484848055e-11,2.0625666924442305e-11,-1.0192461612361272,-1.8312489617972517e-11,-1.842827204400867e-11,-4.5675366077892236e-11
0,2,0,384,512,1.0,size,restricted,0.6769112331599397,14.999999987847511,-1.9484457930655654e-12,-1.5619873253900823e-12,2.3268680442082906e-11,1.0710500837814805e-12,1.2958073947275266e-11,-4.494624997947529e-12,6.075130314856822e-13,-3.812934459906479e-12,1.0247124157860485e-11,-2.581475058083738e-12,1.220003026542064e-08,-7.330115287519092e-13,2.506151065178642e-13,-2.4613725617163767e-12
0,3,0,384,512,1.0,size,restricted,0.7902637479377894,-1.1442033332291896e-12,14.999999988082637,-8.624563506423682e-12,6.069555367474213e-12,2.816179019517963e-12,4.408260013429468e-13,3.2254232011924338e-12,1.6796662768508783e-13,1.2027888297805374e-12,-1.1618811514605603e-08,1.7189937124911953e-10,-9.135381280197814e-12,1.055608352969331e-12,-1.0074974887876418e-12,8.394366315272851e-12
0,4,0,384,512,1.0,size,restricted,0.9358858411764364,6.316199874198699e-12,2.3715946690458977e-12,-2.684857555490994e-12,-6.884648203320656e-12,-5.794772218462286e-12,7.831602547795583e-12,-5.295019394661687e-12,4.893062177862814e-12,5.719791096628857e-12,2.3874949533681332e-12,-4.394968370653883e-13,5.249124649925331e-12,2.4233157174575357e-09,14.999999997262817,-4.925123720985016e-12
0,0,1,100,512,1.0,size,restricted,1.8681891422238806,-7.0169806722281725e-12,-5.548802433561468e-12,1.2602684426108141e-11,-6.107330513854449e-13,3.5574519642929542e-12,3.398560951559604e-13,-1.8713454852602477e-13,5.375751568478311,-1.8440533799165617e-10,9.469626469447974,0.15462196148777052,-5.309475683839959e-11,-5.463963721247552e-12,3.406449326291619e-12,2.1851834465072316e-12
0,1,1,100,512,1.0,size,restricted,1.4478813207382981,-1.1591149210282173e-11,3.63571188019235e-13,-3.307992038988139e-12,-1.249448139642822e-12,3.64487465481071,-2.8242181193392113e-12,8.918199313469218,-6.613402636269289e-12,-1.413994874931715e-11,0.2963241098393102,-1.9253865886698363e-12,-2.154566216582511e-11,-2.140601921655216,1.6456802599950695e-11,7.213036662641521e-13
0,2,1,100,512,1.0,size,restricted,1.8647684272827079,-3.2902305908635656e-11,7.464861036011699e-13,0.4711944332437972,-1.7120257140377563e-11,9.386775055839886e-12,-7.450616338992041,1.1203160876816344e-11,9.75171163385377e-12,-1.1213128828616616e-11,1.117638111231722e-11,-1.790344348820746e-11,-1.9188967732429363e-11,3.498663903605537e-11,-1.9996718885240439,5.07851733885488
0,3,1,100,512,1.0,size,restricted,2.1644178953266295,3.350725444158672e-12,3.016049275800063e-11,-5.152281144756039e-13,5.158735060751548,3.4847405734914285e-11,9.37929255203486,-1.4173932709912717e-12,-1.4343669025845261e-12,-4.173706313669386e-11,1.5142762134521926e-12,-2.6024927307626734e-10,2.0115145618387424e-11,3.93627551928313e-11,0.46197238639907495,2.9359256347033735e-14
0,4,1,100,512,1.0,size,restricted,1.6087004554123618,-6.458601756311564e-12,-5.79262063755837e-12,-6.423708873055479e-12,6.5640066574496645,0.3280701616879176,3.820768661727976e-12,-4.369390009675784e-13,1.9633838902685455e-11,8.10792318022241,-3.6894554844132965e-12,1.4458655442605934e-12,1.053419998190078e-12,-4.493164352952146e-12,-9.738299037457942e-11,-1.0027442570532363e-12
0,0,2,28,512,1.0,size,restricted,2.863956017675783,5.022115986919385,1.2561631148600612,-0.36771072552157535,-1.0198442316905011e-11,-1.470333035746943e-11,4.2203330094375905e-12,-4.256674122624304e-12,0.9135598033847149,-3.1461777968945657,9.30814422429246e-12,1.301923369734007e-11,0.9060925913916535,4.954041106327376e-11,3.3881799807574047,-4.266025242924664e-12
0,1,2,28,512,1.0,size,restricted,2.4978040181421934,3.4687795102312124,4.101358196738235,-9.236727895800871e-12,1.1628753246576518e-11,0.5468231844194108,-7.069409661375541e-10,-2.3258383188507204e-11,1.5881186566808012e-11,4.338846228443702e-12,1.7367575090948013,-1.1545708475870701e-10,-3.395669708614525e-11,-0.2818591533209269,3.078108186157894e-12,4.864422445155261
0,2,2,28,512,1.0,size,restricted,2.4067929347601305,-2.2631005188129017e-11,2.539104638835563e-11,2.6966897572057594e-11,-1.3466114257143553,1.921311196000322,0.12172135210676382,1.6833939850909267,2.6400926627666172,3.0469099096918215e-11,-0.8227957112986167,-3.275854504865033e-10,0.5799808434739706,-2.173832991094475,3.7102598316301663,3.4847543527991865e-11
0,3,2,28,512,1.0,size,restricted,1.7929707696639796,1.7632672477170808,3.0732374033590553,0.17329414466660553,1.1322655644768521e-10,2.0095183754147785e-12,-0.525404960458536,-0.6411558954646175,-2.494243774368026,-0.1531054966312413,-2.0075184474090175,0.5735002801263722,-2.765141747088785e-10,-3.5089455187970295,-4.3476106327188424e-11,-0.08632683037754597
0,4,2,28,512,1.0,size,restricted,2.7027819340489136,-0.8139542568476124,1.1025809695358124,-1.5704988387361005,-1.840955774289143,-1.176769672792771e-11,2.9003239342048235,1.004156018366661e-11,-1.080103873541329,-5.765514908896008e-12,-0.20002155437588878,-0.24264049725422213,-4.339809570591359e-11,-1.36846474086012,3.8804555599768342,1.52335460830632e-11
0,0,0,384,512,inf,equal,unrestricted,0.8408231316180105,-1.9659093349930114e-11,-14.999999994078914,5.728621375190738e-10,-7.393860821970216e-11,7.518509938707509e-11,3.8004107372793875e-12,-5.895117159430539e-10,-1.6225156392202143e-10,-8.109078341804281e-11,7.419482504695149e-11,-1.0933949354312796e-09,1.7399120224611665e-10,-4.004386749446813e-11,-1.877940310680649e-11,4.0203443843347416e-11
0,1,0,384,512,inf,equal,unrestricted,1.0742595962317136,-7.234809523404241e-10,2.47730394583874e-10,-8.726766148528119e-12,7.477486220432476e-11,-14.9999999652747,5.508916245975687e-10,8.943501440197516e-11,-7.276673840848609e-11,-5.605974185066787e-10,-1.0369323205073567e-09,-1.8564954715061271e-10,-2.9220336834964163e-09,1.5748480355899684e-10,-1.4219506744576247e-09,4.253028776318029e-10
0,2,0,384,512,inf,equal,unrestricted,0.6769112330691675,14.999999995964377,-3.309027310340667e-11,-2.6350398151638416e-11,5.789352873313361e-10,1.821859587847661e-11,2.986966778894777e-10,-8.270874268295437e-11,1.0357739927172256e-11,-6.862762066876622e-11,2.0133145280438447e-10,-4.415695786056535e-11,4.2285910193499166e-10,-1.223379383599199e-11,4.2199958584381246e-12,-4.256227891776407e-11
0,3,0,384,512,inf,equal,unrestricted,0.7902637437450076,-6.598294005277252e-10,14.999999888102609,-3.4003746018129976e-09,2.5477616100170662e-09,1.3872202487301991e-09,2.1840053863035066e-10,1.6551678108730304e-09,3.432820189325521e-11,6.171354183788577e-10,-1.978718602420672e-08,7.778818098639013e-09,-3.69492958355771e-09,5.540266594467829e-10,-5.775847049813456e-10,3.4330752205265142e-09
0,4,0,384,512,inf,equal,unrestricted,0.9358858390677379,-1.133945713367954e-09,-3.333574077637451e-10,3.558304992377967e-10,1.3201702205857906e-09,9.416728489229347e-10,-2.4207584918918468e-09,8.298550902190014e-10,-7.485862121278261e-10,-9.271589034717373e-10,-3.2810249920322567e-10,5.3906433388773e-11,-8.214881648547998e-10,4.830140806802906e-09,14.999999956676902,7.32589819165006e-10
0,0,1,100,512,inf,equal,unrestricted,2.02414083734102,-1.3740376843988565e-09,-9.267451643862837e-10,1.2141744632019671e-09,-2.862856525414601e-10,2.4881351561626195e-10,-1.229810400553792e-10,1.0520031440944706e-10,1.1296710488900345e-08,-5.628867126712804e-09,14.999999921185736,6.046797781959048e-09,-3.765127157588666e-09,-9.405124314351864e-10,4.195925102895361e-10,1.713241769584788e-10
0,1,1,100,512,inf,equal,unrestricted,1.6508498858154186,-1.4941462194046632e-09,-1.1939415327575948e-10,-5.624341647293427e-10,-1.0114382940180234e-10,6.396589099786722e-09,-6.069700599776346e-10,14.999999947972825,-7.505384880606191e-10,-1.398207841736601e-09,3.5122203368306277e-09,-2.736197193461361e-10,-2.1050894168218973e-09,-6.494277429098774e-09,1.3544390269108507e-09,-4.939570582859226e-11
0,2,1,100,512,inf,equal,unrestricted,2.1879933727771594,-1.8626409761076192e-09,-1.5756879071429612e-10,2.0302615052121552e-09,-1.043725607990946e-09,4.6147329425868953e-10,-14.999999944296109,7.661527725471999e-10,5.448020696218929e-10,-5.877190696663436e-10,4.2108520555809843e-10,-9.912343488014207e-10,-1.1192907734118254e-09,1.0810760082601792e-09,-4.603199291576834e-09,7.484060220919966e-09
0,3,1,100,512,inf,equal,unrestricted,2.362206150113548,2.1287800965251233e-10,1.8132486064851552e-09,-1.4293285267360963e-10,9.163117095269561e-09,1.8899058450917676e-09,14.999999929537376,-1.2140586999483573e-10,-3.8140279070049585e-10,-2.788275690320238e-09,1.3992907387952504e-10,-4.262577193354058e-09,1.7131536883699853e-09,2.3320524994709957e-09,4.5572122053483634e-09,-8.887962172154952e-11
0,4,1,100,512,inf,equal,unrestricted,1.697998796945705,-5.263131667493457e-11,-4.968501551231511e-11,-5.00553230468187e-11,3.287605931975558e-10,2.360426257561296e-10,2.4923023389029827e-11,6.126038864416642e-13,8.080649328146443e-11,14.999999997536804,-3.62966603253237e-11,1.0587252651955661e-11,7.382375691166378e-12,-3.46287424771408e-11,-1.786294005498042e-10,-1.3105067409960069e-11
0,0,2,28,512,inf,equal,unrestricted,3.5640340257154715,14.999999871988797,1.188537757018648e-09,-2.494404462592711e-09,-2.404415661071815e-10,-2.97394079684814e-10,3.4482853097207777e-11,-6.48254462601802e-12,1.0650107500521244e-09,-3.7593562280309796e-08,1.268696289419317e-10,1.8812753332275537e-10,1.9628658244543397e-09,3.2746030827106096e-10,6.800538902352335e-08,-1.6796300127377797e-10
0,1,2,28,512,inf,equal,unrestricted,2.849615570024596,4.748526720805126e-10,1.2095096812156363e-08,-1.989205981049268e-12,1.1513732943305243e-12,2.2254809602997627e-11,-5.480982362162915e-11,-3.311777170511511e-12,1.5975128620218227e-12,4.90327271427208e-13,1.0761045985401204e-10,-3.201682073139879e-11,-8.785272539260495e-12,-1.455033496171152e-10,9.119471655021171e-14,14.999999986429778
0,2,2,28,512,inf,equal,unrestricted,3.397799226689448,-1.4640470447705244e-10,-1.2006464808278219e-10,-2.046284320809194e-11,3.092156086650915e-11,-2.639790839192867e-11,3.396389787327606e-11,6.398888815752772e-10,6.9134614905678575e-09,1.0683181223612134e-10,2.8944546263859816e-11,-1.4800123773736125e-10,1.4096514552968615e-10,-1.1177418686766833e-08,14.99999996000024,4.705550040996769e-12
0,3,2,28,512,inf,equal,unrestricted,2.933470997622556,8.379371157915255e-10,1.8910723679516938e-09,1.001856684275454e-10,-1.0216628844892774e-10,2.411146182322121e-11,-9.235386265805831e-10,-4.3264677077308397e-10,-3.8450434365869715e-09,-3.146881913952511e-10,-2.383057660301176e-09,2.897625996696104e-10,-5.999953548417195e-10,-14.99999993489436,-5.404294354761145e-10,-4.666400085048037e-10
0,4,2,28,512,inf,equal,unrestricted,3.8124070828011107,-6.1782618760901325e-09,2.7690661998653714e-10,-2.8433434197764906e-09,-7.595743010180264e-09,-1.8461939598406397e-10,1.83245552413157e-08,1.4569500594406243e-11,-3.140581736974016e-09,-3.357735675456162e-11,-5.114344978050192e-10,-6.697170306330323e-10,-3.453495428379068e-10,-1.8164590749525418e-09,14.999999948250425,1.2041995562785008e-11
0,0,0,384,512,inf,equal,restricted,0.33070539570760477,0.3626851307291194,-0.7782443699304764,0.704367545637913,-0.7405301518992413,0.20305172446117378,0.12689720413407996,-1.8400887021502255,-0.39400020764963223,-0.7240047800876344,0.10763577966882039,-1.5792412153556448,0.9272548764014822,0.01577333308253405,0.06632037358210763,0.1606597924690574
0,1,0,384,512,inf,equal,restricted,0.29895927365332636,-0.7370181588168342,0.09086160262561009,-0.17282220741020468,0.12704844458363668,-1.4558067419780725,0.6453195630998243,-0.18288008425566843,0.296003865837753,-0.5570488528052207,-1.468629819707864,-0.7904168715797407,-0.9512485388110825,-0.5166827553091486,-0.6578224729830218,0.09695362947149357
0,2,0,384,512,inf,equal,restricted,0.20760059226774027,1.0569785822139126,-0.5585229983385772,0.0668219105081083,0.9912359509612172,0.12087925458990705,0.29190821680415907,-1.50453034944569,-0.018377998927965565,-0.5567472698172204,0.6064848322780553,-0.856271613307108,0.9643662150547495,0.38532008229406906,-0.21443587472444098,-0.39534931304558046
0,3,0,384,512,inf,equal,restricted,0.21656836714959446,-0.39626977986635054,1.197529284736856,-0.8376725278001591,0.4465503633290277,-0.016632347436848133,-0.02693267314324402,0.37147216750732714,0.46610557894550836,0.04180905661961427,-1.4751580750718727,0.31733922130438935,-0.5748421960926736,-0.6353102498505415,0.1824644271903079,0.7290649553675578
0,4,0,384,512,inf,equal,restricted,0.24179792354196228,-0.1768283788979847,0.5408858791432792,0.16323212464792686,0.35236157479792485,0.1870409596408143,-0.5661636584193814,0.04214217381019165,-0.2862931095855215,-0.9211125908119544,-0.3059026625041618,-0.17552126736525978,0.057520202875529655,0.717967953726268,1.7659559901602278,1.1115676992772765
0,0,1,100,512,inf,equal,restricted,1.1170187900924273,0.14719902415518482,0.37221911947009023,1.233294420424485,0.28721625337546575,1.090698343838503,0.6136246203221656,-0.5061566368356487,2.3621495505407544,-1.7106785951491783,2.999059569025169,1.6938342320147588,-1.657373263579106,8.659796799334129e-11,0.15591838157688975,0.1705779883251872
0,1,1,100,512,inf,equal,restricted,0.7888752973033267,0.5310958785040544,1.0061586362155714,-6.563858649394562e-11,0.07529259510792091,2.3757171558027013,0.869107259838183,2.6676524608178487,-0.5044871391027889,-1.015776698382191,2.2208280243867224,-0.034516374702902496,-1.0511828279854025,-0.8524497518770242,1.0450307972111506,0.7507043992756207
0,2,1,100,512,inf,equal,restricted,0.9514371469980734,0.37099375989226585,1.0169420287092368,1.7006117239747223,-0.6507987034686944,0.5992765211255529,-1.7025086997412446,0.23369528563838418,0.5544093166880625,-0.5488623758104992,1.265805868875806,-0.6415138611996147,-0.8386100714840546,0.9467642479400266,-1.642281408095755,2.286926124785812
0,3,1,100,512,inf,equal,restricted,1.4999845964469676,0.6609025080372161,1.6198076135553794,6.67141916676468e-11,2.589888189603742,1.7419678431989472,3.2469298050887,-4.2177527378567625e-11,7.597050907065507e-11,-0.6827543754803632,0.20794412161223477,-0.76168120342821,0.059123238541776646,1.772814321782102,1.6561867789244964,1.458963596990898e-11
0,4,1,100,512,inf,equal,restricted,0.9001657358494015,0.17788204877969424,0.6682104109411616,-0.47518698145007743,2.5460807946637107,2.5150501582296907,1.6360937370452813,-0.7230349412756375,1.4717833149451711,2.3230984269371966,0.3822719621114226,0.7343176927032056,0.11849303561309579,0.20189264942153068,-1.0266038403678135,-1.2364277885708013e-10
0,0,2,28,512,inf,equal,restricted,1.8975415209337456,1.639844918924586,0.9315531227142427,-1.0476609890396822,-1.0160760895671654,-0.6497523677340086,-0.1213704557286977,-0.6714657061088789,1.1962056857092276,-1.9727583653087715,-0.6011279605728973,0.07179394490306602,1.2610177481324196,0.36896505970956484,2.461581144795268,0.2252644154119805
0,1,2,28,512,inf,equal,restricted,1.7040328249017236,1.2320770111432404,1.4252846215451145,-1.2225985063766587,0.7877088684256335,0.9381413324644512,-1.2672253051886193,-1.3121775340215454,0.3306385643459817,4.553513913336779e-10,0.7042168858122894,-1.3037234575984469,-1.0061510495570396,-1.2945253280677886,0.648728464609175,1.5268030702522217
0,2,2,28,512,inf,equal,restricted,1.702957608523392,-0.10596093343722683,0.45820682391046863,0.5090313433023469,-1.0933374603285249,1.4904955689779478,0.6801043484583015,1.4654673525417024,1.8629444355491778,0.35035736104128995,-0.43141637362344437,-0.16960424476381322,0.8858646021068292,-1.2849435349107212,2.4030471884361404,0.35820328550544883
0,3,2,28,512,inf,equal,restricted,1.196327338627721,0.9913088646515885,1.7588947767112841,0.23080807473091225,0.4634651343987047,-0.04313224953800658,-0.5987133483790125,-0.9762607566634736,-1.446712134478801,-0.3840280206924772,-1.4710719252226456,0.25417635154529966,-0.48069794457893006,-2.2397613021093825,-0.05700693293844313,-0.5889921502383237
0,4,2,28,512,inf,equal,restricted,1.7874407355933566,-0.3687690134777972,1.37514645006865,-0.9818342355445026,-1.0411982103138717,0.4014273169342817,2.165765117606847,0.30092444172262317,-0.7939506894171248,0.06861020159560123,-0.1780606872413785,-0.19938058589538396,-0.2443638223610056,-0.8814744237496965,2.4061685618577604,0.20029058867329427
0,0,0,768,1024,1.0,size,unrestricted,0.577967859938563,4.6426662627264544e-10,-2.7404882370394914e-07,2.4584897248747584e-09,1.7014692538283897e-09,4.8729101488401715e-09,-9.244503012792826e-10,-5.753348421869114e-09,-3.1637979557048735e-09,8.804079974761005e-10,5.533278089991884e-09,-1.2465743790858903e-08,14.99999960436472,3.1072271284793427e-09,-3.0082185189186663e-09,-1.1818450821266032e-09
0,1,0,768,1024,1.0,size,unrestricted,0.5885572649004308,-4.315407432851456e-09,-5.078644865638157e-10,-3.81083040281251e-09,-5.740834750127576e-10,-14.999999854517931,4.758398492798792e-10,1.1725253503694524e-09,-5.028754300091902e-10,-1.322500025426607e-09,-6.04011961558265e-10,-2.3457438329471036e-09,-5.242481570211815e-09,-1.5034971430413362e-09,-7.303817730129313e-09,3.319113503538868e-08
0,2,0,768,1024,1.0,size,unrestricted,0.6047339720906252,1.1871703481520124e-08,2.1466390075177785e-09,5.5939447456488035e-11,1.4267294295872086e-09,-2.6116880121990586e-09,2.036957208473452e-08,-2.6301905807993327e-08,-2.9948206921293753e-09,-8.291250949763984e-11,14.99999983926111,-1.6011980120435897e-09,3.663729125212093e-09,-6.002750341803243e-09,-2.0738303652163693e-09,-3.898870241304785e-10
0,3,0,768,1024,1.0,size,unrestricted,0.5287535368953455,1.269599371426399e-10,6.664728667146368e-10,-2.2521586923601675e-09,7.556107288001234e-13,5.33503463546637e-10,-8.714130266657125e-10,2.6399188320890645e-10,3.1313314642862196e-10,5.968218606088926e-10,-14.999999964612167,5.435722172114501e-10,-5.564255458199777e-10,2.7303765691199523e-09,8.664273141690417e-10,9.511048888745486e-10
0,4,0,768,1024,1.0,size,unrestricted,0.38520968642840464,-1.236371346313546e-09,-2.8046244125247407e-09,3.5991270985485607e-09,-1.9611876181058086e-09,1.5561246892107423e-09,-8.298292132100323e-09,1.4251333806926068e-09,-14.999999929742835,-1.6335279789189053e-10,-4.823476701877554e-10,-8.66327223249017e-10,4.293753825707587e-10,1.1493469208300912e-10,6.7447629240845545e-09,2.6165100986882934e-10
0,0,1,202,1024,1.0,size,unrestricted,1.375650517074424,5.596110895361679e-09,-1.8426934844195468e-10,1.501218511085407e-09,3.4361142500671687e-10,14.99999989517794,3.2193798527616062e-09,-1.2726377296910097e-09,2.3269008071772027e-09,-7.2899040771359126e-09,7.691688388239853e-10,1.0424577254695042e-09,-1.7361458582776028e-08,-1.6129655756177084e-09,-7.891998563746946e-10,-1.4132828777384658e-09
0,1,1,202,1024,1.0,size,unrestricted,0.7931422314703641,-4.06690067441554e-09,3.2482347059244627e-10,-1.0437266475772629e-10,4.97797722344013e-09,9.205450227612281e-09,-9.662421309540535e-10,8.876544502898124e-09,-1.6409642639666539e-09,-3.075026020348534e-09,14.999999889775202,9.395258171321786e-09,-3.5012390042702284e-09,-4.988204323434318e-09,-2.3652436820575624e-09,1.5451845602554937e-10
0,2,1,202,1024,1.0,size,unrestricted,1.7392989990232133,-2.339469818484631e-09,2.061169307170077e-09,6.58479411176116e-10,-1.2193840601679446e-09,1.784788416277813e-10,-14.999999961925093,3.357779428804845e-10,5.414788579179925e-11,-3.405897121648341e-10,6.813149458984627e-10,-2.6027133396780182e-11,-8.325883524593889e-10,4.1090209964814047e-10,-2.2898988638617237e-09,1.1220479987957492e-09
0,3,1,202,1024,1.0,size,unrestricted,0.9390787764609516,-6.500591798954888e-09,14.999999832177386,-1.1025539795725263e-09,1.4698714130120217e-08,1.12839958808794e-08,3.6492169983039094e-09,-1.0206831246610861e-10,5.056359428003176e-09,-3.5477490640235755e-09,-4.376515812218921e-09,-1.0795514348783285e-08,1.8580665512713862e-09,3.6612512695434244e-09,1.04478688341394e-08,-7.468584907480231e-09
0,4,1,202,1024,1.0,size,unrestricted,1.342848261390849,-7.850589222465073e-10,-1.765851610321007e-10,4.719048945232653e-10,6.838689772628946e-09,4.8137492500345195e-09,14.999999906557932,-3.6777384352344645e-10,1.2147397829006496e-09,8.364525482202208e-09,-2.276190515353423e-09,-1.481667935904392e-09,6.97324044550606e-10,2.8802891174039255e-10,-1.1197542866557052e-08,9.558170399458796e-10
0,0,2,54,1024,1.0,size,unrestricted,2.8010337368984697,6.433777354854993e-10,3.6504578755510115e-12,-5.41316604843542e-11,-5.23742216209909e-12,-1.0643513902609366e-11,5.0304577017192674e-11,8.269682435692299e-11,7.732807405866275e-11,-14.999999996764245,9.111251117091295e-11,9.855063187701807e-11,2.6615936312966477e-11,4.5671297321213943e-11,1.0908911999260538e-10,-6.593540401492535e-11
0,1,2,54,1024,1.0,size,unrestricted,2.597140860590759,-1.8403945616829997e-10,4.902795875786415e-10,-1.5470807831044726e-10,1.8147389166193278e-10,2.784226280279972e-12,-6.860796922770505e-10,-9.425214845929611e-12,7.542324738571384e-11,1.7261751136747784e-10,3.779557057560257e-10,-1.324635335931713e-10,1.7476761434735269e-12,-4.316955777714855e-11,-7.218549185263451e-11,14.999999994859637
0,2,2,54,1024,1.0,size,unrestricted,2.2365876875808683,-1.9867223111534995e-10,-2.0023031933533998e-10,-1.65015025385012e-10,-7.617828210929435e-10,4.0558510269011794e-10,7.177270708155318e-11,8.592523924490027e-09,14.999999971732933,4.421184411845037e-09,-1.5854803635478959e-09,-2.5115766977480127e-10,5.474184136760903e-10,-1.1991226992370774e-09,1.6324365467290153e-09,4.2058549153976183e-10
0,3,2,54,1024,1.0,size,unrestricted,2.1245534495606044,-2.6976635647208853e-09,4.068522249782659e-09,14.999999968311114,8.690297585660008e-12,4.596445784639449e-10,-1.864323805945787e-09,2.810454254909422e-10,-2.8914050193271107e-09,1.2881445113320248e-10,-1.1325987881414573e-09,-2.5490701364625745e-10,-1.3219337765680794e-10,-7.810989093047917e-09,1.7507050959669822e-09,3.2382532325286625e-10
0,4,2,54,1024,1.0,size,unrestricted,1.8319707772160123,-14.999999996828336,9.225992286262531e-11,-3.334988014658158e-10,-8.111526804087372e-11,-4.346838921163668e-11,3.6267289044636155e-10,5.426781422633237e-12,-1.453360128511286e-10,-1.4406032948097807e-11,4.9176517660369584e-11,-3.013636677602473e-10,-2.71460069337525e-13,-4.0290574622006694e-11,1.3445190012060076e-10,-8.951288823134101e-11
0,0,0,768,1024,1.0,size,restricted,0.574566799122956,-1.409811113834415e-12,-6.387542114682772,-4.582480297877195e-13,1.1455651995560936e-12,5.041806969272011e-12,-7.927756241407557e-13,-8.428900073248616e-12,-1.8062081529627406e-12,-4.02259995988166e-13,9.197032612186098e-12,-4.0764783836225014e-08,8.612457844520831,4.247231567813834e-13,-1.7810791983829621e-12,-1.1570716769105338e-12
0,1,0,768,1024,1.0,size,restricted,0.5764184018701893,2.4226792067591007e-13,5.092575615095256e-13,8.568495507893364e-13,6.352075706888222e-13,-8.588881516293494,-6.34037228342068e-13,-1.3596921461249164e-12,3.705985397678053e-13,1.2308270162484536e-12,5.609531311634559e-13,1.7313227782100995e-12,-1.2482867151550208e-12,1.429978606741323e-12,-6.547452850233647e-12,6.4111184834952555
0,2,0,768,1024,1.0,size,restricted,0.5962585527785259,5.06923724989503e-12,-2.113136756615044e-12,-1.451609847282782e-13,-1.5648945780678308e-12,2.2668998549282285e-12,2.5578369220323714e-11,-3.7441932033887997,2.4034482462879988e-12,4.172440729240705e-14,11.255806796408455,1.656888006680694e-12,-2.4937768689709004e-12,1.727791472241098e-12,1.9968504441611746e-12,4.3589904202525784e-13
0,3,0,768,1024,1.0,size,restricted,0.46179883077137696,1.2556650318473153e-12,1.5443357308681393e-11,-2.406054005962855,-1.0816212740079914e-13,6.181033715887002e-12,-1.3649057875315087e-11,1.7705237485320288e-12,2.8026605399454787e-12,7.418659307371903e-12,-7.7798929611810275,5.968981643904264e-12,-4.6417580309313405e-12,4.814053032530743,2.2096112921433292e-11,3.977943599556298e-11
0,4,0,768,1024,1.0,size,restricted,0.3498027300945418,-3.280183906197099e-12,-1.272338005288811e-11,1.0998595968957642e-10,-8.121696457318179e-12,6.314554821521806e-12,-4.475739366243935,5.494053778931662e-12,-8.189159782111265,-3.3423859238522463e-13,-1.0329360319951663e-12,-2.3586350281304724e-12,1.6374940727882485e-12,4.2662731715816325e-13,2.335100851451736,7.045651349674985e-13
0,0,1,202,1024,1.0,size,restricted,1.168137833621004,2.6217726140488598,9.31515688141217e-13,1.0190601935662786e-11,1.1881181695206013e-12,6.1932707515019025,0.706774425483551,-4.9622920644035335e-12,3.232754087016655e-10,-1.490620562939265,7.507404222310642e-12,6.215792481370969e-12,-3.987561645634708,-4.222133644778289e-12,-1.7232163678234036e-12,-6.565536014498002e-12
0,1,1,202,1024,1.0,size,restricted,0.6908139832677521,-1.057326384866645e-11,1.0184300443528284e-12,3.069747710324774e-13,3.3100397233053676e-11,3.540691714627597,-1.6059756973849904e-12,1.42564141944253,-2.9993115693989648e-12,-7.23019997396146e-12,7.431309478328388,2.6023573874567916,-9.711894501516359e-12,-1.831487184071686e-11,-4.738205895172298e-12,5.63624866780559e-13
0,2,1,202,1024,1.0,size,restricted,1.291448809846285,-1.541672818748795,3.5891080498037504,0.3968438005472155,-1.0739644689646253,1.1946542276125463e-12,-5.2915161175949645,2.3418595352355717e-12,6.498194044103501e-13,-1.623855839688644e-12,0.1613183118812873,3.230819553634044e-13,-9.402204628265043e-12,3.823379913140726e-12,-1.9878056127098775,0.9577708196819329
0,3,1,202,1024,1.0,size,restricted,0.8240127142275074,-5.212951531691338e-12,6.995939491289184,-4.653228544233868e-13,3.918748561729323,2.356231764094418,2.9526979224074424e-12,1.1562340595578526e-14,1.0236362536624828e-11,-2.396852347595947e-12,-2.411633102557175e-12,-2.0963227167253858e-10,1.3571193057809635e-12,3.397792206363728e-12,1.7290801826080777,-1.4092804690081951e-11
0,4,1,202,1024,1.0,size,restricted,1.1420650256980296,-1.951997372200904e-12,4.608175750412856e-14,2.565476028234611e-12,1.3060317376268022,1.7760033368807115,5.966764189854495,-1.3421301258944071e-12,8.086796213891088e-12,3.4162261474804847,-7.500407291151406e-12,-5.442917377111175e-12,3.485176339822452e-12,2.436887402346639e-12,-2.534974588178438,5.5804301576927744e-12
0,0,2,54,1024,1.0,size,restricted,1.6706893203948827,3.382191862594839,0.09509985046660219,-1.9046354524115353e-11,4.091080357154494e-12,0.10236440615614752,0.6786952191237552,0.583270580526464,1.3635449680323803,-2.7046558512504313,1.8237180194584,1.1856944761310924,0.20663181828070162,1.0300618097916854,1.5783024220289918,-0.265768715963625
0,1,2,54,1024,1.0,size,restricted,1.7474807469101177,-0.12644936762600376,2.3727001107740726,-0.2426679597172188,1.4410513006914871,0.2875960113283857,-1.867588493284053,2.4713636895827785e-11,1.1365678239115855,1.532693165846366,2.3967903867930214,-0.43454737702058827,0.1796494123518307,-9.481337102518712e-14,-6.634293306526138e-11,2.981698590179741
0,2,2,54,1024,1.0,size,restricted,1.3543910955171425,-2.7232650540602725e-12,7.2565330257394345e-12,-2.9970545847416647e-12,-1.0229524649395632,0.9680507423652019,0.49070095628182814,2.1311763056856323,3.310347337104403,1.9465763477713354,-0.3012297512318216,-3.71305592592321e-11,1.1674126733024575,-0.689136381066472,1.6976607923106157,1.2747562477408005
0,3,2,54,1024,1.0,size,restricted,1.2250789932274875,-0.8091991400139861,2.277115320132194,2.815195221571263,0.08880189354742692,1.259258602301342,-1.1553037234743502,0.9164859789451274,-0.8475124989901273,0.5592318853519117,-0.10915130466310947,-0.16915444845184568,0.10501938760243305,-1.4524831481836746,1.6875034341046953,0.7485840116964982
0,4,2,54,1024,1.0,size,restricted,1.1243360453162534,-1.46096789804305,1.551831995834452,-1.460423969568943,-1.1635404628365424,0.09645134195620611,2.128691635325235,0.17673715347898106,-0.42072875925638153,0.0943711552841949,1.2616710734420657,-1.4685734440563762,0.8074563070986475,-0.430657263104124,1.8016603724935591,-0.6762371672477538
0,0,0,768,1024,inf,equal,unrestricted,0.577967859938563,4.6426662627264544e-10,-2.7404882370394914e-07,2.4584897248747584e-09,1.7014692538283897e-09,4.8729101488401715e-09,-9.244503012792826e-10,-5.753348421869114e-09,-3.1637979557048735e-09,8.804079974761005e-10,5.533278089991884e-09,-1.2465743790858903e-08,14.99999960436472,3.1072271284793427e-09,-3.0082185189186663e-09,-1.1818450821266032e-09
0,1,0,768,1024,inf,equal,unrestricted,0.5885572649004308,-4.315407432851456e-09,-5.078644865638157e-10,-3.81083040281251e-09,-5.740834750127576e-10,-14.999999854517931,4.758398492798792e-10,1.1725253503694524e-09,-5.028754300091902e-10,-1.322500025426607e-09,-6.04011961558265e-10,-2.3457438329471036e-09,-5.242481570211815e-09,-1.5034971430413362e-09,-7.303817730129313e-09,3.319113503538868e-08
0,2,0,768,1024,inf,equal,unrestricted,0.6047339720906252,1.1871703481520124e-08,2.1466390075177785e-09,5.5939447456488035e-11,1.4267294295872086e-09,-2.6116880121990586e-09,2.036957208473452e-08,-2.6301905807993327e-08,-2.9948206921293753e-09,-8.291250949763984e-11,14.99999983926111,-1.6011980120435897e-09,3.663729125212093e-09,-6.002750341803243e-09,-2.0738303652163693e-09,-3.898870241304785e-10
0,3,0,768,1024,inf,equal,unrestricted,0.5287535368953455,1.269599371426399e-10,6.664728667146368e-10,-2.2521586923601675e-09,7.556107288001234e-13,5.33503463546637e-10,-8.714130266657125e-10,2.6399188320890645e-10,3.1313314642862196e-10,5.968218606088926e-10,-14.999999964612167,5.435722172114501e-10,-5.564255458199777e-10,2.7303765691199523e-09,8.664273141690417e-10,9.511048888745486e-10
0,4,0,768,1024,inf,equal,unrestricted,0.38520968642840464,-1.236371346313546e-09,-2.8046244125247407e-09,3.5991270985485607e-09,-1.9611876181058086e-09,1.5561246892107423e-09,-8.298292132100323e-09,1.4251333806926068e-09,-14.999999929742835,-1.6335279789189053e-10,-4.823476701877554e-10,-8.66327223249017e-10,4.293753825707587e-10,1.1493469208300912e-10,6.7447629240845545e-09,2.6165100986882934e-10
0,0,1,202,1024,inf,equal,unrestricted,1.375650517074424,5.596110895361679e-09,-1.8426934844195468e-10,1.501218511085407e-09,3.4361142500671687e-10,14.99999989517794,3.2193798527616062e-09,-1.2726377296910097e-09,2.3269008071772027e-09,-7.2899040771359126e-09,7.691688388239853e-10,1.0424577254695042e-09,-1.7361458582776028e-08,-1.6129655756177084e-09,-7.891998563746946e-10,-1.4132828777384658e-09
0,1,1,202,1024,inf,equal,unrestricted,0.7931422314703641,-4.06690067441554e-09,3.2482347059244627e-10,-1.0437266475772629e-10,4.97797722344013e-09,9.205450227612281e-09,-9.662421309540535e-10,8.876544502898124e-09,-1.6409642639666539e-09,-3.075026020348534e-09,14.999999889775202,9.395258171321786e-09,-3.5012390042702284e-09,-4.988204323434318e-09,-2.3652436820575624e-09,1.5451845602554937e-10
0,2,1,202,1024,inf,equal,unrestricted,1.7392989990232133,-2.339469818484631e-09,2.061169307170077e-09,6.58479411176116e-10,-1.2193840601679446e-09,1.784788416277813e-10,-14.999999961925093,3.357779428804845e-10,5.414788579179925e-11,-3.405897121648341e-10,6.813149458984627e-10,-2.6027133396780182e-11,-8.325883524593889e-10,4.1090209964814047e-10,-2.2898988638617237e-09,1.1220479987957492e-09
0,3,1,202,1024,inf,equal,unrestricted,0.9390787764609516,-6.500591798954888e-09,14.999999832177386,-1.1025539795725263e-09,1.4698714130120217e-08,1.12839958808794e-08,3.6492169983039094e-09,-1.0206831246610861e-10,5.056359428003176e-09,-3.5477490640235755e-09,-4.376515812218921e-09,-1.0795514348783285e-08,1.8580665512713862e-09,3.6612512695434244e-09,1.04478688341394e-08,-7.468584907480231e-09
0,4,1,202,1024,inf,equal,unrestricted,1.342848261390849,-7.850589222465073e-10,-1.765851610321007e-10,4.719048945232653e-10,6.838689772628946e-09,4.8137492500345195e-09,14.999999906557932,-3.6777384352344645e-10,1.2147397829006496e-09,8.364525482202208e-09,-2.276190515353423e-09,-1.481667935904392e-09,6.97324044550606e-10,2.8802891174039255e-10,-1.1197542866557052e-08,9.558170399458796e-10
0,0,2,54,1024,inf,equal,unrestricted,2.8010337368984697,6.433777354854993e-10,3.6504578755510115e-12,-5.41316604843542e-11,-5.23742216209909e-12,-1.0643513902609366e-11,5.0304577017192674e-11,8.269682435692299e-11,7.732807405866275e-11,-14.999999996764245,9.111251117091295e-11,9.855063187701807e-11,2.6615936312966477e-11,4.5671297321213943e-11,1.0908911999260538e-10,-6.593540401492535e-11
0,1,2,54,1024,inf,equal,unrestricted,2.597140860590759,-1.8403945616829997e-10,4.902795875786415e-10,-1.5470807831044726e-10,1.8147389166193278e-10,2.784226280279972e-12,-6.860796922770505e-10,-9.425214845929611e-12,7.542324738571384e-11,1.7261751136747784e-10,3.779557057560257e-10,-1.324635335931713e-10,1.7476761434735269e-12,-4.316955777714855e-11,-7.218549185263451e-11,14.999999994859637
0,2,2,54,1024,inf,equal,unrestricted,2.2365876875808683,-1.9867223111534995e-10,-2.0023031933533998e-10,-1.65015025385012e-10,-7.617828210929435e-10,4.0558510269011794e-10,7.177270708155318e-11,8.592523924490027e-09,14.999999971732933,4.421184411845037e-09,-1.5854803635478959e-09,-2.5115766977480127e-10,5.474184136760903e-10,-1.1991226992370774e-09,1.6324365467290153e-09,4.2058549153976183e-10
0,3,2,54,1024,inf,equal,unrestricted,2.1245534495606044,-2.6976635647208853e-09,4.068522249782659e-09,14.999999968311114,8.690297585660008e-12,4.596445784639449e-10,-1.864323805945787e-09,2.810454254909422e-10,-2.8914050193271107e-09,1.2881445113320248e-10,-1.1325987881414573e-09,-2.5490701364625745e-10,-1.3219337765680794e-10,-7.810989093047917e-09,1.7507050959669822e-09,3.2382532325286625e-10
0,4,2,54,1024,inf,equal,unrestricted,1.8319707772160123,-14.999999996828336,9.225992286262531e-11,-3.334988014658158e-10,-8.111526804087372e-11,-4.346838921163668e-11,3.6267289044636155e-10,5.426781422633237e-12,-1.453360128511286e-10,-1.4406032948097807e-11,4.9176517660369584e-11,-3.013636677602473e-10,-2.71460069337525e-13,-4.0290574622006694e-11,1.3445190012060076e-10,-8.951288823134101e-11
0,0,0,768,1024,inf,equal,restricted,0.15701643613936545,0.270090816897952,-0.5820705646074072,0.08406123472760534,-0.3318664193134024,0.6531353329470624,-0.014197353115806098,-0.8089470561098739,-0.1576418204324444,0.20384301011868283,0.9100599219495981,-0.8783079812333846,0.9194416754675356,0.40895561401151326,-0.36152302528203345,-0.05138946041093915
0,1,0,768,1024,inf,equal,restricted,0.1541778812962669,-0.4882387295468403,-0.10101298792368128,-0.8402166342923081,-0.584449917889354,-0.8325563789562611,0.11017150404179143,0.1786473364301406,0.4258225864834241,-0.03991904281557934,-0.29408674705651167,-0.3794241112030421,-0.7149132148165237,-0.5506260536173218,-0.5760534089480521,1.0462155711708634
0,2,0,768,1024,inf,equal,restricted,0.14598097635667176,0.5457426269630363,0.025356764676335745,-0.24753709152947792,-0.23315282672997512,-0.11388981909779858,0.5489191793378473,-1.135602932617777,-0.07336673119776242,0.1442040750810238,0.9258787136132743,-0.21307241030895666,0.31262964547111405,-0.46878977024912316,-0.30744838400607544,-0.021347339790646232
0,3,0,768,1024,inf,equal,restricted,0.12337280993173232,0.2962857229080629,0.7713772686770032,-1.0809997140072318,-0.5419335837104172,0.24009920575507554,-0.29075009766710347,0.1990518589510463,0.5763844340719199,0.2944351667062011,-0.8084490429016001,0.10517041974029435,-0.3659031378822792,0.5156424402770335,0.4843705226742342,0.7100061303001938
0,4,0,768,1024,inf,equal,restricted,0.07737724090219282,0.052151746545899304,-0.12332149701810861,0.3892977149085967,-0.9883927010031877,0.3688038870822532,-0.40842609595616236,0.2598265439401393,-0.819390819135221,0.019426344834291686,0.09248266300497769,-0.46548423145028217,0.5140856960225898,-0.0350805437303615,0.823697305573986,0.3297167798437697
0,0,1,202,1024,inf,equal,restricted,0.7511806161103539,1.9946133591191153,0.5647604441738445,1.2005993526625087,0.3669142426538558,2.835178548681591,1.3829548636365423,-0.3161400772130781,1.3678332090874914,-0.9232161170478227,1.2960607918461697,0.7943252132273917,-1.5315204505275608,9.651492650766739e-11,0.1520003148345001,-0.2738830149388201
0,1,1,202,1024,inf,equal,restricted,0.4218704256133358,0.12058939173649512,1.0448659333441503,0.6563060597012588,1.236851368489171,2.136563833704852,0.315094568840154,1.5824873478651154,-0.03134128287597468,-0.42623124791899175,2.569800665703723,1.6336983069311304,-0.5989272095489677,-0.4913492216889214,0.018209836149164087,0.5256761359680678
0,2,1,202,1024,inf,equal,restricted,0.7074989292438726,-0.24929381135422002,2.096952135819884,1.1947488931380892,-0.8565835437032194,0.7253933523153344,-1.4152396802490794,0.5501289050034286,0.32915670027741345,-0.06634620748921093,1.5921403384778938,0.2831264685050968,-0.42097754877742527,0.6421042587716075,-1.0362991253218423,1.2440183206754087
0,3,1,202,1024,inf,equal,restricted,0.5585345955370011,0.028604997317325895,2.430961318150095,0.5424414913154236,1.6617837678759968,2.012107249941935,1.2599141407927248,0.04332601730357515,1.5578960617391278,-0.35268842282820917,0.43777824378227725,-0.5516475638557014,0.6978335265628558,1.0932781330690577,1.682020495147872,-0.6477185663329555
0,4,1,202,1024,inf,equal,restricted,0.6563954365132594,0.6190215532021723,0.8443119681171615,0.6327752792704112,1.3829130935679728,1.89122762074394,2.6758878898291374,0.014536097353918144,0.9746404095138502,1.8077224514340084,0.37281020929257636,-0.21380970070846647,0.46993619204629744,0.8958608400070358,-0.7814618565671331,0.891933357299079
0,0,2,54,1024,inf,equal,restricted,1.1001913973976711,1.6353226871197948,0.08835009049594587,-1.0862773435708732,-1.068352244450659,0.19469407388296467,0.528549941934182,0.1344623190442913,1.3465117910483109,-1.9554629209703975,0.5918429733946197,0.7276069192089903,0.46543722037668034,0.7359547848482028,1.3045407760963197,-0.41458978015370185
0,1,2,54,1024,inf,equal,restricted,1.3220979692191694,-0.5033597668396519,1.4288481074333006,-0.623921136719873,0.9494882642656698,0.4514956366615787,-1.5321652297765262,0.024172712725349387,1.123478013713206,1.1553250683022946,1.3581765220233564,-0.6951944409945646,0.24264362174471352,-0.1817768769771147,-0.27266921009250883,2.0543161131770598
0,2,2,54,1024,inf,equal,restricted,1.1072220389673146,-0.10873240572537829,0.23111587847826864,-0.04049305538395079,-1.1192299217964334,1.0916964262195121,0.7314244578349367,1.596929924109981,2.4182221374879465,1.4520338153123384,-0.4202708895710657,-0.2620108250612541,1.128612641648978,-0.6183545860681597,1.3130988717176335,1.2779803024023675
0,3,2,54,1024,inf,equal,restricted,0.9165073933862162,-1.051543222344078,1.289614344603017,1.7933281971031483,-0.2543030453731251,0.6778988161540594,-1.075551407488875,0.6957340012362053,-0.4915582445700426,0.505154676856007,-0.40665755658438596,-0.426272538701429,0.15638709560565964,-1.1996840117609107,1.3454345217973829,0.658726514503936
0,4,2,54,1024,inf,equal,restricted,0.8458345003896175,-1.0783232779732905,1.3641077278257232,-0.885173700593851,-0.7650006658971416,0.2125541620986507,1.761053362693625,0.17352685326236403,-0.2551111841337435,0.18196390188115721,1.1447530695673347,-1.0545829705265775,0.6820164996598648,-0.17661962631449313,1.5002064321626079,-0.5839287506039432
0,0,0,1536,2048,1.0,size,unrestricted,0.5865366665670969,-1.6276920646479634e-10,1.4694394168431282e-11,7.326921091990007e-10,3.227709575328512e-11,3.661089102251351e-11,-1.6307063202798993e-11,-8.487696300674321e-09,4.081368695864968e-10,-4.719520746712498e-10,2.461065756946807e-09,1.8843573147672773e-09,14.999999948703335,1.3216784177655797e-09,-2.938818472176674e-10,-2.51614473328604e-09
0,1,0,1536,2048,1.0,size,unrestricted,0.42185445298424384,-3.23001154613882e-10,-1.604870721967564e-10,-7.562043254413378e-11,-3.2610535877027425e-10,-2.9783247749393487e-10,-3.21848989528499e-10,-8.198060901152346e-11,2.6850775437224924e-10,4.7714499455885403e-11,-14.999999974786538,-1.293328538890925e-10,7.298910439760338e-11,-4.595314065533101e-11,2.7025998338420534e-10,2.9448568086374683e-10
0,2,0,1536,2048,1.0,size,unrestricted,0.4470701557364789,3.8642134381500653e-10,1.2562640687379797e-10,3.5780499191720685e-10,3.869105602307094e-10,-3.4947288799357306e-10,14.999999975229917,-1.3470240131294313e-09,-9.52547077283901e-11,1.721212018322686e-09,3.85292363256561e-10,5.093043393550329e-12,8.985591264200829e-11,-1.9957515952709348e-09,-4.5330610628735974e-11,-2.402403779682959e-11
0,3,0,1536,2048,1.0,size,unrestricted,0.45928767204191967,5.7128792691283434e-11,2.093053892936723e-10,-2.898269560265354e-10,9.134460355552087e-11,-1.8944064419624982e-10,1.9650873664219803e-10,3.281326612047994e-10,1.2290070006159962e-10,5.404414527928096e-10,-3.283652036029238e-10,1.9717688966770538e-10,-14.999999977945945,2.485219095361273e-10,1.1407573398858035e-10,2.600224773058001e-10
0,4,0,1536,2048,1.0,size,unrestricted,0.39175669679326813,-1.5428592069784986e-09,-3.925178962169081e-11,1.3757741375531053e-11,-1.124310001526986e-10,5.210845619161499e-12,3.968118925068123e-12,3.9526713406703776e-11,-14.999999996188247,-5.136527621614543e-12,-4.078504786985e-10,-8.76745813758011e-11,-7.654137789210241e-11,-4.028349561749294e-11,2.0941682656450407e-11,-8.863864567853043e-12
0,0,1,406,2048,1.0,size,unrestricted,1.1943085820160344,2.1059606277846282e-10,7.812855399606732e-11,-1.217321146286153e-10,1.248182720444721e-10,6.522187723297866e-10,14.99999996855641,-4.1116757785531926e-10,2.0827985106720949e-10,1.2543558929763818e-10,2.5333316865580876e-11,1.7863341572982977e-10,-2.644771001456963e-10,-3.539916496844826e-11,1.9234098682497457e-10,-3.9457186507781236e-10
0,1,1,406,2048,1.0,size,unrestricted,0.784206720670986,-1.1828504580996098e-10,-7.71061810482892e-11,-6.858096347330726e-11,-1.630525528966997e-11,8.752220755977458e-11,-14.999999996306563,1.9384572029495846e-10,-6.915881910340005e-12,-5.756476823360608e-12,1.6694938984766854e-10,1.3581429888825002e-09,-5.76432310916278e-11,-1.66333074821116e-10,-2.1219570907404953e-11,-6.330501031087017e-11
0,2,1,406,2048,1.0,size,unrestricted,0.7875207230867414,-2.976437116369797e-10,-7.871548752526388e-11,4.155992265293706e-10,-2.1338726442199393e-11,4.360829691482459e-11,-14.999999996823835,-3.134989260651201e-11,2.942663435630924e-11,6.598094641471679e-12,7.539756174185085e-11,5.671402009332534e-11,-3.3040031814618817e-11,3.161349502269621e-11,-3.370609319294795e-10,8.113370926364488e-11
0,3,1,406,2048,1.0,size,unrestricted,1.1619312052529163,-1.1105412244791272e-09,5.034769165461216e-10,-5.259833271426234e-10,5.38877511555506e-10,14.9999999702287,7.071126103747678e-10,2.3269769281198352e-10,1.0469565383169968e-09,8.537065013130205e-10,7.15241246865583e-12,-1.1110554418910511e-09,3.482256368733925e-10,2.195138214250948e-11,8.552638649063216e-10,-1.063801817900581e-09
0,4,1,406,2048,1.0,size,unrestricted,0.6983836212768947,-6.172473317861907e-11,6.597028799506e-11,-1.5638165621919809e-10,5.461386356145789e-10,14.999999996770166,1.2561070508111965e-11,7.925040544865173e-12,9.362359519080337e-11,1.7450084227324275e-10,-6.287994547636247e-11,-2.231364666164064e-11,1.0166883133238219e-10,-2.6044737658986546e-11,-3.437489315782698e-11,-5.4001357743394056e-11
0,0,2,106,2048,1.0,size,unrestricted,2.4573354665944636,14.999999960996602,-7.878760102837694e-10,9.179319743516946e-10,-1.6083951907720038e-09,-2.056504036115583e-10,-3.1727646377258583e-11,-5.22365214495539e-10,5.950978923666476e-10,-2.8506539446244633e-09,1.570050722303618e-09,1.6840558619422375e-09,2.105941325024417e-10,-6.637041688425987e-10,1.0557679439748645e-09,-2.032822476389501e-10
0,1,2,106,2048,1.0,size,unrestricted,1.9120360871791682,-9.344238864171895e-10,3.4915117894017826e-09,-5.323994974824006e-09,1.5060828485191936e-09,-7.075395625987154e-10,-4.516472768655288e-09,4.152231167801067e-10,1.713455709030915e-09,14.99999990998344,9.26398955667572e-09,-9.73999120855437e-10,9.695371901008784e-10,-7.514381780089421e-10,-1.673690658198976e-09,8.631788516555831e-09
0,2,2,106,2048,1.0,size,unrestricted,1.8613676112449609,-5.20268542273594e-10,9.661912199951758e-11,-4.784429364102474e-11,-1.7619845491411e-10,-5.2305766199833275e-11,-3.7144121674366576e-11,1.9452629284503174e-10,1.4559956620822286e-10,1.2526590028847933e-10,-2.7395219947076534e-10,-4.7640321111539154e-11,2.0611826873229296e-11,-1.6068251495198278e-10,14.99999999599918,5.2352844649157166e-11
0,3,2,106,2048,1.0,size,unrestricted,1.3916153162436022,-3.4922123634028464e-11,3.4721747921149107e-10,5.321283987515247e-10,1.0774139773263661e-10,2.345089290838177e-10,-1.1732682734577791e-09,1.1343134257926403e-10,-1.0673582349699854e-10,1.1214474125243107e-11,-6.328340507354249e-10,3.1392218835773414e-10,-14.999999992489911,2.1746230145829532e-11,2.766433965538137e-10,3.389442986506565e-11
0,4,2,106,2048,1.0,size,unrestricted,1.8704161734567917,-14.999999996537404,4.82423898590199e-10,-1.1765743139495435e-10,-7.356329509737878e-11,1.23108186663985e-11,7.08447669491186e-11,-1.9952577280340254e-12,-2.642774686341055e-11,-1.1469931931306295e-11,1.0655520151476272e-10,-4.0107217525443834e-11,3.581606956711551e-11,-1.1220670060023046e-10,3.636273139371585e-10,7.830370448477796e-12
0,0,0,1536,2048,1.0,size,restricted,0.5264563750186325,1.1778227137664352e-12,-2.5331812737492826e-12,-8.082133748036639e-12,-2.1068272575889106e-12,-2.189360502125445e-12,-7.775488794258636e-13,-5.239110366326808,-6.82134335653169e-12,5.676811460717396e-12,1.1994361762751131,5.7259087435748556e-11,8.56145345676522,-5.928218997497506e-13,3.181733850311619e-12,-7.25778840891476e-11
0,1,0,1536,2048,1.0,size,restricted,0.33404463371890375,-7.861966404644508e-11,-4.977733733646441e-13,3.9301890179916145e-14,-0.2549747860957562,-5.659125469823974e-12,-1.0142032423377818,-2.010154815242802e-13,8.8479923027494e-11,3.485391603242841e-13,-6.603204285898558,-4.058843770540263,7.098129150610441e-13,-6.760083226047336e-14,8.17267651384447e-12,3.0687739149321147
0,2,0,1536,2048,1.0,size,restricted,0.4224163578098898,3.768204647788045e-12,-8.080509582988193e-13,-8.718485922858506e-13,-3.192778933061821e-13,-1.3385932046794605e-11,8.67325833465535,-0.9345851822462207,3.8165280122097336e-13,3.5086225903472967,-2.001803312475771e-13,-1.4566239936408777e-13,-6.061469023532935e-13,-1.8835338926008511,1.3641677275079786e-13,2.4428182869271364e-14
0,3,0,1536,2048,1.0,size,restricted,0.41084267497484567,-1.8538236433187196,-1.6373031264805235e-11,2.2394257128886493e-11,-7.567119647674657e-12,1.0102189962749345e-11,-1.4431650761777876e-11,-2.230769046798554e-11,-1.060955646109633e-11,5.753965369559131,2.203763445251755e-11,-1.4560863250944358e-11,-6.505995260516009,-1.6746717134430674e-11,-9.342659642452953e-12,0.886215725777028
0,4,0,1536,2048,1.0,size,restricted,0.3733535895875151,-4.440928259582822,-1.7075049662933485e-12,7.359431483176666e-13,-1.3586354579379152,1.0044774435711442e-13,6.881273122720966e-14,4.063287523689792e-12,-4.4873684922203365,-3.601642686447648e-14,-4.231113968134644,-0.4819538220235558,-1.9806696365818083e-11,-3.068021408255885e-12,6.737390053138549e-13,-8.840487589810883e-14
0,0,1,406,2048,1.0,size,restricted,0.6654734461808933,1.0313434333429596,0.4211353676762284,4.388423335369613e-12,0.1527865948970794,3.3411023526034707,5.486631426939482,-0.9963326282112531,1.1405377072877132,0.270203838631896,0.21262887924895277,0.6849329395126827,-1.0448733209454977e-11,4.4819037500972736e-12,0.8183259368867027,-0.4440388946808012
0,1,1,406,2048,1.0,size,restricted,0.6620907767616159,-0.7833926254495736,-6.22481895789083e-12,-2.1490764104589863e-12,-1.3899212569988634e-13,1.179193149969167,-2.854869934617921,2.4312214970819346,3.3310380193264573e-15,2.3055381153145768e-14,2.5428279706997956,3.415682225190926,-2.090645410291592e-12,-1.7928125968890543,-2.371813898664934e-13,-5.057871298101512e-12
0,2,1,406,2048,1.0,size,restricted,0.6385575915413478,-2.4618032309643647,-0.054169533866856696,3.658923591342671,-1.3421160048237274e-12,0.23301107142635644,-3.08381508926321,-3.1152078434370303e-12,8.83128947669002e-11,2.0641781423716095e-12,1.4412413477706798,0.44808188283464295,-1.2284282446713603e-12,1.0770799384454045e-11,-2.263777713667987,1.3551765386775747
0,3,1,406,2048,1.0,size,restricted,0.8509798526068504,-0.9462994276245772,0.27799112174300683,-3.818474602534674e-13,1.3147965801058615e-11,5.211919574372704,0.9715062510242407,-5.156047622028252e-13,2.340873589969827,1.3674380211332546,-4.3307976173852554e-13,-1.4317827030033832,1.3873538468936364e-12,-1.7403434189033668e-13,1.4572319595901508,-0.9949573513928024
0,4,1,406,2048,1.0,size,restricted,0.5520375573339036,-4.181195881023975e-12,1.127424102161107,-0.5856015691173049,4.099412579360653,4.4998698527609395,1.869766634187683e-12,9.96945890504939e-13,1.2054219743566146,2.005569130887055,-3.968101185544535e-12,-1.204915762892325e-12,1.4767007913195582,-1.2186808786780028e-12,-1.2975832900283867e-12,-3.47742054753907e-12
0,0,2,106,2048,1.0,size,restricted,1.2095084343626352,2.9128864370989724,-0.11058979050860289,1.6070596244365694,-0.8373261929310265,0.3261918176655067,0.4360816373418668,-0.4513068601329665,1.0966735946913417,-1.195428186582487,1.8774524338708956,1.6245718494772743,0.7234238985153449,-0.19375645848006218,1.4779020787957515,0.1293491391362166
0,1,2,106,2048,1.0,size,restricted,1.1344761178475469,0.07315575006729137,1.8248617179106061,-0.5223658460174925,1.11294454755838,0.10327969627427265,-0.7118875952975389,0.5560539417447788,1.2788793562042322,2.5320987044729177,2.304584453586948,-0.19498541399106936,1.0095069079513201,-0.011425441339185315,-0.29269860620572724,2.246987796911433
0,2,2,106,2048,1.0,size,restricted,1.017546357152361,-1.3879895035355319,1.5231380431520467,0.196563167096743,-0.724611484837273,-0.060827792104289624,-0.016316076519690036,1.5770618875800142,1.5147925642430815,1.3389684120097056,-0.7270254111875024,-0.18434011173302045,0.7637588739238549,-0.8496505742243874,2.2154471110611578,0.9875590154169592
0,3,2,106,2048,1.0,size,restricted,0.822970360326437,0.30301939803564304,1.81783416683268,1.982703468036423,0.9397397205181222,1.2956166391648556,-1.2456085579019105,0.7418632059501549,-0.03683292963974569,0.4121103103933372,-1.2140708273574115,1.380154434616142,-1.4844999529462568,0.2088848041918906,1.3936684348941697,0.543393149301257
0,4,2,106,2048,1.0,size,restricted,0.9522598248314916,-1.5842635340133366,2.5435272968212144,-0.4239438885011623,-0.37554609377612463,0.7306093203255983,1.082322938629081,0.19785602468944485,0.31911599379567324,0.3915895340651908,1.5691169394934676,-0.09270275192497926,1.1246098164042178,-0.8755891882564858,2.105456675225721,0.5164585848480089
0,0,0,1536,2048,inf,equal,unrestricted,0.5865366665670969,-1.6276920646479634e-10,1.4694394168431282e-11,7.326921091990007e-10,3.227709575328512e-11,3.661089102251351e-11,-1.6307063202798993e-11,-8.487696300674321e-09,4.081368695864968e-10,-4.719520746712498e-10,2.461065756946807e-09,1.8843573147672773e-09,14.999999948703335,1.3216784177655797e-09,-2.938818472176674e-10,-2.51614473328604e-09
0,1,0,1536,2048,inf,equal,unrestricted,0.42185445298424384,-3.23001154613882e-10,-1.604870721967564e-10,-7.562043254413378e-11,-3.2610535877027425e-10,-2.9783247749393487e-10,-3.21848989528499e-10,-8.198060901152346e-11,2.6850775437224924e-10,4.7714499455885403e-11,-14.999999974786538,-1.293328538890925e-10,7.298910439760338e-11,-4.595314065533101e-11,2.7025998338420534e-10,2.9448568086374683e-10
0,2,0,1536,2048,inf,equal,unrestricted,0.4470701557364789,3.8642134381500653e-10,1.2562640687379797e-10,3.5780499191720685e-10,3.869105602307094e-10,-3.4947288799357306e-10,14.999999975229917,-1.3470240131294313e-09,-9.52547077283901e-11,1.721212018322686e-09,3.85292363256561e-10,5.093043393550329e-12,8.985591264200829e-11,-1.9957515952709348e-09,-4.5330610628735974e-11,-2.402403779682959e-11
0,3,0,1536,2048,inf,equal,unrestricted,0.45928767204191967,5.7128792691283434e-11,2.093053892936723e-10,-2.898269560265354e-10,9.134460355552087e-11,-1.8944064419624982e-10,1.9650873664219803e-10,3.281326612047994e-10,1.2290070006159962e-10,5.404414527928096e-10,-3.283652036029238e-10,1.9717688966770538e-10,-14.999999977945945,2.485219095361273e-10,1.1407573398858035e-10,2.600224773058001e-10
0,4,0,1536,2048,inf,equal,unrestricted,0.39175669679326813,-1.5428592069784986e-09,-3.925178962169081e-11,1.3757741375531053e-11,-1.124310001526986e-10,5.210845619161499e-12,3.968118925068123e-12,3.9526713406703776e-11,-14.999999996188247,-5.136527621614543e-12,-4.078504786985e-10,-8.76745813758011e-11,-7.654137789210241e-11,-4.028349561749294e-11,2.0941682656450407e-11,-8.863864567853043e-12
0,0,1,406,2048,inf,equal,unrestricted,1.1943085820160344,2.1059606277846282e-10,7.812855399606732e-11,-1.217321146286153e-10,1.248182720444721e-10,6.522187723297866e-10,14.99999996855641,-4.1116757785531926e-10,2.0827985106720949e-10,1.2543558929763818e-10,2.5333316865580876e-11,1.7863341572982977e-10,-2.644771001456963e-10,-3.539916496844826e-11,1.9234098682497457e-10,-3.9457186507781236e-10
0,1,1,406,2048,inf,equal,unrestricted,0.784206720670986,-1.1828504580996098e-10,-7.71061810482892e-11,-6.858096347330726e-11,-1.630525528966997e-11,8.752220755977458e-11,-14.999999996306563,1.9384572029495846e-10,-6.915881910340005e-12,-5.756476823360608e-12,1.6694938984766854e-10,1.3581429888825002e-09,-5.76432310916278e-11,-1.66333074821116e-10,-2.1219570907404953e-11,-6.330501031087017e-11
0,2,1,406,2048,inf,equal,unrestricted,0.7875207230867414,-2.976437116369797e-10,-7.871548752526388e-11,4.155992265293706e-10,-2.1338726442199393e-11,4.360829691482459e-11,-14.999999996823835,-3.134989260651201e-11,2.942663435630924e-11,6.598094641471679e-12,7.539756174185085e-11,5.671402009332534e-11,-3.3040031814618817e-11,3.161349502269621e-11,-3.370609319294795e-10,8.113370926364488e-11
0,3,1,406,2048,inf,equal,unrestricted,1.1619312052529163,-1.1105412244791272e-09,5.034769165461216e-10,-5.259833271426234e-10,5.38877511555506e-10,14.9999999702287,7.071126103747678e-10,2.3269769281198352e-10,1.0469565383169968e-09,8.537065013130205e-10,7.15241246865583e-12,-1.1110554418910511e-09,3.482256368733925e-10,2.195138214250948e-11,8.552638649063216e-10,-1.063801817900581e-09
0,4,1,406,2048,inf,equal,unrestricted,0.6983836212768947,-6.172473317861907e-11,6.597028799506e-11,-1.5638165621919809e-10,5.461386356145789e-10,14.999999996770166,1.2561070508111965e-11,7.925040544865173e-12,9.362359519080337e-11,1.7450084227324275e-10,-6.287994547636247e-11,-2.231364666164064e-11,1.0166883133238219e-10,-2.6044737658986546e-11,-3.437489315782698e-11,-5.4001357743394056e-11
0,0,2,106,2048,inf,equal,unrestricted,2.4573354665944636,14.999999960996602,-7.878760102837694e-10,9.179319743516946e-10,-1.6083951907720038e-09,-2.056504036115583e-10,-3.1727646377258583e-11,-5.22365214495539e-10,5.950978923666476e-10,-2.8506539446244633e-09,1.570050722303618e-09,1.6840558619422375e-09,2.105941325024417e-10,-6.637041688425987e-10,1.0557679439748645e-09,-2.032822476389501e-10
0,1,2,106,2048,inf,equal,unrestricted,1.9120360871791682,-9.344238864171895e-10,3.4915117894017826e-09,-5.323994974824006e-09,1.5060828485191936e-09,-7.075395625987154e-10,-4.516472768655288e-09,4.152231167801067e-10,1.713455709030915e-09,14.99999990998344,9.26398955667572e-09,-9.73999120855437e-10,9.695371901008784e-10,-7.514381780089421e-10,-1.673690658198976e-09,8.631788516555831e-09
0,2,2,106,2048,inf,equal,unrestricted,1.8613676112449609,-5.20268542273594e-10,9.661912199951758e-11,-4.784429364102474e-11,-1.7619845491411e-10,-5.2305766199833275e-11,-3.7144121674366576e-11,1.9452629284503174e-10,1.4559956620822286e-10,1.2526590028847933e-10,-2.7395219947076534e-10,-4.7640321111539154e-11,2.0611826873229296e-11,-1.6068251495198278e-10,14.99999999599918,5.2352844649157166e-11
0,3,2,106,2048,inf,equal,unrestricted,1.3916153162436022,-3.4922123634028464e-11,3.4721747921149107e-10,5.321283987515247e-10,1.0774139773263661e-10,2.345089290838177e-10,-1.1732682734577791e-09,1.1343134257926403e-10,-1.0673582349699854e-10,1.1214474125243107e-11,-6.328340507354249e-10,3.1392218835773414e-10,-14.999999992489911,2.1746230145829532e-11,2.766433965538137e-10,3.389442986506565e-11
0,4,2,106,2048,inf,equal,unrestricted,1.8704161734567917,-14.999999996537404,4.82423898590199e-10,-1.1765743139495435e-10,-7.356329509737878e-11,1.23108186663985e-11,7.08447669491186e-11,-1.9952577280340254e-12,-2.642774686341055e-11,-1.1469931931306295e-11,1.0655520151476272e-10,-4.0107217525443834e-11,3.581606956711551e-11,-1.1220670060023046e-10,3.636273139371585e-10,7.830370448477796e-12
0,0,0,1536,2048,inf,equal,restricted,0.07431179908635883,0.08020087177303842,0.29852208831437044,0.20186246955836132,0.047947241650806556,0.029167238653946166,0.12075836828034453,-0.4984025158877041,0.07555798759988606,0.0965861242248346,0.5482860166899038,0.3858847097858447,0.7428197792975952,0.26064522250398586,-0.0850943792652004,-0.25517084007081736
0,1,0,1536,2048,inf,equal,restricted,0.05051581618175951,-0.14564149905027335,0.334855307540263,-0.06748620830449638,-0.25804687896811435,-0.37774946117947383,-0.13963623778383202,0.27478604290061,0.22243596878136876,0.2774538913167601,-0.6241266736685568,-0.5537468001303202,-0.05590550577103666,-0.18284170723698462,0.09059071836078904,0.5937961612813064
0,2,0,1536,2048,inf,equal,restricted,0.08590896991123265,0.27168804493566107,0.32059149421959166,0.10713745848706295,0.10142307111495873,-0.3503498295851647,0.6399527088474215,-0.45286760890680555,-0.12051924372446915,0.5078739363634939,0.4568485895052303,0.007306651330925947,0.008795917953385553,-0.6922118446494065,-0.06975891502720835,0.06220049953335894
0,3,0,1536,2048,inf,equal,restricted,0.07359010017664531,-0.4753024495165369,0.4496992856851238,-0.42105075232690964,-0.057295544726759684,-0.15162349266012212,0.23274322923175392,0.40693606615645067,0.14443725349538228,0.5387226621011915,-0.23305673562472531,0.05558569797094255,-0.5975894078315073,-0.2533206587148977,-0.011714238712451502,0.47995042233555624
0,4,0,1536,2048,inf,equal,restricted,0.06148159764423398,-0.36368920515846187,0.16488818700108096,0.0809821284488661,-0.3808567798482181,-0.05273028796566753,0.23886353717293304,0.42074098523072884,-0.5294166285494496,0.29476629919309694,-0.4610033568052487,-0.3688880039906351,-0.42372728249447966,-0.37927080610391173,-0.024618500220810264,0.2510135586616413
0,0,1,406,2048,inf,equal,restricted,0.3433198108971541,1.1792806263928473,0.9669666894951049,0.11710032237459922,0.9751201120340656,1.2893639316035042,2.669691988775665,-0.307475691368641,0.5681418297439432,0.8519192750903941,0.5449219380493358,0.6291806384523251,-0.5579951910656539,0.3424425911480403,1.0616508327794294,0.12204877211160214
0,1,1,406,2048,inf,equal,restricted,0.2979575733080574,-0.2947546143901205,0.12368082252618856,-0.268313486194102,0.25976779893651036,0.6005139454451345,-0.8655118382855921,1.2961319367621336,0.13248338263318973,0.2547868710303271,1.4928822354783773,1.566900383666199,-0.21907152695094312,-0.5689813932486443,0.013446614681785794,-0.08848104236503415
0,2,1,406,2048,inf,equal,restricted,0.2939212262527299,-0.8041963991656191,0.2184670606095795,1.422748779573558,0.31543131592489654,0.25847360574855255,-0.9865366531710321,-0.11766408898185483,-0.06223016164742662,0.5377077121959198,1.1462968080439118,0.8249621621466809,-0.5378302065023836,0.6465071522484284,-1.0554308053033439,1.1986284103022746
0,3,1,406,2048,inf,equal,restricted,0.4767864900092122,-0.029844417359032437,1.4446336844407324,-0.5783884189962748,1.536518926895145,1.1618254278761428,1.3040531267112767,0.727561468469122,1.261725753225405,1.173178359482511,0.4260066565700391,-0.6793152344173737,0.2563221719966522,0.1678003358331807,1.3362494896369659,-0.18728487749412612
0,4,1,406,2048,inf,equal,restricted,0.28518349590717507,0.14504356193278628,1.5611232765175849,-0.6222288705765604,2.116355980215882,1.3587382794388414,0.6117521852837399,0.49355404375270595,0.951998257263596,1.294401268220275,-0.1076626322028077,-0.023996328191983614,0.9527349087445595,0.06853000156448594,0.22165269962645578,0.14732568006275706
0,0,2,106,2048,inf,equal,restricted,0.8680456298961599,1.7360932581812765,-0.3150161755187456,0.8113861387276444,-1.3889482270341147,-0.020247259389803617,0.3882308463644374,-0.8489995623413904,0.572534824173488,-1.158520022956735,1.0280167344912234,0.9064295042114175,0.20416183907432114,-0.5631789839350905,0.8445710765305939,-0.1746004087594475
0,1,2,106,2048,inf,equal,restricted,0.8472038476071303,-0.4594388218321942,1.5030417426715423,-1.041865190387194,0.6211002517123969,-0.048969202512823495,-0.6383608542853211,0.33169835168670564,0.4824699891970698,1.6834020148854667,1.3279260630503382,-0.42039679392230067,0.3921725639505021,-0.6961459792520032,-0.8710299813889218,1.3532442682043047
0,2,2,106,2048,inf,equal,restricted,0.8620656555365227,-1.3176786525872948,1.2694820041337227,0.03861911159928109,-0.8027350479971088,-0.09623616556418702,-0.07699711635249612,1.2754546747136326,1.1105753210846596,0.9319612742770967,-0.7082495671967087,-0.1870088226161997,0.5085803811618314,-0.8418363632023945,1.7159978372244173,0.7478616674301041
0,3,2,106,2048,inf,equal,restricted,0.6160671658451337,-0.22419871357035215,1.1411250397022652,0.9334934972241453,0.32258263621576955,0.7239588657622564,-1.3459403942969363,0.5874729973742964,-0.21375473931744196,0.3411651277601169,-1.316323456521787,0.6720374858626849,-1.3489221190415888,-0.3701158930995202,0.878138599955705,0.27628836450131816
0,4,2,106,2048,inf,equal,restricted,0.8111078980147373,-1.4551118323497483,2.0412214320475415,-0.5304864041296576,-0.5674806771962907,0.43870897934540243,0.8591445667671914,0.1065861181749463,0.1452358343867259,0.20142804512212184,1.1604379865619758,-0.11927899898610275,0.825593587526128,-0.9438166051228499,1.598231188597226,0.3641369689672528
0,0,0,3072,4096,1.0,size,unrestricted,0.3583901914935182,-9.698766155551876e-11,-2.4351103718956014e-10,2.385834605443278e-09,7.028682166849074e-10,4.465166828387051e-10,-1.4724920220273225e-09,-3.6879408004584175e-09,-7.850311419902125e-10,-1.6162733378667356e-09,4.391313785721999e-09,7.391650648717133e-09,14.999999922235192,1.3932448359800722e-08,-1.198801901646572e-10,2.7680169634308444e-10
0,1,0,3072,4096,1.0,size,unrestricted,0.35230113048682593,-9.875319349877346e-09,-3.640423136796706e-10,-5.246480178808567e-10,-3.968724365623917e-10,4.565339302188395e-10,1.3530871215108364e-10,-1.7958743316680512e-09,1.6957771371034114e-09,-1.4529958470634102e-08,-14.999999913450797,-6.198235137119839e-09,1.2212532747990376e-09,-7.854554943626603e-10,2.2571095359395915e-09,7.56478432683513e-09
0,2,0,3072,4096,1.0,size,unrestricted,0.35797759678013263,4.9510347415543655e-09,2.1617466900259447e-10,-1.0668174292883314e-09,1.775404148650841e-09,-1.4815318937245326e-09,5.171607972850411e-09,-1.334979652218745e-09,-5.790956356519926e-10,1.3122822604664387e-09,-1.3554419633251944e-10,1.4284688211295148e-09,5.55570330332965e-09,-14.99999994436594,-1.78417722242718e-10,4.447567908424324e-10
0,3,0,3072,4096,1.0,size,unrestricted,0.32867771850327004,-2.8126174944226055e-09,8.521836581446436e-10,-1.0020549691153702e-08,6.469242407425659e-09,-1.7172750618250593e-10,7.3045025642630515e-09,7.430698831685039e-09,1.1678589324049694e-09,14.999999897094035,-2.749932762481176e-09,-4.228784374352124e-09,-4.596710782136627e-10,6.745777017425453e-10,-2.385027395452224e-09,2.0524048607585846e-08
0,4,0,3072,4096,1.0,size,unrestricted,0.3698429958884315,-14.999999976685263,1.9647511234248436e-10,-6.805860984554685e-11,-2.659026236076691e-10,-1.7128569322010074e-10,-1.9693808619151167e-11,9.902257899898096e-11,-6.82734694305135e-11,-1.8996086087002553e-10,-2.0335101212194877e-10,-2.660638190445955e-10,-1.2603808025861597e-10,1.8332679303784525e-10,-2.5792701089761977e-10,-8.35260576009393e-11
0,0,1,815,4096,1.0,size,unrestricted,0.7334241860982733,3.497343868972827e-10,-2.760268170841393e-12,-1.518910696892652e-10,-1.1431349941519214e-10,2.937458909962901e-10,14.999999970395058,5.0334681868655794e-11,1.74524080610039e-10,3.433873189065876e-10,-1.633479576632964e-10,3.9003243525904897e-10,6.33697449020134e-11,3.229249603089327e-11,1.967296649416322e-10,1.3501221157208447e-10
0,1,1,815,4096,1.0,size,unrestricted,0.5733265239472598,-9.46137099003914e-10,-9.159753873136668e-11,-5.098839695454923e-10,-3.8180236171451285e-10,2.5617838772371187e-10,-2.4578332983255923e-09,3.223605352586927e-09,4.061355551356106e-10,1.963823267443593e-11,5.345664776141239e-10,14.999999964458967,-1.864395922666045e-10,-1.2672561779726377e-10,1.0418121023835022e-10,4.944180570980221e-10
0,2,1,815,4096,1.0,size,unrestricted,0.5866792058547564,-14.999999965614801,-7.524767246352952e-10,3.4158036537521654e-09,-5.928318245652401e-10,-1.1580485809660084e-10,-2.887380954159784e-10,-4.1555940468875835e-10,2.9109320055224476e-10,-2.2725685648338392e-10,8.750195766806969e-10,-3.678254609726116e-10,-1.1351163447009509e-11,6.230082357688584e-10,-1.8119463483634334e-10,6.569251121138821e-10
0,3,1,815,4096,1.0,size,unrestricted,0.8056394159940439,-9.315804657360025e-10,3.158176043024018e-11,-8.857837625348989e-11,1.4066264412770915e-10,2.2635972779398812e-08,-6.076117515526797e-11,6.819696337592308e-10,14.999999925367417,1.0754271201657602e-09,1.1302902208734849e-10,-7.807689098689863e-10,7.450724060548872e-10,-8.042876673843273e-10,3.0801038245523635e-10,-1.1725641681189585e-09
0,4,1,815,4096,1.0,size,unrestricted,0.5829864445778882,-1.3146238617942892e-09,14.999999967866007,-1.0109560537151779e-09,2.4850283583174995e-09,1.5203447981151195e-10,3.308257698170821e-10,1.0412211545489696e-09,9.693518393261078e-10,1.5420620275468136e-09,-1.4634781490168333e-10,2.0663342356594264e-10,-1.1685405921370554e-10,-1.9153558168283565e-10,-2.983472147770963e-10,3.868965315873832e-10
0,0,2,209,4096,1.0,size,unrestricted,0.9911330980299049,1.7979451506804495e-10,-5.678683330731272e-10,9.155321422807613e-10,-3.722530577507233e-11,-6.491556047764069e-11,1.848525521883374e-10,-2.6308299332795593e-11,2.2189761773040737e-09,-14.999999987197748,3.78081495345334e-10,2.0930933694140838e-09,-7.829133007697858e-12,-1.0781522008724236e-09,8.053209290810394e-11,1.2177964285151914e-10
0,1,2,209,4096,1.0,size,unrestricted,1.3495960481510905,-7.561724573343048e-10,1.7275851359063236e-09,-9.720216701965654e-09,-1.3156237425187736e-09,-5.533229431809966e-09,-6.163003140174269e-10,8.767256235358499e-10,1.6810691909847302e-09,14.999999934305087,3.1722275420870836e-10,6.691341375650442e-10,8.668627235246376e-10,-4.3775427198009607e-10,-7.771017932766137e-10,7.251619829740762e-10
0,2,2,209,4096,1.0,size,unrestricted,1.4429216353947427,-14.999999940717542,8.67150348267613e-10,1.8254985523462868e-09,-5.475253986412562e-10,2.6933834718587174e-09,-9.828761711736955e-12,1.898020130115978e-09,1.5029541072355086e-09,8.277121838690479e-10,-2.5793547283687737e-09,-3.241364065940055e-10,-5.261967447566652e-09,-1.8295498237384994e-09,5.629920736181921e-09,1.2021426595497054e-09
0,3,2,209,4096,1.0,size,unrestricted,0.9482568451519786,-4.164640252367136e-10,9.334610993076127e-09,9.176821613245687e-09,-6.033954585735259e-10,1.1291135671285665e-10,7.396975482869972e-11,-2.3613130020355497e-10,-14.999999916578304,-1.1443208203902336e-09,-1.204215850296884e-09,4.3841012023090096e-10,-4.281045746841507e-09,3.23854027052107e-09,1.931257439394467e-09,2.930118878597005e-09
0,4,2,209,4096,1.0,size,unrestricted,1.2221451284509317,-7.735726508810004e-09,1.3284150162062905e-08,-2.366467786027167e-09,-2.9227467771881707e-08,6.7069949241308935e-09,5.211362421590271e-09,-1.2487108850682338e-09,1.25855058569795e-09,-4.113668041012154e-09,4.728590288726547e-09,5.6229044977590456e-09,2.9480072196386743e-09,-14.999999803474292,2.983567377466266e-09,-8.004169185446901e-09
0,0,0,3072,4096,1.0,size,restricted,0.3027186749551992,-5.651211203286639e-13,-1.8303234608447283e-14,6.793383709806404e-11,-2.1124886065360936e-12,-1.798940806890497e-12,2.0945085955397393e-12,-3.5232734833175094e-13,1.3090027387759798e-12,2.2544457625183906e-12,0.9422400186494858,2.2226687084396475,6.831130225795858,5.003961046903784,-2.624903659322513e-13,-1.2594168396348656e-12
0,1,0,3072,4096,1.0,size,restricted,0.26957513739982303,-1.974778318962067,1.239114568416173e-13,1.9352034056325505e-13,4.6458251000884715e-14,-5.535142653508484e-13,-5.795698690640711e-13,-3.7794794903241295e-13,0.31618598573226686,-3.2171666426545396,-4.670075438411726,-1.5585860672996135,3.666455328735771e-10,6.757069655232332e-13,0.49627360556839467,2.7669339409052385
0,2,0,3072,4096,1.0,size,restricted,0.30418892829696587,3.2758253305657807,-4.699369323619251e-13,8.046470494302206e-13,-8.599968387621031e-16,8.941743578949341e-13,3.3715672618841266,8.817089436913622e-13,5.554282824282057e-13,-8.641799906369338e-13,6.732300281008239e-14,-7.403509273604118e-13,2.9045186093864945,-5.448088798124484,8.149167666682175e-14,-7.412584545674099e-13
0,3,0,3072,4096,1.0,size,restricted,0.28659351491785284,5.245301434383523e-12,-4.196791615310133e-12,-0.15966510175209198,0.6882900634753084,-3.7696522070858315e-14,1.0475050214677128,1.157346824984928,-4.683917167693667e-12,6.782680647447304,5.22936034288459e-12,3.933541442503754e-12,1.2245781578630036e-12,-3.23710944358413e-12,5.10010017166671e-12,5.164512340618014
0,4,0,3072,4096,1.0,size,restricted,0.2420944855708682,-4.603813452673365,0.8339909588740025,3.338057286888102e-13,-0.633486776752539,-2.729073321377868e-12,8.824048604221938e-13,0.1353362232039764,-2.112174967549643,-2.119991482725416e-12,-1.6525899477023002e-11,-0.8689521263085651,-3.488197405492616e-13,-2.599618315066132,-1.2623721345707029,-1.950255044994953
0,0,1,815,4096,1.0,size,restricted,0.3912215063985196,1.8080497600923422,0.09364490158201352,8.10423708167856e-13,9.72958188102446e-13,1.5935110712207141,4.297229106040196,0.30729538717003574,0.827776830796544,1.69445416219986,-4.3220294879568735e-12,2.494962931650803,0.24674403446132595,0.0425757786379748,0.9980640742340272,0.5956919618253732
0,1,1,815,4096,1.0,size,restricted,0.33739073923022667,-1.048044624110932,0.20500047867992308,-0.2341354252791837,-0.13048736822520343,0.8257492906074675,-1.6629928900206508,2.801789193899492,1.1039662707808306,0.39311063595486095,1.4503337076426428,3.0871286566541762,0.07177998895731909,1.219679844933803e-11,0.5969395220869954,1.3885419469648825
0,2,1,815,4096,1.0,size,restricted,0.32217635237438574,-2.175181017606128,-1.0151715170143867,2.7323065968105444,-0.701270281098841,0.2540437277566283,-0.11592552851437964,-0.3940833780348741,1.0317078284498717,-0.05776026345939657,1.9919561131205756,-0.3422060813120076,0.5489861347356537,1.5791351279251769,-0.0841750934213039,1.7716285166199413
0,3,1,815,4096,1.0,size,restricted,0.5129330144565762,-0.518878533588136,0.25424139036765203,3.413258269367532e-11,0.3777623148181353,3.27150323136309,0.11580581832176426,1.2783130118569659,3.173923982261543,1.8250978154790354,0.1911455719057951,-0.5506196880302731,1.2817601719390677,-0.4071939854634416,0.662657384205333,-1.0910971003353287
0,4,1,815,4096,1.0,size,restricted,0.41801251134181944,-1.101791574941981,3.297971766600466,-0.7623355287122734,2.6136336424125086,0.07027380884232495,0.39861033678509494,1.987328429781869,1.651099055217739,2.358669371966401,5.5826158178573e-14,6.462262629117843e-11,3.362801120822602e-13,-3.6462178244505196e-13,-2.851190909692607e-13,0.7582864846509233
0,0,2,209,4096,1.0,size,restricted,0.5054602412464816,0.9617917740761961,-0.521808309937109,1.5034389279883715,0.2593428082027645,0.23321874351573682,0.9627529726584629,0.3103741148128247,1.5359007690326063,-1.0424732776406493,1.1358881543596504,1.650440009568983,0.414862390977222,-0.6511804902378997,0.6921241289205526,0.7929761263805797
0,1,2,209,4096,1.0,size,restricted,0.4821323815328674,-0.11433941499447746,1.193798154369129,-0.972506903596715,-0.2653875001744308,-0.8700177108219658,0.056373174210952136,0.9337787865071258,1.0495390788355228,2.030016499963348,0.5209323496970819,0.6416656692248875,0.8502350021880591,0.032288915696694655,0.00117967647899159,0.8045616811347703
0,2,2,209,4096,1.0,size,restricted,0.6420940229960068,-1.005358533166876,0.9405693579405482,1.125766016369972,0.11557284882025268,1.3133000640027963,0.40387204759039097,1.1713313606693383,1.0186758757943473,0.890553455291871,-0.53981209732641,0.12648104369386917,-0.7420703580977693,-0.5207828131963321,1.5343715340892647,1.0206099618289604
0,3,2,209,4096,1.0,size,restricted,0.3685640507738365,0.29207430789666555,1.684144960402176,1.7394007344758398,0.1756499253721392,0.5096477973753301,0.39753189192655697,0.3004409160175471,-1.270896892727108,-0.006993185748106578,-0.10662333865637248,0.6095278502921507,-0.5455858490765589,1.1387471832416118,1.026427131799054,1.187108303747117
0,4,2,209,4096,1.0,size,restricted,0.5029007404611876,-0.43614989376053337,1.3818783465633542,0.07817192836691274,-1.0253812620228906,1.1716202084520002,1.0445031286436701,0.2130151614076084,0.5690538767017432,-0.16858251493350423,0.9614768765764433,1.074245169301528,0.8344334998031506,-1.120828189247766,0.8951811465011315,-0.440908559597676
0,0,0,3072,4096,inf,equal,unrestricted,0.3583901914935182,-9.698766155551876e-11,-2.4351103718956014e-10,2.385834605443278e-09,7.028682166849074e-10,4.465166828387051e-10,-1.4724920220273225e-09,-3.6879408004584175e-09,-7.850311419902125e-10,-1.6162733378667356e-09,4.391313785721999e-09,7.391650648717133e-09,14.999999922235192,1.3932448359800722e-08,-1.198801901646572e-10,2.7680169634308444e-10
0,1,0,3072,4096,inf,equal,unrestricted,0.35230113048682593,-9.875319349877346e-09,-3.640423136796706e-10,-5.246480178808567e-10,-3.968724365623917e-10,4.565339302188395e-10,1.3530871215108364e-10,-1.7958743316680512e-09,1.6957771371034114e-09,-1.4529958470634102e-08,-14.999999913450797,-6.198235137119839e-09,1.2212532747990376e-09,-7.854554943626603e-10,2.2571095359395915e-09,7.56478432683513e-09
0,2,0,3072,4096,inf,equal,unrestricted,0.35797759678013263,4.9510347415543655e-09,2.1617466900259447e-10,-1.0668174292883314e-09,1.775404148650841e-09,-1.4815318937245326e-09,5.171607972850411e-09,-1.334979652218745e-09,-5.790956356519926e-10,1.3122822604664387e-09,-1.3554419633251944e-10,1.4284688211295148e-09,5.55570330332965e-09,-14.99999994436594,-1.78417722242718e-10,4.447567908424324e-10
0,3,0,3072,4096,inf,equal,unrestricted,0.32867771850327004,-2.8126174944226055e-09,8.521836581446436e-10,-1.0020549691153702e-08,6.469242407425659e-09,-1.7172750618250593e-10,7.3045025642630515e-09,7.430698831685039e-09,1.1678589324049694e-09,14.999999897094035,-2.749932762481176e-09,-4.228784374352124e-09,-4.596710782136627e-10,6.745777017425453e-10,-2.385027395452224e-09,2.0524048607585846e-08
0,4,0,3072,4096,inf,equal,unrestricted,0.3698429958884315,-14.999999976685263,1.9647511234248436e-10,-6.805860984554685e-11,-2.659026236076691e-10,-1.7128569322010074e-10,-1.9693808619151167e-11,9.902257899898096e-11,-6.82734694305135e-11,-1.8996086087002553e-10,-2.0335101212194877e-10,-2.660638190445955e-10,-1.2603808025861597e-10,1.8332679303784525e-10,-2.5792701089761977e-10,-8.35260576009393e-11
0,0,1,815,4096,inf,equal,unrestricted,0.7334241860982733,3.497343868972827e-10,-2.760268170841393e-12,-1.518910696892652e-10,-1.1431349941519214e-10,2.937458909962901e-10,14.999999970395058,5.0334681868655794e-11,1.74524080610039e-10,3.433873189065876e-10,-1.633479576632964e-10,3.9003243525904897e-10,6.33697449020134e-11,3.229249603089327e-11,1.967296649416322e-10,1.3501221157208447e-10
0,1,1,815,4096,inf,equal,unrestricted,0.5733265239472598,-9.46137099003914e-10,-9.159753873136668e-11,-5.098839695454923e-10,-3.8180236171451285e-10,2.5617838772371187e-10,-2.4578332983255923e-09,3.223605352586927e-09,4.061355551356106e-10,1.963823267443593e-11,5.345664776141239e-10,14.999999964458967,-1.864395922666045e-10,-1.2672561779726377e-10,1.0418121023835022e-10,4.944180570980221e-10
0,2,1,815,4096,inf,equal,unrestricted,0.5866792058547564,-14.999999965614801,-7.524767246352952e-10,3.4158036537521654e-09,-5.928318245652401e-10,-1.1580485809660084e-10,-2.887380954159784e-10,-4.1555940468875835e-10,2.9109320055224476e-10,-2.2725685648338392e-10,8.750195766806969e-10,-3.678254609726116e-10,-1.1351163447009509e-11,6.230082357688584e-10,-1.8119463483634334e-10,6.569251121138821e-10
0,3,1,815,4096,inf,equal,unrestricted,0.8056394159940439,-9.315804657360025e-10,3.158176043024018e-11,-8.857837625348989e-11,1.4066264412770915e-10,2.2635972779398812e-08,-6.076117515526797e-11,6.819696337592308e-10,14.999999925367417,1.0754271201657602e-09,1.1302902208734849e-10,-7.807689098689863e-10,7.450724060548872e-10,-8.042876673843273e-10,3.0801038245523635e-10,-1.1725641681189585e-09
0,4,1,815,4096,inf,equal,unrestricted,0.5829864445778882,-1.3146238617942892e-09,14.999999967866007,-1.0109560537151779e-09,2.4850283583174995e-09,1.5203447981151195e-10,3.308257698170821e-10,1.0412211545489696e-09,9.693518393261078e-10,1.5420620275468136e-09,-1.4634781490168333e-10,2.0663342356594264e-10,-1.1685405921370554e-10,-1.9153558168283565e-10,-2.983472147770963e-10,3.868965315873832e-10
0,0,2,209,4096,inf,equal,unrestricted,0.9911330980299049,1.7979451506804495e-10,-5.678683330731272e-10,9.155321422807613e-10,-3.722530577507233e-11,-6.491556047764069e-11,1.848525521883374e-10,-2.6308299332795593e-11,2.2189761773040737e-09,-14.999999987197748,3.78081495345334e-10,2.0930933694140838e-09,-7.829133007697858e-12,-1.0781522008724236e-09,8.053209290810394e-11,1.2177964285151914e-10
0,1,2,209,4096,inf,equal,unrestricted,1.3495960481510905,-7.561724573343048e-10,1.7275851359063236e-09,-9.720216701965654e-09,-1.3156237425187736e-09,-5.533229431809966e-09,-6.163003140174269e-10,8.767256235358499e-10,1.6810691909847302e-09,14.999999934305087,3.1722275420870836e-10,6.691341375650442e-10,8.668627235246376e-10,-4.3775427198009607e-10,-7.771017932766137e-10,7.251619829740762e-10
0,2,2,209,4096,inf,equal,unrestricted,1.4429216353947427,-14.999999940717542,8.67150348267613e-10,1.8254985523462868e-09,-5.475253986412562e-10,2.6933834718587174e-09,-9.828761711736955e-12,1.898020130115978e-09,1.5029541072355086e-09,8.277121838690479e-10,-2.5793547283687737e-09,-3.241364065940055e-10,-5.261967447566652e-09,-1.8295498237384994e-09,5.629920736181921e-09,1.2021426595497054e-09
0,3,2,209,4096,inf,equal,unrestricted,0.9482568451519786,-4.164640252367136e-10,9.334610993076127e-09,9.176821613245687e-09,-6.033954585735259e-10,1.1291135671285665e-10,7.396975482869972e-11,-2.3613130020355497e-10,-14.999999916578304,-1.1443208203902336e-09,-1.204215850296884e-09,4.3841012023090096e-10,-4.281045746841507e-09,3.23854027052107e-09,1.931257439394467e-09,2.930118878597005e-09
0,4,2,209,4096,inf,equal,unrestricted,1.2221451284509317,-7.735726508810004e-09,1.3284150162062905e-08,-2.366467786027167e-09,-2.9227467771881707e-08,6.7069949241308935e-09,5.211362421590271e-09,-1.2487108850682338e-09,1.25855058569795e-09,-4.113668041012154e-09,4.728590288726547e-09,5.6229044977590456e-09,2.9480072196386743e-09,-14.999999803474292,2.983567377466266e-09,-8.004169185446901e-09
0,0,0,3072,4096,inf,equal,restricted,0.04276106740870489,0.018431201958840248,0.2749130683483754,0.3338254735576041,0.20596730984182038,0.11198198562040203,0.12955541945882115,-0.1498299458211879,0.010626742365204911,-0.24678749145810513,0.2796847357789949,0.41613902813394416,0.6751004437809854,0.5700314464895018,0.08674858123217125,0.13039202282786488
0,1,0,3072,4096,inf,equal,restricted,0.040747129516197134,-0.31376362099864785,0.22826483384760365,-0.0051094922241119375,0.1176569199879424,0.1278739669407411,0.21648298554507484,-0.0027652507479992393,0.27328298314699634,-0.4343247914867794,-0.5138234787874032,-0.219509968992883,0.20217832901050317,-0.0323247287401324,0.3594698843867866,0.43646395228186674
0,2,0,3072,4096,inf,equal,restricted,0.05057901656258177,0.35598928440958527,0.448756564195926,-0.18617284477103996,0.3568338844358554,-0.18645723169980938,0.6157373848680688,-0.08461595566182299,-0.062394030615959176,0.19709889619976864,0.03573646279900651,0.3113257364078845,0.3708236391699218,-0.4684092387186985,0.09288434425260017,0.23228212073694604
0,3,0,3072,4096,inf,equal,restricted,0.050392070749457674,-0.16376313889887137,0.4339408782452292,-0.3449921104477987,0.4072965585916844,-0.0029557961555870525,0.49718226990846587,0.4376412336934256,0.13910534263007066,0.42664512932686505,-0.1598534085402855,-0.13970863759032118,-0.00036477509204543477,0.03791049777760516,-0.058914666842185937,0.5433630837056084
0,4,0,3072,4096,inf,equal,restricted,0.031259761251508957,-0.5899966906821189,0.44131204603012064,0.069834492378852,0.07328981851601915,-0.08471499125184666,0.22200150530087004,0.19100058605552545,-0.21030101604649948,0.05321235478558349,-0.10521519768083129,-0.10277924429280098,-0.056003077335407984,-0.42917927816167545,-0.10771585966909658,-0.15429171749018067
0,0,1,815,4096,inf,equal,restricted,0.21263575214467534,1.0456409854677662,0.5822570303070501,0.6413806398146654,0.5264177361699058,0.9427868412158177,2.1693102256376884,0.591653348736153,0.6136871024069308,1.0818780734267297,0.0007787696852890604,1.3417323524049138,0.1782126785012175,0.22569951596700316,1.1178956309005665,0.6846354934941203
0,1,1,815,4096,inf,equal,restricted,0.1714868394453896,-0.3817496938095914,0.4044729787048547,0.08405877576810254,0.19752007753665565,0.5775051627406147,-0.746539872921806,1.5008718874205045,0.6826329509916096,0.4701155942783618,0.9073733589278253,1.687093808869487,0.21718074203172127,0.16151442912290637,0.6275484085133168,0.7872036087413004
0,2,1,815,4096,inf,equal,restricted,0.15582773249955106,-0.956764418792843,-0.3736460852513786,1.511936168668327,-0.09536666959289826,0.25927620620801234,0.06627904976012489,-0.13544309774048546,0.6755841115431286,0.17199779907131296,1.1268189310560242,-0.07284505933778872,0.2977221897079361,0.8471377420597601,0.17234869433061364,1.0187397832655942
0,3,1,815,4096,inf,equal,restricted,0.27288169903109993,-0.197215228555332,0.4354862822110251,0.4225335310144608,0.6244126780917858,1.6396697053594056,0.3365497913461682,0.7963422762808037,1.7356631683461048,1.053682385807471,0.27489032101696864,-0.25203695450336133,0.765981372433367,-0.2123836856716749,0.7686304622514726,-0.44489249317652285
0,4,1,815,4096,inf,equal,restricted,0.22530997057417076,-0.364672264484911,1.5653367729505736,-0.22290438457579753,1.3295150859118925,0.6642603675966059,0.6639376306863282,1.2399035931847588,1.1082392564728634,1.3670408317590876,0.23644532554525668,0.4320932223159475,0.37171504536023775,0.17762884339298216,0.15922168197413952,0.7998404603067872
0,0,2,209,4096,inf,equal,restricted,0.4171377072162529,0.39685644730461195,-0.36358295832770615,0.9921848518660402,-0.10933365786296695,-0.1351390768156498,0.8928526767478425,0.03796233232166452,1.2250716414888247,-1.1699471082397932,0.8555442872606448,1.3499155327803918,0.043474939156837304,-0.6448558046862065,0.4215780118267668,0.5561313180262257
0,1,2,209,4096,inf,equal,restricted,0.43263667760321306,-0.32380881364599606,1.267937726309703,-1.2050479475445568,-0.3601847081106118,-1.0062458424182277,0.2192538502686455,0.685683306103801,0.67792800307009,1.4944700919872238,0.2503905679715047,0.50651041821755,0.39579134101674696,-0.33622258009473444,-0.08377137684436414,0.5395182405156422
0,2,2,209,4096,inf,equal,restricted,0.5612063608398721,-1.193573516525055,0.8091764391136816,0.5448608532243591,-0.1477471887536577,0.7702253255006339,0.25470075822959015,0.8823786894515876,0.6327422345173265,0.47337450558944255,-0.669103394453851,0.06509435473657205,-0.8022818951219569,-0.8055007809291337,1.3277847639533165,0.7928442250955893
0,3,2,209,4096,inf,equal,restricted,0.31690224414129126,-0.042558009026477855,1.4627103154489802,1.1451213918473298,-0.1011073135192654,0.024927394352250234,0.3409282305183998,0.02478857653015107,-1.2560952345600083,-0.27144258896763723,-0.3807459449947835,0.4001244309121248,-0.5599580162534684,0.8160199883737708,0.7938406445850196,0.9458443385702069
0,4,2,209,4096,inf,equal,restricted,0.479524696392992,-0.5174357378813512,1.3219187016674496,-0.07665240829313243,-1.0176633080228896,0.9471219563586855,0.9964462855095871,0.11644045769513384,0.48098291592739084,-0.24185043365259987,0.8741123060796142,0.9457231315413482,0.7073607479803847,-1.0943041135161533,0.7894949628338351,-0.4134540711230848
0,0,0,6144,8192,1.0,size,unrestricted,0.22035119785382087,-5.999015613784097e-10,-3.085414390015608e-09,14.999999952696804,2.929838177908394e-09,1.325303141390653e-09,-7.870345642905418e-10,-1.779389769222591e-10,-1.3284973336938836e-09,4.5831318359044677e-10,7.145592777078744e-10,9.73478391047989e-10,2.551067674550421e-09,1.1875951165119556e-09,3.944600814748652e-10,2.8907661045796126e-09
0,1,0,6144,8192,1.0,size,unrestricted,0.20725574386794698,-14.999999785650678,-2.728469736011402e-10,-1.0995468316224435e-08,5.506688596365289e-09,3.090833852106868e-09,-2.4737560214459806e-10,-1.0703485052237151e-08,4.5650067379338316e-09,-3.07136229196112e-08,-3.621418667202684e-08,-5.976708876916935e-09,5.383337316103513e-09,-8.134380288965676e-09,-3.0074341761596955e-09,3.4261502308865746e-08
0,2,0,6144,8192,1.0,size,unrestricted,0.2600122207647043,2.2167075428270994e-10,1.08915183366188e-10,-2.1318565958770122e-10,-1.7454956631834395e-10,-2.1148531264954104e-10,-1.1651291618871696e-10,1.3502551306644628e-11,-7.784734552868298e-11,1.5519089117754536e-10,-2.1301913604618795e-10,-7.202560947648116e-11,2.1663632011168875e-10,-14.999999975854914,-5.482225918919508e-11,-4.235131610060306e-11
0,3,0,6144,8192,1.0,size,unrestricted,0.2469363185618727,-8.408452797121648e-11,1.481468750836014e-10,-2.150827646580167e-10,-1.4418514536056374e-10,-2.0895267378271355e-10,2.192408824318655e-11,14.999999976783975,2.0795170731455913e-10,1.9726240246851184e-10,2.3014988700630745e-11,-1.0583787679778226e-10,-8.694401115111934e-11,-1.859833843484572e-10,-1.4055480098733888e-10,1.6664392585293743e-11
0,4,0,6144,8192,1.0,size,unrestricted,0.268477936771506,-14.999999978062048,-1.591921777946769e-11,1.022375642779168e-10,6.316225383849959e-11,1.0080226819701085e-10,-9.419921369216521e-11,-7.731854101632344e-11,-8.374239738986642e-11,-9.257410441983812e-11,-8.910893336955038e-11,-1.0259710482015977e-10,-9.431943951023533e-11,2.822662400919228e-10,-1.9178325734524504e-11,3.6036380847730116e-10
0,0,1,1634,8192,1.0,size,unrestricted,0.684749088980142,3.2593133657894917e-10,7.204724025409032e-11,-3.087019666109127e-10,5.20392157916971e-10,1.1842603483663846e-10,14.99999997085217,3.898910223788601e-11,4.503678546367324e-10,1.1131046120979767e-10,-1.4714358366652578e-10,4.102990561450969e-10,2.1222118225804014e-10,6.900712979255269e-12,-1.090269410900086e-10,1.0167345852627283e-10
0,1,1,1634,8192,1.0,size,unrestricted,0.44234653664314155,-3.0037363486485805e-10,-7.544726350209946e-11,-4.18296588507809e-10,-2.0498021090782258e-10,-9.504218419243903e-11,-6.274782218224223e-08,5.579162125748769e-10,14.999999927621811,-8.466015179560627e-11,5.290218502114796e-11,1.6812341403365974e-10,5.787337658966011e-12,2.1643278008084824e-10,-5.678658013820034e-11,6.068915936521515e-11
0,2,1,1634,8192,1.0,size,unrestricted,0.3862030822099015,-14.999999965515425,-5.245355975648062e-10,1.3871602524380514e-09,-6.158465162539453e-09,1.2007552137832847e-09,-7.496140035744299e-10,-3.740648085805739e-10,-1.5726280480969303e-10,-1.1649021525126028e-10,8.896534148321042e-10,8.001656919743618e-11,1.4233749871750415e-10,1.4187870505417678e-09,-2.0768667704786964e-10,3.648802018255863e-10
0,3,1,1634,8192,1.0,size,unrestricted,0.4393228423271603,-1.0564489946362456e-08,-1.9990327825549546e-10,-3.530976541580324e-10,3.3425708303794303e-10,4.1694248533246805e-10,4.3251386744760256e-10,3.3230659968615456e-10,14.999999962503292,3.999825701229046e-10,2.4775402330603485e-10,-4.3243420844159236e-10,3.5773110890871995e-10,-2.166685610360312e-10,4.1262786827042384e-10,-2.414386087717609e-10
0,4,1,1634,8192,1.0,size,unrestricted,0.39169119870741803,-3.6481322801471315e-10,14.999999978236401,-4.222188747439883e-10,1.8808089084940532e-10,-4.24623425632918e-11,4.1964966541845247e-10,5.839003449097397e-10,6.379902916606947e-10,3.8801368347691814e-10,-4.243231542737106e-10,4.2562532176577464e-10,9.690073285372627e-12,-3.5717624471502147e-10,5.929503716005887e-11,2.0410578540897546e-10
0,0,2,414,8192,1.0,size,unrestricted,0.7461946225739716,3.837288113862564e-09,-3.2050431015093148e-09,4.583928505165391e-09,3.4959516912534134e-10,3.0019219925779033e-09,8.683247844554276e-10,14.999999942364276,1.2508856764414301e-09,-6.229425701507455e-10,3.6626994849759914e-09,2.057490644011707e-09,8.34879970480551e-10,-1.3102629056370165e-09,-1.5190447387198472e-09,-1.987412289841622e-11
0,1,2,414,8192,1.0,size,unrestricted,0.9734874527978206,-2.935712651946545e-10,2.589675192264325e-10,-1.0060761461677422e-09,3.6477632895606544e-10,-2.94148471366556e-10,-2.1076022449340533e-10,1.851246859495625e-09,1.318545605516214e-09,14.999999966879992,-6.759135062422304e-10,5.501021895918388e-11,-7.513662596748879e-11,-7.050746201027167e-10,5.693128420870056e-10,7.113484455542663e-10
0,2,2,414,8192,1.0,size,unrestricted,0.8685399427801676,-14.99999984390465,6.272500214014804e-09,1.2869736722764518e-08,-1.6238247847712128e-09,-1.1369087647876283e-10,6.327406192244973e-10,2.1855258252600196e-09,6.515306828229673e-09,-9.38727234153966e-10,-4.080695015112817e-09,-1.4956183438254517e-08,-1.5760188964131037e-08,-3.1841949110508446e-09,2.7330205693373866e-09,8.361672633779701e-09
0,3,2,414,8192,1.0,size,unrestricted,1.2063149363554173,-3.2921916080121325e-10,7.952482803587613e-10,14.999999970588052,5.063650161857733e-11,3.761290758034109e-11,5.6052137709275085e-11,2.6314078597385604e-10,-6.412142236100235e-10,3.7895010217839446e-10,-5.750073248026704e-10,-3.572234087865726e-10,-2.1269934796468237e-10,1.9806450869698826e-10,6.969546319920545e-10,-2.0199871512297303e-10
0,4,2,414,8192,1.0,size,unrestricted,0.6541977310248894,-1.948373643543001e-09,5.533429127480235e-10,-1.4283272662260478e-09,-1.845051727133564e-09,1.4786605398243855e-10,6.445138550347683e-11,-8.584347934130828e-10,1.4161165730137487e-09,-14.999999943548342,6.812989025011413e-10,1.5853482654053914e-10,-4.3483093534843506e-10,-7.691196179205853e-09,3.463944110617131e-09,-1.311353485681712e-09
0,0,0,6144,8192,1.0,size,restricted,0.17179742687032706,3.107074607259223e-12,-1.3229084885417977,4.713283041513605,2.7854533263362433,0.44897673229011764,4.21441465338682e-12,1.5097245176042292e-13,4.874892369538702e-12,-4.71254151928165e-12,-5.074402286508162e-12,0.0463149174610902,3.134996072220478,0.3114380649804261,-4.819421830960021e-12,2.2366293564419295
0,1,0,6144,8192,1.0,size,restricted,0.1512189401729407,-2.8008385432811833,6.705982307835693e-13,-0.7463888722852554,1.0081522031550119,0.27793528392981914,6.980269063843546e-13,-0.6896873462301787,0.7789247922791924,-1.8551876506770704,-2.2057050485810987,-0.10044560005886355,1.0323450777825194,-0.5378562896282721,-3.071795312280645e-12,2.9665332922189296
0,2,0,6144,8192,1.0,size,restricted,0.15348401711253332,1.8817037983834008,0.4789096476288256,-0.281992627452599,-2.29995187005932e-11,-0.9404838798737153,2.9096394539792247,4.228269889631725e-11,-1.5049155620754144,0.8054963710128605,-1.0178657162374751,1.7311366583292264e-12,1.5812857178661979,-3.5977072253484432,2.092339422059246e-12,4.525653282334597e-12
0,3,0,6144,8192,1.0,size,restricted,0.17001446473317108,-1.0824032140051343,0.21970178116989333,-0.058009659024842036,2.7922354841814983,-0.3763220033470095,1.3279514880701874e-12,4.946898119043465,0.9687259816332031,1.7780980907666852,9.825609206161265e-13,-4.719194916739469e-13,-5.819571166278493e-14,-2.9078185865326377e-12,-6.785884237685833e-13,2.777605666860916
0,4,0,6144,8192,1.0,size,restricted,0.1325367826354717,-2.959062161387446,0.31732273482536866,1.3742436898411687,-1.3698617204521157,1.4333572609470953,-0.24983268217784885,-0.0726726578340433,-0.7669825236797648,-0.253624265542155,-0.7659444237231164,-0.47178210843743223,-0.6864140993891031,-1.5333045173506812,-1.1405490375655378,-1.480412812773225
0,0,1,1634,8192,1.0,size,restricted,0.34364109734736126,1.4597830405216505,0.5668878805657339,-0.21200746613360927,1.8005574066826324,0.7704662965171405,3.1403357905172586,0.5467547421269029,1.5848504647276365,0.5266526496430547,1.4159437588964097e-10,2.2927558812835187,0.9971270434756747,0.34300435266771545,0.10244936824510562,0.6563676160699891
0,1,1,1634,8192,1.0,size,restricted,0.21669708343766925,-0.5417770716093252,0.1514915278648833,-0.9181417707276717,-0.42748116675056247,0.0840840338630435,-1.5671548402007462,2.0102724495893245,2.400179236686137,-0.0576813488346063,0.6808644540141935,0.9946935994717117,0.4409957276321044,1.1984901660824245,0.31228508720948683,0.7118774167082286
0,2,1,1634,8192,1.0,size,restricted,0.2302425140614556,-1.2024313743035566,-0.37958027239879716,1.8052720741127382,-1.238433603339283,1.7963479384836731,-0.6622440842213924,-0.027756270170497293,0.12358018426967689,0.1435072736019582,1.7651850052777918,0.6128773755640956,0.6616586279093074,1.7963218355733894,0.1753014168629416,1.006012904699267
0,3,1,1634,8192,1.0,size,restricted,0.2642547000133173,-1.2637458993973216,9.583028383572834e-11,-0.19388740525180254,0.915840324402102,1.2344206308610695,1.4621432174001974,1.0538892807173226,2.3004100554482627,1.4542256111803644,0.7490578609353185,-0.5059253920199934,1.6354369250186693,-0.9524662661462682,1.2785511310725162,2.0348906982453207e-11
0,4,1,1634,8192,1.0,size,restricted,0.2549777642283012,-0.10200210101732242,2.390454403304085,-0.5884038185448667,0.6040725808094322,0.18282231723602724,1.7591585903636955,1.998882050403647,1.8707428339945429,1.1994253573681717,-0.8271094816834215,1.7047247482648475,0.2326674192614506,-0.2551403310252181,0.4985600940859323,0.7858338726145142
0,0,2,414,8192,1.0,size,restricted,0.3462012482435727,1.2669249076577416,-0.422518334321259,1.2715028372893868,0.47679966556449405,1.1736035925674888,0.8686976651064068,1.5946638039719558,0.8512395985916258,-0.03671118384564939,1.1765328489867126,1.07468133836391,0.7964240065440058,-0.09742717960049221,-0.14333611979783864,0.39353240916512516
0,1,2,414,8192,1.0,size,restricted,0.3170124659501725,0.09309647576361212,0.6985261503454798,-0.43437086058170676,0.6894659298536886,0.07941488559674888,0.19456210893920423,1.414511086175796,1.208166310978714,1.749068874236746,-0.25219972469957586,0.3724239231459159,0.283210598947224,-0.3096537108886742,0.9636448267204762,1.0276852216128005
0,2,2,414,8192,1.0,size,restricted,0.33179838630042824,-0.6735277925865768,1.0402999799796098,1.1413799892463568,-0.02081946036009102,0.3251538703342441,0.5145643593374329,0.7866088895631187,1.061473827656291,0.15206789996609535,-0.24117471860340195,-0.6339327180888639,-0.6193358137983758,-0.16699504601257492,0.823637187428139,1.1670671498010257
0,3,2,414,8192,1.0,size,restricted,0.35764408392650965,0.002255291318374358,1.3431891000807654,1.8620430331874127,0.3900578792435181,0.42417810986235216,0.5016400016488194,0.7628225257126375,-0.49098317339577774,0.861568508536146,-0.4148850549134822,-0.04618241562032656,0.1251970839842896,0.6171192614067122,1.3173284908363134,0.14293188734301723
0,4,2,414,8192,1.0,size,restricted,0.16656816179309436,-0.3139103535791231,0.5706603500846806,-0.27647569294050145,-0.4240909402854257,0.39779615143648156,0.3942504836699014,-0.056826822373944756,0.9526810837738694,-1.1565484438134541,0.6662590781514927,0.41267012632329986,0.11309996704579446,-0.7761107144560587,1.2607272496063335,-0.2149527621188311
0,0,0,6144,8192,inf,equal,unrestricted,0.22035119785382087,-5.999015613784097e-10,-3.085414390015608e-09,14.999999952696804,2.929838177908394e-09,1.325303141390653e-09,-7.870345642905418e-10,-1.779389769222591e-10,-1.3284973336938836e-09,4.5831318359044677e-10,7.145592777078744e-10,9.73478391047989e-10,2.551067674550421e-09,1.1875951165119556e-09,3.944600814748652e-10,2.8907661045796126e-09
0,1,0,6144,8192,inf,equal,unrestricted,0.20725574386794698,-14.999999785650678,-2.728469736011402e-10,-1.0995468316224435e-08,5.506688596365289e-09,3.090833852106868e-09,-2.4737560214459806e-10,-1.0703485052237151e-08,4.5650067379338316e-09,-3.07136229196112e-08,-3.621418667202684e-08,-5.976708876916935e-09,5.383337316103513e-09,-8.134380288965676e-09,-3.0074341761596955e-09,3.4261502308865746e-08
0,2,0,6144,8192,inf,equal,unrestricted,0.2600122207647043,2.2167075428270994e-10,1.08915183366188e-10,-2.1318565958770122e-10,-1.7454956631834395e-10,-2.1148531264954104e-10,-1.1651291618871696e-10,1.3502551306644628e-11,-7.784734552868298e-11,1.5519089117754536e-10,-2.1301913604618795e-10,-7.202560947648116e-11,2.1663632011168875e-10,-14.999999975854914,-5.482225918919508e-11,-4.235131610060306e-11
0,3,0,6144,8192,inf,equal,unrestricted,0.2469363185618727,-8.408452797121648e-11,1.481468750836014e-10,-2.150827646580167e-10,-1.4418514536056374e-10,-2.0895267378271355e-10,2.192408824318655e-11,14.999999976783975,2.0795170731455913e-10,1.9726240246851184e-10,2.3014988700630745e-11,-1.0583787679778226e-10,-8.694401115111934e-11,-1.859833843484572e-10,-1.4055480098733888e-10,1.6664392585293743e-11
0,4,0,6144,8192,inf,equal,unrestricted,0.268477936771506,-14.999999978062048,-1.591921777946769e-11,1.022375642779168e-10,6.316225383849959e-11,1.0080226819701085e-10,-9.419921369216521e-11,-7.731854101632344e-11,-8.374239738986642e-11,-9.257410441983812e-11,-8.910893336955038e-11,-1.0259710482015977e-10,-9.431943951023533e-11,2.822662400919228e-10,-1.9178325734524504e-11,3.6036380847730116e-10
0,0,1,1634,8192,inf,equal,unrestricted,0.684749088980142,3.2593133657894917e-10,7.204724025409032e-11,-3.087019666109127e-10,5.20392157916971e-10,1.1842603483663846e-10,14.99999997085217,3.898910223788601e-11,4.503678546367324e-10,1.1131046120979767e-10,-1.4714358366652578e-10,4.102990561450969e-10,2.1222118225804014e-10,6.900712979255269e-12,-1.090269410900086e-10,1.0167345852627283e-10
0,1,1,1634,8192,inf,equal,unrestricted,0.44234653664314155,-3.0037363486485805e-10,-7.544726350209946e-11,-4.18296588507809e-10,-2.0498021090782258e-10,-9.504218419243903e-11,-6.274782218224223e-08,5.579162125748769e-10,14.999999927621811,-8.466015179560627e-11,5.290218502114796e-11,1.6812341403365974e-10,5.787337658966011e-12,2.1643278008084824e-10,-5.678658013820034e-11,6.068915936521515e-11
0,2,1,1634,8192,inf,equal,unrestricted,0.3862030822099015,-14.999999965515425,-5.245355975648062e-10,1.3871602524380514e-09,-6.158465162539453e-09,1.2007552137832847e-09,-7.496140035744299e-10,-3.740648085805739e-10,-1.5726280480969303e-10,-1.1649021525126028e-10,8.896534148321042e-10,8.001656919743618e-11,1.4233749871750415e-10,1.4187870505417678e-09,-2.0768667704786964e-10,3.648802018255863e-10
0,3,1,1634,8192,inf,equal,unrestricted,0.4393228423271603,-1.0564489946362456e-08,-1.9990327825549546e-10,-3.530976541580324e-10,3.3425708303794303e-10,4.1694248533246805e-10,4.3251386744760256e-10,3.3230659968615456e-10,14.999999962503292,3.999825701229046e-10,2.4775402330603485e-10,-4.3243420844159236e-10,3.5773110890871995e-10,-2.166685610360312e-10,4.1262786827042384e-10,-2.414386087717609e-10
0,4,1,1634,8192,inf,equal,unrestricted,0.39169119870741803,-3.6481322801471315e-10,14.999999978236401,-4.222188747439883e-10,1.8808089084940532e-10,-4.24623425632918e-11,4.1964966541845247e-10,5.839003449097397e-10,6.379902916606947e-10,3.8801368347691814e-10,-4.243231542737106e-10,4.2562532176577464e-10,9.690073285372627e-12,-3.5717624471502147e-10,5.929503716005887e-11,2.0410578540897546e-10
0,0,2,414,8192,inf,equal,unrestricted,0.7461946225739716,3.837288113862564e-09,-3.2050431015093148e-09,4.583928505165391e-09,3.4959516912534134e-10,3.0019219925779033e-09,8.683247844554276e-10,14.999999942364276,1.2508856764414301e-09,-6.229425701507455e-10,3.6626994849759914e-09,2.057490644011707e-09,8.34879970480551e-10,-1.3102629056370165e-09,-1.5190447387198472e-09,-1.987412289841622e-11
0,1,2,414,8192,inf,equal,unrestricted,0.9734874527978206,-2.935712651946545e-10,2.589675192264325e-10,-1.0060761461677422e-09,3.6477632895606544e-10,-2.94148471366556e-10,-2.1076022449340533e-10,1.851246859495625e-09,1.318545605516214e-09,14.999999966879992,-6.759135062422304e-10,5.501021895918388e-11,-7.513662596748879e-11,-7.050746201027167e-10,5.693128420870056e-10,7.113484455542663e-10
0,2,2,414,8192,inf,equal,unrestricted,0.8685399427801676,-14.99999984390465,6.272500214014804e-09,1.2869736722764518e-08,-1.6238247847712128e-09,-1.1369087647876283e-10,6.327406192244973e-10,2.1855258252600196e-09,6.515306828229673e-09,-9.38727234153966e-10,-4.080695015112817e-09,-1.4956183438254517e-08,-1.5760188964131037e-08,-3.1841949110508446e-09,2.7330205693373866e-09,8.361672633779701e-09
0,3,2,414,8192,inf,equal,unrestricted,1.2063149363554173,-3.2921916080121325e-10,7.952482803587613e-10,14.999999970588052,5.063650161857733e-11,3.761290758034109e-11,5.6052137709275085e-11,2.6314078597385604e-10,-6.412142236100235e-10,3.7895010217839446e-10,-5.750073248026704e-10,-3.572234087865726e-10,-2.1269934796468237e-10,1.9806450869698826e-10,6.969546319920545e-10,-2.0199871512297303e-10
0,4,2,414,8192,inf,equal,unrestricted,0.6541977310248894,-1.948373643543001e-09,5.533429127480235e-10,-1.4283272662260478e-09,-1.845051727133564e-09,1.4786605398243855e-10,6.445138550347683e-11,-8.584347934130828e-10,1.4161165730137487e-09,-14.999999943548342,6.812989025011413e-10,1.5853482654053914e-10,-4.3483093534843506e-10,-7.691196179205853e-09,3.463944110617131e-09,-1.311353485681712e-09
0,0,0,6144,8192,inf,equal,restricted,0.02011873009680779,-0.0916057369773075,0.08966809498068941,0.47101016568196213,0.22423487492751076,0.13553300107952126,0.09198788516304626,0.07692965246858681,-0.016471445201247246,0.0047920029636801835,0.1475668479463046,0.2882496756244339,0.3516722204980397,0.2003235185576519,0.24504456917740294,0.31600396082534593
0,1,0,6144,8192,inf,equal,restricted,0.01609191918435068,-0.23109921376726988,0.23730266753230736,0.0022727990213043904,0.19743527583934425,0.12121003581349948,0.13722860362814435,-0.012642817721643744,0.29045831361929253,-0.19837676596370288,-0.16400213815372344,0.018832620748715494,0.2223156645195542,-0.06787212503209603,0.07957357829900273,0.383146051123187
0,2,0,6144,8192,inf,equal,restricted,0.015594002095915967,0.2410321881851261,0.32564455588353663,0.05255161880284976,0.02058364744999523,-0.18469549464569665,0.3896932827110048,0.19947177005404296,-0.02723039715795116,0.20798558471712222,-0.09451116074193412,0.1197595070724254,0.2270595566214631,-0.2916193910350652,0.1602393824012624,0.18662420520924625
0,3,0,6144,8192,inf,equal,restricted,0.020074902082362563,-0.18478955910552727,0.3974009809262701,-0.01576823952777267,0.22721139850440678,-0.1798732457545506,0.2240646551497605,0.4707192516869236,0.26025442199937765,0.12883938262534622,0.09177148998793146,0.11229125446530944,0.06423570995479992,-0.0811445680344975,0.1290022850958372,0.3455779463831905
0,4,0,6144,8192,inf,equal,restricted,0.00844544353645748,-0.32252215454917665,0.1727325948476117,0.28734977007646223,-0.06219000160466099,0.17504391067866928,-0.018117955069937138,0.12011157552954893,0.07915471568559244,0.08274947450054226,-0.08465123221396373,0.030780846241552917,-0.0603607218995403,-0.06054587190054725,-0.03428081036601448,0.0330124497624971
0,0,1,1634,8192,inf,equal,restricted,0.15842850843763862,0.6617125826075337,0.4107594431016267,0.15854250684137344,1.19500293441296,0.18963905410060936,1.2242594008394263,0.4368451820769666,0.9602955005684172,0.4370571328429467,0.09380133764912829,1.0779275264170147,0.4118513116487939,0.4778066026380372,0.31485720843451,0.5639681167600459
0,1,1,1634,8192,inf,equal,restricted,0.11218722457357948,-0.07991244986807663,0.1592812708605202,-0.36596774085399497,-0.07860289158478913,0.21007847266825566,-0.7220311535048818,1.2056450984155844,1.3866401745300432,0.11016314977145471,0.4943991147522841,0.6283972865938007,0.38056889585219505,0.7668294626901314,0.2971146784017463,0.5080902287847024
0,2,1,1634,8192,inf,equal,restricted,0.10909499840004494,-0.653564354704822,-0.20268506763856645,0.9308185942297934,-0.21337317606240386,0.8294078897033529,-0.4334555528524584,0.015109720034920157,0.24640565523440386,0.31227715598656913,0.876589530436155,0.3020084428506797,0.02314023503392373,0.9496801499141784,0.17254136426272051,0.8497074291935224
0,3,1,1634,8192,inf,equal,restricted,0.12276615504903557,-0.41923058688561915,0.008539930235733335,-0.002030842154511935,0.6397795204915789,0.5027261686580341,0.3944763609724792,0.5379315270773231,1.2411878616522831,0.7985958235433275,0.38530228862495547,-0.25868507091643805,0.8926824656458404,-0.2754916559681106,0.8615385323994584,0.2830884392986571
0,4,1,1634,8192,inf,equal,restricted,0.12628144018026752,-0.024810614187468435,1.273757960417065,-0.03486534964373491,0.6142789276340828,-0.04971082261572273,0.546223654832197,1.1633650694796227,0.9925805172584327,0.8048472386835398,-0.40414972323960807,0.8343189185817574,0.06778582256851147,0.1551021148084064,0.4411301990126377,0.6317566332703567
0,0,2,414,8192,inf,equal,restricted,0.2584721691693422,0.7198478932894419,-0.3423878967949126,0.9958717539994876,0.18789692607192804,0.673204184931572,0.6113650251929127,1.1643349138078252,0.6648546420581319,-0.34167578918379027,0.8584026037345563,0.8890362057906437,0.4544250785379676,-0.2755867586610923,-0.393571016478888,0.22476125218892454
0,1,2,414,8192,inf,equal,restricted,0.2753044494266632,-0.28670255341457757,0.7472534371830692,-0.5928232489801967,0.3209793755325419,-0.2956096203041543,0.11674475107141269,1.1229646865391272,0.9274955342768596,1.2886910258457724,-0.3958188878811169,0.25168277368064906,0.01347150652016331,-0.6224156140377728,0.7558196984280907,0.7887039172021646
0,2,2,414,8192,inf,equal,restricted,0.3283946117777913,-0.8663812851835372,1.0000102842679202,0.9694351409029361,-0.20649998127917635,0.06778532350806522,0.3874712804118055,0.6261144951899071,0.9127888554457314,-0.047754710351016375,-0.34134127456506447,-0.6125558338768721,-0.6514342528480359,-0.33904169447214844,0.756601835310194,1.00217688057841
0,3,2,414,8192,inf,equal,restricted,0.3272522565501224,-0.40999177064253556,1.2158787043632227,1.5649425718096575,0.04378651319882942,-0.003548645173256258,0.24446705333282062,0.42259057192725236,-0.646275776125217,0.45084054191266276,-0.6527074671868504,-0.11287028296832612,-0.009716969887563865,0.3030347251790878,1.159265046084615,-0.046265939827888417
0,4,2,414,8192,inf,equal,restricted,0.16977537082092295,-0.21809333012952398,0.5948432561771853,-0.2692373464160704,-0.3890577249253759,0.5313693382475286,0.4523545922546126,-0.009627845177880212,1.0379770518802114,-1.1822116613616516,0.7793280896006791,0.4761994745098504,0.1649359153577855,-0.7738267624280826,1.3665765777800516,-0.19728757370343963
0,0,0,12288,16384,1.0,size,unrestricted,0.1917950732246426,-1.5502198046157663e-10,-1.0691493562997041e-09,9.175785884522974e-09,1.2746209322161565e-09,5.681593691886201e-11,-1.1615778498228875e-10,-1.1538366635541426e-09,-5.165873116557365e-10,-6.708783881535988e-11,-5.99264481214955e-10,2.4300819736799043e-09,6.867154648733697e-11,14.999999977590026,-1.343245352341363e-11,2.504921610137511e-10
0,1,0,12288,16384,1.0,size,unrestricted,0.14782285539268325,-1.4920796424170192e-09,2.823814871238235e-11,-7.703837130695135e-11,1.0872316466575478e-10,-3.592498081543861e-11,3.2971104629515395e-11,-7.220280093928111e-10,5.141997165320644e-10,-1.0156013264454237e-10,-14.999999987703477,-4.197439362128183e-12,3.0334292670305926e-09,-3.0509850662372685e-09,-1.0734401795677349e-10,1.983273256104205e-10
0,2,0,12288,16384,1.0,size,unrestricted,0.1628668496932287,8.509454368800018e-11,-2.362968416742235e-12,4.9639257735740515e-12,-4.459018209002756e-10,-2.1170249543436213e-10,1.5429450929740183e-10,3.9551922506426033e-11,-4.228459446235385e-11,-5.933395807967622e-12,-9.346340116614274e-10,-9.163215430557683e-11,2.709772815008979e-11,-14.99999999612194,2.2556546690248422e-10,6.575807220435276e-11
0,3,0,12288,16384,1.0,size,unrestricted,0.21476879052577824,-2.26810618634356e-10,2.2176332996032342e-10,1.924037903509572e-10,1.3463910751789625e-11,-2.3160986420068442e-10,-1.95559910787337e-11,14.999999973694539,-6.135643085958172e-12,1.7738976656062688e-10,6.242720949316351e-11,-8.116860076420855e-11,-1.387505969908405e-10,-8.675539118430725e-11,-2.1618843834184805e-10,1.385226379547089e-10
0,4,0,12288,16384,1.0,size,unrestricted,0.16640876564470994,-6.646752906072564e-09,6.253200569465469e-11,1.8035399676960218e-10,-5.001849496370061e-09,-6.533416500545651e-10,-7.465708395414116e-09,-1.0799444560714086e-09,-5.680165515458964e-09,-9.575789467769757e-10,-2.6975858456532233e-09,-4.960100632316243e-09,-2.897747246370422e-11,-3.4971085657723897e-09,-5.465904462095554e-09,-14.999999919491431
0,0,1,3272,16384,1.0,size,unrestricted,0.3545787693297325,7.599435841778194e-09,1.4819766304210152e-10,-6.000305318878464e-08,4.287205934253189e-09,1.4655941624346217e-09,14.99999980798834,7.424749117052397e-09,1.5650685167993939e-09,1.4805408867084622e-09,-2.9155345364054624e-09,2.7705207969731432e-08,-3.135680529464621e-09,-1.2413010661482887e-09,7.016501724481562e-09,4.120337102546112e-09
0,1,1,3272,16384,1.0,size,unrestricted,0.3532952751241619,-6.106425044091785e-09,-2.8897058287420533e-09,-1.6213135440936092e-09,-2.9791474896649077e-09,1.5454518017592165e-09,-6.842719027856784e-08,3.1211202779655804e-09,14.999999799328826,1.0408352145500364e-08,6.938220000042053e-10,-1.5396020945867202e-09,2.48454056706396e-09,2.0666367275287858e-08,-4.459163248611437e-09,7.346975793747607e-09
0,2,1,3272,16384,1.0,size,unrestricted,0.3331463813377604,-1.0744813815002241e-09,5.693674145116897e-10,7.70662567853749e-08,-2.7957748288032772e-09,14.999999883293857,-1.859416459675581e-09,-7.784329024187477e-11,-5.623672681505619e-10,8.856357906565099e-10,4.3039392679696056e-10,8.557416082034775e-10,1.2724506495697016e-09,2.8040206858089947e-09,-5.953825025118581e-10,3.277874638833185e-10
0,3,1,3272,16384,1.0,size,unrestricted,0.2583788002893976,-1.1928110680823074e-09,-6.598111085495871e-10,-5.7152908325932506e-11,-2.3126290909884413e-10,1.1808014371115015e-09,14.999999969555786,1.3330414355176198e-10,7.852391997881236e-10,1.3099098538036608e-09,1.9372729780307744e-10,-6.416909344199866e-10,3.204658013144584e-11,-9.634813440500165e-10,5.591373791887011e-10,9.506931263651552e-11
0,4,1,3272,16384,1.0,size,unrestricted,0.326006412693671,1.1345794274043715e-09,14.999999872712515,-6.127603802290117e-09,3.793043282791348e-09,1.1599903303188821e-08,2.259993796027489e-08,1.546958902243805e-09,1.7361282633476046e-08,1.2357359764087244e-08,-2.7453195413372327e-10,2.671296421138581e-09,-1.0359224673651313e-09,7.00510597707411e-10,-4.1202174571408513e-10,8.063091773088222e-09
0,0,2,824,16384,1.0,size,unrestricted,0.5825371986171818,1.833507329036221e-10,-5.2554802684329734e-11,2.736536368774229e-10,-1.8729130563229157e-10,14.99999996917231,-1.4228367953227807e-10,3.327048054581424e-10,2.27011980950518e-10,-5.794739418583196e-10,1.3659937804956434e-09,-8.649920571738344e-11,-7.244749732961763e-10,-7.119658919521003e-10,-1.8290488991423234e-09,1.1451420919774507e-10
0,1,2,824,16384,1.0,size,unrestricted,0.7999953184452725,-1.2434687218035721e-10,1.4284376489173505e-10,4.214700368187026e-11,-2.1074256201644645e-10,2.8031497240165123e-10,-2.2008372919997884e-11,6.635280106970216e-11,1.2914037989401957e-10,14.999999971385435,-1.6434132477505201e-10,-2.2176051148339604e-10,-2.0911213730066467e-10,-2.6362336059361868e-11,2.0554491341183064e-10,8.704182335238906e-11
0,2,2,824,16384,1.0,size,unrestricted,0.45858797144698454,-3.519587411188889e-09,9.215500374434733e-09,14.999999887537255,2.6544499140694836e-09,-1.1227038295030237e-10,-1.2133588620188446e-09,5.046033826252397e-10,1.075835875724608e-09,-1.1660106090035892e-09,-1.1476651502145527e-08,-3.3566081257253106e-11,-1.5143376738085888e-08,1.4116090791432682e-10,4.332200457189616e-09,-3.254913146432597e-09
0,3,2,824,16384,1.0,size,unrestricted,0.8575445212151883,-1.5570971988717863e-10,-2.4746417973355e-10,14.99999997188826,9.45869591943272e-11,2.1699726604215135e-11,1.3778549248667006e-10,2.3379333287130027e-10,-2.560778235788474e-10,2.408095788518726e-10,-2.4459998929828844e-10,-2.5953250571536226e-10,2.1706704581831455e-10,2.262576080425556e-10,1.5790560138295814e-10,-5.980533445528603e-11
0,4,2,824,16384,1.0,size,unrestricted,0.5980204338170698,1.6694318459766725e-10,1.6016776924919374e-10,-1.8951253221851394e-11,-1.90172636318471e-10,-1.5280413957845795e-10,3.259392449838032e-10,-2.482008153073767e-10,-7.705665717728335e-10,-14.999999967834997,-3.6692876905026596e-10,-4.599210900403877e-11,-2.913692069439216e-10,8.552397533638276e-10,9.967444142131783e-10,-2.7521118821309285e-09
0,0,0,12288,16384,1.0,size,restricted,0.147905373288989,1.1076525292277384e-13,-1.0048194249129316,2.769683985411465,2.034020666652828,0.24461607024352244,1.0729492151948874e-13,-1.0500803632847218,-0.6529322818370351,6.436480241162417e-14,-0.551031993213222,2.2932801597773347,0.46153105323023136,2.7428968304658645,1.1377207817276033e-11,1.195107170944023
0,1,0,12288,16384,1.0,size,restricted,0.09871673577645816,-1.2800830097899067,0.6333185148225497,-3.7493214245326145e-10,1.1203649784386158,0.16360501127685406,0.5940782229181454,-1.167441729925725,1.8886325324827178,-0.14953830546076338,-1.7861792343465388,0.30811171707082297,2.575852594006853,-1.6585868000478705,-0.15287127479845813,1.5213360730635457
0,2,0,12288,16384,1.0,size,restricted,0.0873637788944126,1.2957556088438567,0.24514310029874165,0.3626347220083876,-1.3820953004173495,-0.8599392554973998,1.62268452316944,0.7813640541945396,-2.318987358000358e-13,0.13868160752398595,-1.9022851382207417,-0.38390764520466036,0.6731996245756667,-2.2948291882382965,1.8916175720867066,1.165862659661779
0,3,0,12288,16384,1.0,size,restricted,0.12229263128696162,-0.24348924726968113,1.363572227564759,1.288431622915355,2.417277240798414,-1.154185467535677,0.12731301224678565,3.6256361247053177,0.21491870796137277,1.1677901150173402,0.6230553500890911,1.028263594130422e-11,5.7462963149478825e-11,3.746980895351809e-12,-0.2506720220907713,2.5236588614692232
0,4,0,12288,16384,1.0,size,restricted,0.07771493398961267,-1.3115457280017733,0.43247283786873875,0.5436990985000004,-1.0259401996949578,0.07095072981633781,-1.3421236566827792,-0.2504915235399227,-0.9648312535450347,-0.12552835976791568,-0.6752466252800625,-1.04221478235051,0.4463761718458163,-0.7690279633973524,-1.0912720666853004,-1.8461520832054163
0,0,1,3272,16384,1.0,size,restricted,0.154779400067053,1.2520365081051295,0.4676692883327469,-1.0883986834695005,0.9368227378578721,0.7285558965018909,2.135391863260194,1.1841513346363426,0.6939599134436645,0.5923734198831974,0.010873252372485176,1.6029129595252367,0.006412418986570205,0.19635500643945344,1.211137567554559,1.0027709347513518
0,1,1,3272,16384,1.0,size,restricted,0.1373032301264276,-0.2677078762091283,-0.001381160554548033,0.1638955647191778,-0.08745740469973934,0.6999182330393761,-1.2526773516966085,0.8592979244800646,2.1561913620674997,1.2484225270934617,0.5430695550591996,0.1060066655265657,0.816974734060113,1.4782460452516601,-0.14113881547686877,1.1925216844077355
0,2,1,3272,16384,1.0,size,restricted,0.17153869612401315,-0.20439385534837023,0.8619386403756678,1.823948047433717,-0.8015175637662192,1.9240479623001827,-0.4511901210853398,0.35396508504981405,-0.03437082423101158,1.003419726549517,0.8130145316069014,0.971781481136821,1.1897456007958276,1.5357136820158028,-0.04391512731473852,0.7695920517787238
0,3,1,3272,16384,1.0,size,restricted,0.12145335619359186,-0.765307568606275,-0.3492373891451377,0.3213419881454877,0.004941918777120057,1.6605871139197577,1.8582136812560062,0.6394482141951201,1.2916998197032838,1.4747794609490361,0.7109646671428121,-0.3898691381784297,0.5032836032725195,-0.5460572631662579,1.128001599855448,0.6082015386561793
0,4,1,3272,16384,1.0,size,restricted,0.191628062304639,0.811183921649755,1.9088946086064489,-0.37804000759385753,1.0515336419827555,1.5389418279894334,1.6383307215220286,0.857672043459897,1.5306101739198759,1.4157297191453653,0.362900012232046,0.9930823209190996,0.17445259703137692,0.615831327857352,0.3391130980396476,1.38368397065755
0,0,2,824,16384,1.0,size,restricted,0.1458138983784394,0.5576977596427423,0.2736280989174027,0.6039447328774115,0.09815855401207887,1.5585093018379625,0.1663311381491246,0.6449860281823517,0.5766152676006103,-0.20365319391617176,1.1894044436435827,0.21560512428774328,-0.2850155328666535,-0.31526463560566936,-0.6503967138547022,0.46418817546280333
0,1,2,824,16384,1.0,size,restricted,0.18231756268491536,0.14790503750378242,0.6185751958926271,0.4091008658741597,-0.10729332976474804,0.9635359040115723,0.26440658625568153,0.47539145958747253,1.3487759839660092,1.8156275405534743,0.06816071346920347,-0.10241426176853921,-0.008441644846817108,0.26121884254333927,0.7293490811986469,0.5476056148960062
0,2,2,824,16384,1.0,size,restricted,0.13583537585447816,-0.21156946348457054,1.101091570338946,1.2831361099103205,0.7593245796891246,0.33758896220096746,0.028646714896520566,0.437905363643916,0.5733890241020136,0.0465989019053572,-0.5106296669587302,0.2946085132744498,-0.521771900603606,0.33834429263258975,0.964293061492584,-0.18487705401563154
0,3,2,824,16384,1.0,size,restricted,0.19469296853083992,0.09860145088297519,-0.2105175168293448,1.7781188095745069,0.4691063177066496,0.40165162769317314,0.5626083426512603,0.8119806098683182,-0.34819222279335,0.7944893384900017,-0.14155963711172,-0.31363105376458356,0.815858207717527,0.7840596409478683,0.6267410347434685,0.3036594953083162
0,4,2,824,16384,1.0,size,restricted,0.12648368130031878,0.51646343952946,0.4234828589059436,0.29211965630464826,0.09553067214083619,0.1991040652717489,0.6106084584246417,0.06447933055312959,-0.3389065640409071,-0.9604336437594722,-0.0453251725360139,0.24006117551621417,0.0916223113481856,1.0234907070566668,1.1043165037652218,-0.6329737962629141
0,0,0,12288,16384,inf,equal,unrestricted,0.1917950732246426,-1.5502198046157663e-10,-1.0691493562997041e-09,9.175785884522974e-09,1.2746209322161565e-09,5.681593691886201e-11,-1.1615778498228875e-10,-1.1538366635541426e-09,-5.165873116557365e-10,-6.708783881535988e-11,-5.99264481214955e-10,2.4300819736799043e-09,6.867154648733697e-11,14.999999977590026,-1.343245352341363e-11,2.504921610137511e-10
0,1,0,12288,16384,inf,equal,unrestricted,0.14782285539268325,-1.4920796424170192e-09,2.823814871238235e-11,-7.703837130695135e-11,1.0872316466575478e-10,-3.592498081543861e-11,3.2971104629515395e-11,-7.220280093928111e-10,5.141997165320644e-10,-1.0156013264454237e-10,-14.999999987703477,-4.197439362128183e-12,3.0334292670305926e-09,-3.0509850662372685e-09,-1.0734401795677349e-10,1.983273256104205e-10
0,2,0,12288,16384,inf,equal,unrestricted,0.1628668496932287,8.509454368800018e-11,-2.362968416742235e-12,4.9639257735740515e-12,-4.459018209002756e-10,-2.1170249543436213e-10,1.5429450929740183e-10,3.9551922506426033e-11,-4.228459446235385e-11,-5.933395807967622e-12,-9.346340116614274e-10,-9.163215430557683e-11,2.709772815008979e-11,-14.99999999612194,2.2556546690248422e-10,6.575807220435276e-11
0,3,0,12288,16384,inf,equal,unrestricted,0.21476879052577824,-2.26810618634356e-10,2.2176332996032342e-10,1.924037903509572e-10,1.3463910751789625e-11,-2.3160986420068442e-10,-1.95559910787337e-11,14.999999973694539,-6.135643085958172e-12,1.7738976656062688e-10,6.242720949316351e-11,-8.116860076420855e-11,-1.387505969908405e-10,-8.675539118430725e-11,-2.1618843834184805e-10,1.385226379547089e-10
0,4,0,12288,16384,inf,equal,unrestricted,0.16640876564470994,-6.646752906072564e-09,6.253200569465469e-11,1.8035399676960218e-10,-5.001849496370061e-09,-6.533416500545651e-10,-7.465708395414116e-09,-1.0799444560714086e-09,-5.680165515458964e-09,-9.575789467769757e-10,-2.6975858456532233e-09,-4.960100632316243e-09,-2.897747246370422e-11,-3.4971085657723897e-09,-5.465904462095554e-09,-14.999999919491431
0,0,1,3272,16384,inf,equal,unrestricted,0.3545787693297325,7.599435841778194e-09,1.4819766304210152e-10,-6.000305318878464e-08,4.287205934253189e-09,1.4655941624346217e-09,14.99999980798834,7.424749117052397e-09,1.5650685167993939e-09,1.4805408867084622e-09,-2.9155345364054624e-09,2.7705207969731432e-08,-3.135680529464621e-09,-1.2413010661482887e-09,7.016501724481562e-09,4.120337102546112e-09
0,1,1,3272,16384,inf,equal,unrestricted,0.3532952751241619,-6.106425044091785e-09,-2.8897058287420533e-09,-1.6213135440936092e-09,-2.9791474896649077e-09,1.5454518017592165e-09,-6.842719027856784e-08,3.1211202779655804e-09,14.999999799328826,1.0408352145500364e-08,6.938220000042053e-10,-1.5396020945867202e-09,2.48454056706396e-09,2.0666367275287858e-08,-4.459163248611437e-09,7.346975793747607e-09
0,2,1,3272,16384,inf,equal,unrestricted,0.3331463813377604,-1.0744813815002241e-09,5.693674145116897e-10,7.70662567853749e-08,-2.7957748288032772e-09,14.999999883293857,-1.859416459675581e-09,-7.784329024187477e-11,-5.623672681505619e-10,8.856357906565099e-10,4.3039392679696056e-10,8.557416082034775e-10,1.2724506495697016e-09,2.8040206858089947e-09,-5.953825025118581e-10,3.277874638833185e-10
0,3,1,3272,16384,inf,equal,unrestricted,0.2583788002893976,-1.1928110680823074e-09,-6.598111085495871e-10,-5.7152908325932506e-11,-2.3126290909884413e-10,1.1808014371115015e-09,14.999999969555786,1.3330414355176198e-10,7.852391997881236e-10,1.3099098538036608e-09,1.9372729780307744e-10,-6.416909344199866e-10,3.204658013144584e-11,-9.634813440500165e-10,5.591373791887011e-10,9.506931263651552e-11
0,4,1,3272,16384,inf,equal,unrestricted,0.326006412693671,1.1345794274043715e-09,14.999999872712515,-6.127603802290117e-09,3.793043282791348e-09,1.1599903303188821e-08,2.259993796027489e-08,1.546958902243805e-09,1.7361282633476046e-08,1.2357359764087244e-08,-2.7453195413372327e-10,2.671296421138581e-09,-1.0359224673651313e-09,7.00510597707411e-10,-4.1202174571408513e-10,8.063091773088222e-09
0,0,2,824,16384,inf,equal,unrestricted,0.5825371986171818,1.833507329036221e-10,-5.2554802684329734e-11,2.736536368774229e-10,-1.8729130563229157e-10,14.99999996917231,-1.4228367953227807e-10,3.327048054581424e-10,2.27011980950518e-10,-5.794739418583196e-10,1.3659937804956434e-09,-8.649920571738344e-11,-7.244749732961763e-10,-7.119658919521003e-10,-1.8290488991423234e-09,1.1451420919774507e-10
0,1,2,824,16384,inf,equal,unrestricted,0.7999953184452725,-1.2434687218035721e-10,1.4284376489173505e-10,4.214700368187026e-11,-2.1074256201644645e-10,2.8031497240165123e-10,-2.2008372919997884e-11,6.635280106970216e-11,1.2914037989401957e-10,14.999999971385435,-1.6434132477505201e-10,-2.2176051148339604e-10,-2.0911213730066467e-10,-2.6362336059361868e-11,2.0554491341183064e-10,8.704182335238906e-11
0,2,2,824,16384,inf,equal,unrestricted,0.45858797144698454,-3.519587411188889e-09,9.215500374434733e-09,14.999999887537255,2.6544499140694836e-09,-1.1227038295030237e-10,-1.2133588620188446e-09,5.046033826252397e-10,1.075835875724608e-09,-1.1660106090035892e-09,-1.1476651502145527e-08,-3.3566081257253106e-11,-1.5143376738085888e-08,1.4116090791432682e-10,4.332200457189616e-09,-3.254913146432597e-09
0,3,2,824,16384,inf,equal,unrestricted,0.8575445212151883,-1.5570971988717863e-10,-2.4746417973355e-10,14.99999997188826,9.45869591943272e-11,2.1699726604215135e-11,1.3778549248667006e-10,2.3379333287130027e-10,-2.560778235788474e-10,2.408095788518726e-10,-2.4459998929828844e-10,-2.5953250571536226e-10,2.1706704581831455e-10,2.262576080425556e-10,1.5790560138295814e-10,-5.980533445528603e-11
0,4,2,824,16384,inf,equal,unrestricted,0.5980204338170698,1.6694318459766725e-10,1.6016776924919374e-10,-1.8951253221851394e-11,-1.90172636318471e-10,-1.5280413957845795e-10,3.259392449838032e-10,-2.482008153073767e-10,-7.705665717728335e-10,-14.999999967834997,-3.6692876905026596e-10,-4.599210900403877e-11,-2.913692069439216e-10,8.552397533638276e-10,9.967444142131783e-10,-2.7521118821309285e-09
0,0,0,12288,16384,inf,equal,restricted,0.010183074236791486,-0.05698409347646192,0.03739885096572997,0.2746502908019692,0.1747110410511728,0.09017525476195216,0.006905065826455733,-0.010461506875314955,0.04583874853491804,0.026158045090442082,-0.0034025169952005543,0.23318395222452667,0.13918125882840204,0.17582770412910909,0.17084101218494277,0.09992268836392644
0,1,0,12288,16384,inf,equal,restricted,0.006479425000874479,-0.1269108611830246,0.1646709503299622,0.10140655683871302,0.11085610092337633,0.05590658659618013,0.05386524805929119,-0.018490041113489848,0.22129651140963807,0.009041904816429913,-0.05973343474939079,0.11791330106826949,0.2394447175203895,-0.09358843260666198,0.12798916171997202,0.10888824283673872
0,2,0,12288,16384,inf,equal,restricted,0.005001289530398219,0.04264006057728657,0.15220143957948185,0.12927729131285637,-0.052274136558406625,-0.022951463579134326,0.12292275837431625,0.10460626417218355,0.10224127502708599,0.04766893172147898,-0.06339591662275851,0.06122611425071501,0.11685040017070282,-0.1339047417115274,0.2649772098143939,0.09565550175777955
0,3,0,12288,16384,inf,equal,restricted,0.008930732490834719,-0.07087524613663038,0.2005806254428466,0.19033843539642858,0.18980337613864187,-0.03542526423047156,0.028048842331236647,0.2793905843907943,0.13595919657324618,0.10255680210185125,0.09626106738065796,0.10303294477431421,0.0765098544253702,0.010814775563548396,0.11225490504378326,0.1672540176691995
0,4,0,12288,16384,inf,equal,restricted,0.0018505455220413165,-0.11502256415174555,0.13551372548869872,0.17597279539761898,-0.017159363888014614,0.06269126149145754,-0.06816122650947534,0.06366739452849521,0.04904778122159797,0.04548599590979876,0.015732576022215988,0.014524550540355032,0.10812365153360112,-0.0397995704460004,0.049066873704084205,-0.10365836230186913
0,0,1,3272,16384,inf,equal,restricted,0.08187608339673642,0.6017573169524941,0.1574519870662373,-0.29213190738057665,0.5960547875746608,0.3366134728832687,1.2198004453412334,0.89613265589918,0.40965950578493426,0.4429344179173317,0.0910886501169126,0.7500049512000252,-0.22905324647697423,0.21846920818909513,0.6317432373884525,0.749257217704452
0,1,1,3272,16384,inf,equal,restricted,0.07707311850497077,-0.03775722469061717,-0.022811368759923595,0.32711656540779116,0.22079256072652728,0.3596655272819294,-0.6244160503843937,0.6319197756149612,1.262310413625931,0.8741272564831507,0.37975722497095715,-0.004133564891347699,0.2221054303451767,0.803080210149013,-0.12535713017919536,0.8344454611248737
0,2,1,3272,16384,inf,equal,restricted,0.09157597494431466,-0.1739931358361995,0.5039908370372708,1.2152832657239836,-0.13325953824364933,1.0552405928766364,-0.18005281953990157,0.3864417143181895,-0.006597788133152354,0.8174155918827506,0.519936002915016,0.4583320321322404,0.46781702720325496,0.7207268299808753,0.011778553443351962,0.6033894573473556
0,3,1,3272,16384,inf,equal,restricted,0.07052604351363012,-0.3462109913341999,-0.23992429633636744,0.46758924807125707,0.11091308715047199,0.9747559731064815,1.1071026371478234,0.4005018233694243,0.6474171070683276,1.0242869153968164,0.42997287315107535,-0.32223759309187217,0.0878168489043652,-0.2719026206065281,0.5465055177885912,0.6248398981208911
0,4,1,3272,16384,inf,equal,restricted,0.10898444577479417,0.35488056401776646,1.0032286961489207,0.18018726507645963,0.755598187539613,0.8119149149493264,0.9173023577663239,0.691321682833398,0.8433538136648981,0.9485156521727065,0.260160010870589,0.34791979110233706,-0.21689738907166753,0.44029802354965925,0.12736819634807192,1.0784257041017558
0,0,2,824,16384,inf,equal,restricted,0.12041881144115497,0.15817198182094952,0.14132997642041784,0.3684755063767905,-0.0759051406969883,1.1031521666490174,-0.08239763547114554,0.3514936567489159,0.39993751733147814,-0.2993493981857207,0.8788265354618247,0.06574467665435936,-0.39926052791109623,-0.5052708057903395,-0.6496300427777486,0.13640604267035025
0,1,2,824,16384,inf,equal,restricted,0.14579831052219022,-0.2247565459631671,0.421572736905915,0.15749203531689107,-0.3065765080381393,0.6017512376056305,-0.015709175695851823,0.22677410921345045,1.0277294949078055,1.3741049519756754,-0.12159843925750678,-0.21304662298658192,-0.26689022406199947,-0.05108070930919729,0.5076804588775797,0.19078192646198674
0,2,2,824,16384,inf,equal,restricted,0.1280929471983752,-0.4722910351310406,0.8307966402138071,1.039043729874817,0.55320049151401,0.11624594379367273,-0.21564503980777947,0.26249333289241344,0.4046257474941904,-0.09769332192913635,-0.5843330324414304,0.18535414278933274,-0.564411365569054,0.116238690378171,0.8339294445799854,-0.3620266551122696
0,3,2,824,16384,inf,equal,restricted,0.15832590546504818,-0.2880343294267421,-0.3423847027706183,1.4137517845821486,0.2670483795339526,0.10953203051317469,0.16414996976608012,0.5132046578867638,-0.418865959864491,0.4283607141935746,-0.33608015144615216,-0.3233722243889517,0.511879795145505,0.4802498085491972,0.48063137526189964,-0.020227626391777886
0,4,2,824,16384,inf,equal,restricted,0.1217785762986891,0.23330489654724665,0.2874369737129361,0.1794910979942053,-0.02651412695505978,0.005437910732067813,0.4018951219538811,-0.07120661939682271,-0.38891318823107013,-0.9604756791420987,-0.1604423167592312,0.16203917105539684,-0.0037484579640126806,0.7744056917348021,0.9555534343934325,-0.7273327925673094


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/3/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,5.228568525920259,0.30974351573748654,1.0604990614290275,2.3045407472226427,2.304540747356733
0,1,12,64,1.0,size,10.49668590250288,0.6194870314749731,0.8281914246259126,4.628855919776467,4.628855923227087
0,2,4,64,1.0,size,19.836293795667416,1.0729830131446736,0.7300066644658819,8.845163884689034,8.752714646207536
0,0,48,64,inf,equal,5.228568525920259,0.30974351573748654,1.1577583562205824,2.3045407472226427,1.7356631983151563
0,1,12,64,inf,equal,10.49668590250288,0.6194870314749731,1.3945549553874819,4.628855919776467,3.5812053944094884
0,2,4,64,inf,equal,19.836293795667416,1.0729830131446736,2.1472375650471784,8.845163884689034,7.746151005043556
0,0,96,128,1.0,size,3.786062859789247,0.21902174040653885,0.9593620184892039,1.6740096894880847,1.6740096928073904
0,1,24,128,1.0,size,8.09030086128471,0.4380434808130777,0.7950957131842998,3.6071069498292774,3.5341934179276593
0,2,8,128,1.0,size,13.93648738529396,0.7587135646925732,0.7256686034659673,6.209530127954407,5.764778797716995
0,0,96,128,inf,equal,3.786062859789247,0.21902174040653885,1.042068441157979,1.6740096894880847,1.1446674054461146
0,1,24,128,inf,equal,8.09030086128471,0.4380434808130777,1.196537759694019,3.6071069498292774,2.0071323249847834
0,2,8,128,inf,equal,13.93648738529396,0.7587135646925732,1.5343519996665074,6.209530127954407,4.532397400110927
0,0,192,256,1.0,size,2.5678961223466734,0.15487175786874327,0.8773927766032077,1.1290763033045934,1.1290763044793974
0,1,49,256,1.0,size,5.459143155595171,0.3065665751841925,0.7624426568627916,2.423005002613393,2.2337237120804985
0,2,15,256,1.0,size,10.834978026919558,0.5540860454230366,0.710017098248105,4.863402968036742,4.017115982967717
0,0,192,256,inf,equal,2.5678961223466734,0.15487175786874327,0.9249782050313697,1.1290763033045934,0.5927623709234187
0,1,49,256,inf,equal,5.459143155595171,0.3065665751841925,1.1410503478590321,2.423005002613393,1.2773302525471641
0,2,15,256,inf,equal,10.834978026919558,0.5540860454230366,1.2889554059967114,4.863402968036742,2.898659565603172
0,0,384,512,1.0,size,1.9462791578991938,0.10951087020326943,0.8206017409307627,0.8636287087463275,0.8593916342399938
0,1,100,512,1.0,size,4.398468822455009,0.21459660262893474,0.7401622335277862,1.9846378085985699,1.7907914481967757
0,2,28,512,1.0,size,7.434029679363432,0.4055494591110793,0.7006924077161328,3.311465380570637,2.4528611348581997
0,0,384,512,inf,equal,1.9462791578991938,0.10951087020326943,0.8454647713770478,0.8636287087463275,0.25912631046404566
0,1,100,512,inf,equal,4.398468822455009,0.21459660262893474,1.0952194859076974,1.9846378085985699,1.0514963133380393
0,2,28,512,inf,equal,7.434029679363432,0.4055494591110793,1.1391712353090022,3.311465380570637,1.6576600057159876
0,0,768,1024,1.0,size,1.228960685970091,0.07743587893437164,0.7721021013807967,0.5370444640506739,0.511769062927518
0,1,202,1024,1.0,size,2.777986799602282,0.15098964271718057,0.7155184154575019,1.2380037570839604,1.0232956733321157
0,2,54,1024,1.0,size,5.220572579156123,0.29202898720871845,0.6867482152239088,2.318257302369343,1.4243952402731768
0,0,768,1024,inf,equal,1.228960685970091,0.07743587893437164,0.7874633893356664,0.5370444640506739,0.13158506892524582
0,1,202,1024,inf,equal,2.777986799602282,0.15098964271718057,0.9775217912938486,1.2380037570839604,0.6190960006035645
0,2,54,1024,inf,equal,5.220572579156123,0.29202898720871845,1.0500782668882758,2.318257302369343,1.0583706598719977
0,0,1536,2048,1.0,size,1.0321131278524724,0.05475543510163471,0.7372810596414962,0.4613011288246015,0.4134227262219573
0,1,406,2048,1.0,size,2.063545352217692,0.10650250564813146,0.6973744863768774,0.9252701704607145,0.6738278448849222
0,2,106,2048,1.0,size,4.213977554374362,0.208434646243384,0.6767241496665817,1.898554130943797,1.0273522189040944
0,0,1536,2048,inf,equal,1.0321131278524724,0.05475543510163471,0.7419604868972786,0.4613011288246015,0.06916165660004606
0,1,406,2048,inf,equal,2.063545352217692,0.10650250564813146,0.9005202582177542,0.9252701704607145,0.3394337192748657
0,2,106,2048,inf,equal,4.213977554374362,0.208434646243384,1.0116714542112777,1.898554130943797,0.8008980393799368
0,0,3072,4096,1.0,size,0.784311732195243,0.03871793946718582,0.7161545082402873,0.35343792663043566,0.2810341482281419
0,1,815,4096,1.0,size,1.4631621331992613,0.0751699113051862,0.6879914065169142,0.6564111552944444,0.3963468247603055
0,2,209,4096,1.0,size,2.6785002499413686,0.14843957393495466,0.6732259735279879,1.1908105510357296,0.500230287402076
0,0,3072,4096,inf,equal,0.784311732195243,0.03871793946718582,0.7220005408287191,0.35343792663043566,0.04314780909769008
0,1,815,4096,inf,equal,1.4631621331992613,0.0751699113051862,0.8357334340754881,0.6564111552944444,0.20762839873897732
0,2,209,4096,inf,equal,2.6785002499413686,0.14843957393495466,0.9258212759624197,1.1908105510357296,0.4414815372387242
0,0,6144,8192,1.0,size,0.535968802229575,0.027377717550817356,0.6969554479145961,0.24060668356397014,0.15581032630488875
0,1,1634,8192,1.0,size,1.043901209988049,0.053088055220471726,0.6770670654922399,0.4688625497735527,0.2619626318176209
0,2,414,8192,1.0,size,1.990430826718275,0.10546847625268425,0.6665490154283631,0.8897469371064533,0.30384486924275544
0,0,6144,8192,inf,equal,0.535968802229575,0.027377717550817356,0.6984990802458291,0.24060668356397014,0.016064999399178898
0,1,1634,8192,inf,equal,1.043901209988049,0.053088055220471726,0.7891743331523722,0.4688625497735527,0.12575166532811324
0,2,414,8192,inf,equal,1.990430826718275,0.10546847625268425,0.8734900400133719,0.8897469371064533,0.2718397715489684
0,0,12288,16384,1.0,size,0.39218287325960294,0.01935896973359291,0.6850628396751105,0.17673246689620856,0.10679869064728682
0,1,3272,16384,1.0,size,0.7251941980637673,0.037515971276938925,0.6710087915710766,0.3250811277549447,0.15534054896314492
0,2,824,16384,1.0,size,1.468190715223077,0.07475826890319909,0.6635440156382264,0.6593370887083394,0.15702869734979835
0,0,12288,16384,inf,equal,0.39218287325960294,0.01935896973359291,0.6913820706057892,0.17673246689620856,0.0064890133561880435
0,1,3272,16384,inf,equal,0.7251941980637673,0.037515971276938925,0.7624297636247137,0.3250811277549447,0.08600713322688922
0,2,824,16384,inf,equal,1.468190715223077,0.07475826890319909,0.8103758140508162,0.6593370887083394,0.13488291018509155


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/4/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0.1, "low": -1, "high": 1}

==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/4/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,,,64,1.0,size,unrestricted,,0.5348827690202974,0.3074535978694053,-0.006782147622737047,-0.24774226944079433,0.546292332717121,0.6998263206638061,1.6149035827081695,0.5580287496195625,-1.0455045093958164,0.7773921332202806,0.8673424591513158,-0.6257029683832533,1.189489465003716,-0.7305224129092632,1.4995663767262275,0.2598702073703158
0,0,48,64,1.0,size,unrestricted,,0.4765833103462122,-0.44152349600681945,-0.29298221935353175,0.2643839107985758,0.5208687739732413,1.0750817913381312,2.215616532303818,1.0788335431996414,-0.7604925262016292,0.9408743656087939,0.760743647695592,-0.6574453350379015,1.5222444016141377,-0.6198835829873837,1.7234496421119265,0.5396873650499757
0,1,12,64,1.0,size,unrestricted,,0.13196739774280333,4.630244020886156,-1.2977435510779243,-2.2586673399661827,2.7686712220086145,1.1345372715712503,-4.965514130462445e-09,-1.428820859717685,5.884230322199371e-09,-1.0841464419456501,0.09759294378316195,2.6582387860378125e-10,4.296964122460849e-09,0.2995763014389352,2.3314492435469267e-09,-3.9620216454678e-09
0,2,4,64,1.0,size,unrestricted,,0.002689327046526384,-1.0710953636438947e-07,2.7278812804433316e-06,-1.4915619565036844e-06,5.136364592750154,-2.541634244253244e-07,-3.5458344627438168e-06,-5.906448558904079e-07,-8.851163835650272e-07,-7.32553784133101e-08,-2.347761497170406e-07,-6.493007631248883,3.3705786138076497,-2.0081993320988847e-05,-2.6624089199668745e-07,-1.8667196170186006e-07
0,,,64,1.0,size,restricted,0,0.5348827690202973,0.30745360224388524,-0.006782145917003267,-0.24774227500771964,0.5462923409551722,0.69982632565837,1.6149036007643878,0.558028752559832,-1.0455045205376634,0.7773921415208634,0.8673424674223029,-0.6257029741068207,1.1894894711039536,-0.7305224192313442,1.4995663886904709,0.2598702132755381
0,,,64,1.0,size,restricted,1,0.5348827690202974,0.30745359763878527,-0.00678214697245196,-0.2477422683019344,0.5462923332381657,0.699826319801665,1.6149035814634807,0.558028749534032,-1.0455045088281447,0.7773921317949033,0.8673424579700294,-0.6257029671519285,1.1894894633651067,-0.7305224112807559,1.4995663758491808,0.25987020671704497
0,,,64,1.0,size,restricted,2,0.5348827690202973,0.3074535973727124,-0.006782146815285029,-0.24774226825050807,0.5462923331573547,0.6998263194898205,1.6149035808970995,0.5580287494998336,-1.0455045083069143,0.77739213150956,0.8673424577074048,-0.6257029669708182,1.1894894628559656,-0.7305224111146564,1.4995663753197956,0.25987020666128785
0,,,64,inf,equal,unrestricted,,0.5465561135983191,0.7411201956881102,-0.09223099044974652,-0.44443920078739774,0.4901391734552782,0.7624726861703234,1.3668696231836508,0.36085332398810444,-0.9893673577478043,0.5673479704661084,0.9491507593131149,-0.5047151330790886,1.0950456658116066,-0.5346984744989258,1.7140277757418112,0.07950419422469131
0,0,48,64,inf,equal,unrestricted,,0.4765833103462122,-0.44152349600681945,-0.29298221935353175,0.2643839107985758,0.5208687739732413,1.0750817913381312,2.215616532303818,1.0788335431996414,-0.7604925262016292,0.9408743656087939,0.760743647695592,-0.6574453350379015,1.5222444016141377,-0.6198835829873837,1.7234496421119265,0.5396873650499757
0,1,12,64,inf,equal,unrestricted,,0.13196739774280333,4.630244020886156,-1.2977435510779243,-2.2586673399661827,2.7686712220086145,1.1345372715712503,-4.965514130462445e-09,-1.428820859717685,5.884230322199371e-09,-1.0841464419456501,0.09759294378316195,2.6582387860378125e-10,4.296964122460849e-09,0.2995763014389352,2.3314492435469267e-09,-3.9620216454678e-09
0,2,4,64,inf,equal,unrestricted,,0.002689327046526384,-1.0710953636438947e-07,2.7278812804433316e-06,-1.4915619565036844e-06,5.136364592750154,-2.541634244253244e-07,-3.5458344627438168e-06,-5.906448558904079e-07,-8.851163835650272e-07,-7.32553784133101e-08,-2.347761497170406e-07,-6.493007631248883,3.3705786138076497,-2.0081993320988847e-05,-2.6624089199668745e-07,-1.8667196170186006e-07
0,,,64,inf,equal,restricted,0,0.5465561133802216,0.7411201974187089,-0.09223098978156166,-0.44443920111545177,0.49013917348586256,0.7624726882533999,1.3668696246024086,0.36085332367532047,-0.9893673589257959,0.5673479705082874,0.9491507613393414,-0.5047151337979083,1.0950456679221967,-0.5346984757433206,1.7140277791573948,0.07950419470475062
0,,,64,inf,equal,restricted,1,0.5465561134273527,0.7411201982269053,-0.09223099009061533,-0.44443920108851587,0.49013917456735584,0.7624726888403789,1.3668696271697482,0.3608533236799215,-0.9893673611036843,0.5673479712846466,0.9491507629995982,-0.5047151349868938,1.0950456687296493,-0.5346984764157755,1.7140277816436404,0.07950419615930948
0,,,64,inf,equal,restricted,2,0.5465561135680991,0.7411202030238442,-0.09223099539574757,-0.44443920968870954,0.490139177331531,0.7624726950378449,1.3668696408149927,0.3608533263874443,-0.9893673730706491,0.5673479823341346,0.9491507737179384,-0.5047151420996081,1.0950456752503395,-0.5346984846989921,1.7140277967699997,0.07950419858578033
0,,,128,1.0,size,unrestricted,,0.646616767713998,0.3580088849096246,0.2155929317013832,-0.0103929345812674,0.304269498991926,0.12197429029914411,0.6499710891443368,-0.01442387612680683,0.07548498166436236,0.1054026198808635,0.24604210223376027,-0.15267722012810228,0.22532318493233597,0.07126445792815954,0.6789950478871938,-0.15012198147011438
0,0,96,128,1.0,size,unrestricted,,0.6079717831630144,0.37691944937418104,0.25201297036077336,0.4860552626380269,0.3956288866284609,0.04678943308367349,1.0159385510271897,-0.13250644062961886,0.3823887512678641,0.27314310589256113,0.39952114965596536,-0.45399726352626196,0.10015479354377965,-0.03470894044688315,0.5480686821775815,0.23013547310293836
0,1,24,128,1.0,size,unrestricted,,0.308156223811574,1.1077929372631397,-0.3182661437151205,-1.9189507939548776,1.2432914985148429,2.197679931219421,-1.5163250284983856,1.8058414874937477e-10,8.100181133116263e-11,-0.8690774240492178,-1.0925823320882677,0.38491830857388865,-1.273280015208961e-10,0.7185662865208065,1.9176279934382017,-1.7149213189162755
0,2,8,128,1.0,size,unrestricted,,0.044047176043946326,5.5061703816755816e-09,1.5167701218810886e-08,-0.49757591966188636,1.6552202344307188,-4.878322608831675e-09,1.2989950215277454e-09,-5.4967121500152505,-8.75085219729889e-09,1.8372247376852852e-09,2.3148705079828294e-09,-3.525453404984484,0.7118132424082162,-1.1223578618228471e-08,3.1132248332986805,6.315561416650447e-09
0,,,128,1.0,size,restricted,0,0.646616767713998,0.3580088843988379,0.21559293130901178,-0.010392934582589202,0.3042694983140594,0.1219742903595867,0.6499710881671286,-0.014423876433155486,0.07548498166106724,0.10540261960829353,0.24604210195813117,-0.1526772199673567,0.22532318438433185,0.07126445765300878,0.6789950470513924,-0.1501219816494027
0,,,128,1.0,size,restricted,1,0.6466167677139979,0.35800888468401876,0.2155929313956428,-0.010392934769063578,0.3042694985247121,0.12197429015807094,0.6499710886427067,-0.014423876314783342,0.07548498168017082,0.10540262001747679,0.246042102055725,-0.1526772202926018,0.22532318464156284,0.0712644578819887,0.6789950475713787,-0.15012198166239676
0,,,128,1.0,size,restricted,2,0.646616767713998,0.3580088847582576,0.2155929314406773,-0.010392934763875454,0.30426949861852354,0.121974290180638,0.6499710887510235,-0.01442387634782128,0.0754849816938073,0.10540262002483008,0.24604210213165226,-0.1526772203095364,0.2253231846566905,0.07126445783280433,0.6789950476981865,-0.15012198169614863
0,,,128,inf,equal,unrestricted,,0.6538400243163256,0.3051121252491664,0.06921326126632493,-0.1390090579227634,0.21602222473662397,0.2750954991170285,0.518435715428575,0.11754912128691246,0.04186317551092185,-0.0289581487798524,0.12759431667831989,0.018553159409029445,0.24339822381211765,0.19383871459876162,0.7107977152853527,-0.31315711597145396
0,0,96,128,inf,equal,unrestricted,,0.6079717831630144,0.37691944937418104,0.25201297036077336,0.4860552626380269,0.3956288866284609,0.04678943308367349,1.0159385510271897,-0.13250644062961886,0.3823887512678641,0.27314310589256113,0.39952114965596536,-0.45399726352626196,0.10015479354377965,-0.03470894044688315,0.5480686821775815,0.23013547310293836
0,1,24,128,inf,equal,unrestricted,,0.308156223811574,1.1077929372631397,-0.3182661437151205,-1.9189507939548776,1.2432914985148429,2.197679931219421,-1.5163250284983856,1.8058414874937477e-10,8.100181133116263e-11,-0.8690774240492178,-1.0925823320882677,0.38491830857388865,-1.273280015208961e-10,0.7185662865208065,1.9176279934382017,-1.7149213189162755
0,2,8,128,inf,equal,unrestricted,,0.044047176043946326,5.5061703816755816e-09,1.5167701218810886e-08,-0.49757591966188636,1.6552202344307188,-4.878322608831675e-09,1.2989950215277454e-09,-5.4967121500152505,-8.75085219729889e-09,1.8372247376852852e-09,2.3148705079828294e-09,-3.525453404984484,0.7118132424082162,-1.1223578618228471e-08,3.1132248332986805,6.315561416650447e-09
0,,,128,inf,equal,restricted,0,0.6538400243155004,0.305112126486616,0.06921326202462454,-0.13900905791170978,0.21602222542286892,0.2750954994295033,0.518435716286502,0.1175491216413214,0.04186317556324661,-0.02895814893310075,0.12759431734196422,0.01855316014529143,0.2433982248981259,0.19383871569508573,0.710797717391955,-0.3131571164704869
0,,,128,inf,equal,restricted,1,0.6538400243832002,0.305112125242862,0.06921326148670337,-0.1390090578883598,0.21602222488998216,0.2750954988530191,0.5184357152066171,0.11754912090204397,0.04186317538473138,-0.028958148434796775,0.12759431661931123,0.018553159063543462,0.24339822361254118,0.19383871430834182,0.7107977151169187,-0.31315711573508986
0,,,128,inf,equal,restricted,2,0.6538400243354603,0.30511212502954277,0.06921326119074539,-0.13900905793969176,0.21602222470804675,0.27509549898017077,0.5184357152619653,0.1175491210961875,0.04186317554970027,-0.028958148455716096,0.12759431656149026,0.018553159195612533,0.24339822362933475,0.19383871446123044,0.7107977150967418,-0.3131571157191324
0,,,256,1.0,size,unrestricted,,0.6543573024818521,0.11291995057775883,-0.2120046422445289,0.2086139685895277,0.4320717198797826,0.313478698433623,0.36965892530972305,0.0606121743504354,0.22193723333873372,-0.02944244151377682,0.46467370795858237,0.2869626391101214,0.23187369960916174,-0.23011125384330758,0.26448001828593726,-0.1065770074808361
0,0,192,256,1.0,size,unrestricted,,0.6363164313623185,0.16788101078941065,-0.26014766964074,0.49680251432822187,0.28562635648766416,0.4458409955931333,0.6113320045154472,0.134641542865915,0.33068812750319165,0.048232390667033255,0.4715440245844799,0.10296180532014926,0.1931374178100045,-0.2648741956140924,0.28842414172195185,0.12924319569807416
0,1,49,256,1.0,size,unrestricted,,0.6033309840704842,0.10833382086139436,-0.8128243271598885,-0.4272940767995471,0.4024724368816001,0.6865598742325739,-0.5678129181818575,-0.751255025760343,0.10197728816151312,-0.09374932316694612,0.4546990431172555,0.7934374005715364,0.7375033267537587,0.06441004867182368,0.09984547271118942,-0.37888567460646155
0,2,15,256,1.0,size,unrestricted,,0.19111906278253213,4.429820966700651e-09,2.2727201625225318e-10,-4.1336618768767215e-10,6.152879576195892,-8.024031183687128e-09,2.8172264038603987,-0.4702713857076151,0.8441199969467121,-0.0061299286893807805,0.5083124929736534,-2.6493463683430973,-0.5647322172039632,-1.2966248442429676e-09,1.6546716444518185e-09,-0.9869815796039529
0,,,256,1.0,size,restricted,0,0.6543573024818522,0.11291995159018697,-0.2120046427064338,0.20861397038002663,0.43207172182229303,0.31347869939192935,0.3696589267658267,0.060612174723506,0.22193723490534167,-0.029442441869033484,0.46467370996281276,0.28696264065050564,0.23187370076000702,-0.2301112542795901,0.2644800199597219,-0.10657700831475225
0,,,256,1.0,size,restricted,1,0.6543573024818521,0.11291995056085193,-0.21200464296391627,0.2086139694332108,0.4320717211937382,0.3134786990501973,0.3696589261755928,0.06061217461021269,0.2219372341803719,-0.029442441872635325,0.4646737094259766,0.2869626397458758,0.23187370058298296,-0.23011125471606905,0.2644800190131194,-0.10657700815940226
0,,,256,1.0,size,restricted,2,0.6543573024818521,0.11291995059876488,-0.212004642206482,0.20861396855932418,0.4320717198338354,0.3134786983856736,0.36965892526707655,0.06061217436172014,0.22193723330157522,-0.029442441493696615,0.46467370789877926,0.28696263907399644,0.23187369957476864,-0.23011125381130246,0.26448001827632156,-0.10657700747028845
0,,,256,inf,equal,unrestricted,,0.6571165846108257,0.07455431909790818,-0.2606580156795525,0.08590460736555486,0.43481482101927216,0.31349327869690957,0.22527066466783108,-0.0056714550522990945,0.17283238053277364,-0.05985078710843875,0.4684695194946031,0.3856549706447894,0.2700176910749907,-0.17614535110330012,0.2594814023135257,-0.21626055047450912
0,0,192,256,inf,equal,unrestricted,,0.6363164313623185,0.16788101078941065,-0.26014766964074,0.49680251432822187,0.28562635648766416,0.4458409955931333,0.6113320045154472,0.134641542865915,0.33068812750319165,0.048232390667033255,0.4715440245844799,0.10296180532014926,0.1931374178100045,-0.2648741956140924,0.28842414172195185,0.12924319569807416
0,1,49,256,inf,equal,unrestricted,,0.6033309840704842,0.10833382086139436,-0.8128243271598885,-0.4272940767995471,0.4024724368816001,0.6865598742325739,-0.5678129181818575,-0.751255025760343,0.10197728816151312,-0.09374932316694612,0.4546990431172555,0.7934374005715364,0.7375033267537587,0.06441004867182368,0.09984547271118942,-0.37888567460646155
0,2,15,256,inf,equal,unrestricted,,0.19111906278253213,4.429820966700651e-09,2.2727201625225318e-10,-4.1336618768767215e-10,6.152879576195892,-8.024031183687128e-09,2.8172264038603987,-0.4702713857076151,0.8441199969467121,-0.0061299286893807805,0.5083124929736534,-2.6493463683430973,-0.5647322172039632,-1.2966248442429676e-09,1.6546716444518185e-09,-0.9869815796039529
0,,,256,inf,equal,restricted,0,0.6571165846323416,0.07455431908219944,-0.26065801562533003,0.08590460748758941,0.4348148209642063,0.3134932786880422,0.2252706647419337,-0.005671454993426939,0.17283238061289813,-0.05985078717478855,0.46846951939763315,0.3856549704864937,0.2700176911193448,-0.17614535123892447,0.2594814022542334,-0.21626055034312944
0,,,256,inf,equal,restricted,1,0.6571165846493741,0.07455431907759047,-0.26065801558250296,0.08590460753611828,0.4348148209682001,0.31349327870840926,0.22527066487396535,-0.005671454970949812,0.17283238063631254,-0.05985078711885663,0.46846951940538495,0.3856549704118676,0.27001769108569246,-0.17614535124809133,0.2594814022733364,-0.21626055023040894
0,,,256,inf,equal,restricted,2,0.6571165846679147,0.07455431934468772,-0.26065801537389943,0.08590460768643317,0.43481482093939017,0.31349327883250977,0.22527066504544374,-0.005671454845349232,0.1728323809550453,-0.05985078730447372,0.46846951930417435,0.3856549705453781,0.27001769164030287,-0.17614535136667006,0.25948140222002836,-0.21626055028005334
0,,,512,1.0,size,unrestricted,,0.6460168538309621,0.21934872419640944,0.00463124866459452,0.39721670358628725,0.5047054205367996,0.41059650577055157,0.2940026177246281,-0.014085872050576837,0.4562841188401419,0.2675907230561677,0.2882418651413237,0.29327244243322215,0.19456652141426148,-0.07971003966910906,0.1693934939593152,-0.052295568674797045
0,0,384,512,1.0,size,unrestricted,,0.630354536943761,0.2670713280446967,-0.03575638881027913,0.6556378997386035,0.5059327786364489,0.4520484302862394,0.55466486790599,0.059758296492411614,0.48350519982390366,0.2280464256215857,0.31434748451944833,0.15654500858136455,0.15311862012022515,-0.01772981655852119,0.09465461690438874,0.12263709014403193
0,1,100,512,1.0,size,unrestricted,,0.6435470076561017,-0.008115256869041512,-0.11218303310508318,-0.07965566822152814,0.060716749574713354,0.45213745641639796,-0.37462188586439626,-0.40773753237670807,0.15567809322425166,0.3226205025163851,0.0718511810859207,0.49937988531638605,0.49712610380725025,-0.25697497649347384,0.45743357003355184,-0.38331436710459554
0,2,28,512,1.0,size,unrestricted,,0.17431230593334074,0.3878606006228809,2.3491287494573897e-10,0.9446303586887158,4.880043600724801,-6.065168183536265e-10,0.7982635820517505,-2.1802280630025472,2.3810584366717196,0.03308383854456146,2.1804251718733427,9.969739189235822e-10,0.09201591541314436,4.683822837264033e-10,0.7679856531850381,-0.35440476707936897
0,,,512,1.0,size,restricted,0,0.646016853830962,0.21934872423319574,0.004631248719542029,0.3972167033762636,0.5047054202413647,0.41059650557029126,0.29400261755361506,-0.01408587202582048,0.4562841185272461,0.26759072293410013,0.28824186500510496,0.2932724422547837,0.19456652134982227,-0.07971003969381164,0.1693934939074148,-0.052295568651869545
0,,,512,1.0,size,restricted,1,0.6460168538309621,0.21934872418757426,0.004631248698412625,0.39721670359048317,0.5047054205743167,0.4105965057620254,0.29400261772783903,-0.014085872032474847,0.4562841188352937,0.26759072300137815,0.28824186516661693,0.2932724424362862,0.19456652139084113,-0.07971003963782972,0.16939349400567774,-0.05229556865149977
0,,,512,1.0,size,restricted,2,0.6460168538309621,0.21934872405051725,0.004631248609000392,0.3972167034624766,0.5047054203256348,0.41059650562021854,0.2940026178493256,-0.014085871971884411,0.4562841187510639,0.26759072307936704,0.28824186500650917,0.29327244243774847,0.19456652143830036,-0.07971003961373856,0.16939349383284877,-0.052295568523023174
0,,,512,inf,equal,unrestricted,,0.6625403969326537,0.07621283577973977,-0.09668248011999413,0.14757876611062876,0.2593163216245242,0.42938731607790914,0.012173403419774888,-0.11573022296484502,0.3073467878049513,0.23858978540029221,0.15813064763580684,0.3814971108023476,0.30548841128946624,-0.11567196367978719,0.27385197608699763,-0.23711074650299357
0,0,384,512,inf,equal,unrestricted,,0.630354536943761,0.2670713280446967,-0.03575638881027913,0.6556378997386035,0.5059327786364489,0.4520484302862394,0.55466486790599,0.059758296492411614,0.48350519982390366,0.2280464256215857,0.31434748451944833,0.15654500858136455,0.15311862012022515,-0.01772981655852119,0.09465461690438874,0.12263709014403193
0,1,100,512,inf,equal,unrestricted,,0.6435470076561017,-0.008115256869041512,-0.11218303310508318,-0.07965566822152814,0.060716749574713354,0.45213745641639796,-0.37462188586439626,-0.40773753237670807,0.15567809322425166,0.3226205025163851,0.0718511810859207,0.49937988531638605,0.49712610380725025,-0.25697497649347384,0.45743357003355184,-0.38331436710459554
0,2,28,512,inf,equal,unrestricted,,0.17431230593334074,0.3878606006228809,2.3491287494573897e-10,0.9446303586887158,4.880043600724801,-6.065168183536265e-10,0.7982635820517505,-2.1802280630025472,2.3810584366717196,0.03308383854456146,2.1804251718733427,9.969739189235822e-10,0.09201591541314436,4.683822837264033e-10,0.7679856531850381,-0.35440476707936897
0,,,512,inf,equal,restricted,0,0.6625403967768763,0.0762128350242382,-0.09668248051008775,0.1475787651494333,0.25931632020190143,0.4293873163593894,0.012173402150834232,-0.11573022360762061,0.30734678706776064,0.2385897854338684,0.15813064680803657,0.3814971111550801,0.30548841169670543,-0.11567196355693499,0.27385197674660344,-0.2371107474124918
0,,,512,inf,equal,restricted,1,0.6625403967953983,0.0762128352602671,-0.09668248049006739,0.1475787651605675,0.25931632060056237,0.4293873161858362,0.012173402201776701,-0.11573022355858856,0.30734678719487357,0.23858978548016013,0.15813064715384106,0.38149711111789475,0.30548841184896247,-0.11567196393924684,0.27385197655514515,-0.23711074714401845
0,,,512,inf,equal,restricted,2,0.6625403967356374,0.0762128351020915,-0.09668248054010269,0.14757876475377557,0.25931632029384927,0.4293873162199817,0.012173401736312128,-0.11573022392036367,0.3073467869415961,0.23858978546379403,0.158130646905539,0.38149711127751396,0.3054884121008982,-0.11567196412391265,0.2738519768794414,-0.237110747493318
0,,,1024,1.0,size,unrestricted,,0.6453707977320859,0.22557956070285745,0.30762904152352255,0.38316814237087216,0.46798002403196143,0.35203321795988335,0.4012359948648291,0.07429378016995135,0.31444748285566665,0.32916349199346767,0.28498285161079084,0.15534300112825844,0.2796239548053978,0.10393548813860716,0.20793130014962577,0.13380627649478183
0,0,768,1024,1.0,size,unrestricted,,0.6272927856530724,0.2880689319546398,0.41535396263635194,0.5198729415924441,0.5218542192314617,0.37747639100298536,0.6518921455576395,0.10044621456345786,0.3715282008310157,0.30731775078236795,0.2869727413582391,0.051576473965998654,0.2541494012438299,0.15561258900346508,0.2987355307062975,0.24670971137040434
0,1,202,1024,1.0,size,unrestricted,,0.6708513985380967,0.20841160717261634,-0.10376665230838542,0.028563355157042458,0.14563005836922788,0.3475587393281091,-0.09742113283805526,0.02049138106618087,0.028220534800466626,0.28098006137668996,0.15215878171866778,0.2553334516014678,0.4213984021558933,-0.02846802211597759,-0.012052795311646384,0.07258455898386386
0,2,54,1024,1.0,size,unrestricted,,0.5323980054504556,0.1226996885140099,0.5765208303322101,0.8345532052747898,1.3366148449929123,0.17428982945502794,0.062185727344993794,-0.3574816471747373,0.9044414619131788,1.4039444589189407,0.5921629758233486,-0.2342981830741717,-0.01704520627260011,0.257542762391978,0.5220705032138576,0.024978946040230463
0,,,1024,1.0,size,restricted,0,0.6453707977320859,0.22557956094351483,0.30762904185948187,0.3831681427280022,0.4679800244945085,0.3520332183041046,0.40123599523042647,0.07429378024756378,0.3144474831760212,0.32916349228259,0.28498285189836636,0.15534300132481632,0.27962395513243493,0.10393548823124164,0.2079313003487602,0.13380627664312958
0,,,1024,1.0,size,restricted,1,0.6453707977320859,0.2255795606077788,0.3076290414424535,0.3831681422491873,0.467980023897525,0.3520332179459919,0.40123599472299526,0.07429378019824942,0.3144474827917538,0.32916349191803085,0.2849828515800318,0.1553430011026492,0.2796239547663133,0.1039354881388833,0.20793130009103142,0.13380627650634197
0,,,1024,1.0,size,restricted,2,0.6453707977320859,0.22557956075625532,0.3076290415951807,0.38316814242653024,0.467980024117732,0.35203321801797827,0.4012359949205729,0.0742937801740971,0.3144474829187642,0.32916349204331463,0.2849828516527233,0.1553430011778025,0.27962395488078057,0.10393548815761251,0.2079313001723393,0.13380627653139598
0,,,1024,inf,equal,unrestricted,,0.6714256206581014,0.1890478227021523,-0.04291840641451639,0.0720638011870028,0.19046439138835483,0.3479992716766058,-0.03841979709466739,0.03464016518390977,0.072358817692948,0.27682641215583204,0.17302597674167716,0.25676734864447937,0.40100205473280826,-0.0066886223176676265,0.005687752557401766,0.06316915341678266
0,0,768,1024,inf,equal,unrestricted,,0.6272927856530724,0.2880689319546398,0.41535396263635194,0.5198729415924441,0.5218542192314617,0.37747639100298536,0.6518921455576395,0.10044621456345786,0.3715282008310157,0.30731775078236795,0.2869727413582391,0.051576473965998654,0.2541494012438299,0.15561258900346508,0.2987355307062975,0.24670971137040434
0,1,202,1024,inf,equal,unrestricted,,0.6708513985380967,0.20841160717261634,-0.10376665230838542,0.028563355157042458,0.14563005836922788,0.3475587393281091,-0.09742113283805526,0.02049138106618087,0.028220534800466626,0.28098006137668996,0.15215878171866778,0.2553334516014678,0.4213984021558933,-0.02846802211597759,-0.012052795311646384,0.07258455898386386
0,2,54,1024,inf,equal,unrestricted,,0.5323980054504556,0.1226996885140099,0.5765208303322101,0.8345532052747898,1.3366148449929123,0.17428982945502794,0.062185727344993794,-0.3574816471747373,0.9044414619131788,1.4039444589189407,0.5921629758233486,-0.2342981830741717,-0.01704520627260011,0.257542762391978,0.5220705032138576,0.024978946040230463
0,,,1024,inf,equal,restricted,0,0.6714256202231957,0.1890478292014507,-0.04291842906000609,0.07206378140869571,0.19046437750825326,0.3479992765915889,-0.03841981901016696,0.03464016671016477,0.07235880526266325,0.2768264062175703,0.1730259717893436,0.2567673524888737,0.4010020633102425,-0.0066886273725082525,0.005687739727128801,0.06316915695679348
0,,,1024,inf,equal,restricted,1,0.6714256201254462,0.1890478298435713,-0.04291843377108218,0.07206377712728151,0.1904643739145397,0.34799927630315414,-0.038419824271077964,0.034640165853669184,0.07235880191174558,0.27682640620308185,0.1730259703320324,0.256767352692574,0.4010020653995959,-0.00668862818512658,0.005687737352279341,0.06316915824817877
0,,,1024,inf,equal,restricted,2,0.6714256201320528,0.18904782989694477,-0.04291843334343691,0.07206377741085099,0.1904643742122007,0.3479992765629598,-0.03841982404452617,0.03464016600750831,0.07235880219483039,0.27682640668679337,0.17302597029306746,0.256767352344318,0.4010020649382548,-0.006688628721773524,0.005687737966371378,0.06316915781637651
0,,,2048,1.0,size,unrestricted,,0.6544544068027267,0.28730864426843744,0.17437352280226712,0.35035276989977754,0.4111946492207821,0.2826385555314781,0.2794440769423507,0.2059514023296473,0.20880008486297874,0.22139611383466232,0.22421392796589984,0.22123287408738962,0.2815208078245999,0.11858309179870545,0.22315739290655492,0.17277741810085728
0,0,1536,2048,1.0,size,unrestricted,,0.6422867090510587,0.31414244762108706,0.3046071082459671,0.36967052374617265,0.4468551666254675,0.30880918859375917,0.4059931416283218,0.2615350351752968,0.2279663580606653,0.2397252625571228,0.2530345868199982,0.24856766526798507,0.3326564881335267,0.15461050904064141,0.308789813698971,0.25585397112913116
0,1,406,2048,1.0,size,unrestricted,,0.6726335308757091,0.2883765081231866,-0.3275313267407955,0.2847208479989482,0.2643805271032197,0.29910189773509016,0.10954198660598058,0.009524474682902944,0.03269199037623872,0.22440443526382245,-0.0896805611548148,0.07214426710771478,0.09960493372754803,-0.00667977356398584,-0.047874108692645766,-0.18998263998055748
0,2,106,2048,1.0,size,unrestricted,,0.5570892834434235,0.3360641624700267,0.37110084499240276,0.24280014811282313,0.7137829042260676,0.3804781966539287,-0.7400973557916365,0.22125435740133534,0.9544326426871648,0.27983814214918623,0.7841824507189495,0.49295133384931955,0.29527784203686896,0.4301553297537896,0.26483948825555964,0.6721850796584531
0,,,2048,1.0,size,restricted,0,0.6544544068027266,0.2873086438453124,0.17437352250482077,0.35035276931754933,0.4111946485858716,0.2826385550771347,0.27944407654849857,0.20595140191022668,0.20880008457824167,0.2213961135463212,0.22421392766887505,0.2212328737074352,0.2815208074275308,0.11858309165842168,0.2231573925728544,0.17277741784066175
0,,,2048,1.0,size,restricted,1,0.6544544068027266,0.2873086433630137,0.17437352225428523,0.35035276880097366,0.41119464788828636,0.28263855461239135,0.2794440760872381,0.20595140164518683,0.20880008426412938,0.2213961132042989,0.22421392726653805,0.22123287340685688,0.28152080703016,0.11858309144479995,0.2231573922009042,0.1727774175689398
0,,,2048,1.0,size,restricted,2,0.6544544068027267,0.28730864402298767,0.1743735226298755,0.3503527695887154,0.4111946488257619,0.28263855522815917,0.279444076715269,0.20595140208787602,0.20880008472591516,0.22139611370025028,0.22421392776944882,0.22123287393301955,0.28152080764711856,0.11858309172556485,0.22315739271199844,0.17277741796320129
0,,,2048,inf,equal,unrestricted,,0.6737260388878475,0.2645827111271195,-0.22367796403061152,0.2939389627068395,0.28515678937366584,0.29038052884158183,0.14485691935243059,0.04482403658705792,0.06611664307951123,0.21639517702294292,-0.025961497925883995,0.09810486610192168,0.13741219226151208,0.009642173834286316,0.00976770977574714,-0.1259495885388261
0,0,1536,2048,inf,equal,unrestricted,,0.6422867090510587,0.31414244762108706,0.3046071082459671,0.36967052374617265,0.4468551666254675,0.30880918859375917,0.4059931416283218,0.2615350351752968,0.2279663580606653,0.2397252625571228,0.2530345868199982,0.24856766526798507,0.3326564881335267,0.15461050904064141,0.308789813698971,0.25585397112913116
0,1,406,2048,inf,equal,unrestricted,,0.6726335308757091,0.2883765081231866,-0.3275313267407955,0.2847208479989482,0.2643805271032197,0.29910189773509016,0.10954198660598058,0.009524474682902944,0.03269199037623872,0.22440443526382245,-0.0896805611548148,0.07214426710771478,0.09960493372754803,-0.00667977356398584,-0.047874108692645766,-0.18998263998055748
0,2,106,2048,inf,equal,unrestricted,,0.5570892834434235,0.3360641624700267,0.37110084499240276,0.24280014811282313,0.7137829042260676,0.3804781966539287,-0.7400973557916365,0.22125435740133534,0.9544326426871648,0.27983814214918623,0.7841824507189495,0.49295133384931955,0.29527784203686896,0.4301553297537896,0.26483948825555964,0.6721850796584531
0,,,2048,inf,equal,restricted,0,0.6737260384381473,0.26458271085716323,-0.22367798387472,0.2939389606212874,0.2851567836725247,0.29038053049916607,0.14485691733078157,0.04482402776432751,0.06611663499200973,0.21639517945058098,-0.025961513667954992,0.09810485841018628,0.13741218609704225,0.009642170603325513,0.009767699221091395,-0.1259496041040685
0,,,2048,inf,equal,restricted,1,0.6737260384725966,0.26458271098596553,-0.223677982256731,0.29393896070630327,0.28515678417469786,0.29038053057734253,0.14485691751439245,0.04482402874559738,0.06611663546716001,0.21639517903633304,-0.02596151270859704,0.09810485867695001,0.13741218631628646,0.009642170587186027,0.009767700466546814,-0.12594960289807589
0,,,2048,inf,equal,restricted,2,0.6737260385221072,0.2645827111977262,-0.22367798016954152,0.2939389612361935,0.2851567850396384,0.29038053025368893,0.14485691730988678,0.04482402953609284,0.06611663665277624,0.2163951789001997,-0.025961510950841305,0.09810485982307697,0.13741218706378078,0.009642171233436062,0.00976770133987052,-0.12594960107287465
0,,,4096,1.0,size,unrestricted,,0.6561215350359317,0.24278235833072767,0.18416973508698276,0.3214908136587928,0.3160029613160781,0.2686977130476618,0.24526571767078864,0.16831998965345515,0.23624457969347382,0.23896213892036983,0.18677250658023895,0.30101899159711165,0.3249909458316915,0.18571275451191596,0.19408301562314959,0.30095952169335116
0,0,3072,4096,1.0,size,unrestricted,,0.6448694906626355,0.3023415255520006,0.2632971694126948,0.3860551773231062,0.3255194880111872,0.2712235665479741,0.35069858694541556,0.22303079708750723,0.25803492659354665,0.2676094808861608,0.22850487761170743,0.3127338875466133,0.3549122541831612,0.2285886821049077,0.25924072081816546,0.3440147874202532
0,1,815,4096,1.0,size,unrestricted,,0.6790147468329665,-0.002236724055085996,-0.0808205443647043,0.14480315997437834,0.23572110464686175,0.2729849988094826,0.14158103699833158,-0.029555046883072728,0.1276181947729205,0.04678121805640746,-0.08535846602915678,0.2768535015638207,0.19879351424244093,0.09744167638629474,-0.13944512604296397,0.07779178398017199
0,2,209,4096,1.0,size,unrestricted,,0.5787693099701599,0.42229380583576986,0.13307707085551362,0.1961022272693637,0.5804570351427333,0.5111953296897297,-0.6760760258736755,0.006359019292147944,0.5148679851552881,0.6661935358185579,0.5744185010799449,0.30752879753559226,0.45461030213638154,0.2831952449028182,0.6836878286240827,0.7572676124677107
0,,,4096,1.0,size,restricted,0,0.6561215350359317,0.24278235776994256,0.18416973465838998,0.32149081293007625,0.3160029606410138,0.2686977124695056,0.2452657171272262,0.1683199892611383,0.23624457914419728,0.23896213836587216,0.18677250614030294,0.3010189908994931,0.32499094508080395,0.1857127541129903,0.19408301523351226,0.30095952100677287
0,,,4096,1.0,size,restricted,1,0.6561215350359317,0.2427823573587921,0.18416973438649284,0.3214908125062675,0.31600296022150476,0.26869771210611393,0.24526571677191256,0.16831998903683326,0.2362445788759486,0.2389621380605499,0.1867725058857453,0.3010189905324562,0.3249909446196138,0.18571275383325755,0.19408301497548805,0.30095952058984765
0,,,4096,1.0,size,restricted,2,0.6561215350359317,0.24278235236245682,0.184169730735195,0.3214908061572178,0.3160029542686849,0.2686977070768614,0.2452657118050342,0.16831998554889727,0.23624457419118838,0.23896213321784915,0.18677250207912066,0.3010189846346619,0.3249909381559087,0.18571275012120936,0.19408301139911543,0.3009595145571009
0,,,4096,inf,equal,unrestricted,,0.6790147468329671,-0.002236682522971873,-0.0808204973412092,0.14480318614715917,0.2357211222148025,0.27298499330427667,0.14158104192331705,-0.029555013178016506,0.12761821358667835,0.04678125206319804,-0.08535840709957448,0.27685350369762135,0.19879353404970881,0.09744168161995102,-0.13944506128294598,0.07779182981124023
0,0,3072,4096,inf,equal,unrestricted,,0.6448694906626355,0.3023415255520006,0.2632971694126948,0.3860551773231062,0.3255194880111872,0.2712235665479741,0.35069858694541556,0.22303079708750723,0.25803492659354665,0.2676094808861608,0.22850487761170743,0.3127338875466133,0.3549122541831612,0.2285886821049077,0.25924072081816546,0.3440147874202532
0,1,815,4096,inf,equal,unrestricted,,0.6790147468329665,-0.002236724055085996,-0.0808205443647043,0.14480315997437834,0.23572110464686175,0.2729849988094826,0.14158103699833158,-0.029555046883072728,0.1276181947729205,0.04678121805640746,-0.08535846602915678,0.2768535015638207,0.19879351424244093,0.09744167638629474,-0.13944512604296397,0.07779178398017199
0,2,209,4096,inf,equal,unrestricted,,0.5787693099701599,0.42229380583576986,0.13307707085551362,0.1961022272693637,0.5804570351427333,0.5111953296897297,-0.6760760258736755,0.006359019292147944,0.5148679851552881,0.6661935358185579,0.5744185010799449,0.30752879753559226,0.45461030213638154,0.2831952449028182,0.6836878286240827,0.7572676124677107
0,,,4096,inf,equal,restricted,0,0.6790147468329666,-0.002236711332121405,-0.08082052927650443,0.14480316759548,0.23572110899599627,0.2729849973900716,0.1415810380155372,-0.029555035644973904,0.12761820091162426,0.046781228545499313,-0.08535844832718292,0.2768535018550493,0.1987935204071369,0.0974416788584792,-0.13944510643984032,0.07779179801390125
0,,,4096,inf,equal,restricted,1,0.6790147468329666,-0.0022367163771474857,-0.08082053475944016,0.14480316432982987,0.2357211068200617,0.27298499827826217,0.14158103727575994,-0.029555039171172783,0.12761819902349106,0.04678122404086542,-0.08535845514584754,0.2768535009469155,0.19879351831154296,0.0974416781442535,-0.1394451136204609,0.07779179280921349
0,,,4096,inf,equal,restricted,2,0.6790147468329666,-0.002236704048951294,-0.08082052136381249,0.14480317204701293,0.23572111204036025,0.27298499575011936,0.14158103872611996,-0.02955503034099774,0.1276182027633318,0.04678123503095959,-0.0853584389909196,0.27685350274296683,0.19879352349887358,0.09744167951162759,-0.1394450958952913,0.07779180551872505
0,,,8192,1.0,size,unrestricted,,0.6559989921542919,0.27437473845838584,0.20518108201149532,0.26319177524571574,0.30260183324727224,0.2821218308623228,0.29724932334922244,0.18594606395749685,0.26775921306269823,0.25872269511060825,0.23399671692966187,0.30413273989719536,0.27778550492160614,0.20507260453655413,0.21410884283043963,0.25051827492584267
0,0,6144,8192,1.0,size,unrestricted,,0.6444850139609765,0.35484641535041445,0.2607908805089441,0.3304773987244025,0.31501620287627985,0.29901526550065144,0.37412651300520355,0.2741701414060033,0.29062575570037397,0.2911406378609418,0.29006963449464107,0.31367068235920265,0.29074997363028343,0.24924938739146493,0.27044857516914084,0.28618689695114513
0,1,1634,8192,1.0,size,unrestricted,,0.6782718499918661,0.031872315145658074,0.02062049209249217,0.012818285853787187,0.23985391439796075,0.2762722646320971,0.2120055860691719,-0.08543750578612219,0.22719292172616784,0.13019348999721497,0.053383995251165835,0.21343419493322408,0.22628240169754127,0.09898687110268695,-0.04188815541099816,0.12920402160620678
0,2,414,8192,1.0,size,unrestricted,,0.6380124472481619,0.21676658432562945,0.10502050505080167,0.30526212506492073,0.3616938883936953,0.24329322084764402,-0.1990336002044019,0.05522645553467103,0.1589109100137622,0.4868099264435792,0.21967943444062799,0.6119871592301389,0.4070756166902516,0.06658705219690539,0.4688501616476091,0.22801429152717043
0,,,8192,1.0,size,restricted,0,0.6559989921542919,0.27437473769143994,0.20518108136724733,0.26319177446281994,0.30260183225216053,0.2821218298200944,0.2972493221995294,0.18594606346238868,0.267759212227415,0.2587226942809007,0.2339967160905779,0.3041327388642056,0.2777855040246821,0.2050726039103924,0.21410884204091923,0.25051827416207684
0,,,8192,1.0,size,restricted,1,0.6559989921542919,0.2743747370502636,0.20518108098034465,0.2631917738781496,0.30260183170916394,0.2821218294540029,0.297249321859023,0.18594606297230712,0.2677592117052548,0.2587226937582797,0.23399671575528141,0.3041327383678936,0.2777855034966161,0.2050726034849331,0.21410884175008574,0.250518273603268
0,,,8192,1.0,size,restricted,2,0.6559989921542919,0.274374737406536,0.20518108123116044,0.2631917742582738,0.3026018320564065,0.2821218297754372,0.29724932216874983,0.1859460632561712,0.26775921205569847,0.25872269409357834,0.23399671602084718,0.3041327387375674,0.27778550388298817,0.20507260375184216,0.21410884198086483,0.25051827396109444
0,,,8192,inf,equal,unrestricted,,0.6782718499918663,0.031872350397456,0.020620522172843266,0.012818325611391717,0.23985392536252315,0.276272261259372,0.2120055875305134,-0.08543746619121707,0.22719292540157782,0.13019350856950454,0.05338402291268563,0.2134342064219679,0.22628240729996305,0.09898688592918273,-0.04188811445757302,0.12920404223306214
0,0,6144,8192,inf,equal,unrestricted,,0.6444850139609765,0.35484641535041445,0.2607908805089441,0.3304773987244025,0.31501620287627985,0.29901526550065144,0.37412651300520355,0.2741701414060033,0.29062575570037397,0.2911406378609418,0.29006963449464107,0.31367068235920265,0.29074997363028343,0.24924938739146493,0.27044857516914084,0.28618689695114513
0,1,1634,8192,inf,equal,unrestricted,,0.6782718499918661,0.031872315145658074,0.02062049209249217,0.012818285853787187,0.23985391439796075,0.2762722646320971,0.2120055860691719,-0.08543750578612219,0.22719292172616784,0.13019348999721497,0.053383995251165835,0.21343419493322408,0.22628240169754127,0.09898687110268695,-0.04188815541099816,0.12920402160620678
0,2,414,8192,inf,equal,unrestricted,,0.6380124472481619,0.21676658432562945,0.10502050505080167,0.30526212506492073,0.3616938883936953,0.24329322084764402,-0.1990336002044019,0.05522645553467103,0.1589109100137622,0.4868099264435792,0.21967943444062799,0.6119871592301389,0.4070756166902516,0.06658705219690539,0.4688501616476091,0.22801429152717043
0,,,8192,inf,equal,restricted,0,0.6782718499918661,0.031872323772638184,0.020620500058302918,0.012818295752362267,0.23985391654853325,0.27627226297588087,0.21200558670571615,-0.08543749604404033,0.22719292305059194,0.13019349431848826,0.05338400237260738,0.21343419873120192,0.22628240376933295,0.09898687457818041,-0.04188814636249514,0.12920402716322713
0,,,8192,inf,equal,restricted,1,0.6782718499918661,0.03187231704110837,0.020620493816428734,0.01281828826828295,0.2398539151873078,0.2762722641975416,0.2120055863430172,-0.08543750337487041,0.2271929218722863,0.1301934908961557,0.05338399683190115,0.2134341954859907,0.22628240188409957,0.09898687186920163,-0.04188815285475716,0.1292040226978766
0,,,8192,inf,equal,restricted,2,0.6782718499918663,0.03187234633900901,0.02062051931146067,0.012818321688162262,0.23985392373942852,0.2762722616220607,0.21200558737084216,-0.08543747054040546,0.22719292511789513,0.1301935070599332,0.05338402072079676,0.21343420426461968,0.22628240598484306,0.09898688442991481,-0.0418881189802389,0.12920403993144883
0,,,16384,1.0,size,unrestricted,,0.6579588265097364,0.2569431848910156,0.23132137677501005,0.25730762268377544,0.27709091064074176,0.2639451547658943,0.26688652913651323,0.19951689098693995,0.25245368859947265,0.23251203205103307,0.23707707816365287,0.2940224122223403,0.254783510598078,0.24057987885311527,0.25445638221640643,0.21772173608248224
0,0,12288,16384,1.0,size,unrestricted,,0.6449452112418808,0.33431257462072106,0.27620595495962935,0.3175269191812294,0.3156886349517117,0.2988122490398035,0.3272899787556488,0.2556067503097783,0.28442645067143996,0.2823853199628907,0.2743582851719017,0.3293309659896036,0.298110297661436,0.2994507306510146,0.3203616402089099,0.2504015944355919
0,1,3272,16384,1.0,size,unrestricted,,0.6854349211381552,0.031834780888035874,0.08945372000130247,0.059882084579406525,0.16398888838917816,0.17721040286784864,0.10649322599780105,0.035395160842656634,0.15221768706159927,0.06152860770052162,0.13101735023500988,0.14914080232925656,0.1289422444919707,0.07401085589935241,0.03790672333867636,0.12681495681313176
0,2,824,16384,1.0,size,unrestricted,,0.6652141836483321,0.2100177899073295,0.20563168893459904,0.18673820322514742,0.16557780633155939,0.19604749996103954,0.12452420574319867,0.09060420972195977,0.24507392475607123,0.34398996482118666,0.16874352596010284,0.4421515905118629,0.21651373597635556,0.1053276141080281,0.22741358710392084,0.11823387832799015
0,,,16384,1.0,size,restricted,0,0.6579588265097364,0.256943185202705,0.23132137704045203,0.25730762295751397,0.27709091093477944,0.2639451550660414,0.2668865294292519,0.19951689122884778,0.2524536888661727,0.2325120323121934,0.2370770784126434,0.29402241255315525,0.2547835108955893,0.24057987912625908,0.2544563824871497,0.2177217363445452
0,,,16384,1.0,size,restricted,1,0.6579588265097362,0.2569431848865272,0.23132137671339387,0.25730762263386947,0.27709091056751206,0.2639451547310977,0.26688652908018884,0.19951689099923048,0.2524536885302443,0.23251203198966852,0.23707707812896203,0.2940224122408967,0.25478351057525755,0.2405798788322627,0.2544563821084397,0.21772173603563721
0,,,16384,1.0,size,restricted,2,0.6579588265097362,0.2569431825277015,0.23132137460912716,0.2573076202796924,0.27709090801437414,0.26394515227940085,0.2668865266208247,0.19951688914251076,0.2524536862436973,0.23251202984624014,0.23707707594117036,0.2940224094857573,0.25478350823239554,0.2405798765999724,0.2544563797722767,0.2177217340356075
0,,,16384,inf,equal,unrestricted,,0.6854349211381552,0.031834780628616,0.08945371969984975,0.059882084075156126,0.16398888750643795,0.1772104024027227,0.10649322532851685,0.03539516053548984,0.15221768637180166,0.06152860719785491,0.13101734955953126,0.1491408018758513,0.1289422437694958,0.07401085545822199,0.03790672291202775,0.12681495596588627
0,0,12288,16384,inf,equal,unrestricted,,0.6449452112418808,0.33431257462072106,0.27620595495962935,0.3175269191812294,0.3156886349517117,0.2988122490398035,0.3272899787556488,0.2556067503097783,0.28442645067143996,0.2823853199628907,0.2743582851719017,0.3293309659896036,0.298110297661436,0.2994507306510146,0.3203616402089099,0.2504015944355919
0,1,3272,16384,inf,equal,unrestricted,,0.6854349211381552,0.031834780888035874,0.08945372000130247,0.059882084579406525,0.16398888838917816,0.17721040286784864,0.10649322599780105,0.035395160842656634,0.15221768706159927,0.06152860770052162,0.13101735023500988,0.14914080232925656,0.1289422444919707,0.07401085589935241,0.03790672333867636,0.12681495681313176
0,2,824,16384,inf,equal,unrestricted,,0.6652141836483321,0.2100177899073295,0.20563168893459904,0.18673820322514742,0.16557780633155939,0.19604749996103954,0.12452420574319867,0.09060420972195977,0.24507392475607123,0.34398996482118666,0.16874352596010284,0.4421515905118629,0.21651373597635556,0.1053276141080281,0.22741358710392084,0.11823387832799015
0,,,16384,inf,equal,restricted,0,0.6854349211381552,0.03183478227490121,0.08945372071424042,0.05988208586626996,0.16398888874195758,0.17721040289635517,0.10649322674373227,0.03539516188304815,0.15221768734586338,0.06152860861263615,0.13101735055959832,0.14914080289497414,0.1289422448647327,0.07401085681345598,0.03790672480549662,0.12681495708648519
0,,,16384,inf,equal,restricted,1,0.6854349211381552,0.031834782509281116,0.08945372085080246,0.059882086108853254,0.1639888888989518,0.1772104030029526,0.10649322690605448,0.03539516211725912,0.1522176874652795,0.06152860874411097,0.1310173506870991,0.14914080303555233,0.12894224500569784,0.07401085698562554,0.03790672501984537,0.12681495714449662
0,,,16384,inf,equal,restricted,2,0.6854349211381552,0.031834783450041246,0.08945372143473354,0.05988208699448888,0.16398888941740486,0.1772104033195707,0.1064932274730931,0.03539516270536224,0.15221768776852515,0.06152860942854854,0.13101735110853427,0.14914080360776438,0.12894224538971213,0.07401085766070976,0.03790672597897984,0.12681495752842376


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/4/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.506582338977949,0.8966791614368923
0,,,64,1.0,size,unrestricted,,1,0.6573644529577558,1.011477554943788
0,,,64,1.0,size,unrestricted,,2,0.5070428777161025,0.9218544942247279
0,0,48,64,1.0,size,unrestricted,,0,0.4765833103462122,0.9679288812344268
0,0,48,64,1.0,size,unrestricted,,1,0.864577101664494,1.1197014696426772
0,0,48,64,1.0,size,unrestricted,,2,0.946646636217556,1.0200611571174263
0,1,12,64,1.0,size,unrestricted,,0,2.1550009226199833,1.6154093069434874
0,1,12,64,1.0,size,unrestricted,,1,0.1319673977428034,1.611942025429897
0,1,12,64,1.0,size,unrestricted,,2,0.5031340996407216,1.5283023281787693
0,2,4,64,1.0,size,unrestricted,,0,2.077153763187295,2.1982819817423978
0,2,4,64,1.0,size,unrestricted,,1,2.2702959703458707,2.1992924219911476
0,2,4,64,1.0,size,unrestricted,,2,0.0026893270465263523,2.1350438086312535
0,,,64,1.0,size,restricted,0,0,0.5065823389156524,0.8966791654241786
0,,,64,1.0,size,restricted,0,1,0.6573644536688198,1.011477560040845
0,,,64,1.0,size,restricted,0,2,0.5070428763304696,0.9218544983798382
0,,,64,1.0,size,restricted,1,0,0.5065823389780527,0.8966791609526336
0,,,64,1.0,size,restricted,1,1,0.6573644528550947,1.0114775543941026
0,,,64,1.0,size,restricted,1,2,0.507042878022842,0.9218544937281806
0,,,64,1.0,size,restricted,2,0,0.5065823389799596,0.896679160793564
0,,,64,1.0,size,restricted,2,1,0.657364452849292,1.0114775541983263
0,,,64,1.0,size,restricted,2,2,0.5070428780173658,0.9218544935631898
0,,,64,inf,equal,unrestricted,,0,0.5465561132455969,0.8897456568106425
0,,,64,inf,equal,unrestricted,,1,0.5465561135983191,0.9978175955664221
0,,,64,inf,equal,unrestricted,,2,0.5465561133302819,0.9067301375233496
0,0,48,64,inf,equal,unrestricted,,0,0.4765833103462122,0.9679288812344268
0,0,48,64,inf,equal,unrestricted,,1,0.864577101664494,1.1197014696426772
0,0,48,64,inf,equal,unrestricted,,2,0.946646636217556,1.0200611571174263
0,1,12,64,inf,equal,unrestricted,,0,2.1550009226199833,1.6154093069434874
0,1,12,64,inf,equal,unrestricted,,1,0.1319673977428034,1.611942025429897
0,1,12,64,inf,equal,unrestricted,,2,0.5031340996407216,1.5283023281787693
0,2,4,64,inf,equal,unrestricted,,0,2.077153763187295,2.1982819817423978
0,2,4,64,inf,equal,unrestricted,,1,2.2702959703458707,2.1992924219911476
0,2,4,64,inf,equal,unrestricted,,2,0.0026893270465263523,2.1350438086312535
0,,,64,inf,equal,restricted,0,0,0.546556113364619,0.8897456574568922
0,,,64,inf,equal,restricted,0,1,0.5465561133802216,0.9978175964196601
0,,,64,inf,equal,restricted,0,2,0.5465561133672722,0.9067301381788182
0,,,64,inf,equal,restricted,1,0,0.5465561133391366,0.8897456580775424
0,,,64,inf,equal,restricted,1,1,0.5465561134273527,0.997817597218549
0,,,64,inf,equal,restricted,1,2,0.5465561133568558,0.9067301388319634
0,,,64,inf,equal,restricted,2,0,0.5465561132608362,0.88974566259559
0,,,64,inf,equal,restricted,2,1,0.5465561135680991,0.9978176025685329
0,,,64,inf,equal,restricted,2,2,0.5465561133481376,0.9067301436055775
0,,,128,1.0,size,unrestricted,,0,0.6295658421890765,0.6826019518348957
0,,,128,1.0,size,unrestricted,,1,0.7417575508649037,0.7231391836423636
0,,,128,1.0,size,unrestricted,,2,0.5658055245603398,0.6810280680493005
0,0,96,128,1.0,size,unrestricted,,0,0.6079717831630144,0.6992943607221946
0,0,96,128,1.0,size,unrestricted,,1,0.9494643186536421,0.7632738187824232
0,0,96,128,1.0,size,unrestricted,,2,0.5927178745375835,0.6930701582265858
0,1,24,128,1.0,size,unrestricted,,0,1.5087671660818802,1.3143520485731393
0,1,24,128,1.0,size,unrestricted,,1,0.308156223811574,1.3191236938368542
0,1,24,128,1.0,size,unrestricted,,2,0.5911657446419859,1.2993194421108196
0,2,8,128,1.0,size,unrestricted,,0,1.6877259585536868,2.025328118786837
0,2,8,128,1.0,size,unrestricted,,1,2.541668835149381,1.9421001279630716
0,2,8,128,1.0,size,unrestricted,,2,0.04404717604394631,1.9966980242870538
0,,,128,1.0,size,restricted,0,0,0.6295658422188164,0.6826019518091709
0,,,128,1.0,size,restricted,0,1,0.7417575507073629,0.7231391835368688
0,,,128,1.0,size,restricted,0,2,0.5658055246760827,0.6810280680264864
0,,,128,1.0,size,restricted,1,0,0.6295658422099802,0.6826019518410128
0,,,128,1.0,size,restricted,1,1,0.7417575507786639,0.7231391835970125
0,,,128,1.0,size,restricted,1,2,0.5658055245682122,0.6810280680471783
0,,,128,1.0,size,restricted,2,0,0.6295658422058987,0.6826019518493028
0,,,128,1.0,size,restricted,2,1,0.7417575508044418,0.7231391836130554
0,,,128,1.0,size,restricted,2,2,0.565805524539857,0.6810280680560415
0,,,128,inf,equal,unrestricted,,0,0.65384002424784,0.687805756166133
0,,,128,inf,equal,unrestricted,,1,0.6538400243163256,0.7203481281180889
0,,,128,inf,equal,unrestricted,,2,0.6538400240778627,0.6879696896098789
0,0,96,128,inf,equal,unrestricted,,0,0.6079717831630144,0.6992943607221946
0,0,96,128,inf,equal,unrestricted,,1,0.9494643186536421,0.7632738187824232
0,0,96,128,inf,equal,unrestricted,,2,0.5927178745375835,0.6930701582265858
0,1,24,128,inf,equal,unrestricted,,0,1.5087671660818802,1.3143520485731393
0,1,24,128,inf,equal,unrestricted,,1,0.308156223811574,1.3191236938368542
0,1,24,128,inf,equal,unrestricted,,2,0.5911657446419859,1.2993194421108196
0,2,8,128,inf,equal,unrestricted,,0,1.6877259585536868,2.025328118786837
0,2,8,128,inf,equal,unrestricted,,1,2.541668835149381,1.9421001279630716
0,2,8,128,inf,equal,unrestricted,,2,0.04404717604394631,1.9966980242870538
0,,,128,inf,equal,restricted,0,0,0.6538400242480479,0.6878057562084784
0,,,128,inf,equal,restricted,0,1,0.6538400243155005,0.7203481282947334
0,,,128,inf,equal,restricted,0,2,0.6538400240817364,0.6879696896599645
0,,,128,inf,equal,restricted,1,0,0.6538400242288129,0.6878057561520281
0,,,128,inf,equal,restricted,1,1,0.6538400243832002,0.7203481280929429
0,,,128,inf,equal,restricted,1,2,0.6538400238158999,0.6879696895912625
0,,,128,inf,equal,restricted,2,0,0.6538400242426853,0.6878057561493118
0,,,128,inf,equal,restricted,2,1,0.6538400243354603,0.7203481280885535
0,,,128,inf,equal,restricted,2,2,0.6538400239959996,0.6879696895922888
0,,,256,1.0,size,unrestricted,,0,0.6459395067963963,0.676537296550055
0,,,256,1.0,size,unrestricted,,1,0.6838417812397647,0.7174076712711626
0,,,256,1.0,size,unrestricted,,2,0.665789123313172,0.6959264125814107
0,0,192,256,1.0,size,unrestricted,,0,0.6363164313623185,0.6750571804767583
0,0,192,256,1.0,size,unrestricted,,1,0.7485408757580677,0.733150926691806
0,0,192,256,1.0,size,unrestricted,,2,0.7755291323186061,0.688479769651758
0,1,49,256,1.0,size,unrestricted,,0,0.8069742570529508,0.8295917685200377
0,1,49,256,1.0,size,unrestricted,,1,0.6033309840704842,0.8244927340222373
0,1,49,256,1.0,size,unrestricted,,2,0.758112121597972,0.8505164727256661
0,2,15,256,1.0,size,unrestricted,,0,1.699958680845458,1.7906086252908975
0,2,15,256,1.0,size,unrestricted,,1,2.165431621653635,1.839607169452455
0,2,15,256,1.0,size,unrestricted,,2,0.19111906278253213,1.8032015634416663
0,,,256,1.0,size,restricted,0,0,0.6459395067595742,0.6765372966056202
0,,,256,1.0,size,restricted,0,1,0.6838417813789963,0.7174076715290149
0,,,256,1.0,size,restricted,0,2,0.6657891233296714,0.6959264127288056
0,,,256,1.0,size,restricted,1,0,0.6459395067838174,0.6765372966481087
0,,,256,1.0,size,restricted,1,1,0.6838417812997197,0.7174076714585362
0,,,256,1.0,size,restricted,1,2,0.6657891232783292,0.6959264127534655
0,,,256,1.0,size,restricted,2,0,0.6459395067970369,0.6765372965454544
0,,,256,1.0,size,restricted,2,1,0.6838417812376762,0.7174076712635142
0,,,256,1.0,size,restricted,2,2,0.6657891233117958,0.6959264125735154
0,,,256,inf,equal,unrestricted,,0,0.6571165845412507,0.6863499417824821
0,,,256,inf,equal,unrestricted,,1,0.6571165846108257,0.7179372534529507
0,,,256,inf,equal,unrestricted,,2,0.657116584576493,0.7080594053640803
0,0,192,256,inf,equal,unrestricted,,0,0.6363164313623185,0.6750571804767583
0,0,192,256,inf,equal,unrestricted,,1,0.7485408757580677,0.733150926691806
0,0,192,256,inf,equal,unrestricted,,2,0.7755291323186061,0.688479769651758
0,1,49,256,inf,equal,unrestricted,,0,0.8069742570529508,0.8295917685200377
0,1,49,256,inf,equal,unrestricted,,1,0.6033309840704842,0.8244927340222373
0,1,49,256,inf,equal,unrestricted,,2,0.758112121597972,0.8505164727256661
0,2,15,256,inf,equal,unrestricted,,0,1.699958680845458,1.7906086252908975
0,2,15,256,inf,equal,unrestricted,,1,2.165431621653635,1.839607169452455
0,2,15,256,inf,equal,unrestricted,,2,0.19111906278253213,1.8032015634416663
0,,,256,inf,equal,restricted,0,0,0.6571165845285186,0.6863499417734756
0,,,256,inf,equal,restricted,0,1,0.6571165846323416,0.7179372534457967
0,,,256,inf,equal,restricted,0,2,0.6571165845816866,0.7080594053496886
0,,,256,inf,equal,restricted,1,0,0.6571165845185298,0.6863499417625571
0,,,256,inf,equal,restricted,1,1,0.6571165846493741,0.7179372534424246
0,,,256,inf,equal,restricted,1,2,0.6571165845849722,0.708059405338553
0,,,256,inf,equal,restricted,2,0,0.6571165845073279,0.686349941747787
0,,,256,inf,equal,restricted,2,1,0.6571165846679147,0.7179372534463446
0,,,256,inf,equal,restricted,2,2,0.6571165845915579,0.7080594053138247
0,,,512,1.0,size,unrestricted,,0,0.6370334940234695,0.6618232684006056
0,,,512,1.0,size,unrestricted,,1,0.7133530198045535,0.7177329372887933
0,,,512,1.0,size,unrestricted,,2,0.5287309098566036,0.6727377572226861
0,0,384,512,1.0,size,unrestricted,,0,0.630354536943761,0.6652125407636249
0,0,384,512,1.0,size,unrestricted,,1,0.7716377836681787,0.7324121491171443
0,0,384,512,1.0,size,unrestricted,,2,0.5507536539227661,0.6721588579454969
0,1,100,512,1.0,size,unrestricted,,0,0.7240919622678006,0.7294590927415013
0,1,100,512,1.0,size,unrestricted,,1,0.6435470076561017,0.7470763352273416
0,1,100,512,1.0,size,unrestricted,,2,0.6656380104117667,0.7424787596844831
0,2,28,512,1.0,size,unrestricted,,0,1.275818238492334,1.4467297116537938
0,2,28,512,1.0,size,unrestricted,,1,1.6153242211645493,1.5674977455747547
0,2,28,512,1.0,size,unrestricted,,2,0.17431230593334074,1.5377889670602558
0,,,512,1.0,size,restricted,0,0,0.6370334940284611,0.661823268390235
0,,,512,1.0,size,restricted,0,1,0.7133530197700363,0.7177329372533882
0,,,512,1.0,size,restricted,0,2,0.5287309099114231,0.6727377572017149
0,,,512,1.0,size,restricted,1,0,0.6370334940229762,0.6618232683981914
0,,,512,1.0,size,restricted,1,1,0.713353019807789,0.7177329372883826
0,,,512,1.0,size,restricted,1,2,0.5287309098518135,0.6727377572229216
0,,,512,1.0,size,restricted,2,0,0.6370334940213339,0.6618232683898823
0,,,512,1.0,size,restricted,2,1,0.7133530198009099,0.717732937269027
0,,,512,1.0,size,restricted,2,2,0.5287309098989044,0.6727377572082232
0,,,512,inf,equal,unrestricted,,0,0.6625403963917308,0.6778883956252384
0,,,512,inf,equal,unrestricted,,1,0.6625403969326537,0.7113687965593454
0,,,512,inf,equal,unrestricted,,2,0.599368018932892,0.6889151080813578
0,0,384,512,inf,equal,unrestricted,,0,0.630354536943761,0.6652125407636249
0,0,384,512,inf,equal,unrestricted,,1,0.7716377836681787,0.7324121491171443
0,0,384,512,inf,equal,unrestricted,,2,0.5507536539227661,0.6721588579454969
0,1,100,512,inf,equal,unrestricted,,0,0.7240919622678006,0.7294590927415013
0,1,100,512,inf,equal,unrestricted,,1,0.6435470076561017,0.7470763352273416
0,1,100,512,inf,equal,unrestricted,,2,0.6656380104117667,0.7424787596844831
0,2,28,512,inf,equal,unrestricted,,0,1.275818238492334,1.4467297116537938
0,2,28,512,inf,equal,unrestricted,,1,1.6153242211645493,1.5674977455747547
0,2,28,512,inf,equal,unrestricted,,2,0.17431230593334074,1.5377889670602558
0,,,512,inf,equal,restricted,0,0,0.6625403965680385,0.6778883957594845
0,,,512,inf,equal,restricted,0,1,0.6625403967768763,0.7113687965918409
0,,,512,inf,equal,restricted,0,2,0.5993680193819207,0.6889151082077537
0,,,512,inf,equal,restricted,1,0,0.6625403965470753,0.6778883957442297
0,,,512,inf,equal,restricted,1,1,0.6625403967953984,0.7113687965976974
0,,,512,inf,equal,restricted,1,2,0.5993680192505401,0.6889151081988049
0,,,512,inf,equal,restricted,2,0,0.6625403966147129,0.6778883957986909
0,,,512,inf,equal,restricted,2,1,0.6625403967356374,0.7113687966192204
0,,,512,inf,equal,restricted,2,2,0.5993680193607814,0.6889151082532743
0,,,1024,1.0,size,unrestricted,,0,0.631516873318925,0.6473584582249683
0,,,1024,1.0,size,unrestricted,,1,0.7102582148259554,0.7142236121403902
0,,,1024,1.0,size,unrestricted,,2,0.5996773847014567,0.6559485577711307
0,0,768,1024,1.0,size,unrestricted,,0,0.6272927856530724,0.6527214276466691
0,0,768,1024,1.0,size,unrestricted,,1,0.7487849305154901,0.7337357036011002
0,0,768,1024,1.0,size,unrestricted,,2,0.608420623041453,0.658344972879445
0,1,202,1024,1.0,size,unrestricted,,0,0.6812462455772069,0.6737882544679573
0,1,202,1024,1.0,size,unrestricted,,1,0.6708513985380967,0.7055154262177441
0,1,202,1024,1.0,size,unrestricted,,2,0.6521132189726608,0.6772636163029834
0,2,54,1024,1.0,size,unrestricted,,0,0.7239148933132323,0.7743585289153486
0,2,54,1024,1.0,size,unrestricted,,1,0.8783782289590565,0.8763005086663352
0,2,54,1024,1.0,size,unrestricted,,2,0.5323980054504556,0.7948790665073152
0,,,1024,1.0,size,restricted,0,0,0.6315168733045754,0.6473584582233952
0,,,1024,1.0,size,restricted,0,1,0.7102582148908155,0.7142236122079557
0,,,1024,1.0,size,restricted,0,2,0.5996773846629152,0.6559485577778869
0,,,1024,1.0,size,restricted,1,0,0.6315168733234962,0.6473584582222666
0,,,1024,1.0,size,restricted,1,1,0.7102582148053119,0.7142236121238678
0,,,1024,1.0,size,restricted,1,2,0.599677384713666,0.6559485577691019
0,,,1024,1.0,size,restricted,2,0,0.631516873316554,0.6473584582245165
0,,,1024,1.0,size,restricted,2,1,0.7102582148368927,0.7142236121524078
0,,,1024,1.0,size,restricted,2,2,0.599677384694263,0.6559485577718098
0,,,1024,inf,equal,unrestricted,,0,0.6714256146167242,0.6668365823051995
0,,,1024,inf,equal,unrestricted,,1,0.6714256206581014,0.7023210894109024
0,,,1024,inf,equal,unrestricted,,2,0.6417135707083582,0.6718988532738794
0,0,768,1024,inf,equal,unrestricted,,0,0.6272927856530724,0.6527214276466691
0,0,768,1024,inf,equal,unrestricted,,1,0.7487849305154901,0.7337357036011002
0,0,768,1024,inf,equal,unrestricted,,2,0.608420623041453,0.658344972879445
0,1,202,1024,inf,equal,unrestricted,,0,0.6812462455772069,0.6737882544679573
0,1,202,1024,inf,equal,unrestricted,,1,0.6708513985380967,0.7055154262177441
0,1,202,1024,inf,equal,unrestricted,,2,0.6521132189726608,0.6772636163029834
0,2,54,1024,inf,equal,unrestricted,,0,0.7239148933132323,0.7743585289153486
0,2,54,1024,inf,equal,unrestricted,,1,0.8783782289590565,0.8763005086663352
0,2,54,1024,inf,equal,unrestricted,,2,0.5323980054504556,0.7948790665073152
0,,,1024,inf,equal,restricted,0,0,0.6714256180984032,0.6668365845954266
0,,,1024,inf,equal,restricted,0,1,0.6714256202231957,0.7023210904050239
0,,,1024,inf,equal,restricted,0,2,0.641713574488707,0.6718988551047717
0,,,1024,inf,equal,restricted,1,0,0.6714256188809458,0.6668365851189872
0,,,1024,inf,equal,restricted,1,1,0.6714256201254463,0.7023210905957131
0,,,1024,inf,equal,restricted,1,2,0.641713575322833,0.671898855534879
0,,,1024,inf,equal,restricted,2,0,0.6714256188280568,0.6668365850844217
0,,,1024,inf,equal,restricted,2,1,0.6714256201320528,0.7023210905965668
0,,,1024,inf,equal,restricted,2,2,0.641713575230824,0.6718988555003537
0,,,2048,1.0,size,unrestricted,,0,0.6442661747623841,0.6442008299783323
0,,,2048,1.0,size,unrestricted,,1,0.7019018825962801,0.7067277695589391
0,,,2048,1.0,size,unrestricted,,2,0.620354871347853,0.6527902114096101
0,0,1536,2048,1.0,size,unrestricted,,0,0.6422867090510587,0.6412812825169288
0,0,1536,2048,1.0,size,unrestricted,,1,0.7192088106410365,0.7173222908723257
0,0,1536,2048,1.0,size,unrestricted,,2,0.6230720371794102,0.6510867885769105
0,1,406,2048,1.0,size,unrestricted,,0,0.6868413279501103,0.6933127120372463
0,1,406,2048,1.0,size,unrestricted,,1,0.6726335308757091,0.7096667762839161
0,1,406,2048,1.0,size,unrestricted,,2,0.6845341120187377,0.6872755060421466
0,2,106,2048,1.0,size,unrestricted,,0,0.7265068004073157,0.7094247190309544
0,2,106,2048,1.0,size,unrestricted,,1,0.8240655602850866,0.8034742769789399
0,2,106,2048,1.0,size,unrestricted,,2,0.5570892834434235,0.7467553772932829
0,,,2048,1.0,size,restricted,0,0,0.6442661747797888,0.6442008299983149
0,,,2048,1.0,size,restricted,0,1,0.701901882520606,0.7067277694786591
0,,,2048,1.0,size,restricted,0,2,0.6203548713854969,0.6527902114152273
0,,,2048,1.0,size,restricted,1,0,0.6442661747975537,0.6442008300177515
0,,,2048,1.0,size,restricted,1,1,0.7019018824433343,0.7067277693979638
0,,,2048,1.0,size,restricted,1,2,0.6203548714240387,0.6527902114216231
0,,,2048,1.0,size,restricted,2,0,0.6442661747721324,0.644200829988564
0,,,2048,1.0,size,restricted,2,1,0.7019018825542045,0.7067277695129437
0,,,2048,1.0,size,restricted,2,2,0.6203548713677519,0.6527902114114644
0,,,2048,inf,equal,unrestricted,,0,0.6737260351724202,0.6791126966480947
0,,,2048,inf,equal,unrestricted,,1,0.6737260388878475,0.703588856131092
0,,,2048,inf,equal,unrestricted,,2,0.6679332827097696,0.6765426064379988
0,0,1536,2048,inf,equal,unrestricted,,0,0.6422867090510587,0.6412812825169288
0,0,1536,2048,inf,equal,unrestricted,,1,0.7192088106410365,0.7173222908723257
0,0,1536,2048,inf,equal,unrestricted,,2,0.6230720371794102,0.6510867885769105
0,1,406,2048,inf,equal,unrestricted,,0,0.6868413279501103,0.6933127120372463
0,1,406,2048,inf,equal,unrestricted,,1,0.6726335308757091,0.7096667762839161
0,1,406,2048,inf,equal,unrestricted,,2,0.6845341120187377,0.6872755060421466
0,2,106,2048,inf,equal,unrestricted,,0,0.7265068004073157,0.7094247190309544
0,2,106,2048,inf,equal,unrestricted,,1,0.8240655602850866,0.8034742769789399
0,2,106,2048,inf,equal,unrestricted,,2,0.5570892834434235,0.7467553772932829
0,,,2048,inf,equal,restricted,0,0,0.6737260376167759,0.679112699398761
0,,,2048,inf,equal,restricted,0,1,0.6737260384381474,0.7035888570420432
0,,,2048,inf,equal,restricted,0,2,0.6679332867019682,0.6765426084782458
0,,,2048,inf,equal,restricted,1,0,0.6737260374295264,0.6791126991891802
0,,,2048,inf,equal,restricted,1,1,0.6737260384725966,0.7035888569791996
0,,,2048,inf,equal,restricted,1,2,0.6679332864273477,0.6765426083202458
0,,,2048,inf,equal,restricted,2,0,0.6737260371604096,0.6791126988851404
0,,,2048,inf,equal,restricted,2,1,0.6737260385221072,0.7035888568849209
0,,,2048,inf,equal,restricted,2,2,0.6679332859152363,0.6765426080946124
0,,,4096,1.0,size,unrestricted,,0,0.6462350097621803,0.642504331178369
0,,,4096,1.0,size,unrestricted,,1,0.6989612458359094,0.705110187796867
0,,,4096,1.0,size,unrestricted,,2,0.6343848907248438,0.651269522328125
0,0,3072,4096,1.0,size,unrestricted,,0,0.6448694906626355,0.6399254096668235
0,0,3072,4096,1.0,size,unrestricted,,1,0.710386071763604,0.713797362143054
0,0,3072,4096,1.0,size,unrestricted,,2,0.6374647014184391,0.648256556291885
0,1,815,4096,1.0,size,unrestricted,,0,0.6750839118072288,0.6786065127267701
0,1,815,4096,1.0,size,unrestricted,,1,0.6790147468329665,0.6967676289671312
0,1,815,4096,1.0,size,unrestricted,,2,0.6768490026058122,0.6832741791694871
0,2,209,4096,1.0,size,unrestricted,,0,0.7137074287668076,0.6989398810665407
0,2,209,4096,1.0,size,unrestricted,,1,0.7878070759957748,0.7948287859185332
0,2,209,4096,1.0,size,unrestricted,,2,0.5787693099701599,0.7243512910467966
0,,,4096,1.0,size,restricted,0,0,0.646235009785216,0.6425043312122087
0,,,4096,1.0,size,restricted,0,1,0.6989612457368624,0.7051101876857176
0,,,4096,1.0,size,restricted,0,2,0.6343848907724889,0.651269522345537
0,,,4096,1.0,size,restricted,1,0,0.6462350097995648,0.6425043312324527
0,,,4096,1.0,size,restricted,1,1,0.6989612456758008,0.7051101876187642
0,,,4096,1.0,size,restricted,1,2,0.634384890799692,0.6512695223587472
0,,,4096,1.0,size,restricted,2,0,0.6462350100034753,0.6425043315305714
0,,,4096,1.0,size,restricted,2,1,0.6989612448028143,0.7051101866479736
0,,,4096,1.0,size,restricted,2,2,0.6343848912067305,0.6512695225178511
0,,,4096,inf,equal,unrestricted,,0,0.6750839028459218,0.6786065023842803
0,,,4096,inf,equal,unrestricted,,1,0.6790147468329671,0.6967676265199042
0,,,4096,inf,equal,unrestricted,,2,0.6768489899850375,0.6832741702227141
0,0,3072,4096,inf,equal,unrestricted,,0,0.6448694906626355,0.6399254096668235
0,0,3072,4096,inf,equal,unrestricted,,1,0.710386071763604,0.713797362143054
0,0,3072,4096,inf,equal,unrestricted,,2,0.6374647014184391,0.648256556291885
0,1,815,4096,inf,equal,unrestricted,,0,0.6750839118072288,0.6786065127267701
0,1,815,4096,inf,equal,unrestricted,,1,0.6790147468329665,0.6967676289671312
0,1,815,4096,inf,equal,unrestricted,,2,0.6768490026058122,0.6832741791694871
0,2,209,4096,inf,equal,unrestricted,,0,0.7137074287668076,0.6989398810665407
0,2,209,4096,inf,equal,unrestricted,,1,0.7878070759957748,0.7948287859185332
0,2,209,4096,inf,equal,unrestricted,,2,0.5787693099701599,0.7243512910467966
0,,,4096,inf,equal,restricted,0,0,0.6750839090481016,0.6786065095294861
0,,,4096,inf,equal,restricted,0,1,0.6790147468329666,0.696767628183504
0,,,4096,inf,equal,restricted,0,2,0.6768489987397337,0.6832741763716527
0,,,4096,inf,equal,restricted,1,0,0.6750839100847515,0.6786065107217337
0,,,4096,inf,equal,restricted,1,1,0.6790147468329666,0.6967676284503259
0,,,4096,inf,equal,restricted,1,2,0.6768490001997102,0.6832741774041633
0,,,4096,inf,equal,restricted,2,0,0.6750839075776782,0.6786065078362022
0,,,4096,inf,equal,restricted,2,1,0.6790147468329666,0.69676762779314
0,,,4096,inf,equal,restricted,2,2,0.676848996649595,0.6832741749047855
0,,,8192,1.0,size,unrestricted,,0,0.6457959220902096,0.6411411057839841
0,,,8192,1.0,size,unrestricted,,1,0.6935019879536661,0.7050708221830847
0,,,8192,1.0,size,unrestricted,,2,0.6593993963512575,0.6490681414899614
0,0,6144,8192,1.0,size,unrestricted,,0,0.6444850139609763,0.6388816976013023
0,0,6144,8192,1.0,size,unrestricted,,1,0.7039101161861286,0.7147880082408303
0,0,6144,8192,1.0,size,unrestricted,,2,0.6644688198268426,0.6462381399271809
0,1,1634,8192,1.0,size,unrestricted,,0,0.6685008263059101,0.667954606675695
0,1,1634,8192,1.0,size,unrestricted,,1,0.6782718499918661,0.6933815278859272
0,1,1634,8192,1.0,size,unrestricted,,2,0.6732011162185971,0.6732319861313347
0,2,414,8192,1.0,size,unrestricted,,0,0.6689728467092353,0.6605236231432109
0,2,414,8192,1.0,size,unrestricted,,1,0.7148354157541016,0.728758294980083
0,2,414,8192,1.0,size,unrestricted,,2,0.6380124472481619,0.6828309761111409
0,,,8192,1.0,size,restricted,0,0,0.6457959221237343,0.6411411058333232
0,,,8192,1.0,size,restricted,0,1,0.6935019878324963,0.7050708220179267
0,,,8192,1.0,size,restricted,0,2,0.6593993963319739,0.6490681415111934
0,,,8192,1.0,size,restricted,1,0,0.6457959221437145,0.6411411058626618
0,,,8192,1.0,size,restricted,1,1,0.6935019877587283,0.705070821925568
0,,,8192,1.0,size,restricted,1,2,0.6593993963266067,0.6490681415339202
0,,,8192,1.0,size,restricted,2,0,0.6457959221304421,0.6411411058428139
0,,,8192,1.0,size,restricted,2,1,0.6935019878074633,0.7050708219887339
0,,,8192,1.0,size,restricted,2,2,0.6593993963312267,0.6490681415214802
0,,,8192,inf,equal,unrestricted,,0,0.6685008205989953,0.6679546003439093
0,,,8192,inf,equal,unrestricted,,1,0.6782718499918663,0.6933815271087748
0,,,8192,inf,equal,unrestricted,,2,0.673201111380292,0.6732319804226149
0,0,6144,8192,inf,equal,unrestricted,,0,0.6444850139609763,0.6388816976013023
0,0,6144,8192,inf,equal,unrestricted,,1,0.7039101161861286,0.7147880082408303
0,0,6144,8192,inf,equal,unrestricted,,2,0.6644688198268426,0.6462381399271809
0,1,1634,8192,inf,equal,unrestricted,,0,0.6685008263059101,0.667954606675695
0,1,1634,8192,inf,equal,unrestricted,,1,0.6782718499918661,0.6933815278859272
0,1,1634,8192,inf,equal,unrestricted,,2,0.6732011162185971,0.6732319861313347
0,2,414,8192,inf,equal,unrestricted,,0,0.6689728467092353,0.6605236231432109
0,2,414,8192,inf,equal,unrestricted,,1,0.7148354157541016,0.728758294980083
0,2,414,8192,inf,equal,unrestricted,,2,0.6380124472481619,0.6828309761111409
0,,,8192,inf,equal,restricted,0,0,0.668500824897135,0.6679546051117607
0,,,8192,inf,equal,restricted,0,1,0.6782718499918661,0.6933815276991406
0,,,8192,inf,equal,restricted,0,2,0.6732011150296477,0.6732319847196707
0,,,8192,inf,equal,restricted,1,0,0.6685008259721265,0.6679546063066765
0,,,8192,inf,equal,restricted,1,1,0.6782718499918661,0.6933815278330296
0,,,8192,inf,equal,restricted,1,2,0.6732011159426596,0.6732319858051555
0,,,8192,inf,equal,restricted,2,0,0.6685008211999429,0.6679546010098707
0,,,8192,inf,equal,restricted,2,1,0.6782718499918663,0.6933815271704276
0,,,8192,inf,equal,restricted,2,2,0.6732011119246002,0.6732319810187339
0,,,16384,1.0,size,unrestricted,,0,0.6461788817548345,0.6411358582699085
0,,,16384,1.0,size,unrestricted,,1,0.6991392820759181,0.7029717466519453
0,,,16384,1.0,size,unrestricted,,2,0.6701062907520734,0.649546657855083
0,0,12288,16384,1.0,size,unrestricted,,0,0.6449452112418806,0.6389820549021084
0,0,12288,16384,1.0,size,unrestricted,,1,0.7091293812587957,0.7132207210832583
0,0,12288,16384,1.0,size,unrestricted,,2,0.674009886594559,0.6473857409598489
0,1,3272,16384,1.0,size,unrestricted,,0,0.6666011819544598,0.6643688264555699
0,1,3272,16384,1.0,size,unrestricted,,1,0.6854349211381552,0.6888126589911211
0,1,3272,16384,1.0,size,unrestricted,,2,0.6755933899267622,0.6710594237758869
0,2,824,16384,1.0,size,unrestricted,,0,0.6534901730811428,0.6486941008867477
0,2,824,16384,1.0,size,unrestricted,,1,0.697135831640567,0.701119577846246
0,2,824,16384,1.0,size,unrestricted,,2,0.6652141836483321,0.6571092286507926
0,,,16384,1.0,size,restricted,0,0,0.6461788817415878,0.6411358582504482
0,,,16384,1.0,size,restricted,0,1,0.6991392821223493,0.7029717467039311
0,,,16384,1.0,size,restricted,0,2,0.6701062907652476,0.6495466578429167
0,,,16384,1.0,size,restricted,1,0,0.6461788817567571,0.6411358582729683
0,,,16384,1.0,size,restricted,1,1,0.6991392820692792,0.7029717466444363
0,,,16384,1.0,size,restricted,1,2,0.6701062907497656,0.6495466578559069
0,,,16384,1.0,size,restricted,2,0,0.6461788818652644,0.6411358584313656
0,,,16384,1.0,size,restricted,2,1,0.6991392816888128,0.7029717462179081
0,,,16384,1.0,size,restricted,2,2,0.6701062906424224,0.6495466579427185
0,,,16384,inf,equal,unrestricted,,0,0.6666011820620343,0.6643688265766873
0,,,16384,inf,equal,unrestricted,,1,0.6854349211381552,0.68881265897847
0,,,16384,inf,equal,unrestricted,,2,0.6755933899778513,0.6710594238624983
0,0,12288,16384,inf,equal,unrestricted,,0,0.6449452112418806,0.6389820549021084
0,0,12288,16384,inf,equal,unrestricted,,1,0.7091293812587957,0.7132207210832583
0,0,12288,16384,inf,equal,unrestricted,,2,0.674009886594559,0.6473857409598489
0,1,3272,16384,inf,equal,unrestricted,,0,0.6666011819544598,0.6643688264555699
0,1,3272,16384,inf,equal,unrestricted,,1,0.6854349211381552,0.6888126589911211
0,1,3272,16384,inf,equal,unrestricted,,2,0.6755933899267622,0.6710594237758869
0,2,824,16384,inf,equal,unrestricted,,0,0.6534901730811428,0.6486941008867477
0,2,824,16384,inf,equal,unrestricted,,1,0.697135831640567,0.701119577846246
0,2,824,16384,inf,equal,unrestricted,,2,0.6652141836483321,0.6571092286507926
0,,,16384,inf,equal,restricted,0,0,0.666601181776128,0.6643688262656012
0,,,16384,inf,equal,restricted,0,1,0.6854349211381552,0.6888126589813115
0,,,16384,inf,equal,restricted,0,2,0.6755933898273201,0.6710594235853404
0,,,16384,inf,equal,restricted,1,0,0.6666011817396266,0.664368826226413
0,,,16384,inf,equal,restricted,1,1,0.6854349211381552,0.6888126589815069
0,,,16384,inf,equal,restricted,1,2,0.6755933898085515,0.6710594235493731
0,,,16384,inf,equal,restricted,2,0,0.6666011816026561,0.6643688260798949
0,,,16384,inf,equal,restricted,2,1,0.6854349211381552,0.6888126589826062
0,,,16384,inf,equal,restricted,2,2,0.6755933897328584,0.6710594234128291


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/4/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,0,0,48,64,1.0,size,unrestricted,1.932015854539055,14.999999743235293,1.089501895033907e-08,2.059297018969964e-08,9.473322264588611e-09,1.5218067847894838e-09,5.894582670333212e-09,9.013410155032938e-09,3.3631096500321024e-10,-3.4587260563613e-08,-1.0966760290100277e-08,1.1173969494319074e-08,-8.661669001070265e-10,-2.0848047678413037e-08,2.5795284012088158e-08,-8.580105673717052e-10
0,1,0,48,64,1.0,size,unrestricted,2.1569525296936116,1.4431773036932156e-09,-5.142085601259635e-10,5.126537128746883e-10,5.739350670909902e-10,-3.032236617239346e-08,1.5793122911689463e-10,1.027230282311977e-09,-2.1482350584069832e-11,-3.8546345652496636e-10,1.790210205656127e-10,-1.220145227912536e-10,14.99999992150243,3.193777671065584e-08,-2.3440002059204183e-10,7.12362540165903e-11
0,2,0,48,64,1.0,size,unrestricted,2.34949820653774,-1.7151941196352128e-09,14.9999999411149,-8.184412043379967e-09,-2.0963319299099395e-09,2.5671946069266625e-10,7.941435815435799e-10,-2.245854183734325e-10,6.542068184410528e-09,-4.201518504908773e-10,-1.1316823551534619e-10,-1.141597408617614e-09,6.27561498128269e-10,-7.554129415607994e-09,2.294838257376835e-09,5.737938267697509e-09
0,3,0,48,64,1.0,size,unrestricted,3.1171418623892184,-8.172299255984826e-10,1.0867321840327992e-09,-3.5678962851420295e-10,3.1709764629185917e-10,7.767825990583803e-10,5.349191456719923e-10,-2.458719381618198e-09,1.9190028860121867e-10,1.659845256900473e-10,-2.6506401212733523e-10,1.589288709249324e-09,-9.048150837064694e-09,-4.5659790790094136e-10,14.999999967290927,4.050780012822859e-11
0,4,0,48,64,1.0,size,unrestricted,3.3032202767116225,2.684394082789008e-10,1.1836476167329694e-09,2.8377897041135943e-09,-2.3160890172105667e-10,-5.477597828326633e-10,-7.345308123816225e-11,-6.964065670663424e-09,3.479527596013406e-10,-2.047760519753291e-10,2.389968652959406e-10,7.993924376545973e-10,-2.6576947680854996e-10,1.0376888662296985e-09,3.2427958870509312e-09,-14.999999963346845
0,0,1,12,64,1.0,size,unrestricted,6.071977457130219,-6.1052745555761365e-12,1.5283303606313285e-10,-14.999999997949542,1.3098726132391273e-10,-6.911324747739571e-11,-2.040956823840406e-11,1.9727147339862148e-11,2.6573504565242222e-11,2.34601952983952e-11,-3.046362079576443e-11,1.901266889363725e-12,1.7931161623230755e-11,-2.0531715696742056e-12,6.220174490145303e-11,1.2987639097501996e-10
0,1,1,12,64,1.0,size,unrestricted,3.772000860440873,-14.999999928002232,-7.483906614194862e-09,3.217393665379022e-08,-5.81349039980188e-10,-6.734111554924008e-10,5.277858245502501e-11,4.77012555134352e-10,-2.5971147202211305e-09,-1.884533394409415e-10,1.201861405022504e-09,-8.231291371191801e-10,-9.749665033183964e-10,-2.6875039078970836e-10,-3.137407820710785e-09,-9.110864554983171e-10
0,2,1,12,64,1.0,size,unrestricted,5.40218661999167,-6.612403371399888e-11,-14.9999999917469,2.908123370692512e-09,-1.6601201176888026e-10,-1.9423751498068682e-11,-6.501624295131676e-11,-6.648307334637717e-11,2.1734573674420214e-10,-5.158439518730221e-11,1.7870274890043963e-10,-7.649078118209666e-12,-1.6847968721996268e-10,-2.6064828799616502e-11,1.755208242917833e-11,2.063819651904902e-11
0,3,1,12,64,1.0,size,unrestricted,5.6363308772086524,1.9780411063314288e-11,-2.5584582626545275e-11,5.680344455688975e-11,1.290254021295142e-11,-8.848354355115176e-11,-7.944277605919532e-11,1.5401926855240925e-11,1.0772690402412182e-10,14.99999999699578,-3.891425127410839e-11,-6.26631939647294e-11,-1.3368740328259066e-10,-1.6967294878437598e-11,7.293307109220228e-11,8.302645258803303e-11
0,4,1,12,64,1.0,size,unrestricted,6.932724387550866,-9.903463924894463e-11,2.1116185830161645e-09,-14.999999952457818,-4.1404369548590737e-10,-4.775973007527778e-11,5.239773458401712e-10,-1.2891980259392707e-09,5.1615228449726263e-11,4.024470578044413e-10,-1.5415942020686587e-10,4.5709105083251085e-10,1.4692315832109858e-09,-8.247350742607977e-11,-8.460573260791804e-10,2.2783031085577859e-10
0,0,2,4,64,1.0,size,unrestricted,9.217099080325667,-5.162332543459573e-10,1.220790788360759e-07,-14.999999782362002,1.545167003703841e-08,-4.5154621939100775e-09,-3.767580156378839e-09,-2.788915966018677e-09,-7.609153728967541e-10,-4.184532722757195e-10,1.4731136144342547e-09,-8.935291477645799e-10,4.5364339572030384e-10,-4.435644683185454e-09,-5.2278002100088694e-09,1.0733015694311288e-09
0,1,2,4,64,1.0,size,unrestricted,8.251150104590714,-9.99310298128278e-10,-1.1574024699782325e-09,7.594140295486138e-10,-2.116846355003576e-09,-1.606590504103325e-10,3.2339309670951652e-09,1.3513222178056646e-10,4.708085179514064e-11,3.5725784995699946e-11,-2.9867738405422276e-10,14.999999967193421,-1.5306295346268491e-09,3.508331196043654e-09,2.667838735708829e-11,-2.684281033434632e-10
0,2,2,4,64,1.0,size,unrestricted,7.550087588975503,-14.999999924735507,4.388531449609262e-09,-1.6556090797195582e-08,1.7782135215586008e-09,-1.4883919660550023e-09,1.9562192997157157e-09,-2.0874765666777484e-10,1.0746272346767124e-10,-4.166502265431512e-09,-3.0914959771299924e-10,1.798736578587998e-09,-8.939702994468328e-11,-4.4818285522134546e-10,4.686674674465646e-10,-1.3473738135094285e-08
0,3,2,4,64,1.0,size,unrestricted,9.213491964752535,-4.4695476662483643e-10,1.7877150090569308e-09,-5.3693334528624e-10,1.9073447592843253e-09,-8.50696780144814e-09,-2.26377259281915e-09,-8.035068316551484e-09,-3.048755986364174e-08,2.926178689238992e-09,-9.628217857142498e-10,4.921555494367508e-09,1.6553141327923454e-09,6.43438159412387e-10,-14.999999909776822,1.7134997893885895e-09
0,4,2,4,64,1.0,size,unrestricted,7.367670841409776,-7.616067664294931e-09,-1.1765198049257848e-08,14.999999611840307,-4.444692584578405e-10,2.786836370893918e-10,7.659814938565783e-10,-4.4897692114053174e-10,-2.9749829849180583e-08,1.6833203710768028e-09,-1.7072270983446842e-07,3.1252232241250475e-09,9.506619525316268e-08,3.928862684374697e-09,5.887478334442212e-10,-3.57907443086058e-09
0,0,0,48,64,1.0,size,restricted,1.9320158709953394,14.999999980936794,5.567357775506377e-10,1.0003050550771578e-09,4.915681505932758e-10,8.489446172424876e-11,3.177362350588512e-10,4.690870888104553e-10,1.8019201260309503e-11,-3.5458219893643184e-09,-5.6236802239732e-10,5.772315197895013e-10,-5.5023378267966555e-11,-1.0054073650525902e-09,1.2470245848824518e-09,-5.1980487477591637e-11
0,1,0,48,64,1.0,size,restricted,2.1569525315403273,2.746265104909216e-10,-2.777827046777286e-10,2.0228749175907435e-10,1.579057950335556e-10,-1.0260774978292771e-09,7.664877419974008e-11,2.527444619913341e-10,1.5649466993406277e-11,-1.462781969637419e-10,8.363689387793413e-11,-7.305038768616571e-11,14.999999984332373,1.5435098857624064e-09,-1.7020483681124758e-10,-3.191632647767169e-11
0,2,0,48,64,1.0,size,restricted,2.349498207372988,-7.781852711153488e-10,14.999999962556986,-2.6408021518864736e-09,-8.917599785299637e-10,1.2210300995216827e-10,3.7998125142952206e-10,-1.4244100810378957e-10,2.211579713984813e-09,-2.398995146799725e-10,-8.639059820449263e-11,-5.533409035485458e-10,2.7688442126551445e-10,-2.352750645206656e-09,9.011382215770121e-10,1.9627755030874673e-09
0,3,0,48,64,1.0,size,restricted,3.117141859677174,-3.2931839705551533e-10,3.986445890613102e-10,-1.893897130196666e-10,1.2280489946489734e-10,3.085429825015015e-10,2.1840179387321503e-10,-8.596287688418746e-10,7.725996166213815e-11,7.180842972944516e-11,-1.1271333646834416e-10,5.889587631748346e-10,-2.627014766614668e-09,-1.797018667740634e-10,14.999999961003143,1.3829049579531268e-11
0,4,0,48,64,1.0,size,restricted,3.3032202764481244,-5.7952325047592995e-11,-1.544090920851129e-10,-4.310014599585453e-11,2.239469892166902e-11,4.676735575943571e-11,-1.216541057767197e-10,-2.40369672682163e-10,-6.405746626674249e-11,-2.0727437667274938e-11,-1.3227806487943816e-10,-3.492573407559484e-11,4.924287818872768e-11,2.1988008928381705e-11,3.6337874627542605e-10,-14.999999971504128
0,0,1,12,64,1.0,size,restricted,6.0719774567017595,-5.3315732036699705e-12,7.859477013450274e-09,-14.99999999037201,1.4152068640047064e-10,-6.961874370479019e-11,-2.0926948879993663e-11,1.8109647900156443e-11,2.337656537588042e-11,1.953610505731631e-11,-2.8003279534616943e-11,4.308586619647576e-12,1.1859346480979099e-11,-1.3715778001068538e-12,5.575424581220269e-11,1.7703237698633596e-10
0,1,1,12,64,1.0,size,restricted,3.7720008680672374,-14.999999995058234,-2.9378745870932484e-10,2.128763526575524e-09,-2.6975226909710736e-11,-3.088509382230043e-11,-1.3802494446360308e-12,2.4081328402206388e-11,-8.322982542840908e-11,-9.986493416445295e-12,5.3654975797938304e-11,-4.1480943464665203e-11,-3.818211863660116e-11,-1.0388544311155756e-11,-4.035049320120177e-10,-3.480304653246792e-11
0,2,1,12,64,1.0,size,restricted,5.402186620684972,-2.30130041502483e-11,-14.99999997783834,2.109684997024311e-08,-4.731962591790908e-11,-7.206588088513252e-12,-2.3017944430000288e-11,-2.3461478551638494e-11,5.353911949103595e-11,-1.8092582354266192e-11,4.5193213181498633e-11,-2.61208583001686e-12,-4.787995102468867e-11,-9.535508760589534e-12,6.385014682358885e-12,7.523130276515277e-12
0,3,1,12,64,1.0,size,restricted,5.636330875306602,4.3492790552980196e-11,-9.076304778050377e-11,2.5166661707137314e-09,4.563341266211124e-11,-2.873824881947834e-10,-1.5886364737687915e-10,2.2426661190439468e-11,3.967004058122011e-10,14.999999989434263,-6.4446258169458e-11,-2.385349368525342e-10,-5.877233556649057e-10,-4.301046825425545e-11,1.919958628492982e-10,4.541158253827485e-10
0,4,1,12,64,1.0,size,restricted,6.932724406303477,-3.670508085084354e-12,6.090475901009083e-09,-14.999999991994471,-1.784874745250342e-11,-5.182331077625637e-12,1.6950063526524414e-11,-5.97790480216819e-11,1.6982300443960254e-12,1.3694551329404966e-11,-6.367772694107632e-12,1.9722419046490192e-11,1.0311680214371882e-10,-1.879394945910302e-12,-3.497290319300265e-11,6.393951918324784e-12
0,0,2,4,64,1.0,size,restricted,8.958885657277381,-1.2723743604692728e-11,4.417233243592086,-10.58276675383001,2.581912813525773e-10,-1.1432636861535986e-10,-8.794498345519229e-11,-6.500783462214041e-11,-2.622689927097732e-11,-1.4051544397667172e-11,4.9698684925934045e-11,-2.7185331259474233e-11,1.6664051292529457e-11,-1.1949701481296308e-10,-1.0727915136574451e-10,3.2097474819622e-11
0,1,2,4,64,1.0,size,restricted,7.487791730602965,-1.3599132861463803e-10,-1.720410639366369e-10,1.450243660104375e-10,-3.5569545218240243e-10,-1.5750682110945083e-11,0.4393020834808554,5.0346132705441245e-11,2.698598339540534e-12,-8.481356029458908e-12,-4.433135480446777e-11,9.142082985898433,-2.4391762079926814e-10,5.418614926804604,2.5608624299153746e-11,-5.635658899906768e-11
0,2,2,4,64,1.0,size,restricted,7.059869242304125,-9.686126711567825,9.786920735609714e-10,-4.712793222747438,1.3349003558449396e-10,-1.393734796657785e-10,2.4020089386558886e-10,1.8169446630893255e-11,1.300730264025765e-11,-4.801104303107745e-10,-9.644946735014045e-13,1.3491653320591914e-10,1.7839146085017344e-11,-7.157563617135574e-11,6.918209135467568e-11,-0.6010800614218837
0,3,2,4,64,1.0,size,restricted,8.749287292284082,-1.846063046008947e-11,9.676156579844295e-11,-1.8149658414014023e-11,7.818429937541099e-11,-2.5864727337356423e-10,-6.535667145080406e-11,-1.807125810240752e-10,-6.231600296957755,1.1205034801780837e-10,-3.519407015271048e-11,1.624676973531151e-10,7.129015990269749e-11,1.5797776972075545e-11,-8.76839970122767,6.18813246629325e-11
0,4,2,4,64,1.0,size,restricted,7.260680054053792,-5.541469854949594e-11,-6.369015966661681e-11,11.999374566930262,-3.5203835703850617e-12,4.693640285375789e-12,9.077664116984121e-12,-4.4222066191493395e-12,-1.284287187817384e-10,1.7990735883176903e-11,-3.000625431089768,2.6917307365839278e-11,1.0989814283370661e-09,3.459572595489945e-11,6.101941752054055e-12,-3.1274489511675457e-11
0,0,0,48,64,inf,equal,unrestricted,1.932015854539055,14.999999743235293,1.089501895033907e-08,2.059297018969964e-08,9.473322264588611e-09,1.5218067847894838e-09,5.894582670333212e-09,9.013410155032938e-09,3.3631096500321024e-10,-3.4587260563613e-08,-1.0966760290100277e-08,1.1173969494319074e-08,-8.661669001070265e-10,-2.0848047678413037e-08,2.5795284012088158e-08,-8.580105673717052e-10
0,1,0,48,64,inf,equal,unrestricted,2.1569525296936116,1.4431773036932156e-09,-5.142085601259635e-10,5.126537128746883e-10,5.739350670909902e-10,-3.032236617239346e-08,1.5793122911689463e-10,1.027230282311977e-09,-2.1482350584069832e-11,-3.8546345652496636e-10,1.790210205656127e-10,-1.220145227912536e-10,14.99999992150243,3.193777671065584e-08,-2.3440002059204183e-10,7.12362540165903e-11
0,2,0,48,64,inf,equal,unrestricted,2.34949820653774,-1.7151941196352128e-09,14.9999999411149,-8.184412043379967e-09,-2.0963319299099395e-09,2.5671946069266625e-10,7.941435815435799e-10,-2.245854183734325e-10,6.542068184410528e-09,-4.201518504908773e-10,-1.1316823551534619e-10,-1.141597408617614e-09,6.27561498128269e-10,-7.554129415607994e-09,2.294838257376835e-09,5.737938267697509e-09
0,3,0,48,64,inf,equal,unrestricted,3.1171418623892184,-8.172299255984826e-10,1.0867321840327992e-09,-3.5678962851420295e-10,3.1709764629185917e-10,7.767825990583803e-10,5.349191456719923e-10,-2.458719381618198e-09,1.9190028860121867e-10,1.659845256900473e-10,-2.6506401212733523e-10,1.589288709249324e-09,-9.048150837064694e-09,-4.5659790790094136e-10,14.999999967290927,4.050780012822859e-11
0,4,0,48,64,inf,equal,unrestricted,3.3032202767116225,2.684394082789008e-10,1.1836476167329694e-09,2.8377897041135943e-09,-2.3160890172105667e-10,-5.477597828326633e-10,-7.345308123816225e-11,-6.964065670663424e-09,3.479527596013406e-10,-2.047760519753291e-10,2.389968652959406e-10,7.993924376545973e-10,-2.6576947680854996e-10,1.0376888662296985e-09,3.2427958870509312e-09,-14.999999963346845
0,0,1,12,64,inf,equal,unrestricted,6.071977457130219,-6.1052745555761365e-12,1.5283303606313285e-10,-14.999999997949542,1.3098726132391273e-10,-6.911324747739571e-11,-2.040956823840406e-11,1.9727147339862148e-11,2.6573504565242222e-11,2.34601952983952e-11,-3.046362079576443e-11,1.901266889363725e-12,1.7931161623230755e-11,-2.0531715696742056e-12,6.220174490145303e-11,1.2987639097501996e-10
0,1,1,12,64,inf,equal,unrestricted,3.772000860440873,-14.999999928002232,-7.483906614194862e-09,3.217393665379022e-08,-5.81349039980188e-10,-6.734111554924008e-10,5.277858245502501e-11,4.77012555134352e-10,-2.5971147202211305e-09,-1.884533394409415e-10,1.201861405022504e-09,-8.231291371191801e-10,-9.749665033183964e-10,-2.6875039078970836e-10,-3.137407820710785e-09,-9.110864554983171e-10
0,2,1,12,64,inf,equal,unrestricted,5.40218661999167,-6.612403371399888e-11,-14.9999999917469,2.908123370692512e-09,-1.6601201176888026e-10,-1.9423751498068682e-11,-6.501624295131676e-11,-6.648307334637717e-11,2.1734573674420214e-10,-5.158439518730221e-11,1.7870274890043963e-10,-7.649078118209666e-12,-1.6847968721996268e-10,-2.6064828799616502e-11,1.755208242917833e-11,2.063819651904902e-11
0,3,1,12,64,inf,equal,unrestricted,5.6363308772086524,1.9780411063314288e-11,-2.5584582626545275e-11,5.680344455688975e-11,1.290254021295142e-11,-8.848354355115176e-11,-7.944277605919532e-11,1.5401926855240925e-11,1.0772690402412182e-10,14.99999999699578,-3.891425127410839e-11,-6.26631939647294e-11,-1.3368740328259066e-10,-1.6967294878437598e-11,7.293307109220228e-11,8.302645258803303e-11
0,4,1,12,64,inf,equal,unrestricted,6.932724387550866,-9.903463924894463e-11,2.1116185830161645e-09,-14.999999952457818,-4.1404369548590737e-10,-4.775973007527778e-11,5.239773458401712e-10,-1.2891980259392707e-09,5.1615228449726263e-11,4.024470578044413e-10,-1.5415942020686587e-10,4.5709105083251085e-10,1.4692315832109858e-09,-8.247350742607977e-11,-8.460573260791804e-10,2.2783031085577859e-10
0,0,2,4,64,inf,equal,unrestricted,9.217099080325667,-5.162332543459573e-10,1.220790788360759e-07,-14.999999782362002,1.545167003703841e-08,-4.5154621939100775e-09,-3.767580156378839e-09,-2.788915966018677e-09,-7.609153728967541e-10,-4.184532722757195e-10,1.4731136144342547e-09,-8.935291477645799e-10,4.5364339572030384e-10,-4.435644683185454e-09,-5.2278002100088694e-09,1.0733015694311288e-09
0,1,2,4,64,inf,equal,unrestricted,8.251150104590714,-9.99310298128278e-10,-1.1574024699782325e-09,7.594140295486138e-10,-2.116846355003576e-09,-1.606590504103325e-10,3.2339309670951652e-09,1.3513222178056646e-10,4.708085179514064e-11,3.5725784995699946e-11,-2.9867738405422276e-10,14.999999967193421,-1.5306295346268491e-09,3.508331196043654e-09,2.667838735708829e-11,-2.684281033434632e-10
0,2,2,4,64,inf,equal,unrestricted,7.550087588975503,-14.999999924735507,4.388531449609262e-09,-1.6556090797195582e-08,1.7782135215586008e-09,-1.4883919660550023e-09,1.9562192997157157e-09,-2.0874765666777484e-10,1.0746272346767124e-10,-4.166502265431512e-09,-3.0914959771299924e-10,1.798736578587998e-09,-8.939702994468328e-11,-4.4818285522134546e-10,4.686674674465646e-10,-1.3473738135094285e-08
0,3,2,4,64,inf,equal,unrestricted,9.213491964752535,-4.4695476662483643e-10,1.7877150090569308e-09,-5.3693334528624e-10,1.9073447592843253e-09,-8.50696780144814e-09,-2.26377259281915e-09,-8.035068316551484e-09,-3.048755986364174e-08,2.926178689238992e-09,-9.628217857142498e-10,4.921555494367508e-09,1.6553141327923454e-09,6.43438159412387e-10,-14.999999909776822,1.7134997893885895e-09
0,4,2,4,64,inf,equal,unrestricted,7.367670841409776,-7.616067664294931e-09,-1.1765198049257848e-08,14.999999611840307,-4.444692584578405e-10,2.786836370893918e-10,7.659814938565783e-10,-4.4897692114053174e-10,-2.9749829849180583e-08,1.6833203710768028e-09,-1.7072270983446842e-07,3.1252232241250475e-09,9.506619525316268e-08,3.928862684374697e-09,5.887478334442212e-10,-3.57907443086058e-09
0,0,0,48,64,inf,equal,restricted,1.7525370935802167,5.838270888955134,8.448868801421094e-10,3.931528112808165e-10,1.859122704608041,3.843115800549971e-12,6.741833771937825e-11,9.566720104695739e-11,-4.852734982080818e-11,-7.302606395776642,-5.0810873702990295e-09,3.392535949256277e-10,4.3224560207219053e-11,-2.3883080104380356e-09,2.8676930447430577e-10,-2.7960278337924705e-11
0,1,0,48,64,inf,equal,restricted,1.876797968440233,3.433607349266515,-2.2085739881784447e-10,-4.005508806253394e-11,1.7392740633178004e-09,-2.2825708294004,3.3214641815122027e-10,6.462137021526996e-09,6.958518477401871e-10,-0.008890611001499835,1.5480992933245954e-09,-3.3251198380140278e-09,9.274931186630896,8.020617726188559e-10,1.3748083022384686e-10,-1.522354242737874e-10
0,2,0,48,64,inf,equal,restricted,1.4695898989827771,1.0718482194350218e-11,2.324779717328169,-3.590988563343005,-2.870047116581109e-09,2.0802937202758653,3.682933786449396e-10,9.013594382988601e-12,7.586966142116458e-09,-6.131259058276116e-10,2.297156367288342e-09,-6.868059318731199e-10,1.9440509570733274e-10,-1.944569646509016,5.059368329917416,9.146979600972064e-10
0,3,0,48,64,inf,equal,restricted,2.0442210114061705,-2.910797990731378e-11,1.6606932004152248,-8.515795883486597e-09,1.7953115706413227,1.0892371539716796,-2.9915653353798643e-12,-2.553282484085076,-1.3328470260200583e-09,6.957602160896528e-10,4.111529818157945e-10,0.9915429340895388,-1.1887480228039536e-09,-2.2818756119229964e-10,6.909932631622472,-1.801861424500372e-10
0,4,0,48,64,inf,equal,restricted,2.235539422582929,1.4401868203905324,2.5332574734271893,1.08551121268396e-09,1.759471640379132e-09,1.1583670125545254e-11,-3.04570050387385e-09,-2.8194139262112987,1.1615115990777769e-10,-7.926668898493803e-11,5.890906509050654e-10,1.1357278219636411e-09,1.1488127108202449e-09,2.819390304280427e-09,2.622926263652414,-5.5842154904300365
0,0,1,12,64,inf,equal,restricted,4.429613310884799,-1.6517187622131714e-10,3.888496050718676,-3.720021615355355,1.7933412937369255,-1.0447086043698226,2.8311460036916764e-10,1.303664118762354,2.946999698163909e-10,6.14152066781542e-10,-4.0923719903218246e-10,-4.0936549326047143e-10,5.087646808497907e-10,-9.238023581985923e-11,1.6359149822864085,1.6138533259630508
0,1,1,12,64,inf,equal,restricted,2.818102898879473,-4.676977507993993,-0.26713073456501074,4.330821700547618,3.0615066329989115e-11,-1.4536168001336477e-10,1.5790316523736397e-11,1.394908480561729e-09,-1.1109063204581416e-09,-9.552419359043539e-11,2.25493423023162,-2.182678430855321,1.8477092159502774e-11,-5.390581701367887e-10,-1.287457390492015,2.8581302545497837e-11
0,2,1,12,64,inf,equal,restricted,3.366922865152054,-0.9960612924589672,-3.757016138732752,2.8086899294721137,-1.1883762152328453e-10,-2.4386950937940784e-10,-1.3644162032887226,-1.9336550806948265e-09,0.37372674374801756,-1.884161964574269e-10,3.6786753532816294,-0.08025242056543995,-2.0678565113125794e-10,-1.9411619113816128,1.5115026046917888e-11,5.145089501462904e-10
0,3,1,12,64,inf,equal,restricted,4.144173697215412,-9.6056353416581e-12,3.938815449855692e-11,2.0959832669889304,4.6471933633248613e-10,-7.421884105517567e-10,-8.284507102075591e-11,9.377353512926295e-11,1.7296296675538547,7.568938646084545,6.728791228523741e-12,-2.642875005427302,-1.2898509463353208e-10,-4.357351447944954e-10,0.11414627649865508,0.8484271340893075
0,4,1,12,64,inf,equal,restricted,4.683239725554438,-7.278265808099242e-11,4.5799769370587535,-3.9623003071901994,-9.37864981703094e-10,0.12716692353714676,2.5559278890699306,-7.313610233148418e-11,-0.6501416515320625,6.976212858386249e-09,1.017153381563946e-10,-1.8359656416670843e-10,3.124486272761483,-6.2641433515021e-10,-4.463003673604742e-10,4.829869363737605e-10
0,0,2,4,64,inf,equal,restricted,8.179638363790165,1.694675567579574e-11,5.971572906779177,-5.638243897459379,3.3901831929757864,-1.7891745056202676e-10,-1.0864809890429966e-10,-5.543254286901193e-11,-8.571425182963451e-11,-2.5238404499063523e-11,1.5694644883441384e-10,-3.7141365017573265e-11,5.78776266740298e-12,-4.806151010539907e-10,-4.960871310545912e-10,9.81391311857324e-12
0,1,2,4,64,inf,equal,restricted,7.00568052134963,-5.994251554100233e-11,-6.891922186202612e-11,6.057630214424322e-11,-2.1730275958323733e-10,-5.263746129992361e-12,3.163967308547988,3.823654891609125e-11,-1.0111045518107466e-11,-2.5697037550000584e-12,-1.5738587543217435e-11,7.063952292371773,-9.50566218879857e-11,4.772080397554356,3.4703020976358454e-12,-1.6062775229856803e-11
0,2,2,4,64,inf,equal,restricted,6.281170208517935,-5.967105296725281,1.5633778859396898,-4.158502530497368,8.072894368998717e-11,-7.62994040335366e-11,2.985228351147215e-10,2.5874217179974712e-11,3.5809176377444075e-12,-0.9384210771416298,-1.0111604958079456e-13,1.3264940423450037e-10,9.704882267372481e-12,-2.4608802607468898e-11,5.202621115804934e-11,-2.372593208370324
0,3,2,4,64,inf,equal,restricted,7.725268625595968,-3.928490998229268e-11,7.525925129806017e-10,-8.281625791905862e-11,1.0154429996220573,-2.613910238602145,-1.174990172398873e-08,-1.7020267099637196,-3.808695800275562,0.22368839268735854,-2.1833152720945546e-10,3.354016617996742e-09,6.931308122458611e-10,8.09196806864381e-11,-5.636235839087604,9.474520297473069e-10
0,4,2,4,64,inf,equal,restricted,7.002530393339083,-9.090710776152927e-11,-1.1386389280116103e-10,6.848670435523252,-2.8577688085049906e-12,3.250679830338072e-12,1.3024767420610239e-11,-8.202259383561078e-12,-2.3332163633251297e-10,3.6548291733791167e-11,-5.892297245855181,5.437431798165002e-11,2.2590323170289146,6.84124337575301e-11,1.1956579634164184e-11,-6.522502251439386e-11
0,0,0,96,128,1.0,size,unrestricted,2.089397860144224,4.255162421566672e-09,9.27908598734415e-09,8.751889418878638e-10,3.729150332268578e-10,5.29154962554225e-09,1.0103410634550385e-09,14.99999993108671,1.7164442603714437e-09,-1.483571949701346e-09,-1.6137180750964367e-09,1.5544870723053752e-09,1.3860900166210619e-10,-5.233316886285534e-10,2.680002654801033e-09,-5.882943735898382e-10
0,1,0,96,128,1.0,size,unrestricted,2.219378743034978,4.4518433085281557e-10,-1.773253544581225e-09,5.1639426926345314e-09,1.4785422650805215e-09,-14.999999936028791,1.5093796394836427e-09,9.804635522071719e-10,8.758344302438845e-10,-3.0553121899911423e-10,-1.5212218899260637e-09,-7.208551718577346e-10,1.8773526264889945e-09,8.816979654076988e-09,-5.802693398241386e-10,-2.5676583489543727e-09
0,2,0,96,128,1.0,size,unrestricted,2.3079241467829803,-1.0874892742148186e-06,2.7935572054160606e-09,-5.2900273720429755e-09,-6.56660713106446e-09,6.775186935336386e-10,7.149040567344585e-10,-1.0363343777942509e-09,8.853833285550984e-09,-1.7625559877452563e-09,1.5279639861149998e-09,2.4922841012816546e-10,2.028921979945714e-09,-2.814603365704339e-09,1.9342320152670083e-09,14.999998764255455
0,3,0,96,128,1.0,size,unrestricted,1.7357766079716388,-4.897420926806143e-09,3.6479978402296783e-11,-4.1569942096425624e-11,4.5586096478657053e-11,-1.4134895706879066e-10,8.17746845617594e-11,-2.382291779015022e-10,-8.559082046334202e-11,-1.2366370728276302e-10,-2.7414496273466646e-10,5.983390699052165e-10,-3.464212290471472e-10,-7.189092501969669e-11,8.470249519764209e-10,14.999999988981696
0,4,0,96,128,1.0,size,unrestricted,2.601215464083813,-2.0431314614259512e-10,9.257896864858259e-11,2.560891590531892e-10,4.177558565503536e-10,-14.99999996603173,-9.269996555932697e-11,-4.876964247592594e-10,-1.196710280671977e-10,-1.0903980864288918e-09,-5.47588884459191e-10,4.819070445511061e-10,5.088713218708594e-10,8.823819561255731e-10,1.8703831647599657e-09,-1.1337489186813164e-09
0,0,1,24,128,1.0,size,unrestricted,3.4427119439052145,6.11920553947314e-12,3.2104705423045186e-10,-1.6073060027828277e-10,9.838010554193652e-08,-1.0063657519968204e-10,2.5432511872240622e-11,1.850001487603992e-10,2.1578125471892357e-09,-6.737027472227678e-11,-1.0830488967036738e-10,-1.3435472014684252e-10,-7.72721331878141e-11,1.443097379323371e-11,7.219970859935056e-10,14.999999893251267
0,1,1,24,128,1.0,size,unrestricted,3.905118290834855,-14.999999802623366,1.711397082137306e-10,1.0028854505699204e-11,-7.139151315997515e-11,-6.7819694077711455e-12,-6.606522824859795e-11,-4.119106640370065e-11,-1.6869048339365413e-07,-9.425778304770992e-11,-2.660500981457784e-10,-4.693815161095554e-11,-2.8683331520585474e-11,1.007173633466781e-10,-1.000667238071882e-10,7.576068453237414e-11
0,2,1,24,128,1.0,size,unrestricted,4.520945619085478,-1.6816048595845064e-12,-2.1160077924624008e-10,14.999999988466806,1.899544415635883e-12,-1.3179760678100014e-11,1.5157022706064984e-12,2.787186523233602e-11,8.446249782272776e-13,2.3855140423637088e-11,1.461800148079131e-10,2.7048774875516704e-12,3.090060276497139e-11,-6.4692730448820244e-12,3.8711565878192027e-13,6.6880221349836625e-12
0,3,1,24,128,1.0,size,unrestricted,4.19751166013269,-2.6726022720620265e-09,-3.146157915907212e-10,2.4049989189296812e-09,-3.5725447389844614e-09,6.90968167950195e-10,-1.278910990625126e-08,1.8530655682013533e-08,1.8486917121798667e-09,8.284118673567132e-09,-5.278928293187929e-09,2.6531175989138795e-10,-1.7817333048568916e-08,-3.533074373184013e-12,5.284268601762645e-09,14.999999871892511
0,4,1,24,128,1.0,size,unrestricted,3.5576553436830696,-1.7352621549414706e-10,2.0081171312430425e-09,-14.999999953323684,-6.308230665683869e-10,-5.474521280043765e-10,-3.732900871228762e-10,-4.824988425374833e-10,4.0130383647565286e-10,1.1599478500941491e-09,-9.419281102374025e-11,1.949913522859076e-13,1.8305399049575936e-09,-1.3890191667623129e-11,-3.0085987010811124e-10,3.8544901463843093e-10
0,0,2,8,128,1.0,size,unrestricted,7.204216753761357,1.6847412809949546e-11,5.767180383659214e-10,-14.999999990231668,1.4233698598556363e-10,-5.182224349244099e-10,-5.671036735045863e-10,-1.1172246725685792e-10,1.2623104853153825e-10,-3.427575680226804e-11,2.3791133329851803e-10,-4.78348217446691e-10,-1.422851219062008e-10,-6.588589538779935e-10,-2.7200384654417535e-10,-3.8504294686134615e-10
0,1,2,8,128,1.0,size,unrestricted,8.446163379258206,-3.9669482799521756e-11,-1.6811123649362504e-11,6.311998414809085e-12,-4.940761692816364e-11,-5.544575005374615e-12,14.999999994972995,-6.7400390025975255e-12,7.052458081477702e-12,-1.7102394116241152e-11,-2.4822250475630934e-11,1.8940615618875636e-09,-2.3826720981620875e-11,3.9010831754052995e-10,7.576086785937633e-11,7.260152508626791e-12
0,2,2,8,128,1.0,size,unrestricted,7.354021456477717,-3.3415353338904545e-10,1.0052585304399812e-10,-3.05635884526221e-10,-2.3083210391943892e-11,-9.205326299809474e-11,14.999999991997218,-8.033561391241289e-11,4.966355451036374e-11,-3.992411519676251e-10,-1.597348433287497e-10,5.827334764084369e-10,-4.61958156047369e-11,1.678848203067466e-10,6.448129272362722e-10,-6.493124943057797e-11
0,3,2,8,128,1.0,size,unrestricted,8.271665412894684,-2.0442252206118694e-11,4.0244694881219334e-14,7.829335753717803e-11,1.374456328081634e-11,1.662889911322108e-11,-1.4439208597621528e-10,4.28033948580197e-12,-1.4376412014254302e-10,6.439633945974488e-11,-7.738515733557745e-11,7.080261411861797e-11,1.409556574139188e-10,2.7004348090104987e-11,-14.99999999649708,1.200840844357001e-10
0,4,2,8,128,1.0,size,unrestricted,9.49162517906928,-1.0473374685777466e-11,-1.3316369541749966e-11,14.999999998513479,-8.651149182235089e-13,7.673856344895363e-12,-7.177099936948582e-13,3.4131265769121137e-12,-3.140271530800934e-11,6.9830524248396005e-12,-1.9500836048698588e-10,2.146004223659238e-11,4.387370657690294e-11,2.2192119251977246e-11,-3.2739301070986427e-12,1.2495208299737739e-11
0,0,0,96,128,1.0,size,restricted,2.0893978652584337,2.4966929461077124e-10,1.0981621697062357e-09,2.0655458180217706e-11,1.1303962162599326e-11,7.727435509333519e-10,3.1611011131620944e-11,14.999999983646385,7.242858604846318e-11,-5.841007507852315e-11,-8.08058730228702e-11,6.224659521366357e-11,3.4269802738757987e-12,-1.5375552007545904e-11,1.0459469300186095e-10,-2.0932646287212742e-11
0,1,0,96,128,1.0,size,restricted,2.2193787485247616,1.2521932224910806e-11,-7.448920115476198e-11,3.899195500393666e-10,5.391188822410507e-11,-14.999999987402557,5.404392064657195e-11,3.6242026206668454e-11,3.030673589233124e-11,-8.987114076835052e-12,-6.390501226900184e-11,-2.363664922762595e-11,7.666679907849106e-11,9.435552267031727e-10,-2.6202645300866675e-11,-1.1525218196070651e-10
0,2,0,96,128,1.0,size,restricted,2.307924163586517,-4.157774675612196e-07,-2.387611066046973e-10,3.469460503764904e-10,3.606460888569098e-10,-6.574042869376086e-11,-7.024996014239906e-11,9.81454861753988e-11,-3.5451235921112174e-10,1.6232909035836639e-10,-1.427918857053576e-10,-2.4458671100156076e-11,-1.8475203920009357e-10,2.381104064135378e-10,-1.7951454026470252e-10,14.99999955529307
0,3,0,96,128,1.0,size,restricted,1.735776607964069,-1.1212938398865417e-08,8.378722281856328e-12,-1.0073100859623177e-11,1.0189896805917462e-11,-4.040517891518028e-11,1.9817732043854236e-11,-7.851625357863263e-11,-2.2082624341074764e-11,-3.43373597604353e-11,-9.389154161386557e-11,2.623603210168353e-10,-1.256279056647486e-10,-1.834337089270029e-11,9.076145764068667e-10,14.999999983339777
0,4,0,96,128,1.0,size,restricted,2.6012154654596173,-4.050799731797923e-11,-1.600926790907424e-11,-1.8152390812686602e-11,-2.1546151791208967e-12,-14.999999976154783,-4.4749610554047023e-11,-2.6218498997565643e-11,-2.491676657023813e-11,-1.7896763701032474e-10,-9.039598410107248e-11,9.50209869678002e-11,-8.795073302881315e-12,1.3662609848595655e-10,3.356361843130172e-10,-4.817437369053271e-10
0,0,1,24,128,1.0,size,restricted,3.4418488554796753,3.7955602725203605e-13,1.3349047666750297e-11,-8.383118790937694e-12,0.8672005343629141,-5.709532428120342e-12,1.5399193905392728e-12,9.284967266518917e-12,3.393398460086813e-11,-3.9385048590328795e-12,-6.080494723057415e-12,-7.306602481532655e-12,-4.5033604136869555e-12,8.63797892240314e-13,2.051848038306304e-11,14.132799465264
0,1,1,24,128,1.0,size,restricted,3.8910976397066825,-14.601918327822197,-9.490232308016929e-11,2.879881738279365e-12,-1.6701875525539704e-11,-8.92528126347586e-13,-1.397921410788019e-11,-9.639105330693166e-12,-0.3980816694835752,-5.0622392443300126e-11,1.4482897334702558e-10,-6.681980896814005e-11,-6.26323722061633e-11,3.674261818983738e-11,-3.722818510699637e-11,1.937744294100843e-11
0,2,1,24,128,1.0,size,restricted,4.520945622170376,-2.562588269190635e-13,-5.0733393742519546e-11,14.999999998016674,1.572074091731047e-12,5.798333794419695e-12,6.899081094258804e-13,-1.6764785761506044e-11,5.956761021816946e-10,-3.530777696574252e-12,9.49900450844706e-10,-2.275169007020716e-12,-2.5655850211257938e-11,2.119572062314498e-12,-2.2578078860828464e-14,5.5526805362160085e-11
0,3,1,24,128,1.0,size,restricted,4.158684039685243,-4.6048225915181626e-11,-4.481354086141546e-12,4.7072454793849396e-11,-7.244063595978611e-11,1.2706998648600662e-11,-3.278393831317811e-10,3.0252605240142334e-08,4.1651968981083076e-11,2.683755674664364e-10,-1.073344200935075e-10,2.5425024930332772e-12,-0.8010708710380082,-1.006191487780452e-12,1.1393039766174311e-10,14.19892909603349
0,4,1,24,128,1.0,size,restricted,3.5511225386041247,-1.693146333971271e-11,0.08461233731425102,-14.915387656179242,-1.1688977257416415e-10,-1.1454967154145402e-10,-3.5262051728123296e-11,-6.5898725698994e-11,7.06835952100316e-11,3.617115136822852e-10,-1.2220647325769217e-11,2.029884024712279e-12,2.9368346771498576e-09,-6.043075749618132e-13,-1.947331682285951e-11,6.105342909971589e-11
0,0,2,8,128,1.0,size,restricted,6.776072068583723,3.583864350472186e-12,9.345231928552718e-11,-10.039527805247358,1.501732958343516e-11,-8.108388653879125e-11,-4.8544742666492486e-11,-8.956547797246463e-12,1.2423376580126254e-11,-3.454274181099486e-12,2.6710710817566994e-11,-6.158250887080783e-11,-1.4178373491137244e-11,-4.960472194040214,-1.9522908922037536e-11,-4.788359576589652e-11
0,1,2,8,128,1.0,size,restricted,8.363069194339523,-3.6175218809794074e-11,-1.669354144353203e-11,5.661870224804532e-12,-4.2145288161856174e-11,-5.36404462380338e-12,13.483075319147124,-4.651778112533318e-12,7.448687488129566e-12,-1.66218045445228e-11,-2.4944608956205376e-11,1.516924679583055,-2.2671875690435173e-11,1.8958482058206104e-10,7.07647171192224e-11,7.211156346229389e-12
0,2,2,8,128,1.0,size,restricted,7.195507739533406,-0.9140849842592733,2.0013399089356568e-11,-7.173357581191968e-11,-5.635553584543021e-13,-1.7081156504822724e-11,13.613746520179797,-9.792738982830975e-12,1.0197226144834705e-11,-8.48479347226827e-11,-2.9420537025582984e-11,1.886045213934513e-10,-5.865390607208733e-12,3.3722183753029474e-11,0.47216849447111814,-1.1693108160776567e-11
0,3,2,8,128,1.0,size,restricted,7.005547661390599,-9.839541415604767e-12,1.4043392324310248e-11,4.01663532784388e-10,3.038380801080404e-11,2.7099065815620368e-11,-1.4995156826859155,1.8477787104415493e-11,-1.1907128261997975,1.5022022498529704e-10,-1.5098070388619592e-10,2.1015473376442744e-10,2.3798840685827067,2.9835570115875795e-11,-9.763779491997376,0.16610792856466325
0,4,2,8,128,1.0,size,restricted,9.062617728929103,-1.689752316729344e-11,-2.2934345154312963e-11,9.823605892921181,2.22685132503624e-12,1.8388988578233703e-11,2.5421988563164767e-12,4.333328361250428e-12,-5.6097084002147686e-11,1.4310313543188287e-11,-5.1763941060702425,3.94467618501708e-11,1.0283508331309254e-10,4.645637177640306e-11,-6.965596158882504e-12,2.2155298489821353e-11
0,0,0,96,128,inf,equal,unrestricted,2.089397860144224,4.255162421566672e-09,9.27908598734415e-09,8.751889418878638e-10,3.729150332268578e-10,5.29154962554225e-09,1.0103410634550385e-09,14.99999993108671,1.7164442603714437e-09,-1.483571949701346e-09,-1.6137180750964367e-09,1.5544870723053752e-09,1.3860900166210619e-10,-5.233316886285534e-10,2.680002654801033e-09,-5.882943735898382e-10
0,1,0,96,128,inf,equal,unrestricted,2.219378743034978,4.4518433085281557e-10,-1.773253544581225e-09,5.1639426926345314e-09,1.4785422650805215e-09,-14.999999936028791,1.5093796394836427e-09,9.804635522071719e-10,8.758344302438845e-10,-3.0553121899911423e-10,-1.5212218899260637e-09,-7.208551718577346e-10,1.8773526264889945e-09,8.816979654076988e-09,-5.802693398241386e-10,-2.5676583489543727e-09
0,2,0,96,128,inf,equal,unrestricted,2.3079241467829803,-1.0874892742148186e-06,2.7935572054160606e-09,-5.2900273720429755e-09,-6.56660713106446e-09,6.775186935336386e-10,7.149040567344585e-10,-1.0363343777942509e-09,8.853833285550984e-09,-1.7625559877452563e-09,1.5279639861149998e-09,2.4922841012816546e-10,2.028921979945714e-09,-2.814603365704339e-09,1.9342320152670083e-09,14.999998764255455
0,3,0,96,128,inf,equal,unrestricted,1.7357766079716388,-4.897420926806143e-09,3.6479978402296783e-11,-4.1569942096425624e-11,4.5586096478657053e-11,-1.4134895706879066e-10,8.17746845617594e-11,-2.382291779015022e-10,-8.559082046334202e-11,-1.2366370728276302e-10,-2.7414496273466646e-10,5.983390699052165e-10,-3.464212290471472e-10,-7.189092501969669e-11,8.470249519764209e-10,14.999999988981696
0,4,0,96,128,inf,equal,unrestricted,2.601215464083813,-2.0431314614259512e-10,9.257896864858259e-11,2.560891590531892e-10,4.177558565503536e-10,-14.99999996603173,-9.269996555932697e-11,-4.876964247592594e-10,-1.196710280671977e-10,-1.0903980864288918e-09,-5.47588884459191e-10,4.819070445511061e-10,5.088713218708594e-10,8.823819561255731e-10,1.8703831647599657e-09,-1.1337489186813164e-09
0,0,1,24,128,inf,equal,unrestricted,3.4427119439052145,6.11920553947314e-12,3.2104705423045186e-10,-1.6073060027828277e-10,9.838010554193652e-08,-1.0063657519968204e-10,2.5432511872240622e-11,1.850001487603992e-10,2.1578125471892357e-09,-6.737027472227678e-11,-1.0830488967036738e-10,-1.3435472014684252e-10,-7.72721331878141e-11,1.443097379323371e-11,7.219970859935056e-10,14.999999893251267
0,1,1,24,128,inf,equal,unrestricted,3.905118290834855,-14.999999802623366,1.711397082137306e-10,1.0028854505699204e-11,-7.139151315997515e-11,-6.7819694077711455e-12,-6.606522824859795e-11,-4.119106640370065e-11,-1.6869048339365413e-07,-9.425778304770992e-11,-2.660500981457784e-10,-4.693815161095554e-11,-2.8683331520585474e-11,1.007173633466781e-10,-1.000667238071882e-10,7.576068453237414e-11
0,2,1,24,128,inf,equal,unrestricted,4.520945619085478,-1.6816048595845064e-12,-2.1160077924624008e-10,14.999999988466806,1.899544415635883e-12,-1.3179760678100014e-11,1.5157022706064984e-12,2.787186523233602e-11,8.446249782272776e-13,2.3855140423637088e-11,1.461800148079131e-10,2.7048774875516704e-12,3.090060276497139e-11,-6.4692730448820244e-12,3.8711565878192027e-13,6.6880221349836625e-12
0,3,1,24,128,inf,equal,unrestricted,4.19751166013269,-2.6726022720620265e-09,-3.146157915907212e-10,2.4049989189296812e-09,-3.5725447389844614e-09,6.90968167950195e-10,-1.278910990625126e-08,1.8530655682013533e-08,1.8486917121798667e-09,8.284118673567132e-09,-5.278928293187929e-09,2.6531175989138795e-10,-1.7817333048568916e-08,-3.533074373184013e-12,5.284268601762645e-09,14.999999871892511
0,4,1,24,128,inf,equal,unrestricted,3.5576553436830696,-1.7352621549414706e-10,2.0081171312430425e-09,-14.999999953323684,-6.308230665683869e-10,-5.474521280043765e-10,-3.732900871228762e-10,-4.824988425374833e-10,4.0130383647565286e-10,1.1599478500941491e-09,-9.419281102374025e-11,1.949913522859076e-13,1.8305399049575936e-09,-1.3890191667623129e-11,-3.0085987010811124e-10,3.8544901463843093e-10
0,0,2,8,128,inf,equal,unrestricted,7.204216753761357,1.6847412809949546e-11,5.767180383659214e-10,-14.999999990231668,1.4233698598556363e-10,-5.182224349244099e-10,-5.671036735045863e-10,-1.1172246725685792e-10,1.2623104853153825e-10,-3.427575680226804e-11,2.3791133329851803e-10,-4.78348217446691e-10,-1.422851219062008e-10,-6.588589538779935e-10,-2.7200384654417535e-10,-3.8504294686134615e-10
0,1,2,8,128,inf,equal,unrestricted,8.446163379258206,-3.9669482799521756e-11,-1.6811123649362504e-11,6.311998414809085e-12,-4.940761692816364e-11,-5.544575005374615e-12,14.999999994972995,-6.7400390025975255e-12,7.052458081477702e-12,-1.7102394116241152e-11,-2.4822250475630934e-11,1.8940615618875636e-09,-2.3826720981620875e-11,3.9010831754052995e-10,7.576086785937633e-11,7.260152508626791e-12
0,2,2,8,128,inf,equal,unrestricted,7.354021456477717,-3.3415353338904545e-10,1.0052585304399812e-10,-3.05635884526221e-10,-2.3083210391943892e-11,-9.205326299809474e-11,14.999999991997218,-8.033561391241289e-11,4.966355451036374e-11,-3.992411519676251e-10,-1.597348433287497e-10,5.827334764084369e-10,-4.61958156047369e-11,1.678848203067466e-10,6.448129272362722e-10,-6.493124943057797e-11
0,3,2,8,128,inf,equal,unrestricted,8.271665412894684,-2.0442252206118694e-11,4.0244694881219334e-14,7.829335753717803e-11,1.374456328081634e-11,1.662889911322108e-11,-1.4439208597621528e-10,4.28033948580197e-12,-1.4376412014254302e-10,6.439633945974488e-11,-7.738515733557745e-11,7.080261411861797e-11,1.409556574139188e-10,2.7004348090104987e-11,-14.99999999649708,1.200840844357001e-10
0,4,2,8,128,inf,equal,unrestricted,9.49162517906928,-1.0473374685777466e-11,-1.3316369541749966e-11,14.999999998513479,-8.651149182235089e-13,7.673856344895363e-12,-7.177099936948582e-13,3.4131265769121137e-12,-3.140271530800934e-11,6.9830524248396005e-12,-1.9500836048698588e-10,2.146004223659238e-11,4.387370657690294e-11,2.2192119251977246e-11,-3.2739301070986427e-12,1.2495208299737739e-11
0,0,0,96,128,inf,equal,restricted,1.3471185478683936,0.8901481569313487,3.351634019011354,-5.159669653667885e-10,0.32980518790406865,2.3298841492908204,-5.45183639973905e-10,3.1549455603583794,-1.4966659348443026e-10,-3.728339447613173e-09,-0.17346623185147556,5.492855405987453e-10,-2.1768507530425933e-11,1.7714026701150045e-10,2.994203909414564,-1.7759127744491445
0,1,0,96,128,inf,equal,restricted,1.219146933133228,1.1451749857638918,-6.822241606138768e-10,-5.29274157490022e-10,1.0074505519907928,-2.6422755424168227,4.914844425559263e-10,2.0373687558652525,0.21191521840857422,-0.3620646944506304,-0.8980780781962053,-2.4330033529217024e-09,1.1439811166003424,3.2048226720344393,1.1390750776555058e-09,-2.3468683703535316
0,2,0,96,128,inf,equal,restricted,1.178559057697863,-2.7893169487361495,-1.4280600558323775e-07,-4.054699616697666,-1.0403548927690457e-08,0.6513417239877511,-0.3026926244280592,-0.9339712931478358,2.574959428701231,-0.09011275792419397,1.469618443211212e-09,0.5981394284892315,0.29964081553591687,9.320868275761577e-10,2.050595894752736,0.6545292958475009
0,3,0,96,128,inf,equal,restricted,1.2622871907476017,-1.997687501117196,2.7313777722386925e-10,-1.029281523363465,1.3161481362373817,-6.457709750761592e-10,-1.5082541593577072e-09,-2.524491530975582,-4.691211303156611e-09,-5.853348044923907e-10,-1.273554789959112e-09,1.9001129934745524,-5.6160225281347215e-09,-5.610236925084804e-09,6.010696930883438,0.22158135851237828
0,4,0,96,128,inf,equal,restricted,1.3187268376526593,-3.569599541845868e-10,1.1526977302248932e-09,-1.1799900113564211e-09,1.6860695185019113e-09,-3.296646295117805,-0.43025310402556183,-5.023381022388213e-10,-1.185974835967391e-09,-1.2938173657186203,-3.5430174574449238e-09,1.7877664615675894,1.3602053119529722,0.9166680272773788,3.814687104759459,-2.099956311286692
0,0,1,24,128,inf,equal,restricted,2.6072759408292026,7.275060014492832e-11,1.3577104944126428,-4.736609502429369e-11,3.147220020775896,-5.688684270756757e-10,0.7602779800564113,0.023025455090026327,3.466148462634375,-5.826320689333196e-11,-5.1522408786542076e-11,-1.2485723400474424,-0.2988188467102218,5.967688897505712e-11,1.46957119831069,3.228655199545903
0,1,1,24,128,inf,equal,restricted,1.6831627800007471,-2.5752427244950495,-0.7956549930323488,0.9178312266883697,0.06420015297196556,0.20835175303720552,0.96155208264956,-0.9934931021109671,-1.45189996871162,-1.0180957224130929,2.5670381874703803,-1.496983992591697,-0.20103694962882276,0.7058653538483165,0.6621386302562842,0.3806151369180508
0,2,1,24,128,inf,equal,restricted,2.6984098974003548,-1.0931208929264862e-10,-2.5145017699448357e-10,4.322784649460896,0.21343398566308053,1.3208379293764989e-11,3.308307821828979e-10,-2.390651660028773,2.3461072025130454,-3.618808171469336e-10,3.378146940675905,-0.09536814471287156,-1.2612017499239816,7.72606920209349e-11,3.062798885732132e-10,0.9923056638242199
0,3,1,24,128,inf,equal,restricted,2.8414479268760195,-1.8024146275414783e-07,8.049143600463297e-10,0.7709164770061463,-2.5508669387972388e-09,-6.233736855455345e-10,-0.01762909665515943,0.5416577259762256,2.2288323594868364,3.0316033667592377,-3.7668099146292475e-10,-0.630275415711887,-2.3988816351423745,-2.3806032306895286e-09,1.6471593685546528,3.733044364104816
0,4,1,24,128,inf,equal,restricted,1.8724471435858454,1.0921457215576517e-10,2.6751692676318757,-2.3412986350427287,-0.6012251557002702,-1.0438261307465495,0.6936885501280506,-0.6634800066378955,0.1933519480698709,3.0157915117048297,0.23079409130745873,-0.59733961371814,2.197969061128577,2.129401760394505e-12,7.241528370923025e-10,0.746066023769419
0,0,2,8,128,inf,equal,restricted,4.931711888607869,4.3498261841143036e-11,2.1955032926697036,-3.524788553643591,0.7205113030357666,-1.5317087407574874,-0.8991056294765503,-2.5217481512157792e-11,1.0892602220044376e-10,-2.8979040186761745e-11,1.0198019255440522,-1.014740502880099,-0.24271745021942542,-2.1273855963054094,-2.2618590029837757e-11,-1.7237370047385903
0,1,2,8,128,inf,equal,restricted,7.130864799579448,-6.318443923592198e-10,-2.2398543360795582e-10,-2.1532592745865323e-11,-2.0993164968096484e-10,4.262660018580527e-12,5.71070857645996,1.0580781243051753e-11,4.359513364777241e-11,-1.3340620788228593e-10,-1.170482583931701e-10,3.6409048245178726,-7.539356237838437e-11,2.7796980223001704,2.8686885743465402,-1.6874102525578152e-11
0,2,2,8,128,inf,equal,restricted,6.18251353727455,-3.1192272673246486,1.482238642398169e-11,-3.1769134549629256e-10,-4.6463028790789194e-12,-2.117867056728943e-11,6.149960972114026,-4.065589326521608e-12,1.6296806952044175e-11,-1.3600606141677456e-10,-5.3865343394248895e-11,1.860464512697737,-7.0991689450732575e-12,6.529921033066865e-11,3.870347246574436,-4.1225547411893155e-11
0,3,2,8,128,inf,equal,restricted,4.979699072167598,7.867186195929694e-11,9.096624724008648e-11,1.724453887224451,0.11835423346823483,0.0691223654137087,-1.0228449746718407,-2.5612423344990916e-12,-1.7460133590092506,1.128026022280658,-0.836839960158287,0.8530524569791942,2.3193245495537558,1.4645484230585945e-10,-4.366083557701052,0.8158846320825801
0,4,2,8,128,inf,equal,restricted,6.456229290759042,-9.163237126458015e-11,-2.2934528888865348e-10,4.673363363187454,1.0419125781408819e-10,1.024770230362127,0.7343079002405979,2.649199520894385e-11,-0.8862407924645771,9.834528137019859e-10,-3.246431686175505,0.4543525595205346,2.5247761294064412,1.4557573350362878,-3.690746120994982e-11,3.6649910587650117e-10
0,0,0,192,256,1.0,size,unrestricted,1.0086252544297893,3.469762167998682e-09,1.3910403587231554e-10,8.726184789894935e-10,1.757002400039739e-11,-5.6063254633803365e-11,-3.1286737530790027e-10,3.810626736686467e-09,9.958157926344585e-11,-7.843589148647417e-10,-1.0327392366929177e-11,-3.3417864741736094e-10,-1.8677673410492627e-10,-2.919386718898957e-11,14.999999983972597,-6.926168437224152e-10
0,1,0,192,256,1.0,size,unrestricted,1.266162010802633,-3.4889394577856376e-10,3.048778217327199e-10,2.811215995009568e-09,1.245712371820943e-10,-14.999999962319123,1.16702506315048e-10,-7.263747594153102e-10,3.521463680632328e-10,-2.1104303355925815e-09,-6.882072644438491e-10,-5.037444680980388e-10,1.626457112791421e-09,4.6283506403748867e-10,-1.4466396302429583e-10,-1.2482619448345451e-09
0,2,0,192,256,1.0,size,unrestricted,1.5550139255565858,-7.571941325425483e-09,-3.876729056991961e-10,-3.0676103961180327e-09,-2.6891527839594612e-09,1.8588957604800975e-09,3.940346214567436e-09,1.8725928058282573e-10,-6.03378412321181e-10,-3.58885301366924e-09,4.2106373793217896e-10,-3.6761031898607774e-10,-9.52142905864888e-10,-1.154581047350729e-09,2.0327384678170878e-08,14.99999988596546
0,3,0,192,256,1.0,size,unrestricted,1.2530988979470512,-14.999999984990888,7.428012372603493e-10,-3.262988255283647e-11,-1.9399051228787168e-10,-3.6433740696912116e-10,1.0480768262121763e-09,-1.009564516500662e-09,-3.7345618351548776e-09,1.917945890239351e-10,4.339503295943778e-13,2.1888818996414054e-09,-1.0824735457337232e-10,-8.677539648785155e-10,4.9610586062219776e-11,1.792559936392563e-10
0,4,0,192,256,1.0,size,unrestricted,1.2138113869824079,2.1219065876185045e-10,8.0708086608109e-10,8.123877367543073e-10,-7.320657828691564e-10,-14.999999954245363,-1.0660597836940823e-09,-8.481048946655806e-10,-4.4869851497683213e-10,-4.317410213523512e-09,6.170139865599202e-12,3.827408700850278e-09,1.3772014962884416e-09,-1.550749143907384e-09,1.6075241532854796e-09,-4.213458763295834e-10
0,0,1,49,256,1.0,size,unrestricted,2.999346753284579,4.791986591663075e-11,9.665887289128137e-11,-9.479541054005985e-11,14.99999999586966,-8.411553614268492e-11,1.911111828010289e-10,4.8291115945640876e-11,7.376424226149246e-11,-2.0267278889199597e-11,-2.179707838916191e-11,-3.3342159481720175e-11,-1.7692587620584002e-11,-7.768350077816414e-11,6.767399991457268e-10,4.069977360443247e-10
0,1,1,49,256,1.0,size,unrestricted,2.1677057163067555,-14.999999982405718,9.680678841090727e-12,9.35115877571445e-12,2.92407191843175e-11,-7.452485763654779e-12,-1.3073870088641454e-11,-1.0439253515103863e-11,-2.0285359397192555e-12,-5.315164169190929e-12,7.655993396792e-12,1.0671544594508188e-11,-4.418131244720673e-12,7.012673578537369e-12,-4.527060240557921e-09,6.451454267268695e-14
0,2,1,49,256,1.0,size,unrestricted,3.4657579471553093,1.457425508311182e-09,-5.9471361502851124e-09,14.999999913425803,-4.948153105938142e-10,2.703744281464581e-09,1.3180854842461723e-09,-5.595752812899004e-10,1.0159317420195473e-09,-8.510763537831213e-10,1.5786353480116086e-09,-1.3250443611331173e-09,1.9884139110227234e-10,-2.294375269794024e-09,-1.5291668564871776e-09,1.9004187270730917e-08
0,3,1,49,256,1.0,size,unrestricted,3.918675988470458,6.351888805050616e-10,4.201232003735918e-10,2.352612523348291e-09,-2.1929845118444486e-10,1.1605138602746134e-11,1.3561416373563027e-09,1.24493954558275e-10,2.0638574036595615e-09,1.2326875030435873e-09,-2.651704604248506e-10,1.81227199867669e-10,-9.311780868277197e-10,-4.875504735816154e-10,8.242116310105885e-10,14.99999996816523
0,4,1,49,256,1.0,size,unrestricted,2.1993685923290536,-1.0744920185018334e-09,2.3128735206170698e-09,-3.046321438898247e-09,-3.874644028578135e-08,7.44658950411688e-10,-2.412442359252852e-09,-2.0910642793611934e-10,4.6510022044466455e-09,14.999999891065388,-5.087246375293764e-10,-9.928843033216338e-09,2.1051500329306904e-09,2.438318894452964e-10,-2.8096836781726286e-09,2.5791553113423905e-09
0,0,2,15,256,1.0,size,unrestricted,5.221375403202399,3.2805120458827715e-09,1.2003873442626598e-09,-3.792756401665974e-09,-4.1433229299313906e-10,4.835362044290568e-10,-1.605245426854359e-09,-4.356093340447178e-09,-7.514031051952368e-10,2.0227733532003348e-10,1.059277086620853e-09,-14.999999910667668,9.806664411268482e-10,-3.683728004554937e-09,-2.963094223823008e-10,-3.1149256055465454e-09
0,1,2,15,256,1.0,size,unrestricted,4.293930696134773,-9.135287125371115e-10,-2.8856563697628323e-11,1.6587413227515206e-12,5.79588232662112e-13,-6.474055298975081e-11,5.384257265817036e-10,-1.1482186147361808e-11,1.23794690358299e-10,-3.3498072585494422e-12,-8.949808510974219e-10,14.999999995385831,-4.721562625197373e-12,1.8406073620995145e-13,1.2970479973403275e-10,3.3574918001000665e-11
0,2,2,15,256,1.0,size,unrestricted,3.6814508916126205,1.2921303382754611e-11,1.231169265253437e-10,-8.944871135056863e-09,-6.948560933831492e-12,5.166257408488151e-13,3.2438734805196577e-09,2.2847453762070194e-12,1.1463565361582401e-11,-1.3510470458708304e-10,-7.187028083687297e-13,8.279657490252828e-09,5.774380594197765e-12,-9.542785677113466e-12,-9.613532626250528e-12,-14.999999976381488
0,3,2,15,256,1.0,size,unrestricted,5.087910706097277,-3.679489560880796e-11,-2.590555949189565e-11,6.614455902955391e-11,-1.3209151083728821e-11,-6.386951616742412e-12,-3.1205522058934714e-11,-4.400583992508568e-12,-4.5707099990890015e-12,2.4342100733070905e-11,-1.0291933271984587e-11,7.410837373361609e-12,6.032926042539733e-11,5.921867119144942e-13,-9.43233818090384e-11,14.999999998376964
0,4,2,15,256,1.0,size,unrestricted,5.613154861589253,-7.474395558814899e-09,-4.982382094900933e-10,14.999999890636953,2.060163658216581e-09,1.9593497898418964e-09,6.673338900189856e-10,1.7066942599548438e-09,-3.9951099512158215e-10,4.5974884847363576e-10,-5.492022083377726e-09,1.4068077667403961e-08,1.118979633499114e-09,4.2789303635647495e-09,-3.0320324815060703e-09,1.9079995624565855e-09
0,0,0,192,256,1.0,size,restricted,1.0086252546420909,5.9040706032497304e-08,-7.737662594113227e-12,2.163738651803714e-11,-1.8398102442659163e-12,3.566413148872577e-12,7.737829048117128e-12,7.3792570438035945e-09,-7.412985523126587e-12,-1.5680178435603664e-11,3.3752309843076753e-13,7.017275177788311e-12,8.734398699714774e-12,2.116557772734221e-12,14.999999931264476,-2.4489835871798825e-11
0,1,0,192,256,1.0,size,restricted,1.2661620134985434,-2.0211861346900303e-12,2.3101767517890074e-12,1.2557537340753332e-09,6.491974770265357e-13,-14.999999998036118,9.60517450008815e-13,-4.104330102782598e-12,1.5101523545576936e-12,-4.982848843886505e-10,-4.782932356301394e-12,-2.8474248151642033e-12,7.757995813273323e-11,3.1512042074829555e-12,-9.211903498871634e-13,-4.24051760509864e-11
0,2,0,192,256,1.0,size,restricted,1.5550139339857685,-2.9525454872754833e-12,2.299387323180167e-12,2.1921715801105416e-12,9.632654065081046e-12,-9.319610002398915e-12,-1.2775662574568437e-11,-1.1348673370934008e-12,2.8605041574273397e-12,7.578410198821429e-12,-3.0001346771424543e-12,1.7535489341392115e-12,4.648285597476899e-12,6.430934664108485e-12,5.302029762593342e-09,14.999999993800914
0,3,0,192,256,1.0,size,restricted,1.2530988983975986,-14.999999940358935,2.6527668244017863e-11,-2.226577564851446e-12,-1.1281462104537668e-11,-1.7396075025016758e-11,3.363148847648019e-11,-4.118009583702294e-11,-5.979180001999322e-08,1.1108049436901452e-11,-6.218140651082272e-15,5.985934908984926e-11,-6.941981992844854e-12,-2.878331861022097e-11,3.292930010603353e-12,1.0560453554973474e-11
0,4,0,192,256,1.0,size,restricted,1.213811389723385,-1.1735490666145426e-12,-1.6638199888237508e-12,-2.3547010478610017e-12,1.255246072541874e-12,-14.999999993716358,1.451179706641258e-12,2.8985982273552065e-12,-1.7536716940219024e-12,-1.5337054230212227e-09,-1.290450383827377e-12,3.3846235640068538e-09,-1.56015736616545e-12,1.949994920877696e-12,-7.384936757849462e-12,1.6859032543362924e-12
0,0,1,49,256,1.0,size,restricted,2.992410940899127,1.0080691972688105e-12,3.5776766555058877e-12,-3.34146333110966e-12,14.33635866249922,-2.6570760791552206e-12,1.3447377490465295e-11,1.005169539284661e-12,2.2082506940490676e-12,-2.5326784527516606e-13,-2.6546972106088163e-13,-4.496307858296572e-13,-2.194520738726927e-13,-2.545421843321565e-12,0.6636413361824592,3.8491980171641935e-11
0,1,1,49,256,1.0,size,restricted,2.000431468564702,-11.43500629013248,-1.647568133392173e-10,8.690142578147427e-12,-3.231617148818664e-11,-9.158316314125501e-11,-4.9227345453460575e-12,-2.1101279693746394e-11,3.645279738046703e-11,-3.545125318245893e-11,3.7328378389334136e-11,2.027169451614418e-11,-1.5890772130444097e-11,1.5196912167904062e-11,-3.5649937089506687,6.24675600336559e-13
0,2,1,49,256,1.0,size,restricted,3.388429649681289,6.920372026595738e-12,-3.776888651462579e-11,12.951474289155392,-1.6565993788570694e-12,1.569559900672316e-11,7.158094608466249e-12,-2.975978279947876e-12,5.338763184951183e-12,-3.844553727792546e-12,8.620126657725546e-12,-5.719618018860471e-12,1.1386382560671857e-12,-1.1973336873728426e-11,-7.868607294989425e-12,2.04852571040325
0,3,1,49,256,1.0,size,restricted,3.5456369826584573,4.559722251131006e-11,2.1442664140200847e-11,2.0125543819212983,-7.657903186129072e-12,6.479376903692446e-12,2.9214355144133304e-10,8.435310792501897e-12,0.9292113214661438,1.4406614818646714e-10,-4.607837785276442e-12,1.4055949339396214e-11,-6.039707333667729e-11,-3.5596445812393494e-11,4.820998510222876e-11,12.058234295129596
0,4,1,49,256,1.0,size,restricted,2.164887860152411,-1.9667529496123528e-12,4.8674217916531374e-12,-6.106256436722886e-12,-2.580624827494946,1.6668277482787488e-12,-5.155949052413325e-12,-5.54589226147142e-13,1.0556338967185404e-11,12.419375172168923,-8.242540371202785e-13,-2.692077282897653e-11,4.425641632983306e-12,3.863285594416664e-13,-5.9755773281819695e-12,5.5813631553697715e-12
0,0,2,15,256,1.0,size,restricted,3.931879565042195,1.5458144879600293,1.7202567665975986e-11,-3.286475909014298,-2.2544453055572418e-12,9.55554108796906e-12,-1.48049542391982e-11,-1.3938036849598214,-4.11991400291979e-12,4.668980842081587e-12,0.3089481106288346,-4.84862383837063,2.7325710923509817e-11,-2.2726495790794625,-2.4708550455490936e-13,-1.3436843897845792
0,1,2,15,256,1.0,size,restricted,3.8939945960696623,-2.2414923069800787,-2.764420725196445e-11,3.2094699021595384e-12,4.050532747538947e-12,-4.324147715838041e-11,2.884554443880699,-1.1283147991239975e-11,1.2188749999670693e-10,-4.956928844364939e-12,-3.6535391974307125,6.220414050645916,-2.0497234973242334e-12,-1.271938749169899e-12,6.332737598114467e-10,2.517628554512813e-11
0,2,2,15,256,1.0,size,restricted,3.493750854106889,-5.517821791211805e-12,1.7698755066713625e-11,-2.5943447703204128,3.5429928156519326e-12,-4.7349994446191096e-14,1.891619363305788,-1.0306824049006747e-12,-7.280116896993054e-12,-2.462152450533207e-11,-9.392372042667383e-12,4.758508812669378,-2.1105597609670495e-12,8.555869252033062e-12,1.0441124149732385e-11,-5.7555270535435215
0,3,2,15,256,1.0,size,restricted,3.842357596375264,-0.12572861559908086,-0.2593752863352325,3.2461792102489944,-1.4340145778343199e-11,2.326307858892769e-12,-1.0289600825897018e-10,-7.329830120090292e-12,-8.293001625317061e-13,4.231383904997218e-10,3.4084193703205877e-13,5.030512267510544e-11,1.8838320602694048,-5.832944778872099e-12,-3.7086729347982166,5.776211891452673
0,4,2,15,256,1.0,size,restricted,4.743023993557314,-4.382172491142093,-1.2836695310361258e-11,6.180492234916807,0.5912058794452598,2.661841346994584e-09,3.721579258861591e-11,1.4464985057726544e-11,3.3639066513308557e-12,4.586325554765409e-12,-3.765337878942134e-10,3.797364261324211,5.1134675532423615e-11,1.6878666184651556e-08,-0.048765112815675526,4.7251947932060385e-11
0,0,0,192,256,inf,equal,unrestricted,1.0086252544297893,3.469762167998682e-09,1.3910403587231554e-10,8.726184789894935e-10,1.757002400039739e-11,-5.6063254633803365e-11,-3.1286737530790027e-10,3.810626736686467e-09,9.958157926344585e-11,-7.843589148647417e-10,-1.0327392366929177e-11,-3.3417864741736094e-10,-1.8677673410492627e-10,-2.919386718898957e-11,14.999999983972597,-6.926168437224152e-10
0,1,0,192,256,inf,equal,unrestricted,1.266162010802633,-3.4889394577856376e-10,3.048778217327199e-10,2.811215995009568e-09,1.245712371820943e-10,-14.999999962319123,1.16702506315048e-10,-7.263747594153102e-10,3.521463680632328e-10,-2.1104303355925815e-09,-6.882072644438491e-10,-5.037444680980388e-10,1.626457112791421e-09,4.6283506403748867e-10,-1.4466396302429583e-10,-1.2482619448345451e-09
0,2,0,192,256,inf,equal,unrestricted,1.5550139255565858,-7.571941325425483e-09,-3.876729056991961e-10,-3.0676103961180327e-09,-2.6891527839594612e-09,1.8588957604800975e-09,3.940346214567436e-09,1.8725928058282573e-10,-6.03378412321181e-10,-3.58885301366924e-09,4.2106373793217896e-10,-3.6761031898607774e-10,-9.52142905864888e-10,-1.154581047350729e-09,2.0327384678170878e-08,14.99999988596546
0,3,0,192,256,inf,equal,unrestricted,1.2530988979470512,-14.999999984990888,7.428012372603493e-10,-3.262988255283647e-11,-1.9399051228787168e-10,-3.6433740696912116e-10,1.0480768262121763e-09,-1.009564516500662e-09,-3.7345618351548776e-09,1.917945890239351e-10,4.339503295943778e-13,2.1888818996414054e-09,-1.0824735457337232e-10,-8.677539648785155e-10,4.9610586062219776e-11,1.792559936392563e-10
0,4,0,192,256,inf,equal,unrestricted,1.2138113869824079,2.1219065876185045e-10,8.0708086608109e-10,8.123877367543073e-10,-7.320657828691564e-10,-14.999999954245363,-1.0660597836940823e-09,-8.481048946655806e-10,-4.4869851497683213e-10,-4.317410213523512e-09,6.170139865599202e-12,3.827408700850278e-09,1.3772014962884416e-09,-1.550749143907384e-09,1.6075241532854796e-09,-4.213458763295834e-10
0,0,1,49,256,inf,equal,unrestricted,2.999346753284579,4.791986591663075e-11,9.665887289128137e-11,-9.479541054005985e-11,14.99999999586966,-8.411553614268492e-11,1.911111828010289e-10,4.8291115945640876e-11,7.376424226149246e-11,-2.0267278889199597e-11,-2.179707838916191e-11,-3.3342159481720175e-11,-1.7692587620584002e-11,-7.768350077816414e-11,6.767399991457268e-10,4.069977360443247e-10
0,1,1,49,256,inf,equal,unrestricted,2.1677057163067555,-14.999999982405718,9.680678841090727e-12,9.35115877571445e-12,2.92407191843175e-11,-7.452485763654779e-12,-1.3073870088641454e-11,-1.0439253515103863e-11,-2.0285359397192555e-12,-5.315164169190929e-12,7.655993396792e-12,1.0671544594508188e-11,-4.418131244720673e-12,7.012673578537369e-12,-4.527060240557921e-09,6.451454267268695e-14
0,2,1,49,256,inf,equal,unrestricted,3.4657579471553093,1.457425508311182e-09,-5.9471361502851124e-09,14.999999913425803,-4.948153105938142e-10,2.703744281464581e-09,1.3180854842461723e-09,-5.595752812899004e-10,1.0159317420195473e-09,-8.510763537831213e-10,1.5786353480116086e-09,-1.3250443611331173e-09,1.9884139110227234e-10,-2.294375269794024e-09,-1.5291668564871776e-09,1.9004187270730917e-08
0,3,1,49,256,inf,equal,unrestricted,3.918675988470458,6.351888805050616e-10,4.201232003735918e-10,2.352612523348291e-09,-2.1929845118444486e-10,1.1605138602746134e-11,1.3561416373563027e-09,1.24493954558275e-10,2.0638574036595615e-09,1.2326875030435873e-09,-2.651704604248506e-10,1.81227199867669e-10,-9.311780868277197e-10,-4.875504735816154e-10,8.242116310105885e-10,14.99999996816523
0,4,1,49,256,inf,equal,unrestricted,2.1993685923290536,-1.0744920185018334e-09,2.3128735206170698e-09,-3.046321438898247e-09,-3.874644028578135e-08,7.44658950411688e-10,-2.412442359252852e-09,-2.0910642793611934e-10,4.6510022044466455e-09,14.999999891065388,-5.087246375293764e-10,-9.928843033216338e-09,2.1051500329306904e-09,2.438318894452964e-10,-2.8096836781726286e-09,2.5791553113423905e-09
0,0,2,15,256,inf,equal,unrestricted,5.221375403202399,3.2805120458827715e-09,1.2003873442626598e-09,-3.792756401665974e-09,-4.1433229299313906e-10,4.835362044290568e-10,-1.605245426854359e-09,-4.356093340447178e-09,-7.514031051952368e-10,2.0227733532003348e-10,1.059277086620853e-09,-14.999999910667668,9.806664411268482e-10,-3.683728004554937e-09,-2.963094223823008e-10,-3.1149256055465454e-09
0,1,2,15,256,inf,equal,unrestricted,4.293930696134773,-9.135287125371115e-10,-2.8856563697628323e-11,1.6587413227515206e-12,5.79588232662112e-13,-6.474055298975081e-11,5.384257265817036e-10,-1.1482186147361808e-11,1.23794690358299e-10,-3.3498072585494422e-12,-8.949808510974219e-10,14.999999995385831,-4.721562625197373e-12,1.8406073620995145e-13,1.2970479973403275e-10,3.3574918001000665e-11
0,2,2,15,256,inf,equal,unrestricted,3.6814508916126205,1.2921303382754611e-11,1.231169265253437e-10,-8.944871135056863e-09,-6.948560933831492e-12,5.166257408488151e-13,3.2438734805196577e-09,2.2847453762070194e-12,1.1463565361582401e-11,-1.3510470458708304e-10,-7.187028083687297e-13,8.279657490252828e-09,5.774380594197765e-12,-9.542785677113466e-12,-9.613532626250528e-12,-14.999999976381488
0,3,2,15,256,inf,equal,unrestricted,5.087910706097277,-3.679489560880796e-11,-2.590555949189565e-11,6.614455902955391e-11,-1.3209151083728821e-11,-6.386951616742412e-12,-3.1205522058934714e-11,-4.400583992508568e-12,-4.5707099990890015e-12,2.4342100733070905e-11,-1.0291933271984587e-11,7.410837373361609e-12,6.032926042539733e-11,5.921867119144942e-13,-9.43233818090384e-11,14.999999998376964
0,4,2,15,256,inf,equal,unrestricted,5.613154861589253,-7.474395558814899e-09,-4.982382094900933e-10,14.999999890636953,2.060163658216581e-09,1.9593497898418964e-09,6.673338900189856e-10,1.7066942599548438e-09,-3.9951099512158215e-10,4.5974884847363576e-10,-5.492022083377726e-09,1.4068077667403961e-08,1.118979633499114e-09,4.2789303635647495e-09,-3.0320324815060703e-09,1.9079995624565855e-09
0,0,0,192,256,inf,equal,restricted,0.5227755165922007,0.9114656958455342,1.1142394294180809,1.3712041370932457,0.8602310894252668,0.02390658634570273,-1.2758180101807703,1.3613405313497156,0.12238945892489317,-0.7123647293533956,1.5524391913726405,0.07029758516137836,0.3569197708733658,0.2871886470950253,2.210054518610787,-1.575696037263318
0,1,0,192,256,inf,equal,restricted,0.4962539375100614,-1.3836278442401948,-0.6441700571248974,1.5872939664525771,0.6703970527689459,-2.0649311587336805,-0.7680201850727383,-0.5545510494548335,0.042164495643733174,-1.8906231951455574,0.3405825185141382,0.5908080113809743,2.5180964432062867,0.42940122579662104,0.26997615402879843,-1.245356614568848
0,2,0,192,256,inf,equal,restricted,0.5825272994401892,-1.528523598670112,-0.6900985846288811,-1.6405903444844028,0.12932052266248054,0.6437620524877418,-1.9588614931415118e-10,-1.3081266148726127,0.2220575140882873,-1.4430767261864246,1.5431381534751336,1.3980816133914846,0.39077545486152054,-1.1965884856574038,1.6991723863874468,1.1666879170642448
0,3,0,192,256,inf,equal,restricted,0.7478877358951405,-2.079874910474475,0.062483527818598616,-0.294772224693757,0.43085983361163277,-0.37706629577437034,0.279550596958166,-1.8095921514932334,-1.3794604598446973,-0.24180812196164714,0.68501847804904,2.765221648940567,0.39638881323110603,-1.752215090323096,0.9903164460937787,-0.2978304933987739
0,4,0,192,256,inf,equal,restricted,0.6353567577641591,-2.6398787473488127e-09,-3.2050781520748316e-10,0.5490346817113786,-1.5280487034137665e-10,-2.039185568135779,-1.4655224670732487,-1.0784878847393007,-0.3326720775466992,-1.94108029370415,0.8411355230941885,2.5803659014475127,2.1238705560328537,-0.5203799545801454,1.4308150361304495,-0.09745004738494026
0,0,1,49,256,inf,equal,restricted,2.069942439668503,0.5430402746004268,0.6506081258005091,-2.439464551373683e-10,3.3028730632075627,-1.1467884167471316e-09,3.2392281546637576,0.5277506821418603,0.28971030419822263,-2.9952055100671405e-10,0.21959000005591156,-3.858268988827646e-11,3.174989215755894e-11,-1.035646980537339,3.5892910778605502,1.6022613327704254
0,1,1,49,256,inf,equal,restricted,0.9529100530150398,-2.764834559268977,-1.4615863666865694,1.4872086909115332,-0.12098751407633015,-0.48308413010730716,-0.05983009906066455,-0.6188660478561103,1.3677066901774795,-0.8653788052343415,1.626869960613246,0.7891704253170639,-0.46880205605260195,-0.10049550340158649,-1.8804261930607848,0.12352398150764438
0,2,1,49,256,inf,equal,restricted,1.8989910613025027,1.3986812608467517e-10,-0.5593954609872476,3.9005947343388527,1.3078817514981715,0.26740935804729904,1.1554911574274465,-0.30184450577912997,6.068708965201364e-10,-2.02618388595268e-10,2.0693173746875244,-7.067671436667863e-11,-7.670816666606558e-11,-3.2578093928234715,-6.951090693430556e-10,2.180256262020839
0,3,1,49,256,inf,equal,restricted,2.037016447134123,0.1034714018752391,1.0909977758783924,1.0653193321310654,0.20521768817137642,5.130899298818632e-12,1.2897746475235707,-4.148775733112956e-11,2.3136575721351473,2.046195365716083,-1.3615183250236697e-11,2.053248549342651e-11,-1.348729215086478,-1.6344712275615396,0.03691880296649584,3.8652469698837075
0,4,1,49,256,inf,equal,restricted,1.3247434439737362,-0.15549147900288288,1.3841464980638087,0.08299062623828288,-1.456170902237385,1.010187550635387,-0.4645377993068783,-0.08285328747914567,2.4818070769715592,2.909899363889999,0.15458568121272573,-1.727811363871204,0.765632993712621,0.018625069444444427,-0.958958287728568,1.3463020128581529
0,0,2,15,256,inf,equal,restricted,3.0305856602866488,1.7472852567411394,5.452835351559871e-10,-1.8070465454544418,-5.317287983167377e-11,0.8149300931272107,-0.22037991715473765,-1.2506767159984082,-7.714818997300887e-12,0.25284004512661945,1.7605801830926187,-2.677644153030893,1.0300474520485416,-1.7682610306114832,0.054027805635534824,-1.616280800727568
0,1,2,15,256,inf,equal,restricted,3.315563084836812,-1.9115463100686882,-0.8486589417443643,1.3716993171709802e-10,2.9319635609906126e-11,-1.6432831268177185e-10,3.02771509435555,-1.0659984947154068e-10,1.2876750504452434,-0.05395553257066777,-1.8156631297853167,3.2252408808402695,1.2965802483980132e-11,-4.0024462706271046e-11,2.4668109123581767,0.36273414683502486
0,2,2,15,256,inf,equal,restricted,3.0883363618710695,-4.6370112097705524e-11,0.15514713490313906,-1.7716122999384392,3.8030661697457454e-11,1.2678503182205419e-12,3.1326408946659443,-2.6878056892847984e-12,-2.3454565476952077e-10,-2.2846892527437572,-4.110032134966791e-11,3.069978870349772,-1.5004241145168765e-12,8.896320795386973e-11,1.8048433957093726,-2.781088151061868
0,3,2,15,256,inf,equal,restricted,2.8821624679852196,-0.9955173221906083,-2.17788635026995,2.1831812960021275,2.0803559148933683e-11,0.02686809245989556,-0.4611065983363322,-0.029880251349920933,-4.212689122223171e-11,0.47226021301654153,0.03028870449148718,0.7647780071088667,2.7997937032613893,-3.4056723054537897e-11,-2.447643166724523,2.6107962942568106
0,4,2,15,256,inf,equal,restricted,3.7014038352631244,-2.6907222441026204,-0.15228447963902583,3.950236603988367,1.4777061375336393,0.7336568311360305,0.3934257250980281,2.2494080530940275e-11,5.0549762601505835e-12,-4.565234790262278e-12,-0.8118139534011384,2.7137213481911604,0.9207949908550189,0.5238573420832965,-0.631780335344082,8.333765848710642e-09
0,0,0,384,512,1.0,size,unrestricted,1.0413509211320362,4.422692871255292e-09,-3.6971627309008295e-09,9.459856994685638e-09,1.4769425456610901e-09,1.1993053342913172e-09,-4.895557764852614e-10,1.2874654240030662e-07,-2.8281199662915395e-11,-1.2482631179748812e-09,-9.32872275747609e-11,-6.576437746582208e-09,-4.0620349973381715e-09,9.071163031322807e-10,14.99999974220959,-2.399687461387471e-09
0,1,0,384,512,1.0,size,unrestricted,0.7414234223879014,-2.1847532112941544e-10,8.644362147855197e-10,3.139617963533548e-10,-8.698605280980784e-10,-14.999999963211886,-2.7364082510782527e-10,5.200985903926443e-10,9.976464074688773e-10,-1.6706315172332897e-09,-8.42786250125917e-10,6.803867513501328e-11,2.2265408242242137e-09,-1.808987603424326e-11,2.4450719501568e-10,1.2830692074177448e-09
0,2,0,384,512,1.0,size,unrestricted,0.9872738506327329,-2.0970286680000256e-09,-1.2046223545812471e-08,-2.6581191771440783e-09,-2.1209869921615935e-09,4.358799577956433e-09,1.6636356503000084e-09,1.2516147802401454e-09,-4.4837713519558744e-10,-1.0375250828979922e-09,-2.2751388104626545e-09,4.5318832566066895e-10,5.651368627235535e-10,-2.1251481170893576e-08,7.126586068520388e-09,14.99999987352313
0,3,0,384,512,1.0,size,unrestricted,0.7746954032495331,-1.000883497658317e-11,14.999999996306814,-5.8183731589442024e-11,-7.586043098102209e-11,-2.4569672191086073e-11,-2.3570616917043087e-11,-3.853641058006939e-10,-2.6403636453613675e-10,3.7782170781134334e-10,-5.42032954786426e-11,4.3079430328489184e-10,9.940684063348882e-12,1.6143147335101095e-11,-6.991559981799256e-11,1.1340663606613558e-11
0,4,0,384,512,1.0,size,unrestricted,0.7268309612569593,-1.031925814057903e-09,-9.53820068357664e-10,2.2381676377103047e-09,-4.3658140575359706e-10,-14.999999931724181,-1.332305732158803e-09,1.1378228577669536e-08,-2.8718653444912494e-09,-3.0035538573489575e-09,9.110375655706998e-10,1.1086017463014842e-09,4.731597806832181e-10,-4.772614058295399e-10,6.57827838731738e-11,-9.47350843145278e-10
0,0,1,100,512,1.0,size,unrestricted,1.8160880703593505,8.71377889156181e-11,-1.9083802912591788e-11,-6.921915906547275e-11,5.99572654498872e-10,4.9791986759665504e-11,-6.91569094929311e-11,7.388308164309207e-11,2.31770152298988e-10,-1.6889312443668877e-11,-8.666482556741049e-11,1.3568313136243471e-11,3.112459199078385e-11,3.075940065228026e-10,14.999999996022325,6.588012978452582e-11
0,1,1,100,512,1.0,size,unrestricted,1.4907749663015204,-14.99999989566173,1.5522059678969011e-09,-6.924072759976731e-10,-6.167825277062866e-10,1.1855382090747752e-09,-4.278501835388237e-10,-4.105042842364274e-09,3.5770014743705813e-09,2.298803689699482e-09,-8.130742254033874e-09,-2.3346653288503065e-09,-1.890385692841273e-08,6.849504728381356e-09,-1.0733131901088518e-09,2.77888891738956e-09
0,2,1,100,512,1.0,size,unrestricted,1.762637056587847,-1.127191372368837e-09,9.319036142089826e-10,3.0114676602954508e-09,9.892646918429552e-11,4.823212253376383e-09,2.4151786890476687e-09,-8.031841890936728e-10,-1.8453715211385174e-10,-1.5879850187169839e-09,2.1411011416784418e-09,-1.8421071572242678e-09,1.8478600155198036e-10,-1.7191523295316922e-10,-1.1284686518618383e-09,14.99999995747235
0,3,1,100,512,1.0,size,unrestricted,1.6675773847893876,6.605219870671771e-11,-2.0834202567793422e-10,4.718961411205487e-09,-4.649793110796139e-10,1.7529150835982381e-10,-1.8467339547584223e-10,5.918044721195538e-11,5.879897991609855e-12,-1.6596565427705875e-10,4.385702251308359e-09,1.138840994511308e-10,-1.4744722340150894e-10,-9.447115605817653e-12,14.999999980771465,1.6590188538692647e-09
0,4,1,100,512,1.0,size,unrestricted,1.7051452179279147,-8.39013750328463e-12,1.8435243031865775e-12,-3.882559058525143e-11,-6.121347555810873e-11,2.6114554386600924e-11,-1.9728457385103628e-10,-8.695960487981729e-12,14.999999996641092,4.374234639327475e-10,-1.165534147664436e-10,4.774248129835081e-11,4.7591416416598986e-11,7.783156683347051e-11,-5.219381693956911e-11,3.495261712340071e-10
0,0,2,28,512,1.0,size,unrestricted,5.1127298127624465,5.496951786356359e-10,3.2623259546250667e-10,-14.999999960029362,-5.066458554085236e-10,-1.385836497549018e-09,-5.1279302830187983e-11,-1.1473789434276088e-09,-8.95515853605098e-09,-5.203511732085416e-10,2.2914483052312523e-10,-6.222881265060977e-09,1.0099272699620761e-09,-1.3049467900257068e-09,-8.207778032706266e-10,-1.132494452568506e-09
0,1,2,28,512,1.0,size,unrestricted,3.083506692832766,-1.1579374412218703e-09,8.107337046761997e-10,3.121387442654386e-09,-2.0670229758419845e-10,-1.6590705455849215e-09,14.999999890970475,-3.1819707235391805e-08,2.733694114547435e-09,7.811691529151929e-10,-2.5163691975338266e-09,1.9151622907111903e-08,-3.3364929741702355e-10,-2.5564765222024172e-09,-4.029689000761399e-10,3.195212917687113e-09
0,2,2,28,512,1.0,size,unrestricted,3.3027274401608264,-1.1211110239397501e-10,-8.711122038397073e-12,-5.1616598209500375e-11,-1.755238545827561e-11,-2.8440519244309577e-11,3.1714713733123193e-12,9.739794474708944e-12,-3.181619096151046e-10,-2.4960586879853503e-08,-1.5720022841776174e-11,-2.364444169750664e-11,1.0213072564988344e-11,-9.016583247952413e-12,1.8400498619400894e-11,-14.999999973511683
0,3,2,28,512,1.0,size,unrestricted,3.6630415182243707,-1.9476088578103966e-09,-1.2189538391507087e-11,4.2428306608303265e-10,-1.3794625654156597e-11,-2.0267021867804268e-10,9.913574169571408e-12,8.208469037890189e-12,9.863286450256764e-12,2.6690750277186023e-11,8.240282603543578e-12,-1.3079794586002624e-11,5.179203149631382e-09,-3.9550466494459873e-10,-4.6875130711931215e-08,14.999999934154754
0,4,2,28,512,1.0,size,unrestricted,3.1652493158914083,-4.259629009247547e-10,-2.327478797765999e-09,14.999999940825868,3.357591619334761e-10,-1.022874840077074e-11,1.0882010908267172e-10,1.3382011317000144e-09,-1.755045376315337e-09,-6.851654459415718e-10,7.866747561633963e-10,4.675305586089094e-10,1.274076915686395e-09,1.1763575103254072e-09,-1.3683367420173339e-09,1.1047114242199878e-09
0,0,0,384,512,1.0,size,restricted,1.0413509281644038,-2.3247273206956493e-10,2.0739747026975955e-10,-3.1888876545323175e-10,-9.768644576466641e-11,-8.034721679299701e-11,3.330284709950388e-11,5.695478861693837e-08,1.7687589798562938e-12,8.322161353400679e-11,6.2881855642768445e-12,2.836161643564179e-10,2.2050795244517263e-10,-6.138791204136855e-11,14.99999993344022,1.4961189863312335e-10
0,1,0,384,512,1.0,size,restricted,0.6988392662163091,-1.4011562429780187e-12,1.9048041971272985e-11,5.658555860704975e-12,-1.613411427171205e-11,-12.883068743844463,-1.6375112233636478e-12,7.93240085867849e-12,5.3296702860670754e-11,-7.229042946956323e-11,-1.4475944206772129e-11,1.9511751851975765e-12,2.1169312552626387,2.4662491257308102e-14,3.2506445581030134e-12,6.724334775038725e-11
0,2,0,384,512,1.0,size,restricted,0.9854208294291101,1.8445598755611117e-11,-6.018863219705792e-11,2.001726917614575e-11,1.846507087759148e-11,-1.668160232312475e-11,-1.650518335232621e-11,-1.3186342343590349e-11,4.799580228453669e-12,1.0836812595676283e-11,1.8989805847475567e-11,-5.3787117731920696e-12,-6.888460147409958e-12,-0.342321013696669,2.6168500427704506e-13,14.657678984427543
0,3,0,384,512,1.0,size,restricted,0.7725408878360579,7.93447982127416e-12,14.339440359275637,3.9279527623950786e-11,4.608704157645413e-11,1.8823124690019116e-11,1.8228494065401524e-11,-0.6605596376357095,4.6723723961316116e-11,-3.088962178473142e-12,3.760281527266155e-11,2.782515432897455e-11,-8.597480802102505e-12,-1.3504449250225075e-11,4.4207308563785806e-11,-9.705448719595948e-12
0,4,0,384,512,1.0,size,restricted,0.7100260260950452,-4.15471181552018e-14,-5.329244135583126e-16,7.973275238054809e-12,3.341859896999807e-13,-12.942807031013375,-7.703388643126985e-13,2.057192968305686,-9.287559407812e-12,-1.0346728606885474e-11,1.8089201751480697e-14,7.499045789599155e-13,-3.694173602096276e-13,3.5240503065061336e-13,-1.1519370155731498e-13,1.9973805667905398e-14
0,0,1,100,512,1.0,size,restricted,1.7606024161070994,1.644280943152842e-11,-1.85916593401009e-12,-8.702339417984281e-12,7.230073472205515,1.0925982527597188e-11,-6.411667854537477e-12,1.1224032432141957e-11,0.12863496184493126,-5.022032457664631e-13,-1.0232648947776922e-11,5.023745784364637e-12,5.2013018092584935e-12,1.7917557256504255e-10,7.6412915654382925,9.208683359092384e-12
0,1,1,100,512,1.0,size,restricted,1.2488929852701525,-6.500286768457338,7.077014353312296e-12,-6.813626736314225e-13,-1.3212803551506964e-12,8.541117297842906e-12,-1.1255507523423324e-12,-0.3155257936540361,0.9200151891061477,1.9996605551434844e-11,-1.366738207227464,-9.373577850275491e-12,-4.1667198256161795,1.7307142158097317,-3.314630290349347e-12,2.0331214336803116e-11
0,2,1,100,512,1.0,size,restricted,1.4735775505922701,-1.3492711426298698e-11,1.0039508563454311e-11,1.703936955140279,2.177356506311309e-12,4.055525689357841,0.3849420105536111,-1.1025375039644323e-11,-5.591179239796922e-13,-2.1739120684127497e-11,0.2952062184905287,-3.373695268577185e-11,2.7518342811305344e-12,-1.6305028803396548e-12,-1.736722962824711e-11,8.56038912614176
0,3,1,100,512,1.0,size,restricted,1.6365813702042835,2.524672001324111e-13,-1.2778036070109233e-12,0.3183563826018362,-4.784302680268416e-12,1.0160892697980863e-12,-9.925224670248994e-13,2.1575882719831592e-13,3.676502427810232e-14,-8.313929867431885e-13,2.906368126486574,5.355398178745955e-13,-7.057956263962195e-13,-3.8813957322206755e-14,8.778596101723574,2.9966793888355094
0,4,1,100,512,1.0,size,restricted,1.6217488929901058,-6.503137995837649e-13,2.7212281718534876e-13,-2.820522770050274e-12,-5.38418012205403e-12,2.7375447030781704e-12,-4.0031314466928514e-11,-7.293977529602894e-13,8.928111295700582,1.9888159278586943,-1.3437990762250276e-11,4.619794749761757e-12,4.474534941234886e-12,7.92595380461465e-12,-4.546940103763261e-12,4.083072775911642
0,0,2,28,512,1.0,size,restricted,2.81114657868816,1.2897378040799472,4.19514752835782e-09,-3.276865862053386,-2.6485761513467744e-10,-0.5086699998516724,0.5548679935175157,-1.1154209879315535,-1.8609644309270508,2.458044064926363e-11,0.8998625698784845,-1.9262091867792572,1.4139981350613056,-1.387563130135109,-0.12484132207464786,-0.6409985725492866
0,1,2,28,512,1.0,size,restricted,2.692499060089568,-9.096930196191542e-12,5.5477887320675065e-12,2.0635413921314725,4.1221990885799746e-13,-1.2848388114067279e-11,4.825904983410135,-3.2643311319408626,0.8633975125782987,7.248792207649521e-12,-6.472052864872057e-11,3.4516174103577155,-1.2252479371187251e-12,-4.560941772872575e-10,-2.036558286496172e-12,0.5312075688863827
0,2,2,28,512,1.0,size,restricted,1.9792524604811192,-1.576858996122658,-0.5987646450658102,-0.6888482897060267,-8.707555388569008e-12,-0.07876703027762445,1.205106602489602,0.5217522062262637,-0.9134878305326071,-2.96995784457813,-0.27683233433452087,-2.06228148114607e-11,1.2121378023490426,-0.0214961440631668,1.4711208113402092,-3.4648694624170764
0,3,2,28,512,1.0,size,restricted,2.678566126760711,-1.5233435640851432,3.460908038188595e-12,2.4206736715347046,2.759675985144423e-11,-2.7257134043191376e-11,-7.035452322221247e-12,-4.9430390857524265e-12,-6.239053971704584e-12,0.5053914353760501,-6.114402837866443e-12,1.2093492546387139e-11,2.592397646615011,-0.5961611533729663,-2.859379946193875,4.502652582648588
0,4,2,28,512,1.0,size,restricted,2.2108497487733025,-3.006505511764015,-2.2408712784121345,5.290228999193867,0.08022777608783103,1.7611998468252005e-11,8.79374126928616e-12,8.520792118601311e-11,-1.2338886266170745,-3.172079616418147e-12,2.3368385859215426e-10,7.538820786947077e-11,1.446402499508758,0.7010039652858435,-0.6842125452551079,0.3166587973624839
0,0,0,384,512,inf,equal,unrestricted,1.0413509211320362,4.422692871255292e-09,-3.6971627309008295e-09,9.459856994685638e-09,1.4769425456610901e-09,1.1993053342913172e-09,-4.895557764852614e-10,1.2874654240030662e-07,-2.8281199662915395e-11,-1.2482631179748812e-09,-9.32872275747609e-11,-6.576437746582208e-09,-4.0620349973381715e-09,9.071163031322807e-10,14.99999974220959,-2.399687461387471e-09
0,1,0,384,512,inf,equal,unrestricted,0.7414234223879014,-2.1847532112941544e-10,8.644362147855197e-10,3.139617963533548e-10,-8.698605280980784e-10,-14.999999963211886,-2.7364082510782527e-10,5.200985903926443e-10,9.976464074688773e-10,-1.6706315172332897e-09,-8.42786250125917e-10,6.803867513501328e-11,2.2265408242242137e-09,-1.808987603424326e-11,2.4450719501568e-10,1.2830692074177448e-09
0,2,0,384,512,inf,equal,unrestricted,0.9872738506327329,-2.0970286680000256e-09,-1.2046223545812471e-08,-2.6581191771440783e-09,-2.1209869921615935e-09,4.358799577956433e-09,1.6636356503000084e-09,1.2516147802401454e-09,-4.4837713519558744e-10,-1.0375250828979922e-09,-2.2751388104626545e-09,4.5318832566066895e-10,5.651368627235535e-10,-2.1251481170893576e-08,7.126586068520388e-09,14.99999987352313
0,3,0,384,512,inf,equal,unrestricted,0.7746954032495331,-1.000883497658317e-11,14.999999996306814,-5.8183731589442024e-11,-7.586043098102209e-11,-2.4569672191086073e-11,-2.3570616917043087e-11,-3.853641058006939e-10,-2.6403636453613675e-10,3.7782170781134334e-10,-5.42032954786426e-11,4.3079430328489184e-10,9.940684063348882e-12,1.6143147335101095e-11,-6.991559981799256e-11,1.1340663606613558e-11
0,4,0,384,512,inf,equal,unrestricted,0.7268309612569593,-1.031925814057903e-09,-9.53820068357664e-10,2.2381676377103047e-09,-4.3658140575359706e-10,-14.999999931724181,-1.332305732158803e-09,1.1378228577669536e-08,-2.8718653444912494e-09,-3.0035538573489575e-09,9.110375655706998e-10,1.1086017463014842e-09,4.731597806832181e-10,-4.772614058295399e-10,6.57827838731738e-11,-9.47350843145278e-10
0,0,1,100,512,inf,equal,unrestricted,1.8160880703593505,8.71377889156181e-11,-1.9083802912591788e-11,-6.921915906547275e-11,5.99572654498872e-10,4.9791986759665504e-11,-6.91569094929311e-11,7.388308164309207e-11,2.31770152298988e-10,-1.6889312443668877e-11,-8.666482556741049e-11,1.3568313136243471e-11,3.112459199078385e-11,3.075940065228026e-10,14.999999996022325,6.588012978452582e-11
0,1,1,100,512,inf,equal,unrestricted,1.4907749663015204,-14.99999989566173,1.5522059678969011e-09,-6.924072759976731e-10,-6.167825277062866e-10,1.1855382090747752e-09,-4.278501835388237e-10,-4.105042842364274e-09,3.5770014743705813e-09,2.298803689699482e-09,-8.130742254033874e-09,-2.3346653288503065e-09,-1.890385692841273e-08,6.849504728381356e-09,-1.0733131901088518e-09,2.77888891738956e-09
0,2,1,100,512,inf,equal,unrestricted,1.762637056587847,-1.127191372368837e-09,9.319036142089826e-10,3.0114676602954508e-09,9.892646918429552e-11,4.823212253376383e-09,2.4151786890476687e-09,-8.031841890936728e-10,-1.8453715211385174e-10,-1.5879850187169839e-09,2.1411011416784418e-09,-1.8421071572242678e-09,1.8478600155198036e-10,-1.7191523295316922e-10,-1.1284686518618383e-09,14.99999995747235
0,3,1,100,512,inf,equal,unrestricted,1.6675773847893876,6.605219870671771e-11,-2.0834202567793422e-10,4.718961411205487e-09,-4.649793110796139e-10,1.7529150835982381e-10,-1.8467339547584223e-10,5.918044721195538e-11,5.879897991609855e-12,-1.6596565427705875e-10,4.385702251308359e-09,1.138840994511308e-10,-1.4744722340150894e-10,-9.447115605817653e-12,14.999999980771465,1.6590188538692647e-09
0,4,1,100,512,inf,equal,unrestricted,1.7051452179279147,-8.39013750328463e-12,1.8435243031865775e-12,-3.882559058525143e-11,-6.121347555810873e-11,2.6114554386600924e-11,-1.9728457385103628e-10,-8.695960487981729e-12,14.999999996641092,4.374234639327475e-10,-1.165534147664436e-10,4.774248129835081e-11,4.7591416416598986e-11,7.783156683347051e-11,-5.219381693956911e-11,3.495261712340071e-10
0,0,2,28,512,inf,equal,unrestricted,5.1127298127624465,5.496951786356359e-10,3.2623259546250667e-10,-14.999999960029362,-5.066458554085236e-10,-1.385836497549018e-09,-5.1279302830187983e-11,-1.1473789434276088e-09,-8.95515853605098e-09,-5.203511732085416e-10,2.2914483052312523e-10,-6.222881265060977e-09,1.0099272699620761e-09,-1.3049467900257068e-09,-8.207778032706266e-10,-1.132494452568506e-09
0,1,2,28,512,inf,equal,unrestricted,3.083506692832766,-1.1579374412218703e-09,8.107337046761997e-10,3.121387442654386e-09,-2.0670229758419845e-10,-1.6590705455849215e-09,14.999999890970475,-3.1819707235391805e-08,2.733694114547435e-09,7.811691529151929e-10,-2.5163691975338266e-09,1.9151622907111903e-08,-3.3364929741702355e-10,-2.5564765222024172e-09,-4.029689000761399e-10,3.195212917687113e-09
0,2,2,28,512,inf,equal,unrestricted,3.3027274401608264,-1.1211110239397501e-10,-8.711122038397073e-12,-5.1616598209500375e-11,-1.755238545827561e-11,-2.8440519244309577e-11,3.1714713733123193e-12,9.739794474708944e-12,-3.181619096151046e-10,-2.4960586879853503e-08,-1.5720022841776174e-11,-2.364444169750664e-11,1.0213072564988344e-11,-9.016583247952413e-12,1.8400498619400894e-11,-14.999999973511683
0,3,2,28,512,inf,equal,unrestricted,3.6630415182243707,-1.9476088578103966e-09,-1.2189538391507087e-11,4.2428306608303265e-10,-1.3794625654156597e-11,-2.0267021867804268e-10,9.913574169571408e-12,8.208469037890189e-12,9.863286450256764e-12,2.6690750277186023e-11,8.240282603543578e-12,-1.3079794586002624e-11,5.179203149631382e-09,-3.9550466494459873e-10,-4.6875130711931215e-08,14.999999934154754
0,4,2,28,512,inf,equal,unrestricted,3.1652493158914083,-4.259629009247547e-10,-2.327478797765999e-09,14.999999940825868,3.357591619334761e-10,-1.022874840077074e-11,1.0882010908267172e-10,1.3382011317000144e-09,-1.755045376315337e-09,-6.851654459415718e-10,7.866747561633963e-10,4.675305586089094e-10,1.274076915686395e-09,1.1763575103254072e-09,-1.3683367420173339e-09,1.1047114242199878e-09
0,0,0,384,512,inf,equal,restricted,0.30045878695020917,0.820686070929097,-0.29894259220752634,0.7854662148568726,0.9382335118972416,0.8841136623850956,-0.445708459161654,0.9351782906861258,0.19572377469482763,0.49916577504315074,0.27136494511302084,0.032382828246413406,0.04050312592692717,0.2573434985730841,1.670014783709865,-1.0837037277167816
0,1,0,384,512,inf,equal,restricted,0.20247148589981614,-0.3701417452175051,0.9533920604585411,0.486214571489668,-0.6587425140322852,-1.4083979834096956,-0.9822781803887222,-0.1789622034430155,0.7574835344247811,-0.30470875837415706,-0.1823636280160472,0.860040990460789,1.8492182863023219,-0.081628714396986,0.9930004905038362,0.3230452571582523
0,2,0,384,512,inf,equal,restricted,0.38091480265414956,-0.30266287381642,-1.114452933147083,-1.0206472782765945,-0.24657123438270498,1.2818767217855005,0.06418313908427162,-0.7854175184396568,0.4184607606376116,0.48171201557388715,0.31416794896836,1.266216729335099,0.49736898143906727,-2.0367888655579915,1.2873134463680471,0.9018040244627464
0,3,0,384,512,inf,equal,restricted,0.3191785467638525,-0.008562703309140917,0.9940539034266545,-0.32098051604679934,-0.49966941025247785,0.06006422486405416,-0.9107150072922945,-1.8381061801797964,-0.736482711961011,1.351264933786645,-0.5175227265577212,1.719662597169307,0.7668467340671228,-0.3337880567919609,0.6646994119833853,-0.2821953301380228
0,4,0,384,512,inf,equal,restricted,0.1832858222248616,-0.3255543051351454,0.3833997596758537,1.0782233856204524,0.4191005394920427,-1.3070117672648083,-0.8709010246410979,0.5788287371890074,-0.10070513383905984,-0.25355735390040723,0.9456212560384812,1.355323153287695,0.9695523600498586,-0.3348088094206568,0.9571519317289352,-0.5538264579043726
0,0,1,100,512,inf,equal,restricted,1.0636968848765174,1.1786175036771813,0.0790364928831036,0.3302205532091122,2.953856527062235,1.2799831780326967,0.22763790540644557,0.8455259434353288,2.3673817899329985,0.058034674211006956,-0.26830323435547004,0.5835119905529073,0.6225100094866487,1.2958409890238374,2.5856371614455305,0.32390204505620335
0,1,1,100,512,inf,equal,restricted,0.7422109778708911,-1.9477705550956521,0.6065362386851416,0.8649482870521439,0.07725428434916726,1.2304251137918056,0.4510155414986184,-1.1707777566246,1.8902982729826208,1.032416673867717,-0.9177928696140324,-0.5075718963174515,-1.3052699182990395,1.5324835296695338,-0.20565479684317828,1.2597842629587916
0,2,1,100,512,inf,equal,restricted,1.062733238103187,-1.1020161226283644e-10,0.5896273637078646,2.145692735708048,1.140603386921076,2.4953121854378733,1.9595649538025142,-0.48691246960405077,9.026491162434995e-12,-2.050081963991106e-09,1.7459977488390255,-0.7861594254098343,3.329708675599809e-12,-1.6892180220484373e-11,-0.08003830650291881,3.57009142169729
0,3,1,100,512,inf,equal,restricted,1.0770555301278855,0.4642308106204925,-0.6719929304515236,2.8563118739230697,0.29175417530130615,1.5611231542097879,0.5179405265149848,0.14120009426436048,0.8310080155904271,0.202882526022907,2.603684678073244,0.4406009967270837,-0.08362292447838547,-0.20478821686766766,1.888755642049186,2.240103372932218
0,4,1,100,512,inf,equal,restricted,0.9109903660167677,0.010875907050029441,0.2747859643292574,0.945421812624267,-0.1413561285507907,0.9985060092876711,-0.7378821218087818,-0.11559776561682972,2.7969498256018746,2.021724746946766,-0.6770030484391951,0.7144817094328826,0.6751724174535613,0.9796406678167424,-0.5777723381846678,2.0129958708833744
0,0,2,28,512,inf,equal,restricted,1.5145097446390092,0.9061853181632316,0.21390958441446323,-1.5165606467990445,0.09830606084820817,-0.23488894109393396,0.8672641069406415,-0.6392114839914464,-0.875040757587655,0.08159140718442956,0.7965090286090748,-1.1418091141506843,0.9592742002709757,-0.9540019615832149,-0.1509931171740722,-0.4707804840550095
0,1,2,28,512,inf,equal,restricted,1.742285874843929,-1.100901807176158,0.187682772357276,1.2598417884807482,0.3816606441268641,-0.3421395558065569,1.1706912698518144,-1.580978239467842,1.090403403434035,0.62899503785035,-0.9101954276596285,2.2384179104763144,0.4200668219570973,-1.4240143031428014,0.27757602225202727,0.42407176636736915
0,2,2,28,512,inf,equal,restricted,1.0947562456353994,-0.8405060109300544,-0.6030886727286107,-0.2847598721209457,0.11821308619912776,0.07042404355121885,1.133092946976879,0.44197769027121314,-0.41333906614634386,-1.7751945129793916,0.008718033928321779,0.004385627894276107,0.8172478908262942,-0.09853530315428828,1.000290848366714,-1.8497955435117124
0,3,2,28,512,inf,equal,restricted,1.6100829547536986,-1.167510466749846,0.010058940589359678,1.8009618838335686,0.7378832685537803,-0.27733389311486945,-0.4785042994191559,-0.571850457831475,-0.26616335722938195,0.845999911625553,-0.327717765080358,0.9240664328498092,1.7543006584077374,-0.9421826359365487,-1.1068203574464255,1.5173324289236734
0,4,2,28,512,inf,equal,restricted,1.3320873001874938,-1.7061267208473707,-1.2620030590575495,2.559414782781819,0.6649567549601518,0.5977146283981858,-0.11447717552837498,0.24337500911207044,-0.9437148374731692,-0.18391490334091934,0.062349736833002586,0.6662071189902329,1.9565260201494319,0.42955219800361943,-0.44198091953264546,0.15226050036747957
0,0,0,768,1024,1.0,size,unrestricted,0.6127759380656888,4.715211296374092e-10,-3.2900480522545956e-10,8.344355788770876e-10,7.156514026811367e-10,1.3703005480505923e-10,-4.4699653725666636e-10,2.0375547940459136e-09,-4.3002184017502326e-10,5.220930247054097e-10,8.863018843318451e-10,-14.99999996924467,-7.694690864864798e-10,-1.4784840311344865e-10,-3.299941509218107e-11,3.235619897041851e-10
0,1,0,768,1024,1.0,size,unrestricted,0.5876504023842734,2.3517936443053066e-09,5.996949529772846e-10,-14.999999951669686,-1.3415955521785903e-09,-8.314802128186161e-10,-2.142798090451335e-09,-1.4559512712898057e-10,7.463008829602068e-09,-2.376010686579263e-10,1.1651512320148565e-10,-1.1716758897823958e-09,-3.9057755625164997e-10,-3.214714330783991e-10,3.4108202655432603e-10,3.4021346901087253e-10
0,2,0,768,1024,1.0,size,unrestricted,0.5428567946606723,-5.98953073278253e-10,-7.031202183721252e-10,-2.915521057791532e-10,-9.814562564438332e-10,-4.401322420065028e-10,2.3246758989540727e-10,-7.893923874198418e-10,6.778848053056117e-11,-1.1636776193183025e-09,-9.571838696034733e-10,2.3664074764255e-10,1.1146404875782674e-09,-1.1400128482870855e-09,-1.696399252030607e-10,14.999999967919495
0,3,0,768,1024,1.0,size,unrestricted,0.49480084887508907,14.999999991902131,1.301528667070372e-10,2.0056193953718718e-11,9.505808445539803e-10,-2.8228529367864e-10,3.176627107873541e-11,-1.859395497476286e-11,-5.887267338685425e-11,-6.740105658673107e-11,-9.155085726247282e-11,8.155275177637656e-11,-1.4814868860591178e-09,-1.102548119946355e-10,-1.5210481066037592e-09,5.54387715967846e-12
0,4,0,768,1024,1.0,size,unrestricted,0.7899965706713136,-3.7638365883091583e-10,-3.170796503611285e-10,2.929755863225587e-10,-1.363535423859213e-10,-3.978600778538632e-10,-4.233012011822742e-10,14.999999973554516,1.0098301752517055e-10,-3.6788906760919667e-10,-4.783248980587431e-11,-1.5499829578563552e-12,-3.454781994729684e-10,1.7780670609439087e-10,3.237454943801347e-10,-4.395285855526499e-12
0,0,1,202,1024,1.0,size,unrestricted,1.7388562300618753,5.965337290012169e-10,-1.0282509293981422e-09,-5.0881762782746065e-11,6.138192998146727e-10,5.89508221406637e-10,6.073961797775754e-12,1.1105704384138017e-09,6.820793863095736e-10,-1.328685525001283e-10,-3.174688147723441e-09,8.830423398781326e-11,-2.988526196944367e-11,2.985675243132526e-10,14.999999963585504,9.45759612643836e-10
0,1,1,202,1024,1.0,size,unrestricted,1.1328483944466223,-14.999999932162023,-3.2952399724031444e-10,1.1844870885867561e-09,-3.461425593688598e-10,-2.0577226837750587e-10,-5.875689305960119e-12,-3.370864001032502e-10,3.1237415616447388e-09,3.925910195969446e-09,5.447198127934517e-11,-6.082521208111858e-10,-1.063400428001727e-09,1.5905206746461381e-09,2.531363352530693e-10,1.1885013660214215e-08
0,2,1,202,1024,1.0,size,unrestricted,1.2465709214421374,1.362674866493179e-09,2.7090867547500427e-10,6.157112885728446e-10,-6.330152393560238e-11,14.999999958869312,-3.64398350724127e-10,-5.237705783208617e-10,7.198012340717982e-10,-6.350096613950871e-10,9.557477550253274e-10,-4.677486325711449e-09,-5.158721962233792e-10,-1.314513328133642e-10,-1.855062904574491e-09,2.5185292417571826e-10
0,3,1,202,1024,1.0,size,unrestricted,1.1562741163076398,1.619734447749636e-09,-14.999999948621637,-2.877433370843393e-10,4.5311875463101657e-10,-3.334836485305346e-09,-3.780879069339439e-09,-9.613200570900226e-11,1.8412142855136687e-09,-6.204465247275068e-10,1.5851368213188715e-10,2.7867583805497034e-10,-4.04449717643223e-09,-3.958265384303981e-10,2.5639005360975614e-09,1.7293088005106342e-09
0,4,1,202,1024,1.0,size,unrestricted,1.4926455873739743,5.541900849867109e-11,-3.970610397346411e-10,3.0302353262967465e-10,-1.126637125628067e-09,-7.993367053260878e-10,-2.5491039430557487e-09,-6.52570732683176e-10,14.999999958956828,4.1017958580930776e-09,4.880596077584366e-10,-2.5549207052291204e-11,3.9325144604364896e-10,-3.254554994762739e-10,2.5803170574229865e-11,8.515793355737392e-10
0,0,2,54,1024,1.0,size,unrestricted,2.7120677503401045,2.993262139725037e-10,8.925498959334201e-11,-5.887106288239873e-10,-5.0220374730354235e-11,-7.503477348092863e-11,-8.176731151326651e-11,-6.02862142970121e-11,-1.5777124917567073e-10,2.0086281740565765e-11,-3.734368781322811e-11,-3.429590968210704e-10,4.9111146441186904e-12,-5.330205583147074e-10,-2.330922832258522e-10,-14.999999994351786
0,1,2,54,1024,1.0,size,unrestricted,2.0305375278636575,-4.495687209157025e-10,-8.440887445858377e-11,4.0529311062781303e-10,2.329401058655661e-12,-2.4212632274890483e-10,9.339791744508085e-11,-2.746931557682766e-10,7.519472777349189e-12,2.0337372317908055e-10,-8.620387118885737e-11,14.9999999947065,3.829547274451145e-10,-5.962319044717937e-11,-1.8383425626601464e-10,5.735052107738558e-11
0,2,2,54,1024,1.0,size,unrestricted,2.1987375449665385,-1.8372670550990696e-08,-2.3482340389360593e-09,-3.097810621790346e-10,-2.277388784696349e-09,-5.656372715127756e-10,-3.5134903609669945e-10,-1.1351635303720459e-10,-7.545329941803901e-10,-14.999999962457936,2.1245977086948702e-10,3.283760608042508e-11,6.546310595129797e-11,-1.1741559344158455e-09,4.115005569680812e-10,-3.183184637472865e-10
0,3,2,54,1024,1.0,size,unrestricted,2.2620039253750557,-1.6059787063574892e-09,2.9758534333688374e-10,14.999999984528605,3.291032793996575e-11,-1.140857768365493e-10,1.494677170957592e-10,-1.8318950620961333e-10,5.697936419863554e-11,-2.2021501046036604e-11,-2.951176660976883e-10,8.729332138416807e-10,9.077072322551e-10,-4.645582533823785e-10,-7.561679509906058e-10,4.2182994164210824e-09
0,4,2,54,1024,1.0,size,unrestricted,2.817778758869296,-7.566407655942153e-09,-14.99999996776216,7.644832849176843e-10,1.931106099589102e-09,3.183420487811697e-10,2.8650711552288986e-10,1.5186155681794048e-09,-9.151041316104674e-10,-1.603187392935195e-10,-1.2118592320904728e-10,2.2595362495327702e-09,-2.5585450088753185e-10,3.2369553924069774e-10,4.960445957174051e-10,-7.76228895260021e-10
0,0,0,768,1024,1.0,size,restricted,0.5577551635087348,4.135274539452842e-12,1.1259045347607089e-12,2.887712152417543e-09,7.971455714230996e-11,-1.1675815518468835e-12,6.530565280986054e-13,5.325515731921832,3.747219419460667e-13,7.662469902688654e-12,0.19639600535786975,-9.478088259105443,-3.1472715260115266e-11,7.671843244236584e-13,1.9598269498822365e-13,-1.592889474318062e-13
0,1,0,768,1024,1.0,size,restricted,0.5565404046528872,9.289413635247481e-11,4.804250811522052e-12,-9.06162173561764,-1.3600155003387347e-11,-6.300226654913768e-12,-3.1728886377098225e-11,-8.152714442695853e-13,5.938378264201792,-1.3476412944361662e-12,8.89861626882208e-13,-1.134649263269904e-11,-2.315677228477917e-12,-2.012077235412641e-12,2.3529034885396927e-12,2.3739443114478795e-12
0,2,0,768,1024,1.0,size,restricted,0.4931062607002283,-5.045556641891761e-12,-1.4101948889077556e-11,1.1495185484895883e-12,-1.0447908418902674e-10,2.335709531496932e-13,-7.749145816861135e-13,-5.215693508899266e-11,-7.990678806965221e-13,-0.13502401599328598,-7.697111826805694e-11,-1.1308096024557703e-12,2.4423808410635086,-0.6557371719092424,9.750209748161651e-13,11.76685796998344
0,3,0,768,1024,1.0,size,restricted,0.49244426325660107,11.372530816366083,-1.9941672021877713e-12,-5.930133800623722e-13,2.961223570647613e-11,-8.268206506721258e-13,-9.03094672031889e-13,5.017296011847267e-13,1.4333981565973426e-12,1.576301611905452e-12,1.8861449814384975e-12,-1.810486124288261e-12,-3.076288097385848e-10,1.998756258309959e-12,-3.6274691830307084,-1.7608959023272929e-13
0,4,0,768,1024,1.0,size,restricted,0.6980429018826161,-5.251355205520367e-10,-1.9201244184461102e-11,0.1156453929165809,-8.740838267679429e-13,-1.208407221937651,-4.594671700464702,9.081275683584016,5.782378452050514e-12,-1.607997679874862e-10,4.136510645537038e-13,1.0411056708038241e-12,-5.2578963185113796e-11,1.324892848842361e-11,1.4306528633815364e-10,8.310082817813423e-13
0,0,1,202,1024,1.0,size,restricted,1.2912379173081738,1.7847943894428218e-09,-1.3011914534584936e-09,3.3253788782059383e-12,0.8185187077623424,0.40469589928197425,1.0932390674197523e-11,1.1727920214441279,0.9217635083056785,3.0258850282588288e-12,-3.3592676439748965,6.855625946777274e-12,3.993369921866119e-12,1.4688048110625436e-11,6.69532858183611,1.6276336341940625
0,1,1,202,1024,1.0,size,restricted,0.892180149146087,-5.3470709790963795,-1.0707030293921164e-12,0.29204481169875146,-8.455496351368606e-13,1.6749258511028889e-12,3.4171754802240014e-12,-5.313226347534786e-12,2.3225666658654385,2.559335149113298,4.1427208718142965e-12,-5.382826614954244e-12,-8.307493185716982e-12,0.023852730271069048,6.6875105559835975e-12,4.455129663825513
0,2,1,202,1024,1.0,size,restricted,0.9442096972489857,1.3312571204448955,1.155380923269189e-11,0.10598733968889003,4.4797603454277964e-12,6.989497988804277,-1.2867669326129047e-12,-1.0435327087083233e-11,0.4989979282182258,-9.57774905200714e-12,1.1094124939242629,-3.811932400848471,-7.807185962043704e-12,-8.035419114534709e-13,-1.1529147278777547,1.11059289007923e-11
0,3,1,202,1024,1.0,size,restricted,0.8406151768840335,0.87486486380897,-5.379866560161439,-5.4390071581935365e-14,2.9876677136874515e-12,-1.2375812138912543,-1.554406033958078,-2.702622207625217e-13,1.2453253831787112,-9.347871052628454e-13,7.248358041883454e-13,1.153048719576095e-12,-2.198229152412871,-8.446195649623656e-13,1.6266782317903905,0.8830485607717835
0,4,1,202,1024,1.0,size,restricted,1.180495268000018,8.988835247198048e-12,-2.7166287970312456e-12,0.322497860416556,-0.0034786184992771935,-3.5548017335879126e-11,-2.1535019719199693,-0.17960835904974162,6.675833391801374,4.798543224973945,0.38217421827181,4.031810827732235e-12,8.750968284346899e-11,-1.3293938482194561e-11,4.9146127785561975e-12,0.484362354645284
0,0,2,54,1024,1.0,size,restricted,1.4613736640790165,2.097659428698202,1.2985571732619712,-1.2935980697056937,0.42514974182297627,-0.08376424538314522,0.31237290656512684,-0.3338544998228763,-0.241854322254152,0.9229580529332392,0.2971006650594433,-1.6802378162483702,0.3778675379346971,-1.687992310326532,-0.9068420127180066,-1.7993872037952785
0,1,2,54,1024,1.0,size,restricted,1.5712847552275344,-1.401772169344901,-2.5084162817104833e-11,2.7340667764529853,0.1286362279348339,-0.5092722594305117,0.7284802786900065,-2.1224999664375503,1.7955940369404747e-10,1.5364889945597595,-0.10369755685376646,2.7730051526080977,2.2228275027186926,-1.6805671714018166e-11,-0.5201189118460691,0.2191342027176123
0,2,2,54,1024,1.0,size,restricted,0.9066608624422751,-1.924464930274316,-1.1965511580088963,-0.025663681979212295,-0.7945051796208701,-0.3349808999602511,0.1913654648512868,-0.25404684756003776,-0.43187524987574416,-2.132939455684503,0.9149015136133896,0.5210926716945633,0.7265058649819421,-1.1086399123147836,0.9617721894722879,-0.04799175084873187
0,3,2,54,1024,1.0,size,restricted,1.7339974907727638,-1.9179974671073754,1.0157855285866486,3.106305139150239,0.17130615589348716,1.5505747874817855e-12,0.5960354618520686,-0.25873693782330337,0.08793660049986564,8.338576074737682e-12,-0.12526842374626954,1.7634245384718152,2.08824722621043,-0.4982270734201689,-0.9099840337828055,2.460745413306013
0,4,2,54,1024,1.0,size,restricted,1.4426927801676905,-1.7716846377606703,-2.765004532599857,1.4958951781727123,2.435482657608702,0.8484973202513422,0.8485630242159409,1.1681195321994091,-0.22646895740268067,1.5958598739586464e-11,3.992681745681648e-10,1.762475364035763,7.680692322556696e-11,0.5811172498463161,0.5862368357068668,-0.5104547095868587
0,0,0,768,1024,inf,equal,unrestricted,0.6127759380656888,4.715211296374092e-10,-3.2900480522545956e-10,8.344355788770876e-10,7.156514026811367e-10,1.3703005480505923e-10,-4.4699653725666636e-10,2.0375547940459136e-09,-4.3002184017502326e-10,5.220930247054097e-10,8.863018843318451e-10,-14.99999996924467,-7.694690864864798e-10,-1.4784840311344865e-10,-3.299941509218107e-11,3.235619897041851e-10
0,1,0,768,1024,inf,equal,unrestricted,0.5876504023842734,2.3517936443053066e-09,5.996949529772846e-10,-14.999999951669686,-1.3415955521785903e-09,-8.314802128186161e-10,-2.142798090451335e-09,-1.4559512712898057e-10,7.463008829602068e-09,-2.376010686579263e-10,1.1651512320148565e-10,-1.1716758897823958e-09,-3.9057755625164997e-10,-3.214714330783991e-10,3.4108202655432603e-10,3.4021346901087253e-10
0,2,0,768,1024,inf,equal,unrestricted,0.5428567946606723,-5.98953073278253e-10,-7.031202183721252e-10,-2.915521057791532e-10,-9.814562564438332e-10,-4.401322420065028e-10,2.3246758989540727e-10,-7.893923874198418e-10,6.778848053056117e-11,-1.1636776193183025e-09,-9.571838696034733e-10,2.3664074764255e-10,1.1146404875782674e-09,-1.1400128482870855e-09,-1.696399252030607e-10,14.999999967919495
0,3,0,768,1024,inf,equal,unrestricted,0.49480084887508907,14.999999991902131,1.301528667070372e-10,2.0056193953718718e-11,9.505808445539803e-10,-2.8228529367864e-10,3.176627107873541e-11,-1.859395497476286e-11,-5.887267338685425e-11,-6.740105658673107e-11,-9.155085726247282e-11,8.155275177637656e-11,-1.4814868860591178e-09,-1.102548119946355e-10,-1.5210481066037592e-09,5.54387715967846e-12
0,4,0,768,1024,inf,equal,unrestricted,0.7899965706713136,-3.7638365883091583e-10,-3.170796503611285e-10,2.929755863225587e-10,-1.363535423859213e-10,-3.978600778538632e-10,-4.233012011822742e-10,14.999999973554516,1.0098301752517055e-10,-3.6788906760919667e-10,-4.783248980587431e-11,-1.5499829578563552e-12,-3.454781994729684e-10,1.7780670609439087e-10,3.237454943801347e-10,-4.395285855526499e-12
0,0,1,202,1024,inf,equal,unrestricted,1.7388562300618753,5.965337290012169e-10,-1.0282509293981422e-09,-5.0881762782746065e-11,6.138192998146727e-10,5.89508221406637e-10,6.073961797775754e-12,1.1105704384138017e-09,6.820793863095736e-10,-1.328685525001283e-10,-3.174688147723441e-09,8.830423398781326e-11,-2.988526196944367e-11,2.985675243132526e-10,14.999999963585504,9.45759612643836e-10
0,1,1,202,1024,inf,equal,unrestricted,1.1328483944466223,-14.999999932162023,-3.2952399724031444e-10,1.1844870885867561e-09,-3.461425593688598e-10,-2.0577226837750587e-10,-5.875689305960119e-12,-3.370864001032502e-10,3.1237415616447388e-09,3.925910195969446e-09,5.447198127934517e-11,-6.082521208111858e-10,-1.063400428001727e-09,1.5905206746461381e-09,2.531363352530693e-10,1.1885013660214215e-08
0,2,1,202,1024,inf,equal,unrestricted,1.2465709214421374,1.362674866493179e-09,2.7090867547500427e-10,6.157112885728446e-10,-6.330152393560238e-11,14.999999958869312,-3.64398350724127e-10,-5.237705783208617e-10,7.198012340717982e-10,-6.350096613950871e-10,9.557477550253274e-10,-4.677486325711449e-09,-5.158721962233792e-10,-1.314513328133642e-10,-1.855062904574491e-09,2.5185292417571826e-10
0,3,1,202,1024,inf,equal,unrestricted,1.1562741163076398,1.619734447749636e-09,-14.999999948621637,-2.877433370843393e-10,4.5311875463101657e-10,-3.334836485305346e-09,-3.780879069339439e-09,-9.613200570900226e-11,1.8412142855136687e-09,-6.204465247275068e-10,1.5851368213188715e-10,2.7867583805497034e-10,-4.04449717643223e-09,-3.958265384303981e-10,2.5639005360975614e-09,1.7293088005106342e-09
0,4,1,202,1024,inf,equal,unrestricted,1.4926455873739743,5.541900849867109e-11,-3.970610397346411e-10,3.0302353262967465e-10,-1.126637125628067e-09,-7.993367053260878e-10,-2.5491039430557487e-09,-6.52570732683176e-10,14.999999958956828,4.1017958580930776e-09,4.880596077584366e-10,-2.5549207052291204e-11,3.9325144604364896e-10,-3.254554994762739e-10,2.5803170574229865e-11,8.515793355737392e-10
0,0,2,54,1024,inf,equal,unrestricted,2.7120677503401045,2.993262139725037e-10,8.925498959334201e-11,-5.887106288239873e-10,-5.0220374730354235e-11,-7.503477348092863e-11,-8.176731151326651e-11,-6.02862142970121e-11,-1.5777124917567073e-10,2.0086281740565765e-11,-3.734368781322811e-11,-3.429590968210704e-10,4.9111146441186904e-12,-5.330205583147074e-10,-2.330922832258522e-10,-14.999999994351786
0,1,2,54,1024,inf,equal,unrestricted,2.0305375278636575,-4.495687209157025e-10,-8.440887445858377e-11,4.0529311062781303e-10,2.329401058655661e-12,-2.4212632274890483e-10,9.339791744508085e-11,-2.746931557682766e-10,7.519472777349189e-12,2.0337372317908055e-10,-8.620387118885737e-11,14.9999999947065,3.829547274451145e-10,-5.962319044717937e-11,-1.8383425626601464e-10,5.735052107738558e-11
0,2,2,54,1024,inf,equal,unrestricted,2.1987375449665385,-1.8372670550990696e-08,-2.3482340389360593e-09,-3.097810621790346e-10,-2.277388784696349e-09,-5.656372715127756e-10,-3.5134903609669945e-10,-1.1351635303720459e-10,-7.545329941803901e-10,-14.999999962457936,2.1245977086948702e-10,3.283760608042508e-11,6.546310595129797e-11,-1.1741559344158455e-09,4.115005569680812e-10,-3.183184637472865e-10
0,3,2,54,1024,inf,equal,unrestricted,2.2620039253750557,-1.6059787063574892e-09,2.9758534333688374e-10,14.999999984528605,3.291032793996575e-11,-1.140857768365493e-10,1.494677170957592e-10,-1.8318950620961333e-10,5.697936419863554e-11,-2.2021501046036604e-11,-2.951176660976883e-10,8.729332138416807e-10,9.077072322551e-10,-4.645582533823785e-10,-7.561679509906058e-10,4.2182994164210824e-09
0,4,2,54,1024,inf,equal,unrestricted,2.817778758869296,-7.566407655942153e-09,-14.99999996776216,7.644832849176843e-10,1.931106099589102e-09,3.183420487811697e-10,2.8650711552288986e-10,1.5186155681794048e-09,-9.151041316104674e-10,-1.603187392935195e-10,-1.2118592320904728e-10,2.2595362495327702e-09,-2.5585450088753185e-10,3.2369553924069774e-10,4.960445957174051e-10,-7.76228895260021e-10
0,0,0,768,1024,inf,equal,restricted,0.13948422728984433,0.7176208337378664,-0.44295811394169327,0.3556170787239173,0.5759791433990942,0.67087328959336,-0.5543448159136671,0.8806933269372439,-0.2166881811907693,0.7474822430560722,0.9894356328037615,-0.5936076070497617,-0.12940770743194369,0.08096135751574537,-0.13565557946948556,0.20807565613699655
0,1,0,768,1024,inf,equal,restricted,0.12865269119710562,0.9342185555721298,0.11084134004574753,-0.9218052728653618,-0.5021879104776386,0.03876466325642335,-0.6206441116748789,-0.02733431136406633,0.8765325849387084,0.2857115368665248,0.4878710444806744,-0.119262039768306,-0.018449459755260612,-0.17781548922996393,0.12719958283348054,0.46911696472476916
0,2,0,768,1024,inf,equal,restricted,0.09902225006878695,0.053838236921908124,-0.43066738270663,-0.15702950397096552,0.16644863589814277,0.3376417277581678,-0.01748984399867093,-0.54695405955502,0.6091038189512631,-0.07789667317004276,-0.1401018286804449,0.8498740236996625,0.8276444053518942,-0.8273586591197487,0.009160263867704181,1.2355818776871805
0,3,0,768,1024,inf,equal,restricted,0.12597094630080108,1.0859701860634852,0.16615982195308676,0.08172198205893237,0.8493263798763256,-0.07587112966730476,0.023989635001159856,0.11244235835538922,-0.06438894619566078,-0.10790620256829328,0.13415791675763425,0.8376853950643581,-0.39637518340152444,-0.32827829488989857,-1.0766269140755358,0.048148476878462236
0,4,0,768,1024,inf,equal,restricted,0.12392323535106302,-0.24609653594345776,-0.40375361079785566,0.4370515920494009,0.1451769543043906,-0.29471308014019276,-0.8638373324215881,0.9658141023400272,0.27827181215435975,-0.018671570894285523,0.36148131546794365,0.31733309630315054,-0.04713903749988325,0.40804340180732274,0.2542487012999598,0.16424875741463815
0,0,1,202,1024,inf,equal,restricted,0.7595077974807232,1.2110920021401608,-0.08339199086451178,0.6750771636597038,1.8046988849183923,1.139477527568475,1.0708324624252372,1.1076779244968864,1.4169587614763273,0.4736873161341907,-1.1389893489463185,0.09646229360603914,0.3245330801466956,0.4081538436709085,2.751803448799566,1.2971639503711039
0,1,1,202,1024,inf,equal,restricted,0.4719552114882292,-1.6402723625388154,0.42047994975740716,1.693445372283124,0.39949299855727793,0.6403699223479149,1.1596578456285707,-0.22516245253635148,1.615434608199652,1.7184261827251788,0.5110968988561236,-0.4035980797067192,-0.1505877675426153,1.1769055556316699,0.6005986372605117,2.1375503593337983
0,2,1,202,1024,inf,equal,restricted,0.5214938217361129,1.2093989697396679,0.9042843789197262,1.6903956268302383,1.2991963673077531,2.8048457763342234,0.5032290497274114,-0.5295232790988623,1.4468332720261243,0.06642250577104179,1.441448530290224,-1.5964498049222926,-0.24666884716444248,-0.0038578634611391317,-0.6766052014358641,0.5387212561839514
0,3,1,202,1024,inf,equal,restricted,0.4007147517002267,1.2244519448930609,-1.2790407023979928,0.5200338954991973,1.1690799683645183,-0.5635445260751881,-0.36584829465675384,-0.05064372008805945,1.4278475303924374,0.12479606587976927,0.46696422523305803,0.2934694996020174,-0.9718039653080127,-0.22662985174073952,1.4043488868148863,1.0418549288018688
0,4,1,202,1024,inf,equal,restricted,0.5615232197207367,0.4975820678421351,0.35991128002139083,1.2917282615619938,-0.19236560418845688,-0.046052346579709566,-0.5455699002751772,-0.6206093563489593,2.6123829746649463,2.1412081041228794,0.9723500650519119,0.1434116630018832,0.727703335847105,-0.21868152856403755,0.390179250522966,0.980142961850505
0,0,2,54,1024,inf,equal,restricted,1.2445521199991987,1.757444017358853,1.082286373025077,-1.1457482246017576,0.33411388067814124,-0.011827097826108992,0.3010920204867492,-0.26875712315283146,-0.21470435111131894,0.7318734337964122,0.21142533763144764,-1.4480967920075176,0.3658176165652248,-1.4570161334019007,-0.7608702547687349,-1.5117837127032505
0,1,2,54,1024,inf,equal,restricted,1.376852129460944,-1.234856677798277,-0.0832710451737201,2.088573115559803,0.5868475611775013,-0.5813664193641946,0.5388684845788336,-1.7162761227867525,0.19803443466111614,1.1526732155416362,-0.6383336668934396,2.285133212191919,2.108924544973644,-0.23118199429373626,-0.7345042221557743,0.4862087348682174
0,2,2,54,1024,inf,equal,restricted,0.7741889726045588,-1.6774128733299813,-1.0218491717561677,-0.02823272749071381,-0.6713516436738375,-0.26187771136713806,0.2672894922543853,-0.17258397351733518,-0.338521590362666,-1.841601932977514,0.749188515290183,0.4253397065549227,0.6534537654514163,-0.938994377793451,0.8621237494227248,-0.0485634866238433
0,3,2,54,1024,inf,equal,restricted,1.5313734159817427,-1.5407239861338808,1.1302953247534868,2.2969767420790173,0.5585871890765756,0.052652252374037214,0.34237995360023726,-0.7148441443027966,0.3480480402282164,0.08728835053792885,-0.5796167927565213,1.8193874447043872,2.070806534339245,-0.8337917634396363,-0.981572418072625,1.6430290630116717
0,4,2,54,1024,inf,equal,restricted,1.248660651191346,-1.3598231430681083,-2.207340569917985,1.1662491996063649,2.187268342755397,1.0360234849599845,0.6918175810725002,1.1309125105060358,-0.4112418265266987,0.23800792134453674,0.30006836181163066,1.6653866990549695,0.43950671403762587,0.7440153243948036,0.591772550951564,-0.8305657455152404
0,0,0,1536,2048,1.0,size,unrestricted,0.4010883221268042,-1.1811508409068852e-10,-2.3186774927632163e-10,2.810462847753369e-10,3.721842681833054e-10,2.4954827797012237e-10,-1.3237480650097338e-10,3.1250347903398927e-10,5.239306084876858e-11,2.4757200446799273e-10,3.1165143605733094e-10,-14.99999997419804,-5.189818702390368e-11,4.502190337310641e-11,2.743429136612042e-10,-6.948692091578131e-11
0,1,0,1536,2048,1.0,size,unrestricted,0.4620282770301822,6.894973553732888e-11,-1.3110669499815038e-10,-5.206786856701131e-10,-8.401001500363891e-10,-2.9447620512971035e-10,-2.930799256364838e-10,-1.8835636662484808e-11,2.039571290051109e-11,-1.977895588987082e-10,3.637416785342354e-11,-14.999999975619051,-4.1761138533858307e-11,-1.2739905831054504e-10,1.617732744266722e-10,4.2827392209064564e-11
0,2,0,1536,2048,1.0,size,unrestricted,0.4573116315269135,-2.7288018316905064e-10,-14.999999977834543,-2.697332376445472e-10,-6.995835348186658e-11,-8.940213686592392e-11,-2.6642928388577404e-12,8.302562424214252e-11,2.4616116763121e-10,-2.1385688287166778e-10,-2.0272544030317316e-10,9.185978205308924e-11,2.713236351973772e-10,-2.7862969097982885e-10,-4.3128086905401866e-11,2.3114993736502724e-10
0,3,0,1536,2048,1.0,size,unrestricted,0.5339981561711086,1.9613562241895664e-10,-2.1870794992783943e-10,-5.925630426176364e-11,6.758869360718696e-10,-5.973299168632655e-10,6.989980391547237e-10,1.6464061301485055e-10,-6.046409137513272e-10,1.0891573573984913e-10,2.7829309765102345e-10,5.250392468338161e-11,-14.999999973062934,-6.99029949978795e-10,-6.214732729255818e-11,6.096798771366935e-10
0,4,0,1536,2048,1.0,size,unrestricted,0.3825621781141948,-1.0946586297529669e-08,-14.999999870058145,5.005581950636277e-10,7.657428852584044e-10,1.1851592798527273e-09,-3.420191507472623e-08,1.8529718632494885e-09,-7.235725425641911e-09,-7.146114328158452e-10,-1.3155348301651494e-09,-4.4499229575718926e-10,-9.128885250420767e-10,-6.45180346786087e-10,1.390326914366925e-09,-2.193444481855271e-09
0,0,1,406,2048,1.0,size,unrestricted,0.9453073493573565,2.0381820817673027e-10,-4.4914067665107055e-09,-4.2960972523671003e-10,9.9597868438581e-10,2.0205768111975794e-09,-8.926239812067981e-10,14.999999957138254,4.3125375909618967e-10,-1.2768616821099091e-09,-2.1523796265765707e-11,-7.686388006234625e-10,7.503628741967791e-10,5.056448854462797e-10,2.787667623512648e-09,-1.9537341772765655e-11
0,1,1,406,2048,1.0,size,unrestricted,0.8442792846794981,-14.99999996111527,3.359487287694007e-09,6.389570610861909e-11,2.484415295185785e-09,6.089213700781607e-10,-7.753154472855229e-12,4.333518465633225e-10,-5.733992497328439e-10,-5.788395968952649e-11,4.3660866376707856e-10,1.5943765849323962e-09,-5.725329805597743e-10,-4.636613306551124e-11,9.309894170364992e-11,9.127320557475956e-10
0,2,1,406,2048,1.0,size,unrestricted,0.7150513266359346,5.669880598360828e-10,-1.1114184144295258e-10,6.429194919439406e-10,-7.680995859193476e-11,14.999999994142472,-5.764415917579429e-11,-5.939282394606629e-11,4.788045446773804e-11,-1.3668258258229634e-10,-2.9877923516245586e-11,-4.866531789062833e-10,-1.1042763744899441e-10,8.077765076365587e-11,-2.9773178917046035e-10,-2.637046508807828e-10
0,3,1,406,2048,1.0,size,unrestricted,0.8110523237954306,3.3551113076939282e-09,-5.056466345222751e-10,-7.712869206442588e-11,14.999999958294252,-9.143590185460375e-10,-8.377759090366543e-10,6.975906756810705e-10,1.7550084491464708e-09,9.79681738700335e-10,1.4760037938956065e-09,4.944022125078694e-10,-6.258781335925149e-10,3.666825167009229e-10,2.532980826317847e-09,1.6046417234518129e-09
0,4,1,406,2048,1.0,size,unrestricted,0.8086791469060823,-1.1060850263633873e-09,-1.8612377616316735e-09,5.268538992525215e-10,-2.842726730436282e-10,-1.2941389801607937e-10,-4.948733839399645e-10,-8.596588991334872e-10,14.999999962589671,1.034658406223933e-09,2.750487939539474e-09,-7.036305678443353e-10,5.566450620221204e-10,-8.227930099624709e-10,-2.1946845332750903e-10,5.073633697219685e-10
0,0,2,106,2048,1.0,size,unrestricted,1.7804762961915002,7.386037322230579e-11,2.7620130453652885e-10,-2.735848207447967e-10,-2.0651007464454037e-11,7.629542670378061e-12,3.685569210774226e-12,-4.2135551260331226e-11,-1.6429766871783712e-10,-1.4004535006925215e-11,-1.0389289172554396e-10,-14.999999996366226,-1.948057908992753e-10,-4.1853432022723356e-11,-1.4403283880913835e-10,-3.627938288964334e-10
0,1,2,106,2048,1.0,size,unrestricted,1.2270850205850277,-14.99999998557157,4.785347914201288e-10,4.303687446671907e-10,3.647823362527472e-10,-3.8116904906008935e-10,7.743708350584806e-10,-4.794285244848533e-10,-1.8136873534885318e-11,1.4933388580294575e-09,-3.6781160876692143e-10,9.489526362138526e-10,2.3532926798062025e-09,-2.392498248042051e-10,-4.732856281168646e-10,-6.663607307694633e-11
0,2,2,106,2048,1.0,size,unrestricted,2.1655857496082382,-3.4080280333334386e-08,-8.28708966352638e-10,-1.6722912720250743e-09,-1.876715469167376e-09,8.531645247154699e-09,4.403246547029805e-09,1.037455642002404e-09,7.434313442609566e-10,-14.999999812198343,-1.2821327331135709e-09,-5.760250813625748e-09,-7.647050356699737e-10,-6.686906619802892e-09,-3.119464281935446e-09,-1.9701894431000068e-09
0,3,2,106,2048,1.0,size,unrestricted,1.3977894814446177,-14.999999979995602,1.1899310169732095e-10,5.379134375657047e-09,-1.27341513768269e-10,-5.560734952100491e-10,-1.2949381400192793e-10,-3.0713291541186288e-09,6.84023014518533e-11,-4.4244276745338206e-10,1.8470941712196953e-10,1.0314406301612845e-10,3.6353063390109683e-10,2.923167478820302e-10,-7.729719207455647e-11,2.397482713675582e-09
0,4,2,106,2048,1.0,size,unrestricted,1.71006174727171,-9.051566300327399e-10,-14.99999994962239,4.015974587902517e-09,4.369160648486794e-09,-5.558105651331035e-09,5.706707714165861e-10,-2.2064401912709573e-10,-1.910773377487576e-10,8.856196557295922e-10,3.348438662130671e-10,2.245296837981693e-09,9.952287352605972e-10,-3.582619094186555e-10,-2.077899770636897e-09,-4.718160962913164e-10
0,0,0,1536,2048,1.0,size,restricted,0.3405807074629042,-1.2965342173775586e-13,-4.755567528070803e-13,1.5628387534611954e-12,0.7616414985548232,9.90803092777797e-13,-1.337066436110401e-13,3.2527648837172936,1.1754643491254734e-13,7.6393445861653e-13,3.4982098552349687,-7.487383762468881,-3.7655122813959577e-14,8.152811564509138e-14,1.1340031075819197e-12,-6.089675529078806e-14
0,1,0,1536,2048,1.0,size,restricted,0.38107294568880157,7.17838331388482e-11,-5.246126609256964e-12,-3.5136642770907627,-3.5219636868728696,-1.3996656602450797,-1.1982447188215228,2.051503413692692e-12,4.920151528511859e-12,-1.3915055639456655e-11,2.403741599059164e-11,-4.806613482591927,1.7748953876698703e-12,-1.2742116152992907e-11,0.559848173995079,5.97285172434364e-11
0,2,0,1536,2048,1.0,size,restricted,0.3700557432693599,-7.602919810911303e-12,-7.198259354653296,-1.5223283530382607e-12,-5.0635975357408634e-14,-1.73107658688932,1.0639640426715283e-13,-3.259747979870314,2.161596400692714e-12,-0.5111460117497644,-6.994087685608473e-13,4.64300882823142e-13,0.8054984168648953,-4.632846040420934e-12,-7.189066467221544e-14,1.4942716499490298
0,3,0,1536,2048,1.0,size,restricted,0.45519337551670347,-5.40417804257328e-13,5.090010669115072e-13,8.327100607301688e-14,1.4052528881622313,-2.8576512547788417,1.254044099541159,-5.195024429316043e-13,-5.230237038926265e-12,-4.149831101074302e-13,-4.2360295815807815e-13,-2.2594649996795845e-13,-6.961869192718223,-2.5211825647097794,1.042840337481148e-13,1.965502313811545e-11
0,4,0,1536,2048,1.0,size,restricted,0.3601919210505968,-3.0208691261375047,-5.358167453989958,3.340606415020732e-13,5.386647690354989e-13,9.66752935814261e-13,-4.530715297740779,2.6421126991061597e-12,-2.0902481221237235,-3.465071800195005e-13,-8.223871699227043e-13,-1.83439868436191e-13,-4.604522595521374e-13,-2.905482665570812e-13,1.2857485875687223e-12,-3.126668112018218e-12
0,0,1,406,2048,1.0,size,restricted,0.68919798088916,8.390029776857675e-12,-2.166760611756369,-1.6322947578844814e-12,1.7155043702655632,2.451086512504151,-2.005661049873434e-11,4.121164752356755,0.05041056054330779,-0.7635418640282994,1.728944795880908e-12,-3.121149322334726e-11,0.8035013231598276,0.12443107103680295,2.803598934241057,6.01742284184665e-13
0,1,1,406,2048,1.0,size,restricted,0.5578019005585549,-3.204654973599257,2.966139753051301,1.1139336704293442e-11,3.20505090462048,0.9087416637409323,2.1514945202113488e-12,0.5390251518641402,-3.5075484546499565e-12,4.1889774826446933e-13,0.5493779679862159,2.316652220447689,-2.853402039338336e-12,6.300798410194487e-13,2.820679122324801e-12,1.3103573646556492
0,2,1,406,2048,1.0,size,restricted,0.628450902004289,2.847162721885912,-0.021949364785085176,3.2228054952823295,-8.642197410554725e-13,3.2608899974855925,-7.236470615455522e-13,-1.1858617322841843e-12,0.16339171283851872,-0.10624323581288389,6.942741057510451e-13,-1.8453905183266521,-6.251661599795553e-12,0.43639392741468847,-2.1088797998861053,-0.9868932262435264
0,3,1,406,2048,1.0,size,restricted,0.61174717538839,3.1378750285113926,-1.2946181537470734e-12,1.6204623575808789e-13,5.173768692871983,-4.921519307760956e-12,-3.307981718183569e-12,1.5253919966554907e-11,1.5916152412497737,0.3182707698516153,1.3589329069095397,4.784380596924075e-12,-2.257876136987605e-12,1.5297425498526564e-12,2.3423135372965893,1.0772238232409261
0,4,1,406,2048,1.0,size,restricted,0.5149054711482552,-0.6922927895517159,-1.6519623100095375,1.1141739737925496,2.789767483906949e-13,3.381712657691677e-12,-1.0837024947797324e-11,-0.5082380244571335,4.342811874469348,1.5307692894594678,3.1004662000957555,-0.0734029033219235,0.9745248844332242,-0.570159935851187,-9.313373358530933e-13,0.4411978144494041
0,0,2,106,2048,1.0,size,restricted,0.7326131807938268,1.1985456699109696,1.536493804321438,-0.9195082715991937,0.5841549160029934,0.4148528558101211,0.5254097069607117,-0.0037648729231507375,-0.6582407836435612,0.2639862347678105,-0.474452533939469,-1.3618457904790613,-0.7467115284493399,-0.34186392890860356,-0.6169436841926951,-1.0935788330981062
0,1,2,106,2048,1.0,size,restricted,0.8271648515284339,-1.0039058868356625,1.2109651579224692,1.4645856412308906,1.4802582900303196,-0.36283662505353265,1.391912584819731,-0.5774311694713781,0.3144368355367648,1.5192217827686478,-0.5515309633758945,1.8200664537483542,1.9199945652523716,-0.4032486883292108,-0.49269660231573736,0.0559650501506942
0,2,2,106,2048,1.0,size,restricted,0.8129486588783893,-1.5806239920021945,0.03524536527041392,0.2916481416796206,0.2936160074408085,1.5484443924902263,1.374437263895415,0.6880059799540209,0.6745650931797504,-1.9543983575896164,0.04803471654480922,-0.6479981601816572,0.2900317029868459,-0.8451473570915491,-0.32579455302888005,-0.11474755980908109
0,3,2,106,2048,1.0,size,restricted,0.7689368663453064,-1.3015362972209512,0.515269735874777,2.097320831913595,0.1919261738293403,-0.37385627734131577,0.021364175675736195,-1.3239586250914142,0.5255068495828351,-0.5051139268826101,0.7892277035807559,0.715779549572354,1.348384995004912,0.873676112085371,0.020673681873452802,1.9235559863115592
0,4,2,106,2048,1.0,size,restricted,0.7885569615347069,-0.14882886189551645,-1.8583687727091758,1.9293601326640881,1.9941004985622097,-1.0057611824370272,0.7466056161724329,0.09409828830144142,0.16418802696924814,0.9163304932249497,0.5462441090648336,1.4542775461821469,1.0608267932116946,0.04060491145831215,-0.771119987985524,-0.22508592584233747
0,0,0,1536,2048,inf,equal,unrestricted,0.4010883221268042,-1.1811508409068852e-10,-2.3186774927632163e-10,2.810462847753369e-10,3.721842681833054e-10,2.4954827797012237e-10,-1.3237480650097338e-10,3.1250347903398927e-10,5.239306084876858e-11,2.4757200446799273e-10,3.1165143605733094e-10,-14.99999997419804,-5.189818702390368e-11,4.502190337310641e-11,2.743429136612042e-10,-6.948692091578131e-11
0,1,0,1536,2048,inf,equal,unrestricted,0.4620282770301822,6.894973553732888e-11,-1.3110669499815038e-10,-5.206786856701131e-10,-8.401001500363891e-10,-2.9447620512971035e-10,-2.930799256364838e-10,-1.8835636662484808e-11,2.039571290051109e-11,-1.977895588987082e-10,3.637416785342354e-11,-14.999999975619051,-4.1761138533858307e-11,-1.2739905831054504e-10,1.617732744266722e-10,4.2827392209064564e-11
0,2,0,1536,2048,inf,equal,unrestricted,0.4573116315269135,-2.7288018316905064e-10,-14.999999977834543,-2.697332376445472e-10,-6.995835348186658e-11,-8.940213686592392e-11,-2.6642928388577404e-12,8.302562424214252e-11,2.4616116763121e-10,-2.1385688287166778e-10,-2.0272544030317316e-10,9.185978205308924e-11,2.713236351973772e-10,-2.7862969097982885e-10,-4.3128086905401866e-11,2.3114993736502724e-10
0,3,0,1536,2048,inf,equal,unrestricted,0.5339981561711086,1.9613562241895664e-10,-2.1870794992783943e-10,-5.925630426176364e-11,6.758869360718696e-10,-5.973299168632655e-10,6.989980391547237e-10,1.6464061301485055e-10,-6.046409137513272e-10,1.0891573573984913e-10,2.7829309765102345e-10,5.250392468338161e-11,-14.999999973062934,-6.99029949978795e-10,-6.214732729255818e-11,6.096798771366935e-10
0,4,0,1536,2048,inf,equal,unrestricted,0.3825621781141948,-1.0946586297529669e-08,-14.999999870058145,5.005581950636277e-10,7.657428852584044e-10,1.1851592798527273e-09,-3.420191507472623e-08,1.8529718632494885e-09,-7.235725425641911e-09,-7.146114328158452e-10,-1.3155348301651494e-09,-4.4499229575718926e-10,-9.128885250420767e-10,-6.45180346786087e-10,1.390326914366925e-09,-2.193444481855271e-09
0,0,1,406,2048,inf,equal,unrestricted,0.9453073493573565,2.0381820817673027e-10,-4.4914067665107055e-09,-4.2960972523671003e-10,9.9597868438581e-10,2.0205768111975794e-09,-8.926239812067981e-10,14.999999957138254,4.3125375909618967e-10,-1.2768616821099091e-09,-2.1523796265765707e-11,-7.686388006234625e-10,7.503628741967791e-10,5.056448854462797e-10,2.787667623512648e-09,-1.9537341772765655e-11
0,1,1,406,2048,inf,equal,unrestricted,0.8442792846794981,-14.99999996111527,3.359487287694007e-09,6.389570610861909e-11,2.484415295185785e-09,6.089213700781607e-10,-7.753154472855229e-12,4.333518465633225e-10,-5.733992497328439e-10,-5.788395968952649e-11,4.3660866376707856e-10,1.5943765849323962e-09,-5.725329805597743e-10,-4.636613306551124e-11,9.309894170364992e-11,9.127320557475956e-10
0,2,1,406,2048,inf,equal,unrestricted,0.7150513266359346,5.669880598360828e-10,-1.1114184144295258e-10,6.429194919439406e-10,-7.680995859193476e-11,14.999999994142472,-5.764415917579429e-11,-5.939282394606629e-11,4.788045446773804e-11,-1.3668258258229634e-10,-2.9877923516245586e-11,-4.866531789062833e-10,-1.1042763744899441e-10,8.077765076365587e-11,-2.9773178917046035e-10,-2.637046508807828e-10
0,3,1,406,2048,inf,equal,unrestricted,0.8110523237954306,3.3551113076939282e-09,-5.056466345222751e-10,-7.712869206442588e-11,14.999999958294252,-9.143590185460375e-10,-8.377759090366543e-10,6.975906756810705e-10,1.7550084491464708e-09,9.79681738700335e-10,1.4760037938956065e-09,4.944022125078694e-10,-6.258781335925149e-10,3.666825167009229e-10,2.532980826317847e-09,1.6046417234518129e-09
0,4,1,406,2048,inf,equal,unrestricted,0.8086791469060823,-1.1060850263633873e-09,-1.8612377616316735e-09,5.268538992525215e-10,-2.842726730436282e-10,-1.2941389801607937e-10,-4.948733839399645e-10,-8.596588991334872e-10,14.999999962589671,1.034658406223933e-09,2.750487939539474e-09,-7.036305678443353e-10,5.566450620221204e-10,-8.227930099624709e-10,-2.1946845332750903e-10,5.073633697219685e-10
0,0,2,106,2048,inf,equal,unrestricted,1.7804762961915002,7.386037322230579e-11,2.7620130453652885e-10,-2.735848207447967e-10,-2.0651007464454037e-11,7.629542670378061e-12,3.685569210774226e-12,-4.2135551260331226e-11,-1.6429766871783712e-10,-1.4004535006925215e-11,-1.0389289172554396e-10,-14.999999996366226,-1.948057908992753e-10,-4.1853432022723356e-11,-1.4403283880913835e-10,-3.627938288964334e-10
0,1,2,106,2048,inf,equal,unrestricted,1.2270850205850277,-14.99999998557157,4.785347914201288e-10,4.303687446671907e-10,3.647823362527472e-10,-3.8116904906008935e-10,7.743708350584806e-10,-4.794285244848533e-10,-1.8136873534885318e-11,1.4933388580294575e-09,-3.6781160876692143e-10,9.489526362138526e-10,2.3532926798062025e-09,-2.392498248042051e-10,-4.732856281168646e-10,-6.663607307694633e-11
0,2,2,106,2048,inf,equal,unrestricted,2.1655857496082382,-3.4080280333334386e-08,-8.28708966352638e-10,-1.6722912720250743e-09,-1.876715469167376e-09,8.531645247154699e-09,4.403246547029805e-09,1.037455642002404e-09,7.434313442609566e-10,-14.999999812198343,-1.2821327331135709e-09,-5.760250813625748e-09,-7.647050356699737e-10,-6.686906619802892e-09,-3.119464281935446e-09,-1.9701894431000068e-09
0,3,2,106,2048,inf,equal,unrestricted,1.3977894814446177,-14.999999979995602,1.1899310169732095e-10,5.379134375657047e-09,-1.27341513768269e-10,-5.560734952100491e-10,-1.2949381400192793e-10,-3.0713291541186288e-09,6.84023014518533e-11,-4.4244276745338206e-10,1.8470941712196953e-10,1.0314406301612845e-10,3.6353063390109683e-10,2.923167478820302e-10,-7.729719207455647e-11,2.397482713675582e-09
0,4,2,106,2048,inf,equal,unrestricted,1.71006174727171,-9.051566300327399e-10,-14.99999994962239,4.015974587902517e-09,4.369160648486794e-09,-5.558105651331035e-09,5.706707714165861e-10,-2.2064401912709573e-10,-1.910773377487576e-10,8.856196557295922e-10,3.348438662130671e-10,2.245296837981693e-09,9.952287352605972e-10,-3.582619094186555e-10,-2.077899770636897e-09,-4.718160962913164e-10
0,0,0,1536,2048,inf,equal,restricted,0.07307385997216713,0.27442002013532657,-0.5889546365259098,0.6183327472707134,0.6865298943462038,0.5943550904876678,-0.05778680878435379,0.5719617468081596,0.021485153748040716,0.626014716577874,0.5079685714978256,-0.816647323683996,0.13861183136937974,0.18746191239818627,0.28380237985357626,-0.3381843885773683
0,1,0,1536,2048,inf,equal,restricted,0.05094009318327076,0.44378376211786996,-0.2851375775988815,-0.3957149393358947,-0.38566869255104036,-0.1441887627445953,-0.398085382098472,0.15357834837796858,0.2625272987740087,0.055789027701457564,0.21491137490360862,-0.552239358127085,0.18049001486144953,-0.07724022212410321,0.2856056003717319,0.23384499549905277
0,2,0,1536,2048,inf,equal,restricted,0.07148426767880332,-0.06583999685835998,-0.9588128709790043,-0.02544970584730798,0.2163068090437584,-0.2031780155371018,0.12045932587119453,-0.4583200361796394,0.33064744836385496,-0.24332586316253316,-0.2786117200306801,0.29047108815690825,0.5182413416888356,-0.3457317835088933,-0.11971400351414417,0.2572642794141239
0,3,0,1536,2048,inf,equal,restricted,0.10199479533132895,0.627756543639031,-0.5279783945852785,0.11694879371899322,0.6496018899009856,-0.24293101548084325,0.6187379951050815,0.16362086694831687,-0.369430734919435,0.2557821833486349,0.1787896433437617,0.21010226809424176,-0.7206739218921048,-0.5153036475959584,-0.22782062538518952,0.2548737722151974
0,4,0,1536,2048,inf,equal,restricted,0.07105798800605233,-0.2104384846266013,-0.9219289057935046,0.5767100239419729,0.6614431626058944,0.3987874896469274,-0.7505313205151056,0.392998638234906,-0.35194929694791394,0.21251749816018115,-0.08137533117343831,0.11004883271299518,0.15003110574292944,0.12639726484215336,0.2588443222996249,-0.30960474920230435
0,0,1,406,2048,inf,equal,restricted,0.37573760893991665,0.5086258575801205,-0.6763067724373906,0.2526428678469894,1.2729505200127573,1.4452956484231898,0.09695786213242087,1.8874253150758384,0.7310258779104883,-0.5444940887992138,0.36444288664646496,-0.12652150436352178,0.8977111202215158,0.6155462699721423,1.5237321793408705,0.3417390060381385
0,1,1,406,2048,inf,equal,restricted,0.30310135775896985,-1.1545914535655293,1.6027133907778894,0.5271900318283809,1.7632813126648335,0.9480223902876821,0.5732410617031062,0.8640756632729155,-0.11132972930250726,0.20618146006712762,0.7421768067052312,1.3286048652717544,0.018980593491002878,0.1956285928814232,0.5553309588164103,0.9773365110530481
0,2,1,406,2048,inf,equal,restricted,0.2952873310076381,1.40601019030895,-0.031820553473400896,1.6617492146323092,0.27336758610547607,1.5824866075579198,0.1805822027237292,0.14663132083752747,0.6208371300092616,-0.2705763167248247,0.34864898009626016,-0.7062038622477625,0.04316877502776246,0.614442697490107,-0.7859721448354988,-0.41887099334455064
0,3,1,406,2048,inf,equal,restricted,0.3778502472861152,1.619582876472036,0.2796957753209602,0.4041659595075544,2.0644040974536506,-0.06163675237682641,0.13516293355502482,0.8765334931947729,1.1318781646630316,0.9987021979373646,1.2850268382920338,0.7970944114245294,0.06410869677229497,0.418952711364303,1.5137889479387452,1.0978053169286757
0,4,1,406,2048,inf,equal,restricted,0.2586774530928061,-0.3027564306216207,-0.6134952981848327,1.0354317185271535,0.30584245209745003,0.3617360993944464,0.14200439401476964,-0.3612509784957222,1.8508269956762538,0.9408220056091681,1.5441562083150722,-0.21880212177439767,0.9241709499570105,-0.4344599056512904,0.1850391316415116,0.7538433376934461
0,0,2,106,2048,inf,equal,restricted,0.633190089083004,1.0241325223316349,1.3669946888850173,-0.7746534194196212,0.5325527567196817,0.37836276921510226,0.5326799219551491,-0.01499865158470001,-0.5693076792527456,0.258878097231729,-0.4022508182466677,-1.2084198820533172,-0.6110210692839707,-0.2832967753712923,-0.48667318833760376,-0.9667381036578819
0,1,2,106,2048,inf,equal,restricted,0.6770144168809171,-1.1671244921359452,0.4713491858879257,1.340563759724768,1.2108483198493878,-0.17147194063463736,0.8338465613930786,-0.7052427639675584,0.2610854872873176,1.0042211121054483,-0.8962954199904012,1.315259440551553,1.4517781946751591,-0.5511060626187961,-0.5961510016239757,-0.5378093219127783
0,2,2,106,2048,inf,equal,restricted,0.6981477084237222,-1.3320565012007897,-0.06957447285669281,0.18056142848002432,0.17040798934727766,1.316328574224983,1.2314314052849038,0.47441576190384094,0.512605868259603,-1.5498037025884719,-0.14304739702292935,-0.541902887620912,0.21903362293131642,-0.7824097346207899,-0.39170323151417186,-0.29188665814857606
0,3,2,106,2048,inf,equal,restricted,0.5723822496327329,-1.2929178451499506,0.04053480012710872,1.7500840705669847,0.08176102891926222,-0.37857288442492626,-0.15442673783001712,-1.1509691346610293,0.21519565305013766,-0.3243384861989893,0.1615314775145053,0.41211247075996194,1.0225734601218093,0.4905025540422128,-0.1907449592613872,0.931128382878398
0,4,2,106,2048,inf,equal,restricted,0.6752906434564687,-0.12628715559705933,-1.589205001639525,1.6592600667994701,1.7239667850078026,-0.8111265386069686,0.6926285873598594,0.08646563034176821,0.12890308366559752,0.7974858478334084,0.41115524546892707,1.2713057399684913,0.9262215523941844,0.044321082940160815,-0.6415264113407726,-0.23637291768200513
0,0,0,3072,4096,1.0,size,unrestricted,0.2603754693753912,-7.242158668168467e-09,-3.4032068637532753e-10,1.5194628097337398e-10,14.999999971268437,2.2107554918538264e-10,-3.2458024763000797e-10,3.683070061983734e-10,-2.8172903680399045e-10,-4.288615017501374e-10,3.6228015840782115e-10,-4.495365101881091e-10,2.5362961925707957e-10,-9.38122039347602e-11,-1.1529449487483899e-10,-1.4414254763063751e-11
0,1,0,3072,4096,1.0,size,unrestricted,0.35345647016279297,3.072460624945635e-09,-14.999999888471995,-2.5872499083110835e-08,-1.9805885126828456e-09,1.168292111570243e-09,6.321177901762534e-10,7.886170528693428e-10,-2.948025903317688e-10,-5.4536368906393e-09,1.430470618307687e-09,-8.729393885945434e-09,3.89335433786009e-09,1.0922053728217543e-08,-1.7320316645417754e-09,-1.0966649565748074e-09
0,2,0,3072,4096,1.0,size,unrestricted,0.32547293433509805,-6.792513842042989e-10,-5.6664142148369415e-09,-4.768140315953009e-09,9.274287350366233e-10,-3.155217194800418e-08,-6.692868863999271e-10,-8.214900712844947e-10,-1.855414200906783e-11,-5.44510664607928e-09,1.826256573074151e-10,-14.99999988962964,1.0411379703953156e-08,-4.552287596361675e-09,2.3101209030952906e-09,8.029543601505164e-09
0,3,0,3072,4096,1.0,size,unrestricted,0.4611420219804498,1.3573905030609476e-11,-5.550573673198241e-10,-4.633871835970635e-11,6.480383063228836e-10,-7.673599034411285e-10,1.0537863790946969e-09,-9.907037647595188e-10,-2.1327274579084997e-10,-4.282619537127738e-10,9.886103486129589e-11,-2.514330604296033e-10,-14.999999956731166,-3.710209782569958e-09,3.7618977323515205e-10,1.5933400706674085e-09
0,4,0,3072,4096,1.0,size,unrestricted,0.3298395622030195,3.1413468183865483e-10,-1.256153216540778e-10,-9.05205773096363e-11,-5.488532692840561e-11,6.722063630961769e-11,-14.999999976956833,1.4300114924651705e-10,-1.2874731619640147e-10,-1.0079846532622051e-10,4.226710040698687e-11,-8.606736974400738e-11,9.875248711384263e-11,-1.382712375053666e-10,1.383991710154272e-10,-7.951918077551131e-11
0,0,1,815,4096,1.0,size,unrestricted,0.5243767624853789,-2.5105484640796413e-10,-7.160370783808505e-09,-1.3399191965412537e-09,1.155487478458131e-08,-1.549814496489158e-09,-4.253889732685e-09,14.999999891323098,3.2565946190883578e-09,-1.928387376168534e-09,-1.953906154976443e-09,-9.442868480606117e-09,1.143811581079293e-08,1.5103636359571118e-09,2.135298299942288e-09,-7.157111856259212e-10
0,1,1,815,4096,1.0,size,unrestricted,1.0069603692488454,-14.999999973497992,2.1387579353528172e-10,9.797368854443863e-11,3.2845389173928615e-10,1.2793030121310763e-10,7.648451578573349e-11,1.5038367468359433e-10,-1.2909388248156335e-10,1.285032841746331e-11,-5.809209373848246e-11,-8.9195283121924e-11,-3.1518018556715126e-10,-1.5202313919103e-10,1.2251610348632436e-10,-4.1775768690454226e-11
0,2,1,815,4096,1.0,size,unrestricted,0.7095328306773684,2.5835375263919745e-10,4.5811721962277404e-10,2.5181168885318864e-10,1.9243335033299638e-10,14.999999971073233,3.7882459121021194e-10,2.196946819067301e-10,-3.8739420848304705e-10,1.3423244718732666e-10,-1.479956697965957e-10,-2.839885603377998e-10,-3.088302069307802e-10,3.1705309590999767e-10,-1.9064190091422584e-09,-3.819097767699174e-10
0,3,1,815,4096,1.0,size,unrestricted,0.6823772959808504,-3.2437714909937427e-10,3.0523227191512776e-10,1.2854102943442457e-11,4.983087611531016e-10,-1.6868213540350344e-10,-9.368384162654773e-11,-1.20823266689507e-10,14.999999971780127,2.2684517568452056e-10,4.5246628278191714e-10,4.922558290928463e-10,3.4977060721124773e-10,-6.034422984209586e-11,5.349965291691396e-10,-1.180523419359447e-10
0,4,1,815,4096,1.0,size,unrestricted,0.5620424832421644,-1.204781863089027e-08,5.033471947469101e-09,2.8906688114791815e-09,-4.433290232769629e-10,14.99999978299819,-3.690302758965837e-10,-4.355783616488591e-09,5.80339629617114e-08,3.4973624509014573e-09,2.8644669070805163e-09,-4.037173820173523e-10,3.464493217997631e-09,-3.2263623365493837e-10,-3.0275877995391053e-09,-1.8169595509529803e-09
0,0,2,209,4096,1.0,size,unrestricted,1.3035804050083117,-3.19362961556835e-12,14.999999995991368,-1.6215423854924915e-10,-2.4109365780993823e-11,-1.2260402782907976e-11,1.1594193247782215e-10,-5.4259747483526616e-11,-1.635099968939826e-10,2.7795581727996185e-11,-8.295582390816566e-11,-8.492745142199922e-11,-4.0614355566567023e-11,-1.3904740328964012e-11,-5.868798199409863e-11,-1.2893134309537985e-09
0,1,2,209,4096,1.0,size,unrestricted,1.4790536712419993,-14.999999959820798,7.791175118166273e-11,3.619777619296719e-09,7.478331517539979e-10,-8.299802021431733e-11,6.034702457930522e-10,-1.5462626668966732e-09,7.028002026357666e-10,9.004920219136107e-11,1.7104092136577702e-11,1.126756156612098e-09,2.3882832280603194e-09,-2.0189824479802978e-10,-3.6745262765430613e-10,-8.071374540670724e-10
0,2,2,209,4096,1.0,size,unrestricted,1.9367604278598067,-1.0828650723686853e-08,3.9616029990301183e-10,-1.1466825516664618e-09,3.8525714854669453e-10,6.69106918147939e-10,3.028943575693253e-10,5.326044910607824e-10,-3.7780341180897583e-10,-14.999999941256517,7.206926942873909e-10,-7.026974909135419e-10,-4.4891019181358126e-10,-1.213668003589843e-10,-7.432603279711738e-10,-1.7892265784789905e-10
0,3,2,209,4096,1.0,size,unrestricted,0.8683200909385607,-1.2049930643250642e-08,1.0831683181051541e-08,1.807885189260194e-08,-1.593373080314237e-09,-14.99999980920996,-4.69084313719297e-09,-1.6761698760642993e-08,1.943972446520688e-09,-9.61119346128817e-09,2.204836310215356e-09,2.527938101949454e-09,2.135622882734468e-09,-3.827126773705068e-09,-2.5920236364274975e-09,3.6653538903093884e-09
0,4,2,209,4096,1.0,size,unrestricted,1.2644175291318103,-1.1629398703125055e-09,-14.999999955044215,2.602802502909232e-09,1.336287574223144e-09,-4.720210750050563e-09,3.4864197287620525e-10,-1.1418389152579549e-10,9.597686630358688e-11,1.7845307215326726e-09,6.72174529168153e-10,-1.6216319646820097e-10,8.734334099317455e-10,7.112432654544707e-10,-4.6320977787371274e-10,-1.293528938600633e-09
0,0,0,3072,4096,1.0,size,restricted,0.2324325213619678,-3.487978966934864,-1.6282511621362068,1.2101426072336818e-12,5.597260272015651,1.6823280728648231e-12,-2.0811430385550566e-12,4.078510689710753e-12,-1.5876169251272328e-12,-1.768964398229087e-11,2.0150522102086685,-2.2714573887512777,2.118082866376825e-12,-4.1894292773657545e-13,-5.326399350808971e-13,1.0850509106474215e-13
0,1,0,3072,4096,1.0,size,restricted,0.2665149042761838,0.54592210853231,-4.897190083980035,-3.445709423257307,-3.355696888551973e-11,4.474988134735968e-11,3.1975072240904735e-11,3.3042067774348096e-11,4.749005164820756e-12,-0.6700005765439547,4.826594063665445e-11,-1.0025540309302272,1.3955774179025306,3.0430463603572417,-3.403546791033882e-11,-1.1748945354981135e-11
0,2,0,3072,4096,1.0,size,restricted,0.26787981818269196,-6.792485743538029e-13,-0.5972855265242982,-3.9280457803932367e-10,2.1642697347019896e-12,-3.7033923298991707,-4.629373832695606e-13,-9.052270224213546e-13,1.3467992895472236e-13,-0.3475466401629297,4.100832873066366e-13,-4.454224641045484,3.123271184315071,-0.11895824195486436,1.1416595247712546e-10,2.655321435629502
0,3,0,3072,4096,1.0,size,restricted,0.3066289889922079,7.251711045062034e-13,-5.323753149200995e-12,1.2478326874824419e-12,1.1540666114750504,-2.5179573816665617e-10,2.0559760323847307,-0.6117395273779506,-1.4041418147766073e-13,-1.3906286963324966e-12,2.4479905103264386e-12,-1.994084724084765e-13,-4.965395232240876,-3.6407417858598046,0.005577190127044835,2.566503620205897
0,4,0,3072,4096,1.0,size,restricted,0.21719438175444236,-2.597437525971256,-0.5929749193866913,-6.042656198849357e-13,2.63322850228999e-14,2.33463705396686e-12,-5.505540899203043,0.832744893230205,-1.8265134153959387e-12,-0.6507842550867222,1.1466539763118596e-12,-0.5488868934237362,2.4290849132221495,-0.05081391747427514,1.1185058294388235,-0.6732259535901362
0,0,1,815,4096,1.0,size,restricted,0.4154226422232937,6.670266070380752e-13,-1.243276437319992,-2.374524928448276e-12,2.694105140867147,-5.4719043771111425e-12,-0.8285381201961529,2.7455628648529324,1.6092652061712056,-0.0647571222181191,-0.281480727654049,-1.2235047186504973,2.6953075000381372,0.6760568979407023,0.9381452640528917,-4.880845533788443e-13
0,1,1,815,4096,1.0,size,restricted,0.5097812022295949,-2.967865240113418,2.2598830334491744,0.9146560127365986,2.0327880691469353,0.8358930209526089,0.671731220453328,0.7938713649605881,4.875394390701531e-11,0.3615901037437397,-1.4370387237188273e-12,2.872942921936376,-0.42020592919801714,-0.01491381782859034,0.5307500818358484,0.3229091834947663
0,2,1,815,4096,1.0,size,restricted,0.4144308242439349,0.8334831759119601,1.75812080830624,1.1838745532599624,0.7291921992187835,3.8470815454382197,1.44090605722649,0.7920028398496473,-0.2350113399935883,0.2886999074695693,-1.6831284784973564e-12,-7.74479193071018e-12,-2.7690249664233103e-11,0.9954601712139115,-2.5623702349938395,-0.33379716705601736
0,3,1,815,4096,1.0,size,restricted,0.42753898679494445,-3.718206871862908e-12,0.8304406467371008,1.4771210869678243e-12,2.2193691170457788,-2.0807527586217302e-13,3.5942993997173095e-14,-3.082812491440897e-13,4.17459127971018,0.39408757587607335,1.5517065635468958,2.1973970012981225,1.3439224274440935,6.538230431563055e-14,2.288485388323214,-3.946582681166487e-14
0,4,1,815,4096,1.0,size,restricted,0.40229258845334265,-1.5108720113267078,1.5667617585060925,1.1984162077009666,4.21331307422936e-12,3.4434905130160502,1.0189219683954101e-12,-0.5033572872611538,3.374945502747508,1.0635169197496273,0.9249580682160652,2.2642273633718153e-12,1.350072267228825,8.428810880804512e-13,-0.0636094641789077,-1.2029185910663966e-12
0,0,2,209,4096,1.0,size,restricted,0.4508890693251805,0.34993133702945944,1.860456852041072,-0.5179207604055716,0.2433675637696493,0.18165399130350332,1.288640361401818,-0.2295675216583301,-0.6762340143943213,0.7378273742593148,-0.4765362958309314,-0.4134923513893708,-0.009004806687731045,0.09028299464374258,-0.2441427929568225,-1.243325375519138
0,1,2,209,4096,1.0,size,restricted,0.5951871817864218,-1.5939284955513582,0.3414916057603759,1.8604837034273298,1.1934901530669542,0.34697630809807134,0.9115809151604513,-0.7430083337946398,1.03203926558951,0.4507497890309659,0.22006707756133806,1.333941353208742,1.7372372040004573,0.06115370405989583,-0.04065700221693131,-0.15587200345819965
0,2,2,209,4096,1.0,size,restricted,0.5544237312287004,-1.4960166238735209,0.47737204276207995,-0.3793302193419747,0.7855940567958466,0.9749224486414714,0.6032489506899987,0.755638926483318,0.14345639798256474,-1.7572981860584302,0.7761109887063877,-0.22059741127169494,0.08207550056109957,0.12763744284458714,-0.42043162866321654,0.2939328691107924
0,3,2,209,4096,1.0,size,restricted,0.37214658169165526,-0.7197954818227003,1.2490673558833336,1.7415468864743882,0.23229524490053866,-1.122849075623271,-0.2744376590734002,-1.0179017991151003,0.7015838106522959,-0.5538224216331408,0.6568668314888579,0.8718632102697704,0.8962081385970347,-0.3764896258828356,-0.18734724828888788,1.076026285877355
0,4,2,209,4096,1.0,size,restricted,0.4765424949324283,-0.41425371683783346,-1.5921425606692043,1.6255784540320453,1.2717608833113787,-1.0022917015216801,0.6402301240589149,0.14011643441449617,0.37038669732573004,1.2996660194980945,0.7368364573221501,0.36322797154811387,1.0818406323235954,0.8170352858450881,-0.10364134138873483,-0.3709100457002954
0,0,0,3072,4096,inf,equal,unrestricted,0.2603754693753912,-7.242158668168467e-09,-3.4032068637532753e-10,1.5194628097337398e-10,14.999999971268437,2.2107554918538264e-10,-3.2458024763000797e-10,3.683070061983734e-10,-2.8172903680399045e-10,-4.288615017501374e-10,3.6228015840782115e-10,-4.495365101881091e-10,2.5362961925707957e-10,-9.38122039347602e-11,-1.1529449487483899e-10,-1.4414254763063751e-11
0,1,0,3072,4096,inf,equal,unrestricted,0.35345647016279297,3.072460624945635e-09,-14.999999888471995,-2.5872499083110835e-08,-1.9805885126828456e-09,1.168292111570243e-09,6.321177901762534e-10,7.886170528693428e-10,-2.948025903317688e-10,-5.4536368906393e-09,1.430470618307687e-09,-8.729393885945434e-09,3.89335433786009e-09,1.0922053728217543e-08,-1.7320316645417754e-09,-1.0966649565748074e-09
0,2,0,3072,4096,inf,equal,unrestricted,0.32547293433509805,-6.792513842042989e-10,-5.6664142148369415e-09,-4.768140315953009e-09,9.274287350366233e-10,-3.155217194800418e-08,-6.692868863999271e-10,-8.214900712844947e-10,-1.855414200906783e-11,-5.44510664607928e-09,1.826256573074151e-10,-14.99999988962964,1.0411379703953156e-08,-4.552287596361675e-09,2.3101209030952906e-09,8.029543601505164e-09
0,3,0,3072,4096,inf,equal,unrestricted,0.4611420219804498,1.3573905030609476e-11,-5.550573673198241e-10,-4.633871835970635e-11,6.480383063228836e-10,-7.673599034411285e-10,1.0537863790946969e-09,-9.907037647595188e-10,-2.1327274579084997e-10,-4.282619537127738e-10,9.886103486129589e-11,-2.514330604296033e-10,-14.999999956731166,-3.710209782569958e-09,3.7618977323515205e-10,1.5933400706674085e-09
0,4,0,3072,4096,inf,equal,unrestricted,0.3298395622030195,3.1413468183865483e-10,-1.256153216540778e-10,-9.05205773096363e-11,-5.488532692840561e-11,6.722063630961769e-11,-14.999999976956833,1.4300114924651705e-10,-1.2874731619640147e-10,-1.0079846532622051e-10,4.226710040698687e-11,-8.606736974400738e-11,9.875248711384263e-11,-1.382712375053666e-10,1.383991710154272e-10,-7.951918077551131e-11
0,0,1,815,4096,inf,equal,unrestricted,0.5243767624853789,-2.5105484640796413e-10,-7.160370783808505e-09,-1.3399191965412537e-09,1.155487478458131e-08,-1.549814496489158e-09,-4.253889732685e-09,14.999999891323098,3.2565946190883578e-09,-1.928387376168534e-09,-1.953906154976443e-09,-9.442868480606117e-09,1.143811581079293e-08,1.5103636359571118e-09,2.135298299942288e-09,-7.157111856259212e-10
0,1,1,815,4096,inf,equal,unrestricted,1.0069603692488454,-14.999999973497992,2.1387579353528172e-10,9.797368854443863e-11,3.2845389173928615e-10,1.2793030121310763e-10,7.648451578573349e-11,1.5038367468359433e-10,-1.2909388248156335e-10,1.285032841746331e-11,-5.809209373848246e-11,-8.9195283121924e-11,-3.1518018556715126e-10,-1.5202313919103e-10,1.2251610348632436e-10,-4.1775768690454226e-11
0,2,1,815,4096,inf,equal,unrestricted,0.7095328306773684,2.5835375263919745e-10,4.5811721962277404e-10,2.5181168885318864e-10,1.9243335033299638e-10,14.999999971073233,3.7882459121021194e-10,2.196946819067301e-10,-3.8739420848304705e-10,1.3423244718732666e-10,-1.479956697965957e-10,-2.839885603377998e-10,-3.088302069307802e-10,3.1705309590999767e-10,-1.9064190091422584e-09,-3.819097767699174e-10
0,3,1,815,4096,inf,equal,unrestricted,0.6823772959808504,-3.2437714909937427e-10,3.0523227191512776e-10,1.2854102943442457e-11,4.983087611531016e-10,-1.6868213540350344e-10,-9.368384162654773e-11,-1.20823266689507e-10,14.999999971780127,2.2684517568452056e-10,4.5246628278191714e-10,4.922558290928463e-10,3.4977060721124773e-10,-6.034422984209586e-11,5.349965291691396e-10,-1.180523419359447e-10
0,4,1,815,4096,inf,equal,unrestricted,0.5620424832421644,-1.204781863089027e-08,5.033471947469101e-09,2.8906688114791815e-09,-4.433290232769629e-10,14.99999978299819,-3.690302758965837e-10,-4.355783616488591e-09,5.80339629617114e-08,3.4973624509014573e-09,2.8644669070805163e-09,-4.037173820173523e-10,3.464493217997631e-09,-3.2263623365493837e-10,-3.0275877995391053e-09,-1.8169595509529803e-09
0,0,2,209,4096,inf,equal,unrestricted,1.3035804050083117,-3.19362961556835e-12,14.999999995991368,-1.6215423854924915e-10,-2.4109365780993823e-11,-1.2260402782907976e-11,1.1594193247782215e-10,-5.4259747483526616e-11,-1.635099968939826e-10,2.7795581727996185e-11,-8.295582390816566e-11,-8.492745142199922e-11,-4.0614355566567023e-11,-1.3904740328964012e-11,-5.868798199409863e-11,-1.2893134309537985e-09
0,1,2,209,4096,inf,equal,unrestricted,1.4790536712419993,-14.999999959820798,7.791175118166273e-11,3.619777619296719e-09,7.478331517539979e-10,-8.299802021431733e-11,6.034702457930522e-10,-1.5462626668966732e-09,7.028002026357666e-10,9.004920219136107e-11,1.7104092136577702e-11,1.126756156612098e-09,2.3882832280603194e-09,-2.0189824479802978e-10,-3.6745262765430613e-10,-8.071374540670724e-10
0,2,2,209,4096,inf,equal,unrestricted,1.9367604278598067,-1.0828650723686853e-08,3.9616029990301183e-10,-1.1466825516664618e-09,3.8525714854669453e-10,6.69106918147939e-10,3.028943575693253e-10,5.326044910607824e-10,-3.7780341180897583e-10,-14.999999941256517,7.206926942873909e-10,-7.026974909135419e-10,-4.4891019181358126e-10,-1.213668003589843e-10,-7.432603279711738e-10,-1.7892265784789905e-10
0,3,2,209,4096,inf,equal,unrestricted,0.8683200909385607,-1.2049930643250642e-08,1.0831683181051541e-08,1.807885189260194e-08,-1.593373080314237e-09,-14.99999980920996,-4.69084313719297e-09,-1.6761698760642993e-08,1.943972446520688e-09,-9.61119346128817e-09,2.204836310215356e-09,2.527938101949454e-09,2.135622882734468e-09,-3.827126773705068e-09,-2.5920236364274975e-09,3.6653538903093884e-09
0,4,2,209,4096,inf,equal,unrestricted,1.2644175291318103,-1.1629398703125055e-09,-14.999999955044215,2.602802502909232e-09,1.336287574223144e-09,-4.720210750050563e-09,3.4864197287620525e-10,-1.1418389152579549e-10,9.597686630358688e-11,1.7845307215326726e-09,6.72174529168153e-10,-1.6216319646820097e-10,8.734334099317455e-10,7.112432654544707e-10,-4.6320977787371274e-10,-1.293528938600633e-09
0,0,0,3072,4096,inf,equal,restricted,0.039509506437587584,-0.4112866184046279,-0.4286209594911658,0.2674053967641569,0.7478277413017141,0.4009390053847608,-0.035756182657706075,0.17731476180071137,-0.03218296396160405,-0.2512982653704308,0.24847411971550828,-0.10626004320877562,0.3984297184409526,0.10157865624678226,-0.24864588820139652,0.06650994510805422
0,1,0,3072,4096,inf,equal,restricted,0.04313424278359402,0.3204059697093376,-0.7309382446950109,-0.35355473036321516,0.11737410459157922,0.37418755339401905,0.08843735390973294,0.053150257933633975,0.1299413901836038,-0.14212389688293234,0.0916739773792409,-0.011290037516079298,0.4868594780177847,0.5075266310089976,-0.19908636765956345,0.06659704565245755
0,2,0,3072,4096,inf,equal,restricted,0.03696173116101204,-0.09017448976286499,-0.3380616547816374,-0.18075638083466217,0.3292102188415232,-0.18102956352839916,0.07735767257357493,-0.12551759594043688,0.11842299278310416,-0.22083411886961693,-0.024088184599371076,-0.19538791810525472,0.6145316701565383,-0.1507621729098747,0.07110031829829472,0.41494773198313933
0,3,0,3072,4096,inf,equal,restricted,0.039748525906047466,0.06437199470975698,-0.17362948102818532,0.09833104704961942,0.4233317101313175,0.09407848482040192,0.3644226666308556,-0.24019085003027607,0.11340134089723271,-0.037908833944558254,0.02410822217108625,0.23695690178259882,-0.5148059657424118,-0.4084176890050081,-0.03764207518377902,0.4268201670992033
0,4,0,3072,4096,inf,equal,restricted,0.029558304325770737,-0.36460807554305336,-0.30673765230805894,0.08966782898659065,0.19221783356622416,0.36125898572677523,-0.46862133885776763,0.17520977407483918,-0.024997589397408895,-0.18201961387735616,-0.10189247216840323,-0.02394757861920819,0.5447744704777379,-0.0771504781969485,0.09683420320447043,-0.1825174319445555
0,0,1,815,4096,inf,equal,restricted,0.19739682268430728,0.2526610799036785,-0.40937736285685045,0.15814917656265795,1.2962939618182379,0.014891774706285396,-0.22058374327315597,1.2888095888911337,0.9840181635669227,-0.1416768248460135,-0.2252670719042926,-0.3757285909489994,1.3102432604433607,0.7063364802617682,0.7907907437346605,0.2109964270823533
0,1,1,815,4096,inf,equal,restricted,0.23732191801244013,-1.1512967313597506,1.204537416648663,0.6427560094484265,1.2404061771638546,0.6326577365608452,0.2155266116564281,0.4500051539719012,0.2548552640858583,0.6482453466058928,0.3287941836964103,1.4094280684643141,-0.04491927762233217,0.034869371571677236,0.5927412341224403,0.5251179536011663
0,2,1,815,4096,inf,equal,restricted,0.19793412041275138,0.9697252436963447,1.0070636237770971,0.9112679722557859,0.821226476409805,1.7977851330225922,0.5140986818686959,0.7685171306013729,-0.08232234624137193,0.9237563925049467,0.3369836342189245,0.18590690997789264,0.11702815549837269,0.6400328041242671,-0.8232837523102514,-0.06016194683980422
0,3,1,815,4096,inf,equal,restricted,0.2281002088874081,0.07167385472531465,0.8499402312286379,0.5655216653194531,1.253017340472412,0.1730799547151049,0.338970284375277,0.14377593576734063,1.8153665781293917,0.7149317622356733,0.9918418144312567,1.2668478239697323,1.0728396529222752,0.19542884137482394,1.2716790523892925,0.27939875474475045
0,4,1,815,4096,inf,equal,restricted,0.2024443314036842,-0.4626588978100589,1.0038854623642628,0.9964714549843341,0.4118184117688669,1.6010152941968125,0.3755046402467926,-0.21325857603754192,1.5554939436663888,0.8223663175942578,0.796128827597049,0.35151855048997716,0.9908757976900727,0.22528450501081015,-0.1098265651563643,0.22527443099693678
0,0,2,209,4096,inf,equal,restricted,0.3465726193867483,0.12523997073727824,1.2755710039416885,-0.4227885034991767,0.21344123431142822,0.24495818573549724,0.9865083000736106,-0.2826811159605952,-0.48697378557761356,0.4487650905106903,-0.5086507292816989,-0.31294677766990736,-0.011423642323982132,0.018260508378933712,-0.33783613961747283,-0.9944855550888716
0,1,2,209,4096,inf,equal,restricted,0.47348289576065206,-1.3172171731534306,0.20726507262981586,1.4116861786601662,0.9046264911446924,0.29606134298409786,0.7223249932182961,-0.6240855341685634,0.7664435728720059,0.20973918648289605,0.024315973474111803,1.0497043990962176,1.328276708103672,0.03960975936100218,-0.2236262440881527,-0.21017567365585368
0,2,2,209,4096,inf,equal,restricted,0.4358655982192195,-1.1866526793210292,0.374241351306456,-0.25530444210578307,0.6402442005253067,0.7978050068941896,0.5734810464350667,0.5819620777680569,0.13485170085606724,-1.3890913685167234,0.5647059543061451,-0.12334204329954263,0.09408365810093439,0.12633577532287732,-0.3859927837486047,0.2225052039076617
0,3,2,209,4096,inf,equal,restricted,0.28553543826208666,-0.7685884625759287,0.8117543549061939,1.261909548063146,0.1599373582330165,-0.8010469593595602,-0.18129314521751774,-0.8000549356751795,0.5027198098007883,-0.5641754577916297,0.32746198599426113,0.7250581421158585,0.6338216324022777,-0.3318542571435926,-0.45033779256438994,0.6216619827813539
0,4,2,209,4096,inf,equal,restricted,0.36267050129124545,-0.47566935075250805,-1.3580470294788352,1.0935885520845228,0.9391572275021051,-0.6795489843195314,0.4198723985747693,-0.04830704124668104,0.1673035291839553,0.7323530992932643,0.3318207943918223,0.340617669971849,0.7955548382108055,0.6997179559161847,-0.40136233382899944,-0.4611869216255181
0,0,0,6144,8192,1.0,size,unrestricted,0.2294833415704436,-4.5860596934349236e-09,7.712460640007761e-11,4.4924146722005305e-09,14.999999940705486,8.877512532141372e-11,4.278682544294342e-09,4.888870850813419e-10,-1.8602553668207397e-11,4.985192307267455e-10,2.1470837430025444e-10,-5.185304303211967e-09,-4.807358081473821e-10,-4.870817824265256e-10,-1.4049595691361103e-10,3.788490686245975e-09
0,1,0,6144,8192,1.0,size,unrestricted,0.2751223623695541,1.0080526972956969e-09,-1.568334594395595e-09,-14.999999991995661,-1.5914443642408202e-09,1.8772427369816068e-10,9.972867330943117e-11,-4.357282864010225e-11,-5.7370695687933104e-11,-1.1955131137285879e-11,-3.425019380121099e-11,-1.082952168767466e-09,1.6494119025913653e-10,1.188944308742732e-10,-7.704953286133158e-12,-5.0789818267066025e-11
0,2,0,6144,8192,1.0,size,unrestricted,0.2065663067649696,5.894103381032539e-11,-2.8156820961288005e-11,-3.0985247796737016e-11,2.801190150430032e-11,-1.696056563794832e-09,1.1785425064096804e-10,-2.1686700194864608e-10,-5.329267529220499e-11,8.494428147866257e-12,8.717117676010057e-11,-8.801078484182453e-11,2.504772864140242e-10,-1.548897577533949e-10,14.999999995187155,6.017994712738314e-10
0,3,0,6144,8192,1.0,size,unrestricted,0.3941072284827536,1.620840182659096e-11,-4.556108111087959e-11,-5.093302987431464e-12,-7.252000831319002e-11,4.125559394147449e-12,2.2158480732914757e-11,-4.038197247006895e-11,3.982170482073325e-11,-3.393740819601278e-11,-1.863409530082287e-11,-4.0859783927210393e-11,-14.999999974329672,-3.0132836386002585e-11,4.153177753398472e-11,4.3513791983830065e-11
0,4,0,6144,8192,1.0,size,unrestricted,0.2035557925383218,-2.004720210412498e-08,-2.2093760577118625e-08,-6.525303447476475e-09,2.438580505156005e-08,6.965324971314099e-10,-14.99999980700715,-2.5450138985673886e-09,6.733236897090566e-09,-5.712180305344207e-09,-1.874964040727021e-09,-1.1070593118357774e-09,2.4100208028330983e-08,-2.832146479908111e-09,7.687187605528693e-10,-2.5285294468333214e-08
0,0,1,1634,8192,1.0,size,unrestricted,0.36080295904697757,-1.0272405488867926e-09,-14.999999932987409,-4.1929207049847824e-10,7.164981199784985e-09,-1.283013515780947e-09,-8.416901231274154e-09,4.973128300202162e-09,-3.0161644623655103e-10,-1.4254361548397548e-09,-4.5581998713366454e-10,-8.148806128937293e-10,7.085012753658788e-09,8.105900703469094e-10,-7.557506275146611e-10,-5.150309829592944e-10
0,1,1,1634,8192,1.0,size,unrestricted,0.4610037372634906,-14.999999924882264,1.31512414205912e-09,2.7652747868877384e-10,9.125128028863486e-10,1.7267951071675296e-10,9.118132823793984e-10,7.361255531705927e-10,-4.5175311023005037e-10,4.2821175560368393e-10,-3.30603527609538e-08,5.083138303052682e-09,-6.074151341368254e-11,-3.0409668935497097e-10,1.4088793904130441e-09,-6.612263522579813e-10
0,2,1,1634,8192,1.0,size,unrestricted,0.4469717225955338,1.664274867446569e-10,-2.1559697657477397e-10,-1.8449504691658015e-10,1.9847657167968468e-10,8.030745794243176e-12,-1.526490570716612e-10,-3.852723187652499e-11,1.0412283326126227e-10,2.6457895848092623e-10,-2.491818292335481e-11,-6.541580503555395e-13,-1.5822031308181423e-10,1.0074126750911444e-10,-14.999999975699009,3.0709801494226845e-12
0,3,1,1634,8192,1.0,size,unrestricted,0.34484000776503226,-1.9564298702352904e-09,1.349668653163631e-09,-1.8395852895167518e-10,2.302900435504177e-10,-1.134366048337733e-09,-2.2543886129836995e-09,4.1912557788836634e-10,2.890855806027365e-09,1.7829671754132551e-09,14.999999914727859,-4.290329155053638e-10,-3.824798995509853e-10,-3.301063689816486e-10,-1.0829337091599614e-09,-2.3764359195903506e-08
0,4,1,1634,8192,1.0,size,unrestricted,0.38585977846556346,-6.745224887301402e-09,1.1705802577251404e-09,1.08852282466659e-09,-7.613021880752296e-10,2.1207198729632294e-10,8.705340125452713e-10,1.2779839661091852e-09,14.999999926723168,1.1002010430126866e-09,2.6773300060286163e-10,3.660230376695039e-10,1.8507608132255033e-08,-7.10249427606023e-11,-5.507250774058726e-10,-6.427388382793303e-10
0,0,2,414,8192,1.0,size,unrestricted,0.7361382801562069,2.3447086705582656e-10,1.6852885416396312e-09,-8.060997079219686e-10,5.357154724493123e-10,9.78375365593192e-10,4.2648730113524936e-10,9.468034153217463e-11,-4.624481445864978e-09,-1.1244144569097753e-10,-4.287576005657193e-09,-4.408853230185576e-11,-2.0111587962374674e-10,5.145332406123952e-10,8.420134734705812e-10,-14.99999995367967
0,1,2,414,8192,1.0,size,unrestricted,1.0134286247452813,-14.999999968094935,2.0592961301336126e-11,9.958072901172347e-10,2.0622629281188444e-10,-5.559302408891478e-10,1.240145884206232e-09,-3.7960088101045587e-10,1.4008375206168923e-10,3.0927839931818795e-10,-6.820548626692823e-11,3.467769315049083e-10,5.196323384298351e-10,-5.825599573886676e-10,-3.199079463639184e-10,-2.751038845098565e-10
0,2,2,414,8192,1.0,size,unrestricted,0.724853925179144,-3.072615757432462e-09,2.504445144094956e-10,-4.7876750130605264e-11,-6.940452808640816e-11,-5.779983709133838e-10,1.1964000593320181e-11,2.4346643320938e-09,-3.95156240543706e-10,-3.743591274598076e-10,7.44822637580804e-11,-3.2790565903743612e-09,-1.632879873988204e-09,14.999999957723233,-6.244666746423928e-10,-6.423410227524154e-10
0,3,2,414,8192,1.0,size,unrestricted,0.5446208456759212,-2.977938921834971e-11,6.425765197608247e-11,14.999999997497813,-1.3021529078329703e-11,-1.3484191275140038e-11,6.840132836809956e-11,-1.1562185792878022e-10,7.322019872069412e-11,-1.2259217780945247e-10,1.731027650778496e-10,6.088438739730366e-11,6.696043262448565e-11,-3.203216753944322e-10,-5.196883025974887e-11,9.526108502685817e-11
0,4,2,414,8192,1.0,size,unrestricted,1.2358807327050327,-4.885595039434214e-10,-14.999999969542468,1.5989622766423114e-10,-1.4345182395238743e-10,-5.61131757432459e-10,1.6099744623395188e-10,-4.6620151557375473e-11,-1.0896618755371494e-10,1.8851093990420205e-10,-3.582953792386762e-10,3.2296110987157237e-10,-9.768165154273601e-11,6.949912301488629e-11,2.900277676252629e-10,-5.025504697307572e-10
0,0,0,6144,8192,1.0,size,restricted,0.17321583458125378,-1.0791568037763468,4.2995923230402266e-13,2.41498743308108,5.051759899318923,5.329794269705914e-13,2.478168089027953,1.3274839741793251e-12,3.0549021439259935e-13,1.5616971703589568e-12,6.684599766745129e-13,-1.9850500449333373,-3.636445390525861e-13,-6.187536140500413e-13,1.0222489170534284e-14,1.9908777299174183
0,1,0,6144,8192,1.0,size,restricted,0.21794348164624913,2.831846905896988,-2.3528316712279636,-2.809431984574152,-2.246481615257711,1.140135534827863,0.36296047530115455,2.0865909601248987e-12,2.320077319575096e-12,-5.289492319938003e-13,5.531961487154708e-13,-1.736810782538199,0.9850696521831095,0.5344313780272857,-9.07563573325431e-13,1.9295606821363465e-12
0,2,0,6144,8192,1.0,size,restricted,0.15896805446897763,0.07914143254921802,-8.657227420418544e-14,-8.305901428615935e-14,1.6071828440582119e-12,-2.956362106081911,1.0672763843137012,-0.7518747751223788,-2.941239370018252e-13,2.0020713618620724e-13,0.5022612808437225,-1.0491605813176267e-12,2.103870586995005,-0.15208820110224763,4.468795935089878,2.9183292978985302
0,3,0,6144,8192,1.0,size,restricted,0.1967678349187818,0.466730955366222,-4.731508283038556e-12,2.4629191168432446e-10,2.5467381275904497,-0.900363441506202,2.0884864698385326,-1.4702089322143024e-12,0.8933177581680941,-6.292355430516975e-14,7.951244811999762e-13,-0.36108529295356445,-4.508970837401127,-0.8405931158488936,1.6000231726190877,0.7936908284313657
0,4,0,6144,8192,1.0,size,restricted,0.1692902184541184,-1.4306138228573329,-1.601612593665208,-3.012852587801699e-11,3.1697884929056928,3.2367468165944703e-13,-2.9930149764945218,-1.0006003724538387e-12,1.0310861044377049,-1.7498058485363e-11,-5.564003174789528e-13,-2.675436095927012e-13,2.832655009745108,-1.0332966534966402e-12,3.3796272950543036e-13,-1.9412289998843832
0,0,1,1634,8192,1.0,size,restricted,0.18730656500540377,-0.3875899030595735,-1.2305111947572016,0.1152137120782951,1.7726650486566584,-0.4321928719686474,-0.9541723457359821,1.5174447027548568,0.21531446573354604,-0.5638373228866189,-0.043545532264829635,-0.10588567510386163,1.7995306562277034,0.9240883510961189,-0.24481472836052623,0.01442855422039379
0,1,1,1634,8192,1.0,size,restricted,0.2670300745129084,-1.1974353024611333,1.5068203558519704,0.7896022101337341,1.4390964779428768,0.6048122125035249,1.4196388675835718,1.0077519622169813,0.04899405140068443,0.9203431074959962,-1.2813504087423055,1.9592152412110544,0.4659092127709288,0.13527275403799593,1.5328500282406656,-0.19028436294050416
0,2,1,1634,8192,1.0,size,restricted,0.18767232785488222,0.9075201674379015,-0.1712811529711898,-0.7669665717645503,1.0426387053220878,1.886315144530795,2.0249037815455373,0.2266848290970388,0.7021810738347828,1.5252878742441882,0.33218926876973526,0.605495371454634,0.06550933515266613,0.5926638518923724,-1.896232167259536,0.5082757832141725
0,3,1,1634,8192,1.0,size,restricted,0.16641585573083698,-0.6850494083024272,1.1779543472987135,0.2956863577776804,0.6350677715256664,-0.19568633536695237,-0.758669340239555,0.5940830847515162,1.766103641651875,1.427477038648945,2.0524213377264577,0.19107382124513045,0.1683519701100561,0.08766657577527727,-0.3005940819043313,-1.3121505995641158
0,4,1,1634,8192,1.0,size,restricted,0.23120748821104029,-1.0743307508989695,1.355541778141859,1.4177365539777895,-0.000341379099049049,0.7026876080992165,1.2942229946281194,1.422393229018391,2.219705397156957,1.312282713257817,0.5722924643873215,0.8013097033145017,2.0850521617407654,0.34302279696307536,-0.04787536446520762,-0.06666429879877438
0,0,2,414,8192,1.0,size,restricted,0.18904541629263238,0.5052928509801703,1.0329103682290355,-0.0865184368146504,0.7676527954001928,0.8891183690556198,0.6719368583338883,0.3169442888332133,-0.7036078123620071,0.32356624794578975,-0.7856418034265426,0.363037775845473,0.21910885610840847,0.6306848332758372,0.7937236637311731,-1.1266314047399961
0,1,2,414,8192,1.0,size,restricted,0.2630325076183161,-1.2517524702875866,0.294785469373882,1.2728649095640265,0.6848727947410582,-0.21048627092392805,1.4138442394015882,-0.150428316669423,0.5217760769157674,0.7141252250470069,0.19329464153349776,0.8035630446822717,0.9492192841936862,-0.3321751525000675,-0.06689674862598971,0.029796377902943313
0,2,2,414,8192,1.0,size,restricted,0.1741858698762452,-0.6807854368243335,0.41588194719032,0.32651645979310867,0.28705929405218156,-0.0010034276137866102,0.3858852621776025,1.184932304588158,0.09079716570323831,0.06251291022230887,0.30563075588359456,-0.6285312577844976,-0.43557569642440513,1.667000819188295,-0.11645056414731494,-0.12201013748115903
0,3,2,414,8192,1.0,size,restricted,0.2207545896960685,0.12553118562244764,0.7850053253791783,1.5003352475028249,0.3189474662503182,0.2957214382177238,0.9880821152464451,-0.39712432527672464,0.9603685870688617,-0.34747679594453335,1.131542243378018,0.9272623533075476,0.9415919859496431,-0.7935356024597755,-0.15370722583444166,1.0123927647656148
0,4,2,414,8192,1.0,size,restricted,0.239653279217052,-0.4615770405177694,-1.4718181011135592,0.5980811957769624,0.1593638838539615,-0.5613248916741258,0.6182065287462984,0.13796511230732877,0.13844627306222684,0.5963370984045165,-0.272711991108009,0.8758082772750361,0.2090300202972746,0.41571873313185337,0.7052634327974616,-0.49374281912109896
0,0,0,6144,8192,inf,equal,unrestricted,0.2294833415704436,-4.5860596934349236e-09,7.712460640007761e-11,4.4924146722005305e-09,14.999999940705486,8.877512532141372e-11,4.278682544294342e-09,4.888870850813419e-10,-1.8602553668207397e-11,4.985192307267455e-10,2.1470837430025444e-10,-5.185304303211967e-09,-4.807358081473821e-10,-4.870817824265256e-10,-1.4049595691361103e-10,3.788490686245975e-09
0,1,0,6144,8192,inf,equal,unrestricted,0.2751223623695541,1.0080526972956969e-09,-1.568334594395595e-09,-14.999999991995661,-1.5914443642408202e-09,1.8772427369816068e-10,9.972867330943117e-11,-4.357282864010225e-11,-5.7370695687933104e-11,-1.1955131137285879e-11,-3.425019380121099e-11,-1.082952168767466e-09,1.6494119025913653e-10,1.188944308742732e-10,-7.704953286133158e-12,-5.0789818267066025e-11
0,2,0,6144,8192,inf,equal,unrestricted,0.2065663067649696,5.894103381032539e-11,-2.8156820961288005e-11,-3.0985247796737016e-11,2.801190150430032e-11,-1.696056563794832e-09,1.1785425064096804e-10,-2.1686700194864608e-10,-5.329267529220499e-11,8.494428147866257e-12,8.717117676010057e-11,-8.801078484182453e-11,2.504772864140242e-10,-1.548897577533949e-10,14.999999995187155,6.017994712738314e-10
0,3,0,6144,8192,inf,equal,unrestricted,0.3941072284827536,1.620840182659096e-11,-4.556108111087959e-11,-5.093302987431464e-12,-7.252000831319002e-11,4.125559394147449e-12,2.2158480732914757e-11,-4.038197247006895e-11,3.982170482073325e-11,-3.393740819601278e-11,-1.863409530082287e-11,-4.0859783927210393e-11,-14.999999974329672,-3.0132836386002585e-11,4.153177753398472e-11,4.3513791983830065e-11
0,4,0,6144,8192,inf,equal,unrestricted,0.2035557925383218,-2.004720210412498e-08,-2.2093760577118625e-08,-6.525303447476475e-09,2.438580505156005e-08,6.965324971314099e-10,-14.99999980700715,-2.5450138985673886e-09,6.733236897090566e-09,-5.712180305344207e-09,-1.874964040727021e-09,-1.1070593118357774e-09,2.4100208028330983e-08,-2.832146479908111e-09,7.687187605528693e-10,-2.5285294468333214e-08
0,0,1,1634,8192,inf,equal,unrestricted,0.36080295904697757,-1.0272405488867926e-09,-14.999999932987409,-4.1929207049847824e-10,7.164981199784985e-09,-1.283013515780947e-09,-8.416901231274154e-09,4.973128300202162e-09,-3.0161644623655103e-10,-1.4254361548397548e-09,-4.5581998713366454e-10,-8.148806128937293e-10,7.085012753658788e-09,8.105900703469094e-10,-7.557506275146611e-10,-5.150309829592944e-10
0,1,1,1634,8192,inf,equal,unrestricted,0.4610037372634906,-14.999999924882264,1.31512414205912e-09,2.7652747868877384e-10,9.125128028863486e-10,1.7267951071675296e-10,9.118132823793984e-10,7.361255531705927e-10,-4.5175311023005037e-10,4.2821175560368393e-10,-3.30603527609538e-08,5.083138303052682e-09,-6.074151341368254e-11,-3.0409668935497097e-10,1.4088793904130441e-09,-6.612263522579813e-10
0,2,1,1634,8192,inf,equal,unrestricted,0.4469717225955338,1.664274867446569e-10,-2.1559697657477397e-10,-1.8449504691658015e-10,1.9847657167968468e-10,8.030745794243176e-12,-1.526490570716612e-10,-3.852723187652499e-11,1.0412283326126227e-10,2.6457895848092623e-10,-2.491818292335481e-11,-6.541580503555395e-13,-1.5822031308181423e-10,1.0074126750911444e-10,-14.999999975699009,3.0709801494226845e-12
0,3,1,1634,8192,inf,equal,unrestricted,0.34484000776503226,-1.9564298702352904e-09,1.349668653163631e-09,-1.8395852895167518e-10,2.302900435504177e-10,-1.134366048337733e-09,-2.2543886129836995e-09,4.1912557788836634e-10,2.890855806027365e-09,1.7829671754132551e-09,14.999999914727859,-4.290329155053638e-10,-3.824798995509853e-10,-3.301063689816486e-10,-1.0829337091599614e-09,-2.3764359195903506e-08
0,4,1,1634,8192,inf,equal,unrestricted,0.38585977846556346,-6.745224887301402e-09,1.1705802577251404e-09,1.08852282466659e-09,-7.613021880752296e-10,2.1207198729632294e-10,8.705340125452713e-10,1.2779839661091852e-09,14.999999926723168,1.1002010430126866e-09,2.6773300060286163e-10,3.660230376695039e-10,1.8507608132255033e-08,-7.10249427606023e-11,-5.507250774058726e-10,-6.427388382793303e-10
0,0,2,414,8192,inf,equal,unrestricted,0.7361382801562069,2.3447086705582656e-10,1.6852885416396312e-09,-8.060997079219686e-10,5.357154724493123e-10,9.78375365593192e-10,4.2648730113524936e-10,9.468034153217463e-11,-4.624481445864978e-09,-1.1244144569097753e-10,-4.287576005657193e-09,-4.408853230185576e-11,-2.0111587962374674e-10,5.145332406123952e-10,8.420134734705812e-10,-14.99999995367967
0,1,2,414,8192,inf,equal,unrestricted,1.0134286247452813,-14.999999968094935,2.0592961301336126e-11,9.958072901172347e-10,2.0622629281188444e-10,-5.559302408891478e-10,1.240145884206232e-09,-3.7960088101045587e-10,1.4008375206168923e-10,3.0927839931818795e-10,-6.820548626692823e-11,3.467769315049083e-10,5.196323384298351e-10,-5.825599573886676e-10,-3.199079463639184e-10,-2.751038845098565e-10
0,2,2,414,8192,inf,equal,unrestricted,0.724853925179144,-3.072615757432462e-09,2.504445144094956e-10,-4.7876750130605264e-11,-6.940452808640816e-11,-5.779983709133838e-10,1.1964000593320181e-11,2.4346643320938e-09,-3.95156240543706e-10,-3.743591274598076e-10,7.44822637580804e-11,-3.2790565903743612e-09,-1.632879873988204e-09,14.999999957723233,-6.244666746423928e-10,-6.423410227524154e-10
0,3,2,414,8192,inf,equal,unrestricted,0.5446208456759212,-2.977938921834971e-11,6.425765197608247e-11,14.999999997497813,-1.3021529078329703e-11,-1.3484191275140038e-11,6.840132836809956e-11,-1.1562185792878022e-10,7.322019872069412e-11,-1.2259217780945247e-10,1.731027650778496e-10,6.088438739730366e-11,6.696043262448565e-11,-3.203216753944322e-10,-5.196883025974887e-11,9.526108502685817e-11
0,4,2,414,8192,inf,equal,unrestricted,1.2358807327050327,-4.885595039434214e-10,-14.999999969542468,1.5989622766423114e-10,-1.4345182395238743e-10,-5.61131757432459e-10,1.6099744623395188e-10,-4.6620151557375473e-11,-1.0896618755371494e-10,1.8851093990420205e-10,-3.582953792386762e-10,3.2296110987157237e-10,-9.768165154273601e-11,6.949912301488629e-11,2.900277676252629e-10,-5.025504697307572e-10
0,0,0,6144,8192,inf,equal,restricted,0.02294912834437887,-0.21488547567971752,0.08932783119543988,0.2723005558924691,0.6569180138337974,0.3206994707922316,0.45035024118114586,-0.013563337466685891,0.23180136089617367,0.19343246327936237,0.08007052015390109,-0.07447750191766112,0.20930857143074344,0.03633019363679811,-0.058868869824228495,0.3576227104843194
0,1,0,6144,8192,inf,equal,restricted,0.024714397067917476,0.386932835825295,-0.29067821400856025,-0.2668543144887588,-0.06365749316009851,0.41192061135701047,0.17280794512161549,-0.1346040854350977,0.11512186361648474,0.20672781296341902,0.03908507662174401,0.06588379283566523,0.4574268419650911,0.22566010161117048,0.10519616500284688,0.1021916045980468
0,2,0,6144,8192,inf,equal,restricted,0.01918576329522629,0.14138847226456136,-0.02512699632405735,-0.06662997334115005,0.28244437853734833,-0.07227713716523897,0.3554126412265804,-0.287024896013983,0.13662292862026998,0.16533371436406538,0.2220729332072786,0.06507617923538885,0.46895948210964405,-0.05717814764088258,0.34010514323805774,0.3975098020686277
0,3,0,6144,8192,inf,equal,restricted,0.01892181163577617,0.10659899004490579,-0.017697288121160608,0.017544174560779956,0.44023942813695754,0.08760523347211648,0.3568555757593026,-0.14450953594636232,0.30487727854531643,0.0941210426880035,0.03727638212740772,0.11130032848080114,-0.3496544806955172,-0.08998172492640143,0.1325575301258639,0.19652488947562963
0,4,0,6144,8192,inf,equal,restricted,0.024404498202722915,-0.21598950834098696,-0.22908222938050687,-0.1493716560961973,0.5231287315558707,0.334973499379366,-0.06483757216391824,-0.19660501180996534,0.42398233849052325,-0.03020518864706495,-0.0394473775836894,0.1724237034985621,0.532838706655687,0.017295312249732093,-0.0004207969715855938,-0.13565607609591016
0,0,1,1634,8192,inf,equal,restricted,0.09650708988085539,-0.049009409018436874,-0.5569026431137284,0.21472115079200904,1.1048446265854954,-0.14484622297408603,-0.40045998791035475,0.9893196400396878,0.22109955893007446,-0.19433320322339867,0.12250447660532617,0.06520078912831825,1.0853892054134344,0.587077022259683,0.005814555636547738,0.11472591146351724
0,1,1,1634,8192,inf,equal,restricted,0.1549065430396363,-0.4728407688416648,0.9618940992787645,0.6210161775115046,0.9388996160956137,0.41862592284372835,0.9120285437510891,0.6898237227894769,0.1140946186170521,0.6819171016435575,-0.5697336503316521,1.2623373521240677,0.407068673783,0.18299950547563257,1.0256569946585357,0.021614087260758
0,2,1,1634,8192,inf,equal,restricted,0.09126034258509438,0.502117248778495,-0.16007971908567115,-0.23618319679795338,0.6576005840597736,1.092107044971314,0.5473095148958689,0.06086976962756723,0.33189547507925177,1.1439884524906048,0.21641536592201813,1.00024279275419,0.14968594314792427,0.1278710799972738,-0.9694090682991567,0.2552944461392391
0,3,1,1634,8192,inf,equal,restricted,0.09112709472780442,-0.20073890448979972,0.7667870799052908,0.3387930451911898,0.4552748873380379,-0.014146996099108734,-0.25300641815976027,0.5023483068941594,1.0843208776894881,0.9338583092176924,1.295022841781724,0.21150626943006878,0.19238887209028036,0.1789097186703182,-0.04120647974629062,-0.6366385833083256
0,4,1,1634,8192,inf,equal,restricted,0.13476170481168517,-0.45876330923932174,0.8058578868765502,0.941855766589888,0.133522984980594,0.41142484135537705,0.4922330327619658,0.8392542041178974,1.243009632209472,1.0441862745076569,0.45302773507043753,0.8274069336182863,1.3347886190654874,0.15463839095290627,0.23873448205722597,-0.07800923561319593
0,0,2,414,8192,inf,equal,restricted,0.17231066898197342,0.15820941778294453,0.698601498561304,-0.30181689164400705,0.674095220736257,0.8716232171196422,0.5212470709329443,-0.01852013378684927,-0.6205946684400336,0.14884522202161307,-0.9143411934908098,0.2163211511768922,0.10963779673725974,0.3714863429989282,0.3995038430671074,-1.1322858603543158
0,1,2,414,8192,inf,equal,restricted,0.2462369897929814,-1.3100694027786433,0.1297572336632019,0.9290108589426666,0.5599853283244091,-0.12873288069134295,1.225323207878574,-0.3858042055878165,0.48246641196367496,0.44099220431170044,0.02291801810459046,0.6953087389460998,0.8829551907756168,-0.366499008730327,-0.29356115539122235,-0.11708597998755388
0,2,2,414,8192,inf,equal,restricted,0.1533021623348168,-0.8283436036392278,0.17112137553771065,0.013581900391788628,0.21052009795024745,0.027882173674298148,0.228409277016036,0.775546522211735,0.003642798784852215,-0.1011498900358242,0.05603701556338189,-0.5807841230637881,-0.36784705147291147,1.3734156430379365,-0.3592598407709835,-0.16057713154213854
0,3,2,414,8192,inf,equal,restricted,0.19281834258862604,-0.20088069403254505,0.5603019464860312,1.0208731851608739,0.24974389112171771,0.2469275997756735,0.8000743940255366,-0.7062954773365161,0.835277025121389,-0.4994046330542707,0.826541466350829,0.7566119666672163,0.7746255562145737,-0.8007110217205895,-0.49451360660525684,0.6614627899111729
0,4,2,414,8192,inf,equal,restricted,0.2295205904680211,-0.47724021423480495,-1.4355554255774927,0.48311880454674894,0.12755336909416437,-0.5156894876440009,0.5847016647735145,0.0709303631692902,0.13145372069303696,0.5095152993537615,-0.31538114498377945,0.8124208937124174,0.20365541154216488,0.3987434032742371,0.5846341434763231,-0.4753036139480339
0,0,0,12288,16384,1.0,size,unrestricted,0.12074035222462749,-14.999999779314793,3.352433080542648e-08,4.7051709835811e-09,5.024027330604504e-09,-2.6798056834081227e-10,2.0612789823292713e-09,5.738548829475736e-09,-8.327192484306774e-10,-4.315142589854964e-08,-3.0403934251884945e-08,-4.6173111276383997e-10,-7.661104363253343e-09,7.894753916512593e-09,-6.591875470709488e-09,-2.20679513914853e-09
0,1,0,12288,16384,1.0,size,unrestricted,0.18125042324349638,5.346745081841079e-10,-14.9999999960472,-6.266404045300546e-10,-5.992802423580496e-10,5.81683677340845e-11,6.136332656395334e-11,9.668513037419785e-12,-1.7330111958509917e-10,5.726548839418347e-11,-1.1836070891597152e-11,-4.180891037688834e-10,5.628004684889092e-11,-2.7172383870656225e-11,-7.691821938074965e-11,1.5647977295882254e-11
0,2,0,12288,16384,1.0,size,unrestricted,0.14447290185570252,-3.734147282769739e-10,-1.266740488306117e-09,-7.12619461587045e-10,3.021900066884564e-09,8.55560776369917e-11,-2.531146579508828e-09,-1.8824169800728577e-06,-1.147019732313993e-09,-2.476942890227894e-09,-1.411619644152759e-09,-1.6011706287938566e-09,1.0440967237423214e-09,-2.30064880382868e-10,14.999998044581243,3.239623771085716e-09
0,3,0,12288,16384,1.0,size,unrestricted,0.20968869642381363,1.0928360152276845e-11,2.1692997335826814e-11,-3.274779690085994e-11,-1.018103231570735e-10,4.5920765619229614e-11,-7.367770758730764e-13,-1.8056459059415128e-11,1.501043493695834e-11,4.432863426195648e-11,-4.4255714291369994e-11,1.3012245272489108e-11,-14.99999997516472,-1.1939907783703887e-11,4.2555580880098556e-11,3.8193147210312493e-11
0,4,0,12288,16384,1.0,size,unrestricted,0.15925934528398894,-4.835275449364711e-09,-7.393272705974502e-10,-4.3414889678369515e-09,1.5116953129492004e-09,-5.436658822112608e-10,-2.5567568231238055e-09,-2.3511873011288703e-10,9.747483726334216e-06,4.0207108456528486e-10,-1.2161311634056426e-09,5.016186127558794e-10,3.460899547387794e-09,-2.085429094833298e-09,1.18521287335134e-08,-14.999990192045285
0,0,1,3272,16384,1.0,size,unrestricted,0.28627610171480505,1.2926110677041351e-09,-7.0686073957433e-09,-8.334662468588135e-11,1.063934122911668e-09,-7.003149491586142e-09,-3.025335376356918e-09,3.552019190121038e-09,-2.5410623900978815e-10,-2.6861806206218457e-10,-6.183098817500912e-10,-6.596398673515473e-10,14.999999943470671,3.82701676093606e-10,1.1826643318214465e-09,-9.534913532009123e-10
0,1,1,3272,16384,1.0,size,unrestricted,0.3143780826950372,-2.6925769762482342e-09,1.9019350273869974e-09,-8.505592034754488e-11,1.197170509846451e-09,4.995751024122086e-11,1.81734933236077e-10,2.3421405927554646e-09,-2.5064278187831878e-09,2.43624941435532e-10,-14.99999995566751,1.4035310668698336e-09,-6.063777166800977e-10,-3.1678498867226724e-10,2.6929847182646887e-09,-2.8147273186307683e-09
0,2,1,3272,16384,1.0,size,unrestricted,0.4024968525577805,2.591166992278571e-09,-2.1118288643503523e-08,-1.4742726727116333e-08,2.5999921123721605e-08,14.99999979282421,4.0267050249844276e-10,-1.8224805207776455e-09,1.6909965596391222e-08,3.785396585536037e-09,-6.218190944947048e-09,1.5992235240699139e-09,-3.828242464942006e-09,-3.911189125660466e-11,-4.213409398285784e-08,4.3451466178196324e-09
0,3,1,3272,16384,1.0,size,unrestricted,0.26912444184433226,-1.099294041816798e-10,-5.155350354646766e-10,-6.281861780357267e-10,-5.335065376681394e-10,-2.7323641556495075e-10,-4.751407128695193e-10,5.018110172675217e-10,1.5591104380944198e-10,-3.4377039876089965e-11,1.3531915047806802e-10,4.579270107035941e-10,-6.942188030444066e-10,-2.518388313371921e-10,-14.999999972160058,-6.423575940116514e-10
0,4,1,3272,16384,1.0,size,unrestricted,0.2989920534007207,-1.247543819061896e-09,-4.071840688146755e-09,5.816544953009279e-10,-2.1553313479202362e-10,-5.224395377959505e-10,2.9441184216925024e-10,5.7220679105586545e-09,1.6211216332830898e-08,3.1406947940761387e-09,-2.278659072572971e-10,14.99999990498961,2.083873414830998e-08,-1.2281005547856914e-09,4.483900253692296e-10,-5.754522232980599e-10
0,0,2,824,16384,1.0,size,unrestricted,0.49220887798258767,9.70374812404846e-09,-3.725467605800552e-09,-1.4466451540751058e-09,6.463613646763833e-10,7.485562041432826e-07,2.95527546917557e-10,7.755883319946512e-10,-3.1193825358771885e-09,1.7256004832052847e-09,-9.373351103893559e-09,-4.77294682510724e-09,-6.1836096084076554e-09,-3.1099991946018176e-09,1.408700929085159e-09,-14.999999128108657
0,1,2,824,16384,1.0,size,unrestricted,0.5494131298196256,-14.999999919375913,-3.0757926268245e-10,6.858927813218448e-09,-6.873801257152691e-10,-1.3995025173400616e-09,1.1646519865340935e-09,8.504908105800535e-10,-1.0008410882114566e-09,6.013342657206458e-10,-5.5093022993686464e-09,-4.780962949564865e-10,1.2543072826511318e-08,-3.8900445323505124e-10,3.630974189658921e-10,-5.490954273428005e-09
0,2,2,824,16384,1.0,size,unrestricted,0.4680097104859087,-2.2866598048196663e-09,1.241459281288439e-10,3.3468152697337154e-10,-9.703920175926475e-10,-3.448410344537881e-09,-3.875374670748999e-09,9.404373054801895e-10,-4.63425958854773e-10,-4.167786081993431e-10,-1.1934422180505571e-09,-2.006026972942775e-09,-14.999999922443033,1.459979929631821e-08,-4.823334747379653e-10,7.254466168520283e-10
0,3,2,824,16384,1.0,size,unrestricted,0.42140317785976694,-1.0698481806652669e-10,2.5466666871870903e-10,4.1842937597655426e-10,5.538614523518523e-11,14.999999993836202,2.2890209562794732e-10,-8.775775502406708e-11,7.952331384240496e-11,-5.457025611053369e-10,7.540341306167138e-10,7.204134781855476e-11,2.0540149131620853e-11,-8.057509997906502e-10,-1.5777311772622415e-10,2.468544358506582e-10
0,4,2,824,16384,1.0,size,unrestricted,0.5163259146330363,-1.0596484572716988e-06,-14.999998832857731,3.5716294005509575e-09,-1.2925899066239647e-09,-6.091586228435261e-09,4.339864374256975e-09,5.656467912136712e-09,-9.673645109837155e-10,-1.2689340394712735e-09,-3.975837097175734e-10,1.9833157158006713e-09,3.827211337293112e-09,2.0918883724435137e-09,1.3908664487959427e-09,1.590508745437505e-09
0,0,0,12288,16384,1.0,size,restricted,0.06863201843193291,-2.070309453069851,2.1114358171432053,1.2443484325909877,1.3038532725503589,0.2790848788769249,0.8464638624360239,1.270073328395231,0.10922660818598849,-1.634276760420518,-1.3742299684146957,0.23268458369477663,-0.5788868433755338,1.5010522947967286,-0.44407389590013596,-7.138322728757916e-11
0,1,0,12288,16384,1.0,size,restricted,0.10162608605725544,2.14014979047779,-1.8564753445604787,-1.43203466243291,-1.2896911628140113,1.1764643838348539,1.1614984436103453,0.5008096417529178,-0.780138508774736,1.0847558806479847,0.33756681470981614,-1.0588548920619152,1.1004093263809298,0.023462727399049275,-0.37878479930781755,0.6789036209172888
0,2,0,12288,16384,1.0,size,restricted,0.09013507652079426,0.20595180483411993,-0.36259633140461367,-0.04798359219657079,2.1304835103295074,0.5146899768824493,-1.1272304370606052,-1.86381080343219,-0.2811886353409345,-0.7686742348826486,-0.4695583280217219,-0.33878970074358206,1.2316114384539925,0.2560495923141087,2.609124766792507,1.8999977042942404
0,3,0,12288,16384,1.0,size,restricted,0.08289493956170517,1.6758702335102231,0.7057677677247873,-0.4502292351842214,1.927711791131059,-0.8450397852773942,0.43743789910387404,-0.7469217123383465,0.5147997850957376,1.1111026889502589,-0.22141308967133774,0.6341597341219103,-2.976225631411499,-0.6741220087043088,1.2772064807331036,0.8019921570188331
0,4,0,12288,16384,1.0,size,restricted,0.10738514489983125,-0.8939571285404783,0.003871191148019249,-0.867231596683218,1.4008946507235893,0.06042319317297306,-0.6632638350466118,0.15515134585251003,2.5656711038890543,0.7072527754148068,-0.34625278651478264,0.9375841575144163,1.844109877634458,-0.5200161901641006,2.2902447525148006,-1.7434022584141866
0,0,1,3272,16384,1.0,size,restricted,0.11149993561265147,1.0052019168482673,-0.9685703340725471,0.3344847212748827,1.0126315007052862,-0.920403863280199,-0.5162300225332417,1.2453828484406313,0.23774644136633566,0.14429281216487075,-0.06188591883080625,0.027376545254155286,1.9504333881077325,0.6754661045837317,1.0084572337987383,-0.21308566416581762
0,1,1,3272,16384,1.0,size,restricted,0.13875676711501564,-0.7115760377107146,1.1855802022127497,0.330769020488903,1.1005691615970272,0.4050526417307158,0.5860500355732734,1.3611022484208382,-0.7138170013714971,0.5717821844167194,-1.1039604479244791,1.149660075706498,-0.05957439880238269,0.12903607072329043,1.3314850154070568,-0.7200215395538285
0,2,1,3272,16384,1.0,size,restricted,0.1717675885774471,0.8130849417436329,-0.6606565159445779,-0.48752096087556157,1.5106489707010544,1.9141651346704867,0.45979711993292127,0.005749859826924844,1.3334726430835033,0.8553700006319673,-0.31524994187559374,0.7298731058899042,-0.05754848138063727,0.3530807417273654,-0.955803665599059,0.9024488576477043
0,3,1,3272,16384,1.0,size,restricted,0.08701226069867402,0.12951998719562824,-0.4862566485770195,-0.5679257293468484,-0.4910928228286841,-0.07989358613957466,-0.39122387628203353,1.3813480537163945,0.6094985312953829,0.21141230783110512,0.5809800623372683,1.1026068377489995,-0.7086166322715051,-0.07836706376113389,-1.2071538755354094,-0.6466932845230132
0,4,1,3272,16384,1.0,size,restricted,0.1309485074539142,0.020560156222949964,-0.4638406268789198,0.6501042147735231,0.38486312822336843,0.25985754585721627,0.5587201888224795,1.2672111576634486,1.6875860838925791,1.1191662255362806,0.2993118742095919,2.17833223164904,1.929073779720489,0.021617588668265762,0.5962989579431466,0.16905874082957126
0,0,2,824,16384,1.0,size,restricted,0.11273797181304343,0.9544970859079849,-0.12381971521013742,0.13494129006319486,0.41631673637530436,1.1314139379382055,0.35497545469912534,0.33574247993328105,-0.04062895838076723,0.4918920869384341,-0.3762471379273648,-0.1592245624220402,-0.2762145095574029,-0.08546252542584441,0.4880702763785729,-0.61152939963751
0,1,2,824,16384,1.0,size,restricted,0.13066981794146126,-0.6034491889712337,0.16585423487883147,1.0360457076335454,0.1499853094990896,-0.06872503254923903,0.6498178627308023,0.4919013677282305,0.009319576141764459,0.4534660658948452,-0.4293146560690278,0.19472957863804105,1.075784038570335,0.19334785048580563,0.41232721440885756,-0.4455326960508332
0,2,2,824,16384,1.0,size,restricted,0.08184959147467581,-0.25946655620289083,0.2823444916320863,0.3977180706768766,0.006129754825166233,-0.32655808105262,-0.34933849881361,0.5149354449720481,0.12998703945163348,0.11599990018486174,-0.07466654262162688,-0.16068685332365035,-0.6798657755461514,1.110821497249423,0.1325619583881941,0.4369757761087314
0,3,2,824,16384,1.0,size,restricted,0.16091927150591528,0.009904684989283178,0.784445319470178,0.9987889076194116,0.548599319630668,1.054427335263239,0.818594841336026,-0.01659194012208224,0.5786072209426862,-0.28955138438494044,0.9478304994574346,0.6040270384017457,0.4180261466579991,-0.3676671498050515,-0.10000340420925166,0.7823990998639989
0,4,2,824,16384,1.0,size,restricted,0.13149117282002015,-0.6096254584364957,-0.6385856296082053,0.7781434213925311,0.14159973531771827,-0.27742818784654305,0.8265567631865582,0.8258525526058322,0.1319492071762176,0.06761908416192913,0.2173767642511079,0.6532803323130758,0.7999008221583144,0.6303637143248632,0.506274842718783,0.513218308163902
0,0,0,12288,16384,inf,equal,unrestricted,0.12074035222462749,-14.999999779314793,3.352433080542648e-08,4.7051709835811e-09,5.024027330604504e-09,-2.6798056834081227e-10,2.0612789823292713e-09,5.738548829475736e-09,-8.327192484306774e-10,-4.315142589854964e-08,-3.0403934251884945e-08,-4.6173111276383997e-10,-7.661104363253343e-09,7.894753916512593e-09,-6.591875470709488e-09,-2.20679513914853e-09
0,1,0,12288,16384,inf,equal,unrestricted,0.18125042324349638,5.346745081841079e-10,-14.9999999960472,-6.266404045300546e-10,-5.992802423580496e-10,5.81683677340845e-11,6.136332656395334e-11,9.668513037419785e-12,-1.7330111958509917e-10,5.726548839418347e-11,-1.1836070891597152e-11,-4.180891037688834e-10,5.628004684889092e-11,-2.7172383870656225e-11,-7.691821938074965e-11,1.5647977295882254e-11
0,2,0,12288,16384,inf,equal,unrestricted,0.14447290185570252,-3.734147282769739e-10,-1.266740488306117e-09,-7.12619461587045e-10,3.021900066884564e-09,8.55560776369917e-11,-2.531146579508828e-09,-1.8824169800728577e-06,-1.147019732313993e-09,-2.476942890227894e-09,-1.411619644152759e-09,-1.6011706287938566e-09,1.0440967237423214e-09,-2.30064880382868e-10,14.999998044581243,3.239623771085716e-09
0,3,0,12288,16384,inf,equal,unrestricted,0.20968869642381363,1.0928360152276845e-11,2.1692997335826814e-11,-3.274779690085994e-11,-1.018103231570735e-10,4.5920765619229614e-11,-7.367770758730764e-13,-1.8056459059415128e-11,1.501043493695834e-11,4.432863426195648e-11,-4.4255714291369994e-11,1.3012245272489108e-11,-14.99999997516472,-1.1939907783703887e-11,4.2555580880098556e-11,3.8193147210312493e-11
0,4,0,12288,16384,inf,equal,unrestricted,0.15925934528398894,-4.835275449364711e-09,-7.393272705974502e-10,-4.3414889678369515e-09,1.5116953129492004e-09,-5.436658822112608e-10,-2.5567568231238055e-09,-2.3511873011288703e-10,9.747483726334216e-06,4.0207108456528486e-10,-1.2161311634056426e-09,5.016186127558794e-10,3.460899547387794e-09,-2.085429094833298e-09,1.18521287335134e-08,-14.999990192045285
0,0,1,3272,16384,inf,equal,unrestricted,0.28627610171480505,1.2926110677041351e-09,-7.0686073957433e-09,-8.334662468588135e-11,1.063934122911668e-09,-7.003149491586142e-09,-3.025335376356918e-09,3.552019190121038e-09,-2.5410623900978815e-10,-2.6861806206218457e-10,-6.183098817500912e-10,-6.596398673515473e-10,14.999999943470671,3.82701676093606e-10,1.1826643318214465e-09,-9.534913532009123e-10
0,1,1,3272,16384,inf,equal,unrestricted,0.3143780826950372,-2.6925769762482342e-09,1.9019350273869974e-09,-8.505592034754488e-11,1.197170509846451e-09,4.995751024122086e-11,1.81734933236077e-10,2.3421405927554646e-09,-2.5064278187831878e-09,2.43624941435532e-10,-14.99999995566751,1.4035310668698336e-09,-6.063777166800977e-10,-3.1678498867226724e-10,2.6929847182646887e-09,-2.8147273186307683e-09
0,2,1,3272,16384,inf,equal,unrestricted,0.4024968525577805,2.591166992278571e-09,-2.1118288643503523e-08,-1.4742726727116333e-08,2.5999921123721605e-08,14.99999979282421,4.0267050249844276e-10,-1.8224805207776455e-09,1.6909965596391222e-08,3.785396585536037e-09,-6.218190944947048e-09,1.5992235240699139e-09,-3.828242464942006e-09,-3.911189125660466e-11,-4.213409398285784e-08,4.3451466178196324e-09
0,3,1,3272,16384,inf,equal,unrestricted,0.26912444184433226,-1.099294041816798e-10,-5.155350354646766e-10,-6.281861780357267e-10,-5.335065376681394e-10,-2.7323641556495075e-10,-4.751407128695193e-10,5.018110172675217e-10,1.5591104380944198e-10,-3.4377039876089965e-11,1.3531915047806802e-10,4.579270107035941e-10,-6.942188030444066e-10,-2.518388313371921e-10,-14.999999972160058,-6.423575940116514e-10
0,4,1,3272,16384,inf,equal,unrestricted,0.2989920534007207,-1.247543819061896e-09,-4.071840688146755e-09,5.816544953009279e-10,-2.1553313479202362e-10,-5.224395377959505e-10,2.9441184216925024e-10,5.7220679105586545e-09,1.6211216332830898e-08,3.1406947940761387e-09,-2.278659072572971e-10,14.99999990498961,2.083873414830998e-08,-1.2281005547856914e-09,4.483900253692296e-10,-5.754522232980599e-10
0,0,2,824,16384,inf,equal,unrestricted,0.49220887798258767,9.70374812404846e-09,-3.725467605800552e-09,-1.4466451540751058e-09,6.463613646763833e-10,7.485562041432826e-07,2.95527546917557e-10,7.755883319946512e-10,-3.1193825358771885e-09,1.7256004832052847e-09,-9.373351103893559e-09,-4.77294682510724e-09,-6.1836096084076554e-09,-3.1099991946018176e-09,1.408700929085159e-09,-14.999999128108657
0,1,2,824,16384,inf,equal,unrestricted,0.5494131298196256,-14.999999919375913,-3.0757926268245e-10,6.858927813218448e-09,-6.873801257152691e-10,-1.3995025173400616e-09,1.1646519865340935e-09,8.504908105800535e-10,-1.0008410882114566e-09,6.013342657206458e-10,-5.5093022993686464e-09,-4.780962949564865e-10,1.2543072826511318e-08,-3.8900445323505124e-10,3.630974189658921e-10,-5.490954273428005e-09
0,2,2,824,16384,inf,equal,unrestricted,0.4680097104859087,-2.2866598048196663e-09,1.241459281288439e-10,3.3468152697337154e-10,-9.703920175926475e-10,-3.448410344537881e-09,-3.875374670748999e-09,9.404373054801895e-10,-4.63425958854773e-10,-4.167786081993431e-10,-1.1934422180505571e-09,-2.006026972942775e-09,-14.999999922443033,1.459979929631821e-08,-4.823334747379653e-10,7.254466168520283e-10
0,3,2,824,16384,inf,equal,unrestricted,0.42140317785976694,-1.0698481806652669e-10,2.5466666871870903e-10,4.1842937597655426e-10,5.538614523518523e-11,14.999999993836202,2.2890209562794732e-10,-8.775775502406708e-11,7.952331384240496e-11,-5.457025611053369e-10,7.540341306167138e-10,7.204134781855476e-11,2.0540149131620853e-11,-8.057509997906502e-10,-1.5777311772622415e-10,2.468544358506582e-10
0,4,2,824,16384,inf,equal,unrestricted,0.5163259146330363,-1.0596484572716988e-06,-14.999998832857731,3.5716294005509575e-09,-1.2925899066239647e-09,-6.091586228435261e-09,4.339864374256975e-09,5.656467912136712e-09,-9.673645109837155e-10,-1.2689340394712735e-09,-3.975837097175734e-10,1.9833157158006713e-09,3.827211337293112e-09,2.0918883724435137e-09,1.3908664487959427e-09,1.590508745437505e-09
0,0,0,12288,16384,inf,equal,restricted,0.004654640478690498,-0.1482831737152829,0.213188345186956,0.13045677539532102,0.22710713354109185,0.18211685400933184,0.13742003270473818,0.11495113481643827,0.14790207390188181,-0.07947401849127163,0.00040265266473747403,0.15036582014637362,0.05200154407537916,0.15175321734465275,-0.030013236853512437,0.08632896565768602
0,1,0,12288,16384,inf,equal,restricted,0.0048291921074408726,0.15783180220595408,-0.07893707980011125,-0.08850986486472051,0.0367586026547581,0.21971867877998483,0.15703283004680424,0.037695550751505616,0.0575250917380053,0.11302799213841824,0.12568298823931356,0.032491648986115305,0.1783265976869004,0.05039865363453156,-0.027926737161319076,0.14954800937844345
0,2,0,12288,16384,inf,equal,restricted,0.0060875872723643405,0.013931672530727735,0.026485032347070787,0.02510477110100719,0.2743978434424274,0.17919772882660137,-0.01396105248931239,-0.11977452621746848,0.09489548426926248,-0.020496852439963797,0.07843320722575971,0.08567359627589058,0.1871158820276041,0.06591052487949424,0.2049330690988689,0.22697406050296
0,3,0,12288,16384,inf,equal,restricted,0.004617069302923644,0.12283404653637583,0.11842435339547568,-0.007444959378170476,0.2560859902956988,0.08457866243750387,0.1033182166687441,-0.04458471698088826,0.16226775395697401,0.11849895237454999,0.0861439483381359,0.15818228014801577,-0.12932262196580505,-0.005862293580515878,0.09180309261292185,0.15636358078097295
0,4,0,12288,16384,inf,equal,restricted,0.00784833744422027,-0.06619447704787679,0.06507498320945874,-0.03148867063213438,0.22717675770519646,0.1509674137956753,0.03018377115193463,0.01608147508880578,0.3118721960442099,0.06718240959340246,0.07629183633592901,0.16826614783893967,0.23217020897241508,-0.0020801864947207933,0.16973495344253478,-0.0310316766293391
0,0,1,3272,16384,inf,equal,restricted,0.05678607235924298,0.6122094616374081,-0.3743661336829872,0.21703566040783798,0.4361700527190843,-0.4677899095145083,-0.29669547114640754,0.5795072178604145,0.23248834300459878,0.1888566928653504,-0.06298374899188212,0.28969051796421247,1.1285817959961186,0.17489765103131383,0.6271902155510233,-0.23750228242293628
0,1,1,3272,16384,inf,equal,restricted,0.07325062350597024,-0.25127140096427003,0.7184472357725291,0.25241435426274383,0.6704120038819313,0.20089156413919093,0.35775166319471563,0.6219690886692701,-0.23580539695226943,0.566429950897911,-0.5466177916816555,0.8441778183558394,0.09889295621769774,0.019380257850107364,0.7805104413802966,-0.427481992862205
0,2,1,3272,16384,inf,equal,restricted,0.09344828044368529,0.3175525319782591,-0.30980854481746395,-0.21515388720486392,0.750067692615085,1.0321607117458749,0.10936871593765171,-0.0723749438623271,0.8111409066663,0.6045051984602625,-0.1679997703691005,0.7226336278868019,-0.05472558139334328,0.10897277242963328,-0.5183002922129264,0.4616640521967441
0,3,1,3272,16384,inf,equal,restricted,0.042664831532775206,0.2225910827645177,-0.176827571770316,-0.19135315281575221,-0.1691138477333667,0.06701256377258558,-0.09156642828788482,0.9395919523581672,0.4638115204429853,0.244681893241927,0.4589518555825865,0.769089041460508,-0.2888878338438543,0.09881083655727246,-0.5500657955806333,-0.29317536219588464
0,4,1,3272,16384,inf,equal,restricted,0.07902339208350675,0.10782521698798049,-0.1388294805321702,0.4341564893340006,0.18417458646108836,0.1337275310408551,0.3178896402153867,0.6664540588180385,0.9829231345838606,0.8617606744578566,0.13928147228846885,1.4317423493336234,1.069176595756638,-0.13379783041757579,0.2701359113094801,-0.034786351602226664
0,0,2,824,16384,inf,equal,restricted,0.1213363767724634,0.709380933349413,-0.2692256272046549,-0.11949260392589521,0.31392211437759027,1.0327469671658427,0.15282413470333803,0.11500717363143018,-0.1642320036565335,0.30602224014590407,-0.5217731781505685,-0.3500493221954199,-0.4373291095559958,-0.2788862429222365,0.19060034627500552,-0.7358677015441013
0,1,2,824,16384,inf,equal,restricted,0.13651282229797723,-0.8745151103488398,-0.0069141493627991,0.8278167664659983,0.016357726571448752,-0.14711122809849997,0.45699304357323595,0.29224771335900757,-0.06912211789962011,0.21100642244203766,-0.5868796309438756,0.04009888695719512,0.9753089604194964,0.019492358075390154,0.1550828534416481,-0.5458245471822815
0,2,2,824,16384,inf,equal,restricted,0.09684173544786047,-0.41087420349711734,0.21133553437247415,0.3101670054570034,-0.06595974691134447,-0.40276929767563513,-0.5038881316987492,0.4702855020115367,0.039118623259234396,0.05962753139738276,-0.16826898231298656,-0.24792849157026328,-0.8179286264923317,1.1001443250548273,0.01500223005632627,0.4350197013608511
0,3,2,824,16384,inf,equal,restricted,0.15743838030263183,-0.29542871094380513,0.6284752926658858,0.7423371374633929,0.40258184703559297,0.9504904523473163,0.6360604706537792,-0.20515374101608003,0.51055855301084,-0.5610321727978957,0.8217340479783899,0.4811015636175822,0.2626929321811951,-0.6217026258319154,-0.3411912973453089,0.6064512412130668
0,4,2,824,16384,inf,equal,restricted,0.13323297943064022,-0.8678062346183525,-0.8225103378958261,0.5552202185217261,0.0006817716288329858,-0.3789951612146069,0.6238373453023551,0.6279484348259072,0.0139635286088899,-0.20773961907956873,0.06697109605359551,0.5161400000375664,0.7088163771791062,0.47539002610151015,0.24770608526009139,0.4354013406197488


==> experiments/logistic_15d_three_groups_geometric_more_different_less_noise_more_runs/4/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,5.763018523423472,0.30974351573748654,0.9994980426265273,2.5717657459742496,2.571765749206791
0,1,12,64,1.0,size,12.365062143878859,0.6194870314749731,0.7671904058234124,5.563044040464456,5.56304404541281
0,2,4,64,1.0,size,18.785765858311024,1.0729830131446736,0.6690056456633816,8.319899916010838,7.903302795304469
0,0,48,64,inf,equal,5.763018523423472,0.30974351573748654,1.0960703418211852,2.5717657459742496,1.875737078998465
0,1,12,64,inf,equal,12.365062143878859,0.6194870314749731,1.3927596800692683,5.563044040464456,3.8884104995372355
0,2,4,64,inf,equal,18.785765858311024,1.0729830131446736,2.1486795606021505,8.319899916010838,7.238857622518556
0,0,96,128,1.0,size,4.819520609620132,0.21902174040653885,0.9751493783238062,2.190738564403527,2.19073857015868
0,1,24,128,1.0,size,8.725664104682679,0.4380434808130777,0.8108830730189022,3.9247885715282615,3.9127397391292207
0,2,8,128,1.0,size,17.824504001969643,0.7587135646925732,0.7414559633005696,8.153538436292248,7.680562878555271
0,0,96,128,inf,equal,4.819520609620132,0.21902174040653885,1.046015263976092,2.190738564403527,1.265167713419949
0,1,24,128,inf,equal,8.725664104682679,0.4380434808130777,1.2211946543726548,3.9247885715282615,2.3405487377384335
0,2,8,128,inf,equal,17.824504001969643,0.7587135646925732,1.5737449623097384,8.153538436292248,5.936203717677701
0,0,192,256,1.0,size,2.8284281060248735,0.15487175786874327,0.886664939284967,1.2593422951436934,1.2593422980494773
0,1,49,256,1.0,size,6.513475149386847,0.3065665751841925,0.7717148195445508,2.950170999509231,2.8183593803911977
0,2,15,256,1.0,size,10.667301114300601,0.5540860454230366,0.7192892609298642,4.779564511727264,3.981001321030264
0,0,192,256,inf,equal,2.8284281060248735,0.15487175786874327,0.946059947099805,1.2593422951436934,0.5969602494403502
0,1,49,256,inf,equal,6.513475149386847,0.3065665751841925,1.2164641344388691,2.950170999509231,1.656720689018781
0,2,15,256,inf,equal,10.667301114300601,0.5540860454230366,1.3569010322051378,4.779564511727264,3.203610282048575
0,0,384,512,1.0,size,1.9276515638702039,0.10951087020326943,0.8102831591358661,0.8543149117318325,0.8416355875481851
0,1,100,512,1.0,size,3.8060822836442774,0.21459660262893474,0.7298436517328896,1.688444539193204,1.5482806430327822
0,2,28,512,1.0,size,8.142000830170886,0.4055494591110793,0.6903738259212363,3.6654509559743635,2.474462794958572
0,0,384,512,inf,equal,1.9276515638702039,0.10951087020326943,0.8493762773502999,0.8543149117318325,0.2772618888985778
0,1,100,512,inf,equal,3.8060822836442774,0.21459660262893474,1.0727402129139711,1.688444539193204,0.9713373993990497
0,2,28,512,inf,equal,8.142000830170886,0.4055494591110793,1.0339343913625452,3.6654509559743635,1.458744424011906
0,0,768,1024,1.0,size,1.3661039797315582,0.07743587893437164,0.7615246161336435,0.6056161109314074,0.5595777988002135
0,1,202,1024,1.0,size,3.0088573852872607,0.15098964271718057,0.7049409302103486,1.3534390499264497,1.0297476417174596
0,2,54,1024,1.0,size,5.392508177383298,0.29202898720871845,0.6761707299767555,2.4042251014829303,1.423201910537856
0,0,768,1024,inf,equal,1.3661039797315582,0.07743587893437164,0.7821645435218157,0.6056161109314074,0.1234106700415202
0,1,202,1024,inf,equal,3.0088573852872607,0.15098964271718057,0.9728306839724579,1.3534390499264497,0.5430389604252058
0,2,54,1024,inf,equal,5.392508177383298,0.29202898720871845,1.1164559798678928,2.4042251014829303,1.2351254578475581
0,0,1536,2048,1.0,size,1.0043062961909506,0.05475543510163471,0.7365875594551787,0.4473977129938406,0.3814189385976732
0,1,406,2048,1.0,size,1.8627527838459839,0.10650250564813146,0.6966809861905601,0.8248738862748605,0.6004206859977298
0,2,106,2048,1.0,size,3.7292686105272055,0.208434646243384,0.6760306494802645,1.6561996590202188,0.7860441038161327
0,0,1536,2048,inf,equal,1.0043062961909506,0.05475543510163471,0.751797579254328,0.4473977129938406,0.0737102008343245
0,1,406,2048,inf,equal,1.8627527838459839,0.10650250564813146,0.8856385421719719,0.8248738862748605,0.3221307996170892
0,2,106,2048,inf,equal,3.7292686105272055,0.208434646243384,0.9739585759301914,1.6561996590202188,0.6512050214953689
0,0,3072,4096,1.0,size,0.7695504621570722,0.03871793946718582,0.7141984442367104,0.3460572916113503,0.2581301229134988
0,1,815,4096,1.0,size,1.5444557192642154,0.0751699113051862,0.6860353425133374,0.6970579483269215,0.43389324878902213
0,2,209,4096,1.0,size,3.0377319975421044,0.14843957393495466,0.671269909524411,1.3704264248360976,0.4898378117928773
0,0,3072,4096,inf,equal,0.7695504621570722,0.03871793946718582,0.7223053695970072,0.3460572916113503,0.037782462122802375
0,1,815,4096,inf,equal,1.5444557192642154,0.0751699113051862,0.8293545694433389,0.6970579483269215,0.21263948028011823
0,2,209,4096,inf,equal,3.0377319975421044,0.14843957393495466,0.8756484578400693,1.3704264248360976,0.38082541058399044
0,0,6144,8192,1.0,size,0.5782894477920518,0.027377717550817356,0.6970655684805179,0.26176700634520855,0.18323708481387616
0,1,1634,8192,1.0,size,0.9059673924955826,0.053088055220471726,0.6771771860581618,0.39989564102731956,0.2079264622630143
0,2,414,8192,1.0,size,1.912905915890003,0.10546847625268425,0.666659135994285,0.8509844816923172,0.21733433254006282
0,0,6144,8192,inf,equal,0.5782894477920518,0.027377717550817356,0.6994349309343553,0.26176700634520855,0.022035119709204343
0,1,1634,8192,inf,equal,0.9059673924955826,0.053088055220471726,0.7844479604328095,0.39989564102731956,0.11371255500901514
0,2,414,8192,inf,equal,1.912905915890003,0.10546847625268425,0.8489493997535303,0.8509844816923172,0.19883775083328376
0,0,12288,16384,1.0,size,0.36488262707983743,0.01935896973359291,0.6869972811101257,0.1630823438063258,0.09013465309430381
0,1,3272,16384,1.0,size,0.7035389554389482,0.037515971276938925,0.6729432330060918,0.31425350644253514,0.1279970118915405
0,2,824,16384,1.0,size,1.1284608621187684,0.07475826890319909,0.6654784570732418,0.48947216215618505,0.1235335651110232
0,0,12288,16384,inf,equal,0.36488262707983743,0.01935896973359291,0.6901893391972921,0.1630823438063258,0.005607365321127924
0,1,3272,16384,inf,equal,0.7035389554389482,0.037515971276938925,0.7604668636920331,0.31425350644253514,0.06903463998503609
0,2,824,16384,inf,equal,1.1284608621187684,0.07475826890319909,0.8147307214547301,0.48947216215618505,0.12907245885031463


==> experiments/logistic_15d_three_groups_geometric_no_noise/0/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0, "low": -1, "high": 1}

==> experiments/logistic_15d_three_groups_geometric_no_noise/0/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,,,64,1.0,size,unrestricted,,0.4868526791527536,2.178092413718817,0.07890305049307228,1.2550258166662838,0.08953615964726747,0.7192471949106384,-0.7681641672526773,1.2623774988318839,-0.8264516787685624,0.40766522496004703,-0.2499107662676077,-0.31313429470767706,-0.6269093575179189,1.2758583796516363,0.8210782257521556,0.7568074573787538
0,0,48,64,1.0,size,unrestricted,,0.5128173861584767,1.7584384587853636,-0.24726888405119496,0.5227719870268916,-0.4108759481956393,0.603805983572699,-1.1229715070076687,0.9782117264011969,-0.6813082881712998,0.3017955860161151,0.3164876536586169,-0.27075616978246025,-1.0620837804206544,1.0701552671506047,0.2753154915344079,1.1135282553384167
0,1,12,64,1.0,size,unrestricted,,0.038266320125279564,0.4969038888708479,4.723644131539492e-08,2.720134072962587,1.5508254377022548,2.3047424357776488e-10,6.008518687576082e-09,1.569464253021653e-07,4.736144881121566e-08,1.341645598803269,-0.32574856669672747,-4.586059482224527e-09,2.5132268436260762e-08,3.377588980049839,5.187153034140215,9.322077370203224e-10
0,2,4,64,1.0,size,unrestricted,,0.00015662203280141374,6.839765665319472e-07,-5.046646505313607e-06,-5.038992926411e-05,1.5803021129865827e-06,2.870038804466018e-05,2.4638983638475493,0.00024218891090469882,-3.381589309611657e-05,8.893184293999617e-05,-8.780775390826825e-05,-1.5321686978727967e-05,8.168958198038669e-05,12.534926944422207,8.795063225263925e-05,-1.7820721831888941e-06
0,,,64,1.0,size,restricted,0,0.48685267915275354,2.178092401169063,0.07890304876551248,1.2550258056397978,0.08953615910228202,0.7192471917602994,-0.768164163322088,1.26237749555946,-0.8264516698763713,0.40766522054338605,-0.24991075976805557,-0.31313429347658156,-0.6269093504852443,1.2758583678488842,0.8210782250335009,0.7568074533889786
0,,,64,1.0,size,restricted,1,0.48685267915275354,2.178092401108001,0.07890304880007112,1.2550258056538919,0.08953615811742792,0.7192471911764392,-0.7681641636902116,1.2623774959390954,-0.8264516704116254,0.4076652208298968,-0.24991075978417637,-0.3131342933823311,-0.6269093505487507,1.2758583680250115,0.8210782253948911,0.7568074534101966
0,,,64,1.0,size,restricted,2,0.4868526791527536,2.1780924014289926,0.0789030488178652,1.2550258061524162,0.08953615835617484,0.7192471912635071,-0.768164164200571,1.262377496643737,-0.8264516708357302,0.4076652209037127,-0.24991076027638093,-0.313134293473164,-0.6269093514272813,1.27585836819229,0.8210782246952816,0.7568074535845094
0,,,64,inf,equal,unrestricted,,0.5183948185853419,1.8148381141962275,-0.08925118453607418,0.823116400200398,-0.25966065814620737,0.6492304426608432,-0.9661141538390879,1.035887064036809,-0.7640593972528842,0.35121448166968994,0.06298253781236457,-0.2515039649299902,-0.9354360620757397,1.0015328499525615,0.43429734361224515,0.9668344603634951
0,0,48,64,inf,equal,unrestricted,,0.5128173861584767,1.7584384587853636,-0.24726888405119496,0.5227719870268916,-0.4108759481956393,0.603805983572699,-1.1229715070076687,0.9782117264011969,-0.6813082881712998,0.3017955860161151,0.3164876536586169,-0.27075616978246025,-1.0620837804206544,1.0701552671506047,0.2753154915344079,1.1135282553384167
0,1,12,64,inf,equal,unrestricted,,0.038266320125279564,0.4969038888708479,4.723644131539492e-08,2.720134072962587,1.5508254377022548,2.3047424357776488e-10,6.008518687576082e-09,1.569464253021653e-07,4.736144881121566e-08,1.341645598803269,-0.32574856669672747,-4.586059482224527e-09,2.5132268436260762e-08,3.377588980049839,5.187153034140215,9.322077370203224e-10
0,2,4,64,inf,equal,unrestricted,,0.00015662203280141374,6.839765665319472e-07,-5.046646505313607e-06,-5.038992926411e-05,1.5803021129865827e-06,2.870038804466018e-05,2.4638983638475493,0.00024218891090469882,-3.381589309611657e-05,8.893184293999617e-05,-8.780775390826825e-05,-1.5321686978727967e-05,8.168958198038669e-05,12.534926944422207,8.795063225263925e-05,-1.7820721831888941e-06
0,,,64,inf,equal,restricted,0,0.5183948185358707,1.8148381132612519,-0.08925118640611646,0.8231164014716407,-0.2596606605304862,0.6492304417240743,-0.966114154373183,1.0358870621995915,-0.7640593980462225,0.35121448379444703,0.06298253854477084,-0.2515039641739722,-0.9354360640554693,1.0015328504237377,0.4342973410115733,0.9668344620629754
0,,,64,inf,equal,restricted,1,0.5183948185137371,1.814838115414171,-0.08925118581193303,0.8231164006980339,-0.25966066124912557,0.6492304418986183,-0.9661141549219989,1.0358870633465704,-0.7640593978182054,0.3512144839820177,0.06298253954752728,-0.25150396363525446,-0.9354360643707346,1.0015328503843353,0.4342973411630347,0.9668344625335495
0,,,64,inf,equal,restricted,2,0.5183948185731014,1.8148381123358324,-0.08925118285792516,0.8231164008545955,-0.25966066016050016,0.6492304399670263,-0.9661141549090516,1.0358870644503702,-0.7640593950930094,0.3512144830435347,0.06298253671916199,-0.2515039645362733,-0.9354360646628325,1.0015328477830214,0.4342973410889212,0.9668344612027058
0,,,128,1.0,size,unrestricted,,0.5745550885139934,1.0062521866851868,-0.018896608823809558,0.22491591290719828,0.20269640228483027,0.27757966917455534,0.48713829915765156,0.8309971306918109,0.6431257077264939,0.4439979699946699,0.5118403393310333,0.45948533326882257,0.05296948862024663,0.07225984311920088,0.5390818762805765,0.4930813387319826
0,0,96,128,1.0,size,unrestricted,,0.5471376918509797,1.3386507490184354,-0.318428563433611,-0.17965838564293704,-0.22792568608443584,0.34793637558192236,0.3260171637829115,0.6835671100563239,0.4626131459462111,0.308555914389293,0.7949185274058469,0.43364020845870166,-0.2121981674539299,0.2844842292719042,0.039511361378363065,0.8589351519900426
0,1,24,128,1.0,size,unrestricted,,0.14338798494639785,5.490386079536989e-10,-1.5358949969456576e-10,1.8402839525791206,2.0945419086907107,0.569181368120648,-1.257412764100951e-09,3.709852235924115e-10,2.59785549658586,2.6353707805870052,-0.15496515101889802,5.579905920383883e-09,1.306986505227971e-09,0.20762322789659604,4.900178091025385,-1.3050791158685414e-09
0,2,8,128,1.0,size,unrestricted,,0.021698640289330374,-2.541416507635155,-3.410397088873165e-09,-3.384474680895385e-08,3.6766803010519507,-2.5823557645677814e-07,3.24632989821505e-08,1.1073453747090684e-07,1.3806770116667678e-08,3.01522915113375e-08,2.645701300433733e-10,7.909098442683112e-09,5.650345892708257e-09,2.1091427027870044,6.672759806576988,-1.726298011029499e-08
0,,,128,1.0,size,restricted,0,0.5745550885139934,1.0062521876739299,-0.01889660934143562,0.2249159129699689,0.20269640250019527,0.2775796694587922,0.4871382994909985,0.8309971314458265,0.6431257082120514,0.4439979710849619,0.5118403399268966,0.4594853334289937,0.05296948772654242,0.07225984330651723,0.5390818767317297,0.4930813389180861
0,,,128,1.0,size,restricted,1,0.5745550885139934,1.006252187665865,-0.018896608869125454,0.2249159130231596,0.20269640254366353,0.27757966916028304,0.487138299514331,0.8309971312547115,0.6431257086982576,0.443997970391666,0.5118403401584323,0.4594853336592702,0.05296948875998011,0.07225984352268902,0.5390818764210414,0.4930813394655933
0,,,128,1.0,size,restricted,2,0.5745550885139933,1.006252186372396,-0.018896608835489437,0.22491591275084521,0.20269640226106744,0.277579669013844,0.4871382990328223,0.8309971305486881,0.643125707614302,0.44399796980827383,0.5118403392418113,0.4594853330317332,0.05296948868810529,0.07225984322434618,0.5390818758904152,0.4930813387069981
0,,,128,inf,equal,unrestricted,,0.5757012486336818,1.0664243011452283,-0.08649487639528454,0.23712209300093368,0.10318482541982356,0.2804338509645761,0.45991682201421075,0.8323398807873761,0.6189580564800226,0.4322252001211588,0.4982631698157157,0.4361439859918414,-0.026306142062222933,0.047494310421684664,0.4479581834647295,0.5112182807700772
0,0,96,128,inf,equal,unrestricted,,0.5471376918509797,1.3386507490184354,-0.318428563433611,-0.17965838564293704,-0.22792568608443584,0.34793637558192236,0.3260171637829115,0.6835671100563239,0.4626131459462111,0.308555914389293,0.7949185274058469,0.43364020845870166,-0.2121981674539299,0.2844842292719042,0.039511361378363065,0.8589351519900426
0,1,24,128,inf,equal,unrestricted,,0.14338798494639785,5.490386079536989e-10,-1.5358949969456576e-10,1.8402839525791206,2.0945419086907107,0.569181368120648,-1.257412764100951e-09,3.709852235924115e-10,2.59785549658586,2.6353707805870052,-0.15496515101889802,5.579905920383883e-09,1.306986505227971e-09,0.20762322789659604,4.900178091025385,-1.3050791158685414e-09
0,2,8,128,inf,equal,unrestricted,,0.021698640289330374,-2.541416507635155,-3.410397088873165e-09,-3.384474680895385e-08,3.6766803010519507,-2.5823557645677814e-07,3.24632989821505e-08,1.1073453747090684e-07,1.3806770116667678e-08,3.01522915113375e-08,2.645701300433733e-10,7.909098442683112e-09,5.650345892708257e-09,2.1091427027870044,6.672759806576988,-1.726298011029499e-08
0,,,128,inf,equal,restricted,0,0.5757012486449612,1.0664243006477672,-0.08649487652189754,0.23712209351705266,0.10318482561803496,0.280433850669572,0.4599168217005692,0.8323398810050626,0.6189580546898131,0.4322252004098067,0.49826317015515187,0.43614398573493995,-0.026306140971368092,0.047494311117152,0.44795818310194657,0.511218280998458
0,,,128,inf,equal,restricted,1,0.575701248645546,1.0664243004421854,-0.08649487658603035,0.2371220930059307,0.10318482599868535,0.2804338501343697,0.45991682117960103,0.8323398806432395,0.6189580557789489,0.43222520043402185,0.4982631699585231,0.43614398659871473,-0.02630614197242502,0.04749431061068928,0.44795818358397754,0.5112182811900952
0,,,128,inf,equal,restricted,2,0.5757012486491289,1.0664243005210579,-0.08649487650393,0.2371220927490663,0.1031848262184215,0.28043385029612833,0.4599168218723832,0.8323398802189224,0.6189580557661924,0.43222520015307386,0.4982631700994341,0.43614398683339267,-0.02630614197755832,0.047494310472072906,0.44795818393942244,0.511218281139801
0,,,256,1.0,size,unrestricted,,0.6003077776388207,0.5254902908712415,0.05813620590405499,0.3430740764003051,-0.030432726417830746,0.44097319772810867,0.5343280368892276,0.5794235765389976,0.4116131081969286,0.3503737648500348,0.5524524832213155,0.16665470674064387,0.36959257670642004,0.24084877073175476,0.6246957824804125,0.5478581996589414
0,0,192,256,1.0,size,unrestricted,,0.5800593935676882,0.6415358865893765,-0.012782682982810824,0.15165825699184632,0.1847330548021714,0.37154636269500335,0.5097546904430439,0.5817571136662499,0.5380538357281797,0.30471103790155935,0.8123240258086848,0.2821579392809468,-0.016523347364353052,0.07180902872863347,0.5011176319378047,0.7889499650352896
0,1,49,256,1.0,size,unrestricted,,0.49152519991647714,0.4110503865604867,-0.25163051987870544,1.4684782055163172,-1.3612942227626006,0.7017711591654741,0.4163788494804677,-0.08808112694676742,0.4484555352203872,0.6390611558297311,-0.07810003690973263,-0.4969386817704852,1.5245111580033375,0.7227414849724131,0.8793735664498171,-0.5787017710086527
0,2,15,256,1.0,size,unrestricted,,0.10503027706182683,-2.52270127086007,0.584987911165446,-8.438479054971476e-10,2.0770842287808087,2.0170097901478097,-6.395972183041147e-10,0.29564244525231304,1.9055588032266595,1.4613121644492668,5.683781107359486e-10,-3.581526977556062e-10,4.5423105423749213e-10,2.930433412903302,1.205269948427766,-6.125393965480696e-09
0,,,256,1.0,size,restricted,0,0.6003077776388208,0.5254902907931381,0.058136206182969885,0.3430740765250468,-0.030432726634197493,0.4409731973337402,0.5343280364824465,0.5794235764227806,0.41161310807688073,0.3503737645712542,0.5524524830835493,0.16665470690734333,0.3695925764662081,0.24084877049308828,0.6246957820542596,0.5478581996123636
0,,,256,1.0,size,restricted,1,0.6003077776388207,0.5254902908901403,0.0581362059553188,0.3430740764787833,-0.030432726504598866,0.44097319760263554,0.5343280368301161,0.5794235766209894,0.41161310827102204,0.350373764773025,0.5524524832338401,0.16665470679696437,0.36959257661340883,0.24084877063985036,0.6246957824313094,0.5478581996361548
0,,,256,1.0,size,restricted,2,0.6003077776388207,0.5254902908082599,0.05813620598379785,0.3430740763732057,-0.030432726569146,0.44097319733321694,0.5343280368679049,0.5794235765565817,0.4116131084794696,0.35037376447696605,0.5524524832486338,0.16665470703462273,0.3695925766838171,0.24084877048917575,0.6246957821361666,0.5478581995895693
0,,,256,inf,equal,unrestricted,,0.6035551524167806,0.6127918204347513,-0.021787158030374093,0.3825749714564144,-0.2060980301566443,0.4171884008364325,0.5766396125134646,0.5320300820079918,0.3653895383218647,0.37849425825273836,0.42486303760413263,0.07886950996404288,0.4480020577167469,0.20465160679936972,0.61107941456401,0.47583675272711556
0,0,192,256,inf,equal,unrestricted,,0.5800593935676882,0.6415358865893765,-0.012782682982810824,0.15165825699184632,0.1847330548021714,0.37154636269500335,0.5097546904430439,0.5817571136662499,0.5380538357281797,0.30471103790155935,0.8123240258086848,0.2821579392809468,-0.016523347364353052,0.07180902872863347,0.5011176319378047,0.7889499650352896
0,1,49,256,inf,equal,unrestricted,,0.49152519991647714,0.4110503865604867,-0.25163051987870544,1.4684782055163172,-1.3612942227626006,0.7017711591654741,0.4163788494804677,-0.08808112694676742,0.4484555352203872,0.6390611558297311,-0.07810003690973263,-0.4969386817704852,1.5245111580033375,0.7227414849724131,0.8793735664498171,-0.5787017710086527
0,2,15,256,inf,equal,unrestricted,,0.10503027706182683,-2.52270127086007,0.584987911165446,-8.438479054971476e-10,2.0770842287808087,2.0170097901478097,-6.395972183041147e-10,0.29564244525231304,1.9055588032266595,1.4613121644492668,5.683781107359486e-10,-3.581526977556062e-10,4.5423105423749213e-10,2.930433412903302,1.205269948427766,-6.125393965480696e-09
0,,,256,inf,equal,restricted,0,0.6035551523733172,0.6127918229086085,-0.02178715953451483,0.38257497118415174,-0.20609803195594514,0.4171884005718327,0.5766396133182419,0.5320300810267022,0.36538953817260605,0.3784942585106803,0.4248630366307895,0.07886950930397381,0.44800205638706825,0.20465160541409866,0.6110794139187892,0.4758367528099997
0,,,256,inf,equal,restricted,1,0.6035551524136586,0.6127918209683885,-0.021787157898526005,0.3825749715248501,-0.20609803022765583,0.41718840107429145,0.5766396126165891,0.5320300819000242,0.3653895385707925,0.3784942582118792,0.42486303723034635,0.07886951011277771,0.4480020573487029,0.20465160694347187,0.6110794147417973,0.4758367527681696
0,,,256,inf,equal,restricted,2,0.6035551524189698,0.6127918208724263,-0.021787157879191006,0.38257497180538075,-0.2060980303483726,0.4171884009608816,0.5766396123499581,0.5320300815236482,0.3653895383752037,0.37849425811653187,0.4248630374032839,0.07886951029713493,0.4480020571858146,0.20465160698907905,0.6110794147777532,0.4758367527408695
0,,,512,1.0,size,unrestricted,,0.6294019766166911,0.26335998240384684,0.116843736619067,0.40004054822188573,0.24837735493975305,0.4923830929764956,0.1259227609206103,0.42147234546082873,0.28176984635789665,0.4063929180145886,0.4504182947177716,0.12994604171445578,0.30428847653379537,0.018055561136297953,0.417721304407729,0.40979524905696285
0,0,384,512,1.0,size,unrestricted,,0.6166799775251166,0.32662299140228573,0.0592473215498693,0.3563444485144983,0.4161777256808957,0.47733603910006583,0.16878688716922668,0.4051265020734937,0.3857460606691222,0.4816405496637549,0.5649034927827621,0.1509112803734386,0.16812678899524747,-0.05259124959335842,0.3428006043395317,0.5052328296462925
0,1,100,512,1.0,size,unrestricted,,0.6349589117398861,0.09782240523456452,0.23601824690960527,0.485252697975629,-0.6167124831510595,0.2714991759814364,-0.2064512776240367,0.11924185147460396,0.27166821772939814,0.07563651228734405,-0.12599083303264735,0.28473485675521604,0.7633886499951027,0.42602072396745266,0.47210371788731414,0.22106026797652478
0,2,28,512,1.0,size,unrestricted,,0.19456758219783832,-0.43265174861750183,1.1139262491170763,2.6196587853178097,1.1464518458693276,1.6546119974068714,3.1583296167186714e-10,2.49898327942009,3.262457763506529e-10,2.3461325209412007,0.6609106647629651,-2.196062981818939e-10,5.513790421107885e-10,0.7669833258119211,0.9243649148010172,-0.8353246576918999
0,,,512,1.0,size,restricted,0,0.629401976616691,0.263359982187004,0.11684373660120725,0.40004054779508924,0.2483773547717008,0.49238309263352004,0.12592276064568036,0.4214723451326977,0.28176984621718565,0.4063929176946556,0.45041829435928854,0.12994604155996584,0.3042884763748354,0.018055561039941024,0.4177213040017241,0.4097952486974514
0,,,512,1.0,size,restricted,1,0.6294019766166911,0.26335998245509323,0.11684373666644293,0.4000405483498187,0.24837735499473612,0.49238309308818623,0.12592276094221821,0.4214723455831689,0.28176984646801395,0.40639291816105305,0.4504182948663613,0.12994604174664054,0.3042884766380867,0.01805556112746225,0.41772130455167844,0.4097952492120455
0,,,512,1.0,size,restricted,2,0.6294019766166912,0.2633599822905376,0.11684373656104294,0.4000405480169204,0.2483773548675881,0.49238309275469777,0.12592276078886516,0.4214723452886377,0.2817698462940103,0.40639291787968285,0.4504182945250012,0.12994604161943826,0.3042884764436925,0.018055561115103775,0.4177213042054329,0.4097952488773363
0,,,512,inf,equal,unrestricted,,0.6490834770082786,0.2454642211715845,0.13280667459302878,0.3531188113789924,-0.16518258076125794,0.37171296887367494,0.041296155403612776,0.2791934906836668,0.21657995480615172,0.20403327218123962,0.14751819433926086,0.1335673312984387,0.49912645885807594,0.14236641700125408,0.4516981887472322,0.33740578381846964
0,0,384,512,inf,equal,unrestricted,,0.6166799775251166,0.32662299140228573,0.0592473215498693,0.3563444485144983,0.4161777256808957,0.47733603910006583,0.16878688716922668,0.4051265020734937,0.3857460606691222,0.4816405496637549,0.5649034927827621,0.1509112803734386,0.16812678899524747,-0.05259124959335842,0.3428006043395317,0.5052328296462925
0,1,100,512,inf,equal,unrestricted,,0.6349589117398861,0.09782240523456452,0.23601824690960527,0.485252697975629,-0.6167124831510595,0.2714991759814364,-0.2064512776240367,0.11924185147460396,0.27166821772939814,0.07563651228734405,-0.12599083303264735,0.28473485675521604,0.7633886499951027,0.42602072396745266,0.47210371788731414,0.22106026797652478
0,2,28,512,inf,equal,unrestricted,,0.19456758219783832,-0.43265174861750183,1.1139262491170763,2.6196587853178097,1.1464518458693276,1.6546119974068714,3.1583296167186714e-10,2.49898327942009,3.262457763506529e-10,2.3461325209412007,0.6609106647629651,-2.196062981818939e-10,5.513790421107885e-10,0.7669833258119211,0.9243649148010172,-0.8353246576918999
0,,,512,inf,equal,restricted,0,0.6490834769597762,0.24546422045645436,0.13280667437093233,0.35311881116571586,-0.16518258149981993,0.3717129683740433,0.041296154687633514,0.2791934904528986,0.21657995456664073,0.20403327229400903,0.1475181942141764,0.13356733182374636,0.49912645953696605,0.1423664175022948,0.45169818932718725,0.3374057836654358
0,,,512,inf,equal,restricted,1,0.6490834768967653,0.24546421996347065,0.13280667527794962,0.3531188120107013,-0.16518258248716633,0.37171296853436275,0.041296153316086666,0.2791934900887978,0.2165799551425537,0.20403327082591954,0.14751819365920407,0.1335673328190807,0.4991264595402185,0.14236641778931433,0.4516981885681876,0.33740578351771866
0,,,512,inf,equal,restricted,2,0.649083476844146,0.24546421963695872,0.13280667541626803,0.3531188121349639,-0.165182583287597,0.37171296827337197,0.041296152908822555,0.2791934898406267,0.21657995496949864,0.2040332705667958,0.14751819326854518,0.133567333149425,0.4991264600046945,0.142366418191123,0.4516981887421902,0.3374057831017038
0,,,1024,1.0,size,unrestricted,,0.6486764728121455,0.37675169717676615,0.2527257071061625,0.30898531860438466,0.29431105632599175,0.2724457892107455,0.21495644245959092,0.3162632440064625,0.33500579838119926,0.23660160984571185,0.3428852810955718,0.20089722359707324,0.0984904322403362,0.23499906765380243,0.3570551157378158,0.18135946360900573
0,0,768,1024,1.0,size,unrestricted,,0.6362246349142636,0.4922937357629638,0.28402332646610573,0.2679823266248839,0.45742634991067915,0.24889398249299968,0.20237223886935637,0.33493345187103757,0.3237675636044012,0.26416959431980397,0.5304083969203633,0.15381625298996413,0.008717069362499491,0.3156591692922571,0.33632375777322426,0.29281784530954624
0,1,202,1024,1.0,size,unrestricted,,0.6410382378070271,-0.00725696020537984,0.21369999433710873,0.41598905398843533,-0.2633484246191305,0.25703957374098246,0.2635106406732013,0.1251264857127859,0.5900275922298425,-0.24822497605453087,-0.28093845036804643,0.44059742505415184,0.26005226303069273,0.336492410214164,0.26744268116024417,-0.0575743749399299
0,2,54,1024,1.0,size,unrestricted,,0.3790989008077236,-1.2219217807621412,0.2952556309014908,1.950315638981818,0.0675907491078497,-0.01607200619969331,0.36714483206538917,1.6276566117509939,1.880236393911722,2.820018770936161,0.3569288948455686,-0.3854551746841589,0.821436439346255,-0.32367832250235257,2.020200642708392,-0.8460880956248896
0,,,1024,1.0,size,restricted,0,0.6486764728121455,0.3767516968934881,0.2527257068712472,0.3089853182909745,0.2943110560813672,0.27244578903640804,0.21495644226770935,0.3162632437200553,0.3350057980895242,0.236601609661427,0.34288528080055414,0.20089722344219818,0.09849043219591187,0.2349990674238217,0.3570551154629518,0.1813594634469819
0,,,1024,1.0,size,restricted,1,0.6486764728121455,0.37675169705006634,0.2527257069626638,0.30898531849298666,0.29431105618745607,0.27244578910654293,0.21495644231667166,0.316263243893448,0.3350057981968122,0.23660160973547642,0.3428852809165381,0.20089722338994306,0.09849043219631363,0.234999067489204,0.3570551155533741,0.18135946353927193
0,,,1024,1.0,size,restricted,2,0.6486764728121455,0.37675169711108325,0.252725706991714,0.30898531855643496,0.2943110562476574,0.27244578915627843,0.21495644243440146,0.3162632439381362,0.3350057983283647,0.23660160981226516,0.3428852810324303,0.20089722349905711,0.0984904322152741,0.23499906756245947,0.35705511576784704,0.18135946357751803
0,,,1024,inf,equal,unrestricted,,0.6578465626070594,0.26130307647425055,0.2421999082134532,0.33186455076042715,0.052283895949779675,0.2604017551131658,0.23888986771539428,0.17710656697221402,0.3774786570468694,0.054211087481200536,0.09350252843118753,0.28325200130554024,0.16020274624716635,0.25271981340472605,0.330175101922767,0.11400965971945257
0,0,768,1024,inf,equal,unrestricted,,0.6362246349142636,0.4922937357629638,0.28402332646610573,0.2679823266248839,0.45742634991067915,0.24889398249299968,0.20237223886935637,0.33493345187103757,0.3237675636044012,0.26416959431980397,0.5304083969203633,0.15381625298996413,0.008717069362499491,0.3156591692922571,0.33632375777322426,0.29281784530954624
0,1,202,1024,inf,equal,unrestricted,,0.6410382378070271,-0.00725696020537984,0.21369999433710873,0.41598905398843533,-0.2633484246191305,0.25703957374098246,0.2635106406732013,0.1251264857127859,0.5900275922298425,-0.24822497605453087,-0.28093845036804643,0.44059742505415184,0.26005226303069273,0.336492410214164,0.26744268116024417,-0.0575743749399299
0,2,54,1024,inf,equal,unrestricted,,0.3790989008077236,-1.2219217807621412,0.2952556309014908,1.950315638981818,0.0675907491078497,-0.01607200619969331,0.36714483206538917,1.6276566117509939,1.880236393911722,2.820018770936161,0.3569288948455686,-0.3854551746841589,0.821436439346255,-0.32367832250235257,2.020200642708392,-0.8460880956248896
0,,,1024,inf,equal,restricted,0,0.6578465623932985,0.26130307533487585,0.2421999079101646,0.33186455101429396,0.05228389361636862,0.2604017548113887,0.23888986797066925,0.1771065652897174,0.3774786580794534,0.05421108514866341,0.09350252603848751,0.283252002338203,0.16020274627705786,0.2527198142383557,0.3301751016843856,0.11400965937514466
0,,,1024,inf,equal,restricted,1,0.6578465622937363,0.2613030747834147,0.24219990797644544,0.33186455113071617,0.05228389252733625,0.2604017547325512,0.2388898681336358,0.17710656466358007,0.3774786583987506,0.054211084162216344,0.09350252494779433,0.28325200286451935,0.16020274655485264,0.25271981455881987,0.33017510153564184,0.11400965910518619
0,,,1024,inf,equal,restricted,2,0.6578465623699187,0.2613030755659837,0.2421999084255242,0.3318645509292347,0.05228389332064852,0.2604017545811602,0.2388898681823265,0.17710656418730908,0.3774786576980029,0.05421108415954073,0.09350252590650376,0.28325200272468176,0.16020274645710864,0.2527198150352732,0.330175101316365,0.11400965987668604
0,,,2048,1.0,size,unrestricted,,0.653977782250079,0.28642142360982215,0.2635418149010518,0.16216168836677755,0.30451407698930477,0.24989603300741378,0.26549748474780155,0.23747411372373356,0.22920514805675557,0.21994733652251824,0.36633557437358744,0.25702542803765865,0.19280394461033887,0.2458608988621782,0.31510585603397256,0.25645221647327626
0,0,1536,2048,1.0,size,unrestricted,,0.6401645694743591,0.3672497049309518,0.3238134194560856,0.119410995802582,0.39542941256758013,0.31889576690585913,0.2753820375115186,0.3071193856877703,0.23192671677657778,0.2080098125281829,0.49638565079593294,0.2856299711390861,0.22655326558179703,0.27796342410014646,0.3438577700182551,0.369779186795144
0,1,406,2048,1.0,size,unrestricted,,0.6771286439081767,0.10356049206310322,0.06743779590720596,0.1494530623309341,0.05413966745452242,0.017669160366638553,0.2575592331193273,-0.0885701396329581,0.32804128616416917,0.11383328835464844,-0.07630344012837689,0.16200298652669143,-0.022563093581462322,0.23686935168018658,0.1851674340224907,0.056700584610351296
0,2,106,2048,1.0,size,unrestricted,,0.5042347706431816,0.17054572835146817,0.16420854331045617,1.5683214167587618,0.1573257845585471,0.4678237801859211,0.09733592160223146,0.8591966322555759,0.293919906000762,1.2423367331355786,0.608112747865684,0.0443628360503937,1.003595191262305,-0.22478785655037545,0.6000003251248762,-1.0153919899189374
0,,,2048,1.0,size,restricted,0,0.653977782250079,0.2864214241076596,0.2635418154095018,0.16216168863782066,0.3045140775176991,0.24989603339266248,0.26549748512775373,0.23747411413897998,0.2292051484776302,0.21994733692327592,0.36633557501586944,0.2570254284128894,0.1928039449547675,0.24586089921284499,0.31510585652812884,0.25645221687109804
0,,,2048,1.0,size,restricted,1,0.653977782250079,0.2864214233923864,0.2635418146815103,0.1621616882395192,0.3045140767381497,0.24989603281818729,0.2654974845400571,0.23747411353999162,0.2292051478725091,0.219947336352535,0.3663355740683681,0.2570254278303705,0.19280394445458307,0.24586089867648336,0.3151058557904954,0.25645221627826015
0,,,2048,1.0,size,restricted,2,0.653977782250079,0.2864214237360867,0.2635418149775396,0.16216168844952306,0.30451407709818695,0.24989603311646633,0.2654974848535996,0.23747411383602107,0.22920514815500176,0.21994733662732568,0.3663355745241198,0.2570254281470195,0.1928039447131494,0.24586089894549348,0.31510585617979764,0.2564522166099277
0,,,2048,inf,equal,unrestricted,,0.6771425058163891,0.10758763234953043,0.07253937021664597,0.1477391786508777,0.058257396854979646,0.023509296724962978,0.2578931797780891,-0.08208397200924192,0.32380998248418114,0.11544420155858975,-0.0661838378293135,0.16451403219070113,-0.017404520656594136,0.23742351089044564,0.18746254501882467,0.0632065976967455
0,0,1536,2048,inf,equal,unrestricted,,0.6401645694743591,0.3672497049309518,0.3238134194560856,0.119410995802582,0.39542941256758013,0.31889576690585913,0.2753820375115186,0.3071193856877703,0.23192671677657778,0.2080098125281829,0.49638565079593294,0.2856299711390861,0.22655326558179703,0.27796342410014646,0.3438577700182551,0.369779186795144
0,1,406,2048,inf,equal,unrestricted,,0.6771286439081767,0.10356049206310322,0.06743779590720596,0.1494530623309341,0.05413966745452242,0.017669160366638553,0.2575592331193273,-0.0885701396329581,0.32804128616416917,0.11383328835464844,-0.07630344012837689,0.16200298652669143,-0.022563093581462322,0.23686935168018658,0.1851674340224907,0.056700584610351296
0,2,106,2048,inf,equal,unrestricted,,0.5042347706431816,0.17054572835146817,0.16420854331045617,1.5683214167587618,0.1573257845585471,0.4678237801859211,0.09733592160223146,0.8591966322555759,0.293919906000762,1.2423367331355786,0.608112747865684,0.0443628360503937,1.003595191262305,-0.22478785655037545,0.6000003251248762,-1.0153919899189374
0,,,2048,inf,equal,restricted,0,0.6771428239580959,0.10763225430975479,0.07259709755481213,0.14772341550254248,0.058305035433164856,0.02357592882288396,0.25789665450201715,-0.08200805377464017,0.32376147484916534,0.11546620413287342,-0.0660672598475978,0.16454153584817668,-0.017343960346689297,0.23742860397183188,0.18749016554387612,0.06327529210432947
0,,,2048,inf,equal,restricted,1,0.6771425102441436,0.10758823632011467,0.07254016099315463,0.14773877465601684,0.05825802602447365,0.02351033355607207,0.25789338196239,-0.08208290518725841,0.3238093171185788,0.11544458331014139,-0.06618217756540228,0.16451435055037156,-0.017403711775491434,0.23742345678662094,0.18746281262509473,0.06320752602795655
0,,,2048,inf,equal,restricted,2,0.6771425275667824,0.10759063665285704,0.07254329489112228,0.14773797878305667,0.0582606265159706,0.02351401203495683,0.25789358900252785,-0.0820787466531232,0.3238065972984048,0.11544574283686596,-0.06617578253835495,0.1645158699112638,-0.017400418696904986,0.23742378742652712,0.187464371970945,0.0632112663573403
0,,,4096,1.0,size,unrestricted,,0.653527494730032,0.24398997216449195,0.2479724096348202,0.31420170016861587,0.3017919246630804,0.22768782393202522,0.19017759354529823,0.24429550207057077,0.27410923960070355,0.2895380096728635,0.3515737465653988,0.26606781651322586,0.1559870286276589,0.24137334574931757,0.2748063422737584,0.3109624361225263
0,0,3072,4096,1.0,size,unrestricted,,0.6451152416073731,0.2814598110469539,0.29256206860398937,0.31216556223973646,0.3353395868359292,0.27088727545615987,0.1715230861783616,0.2652126559613594,0.2805982442694424,0.2867600703590122,0.42398570368063926,0.2847215889705119,0.1727300383930203,0.2967367248632975,0.30410029946048006,0.383246641105821
0,1,815,4096,1.0,size,unrestricted,,0.6756722683641734,0.12421619268352097,0.14797221744120598,0.21060564644091373,0.13834363285086457,0.061046414236459685,0.26505142379023,0.1022502902782328,0.30615669506910687,0.15549936794007763,0.020793029301793244,0.2524287007756648,0.06126282946268413,0.09911014721816673,0.11784957986522654,0.18181036472605056
0,2,209,4096,1.0,size,unrestricted,,0.5751204984595082,0.33911390618296366,-0.09862784866385564,0.9768814279779325,0.4933148174590043,0.3324469318798636,0.00899085296282986,0.5807439618844394,0.30760632499962837,1.0160312399211413,0.7297366419295918,-0.07397037141360929,0.22401541560510416,-0.075366369830891,0.4038613854041533,-0.377135006568663
0,,,4096,1.0,size,restricted,0,0.6535274947300319,0.24398997151760207,0.24797240902145848,0.3142016993203905,0.30179192380193776,0.22768782325353312,0.19017759297847164,0.24429550140544432,0.2741092388798384,0.2895380089617263,0.35157374568597116,0.2660678157327586,0.15598702827430608,0.2413733450306935,0.2748063415159783,0.31096243531218376
0,,,4096,1.0,size,restricted,1,0.6535274947300319,0.24398997120853577,0.24797240865224698,0.3142016989000539,0.30179192336103183,0.22768782294697432,0.19017759268413037,0.2442955010660535,0.27410923846602203,0.2895380085483838,0.3515737451871146,0.2660678153456237,0.15598702804375292,0.2413733447042891,0.2748063411561946,0.3109624348631422
0,,,4096,1.0,size,restricted,2,0.653527494730032,0.24398996641252538,0.2479724037953476,0.3142016927090357,0.301791917231501,0.22768781818908418,0.19017758827640666,0.24429549605350034,0.27410923278062865,0.28953800292862925,0.3515737383475956,0.266067809715759,0.15598702522505697,0.24137333971224306,0.27480633597880794,0.3109624288008482
0,,,4096,inf,equal,unrestricted,,0.6756722683641736,0.12421619628630835,0.14797222079015848,0.21060564963649311,0.13834363831642732,0.06104642069155417,0.26505142199353815,0.10225029431978855,0.3061566923569191,0.15549937363194416,0.02079304135017034,0.25242870045203303,0.061262833731573575,0.0991101529496784,0.11784958544287805,0.18181036846697038
0,0,3072,4096,inf,equal,unrestricted,,0.6451152416073731,0.2814598110469539,0.29256206860398937,0.31216556223973646,0.3353395868359292,0.27088727545615987,0.1715230861783616,0.2652126559613594,0.2805982442694424,0.2867600703590122,0.42398570368063926,0.2847215889705119,0.1727300383930203,0.2967367248632975,0.30410029946048006,0.383246641105821
0,1,815,4096,inf,equal,unrestricted,,0.6756722683641734,0.12421619268352097,0.14797221744120598,0.21060564644091373,0.13834363285086457,0.061046414236459685,0.26505142379023,0.1022502902782328,0.30615669506910687,0.15549936794007763,0.020793029301793244,0.2524287007756648,0.06126282946268413,0.09911014721816673,0.11784957986522654,0.18181036472605056
0,2,209,4096,inf,equal,unrestricted,,0.5751204984595082,0.33911390618296366,-0.09862784866385564,0.9768814279779325,0.4933148174590043,0.3324469318798636,0.00899085296282986,0.5807439618844394,0.30760632499962837,1.0160312399211413,0.7297366419295918,-0.07397037141360929,0.22401541560510416,-0.075366369830891,0.4038613854041533,-0.377135006568663
0,,,4096,inf,equal,restricted,0,0.6756722683641734,0.12421619593004093,0.14797222089787312,0.21060564920900596,0.13834363737933172,0.061046419208528574,0.2650514216931853,0.10225029372911863,0.30615669269714474,0.15549937242884718,0.020793039019585888,0.25242870081165175,0.061262832994319824,0.09911015198405827,0.11784958456788405,0.1818103681346293
0,,,4096,inf,equal,restricted,1,0.6756722683641734,0.12421619252591054,0.14797221711805075,0.2106056462087994,0.13834363273358244,0.06104641420518205,0.2650514236970636,0.10225029019285214,0.30615669489382985,0.15549936773906986,0.020793029325507997,0.2524287005057819,0.06126282947020824,0.09911014714287668,0.1178495797156379,0.18181036455223018
0,,,4096,inf,equal,restricted,2,0.6756722683641734,0.12421619398597485,0.14797221868304475,0.2106056476060506,0.13834363482916345,0.06104641638438265,0.2650514228069333,0.10225029171690561,0.30615669393417577,0.15549936963619862,0.020793033400118108,0.2524287007307728,0.061262831039139064,0.09911014923780859,0.11784958186105372,0.18181036612770582
0,,,8192,1.0,size,unrestricted,,0.6553945211116752,0.268321033247486,0.23908918107290753,0.35374034491046663,0.2714059709343544,0.18030137833512436,0.18267183330631603,0.24271554039111454,0.2645581260094347,0.3073541715486131,0.2556681771318208,0.3016145010125113,0.18498768246666927,0.25935182782453053,0.2912152438114098,0.2517961558785055
0,0,6144,8192,1.0,size,unrestricted,,0.6463015462275506,0.33772509053221145,0.2565184629520712,0.40198092468905666,0.3049850564028212,0.23063995529475317,0.18680078344436915,0.27721522012685185,0.2979363135295381,0.3243283464412562,0.31131902253582533,0.31103322263622757,0.21149410617503372,0.27003319565019407,0.3115801147951571,0.322790569578535
0,1,1634,8192,1.0,size,unrestricted,,0.6761434457160919,0.017402842395563254,0.2207989966334423,0.15406239739741479,0.14595557089437097,0.023512201407627015,0.163089822531979,0.0878263185900288,0.16459532832963153,0.2087170332842239,-0.006564195136804015,0.32926171392079423,0.10119249979232849,0.23532456927290718,0.21763354973820556,0.05066843540304725
0,2,414,8192,1.0,size,unrestricted,,0.6335061989762251,0.3271383550118094,0.04604731787911359,0.5364412755684076,0.350585744287094,0.05595703375923234,0.21998579543795857,0.4006475305235938,0.29723961163810564,0.4521627583662622,0.5767998588472629,0.03072657805455092,0.13812144896737938,0.33907169333856435,0.35848699898395253,-0.023430665073933578
0,,,8192,1.0,size,restricted,0,0.6553945211116752,0.26832103277063685,0.2390891805724176,0.3537403442311354,0.2714059704090869,0.18030137798496979,0.182671832987325,0.242715539917416,0.26455812547079266,0.3073541709285701,0.25566817665191,0.3016145004495131,0.18498768212001293,0.259351827293558,0.29121524328404563,0.2517961554100733
0,,,8192,1.0,size,restricted,1,0.6553945211116752,0.26832103220327996,0.2390891801341262,0.3537403435706716,0.2714059699041454,0.1803013776598485,0.18267183264655165,0.24271553946861577,0.2645581249718961,0.307354170425442,0.25566817618590687,0.3016144998372109,0.18498768178645922,0.25935182679276075,0.2912152427395341,0.2517961549408529
0,,,8192,1.0,size,restricted,2,0.6553945211116752,0.26832103256930734,0.23908918045909713,0.3537403440103054,0.2714059702328826,0.18030137788919898,0.18267183282870592,0.2427155397437422,0.26455812532437245,0.3073541707489449,0.25566817646965423,0.30161450022718755,0.1849876820029854,0.2593518271360343,0.29121524306372776,0.251796155232092
0,,,8192,inf,equal,unrestricted,,0.676143445716092,0.01740285250438947,0.22079899570301695,0.15406240685200784,0.1459555755688013,0.023512206904932085,0.16308982432297342,0.08782632385582104,0.1645953312697038,0.20871703712625939,-0.006564183553982018,0.3292617117950106,0.10119250356742175,0.23532456908626134,0.21763355223621375,0.050668443335317725
0,0,6144,8192,inf,equal,unrestricted,,0.6463015462275506,0.33772509053221145,0.2565184629520712,0.40198092468905666,0.3049850564028212,0.23063995529475317,0.18680078344436915,0.27721522012685185,0.2979363135295381,0.3243283464412562,0.31131902253582533,0.31103322263622757,0.21149410617503372,0.27003319565019407,0.3115801147951571,0.322790569578535
0,1,1634,8192,inf,equal,unrestricted,,0.6761434457160919,0.017402842395563254,0.2207989966334423,0.15406239739741479,0.14595557089437097,0.023512201407627015,0.163089822531979,0.0878263185900288,0.16459532832963153,0.2087170332842239,-0.006564195136804015,0.32926171392079423,0.10119249979232849,0.23532456927290718,0.21763354973820556,0.05066843540304725
0,2,414,8192,inf,equal,unrestricted,,0.6335061989762251,0.3271383550118094,0.04604731787911359,0.5364412755684076,0.350585744287094,0.05595703375923234,0.21998579543795857,0.4006475305235938,0.29723961163810564,0.4521627583662622,0.5767998588472629,0.03072657805455092,0.13812144896737938,0.33907169333856435,0.35848699898395253,-0.023430665073933578
0,,,8192,inf,equal,restricted,0,0.6761434457160921,0.017402842746363653,0.22079899653575816,0.1540623975206488,0.14595557103605872,0.023512201743945294,0.16308982266834676,0.08782631871064712,0.1645953283748923,0.20871703327268948,-0.006564194936945992,0.3292617136827459,0.10119249985949347,0.23532456930651813,0.2176335496963567,0.050668435574614985
0,,,8192,inf,equal,restricted,1,0.6761434457160921,0.01740283944113033,0.2207989964590872,0.15406239475936578,0.14595556960682063,0.023512199658286232,0.16308982273677608,0.08782631655740676,0.1645953276852364,0.2087170320729415,-0.006564198006961029,0.3292617145778059,0.10119249870661787,0.2353245690379882,0.2176335489064509,0.05066843320521863
0,,,8192,inf,equal,restricted,2,0.6761434457160925,0.017402791683938258,0.22079898897457706,0.1540623602713979,0.14595554706363548,0.023512168533275,0.16308982395610788,0.08782628262594662,0.1645953147642208,0.20871701171618717,-0.00656424486204754,0.3292617230500272,0.10119248247069293,0.2353245654952483,0.2176335353605362,0.05066839553443622
0,,,16384,1.0,size,unrestricted,,0.6553101011668646,0.26073355917724617,0.230840605462804,0.34024281737569834,0.2516855429227024,0.23015380054241788,0.21231063279378437,0.29614241400179997,0.26567722092490614,0.2758586495785474,0.2397041576617307,0.2524066159171736,0.2520199152290311,0.2577884388160729,0.2716581456718359,0.2533525666538252
0,0,12288,16384,1.0,size,unrestricted,,0.6437152679920127,0.335382738451567,0.28359594760869883,0.38152550206297237,0.2935472065471026,0.28066748606152825,0.26499594391739734,0.32665498477464194,0.3170754694809737,0.332778951410254,0.30507862163694804,0.23891502282212534,0.27167829750947925,0.2817591045163794,0.30391456495232205,0.30612282653686707
0,1,3272,16384,1.0,size,unrestricted,,0.679599453136798,0.010810047456183023,0.09664973431905581,0.20843168314212887,0.14304677142685504,0.07320998268587073,0.05815832648628015,0.17007952761298917,0.10433551428549294,0.10051384772216487,0.008329183384362553,0.30616860375251537,0.22342255472627123,0.14911382316911065,0.16295592379308751,0.11142998016108689
0,2,824,16384,1.0,size,unrestricted,,0.6572816589776761,0.2762381730865351,0.005351960810229053,0.3801496757573016,0.16862519003573548,0.10929187480564312,0.12696785955566023,0.3506280319010198,0.2778173003235331,0.14954670478765003,0.31794057590221164,0.22960501110659826,0.07471174867012169,0.4276509909354819,0.2671898929482465,0.09987335935801546
0,,,16384,1.0,size,restricted,0,0.6553101011668646,0.26073356006235865,0.23084060609828425,0.34024281836530723,0.2516855435654193,0.230153801215738,0.21231063342634407,0.29614241490513193,0.26567722172606484,0.2758586503196722,0.23970415829903458,0.2524066165926645,0.2520199160584878,0.2577884396654608,0.27165814647098413,0.2533525673649923
0,,,16384,1.0,size,restricted,1,0.6553101011668646,0.26073355933665576,0.23084060559621805,0.3402428176002397,0.251685543134339,0.2301538007042151,0.21231063293433844,0.2961424142034955,0.2656772210710772,0.2758586497743379,0.2397041578323195,0.2524066160833272,0.25201991541624885,0.25778843899947995,0.27165814587685905,0.2533525668104134
0,,,16384,1.0,size,restricted,2,0.6553101011668646,0.2607335568558261,0.23084060341998328,0.3402428143967982,0.25168554075078026,0.23015379851361217,0.21231063091877334,0.296142411447118,0.2656772185571185,0.27585864718693304,0.23970415558116745,0.25240661368917233,0.25201991307337684,0.2577884365485043,0.27165814328603066,0.25335256442435417
0,,,16384,inf,equal,unrestricted,,0.6795994531367979,0.01081005066111357,0.09664973530953351,0.2084316834644869,0.14304677175275535,0.07320998416579827,0.05815832807856478,0.17007952822999853,0.10433551545327104,0.10051384922698847,0.008329186385915602,0.30616860105725235,0.22342255356458715,0.14911382368024048,0.16295592423639169,0.11142998104445129
0,0,12288,16384,inf,equal,unrestricted,,0.6437152679920127,0.335382738451567,0.28359594760869883,0.38152550206297237,0.2935472065471026,0.28066748606152825,0.26499594391739734,0.32665498477464194,0.3170754694809737,0.332778951410254,0.30507862163694804,0.23891502282212534,0.27167829750947925,0.2817591045163794,0.30391456495232205,0.30612282653686707
0,1,3272,16384,inf,equal,unrestricted,,0.679599453136798,0.010810047456183023,0.09664973431905581,0.20843168314212887,0.14304677142685504,0.07320998268587073,0.05815832648628015,0.17007952761298917,0.10433551428549294,0.10051384772216487,0.008329183384362553,0.30616860375251537,0.22342255472627123,0.14911382316911065,0.16295592379308751,0.11142998016108689
0,2,824,16384,inf,equal,unrestricted,,0.6572816589776761,0.2762381730865351,0.005351960810229053,0.3801496757573016,0.16862519003573548,0.10929187480564312,0.12696785955566023,0.3506280319010198,0.2778173003235331,0.14954670478765003,0.31794057590221164,0.22960501110659826,0.07471174867012169,0.4276509909354819,0.2671898929482465,0.09987335935801546
0,,,16384,inf,equal,restricted,0,0.679599453136798,0.01081005146029091,0.09664973583577104,0.2084316839213727,0.14304677218936898,0.07320998480882004,0.05815832853371528,0.1700795288784519,0.10433551597294001,0.10051384992932531,0.008329187164000952,0.3061686009557013,0.22342255380058704,0.1491138241611283,0.1629559246601597,0.11142998157359944
0,,,16384,inf,equal,restricted,1,0.6795994531367979,0.010810049596940373,0.0966497348127093,0.20843168299492817,0.1430467714291065,0.07320998355418308,0.05815832744763244,0.1700795278056882,0.1043355148801602,0.10051384857446055,0.008329185405409983,0.30616860143098934,0.22342255358486593,0.14911382329805203,0.1629559237962608,0.11142998057063366
0,,,16384,inf,equal,restricted,2,0.6795994531367979,0.010810046413548147,0.0966497330909453,0.20843168146668192,0.14304677022814918,0.07320998138938511,0.0581583256824754,0.17007952590713246,0.1043355129945442,0.10051384629031127,0.008329182375955074,0.3061686023323732,0.2234225532503906,0.1491138218314031,0.16295592233750994,0.11142997883179676


==> experiments/logistic_15d_three_groups_geometric_no_noise/0/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.552782824913061,0.9632606127564861
0,,,64,1.0,size,unrestricted,,1,0.31829552178583226,1.0483430697970326
0,,,64,1.0,size,unrestricted,,2,0.20136240212983011,1.0012877417456088
0,0,48,64,1.0,size,unrestricted,,0,0.5128173861584767,0.9643861091041878
0,0,48,64,1.0,size,unrestricted,,1,0.7122706118797844,0.9915108840126723
0,0,48,64,1.0,size,unrestricted,,2,0.518955259603991,0.9723421602647004
0,1,12,64,1.0,size,unrestricted,,0,1.5704563388407544,1.4478268070834832
0,1,12,64,1.0,size,unrestricted,,1,0.03826632012527958,1.7412102794254543
0,1,12,64,1.0,size,unrestricted,,2,0.016929990030452955,1.615975956893361
0,2,4,64,1.0,size,unrestricted,,0,2.8728825346367355,2.840809753886382
0,2,4,64,1.0,size,unrestricted,,1,2.330088313491512,3.108987326833613
0,2,4,64,1.0,size,unrestricted,,2,0.0001566220328013742,2.9454849748818526
0,,,64,1.0,size,restricted,0,0,0.5527828245939466,0.9632606091262834
0,,,64,1.0,size,restricted,0,1,0.31829552268443806,1.0483430659187816
0,,,64,1.0,size,restricted,0,2,0.20136240326338417,1.001287738138041
0,,,64,1.0,size,restricted,1,0,0.5527828245784431,0.9632606092121501
0,,,64,1.0,size,restricted,1,1,0.3182955227323717,1.0483430659858932
0,,,64,1.0,size,restricted,1,2,0.20136240330562613,1.0012877382149479
0,,,64,1.0,size,restricted,2,0,0.5527828245760222,0.9632606094168664
0,,,64,1.0,size,restricted,2,1,0.3182955227371258,1.0483430661564073
0,,,64,1.0,size,restricted,2,2,0.20136240332041247,1.0012877383860348
0,,,64,inf,equal,unrestricted,,0,0.5183948185853419,0.9397337518076073
0,,,64,inf,equal,unrestricted,,1,0.518394817118409,0.9815406913141418
0,,,64,inf,equal,unrestricted,,2,0.4233723632724799,0.9558670728066359
0,0,48,64,inf,equal,unrestricted,,0,0.5128173861584767,0.9643861091041878
0,0,48,64,inf,equal,unrestricted,,1,0.7122706118797844,0.9915108840126723
0,0,48,64,inf,equal,unrestricted,,2,0.518955259603991,0.9723421602647004
0,1,12,64,inf,equal,unrestricted,,0,1.5704563388407544,1.4478268070834832
0,1,12,64,inf,equal,unrestricted,,1,0.03826632012527958,1.7412102794254543
0,1,12,64,inf,equal,unrestricted,,2,0.016929990030452955,1.615975956893361
0,2,4,64,inf,equal,unrestricted,,0,2.8728825346367355,2.840809753886382
0,2,4,64,inf,equal,unrestricted,,1,2.330088313491512,3.108987326833613
0,2,4,64,inf,equal,unrestricted,,2,0.0001566220328013742,2.9454849748818526
0,,,64,inf,equal,restricted,0,0,0.5183948185358707,0.9397337521160272
0,,,64,inf,equal,restricted,0,1,0.5183948178508442,0.9815406914681413
0,,,64,inf,equal,restricted,0,2,0.4233723649310053,0.9558670729378607
0,,,64,inf,equal,restricted,1,0,0.5183948185137371,0.9397337523240288
0,,,64,inf,equal,restricted,1,1,0.5183948181785374,0.9815406917666962
0,,,64,inf,equal,restricted,1,2,0.4233723647794776,0.9558670732327713
0,,,64,inf,equal,restricted,2,0,0.5183948185731014,0.9397337518024768
0,,,64,inf,equal,restricted,2,1,0.5183948172996331,0.9815406911257117
0,,,64,inf,equal,restricted,2,2,0.42337236461148,0.9558670726656402
0,,,128,1.0,size,unrestricted,,0,0.5847346104529835,0.6840588496886062
0,,,128,1.0,size,unrestricted,,1,0.5511482644225779,0.7918156051307512
0,,,128,1.0,size,unrestricted,,2,0.5226212975203588,0.7447816699588937
0,0,96,128,1.0,size,unrestricted,,0,0.5471376918509797,0.7488872032330091
0,0,96,128,1.0,size,unrestricted,,1,0.8813161874768035,0.8277757785536266
0,0,96,128,1.0,size,unrestricted,,2,0.749279780683964,0.7925883331919568
0,1,24,128,1.0,size,unrestricted,,0,1.6565197899420614,1.3725793562910786
0,1,24,128,1.0,size,unrestricted,,1,0.14338798494639785,1.6529258543777847
0,1,24,128,1.0,size,unrestricted,,2,0.1380759240999595,1.536689215161498
0,2,8,128,1.0,size,unrestricted,,0,2.5189230060872294,1.8295631175572964
0,2,8,128,1.0,size,unrestricted,,1,0.48979012614530665,2.046021386376575
0,2,8,128,1.0,size,unrestricted,,2,0.021698640289330343,2.0694910123309964
0,,,128,1.0,size,restricted,0,0,0.5847346104339048,0.6840588498213656
0,,,128,1.0,size,restricted,0,1,0.5511482644766194,0.7918156053247671
0,,,128,1.0,size,restricted,0,2,0.5226212975871773,0.7447816700907202
0,,,128,1.0,size,restricted,1,0,0.5847346104391972,0.6840588497816003
0,,,128,1.0,size,restricted,1,1,0.551148264508552,0.7918156053302282
0,,,128,1.0,size,restricted,1,2,0.5226212974278704,0.7447816700978506
0,,,128,1.0,size,restricted,2,0,0.5847346104406278,0.6840588496582873
0,,,128,1.0,size,restricted,2,1,0.5511482644656324,0.7918156050676665
0,,,128,1.0,size,restricted,2,2,0.5226212975394632,0.7447816699136792
0,,,128,inf,equal,unrestricted,,0,0.5757012486336818,0.6914023077587318
0,,,128,inf,equal,unrestricted,,1,0.5757012486163581,0.7913636853923443
0,,,128,inf,equal,unrestricted,,2,0.5757012484435748,0.7468579219910626
0,0,96,128,inf,equal,unrestricted,,0,0.5471376918509797,0.7488872032330091
0,0,96,128,inf,equal,unrestricted,,1,0.8813161874768035,0.8277757785536266
0,0,96,128,inf,equal,unrestricted,,2,0.749279780683964,0.7925883331919568
0,1,24,128,inf,equal,unrestricted,,0,1.6565197899420614,1.3725793562910786
0,1,24,128,inf,equal,unrestricted,,1,0.14338798494639785,1.6529258543777847
0,1,24,128,inf,equal,unrestricted,,2,0.1380759240999595,1.536689215161498
0,2,8,128,inf,equal,unrestricted,,0,2.5189230060872294,1.8295631175572964
0,2,8,128,inf,equal,unrestricted,,1,0.48979012614530665,2.046021386376575
0,2,8,128,inf,equal,unrestricted,,2,0.021698640289330343,2.0694910123309964
0,,,128,inf,equal,restricted,0,0,0.5757012486449612,0.6914023076713441
0,,,128,inf,equal,restricted,0,1,0.5757012486040165,0.7913636853112103
0,,,128,inf,equal,restricted,0,2,0.5757012482345507,0.7468579219088555
0,,,128,inf,equal,restricted,1,0,0.575701248645546,0.6914023077092746
0,,,128,inf,equal,restricted,1,1,0.5757012486050592,0.7913636853333664
0,,,128,inf,equal,restricted,1,2,0.5757012482145387,0.746857921928254
0,,,128,inf,equal,restricted,2,0,0.5757012486491289,0.6914023077022992
0,,,128,inf,equal,restricted,2,1,0.5757012486020061,0.7913636853438578
0,,,128,inf,equal,restricted,2,2,0.5757012481434121,0.7468579219350319
0,,,256,1.0,size,unrestricted,,0,0.5943288661665864,0.6586826933530605
0,,,256,1.0,size,unrestricted,,1,0.6367434121648795,0.7608971390768254
0,,,256,1.0,size,unrestricted,,2,0.5578147716982945,0.716353554637098
0,0,192,256,1.0,size,unrestricted,,0,0.5800593935676882,0.6790645377556331
0,0,192,256,1.0,size,unrestricted,,1,0.7529113314077107,0.7777853458100089
0,0,192,256,1.0,size,unrestricted,,2,0.6349664727808669,0.7292854324260084
0,1,49,256,1.0,size,unrestricted,,0,0.919873406288435,0.889244984047086
0,1,49,256,1.0,size,unrestricted,,1,0.4915251999164772,0.9812668898399495
0,1,49,256,1.0,size,unrestricted,,2,0.6337625496053955,0.9237416794945775
0,2,15,256,1.0,size,unrestricted,,0,1.419255253183309,1.2503936207948012
0,2,15,256,1.0,size,unrestricted,,1,1.133265639407059,1.4184481745924586
0,2,15,256,1.0,size,unrestricted,,2,0.10503027706182684,1.2772878435018866
0,,,256,1.0,size,restricted,0,0,0.5943288661591289,0.6586826933289834
0,,,256,1.0,size,restricted,0,1,0.6367434121792744,0.7608971390204051
0,,,256,1.0,size,restricted,0,2,0.5578147717467279,0.7163535546003049
0,,,256,1.0,size,restricted,1,0,0.5943288661631948,0.6586826933525632
0,,,256,1.0,size,restricted,1,1,0.6367434121737958,0.7608971390750008
0,,,256,1.0,size,restricted,1,2,0.5578147717125816,0.7163535546366251
0,,,256,1.0,size,restricted,2,0,0.5943288661560925,0.6586826933412135
0,,,256,1.0,size,restricted,2,1,0.6367434121936199,0.7608971390572535
0,,,256,1.0,size,restricted,2,2,0.5578147717387315,0.7163535546272842
0,,,256,inf,equal,unrestricted,,0,0.6035551523243196,0.6657128896344274
0,,,256,inf,equal,unrestricted,,1,0.6035551524167805,0.7596123852791458
0,,,256,inf,equal,unrestricted,,2,0.6035551502265043,0.7197961257668762
0,0,192,256,inf,equal,unrestricted,,0,0.5800593935676882,0.6790645377556331
0,0,192,256,inf,equal,unrestricted,,1,0.7529113314077107,0.7777853458100089
0,0,192,256,inf,equal,unrestricted,,2,0.6349664727808669,0.7292854324260084
0,1,49,256,inf,equal,unrestricted,,0,0.919873406288435,0.889244984047086
0,1,49,256,inf,equal,unrestricted,,1,0.4915251999164772,0.9812668898399495
0,1,49,256,inf,equal,unrestricted,,2,0.6337625496053955,0.9237416794945775
0,2,15,256,inf,equal,unrestricted,,0,1.419255253183309,1.2503936207948012
0,2,15,256,inf,equal,unrestricted,,1,1.133265639407059,1.4184481745924586
0,2,15,256,inf,equal,unrestricted,,2,0.10503027706182684,1.2772878435018866
0,,,256,inf,equal,restricted,0,0,0.6035551523332195,0.665712889789145
0,,,256,inf,equal,restricted,0,1,0.6035551523733172,0.7596123852871323
0,,,256,inf,equal,restricted,0,2,0.6035551514030401,0.7197961258169953
0,,,256,inf,equal,restricted,1,0,0.6035551523250894,0.6657128896412098
0,,,256,inf,equal,restricted,1,1,0.6035551524136586,0.7596123852922423
0,,,256,inf,equal,restricted,1,2,0.6035551502956072,0.719796125770429
0,,,256,inf,equal,restricted,2,0,0.6035551523230026,0.6657128896286134
0,,,256,inf,equal,restricted,2,1,0.60355515241897,0.7596123852772336
0,,,256,inf,equal,restricted,2,2,0.6035551502697325,0.7197961257472095
0,,,512,1.0,size,unrestricted,,0,0.6205140149719165,0.65188682436435
0,,,512,1.0,size,unrestricted,,1,0.6899866073080954,0.7316092813007418
0,,,512,1.0,size,unrestricted,,2,0.5349203409900125,0.6969205563104266
0,0,384,512,1.0,size,unrestricted,,0,0.6166799775251166,0.6591871458125448
0,0,384,512,1.0,size,unrestricted,,1,0.7186481803421715,0.7414971810409925
0,0,384,512,1.0,size,unrestricted,,2,0.5560623778637959,0.7005833849872185
0,1,100,512,1.0,size,unrestricted,,0,0.7261646106968279,0.6993186471297054
0,1,100,512,1.0,size,unrestricted,,1,0.6349589117398861,0.7550803477136523
0,1,100,512,1.0,size,unrestricted,,2,0.6005967942365645,0.7378386371953002
0,2,28,512,1.0,size,unrestricted,,0,1.0328309996250384,1.1104717403187498
0,2,28,512,1.0,size,unrestricted,,1,1.2919192381112925,1.3325302427176913
0,2,28,512,1.0,size,unrestricted,,2,0.1945675821978383,1.1743698405142982
0,,,512,1.0,size,restricted,0,0,0.6205140149782689,0.6518868243538146
0,,,512,1.0,size,restricted,0,1,0.689986607258255,0.731609281223023
0,,,512,1.0,size,restricted,0,2,0.5349203410808954,0.69692055626856
0,,,512,1.0,size,restricted,1,0,0.6205140149696592,0.6518868243696299
0,,,512,1.0,size,restricted,1,1,0.6899866073264169,0.7316092813307219
0,,,512,1.0,size,restricted,1,2,0.5349203409555352,0.6969205563291313
0,,,512,1.0,size,restricted,2,0,0.6205140149747338,0.6518868243587986
0,,,512,1.0,size,restricted,2,1,0.6899866072835472,0.731609281260135
0,,,512,1.0,size,restricted,2,2,0.5349203410390463,0.6969205562869982
0,,,512,inf,equal,unrestricted,,0,0.6490834764275419,0.6561171605555379
0,,,512,inf,equal,unrestricted,,1,0.6490834770082786,0.7184432460018566
0,,,512,inf,equal,unrestricted,,2,0.5735092652635699,0.6977112597849048
0,0,384,512,inf,equal,unrestricted,,0,0.6166799775251166,0.6591871458125448
0,0,384,512,inf,equal,unrestricted,,1,0.7186481803421715,0.7414971810409925
0,0,384,512,inf,equal,unrestricted,,2,0.5560623778637959,0.7005833849872185
0,1,100,512,inf,equal,unrestricted,,0,0.7261646106968279,0.6993186471297054
0,1,100,512,inf,equal,unrestricted,,1,0.6349589117398861,0.7550803477136523
0,1,100,512,inf,equal,unrestricted,,2,0.6005967942365645,0.7378386371953002
0,2,28,512,inf,equal,unrestricted,,0,1.0328309996250384,1.1104717403187498
0,2,28,512,inf,equal,unrestricted,,1,1.2919192381112925,1.3325302427176913
0,2,28,512,inf,equal,unrestricted,,2,0.1945675821978383,1.1743698405142982
0,,,512,inf,equal,restricted,0,0,0.6490834765140434,0.6561171605950793
0,,,512,inf,equal,restricted,0,1,0.6490834769597762,0.7184432460357479
0,,,512,inf,equal,restricted,0,2,0.5735092652357784,0.6977112598224362
0,,,512,inf,equal,restricted,1,0,0.6490834766264205,0.6561171606393111
0,,,512,inf,equal,restricted,1,1,0.6490834768967655,0.7184432460575513
0,,,512,inf,equal,restricted,1,2,0.5735092652229027,0.6977112598578206
0,,,512,inf,equal,restricted,2,0,0.6490834767202645,0.6561171606741457
0,,,512,inf,equal,restricted,2,1,0.649083476844146,0.7184432460787619
0,,,512,inf,equal,restricted,2,2,0.5735092652204802,0.6977112598890806
0,,,1024,1.0,size,unrestricted,,0,0.6402922813402182,0.6431524447359528
0,,,1024,1.0,size,unrestricted,,1,0.6871606323616359,0.7180857105249491
0,,,1024,1.0,size,unrestricted,,2,0.6239590435796086,0.6839492958966781
0,0,768,1024,1.0,size,unrestricted,,0,0.6362246349142636,0.6489820804972983
0,0,768,1024,1.0,size,unrestricted,,1,0.7165999852493014,0.7316521653916125
0,0,768,1024,1.0,size,unrestricted,,2,0.6507090361997073,0.6920095244597594
0,1,202,1024,1.0,size,unrestricted,,0,0.7223970592128818,0.68768787206831
0,1,202,1024,1.0,size,unrestricted,,1,0.6410382378070274,0.7377505623491017
0,1,202,1024,1.0,size,unrestricted,,2,0.651643468835129,0.7129537438772615
0,2,54,1024,1.0,size,unrestricted,,0,1.1937532613221868,1.1283535518026324
0,2,54,1024,1.0,size,unrestricted,,1,1.2554844206363498,1.318150837855081
0,2,54,1024,1.0,size,unrestricted,,2,0.3790989008077236,1.2225097739516113
0,,,1024,1.0,size,restricted,0,0,0.6402922813492364,0.6431524447411336
0,,,1024,1.0,size,restricted,0,1,0.687160632322187,0.7180857104676263
0,,,1024,1.0,size,restricted,0,2,0.6239590435989187,0.6839492958730199
0,,,1024,1.0,size,restricted,1,0,0.6402922813447218,0.6431524447410426
0,,,1024,1.0,size,restricted,1,1,0.6871606323421412,0.7180857104909179
0,,,1024,1.0,size,restricted,1,2,0.6239590435884822,0.6839492958840878
0,,,1024,1.0,size,restricted,2,0,0.6402922813428079,0.6431524447379736
0,,,1024,1.0,size,restricted,2,1,0.6871606323520645,0.7180857105121764
0,,,1024,1.0,size,restricted,2,2,0.623959043578583,0.6839492958921305
0,,,1024,inf,equal,unrestricted,,0,0.6578465618353961,0.6480037169921355
0,,,1024,inf,equal,unrestricted,,1,0.6578465626070594,0.710247519280555
0,,,1024,inf,equal,unrestricted,,2,0.6350787830164545,0.6827898178651015
0,0,768,1024,inf,equal,unrestricted,,0,0.6362246349142636,0.6489820804972983
0,0,768,1024,inf,equal,unrestricted,,1,0.7165999852493014,0.7316521653916125
0,0,768,1024,inf,equal,unrestricted,,2,0.6507090361997073,0.6920095244597594
0,1,202,1024,inf,equal,unrestricted,,0,0.7223970592128818,0.68768787206831
0,1,202,1024,inf,equal,unrestricted,,1,0.6410382378070274,0.7377505623491017
0,1,202,1024,inf,equal,unrestricted,,2,0.651643468835129,0.7129537438772615
0,2,54,1024,inf,equal,unrestricted,,0,1.1937532613221868,1.1283535518026324
0,2,54,1024,inf,equal,unrestricted,,1,1.2554844206363498,1.318150837855081
0,2,54,1024,inf,equal,unrestricted,,2,0.3790989008077236,1.2225097739516113
0,,,1024,inf,equal,restricted,0,0,0.657846562095023,0.64800371713058
0,,,1024,inf,equal,restricted,0,1,0.6578465623932985,0.7102475193031517
0,,,1024,inf,equal,restricted,0,2,0.6350787833053677,0.6827898179249474
0,,,1024,inf,equal,restricted,1,0,0.6578465622159481,0.648003717188094
0,,,1024,inf,equal,restricted,1,1,0.6578465622937363,0.7102475193161074
0,,,1024,inf,equal,restricted,1,2,0.6350787834029321,0.6827898179580887
0,,,1024,inf,equal,restricted,2,0,0.6578465621234195,0.6480037171445096
0,,,1024,inf,equal,restricted,2,1,0.6578465623699187,0.7102475193073047
0,,,1024,inf,equal,restricted,2,2,0.6350787835798309,0.6827898179387698
0,,,2048,1.0,size,unrestricted,,0,0.6423019756162723,0.642040602141991
0,,,2048,1.0,size,unrestricted,,1,0.7032869160065256,0.713267272025821
0,,,2048,1.0,size,unrestricted,,2,0.6343035434237554,0.6837661143901963
0,0,1536,2048,1.0,size,unrestricted,,0,0.6401645694743591,0.6437267620914199
0,0,1536,2048,1.0,size,unrestricted,,1,0.720055414842303,0.7265659525343411
0,0,1536,2048,1.0,size,unrestricted,,2,0.6434304541877355,0.6933637103261585
0,1,406,2048,1.0,size,unrestricted,,0,0.6785581258279173,0.6694827311855349
0,1,406,2048,1.0,size,unrestricted,,1,0.6771286439081766,0.6991344018992979
0,1,406,2048,1.0,size,unrestricted,,2,0.6734711463479273,0.6828369137884954
0,2,106,2048,1.0,size,unrestricted,,0,0.8479582059334959,0.8127413019335661
0,2,106,2048,1.0,size,unrestricted,,1,0.9484273620432798,0.9457405059271813
0,2,106,2048,1.0,size,unrestricted,,2,0.5042347706431816,0.8824276696235043
0,,,2048,1.0,size,restricted,0,0,0.642301975594517,0.642040602121485
0,,,2048,1.0,size,restricted,0,1,0.7032869160984023,0.7132672721229758
0,,,2048,1.0,size,restricted,0,2,0.6343035433870978,0.683766114433923
0,,,2048,1.0,size,restricted,1,0,0.6423019756265576,0.6420406021515297
0,,,2048,1.0,size,restricted,1,1,0.7032869159637086,0.7132672719792676
0,,,2048,1.0,size,restricted,1,2,0.6343035434387131,0.6837661143699484
0,,,2048,1.0,size,restricted,2,0,0.6423019756107933,0.6420406021364701
0,,,2048,1.0,size,restricted,2,1,0.703286916029668,0.7132672720501655
0,,,2048,1.0,size,restricted,2,2,0.6343035434145093,0.6837661144005773
0,,,2048,inf,equal,unrestricted,,0,0.6771424758118384,0.6683346899349772
0,,,2048,inf,equal,unrestricted,,1,0.6771425058163891,0.698811099650279
0,,,2048,inf,equal,unrestricted,,2,0.6724689588134551,0.6823124387789558
0,0,1536,2048,inf,equal,unrestricted,,0,0.6401645694743591,0.6437267620914199
0,0,1536,2048,inf,equal,unrestricted,,1,0.720055414842303,0.7265659525343411
0,0,1536,2048,inf,equal,unrestricted,,2,0.6434304541877355,0.6933637103261585
0,1,406,2048,inf,equal,unrestricted,,0,0.6785581258279173,0.6694827311855349
0,1,406,2048,inf,equal,unrestricted,,1,0.6771286439081766,0.6991344018992979
0,1,406,2048,inf,equal,unrestricted,,2,0.6734711463479273,0.6828369137884954
0,2,106,2048,inf,equal,unrestricted,,0,0.8479582059334959,0.8127413019335661
0,2,106,2048,inf,equal,unrestricted,,1,0.9484273620432798,0.9457405059271813
0,2,106,2048,inf,equal,unrestricted,,2,0.5042347706431816,0.8824276696235043
0,,,2048,inf,equal,restricted,0,0,0.6771264880562754,0.6683216440915195
0,,,2048,inf,equal,restricted,0,1,0.6771428239580959,0.6988076296361665
0,,,2048,inf,equal,restricted,0,2,0.6724565232224047,0.682306542638018
0,,,2048,inf,equal,restricted,1,0,0.6771422520223563,0.668334511288587
0,,,2048,inf,equal,restricted,1,1,0.6771425102441436,0.698811046791005
0,,,2048,inf,equal,restricted,1,2,0.6724687951173504,0.6823123560110455
0,,,2048,inf,equal,restricted,2,0,0.6771413768439337,0.6683337968483546
0,,,2048,inf,equal,restricted,2,1,0.6771425275667823,0.6988108581024858
0,,,2048,inf,equal,restricted,2,2,0.6724681114253636,0.6823120316908796
0,,,4096,1.0,size,unrestricted,,0,0.6458783302269114,0.6426698721841106
0,,,4096,1.0,size,unrestricted,,1,0.6873460509796133,0.7148258425105585
0,,,4096,1.0,size,unrestricted,,2,0.6340830450179616,0.6805933363244578
0,0,3072,4096,1.0,size,unrestricted,,0,0.6451152416073732,0.6424433788258953
0,0,3072,4096,1.0,size,unrestricted,,1,0.6933552342691385,0.722091591103311
0,0,3072,4096,1.0,size,unrestricted,,2,0.6370616799231839,0.6846324995165503
0,1,815,4096,1.0,size,unrestricted,,0,0.6623850090631053,0.6576301412578471
0,1,815,4096,1.0,size,unrestricted,,1,0.6756722683641734,0.6981348896536627
0,1,815,4096,1.0,size,unrestricted,,2,0.6638400027053362,0.6794002000013156
0,2,209,4096,1.0,size,unrestricted,,0,0.7219376311165823,0.7211117369767036
0,2,209,4096,1.0,size,unrestricted,,1,0.7856181332529535,0.8184773096619079
0,2,209,4096,1.0,size,unrestricted,,2,0.5751204984595082,0.7593533786671729
0,,,4096,1.0,size,restricted,0,0,0.6458783302476973,0.6426698722121607
0,,,4096,1.0,size,restricted,0,1,0.687346050890989,0.7148258423457173
0,,,4096,1.0,size,restricted,0,2,0.6340830450580334,0.6805933362645241
0,,,4096,1.0,size,restricted,1,0,0.6458783302585366,0.6426698722269333
0,,,4096,1.0,size,restricted,1,1,0.6873460508446847,0.7148258422591253
0,,,4096,1.0,size,restricted,1,2,0.6340830450792754,0.6805933362315341
0,,,4096,1.0,size,restricted,2,0,0.6458783304116832,0.6426698724366271
0,,,4096,1.0,size,restricted,2,1,0.6873460501888886,0.7148258410320275
0,,,4096,1.0,size,restricted,2,2,0.6340830453855306,0.680593335780016
0,,,4096,inf,equal,unrestricted,,0,0.6623850080484773,0.6576301402804657
0,,,4096,inf,equal,unrestricted,,1,0.6756722683641736,0.6981348897601973
0,,,4096,inf,equal,unrestricted,,2,0.6638400011229851,0.6794001995787688
0,0,3072,4096,inf,equal,unrestricted,,0,0.6451152416073732,0.6424433788258953
0,0,3072,4096,inf,equal,unrestricted,,1,0.6933552342691385,0.722091591103311
0,0,3072,4096,inf,equal,unrestricted,,2,0.6370616799231839,0.6846324995165503
0,1,815,4096,inf,equal,unrestricted,,0,0.6623850090631053,0.6576301412578471
0,1,815,4096,inf,equal,unrestricted,,1,0.6756722683641734,0.6981348896536627
0,1,815,4096,inf,equal,unrestricted,,2,0.6638400027053362,0.6794002000013156
0,2,209,4096,inf,equal,unrestricted,,0,0.7219376311165823,0.7211117369767036
0,2,209,4096,inf,equal,unrestricted,,1,0.7856181332529535,0.8184773096619079
0,2,209,4096,inf,equal,unrestricted,,2,0.5751204984595082,0.7593533786671729
0,,,4096,inf,equal,restricted,0,0,0.6623850082150856,0.6576301404433036
0,,,4096,inf,equal,restricted,0,1,0.6756722683641736,0.6981348897404753
0,,,4096,inf,equal,restricted,0,2,0.6638400014319848,0.6794001996669307
0,,,4096,inf,equal,restricted,1,0,0.6623850090790441,0.6576301412759229
0,,,4096,inf,equal,restricted,1,1,0.6756722683641734,0.6981348896363877
0,,,4096,inf,equal,restricted,1,2,0.6638400027182992,0.6794001999993704
0,,,4096,inf,equal,restricted,2,0,0.6623850087072574,0.6576301409171768
0,,,4096,inf,equal,restricted,2,1,0.6756722683641734,0.6981348896843089
0,,,4096,inf,equal,restricted,2,2,0.663840002167576,0.6794001998578657
0,,,8192,1.0,size,unrestricted,,0,0.6470951599523088,0.6425086520102898
0,,,8192,1.0,size,unrestricted,,1,0.6883662417913222,0.7137141562555184
0,,,8192,1.0,size,unrestricted,,2,0.648427089644533,0.6804548362524556
0,0,6144,8192,1.0,size,unrestricted,,0,0.6463015462275506,0.6416806348215336
0,0,6144,8192,1.0,size,unrestricted,,1,0.6954794827862615,0.7214162042905903
0,0,6144,8192,1.0,size,unrestricted,,2,0.6480480913161057,0.6840398560829984
0,1,1634,8192,1.0,size,unrestricted,,0,0.6644358210146591,0.659326985912
0,1,1634,8192,1.0,size,unrestricted,,1,0.676143445716092,0.7001435238250601
0,1,1634,8192,1.0,size,unrestricted,,2,0.6696252273705243,0.6821479198080299
0,2,414,8192,1.0,size,unrestricted,,0,0.6617792311174737,0.6581720837419663
0,2,414,8192,1.0,size,unrestricted,,1,0.7145167289603345,0.7409851378978799
0,2,414,8192,1.0,size,unrestricted,,2,0.633506198976225,0.6962656410514362
0,,,8192,1.0,size,restricted,0,0,0.6470951599682312,0.642508652033482
0,,,8192,1.0,size,restricted,0,1,0.6883662417276833,0.7137141561435878
0,,,8192,1.0,size,restricted,0,2,0.6484270896594116,0.6804548362114478
0,,,8192,1.0,size,restricted,1,0,0.6470951599840464,0.6425086520565637
0,,,8192,1.0,size,restricted,1,1,0.6883662416648824,0.7137141560337237
0,,,8192,1.0,size,restricted,1,2,0.6484270896725698,0.6804548361699085
0,,,8192,1.0,size,restricted,2,0,0.6470951599737921,0.6425086520417429
0,,,8192,1.0,size,restricted,2,1,0.688366241705322,0.7137141561047461
0,,,8192,1.0,size,restricted,2,2,0.6484270896651417,0.6804548361964431
0,,,8192,inf,equal,unrestricted,,0,0.6644358198227258,0.6593269847672462
0,,,8192,inf,equal,unrestricted,,1,0.676143445716092,0.7001435238513127
0,,,8192,inf,equal,unrestricted,,2,0.6696252259650557,0.6821479192312079
0,0,6144,8192,inf,equal,unrestricted,,0,0.6463015462275506,0.6416806348215336
0,0,6144,8192,inf,equal,unrestricted,,1,0.6954794827862615,0.7214162042905903
0,0,6144,8192,inf,equal,unrestricted,,2,0.6480480913161057,0.6840398560829984
0,1,1634,8192,inf,equal,unrestricted,,0,0.6644358210146591,0.659326985912
0,1,1634,8192,inf,equal,unrestricted,,1,0.676143445716092,0.7001435238250601
0,1,1634,8192,inf,equal,unrestricted,,2,0.6696252273705243,0.6821479198080299
0,2,414,8192,inf,equal,unrestricted,,0,0.6617792311174737,0.6581720837419663
0,2,414,8192,inf,equal,unrestricted,,1,0.7145167289603345,0.7409851378978799
0,2,414,8192,inf,equal,unrestricted,,2,0.633506198976225,0.6962656410514362
0,,,8192,inf,equal,restricted,0,0,0.6644358209849148,0.6593269858830119
0,,,8192,inf,equal,restricted,0,1,0.6761434457160921,0.7001435238136525
0,,,8192,inf,equal,restricted,0,2,0.6696252273379747,0.6821479197877628
0,,,8192,inf,equal,restricted,1,0,0.6644358213538434,0.6593269862355235
0,,,8192,inf,equal,restricted,1,1,0.676143445716092,0.7001435238232021
0,,,8192,inf,equal,restricted,1,2,0.6696252277597405,0.6821479199625994
0,,,8192,inf,equal,restricted,2,0,0.6644358268472047,0.6593269915838573
0,,,8192,inf,equal,restricted,2,1,0.6761434457160926,0.7001435238169895
0,,,8192,inf,equal,restricted,2,2,0.6696252338155045,0.6821479223920038
0,,,16384,1.0,size,unrestricted,,0,0.6448091542604795,0.6417228645579631
0,,,16384,1.0,size,unrestricted,,1,0.6924249994159123,0.7125648917765125
0,,,16384,1.0,size,unrestricted,,2,0.6645281697527577,0.6814484986067241
0,0,12288,16384,1.0,size,unrestricted,,0,0.6437152679920127,0.6405252992218179
0,0,12288,16384,1.0,size,unrestricted,,1,0.7013559789225866,0.7220789340924303
0,0,12288,16384,1.0,size,unrestricted,,2,0.6676177072640764,0.6859358581707748
0,1,3272,16384,1.0,size,unrestricted,,0,0.6639248836825945,0.6611026581678129
0,1,3272,16384,1.0,size,unrestricted,,1,0.6795994531367979,0.6983860571861412
0,1,3272,16384,1.0,size,unrestricted,,2,0.6727260868878971,0.6831091939418713
0,2,824,16384,1.0,size,unrestricted,,0,0.6543280345439649,0.6517222456333868
0,2,824,16384,1.0,size,unrestricted,,1,0.6956891021294535,0.7161934423122382
0,2,824,16384,1.0,size,unrestricted,,2,0.6572816589776761,0.680097220951737
0,,,16384,1.0,size,restricted,0,0,0.6448091542297618,0.6417228645185654
0,,,16384,1.0,size,restricted,0,1,0.6924249995253129,0.712564891942535
0,,,16384,1.0,size,restricted,0,2,0.6645281697764226,0.6814484986764521
0,,,16384,1.0,size,restricted,1,0,0.6448091542534921,0.6417228645491359
0,,,16384,1.0,size,restricted,1,1,0.6924249994406624,0.7125648918155689
0,,,16384,1.0,size,restricted,1,2,0.6645281697586807,0.6814484986227428
0,,,16384,1.0,size,restricted,2,0,0.6448091543521343,0.6417228646734486
0,,,16384,1.0,size,restricted,2,1,0.6924249990907615,0.7125648912773989
0,,,16384,1.0,size,restricted,2,2,0.6645281696770781,0.6814484984049896
0,,,16384,inf,equal,unrestricted,,0,0.6639248833813101,0.6611026578787709
0,,,16384,inf,equal,unrestricted,,1,0.6795994531367979,0.698386057082639
0,,,16384,inf,equal,unrestricted,,2,0.6727260866601421,0.6831091937501896
0,0,12288,16384,inf,equal,unrestricted,,0,0.6437152679920127,0.6405252992218179
0,0,12288,16384,inf,equal,unrestricted,,1,0.7013559789225866,0.7220789340924303
0,0,12288,16384,inf,equal,unrestricted,,2,0.6676177072640764,0.6859358581707748
0,1,3272,16384,inf,equal,unrestricted,,0,0.6639248836825945,0.6611026581678129
0,1,3272,16384,inf,equal,unrestricted,,1,0.6795994531367979,0.6983860571861412
0,1,3272,16384,inf,equal,unrestricted,,2,0.6727260868878971,0.6831091939418713
0,2,824,16384,inf,equal,unrestricted,,0,0.6543280345439649,0.6517222456333868
0,2,824,16384,inf,equal,unrestricted,,1,0.6956891021294535,0.7161934423122382
0,2,824,16384,inf,equal,unrestricted,,2,0.6572816589776761,0.680097220951737
0,,,16384,inf,equal,restricted,0,0,0.6639248832659469,0.6611026577619534
0,,,16384,inf,equal,restricted,0,1,0.679599453136798,0.6983860570928566
0,,,16384,inf,equal,restricted,0,2,0.6727260865866066,0.6831091937061722
0,,,16384,inf,equal,restricted,1,0,0.6639248835054582,0.6611026580037634
0,,,16384,inf,equal,restricted,1,1,0.6795994531367979,0.6983860570861558
0,,,16384,inf,equal,restricted,1,2,0.6727260867453363,0.683109193808085
0,,,16384,inf,equal,restricted,2,0,0.663924883913557,0.6611026584149379
0,,,16384,inf,equal,restricted,2,1,0.6795994531367979,0.6983860570791521
0,,,16384,inf,equal,restricted,2,2,0.672726087017992,0.6831091939834192


==> experiments/logistic_15d_three_groups_geometric_no_noise/0/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,0,0,48,64,1.0,size,unrestricted,2.201006169354273,2.747397160583383e-10,7.816032507894873e-10,-4.0945077816327453e-11,2.6429220142251103e-10,4.4369586991903345e-09,4.0410568100340684e-09,6.729500832189703e-11,-5.534052229265067e-09,14.999999969495398,1.1529262326242675e-10,4.1818482200697145e-11,-1.7684369412058508e-10,-1.2508397822059488e-10,5.136772389896366e-10,5.352981864452795e-09
0,1,0,48,64,1.0,size,unrestricted,1.2856216399379867,-3.8842575499971316e-10,-3.5068499347006545e-10,1.0124925636242439e-10,1.0925895478412944e-10,-2.5292809184535304e-10,2.190581044048908e-10,-14.999999949068146,-2.3239577503322397e-11,-1.5518027126438637e-10,1.2617809514985343e-11,1.572976176864927e-10,-5.158123274725804e-09,4.01283552477479e-08,1.1445966882867931e-10,9.577871908101222e-11
0,2,0,48,64,1.0,size,unrestricted,2.85516685272323,-4.910152818645975e-10,-2.8215378721333927e-09,-2.337436059297709e-10,-4.713698294193094e-10,1.4778770491177395e-10,-2.9401143353394286e-10,1.7147784160315312e-10,14.999999985883015,-1.625272083686839e-09,2.426300606823904e-10,-8.871722873466986e-12,1.2220499737156117e-10,4.788344808186138e-10,-3.2463665657829676e-10,-4.046698963397537e-11
0,3,0,48,64,1.0,size,unrestricted,3.1075959451292476,3.10746689469479e-10,7.177676593328065e-11,-5.426436000805128e-11,-2.1389582582705096e-09,-1.1702031131459616e-09,3.5001294451897405e-10,2.7548115003281986e-10,-14.999999977744427,-2.6482769925969607e-09,-5.398443060275661e-10,7.52807423060698e-11,-2.1827979946138616e-09,-5.152008774482771e-10,2.1272823668892596e-09,1.2465092109036639e-11
0,4,0,48,64,1.0,size,unrestricted,3.011737804851474,4.563677547468663e-10,-7.804260779874651e-10,7.93093980704957e-11,-2.4620817280680542e-09,14.999999970559218,2.2830544708091052e-10,3.3514257108525503e-10,-2.28359722522386e-09,3.935246527348531e-11,5.31258319813502e-10,9.105599030944424e-11,7.674178925926224e-11,-1.1801243061589062e-09,1.4962055428044725e-09,7.532891929658456e-09
0,0,1,12,64,1.0,size,unrestricted,3.9538593962042445,3.106372229380104e-11,-1.4200578150942467e-11,9.920655417703038e-11,9.531827525515979e-11,1.7736566703047425e-10,1.5032527583425909e-10,1.6855880705605175e-10,-6.4112932807254596e-12,1.4332927392115347e-10,5.845482404908639e-11,-2.8391720655543194e-11,1.1968118165503432e-10,2.5403049669579383e-11,14.999999992956512,-4.906728087280504e-11
0,1,1,12,64,1.0,size,unrestricted,4.574243668092994,2.3014342174772612e-11,7.19792781139696e-11,-1.5105790930818495e-10,-2.3568145014214443e-10,1.1794998157388648e-10,6.363921590066191e-11,3.401806461383086e-10,-3.675786501034691e-10,1.3898649850894682e-10,14.999999992081275,5.177971293970566e-11,1.4224936343404175e-10,-5.224311420296238e-12,-5.255296571741007e-11,-1.647783910039008e-10
0,2,1,12,64,1.0,size,unrestricted,5.284423449757174,1.8654034149066536e-10,-2.0983434686394812e-10,7.988228523286462e-11,2.2198962319833794e-11,1.6162531903276172e-11,6.9173595169759e-11,1.9840006948717964e-10,1.7096077535434358e-10,3.2101163377319347e-07,14.999999663797926,2.3021867267282782e-10,-1.812708853236257e-10,-1.2870431386600605e-11,-1.8274324430400182e-10,5.389893237545159e-11
0,3,1,12,64,1.0,size,unrestricted,5.369899612762699,-1.825337359612875e-12,4.081759477352775e-13,-7.850479816882331e-12,-2.6303034257150005e-12,7.085077620495094e-09,2.929841994053633e-10,-8.05135664128327e-12,-2.4077042250813904e-12,14.999999989642221,-1.346946384337947e-10,8.37952401844714e-11,-6.710321104703334e-12,-5.944870426330047e-14,2.922638072571699e-13,1.1267687471639221e-12
0,4,1,12,64,1.0,size,unrestricted,4.8816806448203165,-1.2703314692678013e-11,14.999999510561198,2.979879440851246e-10,-7.382795675973264e-11,1.1831086906418997e-10,3.4910623353031003e-10,4.6379074268296096e-07,-5.4012440078788e-10,2.2852280260329816e-10,3.180603498980855e-10,3.2836671273760816e-10,7.596947782200904e-11,-5.281313701863945e-10,7.610349149388666e-11,-2.0067067765502004e-10
0,0,2,4,64,1.0,size,unrestricted,10.768554172790392,-8.537290505790531e-11,-8.217216879690977e-10,-8.288646862100174e-10,-14.999999986225124,2.655066468899889e-10,4.758507136561929e-10,-5.758532281736613e-10,-2.808962482571125e-10,4.3477563141375e-10,-4.2987322502020655e-10,-6.689214698476842e-10,-1.2633980181276938e-10,-8.247268245450886e-10,1.8027836537335737e-11,2.0857222834901467e-10
0,1,2,4,64,1.0,size,unrestricted,10.768554172790392,-8.537290505790531e-11,-8.217216879690977e-10,-8.288646862100174e-10,-14.999999986225124,2.655066468899889e-10,4.758507136561929e-10,-5.758532281736613e-10,-2.808962482571125e-10,4.3477563141375e-10,-4.2987322502020655e-10,-6.689214698476842e-10,-1.2633980181276938e-10,-8.247268245450886e-10,1.8027836537335737e-11,2.0857222834901467e-10
0,2,2,4,64,1.0,size,unrestricted,10.768554172790392,-8.537290505790531e-11,-8.217216879690977e-10,-8.288646862100174e-10,-14.999999986225124,2.655066468899889e-10,4.758507136561929e-10,-5.758532281736613e-10,-2.808962482571125e-10,4.3477563141375e-10,-4.2987322502020655e-10,-6.689214698476842e-10,-1.2633980181276938e-10,-8.247268245450886e-10,1.8027836537335737e-11,2.0857222834901467e-10
0,3,2,4,64,1.0,size,unrestricted,4.274307923351441,-4.897342793651016e-11,1.63517556047711e-11,14.999999991905488,4.623553518151382e-09,1.1814148025462652e-09,9.628144392558554e-11,8.56160921857352e-11,1.6364369303812284e-10,-8.929844460106425e-11,-2.1050905329037586e-12,4.358738578053475e-12,-9.81703489822897e-11,9.53218702124745e-12,-2.849410359430294e-10,3.4584723683760824e-11
0,4,2,4,64,1.0,size,unrestricted,10.144916999839335,1.6268466403064438e-10,-14.999999979946397,-1.8086747430440997e-09,-6.052952163536557e-10,1.5580381286034177e-09,1.0983419568819758e-09,-1.3891631638000183e-10,-3.868503261797434e-10,2.6858045693694176e-10,-4.965091826475262e-10,-1.4525087863372204e-09,-1.5767877758689576e-10,-1.897479105303419e-10,1.5551910244220482e-10,-2.7540705176767264e-10
0,0,0,48,64,1.0,size,restricted,2.2010061697491796,1.3767474625882116e-10,4.034665338656635e-10,-2.2081102782704916e-11,1.6264864803895617e-10,2.420625054277672e-09,2.274888584329225e-09,1.846800432142417e-11,-2.255390571059039e-08,14.999999961316355,8.015089217360171e-11,2.3809787406635355e-11,-1.1477261519778771e-10,-8.346613100216705e-11,2.783058185663723e-10,3.1206338072419904e-09
0,1,0,48,64,1.0,size,restricted,1.285621638993535,-6.948074681727321e-09,-2.0176255909186624e-09,4.745105014812812e-10,5.527154433588411e-10,-1.63505402291543e-09,1.4096234231574655e-09,-14.999999871295714,-1.5527167457074567e-10,-9.797417864303627e-10,5.7916320834855124e-11,8.69463349217931e-10,-6.379798484410619e-09,9.704728483419182e-08,5.386540903578532e-10,4.1879770479020953e-10
0,2,0,48,64,1.0,size,restricted,2.855166851230083,-1.1895512517338134e-10,-4.2391271324377203e-10,-6.260204592982475e-11,-1.1055511959156792e-10,3.456730571325925e-11,-7.030367074184837e-11,3.9202598703149944e-11,14.99999998061981,-2.993514476658596e-10,5.7626364875567144e-11,-3.6097684397625254e-12,3.166378374486071e-11,9.686844895228432e-11,-8.13227993442636e-11,-1.3310967479764605e-11
0,3,0,48,64,1.0,size,restricted,3.1075959434235645,1.601658466818803e-11,-8.922351319597638e-12,8.430380167282772e-12,-4.5840315748065275e-10,-3.316908435386627e-10,8.387498934441426e-11,1.9507050886312532e-11,-14.999999973876921,-8.198712284674756e-10,-1.3728010446023872e-10,1.9009951738742253e-11,-4.748501474675198e-10,-1.2147312094813813e-10,3.908066418449485e-10,-4.657789220686853e-11
0,4,0,48,64,1.0,size,restricted,3.011737804634155,7.305349974617569e-11,-1.403454601828209e-10,1.6418278086465846e-11,-3.786474611154063e-10,14.999999977807931,3.488820195913645e-11,5.131824680574779e-11,-3.5907488965959114e-10,-7.943626385508398e-12,9.670842189311083e-11,1.2145582632054041e-11,1.1392442974061888e-11,-2.1140839010006097e-10,2.391446368463174e-10,8.884151157994853e-10
0,0,1,12,64,1.0,size,restricted,3.953859395939651,1.0618594711520554e-09,-1.1037472493134837e-11,7.856741598367827e-10,9.045749726755391e-11,3.04532408405076e-10,1.217971912027079e-10,7.339124368090193e-10,-1.392306967514357e-11,1.633370045837503e-10,-1.5400541826080404e-09,-7.0527208597108875e-12,1.363191205332782e-10,4.6180181189099256e-11,14.999999989732576,-4.087099501624794e-11
0,1,1,12,64,1.0,size,restricted,4.574243668899829,8.382802559065171e-12,2.2936857242016624e-09,-6.560360040580792e-11,-1.191798067441537e-10,6.384131508942907e-11,2.8573741660279145e-11,1.2503660994464215e-09,-3.6933402961200197e-09,6.427504182430581e-11,14.999999990814688,1.3643866338769763e-11,5.757833538472159e-11,-5.461431414079617e-13,-1.033208264129823e-11,-5.3990937478131e-11
0,2,1,12,64,1.0,size,restricted,5.284423455503337,3.7393721065719056e-11,-1.4053401557563763e-10,1.321442326570343e-11,3.6345416643101056e-12,2.6522388637070118e-12,1.1811513293408547e-11,4.279759468706048e-11,3.3503500581759606e-11,9.121689435703525e-08,14.999999906750148,7.464341879789016e-11,-3.631055459185203e-11,1.6348672687335648e-10,-3.696949961994065e-11,9.073279589228165e-12
0,3,1,12,64,1.0,size,restricted,5.369899613567928,1.0144923527539945e-11,-1.2859563716473765e-11,3.820720501582428e-11,1.8048629162692686e-11,7.123216438806688e-09,7.317464360394925e-11,2.924844639650386e-11,1.6785597306930584e-11,14.999999991953027,-8.310268371307832e-11,7.933509658844055e-11,2.5581997355579916e-11,-1.4217025852007184e-12,5.548951643489226e-11,-1.2463058026680398e-11
0,4,1,12,64,1.0,size,restricted,4.8816806550299665,-1.0477281935557856e-12,14.999999983250206,1.8402136642527447e-11,-4.185178165584621e-12,1.2722988705350618e-10,2.290405279750211e-11,1.4639656934820931e-08,-6.147049995383726e-11,1.3111722475430616e-11,2.0024492653196393e-11,2.075779658409615e-11,4.148867771556976e-12,-5.433517916326138e-11,4.030631349193065e-12,-1.1685297288488652e-11
0,0,2,4,64,1.0,size,restricted,10.371066289507205,-9.535867882124449e-12,-5.769173498108298e-10,-2.451715583580615e-10,-12.670883627691447,6.422013170363088e-11,1.7113602622895422e-10,-1.5060345484186652e-10,-1.684331414549296e-09,2.3291163671228365,-1.360732597704112e-10,-2.3596286207601215e-10,-3.601279449660022e-11,-2.7018208067760485e-10,1.004027421988211e-11,8.729764800309188e-11
0,1,2,4,64,1.0,size,restricted,10.371066289507205,-9.535867882124449e-12,-5.769173498108298e-10,-2.451715583580615e-10,-12.670883627691447,6.422013170363088e-11,1.7113602622895422e-10,-1.5060345484186652e-10,-1.684331414549296e-09,2.3291163671228365,-1.360732597704112e-10,-2.3596286207601215e-10,-3.601279449660022e-11,-2.7018208067760485e-10,1.004027421988211e-11,8.729764800309188e-11
0,2,2,4,64,1.0,size,restricted,10.371066289507205,-9.535867882124449e-12,-5.769173498108298e-10,-2.451715583580615e-10,-12.670883627691447,6.422013170363088e-11,1.7113602622895422e-10,-1.5060345484186652e-10,-1.684331414549296e-09,2.3291163671228365,-1.360732597704112e-10,-2.3596286207601215e-10,-3.601279449660022e-11,-2.7018208067760485e-10,1.004027421988211e-11,8.729764800309188e-11
0,3,2,4,64,1.0,size,restricted,4.2411219246843395,-5.0897781949439567e-11,2.370540631880532e-11,11.9959277056935,3.0040722905115373,8.612109973161577e-10,1.0725442571426435e-10,1.0125770422148938e-10,1.480114433865253e-10,-9.518525338259806e-11,-4.9173082366726295e-12,3.738505455306674e-12,-1.1083002498077106e-10,1.6232676179571678e-11,-2.2112375057686753e-10,4.7416074690302466e-11
0,4,2,4,64,1.0,size,restricted,9.45088577979256,3.424283221630928e-11,-11.057590965849085,-8.091086134606569e-10,-7.33061293397106e-11,1.2178473809432555,2.7245616422301446,-7.884970418478788e-12,-4.826853404766754e-11,4.898414988939953e-11,-5.2592068435736265e-11,-9.077481428127447e-09,-1.3571040478413193e-11,-1.3760796896619853e-11,2.00601303616933e-11,-2.6682529323445887e-11
0,0,0,48,64,inf,equal,unrestricted,2.201006169354273,2.747397160583383e-10,7.816032507894873e-10,-4.0945077816327453e-11,2.6429220142251103e-10,4.4369586991903345e-09,4.0410568100340684e-09,6.729500832189703e-11,-5.534052229265067e-09,14.999999969495398,1.1529262326242675e-10,4.1818482200697145e-11,-1.7684369412058508e-10,-1.2508397822059488e-10,5.136772389896366e-10,5.352981864452795e-09
0,1,0,48,64,inf,equal,unrestricted,1.2856216399379867,-3.8842575499971316e-10,-3.5068499347006545e-10,1.0124925636242439e-10,1.0925895478412944e-10,-2.5292809184535304e-10,2.190581044048908e-10,-14.999999949068146,-2.3239577503322397e-11,-1.5518027126438637e-10,1.2617809514985343e-11,1.572976176864927e-10,-5.158123274725804e-09,4.01283552477479e-08,1.1445966882867931e-10,9.577871908101222e-11
0,2,0,48,64,inf,equal,unrestricted,2.85516685272323,-4.910152818645975e-10,-2.8215378721333927e-09,-2.337436059297709e-10,-4.713698294193094e-10,1.4778770491177395e-10,-2.9401143353394286e-10,1.7147784160315312e-10,14.999999985883015,-1.625272083686839e-09,2.426300606823904e-10,-8.871722873466986e-12,1.2220499737156117e-10,4.788344808186138e-10,-3.2463665657829676e-10,-4.046698963397537e-11
0,3,0,48,64,inf,equal,unrestricted,3.1075959451292476,3.10746689469479e-10,7.177676593328065e-11,-5.426436000805128e-11,-2.1389582582705096e-09,-1.1702031131459616e-09,3.5001294451897405e-10,2.7548115003281986e-10,-14.999999977744427,-2.6482769925969607e-09,-5.398443060275661e-10,7.52807423060698e-11,-2.1827979946138616e-09,-5.152008774482771e-10,2.1272823668892596e-09,1.2465092109036639e-11
0,4,0,48,64,inf,equal,unrestricted,3.011737804851474,4.563677547468663e-10,-7.804260779874651e-10,7.93093980704957e-11,-2.4620817280680542e-09,14.999999970559218,2.2830544708091052e-10,3.3514257108525503e-10,-2.28359722522386e-09,3.935246527348531e-11,5.31258319813502e-10,9.105599030944424e-11,7.674178925926224e-11,-1.1801243061589062e-09,1.4962055428044725e-09,7.532891929658456e-09
0,0,1,12,64,inf,equal,unrestricted,3.9538593962042445,3.106372229380104e-11,-1.4200578150942467e-11,9.920655417703038e-11,9.531827525515979e-11,1.7736566703047425e-10,1.5032527583425909e-10,1.6855880705605175e-10,-6.4112932807254596e-12,1.4332927392115347e-10,5.845482404908639e-11,-2.8391720655543194e-11,1.1968118165503432e-10,2.5403049669579383e-11,14.999999992956512,-4.906728087280504e-11
0,1,1,12,64,inf,equal,unrestricted,4.574243668092994,2.3014342174772612e-11,7.19792781139696e-11,-1.5105790930818495e-10,-2.3568145014214443e-10,1.1794998157388648e-10,6.363921590066191e-11,3.401806461383086e-10,-3.675786501034691e-10,1.3898649850894682e-10,14.999999992081275,5.177971293970566e-11,1.4224936343404175e-10,-5.224311420296238e-12,-5.255296571741007e-11,-1.647783910039008e-10
0,2,1,12,64,inf,equal,unrestricted,5.284423449757174,1.8654034149066536e-10,-2.0983434686394812e-10,7.988228523286462e-11,2.2198962319833794e-11,1.6162531903276172e-11,6.9173595169759e-11,1.9840006948717964e-10,1.7096077535434358e-10,3.2101163377319347e-07,14.999999663797926,2.3021867267282782e-10,-1.812708853236257e-10,-1.2870431386600605e-11,-1.8274324430400182e-10,5.389893237545159e-11
0,3,1,12,64,inf,equal,unrestricted,5.369899612762699,-1.825337359612875e-12,4.081759477352775e-13,-7.850479816882331e-12,-2.6303034257150005e-12,7.085077620495094e-09,2.929841994053633e-10,-8.05135664128327e-12,-2.4077042250813904e-12,14.999999989642221,-1.346946384337947e-10,8.37952401844714e-11,-6.710321104703334e-12,-5.944870426330047e-14,2.922638072571699e-13,1.1267687471639221e-12
0,4,1,12,64,inf,equal,unrestricted,4.8816806448203165,-1.2703314692678013e-11,14.999999510561198,2.979879440851246e-10,-7.382795675973264e-11,1.1831086906418997e-10,3.4910623353031003e-10,4.6379074268296096e-07,-5.4012440078788e-10,2.2852280260329816e-10,3.180603498980855e-10,3.2836671273760816e-10,7.596947782200904e-11,-5.281313701863945e-10,7.610349149388666e-11,-2.0067067765502004e-10
0,0,2,4,64,inf,equal,unrestricted,10.768554172790392,-8.537290505790531e-11,-8.217216879690977e-10,-8.288646862100174e-10,-14.999999986225124,2.655066468899889e-10,4.758507136561929e-10,-5.758532281736613e-10,-2.808962482571125e-10,4.3477563141375e-10,-4.2987322502020655e-10,-6.689214698476842e-10,-1.2633980181276938e-10,-8.247268245450886e-10,1.8027836537335737e-11,2.0857222834901467e-10
0,1,2,4,64,inf,equal,unrestricted,10.768554172790392,-8.537290505790531e-11,-8.217216879690977e-10,-8.288646862100174e-10,-14.999999986225124,2.655066468899889e-10,4.758507136561929e-10,-5.758532281736613e-10,-2.808962482571125e-10,4.3477563141375e-10,-4.2987322502020655e-10,-6.689214698476842e-10,-1.2633980181276938e-10,-8.247268245450886e-10,1.8027836537335737e-11,2.0857222834901467e-10
0,2,2,4,64,inf,equal,unrestricted,10.768554172790392,-8.537290505790531e-11,-8.217216879690977e-10,-8.288646862100174e-10,-14.999999986225124,2.655066468899889e-10,4.758507136561929e-10,-5.758532281736613e-10,-2.808962482571125e-10,4.3477563141375e-10,-4.2987322502020655e-10,-6.689214698476842e-10,-1.2633980181276938e-10,-8.247268245450886e-10,1.8027836537335737e-11,2.0857222834901467e-10
0,3,2,4,64,inf,equal,unrestricted,4.274307923351441,-4.897342793651016e-11,1.63517556047711e-11,14.999999991905488,4.623553518151382e-09,1.1814148025462652e-09,9.628144392558554e-11,8.56160921857352e-11,1.6364369303812284e-10,-8.929844460106425e-11,-2.1050905329037586e-12,4.358738578053475e-12,-9.81703489822897e-11,9.53218702124745e-12,-2.849410359430294e-10,3.4584723683760824e-11
0,4,2,4,64,inf,equal,unrestricted,10.144916999839335,1.6268466403064438e-10,-14.999999979946397,-1.8086747430440997e-09,-6.052952163536557e-10,1.5580381286034177e-09,1.0983419568819758e-09,-1.3891631638000183e-10,-3.868503261797434e-10,2.6858045693694176e-10,-4.965091826475262e-10,-1.4525087863372204e-09,-1.5767877758689576e-10,-1.897479105303419e-10,1.5551910244220482e-10,-2.7540705176767264e-10
0,0,0,48,64,inf,equal,restricted,1.6968287301621476,1.3921564916400975e-09,5.026163942219617,1.722396430930886e-10,0.8507232104514237,2.7628171144025,2.819585561106309,5.704517200866997e-10,-3.5008238145144306e-09,3.5407101479473195,3.522555877784085e-10,1.8073569025400338e-10,-3.97307753393845e-11,2.957642548934674e-10,5.577802079318109e-09,4.568473751530267e-09
0,1,0,48,64,inf,equal,restricted,1.0959302646711395,-0.6101545970879546,-8.385269024076825e-10,2.0145423494797248,8.063362483592243e-10,-2.393026773264388e-09,2.537542997480264,-2.0599986319582415,-1.1719810958349233e-10,-5.334039443370014e-10,-1.0996589631513526e-10,9.63521837434679e-10,-0.34109346537147256,7.4366679432948555,4.6977731775222145e-09,1.9022331866643456e-10
0,2,0,48,64,inf,equal,restricted,2.0055020319701806,-2.276385788578907e-09,-0.5863634123711675,-7.638901554136002e-10,-2.105585590869854e-09,1.180289769779362,1.2597604491729595e-09,2.455652290598775,9.644197344291493,-4.759135193665846e-12,-2.2965916110034302e-09,-8.179167747382427e-10,1.1334971531230422,2.641241006195786e-09,9.75815469259774e-10,-6.529610635721278e-10
0,3,0,48,64,inf,equal,restricted,2.145587217206209,6.496290590976363e-09,-5.442503768478522e-10,1.0802815553536711e-10,-8.550698057098846e-10,-5.4994409420073964e-08,3.5464567467538747e-10,1.7717491814684876e-09,-5.3340916772125,-4.701984139897969e-09,-1.0597159235942298e-09,1.2158105252833891e-09,-0.3606204212624316,2.617016031403146e-09,9.30528780536294,-3.122823054683706e-11
0,4,0,48,64,inf,equal,restricted,2.0909723595493674,0.4593917331061679,-1.0856074297137484e-09,1.9633746481960223e-09,-1.122461741630996e-09,5.946716628487215,-3.5552569346375444e-10,2.8822633308871356e-09,-4.814608475728521e-10,2.1476957293587427e-10,4.909678626495863e-09,7.707652332119366e-10,4.779441242035029e-10,-9.17013089976569e-11,6.6102149236371,1.9836766851535357
0,0,1,12,64,inf,equal,restricted,2.9249193914636074,5.856459892658656,1.3095870529058483e-11,1.3169280173814826,2.0045041429129678e-10,0.16913741018308892,1.5657192999547584e-10,1.238976620481698,-5.85983394870014e-11,4.93301884614799e-10,-1.9888891787489586e-09,1.954494135357652e-11,1.9916264695317397e-10,2.2632141892668675e-10,6.418498051673413,4.7291283067936644e-11
0,1,1,12,64,inf,equal,restricted,3.0458279714881584,0.15196493833472213,1.3272923818516145,-5.805156817951156e-10,-1.9805074005708287,0.12491954524694215,3.408390319232308e-10,2.3330525870792513,-3.7112991768803973,5.396933508617383e-10,4.769198039088397,-2.9750740108616496e-10,2.4279750367873436e-10,0.60176592135654,1.592567895523574e-10,7.370073059207074e-10
0,2,1,12,64,inf,equal,restricted,4.424159513268197,0.516473737309527,-2.9525800533967,-4.651111211454207e-11,-3.737706217946993e-10,1.571989991122096e-10,-8.383653087529524e-12,3.977043163899134e-09,1.0558305650166384e-10,3.825287463791486,4.369303779083946,1.0603041707113513e-09,-7.476733732032967e-10,3.3363549526554284,-1.639890478184598e-10,1.117682273137023e-09
0,3,1,12,64,inf,equal,restricted,4.095740283518326,0.851410244542819,-4.039487197406591e-10,0.3139707394497371,4.3148019354999487e-10,2.7171694426848103,1.4051432460106443,0.617191130508972,1.3828413512652653e-10,3.4959417783234263,-1.0469826391973251,2.5960948561555326,1.4024241550252724e-10,7.486124832514778e-11,1.9560959199750778,-5.6236770931042355e-11
0,4,1,12,64,inf,equal,restricted,3.6525867017866727,0.6277177271781637,3.4173591890740935,1.8394349422962848,-1.1688524958967758e-10,2.4518331592054556,9.403004377951708e-10,3.8521940328347335,-2.8114609414058993,6.922875340548045e-11,7.350503126539497e-10,1.27110736940025e-10,-5.846712472789671e-10,-5.689045483482282e-10,3.1145765656578163e-10,2.691067819683002e-10
0,0,2,4,64,inf,equal,restricted,9.769449813480792,-5.783562091325822e-12,-7.301613123502317e-10,-1.724921163305556e-10,-9.033585081242279,3.28656188228504e-11,9.978422873827033e-11,-1.0196173902402402e-10,-3.119482985298326,2.846931931071459,-6.992884923339508e-11,-1.6183929363790058e-10,-2.6458218924182048e-11,-1.4711998691586214e-10,-5.102507894365143e-13,7.260719288859436e-11
0,1,2,4,64,inf,equal,restricted,9.769449813480792,-5.783562091325822e-12,-7.301613123502317e-10,-1.724921163305556e-10,-9.033585081242279,3.28656188228504e-11,9.978422873827033e-11,-1.0196173902402402e-10,-3.119482985298326,2.846931931071459,-6.992884923339508e-11,-1.6183929363790058e-10,-2.6458218924182048e-11,-1.4711998691586214e-10,-5.102507894365143e-13,7.260719288859436e-11
0,2,2,4,64,inf,equal,restricted,9.769449813480792,-5.783562091325822e-12,-7.301613123502317e-10,-1.724921163305556e-10,-9.033585081242279,3.28656188228504e-11,9.978422873827033e-11,-1.0196173902402402e-10,-3.119482985298326,2.846931931071459,-6.992884923339508e-11,-1.6183929363790058e-10,-2.6458218924182048e-11,-1.4711998691586214e-10,-5.102507894365143e-13,7.260719288859436e-11
0,3,2,4,64,inf,equal,restricted,4.019927356908887,-2.5528058191397032e-11,1.953905564508266e-11,6.218383129463077,5.061057514899498,3.7205593536399673,7.583608760866669e-11,8.284317126094883e-11,1.0010563516746632e-10,-7.664411979433809e-11,-3.884699697219918e-12,2.1201779896965494e-12,-9.144752925267941e-11,1.1183157109123043e-11,-1.8577579329248638e-10,4.036079300733196e-11
0,4,2,4,64,inf,equal,restricted,8.70061699345083,8.791114458597745e-11,-7.751212791529606,-1.1615492579749247,-1.6286079743461373e-10,3.2648171722679997,1.397425771573339,-2.126527051106671e-11,-1.046426507352413e-10,1.0703944028354072e-10,-8.48223289663924e-11,-1.4249950046900612,-3.050374407992022e-11,-1.8089121405059795e-11,3.153835696429079e-11,-4.107517265843657e-11
0,0,0,96,128,1.0,size,unrestricted,1.1667988549491146,1.4880308030586116e-10,1.6878254402893975e-10,-1.2829197378691312e-08,3.424106946733237e-09,1.5660804568137814e-08,2.8414279865257723e-08,-1.593267261375848e-10,-5.063999411188009e-09,14.999999823132296,-1.4645487371614934e-09,2.4523968450594737e-09,-2.120422249315427e-08,1.4917642884472212e-09,5.040279522784374e-10,1.1054347735410456e-09
0,1,0,96,128,1.0,size,unrestricted,1.6301310912163869,-1.9293835803159197e-10,3.0058740541507826e-10,1.3844643725030723e-09,14.999999944979498,-5.34462779805074e-10,-2.472293764365213e-09,4.819846112871104e-10,9.149602731384319e-10,7.576769006374565e-09,-5.210821170609378e-12,-1.175412080097374e-10,-3.1381031876654457e-10,9.865142738707204e-09,-2.1736511532632612e-09,-3.697708282256466e-10
0,2,0,96,128,1.0,size,unrestricted,2.979472217883123,-4.0655515914417985e-10,-1.241336409588205e-09,-5.336242221344377e-10,-7.334567301114004e-10,1.0362073272341158e-10,2.0439082909502543e-10,7.076186578298009e-10,14.999999966582372,-9.396746566141558e-10,2.9576916918878824e-10,7.274221606348086e-11,1.291759758723508e-10,1.673843303152323e-10,-5.34969290278624e-10,1.8495607933226149e-10
0,3,0,96,128,1.0,size,unrestricted,1.0212728569641827,4.081020488041289e-10,-1.1616745743499936e-09,8.29743032878249e-09,-2.1555926873131054e-09,3.6240723988522693e-10,6.287068351944692e-09,3.0504932870668575e-10,-14.999999917414144,-3.1005502545825706e-10,-7.458229891346828e-10,-1.0363013406400504e-08,-1.8914200584713507e-09,-1.802823216827329e-09,3.9781561239172585e-09,1.2669216659190843e-08
0,4,0,96,128,1.0,size,unrestricted,1.626764570736657,-1.4384382807760299e-10,-2.3461122597605723e-11,-4.095823597569651e-11,-8.806428626970792e-10,1.8066658315992344e-10,3.649483934793108e-11,-1.0570600846711815e-11,-4.883882553066916e-10,1.2439699092083582e-10,6.799811124640987e-11,-4.2568601861998126e-11,6.327621784723808e-11,4.9205549862595155e-11,14.999999994345774,9.833893838458261e-11
0,0,1,24,128,1.0,size,unrestricted,2.6647692035823747,4.588406868788892e-13,5.020123578369397e-13,7.158309110521172e-11,-1.0645925987562181e-12,2.094440936391428e-09,7.86861798624757e-13,14.999999993587359,8.460762289186554e-14,-8.223086258566558e-13,2.0829489059159703e-09,4.4922576893163095e-13,-7.272530737591815e-13,2.3483333633474896e-12,3.470842144509886e-10,8.235622133494532e-13
0,1,1,24,128,1.0,size,unrestricted,3.86437018640154,1.807813671384642e-09,2.1507280285667493e-09,2.0616713850660787e-09,1.6729540253160735e-09,2.613062355165661e-09,-7.720386969672481e-10,2.500265489459811e-09,-3.0791405613366343e-10,2.4616450264299613e-09,14.999999925777024,1.1628165308800455e-09,2.0713990348244963e-09,9.746084312462756e-10,-2.1964359041432264e-09,-2.0094538609370564e-09
0,2,1,24,128,1.0,size,unrestricted,2.7037029577222054,-4.049260543163577e-11,-1.4576369441073018e-07,2.1312177828444458e-10,1.4887195791603101e-10,2.0819139339279083e-10,1.198133043777064e-10,2.1025084018672707e-10,14.999999842262467,5.1260543412397547e-11,1.5771277099946318e-10,1.8880262599343186e-10,1.1356842596060087e-10,1.510780123640017e-10,-5.1636973420479686e-11,1.287845044092176e-10
0,3,1,24,128,1.0,size,unrestricted,4.61702001799851,-4.813739951161475e-11,4.899017380100084e-11,-4.934267401969693e-11,1.1589893783465533e-09,14.999999990626,3.7705421163419965e-12,-2.2746939370642316e-11,-1.1394185997344466e-11,-2.5716611313483737e-11,-2.3876257256922715e-10,6.277281307317381e-10,-4.779090656901637e-11,4.007880536911822e-11,-4.192735508713671e-11,-8.895626568230852e-12
0,4,1,24,128,1.0,size,unrestricted,3.3198547715958657,-6.412070189212881e-11,1.3579983488283e-06,-4.2714518696556024e-10,-4.6128218353216454e-11,3.726549942934641e-09,-8.688958517265065e-10,14.999998568557967,-1.5835149087810978e-11,-2.615727328106021e-12,4.2422054580050805e-11,6.691142619429364e-11,-5.735358131901792e-11,-5.225632213223544e-11,-6.706703471860641e-11,6.680287996794408e-11
0,0,2,8,128,1.0,size,unrestricted,7.312711725841358,1.4162529749715989e-11,2.1192065948058513e-12,-3.96081742599292e-09,1.5271982912718965e-11,3.5742557299480124e-10,1.0857210467052179e-11,-4.2744998592224905e-11,-14.99999998050601,4.2177982516112824e-11,1.3217674333024573e-11,-6.466680956677893e-11,-1.832993199328598e-11,-1.1803991150441267e-08,-7.416502176489436e-13,-7.103243636582476e-13
0,1,2,8,128,1.0,size,unrestricted,5.037324294984137,-1.1887809794530662e-09,-3.0161763501513466e-10,-14.999999961733167,-5.99093289891281e-09,5.573551277648538e-10,2.0160671313974946e-09,-1.4973151684581944e-09,-6.862941621729183e-09,4.1331573835671883e-10,-1.4603952550221526e-10,-3.790502649099366e-09,6.860724547856811e-11,-2.4810679835753506e-09,1.9519615905726281e-10,-1.1057185191604392e-10
0,2,2,8,128,1.0,size,unrestricted,5.586551410849308,-9.599570472497743e-11,-1.77731116846167e-09,-9.827184454239271e-11,-1.0583610413930298e-08,1.5048428603309265e-09,-2.808478315217123e-11,-7.429952568250768e-09,-9.232348961102657e-09,3.690102435607423e-09,-7.10437423584618e-11,-1.313739301923161e-10,-4.681231141658388e-11,-1.1398369035930407e-09,6.152269813478746e-11,14.999999955613829
0,3,2,8,128,1.0,size,unrestricted,4.5996428349075344,1.693035625072132e-09,-6.746695456048099e-10,3.5669666170776246e-09,-5.571875631401701e-10,-8.628406781302145e-11,7.182614010269992e-10,6.021005765727982e-09,5.006803013297939e-09,-1.2888687702343223e-08,-4.108292896435366e-10,-5.341634690478233e-10,-14.999999941403651,5.7788803376271845e-09,-1.477478317415783e-09,-4.980859645302151e-10
0,4,2,8,128,1.0,size,unrestricted,6.737666590472908,4.797630311187658e-10,-14.99999998851721,-2.7729012034570576e-10,-6.622824990160672e-10,1.0014401347118435e-10,8.475485524116699e-10,1.2471945952031174e-10,1.725867472901844e-11,-1.413715308800361e-10,-2.9710635214976584e-10,-1.1672455268472044e-09,-8.157372375469937e-10,1.727486672441492e-10,-4.539013059407297e-13,-2.9371068537616314e-10
0,0,0,96,128,1.0,size,restricted,1.1667988633734019,-1.110082331826964e-12,6.912449489389996e-13,-2.7000354488071603e-10,3.998838831654662e-11,1.1619975145845966e-10,7.849482907279192e-10,-4.073715742031174e-12,-6.034276863921348e-11,14.999999995923076,-2.167759299141565e-11,2.8509451367827434e-11,-1.6981571056414456e-09,1.819104619608396e-11,5.852694888608863e-12,1.101189861999347e-11
0,1,0,96,128,1.0,size,restricted,1.6301310950801782,-1.2086245908583188e-11,5.170690228291967e-12,1.0547339719884702e-11,14.999999996084538,-1.3263750511921794e-11,-6.474304436757877e-11,-4.939319330434531e-13,1.1727355598053663e-11,3.9748551891251163e-10,-9.926612619568789e-12,-5.148726864868818e-12,-7.283655487600981e-12,1.5752393137453421e-10,-4.736540584315307e-11,-2.432841659450962e-11
0,2,0,96,128,1.0,size,restricted,2.9794722192784726,3.363921038364314e-11,2.4617992172664304e-10,-2.4455099054243404e-10,2.5935961351455453e-11,-2.4808397821409514e-11,-2.3877072451249464e-11,-2.481075619394524e-10,14.999999975474697,-4.4428202338870367e-10,-1.7723558238238207e-10,-7.820499731365865e-11,-5.407729043037335e-11,-8.168985522320651e-11,-2.1594586684250654e-11,-1.1184303431575656e-10
0,3,0,96,128,1.0,size,restricted,1.02127285997574,2.6264662424355816e-12,-1.310667091913634e-11,1.1283537675236965e-09,-2.5926311153884178e-11,2.3807918165165215e-12,1.298742538075617e-10,2.184405567909134e-12,-14.999999994066686,-2.9150036212393103e-12,-5.808133647890785e-12,-2.1501907554545864e-09,-2.202776747835344e-11,-1.7531493792805893e-11,6.159840798616715e-11,5.144749806953342e-10
0,4,0,96,128,1.0,size,restricted,1.6267645709454417,-2.499569467112999e-11,-3.895478986898024e-12,-6.36757813214649e-12,-4.749190078736395e-10,2.3106138728607598e-11,2.8078275745166248e-12,-2.2666899594417843e-12,-5.508939633684722e-09,1.477374268546493e-11,6.546156157807141e-12,-6.188491779523777e-12,8.043656755774588e-12,6.469346207192818e-12,14.999999992205472,9.16177023318873e-12
0,0,1,24,128,1.0,size,restricted,2.664769203774653,2.6728889196353825e-12,2.669005374347577e-12,3.4108609014264404e-11,-9.84195451608761e-12,1.2190932380184857e-09,1.9289574131579644e-12,14.999999995889963,4.307171894417404e-12,-2.7413241969490225e-12,1.6083817034998168e-09,3.016804320317259e-12,-1.609206837587824e-12,9.302723894226358e-12,3.8243439431671694e-10,9.480907381293234e-13
0,1,1,24,128,1.0,size,restricted,3.8643702026462177,5.588900149591136e-12,1.9046100870804485e-11,6.2398291500504015e-12,5.113013449017169e-12,5.193781873184801e-10,-6.000497584082522e-11,1.0102087570605555e-11,-2.2088807468283415e-09,1.0928689594857797e-11,14.99999999682027,3.0067122428742073e-12,8.725612827384972e-12,2.451416366235066e-12,-6.914082387354182e-12,-6.260150005667991e-12
0,2,1,24,128,1.0,size,restricted,2.70370296012505,-1.0760500186143951e-12,-4.164812697197087e-08,9.403618875739936e-12,4.36764809512128e-12,1.1103035817577487e-11,3.325881092127766e-12,1.0701459720036389e-11,14.999999958215023,1.769719200888734e-11,1.5279021164143544e-11,6.309841503393737e-12,3.1431206776998246e-12,4.475329140840998e-12,-1.3663288075544022e-12,3.6227954994103326e-12
0,3,1,24,128,1.0,size,restricted,4.566580200463155,2.2387334882869709e-10,-1.128777117888569e-10,2.0461080760269815e-10,0.3782229004588163,14.621777094042898,2.5956086660128364e-10,7.615051421729683e-11,4.831702079925402e-11,1.8264875760473992e-10,-1.9107569053612903e-10,1.0974675048163046e-09,9.330844385366715e-11,-1.5263251468237906e-10,1.8861373090863001e-10,3.8784048768948905e-11
0,4,1,24,128,1.0,size,restricted,3.319854802319665,-6.794458534924865e-12,1.103389714272403e-08,2.049734693525927e-11,-2.7434947444247602e-12,4.803863116814272e-10,5.0159504407099125e-11,14.999999988276214,-1.201956571899938e-12,8.4183087034204e-12,1.7683918921165317e-12,4.34041247940598e-12,-4.132651910752529e-12,-7.604354581278091e-12,-5.5086283168792815e-12,4.034464324172798e-12
0,0,2,8,128,1.0,size,restricted,6.503811553168514,-2.2067037735271802e-11,-7.550095810014777e-12,-2.618717547956416,-6.14784153527819e-11,2.3817211482106453,1.368097084086874e-09,-7.742938849047915e-11,-4.872472924340152,0.8662208041841207,-1.1247988097867512e-11,-1.7959258752662482e-10,8.601955569459935e-11,-4.260867573105079,3.481106264557623e-12,9.153853741564324e-12
0,1,2,8,128,1.0,size,restricted,4.250125069753654,-1.9061347943502806e-10,-3.4560883911479055e-11,-4.285170122839404,-3.4352077110047543,1.444124623386439e-10,2.679967128704931,-1.360583870838271e-10,-3.5543187881792897,1.3512653443142564e-10,6.802188261741703e-12,-1.045336239823973,1.707176794360474e-11,-8.09357112134023e-09,2.4873428200416937e-11,1.4335263250622328e-12
0,2,2,8,128,1.0,size,restricted,5.387024928318347,-1.1196554814090358e-11,-1.0574681046844121e-10,-9.374931224488088e-12,-3.9958050142873964,1.0279767499805709e-10,-4.672734003422391e-12,-3.8470822590923043e-10,-1.0500524806266802,6.693890621585054e-10,-6.789396467946779e-12,-1.1447040901957191e-11,-4.890554599558229e-12,-7.355276795656912e-11,7.300845397016904e-12,9.954142503275595
0,3,2,8,128,1.0,size,restricted,4.141316896725531,8.229513076597558e-11,-1.7350032163333787e-11,7.406610029319194e-09,-1.3817006555211155e-11,1.4642219324010466e-12,2.399019785550739e-11,3.691593694526814,0.30336518725026257,-1.6560111724066424,-8.939165051372452e-12,-1.2791612246651438e-11,-9.349029937599136,2.679993703147162e-10,-3.8733773176815444e-11,-1.0269105579513201e-11
0,4,2,8,128,1.0,size,restricted,5.894613200525426,0.7580254940055153,-7.520052177710316,-4.958352002466896e-11,-4.332109912913418,4.1518754625837e-11,1.9000925738365957,1.0139555717660808e-10,1.0784125429687311e-11,-2.156025750768915e-11,-4.9643564232499653e-11,-0.4038819926310117,-0.08583784767965245,6.522386854942222e-11,-5.857393283275428e-13,-8.133324012616426e-11
0,0,0,96,128,inf,equal,unrestricted,1.1667988549491146,1.4880308030586116e-10,1.6878254402893975e-10,-1.2829197378691312e-08,3.424106946733237e-09,1.5660804568137814e-08,2.8414279865257723e-08,-1.593267261375848e-10,-5.063999411188009e-09,14.999999823132296,-1.4645487371614934e-09,2.4523968450594737e-09,-2.120422249315427e-08,1.4917642884472212e-09,5.040279522784374e-10,1.1054347735410456e-09
0,1,0,96,128,inf,equal,unrestricted,1.6301310912163869,-1.9293835803159197e-10,3.0058740541507826e-10,1.3844643725030723e-09,14.999999944979498,-5.34462779805074e-10,-2.472293764365213e-09,4.819846112871104e-10,9.149602731384319e-10,7.576769006374565e-09,-5.210821170609378e-12,-1.175412080097374e-10,-3.1381031876654457e-10,9.865142738707204e-09,-2.1736511532632612e-09,-3.697708282256466e-10
0,2,0,96,128,inf,equal,unrestricted,2.979472217883123,-4.0655515914417985e-10,-1.241336409588205e-09,-5.336242221344377e-10,-7.334567301114004e-10,1.0362073272341158e-10,2.0439082909502543e-10,7.076186578298009e-10,14.999999966582372,-9.396746566141558e-10,2.9576916918878824e-10,7.274221606348086e-11,1.291759758723508e-10,1.673843303152323e-10,-5.34969290278624e-10,1.8495607933226149e-10
0,3,0,96,128,inf,equal,unrestricted,1.0212728569641827,4.081020488041289e-10,-1.1616745743499936e-09,8.29743032878249e-09,-2.1555926873131054e-09,3.6240723988522693e-10,6.287068351944692e-09,3.0504932870668575e-10,-14.999999917414144,-3.1005502545825706e-10,-7.458229891346828e-10,-1.0363013406400504e-08,-1.8914200584713507e-09,-1.802823216827329e-09,3.9781561239172585e-09,1.2669216659190843e-08
0,4,0,96,128,inf,equal,unrestricted,1.626764570736657,-1.4384382807760299e-10,-2.3461122597605723e-11,-4.095823597569651e-11,-8.806428626970792e-10,1.8066658315992344e-10,3.649483934793108e-11,-1.0570600846711815e-11,-4.883882553066916e-10,1.2439699092083582e-10,6.799811124640987e-11,-4.2568601861998126e-11,6.327621784723808e-11,4.9205549862595155e-11,14.999999994345774,9.833893838458261e-11
0,0,1,24,128,inf,equal,unrestricted,2.6647692035823747,4.588406868788892e-13,5.020123578369397e-13,7.158309110521172e-11,-1.0645925987562181e-12,2.094440936391428e-09,7.86861798624757e-13,14.999999993587359,8.460762289186554e-14,-8.223086258566558e-13,2.0829489059159703e-09,4.4922576893163095e-13,-7.272530737591815e-13,2.3483333633474896e-12,3.470842144509886e-10,8.235622133494532e-13
0,1,1,24,128,inf,equal,unrestricted,3.86437018640154,1.807813671384642e-09,2.1507280285667493e-09,2.0616713850660787e-09,1.6729540253160735e-09,2.613062355165661e-09,-7.720386969672481e-10,2.500265489459811e-09,-3.0791405613366343e-10,2.4616450264299613e-09,14.999999925777024,1.1628165308800455e-09,2.0713990348244963e-09,9.746084312462756e-10,-2.1964359041432264e-09,-2.0094538609370564e-09
0,2,1,24,128,inf,equal,unrestricted,2.7037029577222054,-4.049260543163577e-11,-1.4576369441073018e-07,2.1312177828444458e-10,1.4887195791603101e-10,2.0819139339279083e-10,1.198133043777064e-10,2.1025084018672707e-10,14.999999842262467,5.1260543412397547e-11,1.5771277099946318e-10,1.8880262599343186e-10,1.1356842596060087e-10,1.510780123640017e-10,-5.1636973420479686e-11,1.287845044092176e-10
0,3,1,24,128,inf,equal,unrestricted,4.61702001799851,-4.813739951161475e-11,4.899017380100084e-11,-4.934267401969693e-11,1.1589893783465533e-09,14.999999990626,3.7705421163419965e-12,-2.2746939370642316e-11,-1.1394185997344466e-11,-2.5716611313483737e-11,-2.3876257256922715e-10,6.277281307317381e-10,-4.779090656901637e-11,4.007880536911822e-11,-4.192735508713671e-11,-8.895626568230852e-12
0,4,1,24,128,inf,equal,unrestricted,3.3198547715958657,-6.412070189212881e-11,1.3579983488283e-06,-4.2714518696556024e-10,-4.6128218353216454e-11,3.726549942934641e-09,-8.688958517265065e-10,14.999998568557967,-1.5835149087810978e-11,-2.615727328106021e-12,4.2422054580050805e-11,6.691142619429364e-11,-5.735358131901792e-11,-5.225632213223544e-11,-6.706703471860641e-11,6.680287996794408e-11
0,0,2,8,128,inf,equal,unrestricted,7.312711725841358,1.4162529749715989e-11,2.1192065948058513e-12,-3.96081742599292e-09,1.5271982912718965e-11,3.5742557299480124e-10,1.0857210467052179e-11,-4.2744998592224905e-11,-14.99999998050601,4.2177982516112824e-11,1.3217674333024573e-11,-6.466680956677893e-11,-1.832993199328598e-11,-1.1803991150441267e-08,-7.416502176489436e-13,-7.103243636582476e-13
0,1,2,8,128,inf,equal,unrestricted,5.037324294984137,-1.1887809794530662e-09,-3.0161763501513466e-10,-14.999999961733167,-5.99093289891281e-09,5.573551277648538e-10,2.0160671313974946e-09,-1.4973151684581944e-09,-6.862941621729183e-09,4.1331573835671883e-10,-1.4603952550221526e-10,-3.790502649099366e-09,6.860724547856811e-11,-2.4810679835753506e-09,1.9519615905726281e-10,-1.1057185191604392e-10
0,2,2,8,128,inf,equal,unrestricted,5.586551410849308,-9.599570472497743e-11,-1.77731116846167e-09,-9.827184454239271e-11,-1.0583610413930298e-08,1.5048428603309265e-09,-2.808478315217123e-11,-7.429952568250768e-09,-9.232348961102657e-09,3.690102435607423e-09,-7.10437423584618e-11,-1.313739301923161e-10,-4.681231141658388e-11,-1.1398369035930407e-09,6.152269813478746e-11,14.999999955613829
0,3,2,8,128,inf,equal,unrestricted,4.5996428349075344,1.693035625072132e-09,-6.746695456048099e-10,3.5669666170776246e-09,-5.571875631401701e-10,-8.628406781302145e-11,7.182614010269992e-10,6.021005765727982e-09,5.006803013297939e-09,-1.2888687702343223e-08,-4.108292896435366e-10,-5.341634690478233e-10,-14.999999941403651,5.7788803376271845e-09,-1.477478317415783e-09,-4.980859645302151e-10
0,4,2,8,128,inf,equal,unrestricted,6.737666590472908,4.797630311187658e-10,-14.99999998851721,-2.7729012034570576e-10,-6.622824990160672e-10,1.0014401347118435e-10,8.475485524116699e-10,1.2471945952031174e-10,1.725867472901844e-11,-1.413715308800361e-10,-2.9710635214976584e-10,-1.1672455268472044e-09,-8.157372375469937e-10,1.727486672441492e-10,-4.539013059407297e-13,-2.9371068537616314e-10
0,0,0,96,128,inf,equal,restricted,0.80173587562395,-5.897233503393286e-11,2.8551917912948167e-10,-3.155171140827038e-10,3.7843281473362946,0.6544412210689481,1.4439792055590714,4.662421606109319e-10,-1.0064477985365351e-10,3.6984505536555883,-2.633179152511555e-12,1.780058967925359e-09,-4.361615146047833,3.5525018723062608e-09,1.0571857148576043,-4.5996224192478364e-11
0,1,0,96,128,inf,equal,restricted,1.3965546373023157,-1.6303870432607148e-10,7.877714149994433e-11,1.0342591833897512,8.224766489607983,-4.583372928843983e-11,-1.3783636591519503e-10,2.9607239641885356e-10,1.2791060061617568e-09,1.5841077840639446,-2.1146300997302128e-10,-7.429311583862457e-13,-3.9150434337468054e-11,4.156866535529105,3.179378140256899e-11,-2.1536492565941022e-10
0,2,0,96,128,inf,equal,restricted,1.9283665749145023,-3.194613219136431e-09,-5.631736391838991e-10,1.3169569989038205e-09,-2.2184107656990811e-10,1.9489990510935549,3.044961996777666e-10,3.718129640875038,8.377300899187704,3.9466743049489014e-10,-3.14430159721608e-10,6.077536392409196e-10,0.9555703885066431,-3.847177018788858e-10,1.4233953670756307e-10,-1.72722155738144e-09
0,3,0,96,128,inf,equal,restricted,0.807650526269183,3.1738463903775653e-11,-7.895475758690648e-11,5.764975949798731,-6.706381990368909e-11,7.68829387262102e-12,2.292790483242646,4.669258387501021e-11,-3.807556568685367,-3.644865656638074e-11,-3.657204430689149e-11,-1.5200426593808498e-09,-1.3014171771226977e-10,-5.6271018643555476e-11,3.044888807691608,0.08978818737441208
0,4,0,96,128,inf,equal,restricted,1.4208397921347,-3.320724486675951e-09,-7.85638266501539e-11,1.9888693581569187e-10,-6.6764952609666915e-09,7.616738194825814e-10,2.1796137993281333e-10,-1.7039154050687017e-11,-1.5427881498557914e-09,2.9495282860022742,4.573375921655561e-10,-2.757033016702468e-10,2.334565277953202e-10,4.2518551272803226e-10,12.05047169288509,8.342396803671827e-10
0,0,1,24,128,inf,equal,restricted,2.223411382383766,2.1057140802376697,2.5977890182080496e-11,0.1038857625871924,-4.77325560337346e-10,2.800151269932194,1.5947624519134096e-10,4.51277120408437,3.4862559176488213e-10,-2.895555187190432e-11,3.7239286701268712,8.87393313291872e-11,-2.129914783841972e-11,1.0466011682901225e-09,1.7535490096902118,2.513491757089783e-10
0,1,1,24,128,inf,equal,restricted,2.487679709137724,1.9979920258355683,0.3470925035089417,1.951144478635074e-10,4.3993185287991385e-10,2.296753392541336,-0.9063000164935147,1.7738490780090665,-1.9004512702534575,1.336958731775286e-08,4.62531850743993,2.9508654765461173e-10,0.8017846782539623,5.422373246785413e-10,-0.35045850984584065,7.007237079800679e-11
0,2,1,24,128,inf,equal,restricted,2.1216963377146043,3.232794122493025e-10,-3.1572544883471063,3.663637190352857e-08,3.87620074157249e-11,0.6078013855426218,1.1021682199597964e-10,1.6818591595872983,2.9916749679878514,2.368769345378078,3.0334425449009035,0.6383440104727487,2.5437838757390916e-11,6.908513980641773e-11,-2.50364504069907e-11,0.5208540598477425
0,3,1,24,128,inf,equal,restricted,2.6688861743047685,3.3937146257683684,-0.07699003457459493,3.834653525598261e-11,1.7441231766685716,4.519258253452483,1.7427861303885452,0.39980412384661707,8.52096645942658e-11,0.021676751128037335,-5.643153435110203e-11,2.0397694005219082,6.043525646326562e-11,-1.8496712829355648e-10,1.0618775023444602,1.6615767894670468e-10
0,4,1,24,128,inf,equal,restricted,2.1136766753267344,1.390115166801114,2.366678137461049,0.24176380656007498,-1.1640323471775784e-09,2.816068707535667,1.7496088043257856,4.062121451762481,1.904761221266829e-10,2.0346871097761632e-10,0.8794195585836772,0.2808740994545859,-5.444205817212788e-10,-2.2358737082570373e-10,-1.9496497967463062e-10,1.2133502607061923
0,0,2,8,128,inf,equal,restricted,5.614062060467292,-3.8205510368960464e-11,-3.1414591448693924e-11,-1.2518398472936259,-0.08103714224835126,1.899300088582143,2.05360694483424,-1.0506590065597587e-10,-2.0461386276663434,2.6922075426000505,-2.446218900157103e-11,-0.814731980663236,0.6846916747069907,-3.476446150298009,3.45474083978711e-11,1.7894515399309076e-11
0,1,2,8,128,inf,equal,restricted,3.5193914732057006,-0.430351171883407,-1.8286109640213402e-10,-1.5632986338495871,-2.750404538779454,0.3435444361199363,2.3788931174216326,-5.62753927691147e-11,-1.505850932970509,2.031902368208297,9.981105976995856e-12,-2.1730508330485727,4.594322069093132e-11,-1.8227039666756475,2.4535235378773014e-10,-1.7198339517215526e-11
0,2,2,8,128,inf,equal,restricted,4.878001881785348,-2.3185287301404378e-11,-2.4352452480941143e-10,2.637405732481522e-12,-3.516522657569105,9.09512346188092e-11,-4.712201800613736e-12,-1.5975706139098077e-10,-0.6148235432923282,4.487377830985668,-1.5728251554514607e-11,-1.2260347574190464e-11,1.4299033136242211e-12,-1.5073392454462566,3.0504028274552054e-11,4.8739367217128065
0,3,2,8,128,inf,equal,restricted,3.7604257192494974,0.7549715679791339,-1.6570702542428535e-11,0.8095431064159638,-1.5015635080526353e-11,2.2996424670191178e-12,2.2263766841722614e-11,3.220334968798217,2.3502416343236234,-1.7101795323028308,-5.110953810127342e-12,-1.1967577272723797e-11,-6.154729189313476,4.99838425251805e-10,-4.602132118023742e-11,-5.092544332890914e-12
0,4,2,8,128,inf,equal,restricted,5.216877547183118,1.563910049473991,-4.692427067278156,-8.710170651783018e-12,-2.5019385708414705,5.2233831153524384e-11,2.9557610926565263,0.8181631830823586,8.203105554853501e-12,-6.057726392282324e-12,-6.257298883749976e-11,-1.9252787650041436,-0.5201302043641041,3.551122814458863e-11,8.545479666758463e-12,-0.022391066586543554
0,0,0,192,256,1.0,size,unrestricted,1.2135543521366108,2.6334027114823215e-11,7.107444724711951e-12,-3.0566991613440314e-11,2.0957631317684137e-11,-1.2802083607541618e-10,14.999999997257747,5.316286011941324e-12,-3.0887306042771744e-10,8.717505262022461e-11,-2.33016078240664e-11,2.1058888021126218e-10,-1.8694858224703964e-10,-2.0150096821058508e-10,-2.1878086710581812e-11,-4.6259947242907066e-11
0,1,0,192,256,1.0,size,unrestricted,1.2900830420891283,-1.1228549659846262e-09,1.8257927694321088e-11,-2.481863632923065e-10,1.168507336828381e-09,3.3484697040377346e-10,-9.987580526935544e-10,3.527867294529892e-09,4.294528816923774e-10,3.818140367022643e-09,-3.526886219331921e-09,3.691182446738771e-09,-4.107308149430557e-09,14.99999994348244,1.979278014130087e-10,-5.277031474627355e-10
0,2,0,192,256,1.0,size,unrestricted,1.6995847759601936,-4.56800202443684e-10,-14.999999961687351,-8.20806714704976e-10,-3.025247722470476e-09,6.444364195987045e-10,-3.149348993903391e-10,5.402152842686408e-10,2.746789448372823e-09,-6.568973539558235e-10,3.243364625735277e-10,4.186340258739597e-11,-2.50722870355388e-10,6.253634915400143e-10,8.459763116886355e-12,3.2155743682198283e-10
0,3,0,192,256,1.0,size,unrestricted,1.2651978746647992,2.407634350848986e-09,-3.1898654400949146e-10,7.642972696129877e-09,-1.8559097814789794e-10,-1.4379948840231012e-09,2.5089080843018217e-09,-2.0566094907548486e-09,-5.850265691547727e-10,1.0635780548322931e-10,5.370191117839375e-10,-1.7572438302687885e-09,14.999999942430765,8.368811061100198e-10,2.6846505988282387e-09,8.655390384422559e-10
0,4,0,192,256,1.0,size,unrestricted,1.4737498776742293,-2.8119614340002945e-09,-1.0444113307319066e-09,-1.026455511054386e-10,-14.999999943112158,8.802624133784873e-10,-1.9313473866326314e-09,-1.2274613150829827e-09,-5.687112594622599e-10,-5.729577072309965e-11,2.539949693424208e-10,-6.551039359048225e-10,8.206595748456135e-10,6.973646524754827e-09,4.445512177609717e-09,3.46569733971746e-10
0,0,1,49,256,1.0,size,unrestricted,2.1936675840571183,5.429974437314833e-11,-1.1752570815690074e-10,-8.498406791438552e-12,-3.162181448358751e-11,1.5149772545964005e-09,-1.721438160467833e-10,2.7869644707056127e-09,-1.7104479206241994e-11,6.858221445991213e-11,14.999999991286048,2.6013071629253396e-10,-3.9411532213358606e-10,3.0381498978323e-11,3.1101414241262176e-11,2.0303430371087908e-11
0,1,1,49,256,1.0,size,unrestricted,2.4622720582046544,2.1035308511771524e-09,-4.6427899378150597e-11,5.361277277129308e-10,5.624530527823054e-10,1.437962330668312e-09,-2.8815611336558947e-09,4.313142186489234e-10,-3.219754465750231e-09,6.75684014510784e-10,14.999999958525171,6.79711464275836e-10,2.685690241081975e-09,7.75179247329368e-09,-4.308979376940811e-09,4.683557629733971e-10
0,2,1,49,256,1.0,size,unrestricted,1.7307761271955564,1.1726869661635228e-09,-2.5758053802878366e-09,8.246776928607699e-10,1.6296862507304166e-09,1.552326166725036e-09,3.8232801730107466e-10,4.0663757669981346e-10,1.652146704406707e-09,6.071178372904322e-10,-1.583654063852699e-09,8.143210399953056e-10,1.3423732298525425e-09,-4.416366537538509e-10,-1.005797374490934e-08,14.99999993227849
0,3,1,49,256,1.0,size,unrestricted,3.7990670237574853,1.0779702968307034e-09,-1.2797529554328952e-08,4.190012320158358e-09,1.5267583651821298e-08,6.148277495017486e-09,-3.2864287972637535e-10,1.0289487346727908e-09,-2.5397673386719856e-10,5.318941540983121e-09,-2.2740897970754458e-09,14.999999874400936,1.7562584877191204e-09,-4.2455800462673985e-09,-5.377729915874281e-10,1.427512531542133e-09
0,4,1,49,256,1.0,size,unrestricted,1.8018161587058712,1.5824823915797934e-10,5.139803805069437e-09,3.277277098388331e-09,-1.9988838735058054e-09,7.677446042124566e-09,2.4111738357740387e-09,14.999999889564469,3.1854054379349163e-09,2.2623230375259077e-09,2.351002550524297e-10,7.041441926115973e-09,1.4349767380017396e-09,-1.890630305781637e-09,-2.2648022437186487e-09,-2.84243965727026e-09
0,0,2,15,256,1.0,size,unrestricted,6.122947598513131,-4.4215386275350243e-10,4.164544446206361e-11,1.8616243998909552e-11,-3.0105041726393264e-10,2.608692333683066e-10,1.3465630440662595e-10,1.3609480525534967e-10,-14.999999971546133,-3.736233370448251e-11,-1.445292681565727e-10,-2.422023048868602e-10,2.795351413541155e-10,-3.279918725598513e-10,3.382062894792809e-10,1.347381889480203e-10
0,1,2,15,256,1.0,size,unrestricted,4.573372695591974,-4.355283925022128e-12,-6.170880389516528e-11,-1.1769770818045037e-10,-7.985994894888413e-11,1.2631980573637135e-10,1.0021613033007982e-10,-1.821592812611079e-11,-4.241240460848093e-11,4.724238062028858e-11,-7.356131724816392e-12,-14.999999996959474,-7.790879598745561e-11,-7.945376231979177e-11,1.2186766414490906e-12,7.958537026144739e-11
0,2,2,15,256,1.0,size,unrestricted,4.746353853097935,-4.2136393124356344e-10,-3.204160947204534e-14,1.0080930598227064e-11,-6.598413165553946e-11,3.726250375798039e-11,5.11309453316447e-12,-9.970754293727719e-11,-14.999999997589821,1.0200387712939265e-10,-1.1474227250009664e-11,-2.5838267256415284e-11,2.557385843829832e-12,-1.2987800502026073e-11,-2.551190280554654e-11,1.0771378713832429e-10
0,3,2,15,256,1.0,size,unrestricted,3.451421574695159,8.758481852773442e-07,2.1631567830358337e-11,4.2822960010400044e-10,6.230336372145882e-11,6.965555265810253e-11,-1.3550714562225856e-10,5.056100240873442e-10,2.2831989276560627e-09,-3.473892066080858e-10,-1.021690132295016e-10,-3.9263069633421127e-10,-14.9999990979238,2.58875206646882e-10,1.0905180075892228e-10,-3.753321773955972e-11
0,4,2,15,256,1.0,size,unrestricted,5.998450496360958,2.282713209200239e-09,-2.5978882248748987e-09,-4.194330781604606e-10,-3.007020958392504e-09,-1.2879172295075336e-09,2.8302365209409508e-09,8.984017563066348e-10,7.470793532701976e-10,1.793276334393515e-09,-3.2604943162280407e-09,-14.999999917427223,-3.1675447317966013e-09,2.1317673317108856e-10,-2.9078477681033557e-09,1.3926602672342645e-09
0,0,0,192,256,1.0,size,restricted,1.2135543517559564,-1.2284363814466532e-11,-6.698968054254613e-13,1.2997672061732209e-12,-8.129810027670972e-12,-9.153194931876498e-11,14.999999981711316,-6.355751637192528e-12,-1.1906411153211435e-08,-4.801663916836452e-12,2.987297660504281e-12,2.383456192836373e-10,-6.155560954306262e-10,-3.6197668767031556e-10,6.730610687864218e-13,-3.4074037198790508e-12
0,1,0,192,256,1.0,size,restricted,1.2900830457343266,-7.008774869148055e-12,5.145450471655238e-13,-1.888133248128605e-12,4.900453529410973e-12,6.196544070212607e-13,-6.331717169090543e-12,6.08187886383237e-12,1.880744486636847e-12,1.497222586584947e-10,-6.347985612625542e-10,1.0506911768132225e-10,-4.2066547530979606e-10,14.99999999852823,-7.239099657597149e-15,-4.143056488830262e-12
0,2,0,192,256,1.0,size,restricted,1.6995847790567005,-1.431897295045567e-11,-14.99999998971725,-9.525820925656608e-11,-5.904604311345562e-09,-1.4543389854471062e-12,-4.581094362385493e-12,-6.33416872126425e-12,6.935961924355308e-10,1.5695548886822298e-12,-8.523626385140857e-12,4.3239573344916146e-13,8.211534409825777e-15,-7.438054379912685e-12,-8.34014003589769e-12,-1.9262885371820617e-11
0,3,0,192,256,1.0,size,restricted,1.2651978779337671,4.591510271935004e-11,-4.78757775252945e-12,1.5430065493431245e-09,-3.0942812027721693e-12,-6.674941378321705e-10,1.870285788010348e-10,-8.239138577160449e-10,-7.683508644484843e-12,-4.905481814370583e-12,-4.758727682201261e-12,-2.5634394053018363e-10,14.999999992055555,6.0335253822519984e-12,5.391514851474173e-11,3.848487644991767e-12
0,4,0,192,256,1.0,size,restricted,1.473749881197324,-3.546588328764689e-11,3.607400003221985e-11,7.731201795059141e-13,-14.999999983863287,-4.637838795452224e-11,3.541049781281931e-11,1.8766910557325064e-11,1.5874122217224056e-11,-4.1701561958322035e-12,-2.0555476545045472e-11,2.924104954502778e-11,-3.960810190895121e-11,6.2516337847446515e-09,4.473345606051434e-09,-2.605877585379404e-11
0,0,1,49,256,1.0,size,restricted,2.1870410550435353,7.433270631173989e-13,-1.700881988483516e-12,-1.0834786331284372e-13,-4.2405367343102553e-13,1.8612841000573115,-2.551900786002605e-12,6.823120017442813e-11,-2.1702498044689604e-13,9.595186226816205e-13,13.138715899563119,4.149681817062436e-12,-6.365523582910847e-12,4.0018397147216884e-13,4.40134418463232e-13,2.800585085499641e-13
0,1,1,49,256,1.0,size,restricted,2.3620497494854713,1.309956941503122e-10,-1.3653934625047293e-12,2.3338422782287198e-11,1.9450544625409853e-11,1.0577128821031702e-10,-9.169976178831783e-11,2.355449392854079e-11,-1.780190095405614e-10,3.3553362475195764e-11,12.581955562752688,2.6862837274452156e-11,4.0177674999211364e-10,2.4180444350668275,-1.5542665478130354e-10,2.278718509480387e-11
0,2,1,49,256,1.0,size,restricted,1.6806491879490886,1.6912375283137352e-11,-0.9070023979878514,1.0827726522191775e-11,2.4740423332257054e-11,2.7525986213413823e-11,5.688920533764041e-12,7.263333996163215e-12,3.906032930194757e-11,1.2850105508481927e-10,-4.446271159810443e-11,1.437070355689486e-10,2.4345364545989644e-11,-3.3570064531337556e-12,-1.2960189399217288,12.796978661195444
0,3,1,49,256,1.0,size,restricted,3.655247367886208,1.1020660814369153e-11,-0.3037445893124423,4.4558159770505825e-11,2.9185661283233664,1.1933176516148555e-10,-8.119703769891421e-13,7.590729264648285e-12,-9.546870478675312e-13,6.831040095792423e-11,-1.4305773191236341e-11,11.777689281301985,1.6243453067224913e-11,-4.234581203119131e-11,-1.672042585478629e-12,1.568788037272895e-11
0,4,1,49,256,1.0,size,restricted,1.755956485588418,2.051738926217766e-12,3.0457840914805946e-11,2.143965370728293e-11,-1.0194879722204082e-11,1.455112423997123e-10,1.7125339703391474e-11,13.484501296925705,1.957176212339727e-11,1.515498702290706,2.52545700834414e-12,5.333671772608925e-11,9.527689897639531e-12,-9.909157499581441e-12,-9.046595254082764e-12,-1.0767079649339102e-11
0,0,2,15,256,1.0,size,restricted,4.138859956771222,-0.08021169815856172,4.15102765359782e-13,3.580830084783097e-11,-0.05271377329862629,0.639791731696833,4.781583952450083,-1.4736422411300074,-5.5342405280960545,4.8491871302502476e-11,2.957159952502909e-11,-3.298965060428413e-11,1.1071745740159395,-1.194236690539298e-10,1.3306414998648106,2.0185787715852952e-10
0,1,2,15,256,1.0,size,restricted,3.394408474158126,3.8715371961654426e-12,-4.7011400390687874e-11,-2.1399634494508946,-4.514982194332153e-11,3.1218687711420166,2.394983780738509,7.792554618414242e-12,-7.112828978517629e-12,9.182143322648438e-11,1.462463004091925e-11,-6.660416786637818,-4.851576616376064e-11,-1.3837295317507012e-10,5.178039757505119e-12,0.6827672113988184
0,2,2,15,256,1.0,size,restricted,3.924813958163611,-4.350910095288443,-5.049567018885721e-13,9.408743773610594e-12,-0.7090952715553532,5.22731760847715e-11,5.206483830319636e-12,-8.454477972647973e-11,-5.137322343653624,2.1883862924118773,-2.358589785226151e-12,-1.795383709940434e-11,4.445244035023657e-12,-7.315441484389374e-12,-1.3306809938890484e-11,2.6142859967081
0,3,2,15,256,1.0,size,restricted,3.306590614837577,6.458113538239798,2.662548605756695e-13,1.4548800024148778e-11,1.7549738138804052e-12,2.578594452242154e-12,-8.421534155323885e-13,2.440774625117693e-11,3.573964295796418,-6.097862667384753e-09,-3.217833141572486e-13,-6.2188296117927015e-12,-4.967922159718974,4.331747248737432e-12,3.537965771186259e-12,2.540832733410712e-13
0,4,2,15,256,1.0,size,restricted,4.742451658647911,2.5912822694315913,-1.5077835733650276,-1.0944119034452602,-6.007921575667925e-11,-9.060214352656542e-12,2.8990722535632796,3.4428995017160695e-11,1.878996027402382e-11,4.174653920473304e-11,-7.573976773452017e-11,-6.907449991529377,-2.2336598144236086e-10,5.704835182539849e-12,-7.834731523367305e-09,2.255685146487256e-11
0,0,0,192,256,inf,equal,unrestricted,1.2135543521366108,2.6334027114823215e-11,7.107444724711951e-12,-3.0566991613440314e-11,2.0957631317684137e-11,-1.2802083607541618e-10,14.999999997257747,5.316286011941324e-12,-3.0887306042771744e-10,8.717505262022461e-11,-2.33016078240664e-11,2.1058888021126218e-10,-1.8694858224703964e-10,-2.0150096821058508e-10,-2.1878086710581812e-11,-4.6259947242907066e-11
0,1,0,192,256,inf,equal,unrestricted,1.2900830420891283,-1.1228549659846262e-09,1.8257927694321088e-11,-2.481863632923065e-10,1.168507336828381e-09,3.3484697040377346e-10,-9.987580526935544e-10,3.527867294529892e-09,4.294528816923774e-10,3.818140367022643e-09,-3.526886219331921e-09,3.691182446738771e-09,-4.107308149430557e-09,14.99999994348244,1.979278014130087e-10,-5.277031474627355e-10
0,2,0,192,256,inf,equal,unrestricted,1.6995847759601936,-4.56800202443684e-10,-14.999999961687351,-8.20806714704976e-10,-3.025247722470476e-09,6.444364195987045e-10,-3.149348993903391e-10,5.402152842686408e-10,2.746789448372823e-09,-6.568973539558235e-10,3.243364625735277e-10,4.186340258739597e-11,-2.50722870355388e-10,6.253634915400143e-10,8.459763116886355e-12,3.2155743682198283e-10
0,3,0,192,256,inf,equal,unrestricted,1.2651978746647992,2.407634350848986e-09,-3.1898654400949146e-10,7.642972696129877e-09,-1.8559097814789794e-10,-1.4379948840231012e-09,2.5089080843018217e-09,-2.0566094907548486e-09,-5.850265691547727e-10,1.0635780548322931e-10,5.370191117839375e-10,-1.7572438302687885e-09,14.999999942430765,8.368811061100198e-10,2.6846505988282387e-09,8.655390384422559e-10
0,4,0,192,256,inf,equal,unrestricted,1.4737498776742293,-2.8119614340002945e-09,-1.0444113307319066e-09,-1.026455511054386e-10,-14.999999943112158,8.802624133784873e-10,-1.9313473866326314e-09,-1.2274613150829827e-09,-5.687112594622599e-10,-5.729577072309965e-11,2.539949693424208e-10,-6.551039359048225e-10,8.206595748456135e-10,6.973646524754827e-09,4.445512177609717e-09,3.46569733971746e-10
0,0,1,49,256,inf,equal,unrestricted,2.1936675840571183,5.429974437314833e-11,-1.1752570815690074e-10,-8.498406791438552e-12,-3.162181448358751e-11,1.5149772545964005e-09,-1.721438160467833e-10,2.7869644707056127e-09,-1.7104479206241994e-11,6.858221445991213e-11,14.999999991286048,2.6013071629253396e-10,-3.9411532213358606e-10,3.0381498978323e-11,3.1101414241262176e-11,2.0303430371087908e-11
0,1,1,49,256,inf,equal,unrestricted,2.4622720582046544,2.1035308511771524e-09,-4.6427899378150597e-11,5.361277277129308e-10,5.624530527823054e-10,1.437962330668312e-09,-2.8815611336558947e-09,4.313142186489234e-10,-3.219754465750231e-09,6.75684014510784e-10,14.999999958525171,6.79711464275836e-10,2.685690241081975e-09,7.75179247329368e-09,-4.308979376940811e-09,4.683557629733971e-10
0,2,1,49,256,inf,equal,unrestricted,1.7307761271955564,1.1726869661635228e-09,-2.5758053802878366e-09,8.246776928607699e-10,1.6296862507304166e-09,1.552326166725036e-09,3.8232801730107466e-10,4.0663757669981346e-10,1.652146704406707e-09,6.071178372904322e-10,-1.583654063852699e-09,8.143210399953056e-10,1.3423732298525425e-09,-4.416366537538509e-10,-1.005797374490934e-08,14.99999993227849
0,3,1,49,256,inf,equal,unrestricted,3.7990670237574853,1.0779702968307034e-09,-1.2797529554328952e-08,4.190012320158358e-09,1.5267583651821298e-08,6.148277495017486e-09,-3.2864287972637535e-10,1.0289487346727908e-09,-2.5397673386719856e-10,5.318941540983121e-09,-2.2740897970754458e-09,14.999999874400936,1.7562584877191204e-09,-4.2455800462673985e-09,-5.377729915874281e-10,1.427512531542133e-09
0,4,1,49,256,inf,equal,unrestricted,1.8018161587058712,1.5824823915797934e-10,5.139803805069437e-09,3.277277098388331e-09,-1.9988838735058054e-09,7.677446042124566e-09,2.4111738357740387e-09,14.999999889564469,3.1854054379349163e-09,2.2623230375259077e-09,2.351002550524297e-10,7.041441926115973e-09,1.4349767380017396e-09,-1.890630305781637e-09,-2.2648022437186487e-09,-2.84243965727026e-09
0,0,2,15,256,inf,equal,unrestricted,6.122947598513131,-4.4215386275350243e-10,4.164544446206361e-11,1.8616243998909552e-11,-3.0105041726393264e-10,2.608692333683066e-10,1.3465630440662595e-10,1.3609480525534967e-10,-14.999999971546133,-3.736233370448251e-11,-1.445292681565727e-10,-2.422023048868602e-10,2.795351413541155e-10,-3.279918725598513e-10,3.382062894792809e-10,1.347381889480203e-10
0,1,2,15,256,inf,equal,unrestricted,4.573372695591974,-4.355283925022128e-12,-6.170880389516528e-11,-1.1769770818045037e-10,-7.985994894888413e-11,1.2631980573637135e-10,1.0021613033007982e-10,-1.821592812611079e-11,-4.241240460848093e-11,4.724238062028858e-11,-7.356131724816392e-12,-14.999999996959474,-7.790879598745561e-11,-7.945376231979177e-11,1.2186766414490906e-12,7.958537026144739e-11
0,2,2,15,256,inf,equal,unrestricted,4.746353853097935,-4.2136393124356344e-10,-3.204160947204534e-14,1.0080930598227064e-11,-6.598413165553946e-11,3.726250375798039e-11,5.11309453316447e-12,-9.970754293727719e-11,-14.999999997589821,1.0200387712939265e-10,-1.1474227250009664e-11,-2.5838267256415284e-11,2.557385843829832e-12,-1.2987800502026073e-11,-2.551190280554654e-11,1.0771378713832429e-10
0,3,2,15,256,inf,equal,unrestricted,3.451421574695159,8.758481852773442e-07,2.1631567830358337e-11,4.2822960010400044e-10,6.230336372145882e-11,6.965555265810253e-11,-1.3550714562225856e-10,5.056100240873442e-10,2.2831989276560627e-09,-3.473892066080858e-10,-1.021690132295016e-10,-3.9263069633421127e-10,-14.9999990979238,2.58875206646882e-10,1.0905180075892228e-10,-3.753321773955972e-11
0,4,2,15,256,inf,equal,unrestricted,5.998450496360958,2.282713209200239e-09,-2.5978882248748987e-09,-4.194330781604606e-10,-3.007020958392504e-09,-1.2879172295075336e-09,2.8302365209409508e-09,8.984017563066348e-10,7.470793532701976e-10,1.793276334393515e-09,-3.2604943162280407e-09,-14.999999917427223,-3.1675447317966013e-09,2.1317673317108856e-10,-2.9078477681033557e-09,1.3926602672342645e-09
0,0,0,192,256,inf,equal,restricted,0.5582807207442181,0.7132763829939716,0.3862329681525643,1.2140881101953425,-1.924387001479826e-10,0.018714569696954196,3.108198621179708,1.4361453719559112,-2.1339491797857413,0.7259791002506336,-0.7088542256741246,2.373950507340396,-0.09545009680445422,0.3244638336636436,1.452724612392768,-0.3079723978771839
0,1,0,192,256,inf,equal,restricted,0.7860995432303542,-0.6986200052381314,2.427839180990702e-10,1.1467601584926133,0.5514048757548915,0.24779055684567808,1.5502198304334066e-10,1.0659723835913222,3.162919691290451e-10,1.0876072282796374,-2.9551007313513864,0.7754885776949286,-0.252154600717854,4.695732892199389,1.3849865378376138,-0.13838144726025478
0,2,0,192,256,inf,equal,restricted,0.7803340919225192,-1.2872470197754193,-1.5987843359844265,0.4185849712899155,-2.965538320901944,1.7505111622167515,-1.517271060788917e-09,1.1558621818609065,3.214585203794299,-3.70342113767533e-11,0.11198223706324839,5.43057558597066e-11,1.6596096708131847,0.8372948913454048,3.18145787608987e-10,-1.210495472389513e-10
0,3,0,192,256,inf,equal,restricted,0.9791342666007864,0.9444961198648448,-3.0968539081381454e-11,2.123031403788923,-1.2664462056357121e-09,-3.787305715338073e-10,1.3084060400831248,-4.78758626184616e-10,3.1565367949543574e-11,1.6650134048776286e-10,2.687895558767756e-10,-2.145162496565799e-09,7.373371297298502,1.2961934160149207,1.9545017145175918,1.8007563054686085e-10
0,4,0,192,256,inf,equal,restricted,0.9814247432448783,-0.3549581429141416,-1.6403863189164908e-10,1.2812024478803332,-4.1488909140196855,0.048553457763714836,-3.59278072589828e-10,-1.9667437363981993e-10,-4.6400343610443175e-11,6.575149530847394e-10,1.554955841813212e-11,-5.463474395035585e-11,2.366142305143483,3.086829805672015,3.713422923944934,6.151520054955115e-11
0,0,1,49,256,inf,equal,restricted,1.7146119463952547,0.7182315513779368,-0.39689215041076586,1.1238471402227661e-11,1.6408209563528904e-11,3.248654076889394,-1.6114917928872835e-11,3.3117654005615274,3.32181807179554e-11,0.06100015849597526,4.1152972561896775,1.1562842646774434,-1.1136056486714174,1.0641691304638692e-11,0.31729638378207403,0.5609731083080881
0,1,1,49,256,inf,equal,restricted,1.6390135959077279,2.21819615502419,-7.794741733820452e-12,1.408899105712118e-10,9.775249754324451e-11,1.153856229683356,-4.799331914427642e-10,0.5581785036054693,-0.7634756787297865,0.1582163404547493,4.149276098610529,0.27794295925642576,1.5231720965093491,2.189522598808154,-0.786101763208277,1.2220615749712602
0,2,1,49,256,inf,equal,restricted,1.1921858736140742,1.0393562589783839e-10,-1.7193360701300422,7.275032007331979e-11,1.2490565582680397,0.6559768225423558,5.6016235762594255e-11,1.1182018260145616e-10,1.1402638817597839,1.318001723195229,-5.278405642641617e-11,3.1981399591047106,0.7839033759694193,1.1876324888720051e-11,-1.2446020804420612,3.69071952767462
0,3,1,49,256,inf,equal,restricted,2.647241562640083,0.6879785550259389,-2.3576632120060563,0.4495439095234571,2.496392912353584,1.9601941498722224,3.32736182350708e-11,0.21001987613130066,2.745025233367588e-11,1.584059652276356,3.880898900088298e-11,3.5072750414029454,2.9938777773456274e-10,-1.025108360348076,3.577275467618955e-11,0.7217643298665175
0,4,1,49,256,inf,equal,restricted,1.1575931596275855,0.5467747756687792,0.13839202523891347,0.891800092024852,-9.042933798570106e-11,2.0661708107194836,1.322803119399593,4.075505301282455,0.9817479134159401,3.069218955452854,0.5337113736439104,1.373875628576349,1.193328800193081e-10,-3.496837740633956e-09,3.416681686503811e-11,3.619562508198311e-11
0,0,2,15,256,inf,equal,restricted,2.758177347849034,-0.5885403393845088,-1.5746866037709216e-12,8.634613782985607e-12,-1.04849199832563,1.12426333229531,2.917512859659545,-1.0669797953019244,-2.8577431491428085,0.456781405767245,0.8334352086444056,-9.390159280882054e-12,1.1221156095434015,-0.5237748924755535,0.9570500287130494,1.5033113803227454
0,1,2,15,256,inf,equal,restricted,2.5134962056805876,5.227297108406536e-11,-0.6797324671890331,-1.8699567218287008,-0.3176598507005363,2.2095507056292543,2.417801543754642,0.010706166063094682,-4.27321551254405e-12,0.8207663053877652,0.733704095962739,-3.119529608252105,-0.45101991720368084,-0.6515198090984086,7.855742316093368e-12,1.718052808695327
0,2,2,15,256,inf,equal,restricted,2.95051603423942,-1.9094251182496726,1.897206086888217e-12,0.5656637932482301,-1.833591209020189,0.8974044927107803,0.4376578734156173,-0.6780825424659661,-2.126243127434619,2.3117378309885264,0.397148786781449,-1.318622442342047e-10,0.3451677786849661,-7.66852356809827e-10,-0.3544133877809968,3.1434640579312414
0,3,2,15,256,inf,equal,restricted,2.4526114011684754,4.148985660408741,-5.140121306300165e-12,2.1945900350038734,-6.620373960936618e-12,0.6509158809922001,4.454626279751191e-12,1.3955487447779014,2.139831105768549,-1.825209626193887,-0.13448047070609015,-0.28079713612522506,-1.4472444963292062,2.4659140521674947e-10,2.2968706916243353e-10,-0.7823968430069524
0,4,2,15,256,inf,equal,restricted,3.744296753567231,2.628957526627929,-1.5046107475320487,-1.4555829064850012,-0.3713961727344076,-4.435733265061777e-12,2.740472284761809,0.5691996330709471,0.23246036252668217,0.6220627804120267,-7.604712333893102e-11,-2.9286957906139426,-0.5195136270883279,2.0850210310143942e-11,-0.7960023865995882,0.631045780924099
0,0,0,384,512,1.0,size,unrestricted,1.385852676820259,-3.192539944770419e-10,-7.593572561235264e-11,6.730816748234167e-11,5.088882148055713e-10,9.283708529054258e-11,14.99999997052109,5.7033436387623506e-11,-5.001855628893177e-10,2.6160369857115664e-10,-4.484733019830934e-10,4.583451352814481e-10,-4.1416037071470875e-10,-2.216507065481073e-10,-5.722607201943869e-11,-3.3905376304983036e-10
0,1,0,384,512,1.0,size,unrestricted,0.6183941087913962,-6.732447404196724e-09,1.8891079199963845e-09,1.3121722393623747e-09,1.8950024096612732e-08,3.650286486643535e-11,-2.5596849060959757e-09,4.267055631050124e-09,14.999999887867508,1.2262357859614505e-09,-4.74616736868275e-09,-2.486152168843613e-10,1.613508255606685e-09,2.0048822593566263e-09,2.7107358172747832e-09,6.890788552545588e-10
0,2,0,384,512,1.0,size,unrestricted,1.09882912814116,6.355639475432623e-10,-2.841229747427711e-09,-2.8833858386612446e-10,-5.554121360559328e-10,-1.1633917307626739e-10,-8.798535661534579e-10,5.196164256771618e-10,1.3635808258309758e-10,1.7715865178889971e-09,-9.904454913563192e-11,-3.767592566607064e-10,1.0652262624774716e-10,14.99999996548551,7.079940007637435e-10,3.9152710840207704e-10
0,3,0,384,512,1.0,size,unrestricted,0.855391675437508,1.1553926327892902e-10,2.3332050136141417e-11,1.9409787419901824e-10,3.527620351961565e-11,-1.5761870284539408e-10,5.037817581812876e-11,-5.908090133019352e-10,-3.569181140940879e-11,8.664803364257592e-11,1.1480192508140461e-09,2.6959057650218555e-12,14.999999994782621,1.6920005967166615e-11,1.3076120979970769e-10,3.3029092153206595e-10
0,4,0,384,512,1.0,size,unrestricted,0.8244399522405989,-3.061795387641844e-10,-2.0749363356334365e-09,-7.570638711925545e-11,-1.2142673656167384e-08,1.002638841894745e-09,-2.365489142991002e-09,-1.7501414290907952e-09,-2.225323359627799e-09,1.2670920782223811e-10,-1.2795033845817015e-10,4.540571649447919e-10,1.182858019730939e-09,5.067004007319374e-10,14.999999932048937,-3.835227710395412e-11
0,0,1,100,512,1.0,size,unrestricted,1.4664639408093052,3.4530370626909257e-09,6.710485831284262e-10,5.869888568648589e-10,-3.0137858052031385e-10,1.6733723793941676e-09,3.920287165890098e-10,14.9999999538801,2.32194749584475e-10,3.312395814278684e-10,-2.7086479561862974e-12,2.69481335600899e-09,-9.217375751398855e-11,-2.3470812652093762e-09,1.1437938173935487e-08,-1.7016133081701983e-09
0,1,1,100,512,1.0,size,unrestricted,1.478194096877797,9.810973644651607e-10,2.182669574385552e-10,-1.2192889429799989e-09,2.4644021941563703e-09,5.078254649251611e-09,-7.981444340153193e-09,-8.017073116532383e-09,6.594650906280726e-10,6.190072457254416e-09,14.999999912981623,3.269147280337451e-10,1.0215653330882392e-09,7.130172183553071e-09,-1.3306568985480464e-09,2.4173957269719562e-09
0,2,1,100,512,1.0,size,unrestricted,1.0945550422676975,7.419052691510735e-11,-2.690279406148898e-10,9.101920487924099e-11,14.999999997387494,1.7414795662979994e-10,5.1304688580920884e-11,-8.884658313241778e-11,3.7760623899572233e-11,4.0870275136494767e-11,-8.093954950874276e-12,3.1480376565329e-10,6.637824372556969e-12,2.9781250871737107e-12,-2.4744912301028175e-10,1.340572075290772e-11
0,3,1,100,512,1.0,size,unrestricted,2.268148171609545,-5.595435072899294e-10,-14.999999955609459,1.3544808326194517e-09,1.2642289634612269e-09,1.4375849856788513e-09,-4.0061794383172325e-10,1.8093931121376726e-09,6.287798580155712e-10,1.2654747634164827e-09,-1.00612660756283e-09,2.5005660103582072e-09,1.502427477639246e-09,-4.14864271730858e-09,4.086642782047895e-10,2.786832918326454e-10
0,4,1,100,512,1.0,size,unrestricted,1.4371159181856428,-1.2546305188473394e-10,2.442162702269188e-10,1.111063093818058e-10,-4.650551331884485e-10,14.999999993321584,4.8340333859566365e-11,4.2668476200435983e-10,6.449558610629008e-11,5.883641706246884e-10,2.892882405121633e-10,-9.268659892349272e-12,5.821743954390631e-10,-2.5368231307745728e-11,3.926673008533482e-10,2.689769638801794e-10
0,0,2,28,512,1.0,size,unrestricted,4.0244259842792305,-14.999999984464946,-2.85363874376658e-10,-1.5130774278109713e-10,-3.0926399226208215e-11,1.4735721002806906e-10,2.3172086464304093e-09,-2.6032842878907862e-09,-3.4862304472507044e-09,1.7289755804773216e-10,-1.5026749533592975e-10,1.4596137396777473e-10,4.296562468868752e-10,1.7101586288367287e-11,-4.427592091851764e-10,1.5913157138147738e-10
0,1,2,28,512,1.0,size,unrestricted,3.255398340655577,-1.7866484024897362e-09,-3.728905262838043e-09,-6.579221089964543e-10,-1.9431286230134443e-09,3.1606535469212525e-09,2.439177583550684e-09,-1.5707316017309742e-09,-3.7192222382052976e-10,2.021315758124125e-09,-1.1292220802986977e-09,-14.999999916148084,-3.671265271548335e-09,-5.301314300285828e-10,-2.3735309931621128e-09,2.8442384588510285e-10
0,2,2,28,512,1.0,size,unrestricted,3.569305227569681,-2.1286107891106023e-10,3.6686917841065586e-10,8.763557699879852e-10,-8.48442917471005e-10,8.80080455287849e-10,7.364065114107203e-10,-6.91927335815003e-10,-7.767013271608246e-11,1.9449881493734603e-10,-4.4153699336500195e-10,-14.999999960605036,-8.691774965796014e-10,-8.370954145363221e-10,6.114779745973576e-10,8.291839147798924e-11
0,3,2,28,512,1.0,size,unrestricted,3.0651185346288226,14.999999938081862,6.010029263088042e-11,-1.3861971774730944e-10,2.8525504775754705e-09,-6.339629916322974e-10,2.2458395932342695e-10,-4.241342048098722e-11,1.0391556476399493e-09,-1.505604016952742e-09,-5.982448834443595e-11,2.2166018908330245e-10,-7.81046649010268e-09,4.787412553723445e-10,1.4149919469697397e-10,2.1844463366293775e-10
0,4,2,28,512,1.0,size,unrestricted,3.956766344169488,7.198756489715175e-10,-3.357628637559083e-10,-1.6390287986204634e-09,-3.212503926274469e-09,2.1155258211851473e-11,3.515363074788209e-10,-3.856577408966639e-12,-1.3195671445750847e-11,1.2057944830365594e-10,-2.774743964099936e-10,-14.999999939417167,-1.0382583382858751e-09,5.508333118602699e-10,-4.2435833046055756e-08,2.1664422387916012e-11
0,0,0,384,512,1.0,size,restricted,1.3858526793643804,-1.7959455188299502e-11,-3.993153364122871e-12,3.928532805530835e-12,3.035461328129652e-09,5.405313336480364e-12,14.99999999782134,3.2528039294918584e-12,-3.934352636694584e-11,1.5251273903982433e-11,-2.697345270795894e-11,1.3949221539018613e-10,-2.5638429066718368e-11,-1.2265509190363298e-11,-2.975495907100831e-12,-1.9641898298086977e-11
0,1,0,384,512,1.0,size,restricted,0.6183941121023503,-3.9979911296518976e-11,1.4334551495357081e-11,1.0387003187226292e-11,1.6692883823146636e-08,4.2018237637694723e-13,-1.937555853359012e-11,3.673633089793672e-11,14.999999983708431,9.819161674480065e-12,-4.5025874149563956e-11,-2.0213020941739625e-12,1.2556170283293662e-11,1.4914561414006775e-11,2.0686950346567188e-11,5.7942890807481486e-12
0,2,0,384,512,1.0,size,restricted,1.0988291300142252,-1.2367990124609974e-11,-1.1017797033951342e-08,6.8086438195720095e-12,1.1523588187390781e-11,2.85295196875842e-12,1.4508888332568845e-11,-1.0863064492569272e-11,-3.2664416829629347e-12,1.3171911526500973e-09,2.387470912952e-12,8.497855649407446e-12,-2.545000768576153e-12,14.999999986754718,-1.184012235902277e-11,-8.724312608024817e-12
0,3,0,384,512,1.0,size,restricted,0.8553915418185465,1.980983681451239e-05,3.0621600051423484e-05,6.333817741636382e-05,-4.934172813957983e-05,-4.201944451561515e-06,-4.8381588777121096e-05,-9.144402895591654e-06,-0.00013421972198530513,0.00010025263279738477,-5.087935041166564e-05,0.00017432208897978383,15.000068726307743,9.622158718506737e-05,-4.208753168212983e-05,-0.0001591592475302307
0,4,0,384,512,1.0,size,restricted,0.824439955072752,-7.334760856670242e-13,-2.0380684955323093e-11,-3.355326832054092e-13,-5.765045167981789e-09,1.0220219020361523e-12,-4.0487470431104234e-11,-6.706969194622768e-12,-6.842258196595787e-11,5.248043500359532e-14,-4.461028575985009e-13,1.033415369734275e-12,1.8384680518109266e-12,1.3549989543052711e-12,14.999999994090114,-3.0711437045039944e-13
0,0,1,100,512,1.0,size,restricted,1.3077812894799594,0.7001484640036755,1.1201655874000597e-11,1.2117363897542924e-11,-2.148439162627696e-12,1.1879069594642493e-10,6.361674690715923e-12,8.485304384942946,6.274475552752774e-12,1.0713467819904382e-11,2.611787356828527e-12,8.023607225573836e-11,6.324648132538804e-13,-5.276624550921207e-11,5.8145471504605535,-1.751899506616933e-11
0,1,1,100,512,1.0,size,restricted,1.2946759045579137,7.746341011944331e-12,2.2802727741017573e-12,-8.328486599907697e-12,3.8239484165805686e-11,1.5071887443296423,-0.6912428621905672,-0.10728012812600078,5.835232313698356e-12,2.723275978251288,9.455869598287167,2.4538189173910413e-12,1.1740173569894987e-11,0.5151426883435125,-8.746846145587927e-12,3.330175790081388e-11
0,2,1,100,512,1.0,size,restricted,1.004916034721651,1.1052073987878024e-11,-1.6162186748328222,1.4862258775058394e-11,7.211773488777573,0.9363888503415787,4.662842326981198e-12,-8.878755892131727e-12,3.950585279754726e-12,4.102512477009391e-12,-2.0337623445614538e-15,5.157519245561185,8.697300221989457e-13,-2.4740786889476372e-14,-0.07809974037358187,1.515940107430512e-12
0,3,1,100,512,1.0,size,restricted,1.7799409673859987,-5.963829779268438e-12,-7.381229460761977,0.0652777046587826,6.166707748251189e-11,0.3730233935253578,-8.404820921835234e-12,1.1665440946302335,1.6780548676254597e-11,0.4534098905676575,-1.5286456950723187e-11,2.0961722198165176,3.234619099787608e-10,-3.4643432354713073,9.015158923112923e-12,7.07452547017511e-12
0,4,1,100,512,1.0,size,restricted,1.392189518771624,-4.2585707943608446e-12,1.6697879575627513e-11,6.101944100706168e-12,-4.583444270728387e-11,8.016891474470915,1.8692986929065767e-12,1.2521183760075648e-10,2.989077227886338e-12,0.27252101808828516,3.727895376910431e-11,-5.933014525232592e-14,6.710587506906266,-7.608368536296971e-13,7.14529307891674e-11,2.1665338050677012e-11
0,0,2,28,512,1.0,size,restricted,3.006996002505709,-2.595026213200258,-0.12409341949007584,-9.395073566137522e-12,-1.7990559393421616e-12,0.5051146163695747,2.7058542499758693,-2.5364462422762926,-2.215233247568388,0.8916427762430329,9.460401033592e-12,0.7797565582393811,2.108568386514369,2.103524960679048e-11,-0.10446791276807077,0.4337963770556306
0,1,2,28,512,1.0,size,restricted,2.0932295915292505,-2.2877881581961732e-11,-1.8255929020940647,-1.3061649594563818,-1.3817296768522497e-11,2.190952059898259,0.34614536285253705,3.71961845051643e-12,2.1027637273785193e-11,1.6965848754759736,3.507624594748557e-11,-4.002295312931192,-1.1251530890703594,-2.3061617404797468,-0.20094969737782625,2.1842752362237135e-11
0,2,2,28,512,1.0,size,restricted,2.205599482311812,-1.4551754538627261e-12,5.478682274121627e-11,2.7886297626290735,-1.321815444082106e-10,2.5288421332732605,0.009656082065647673,-0.6924236572533377,-1.7858759618894473,0.07606844277219595,-6.053163521771707e-13,-4.579435113702124,-0.7382820834054243,-1.1373623996979674,0.6634243629636102,4.876888293503169e-12
0,3,2,28,512,1.0,size,restricted,2.0591117861495687,4.73343423997351,3.647417405407799e-11,1.4891522193031878e-10,3.0125517597754077,1.549893591053479e-11,0.18570317324418106,0.24496529744766307,2.039632945112224,-0.7174367854053518,7.1667485568589e-12,9.90007205344381e-10,-2.857583372575586,2.441494902862359e-10,0.24391570049578998,0.9647767242578196
0,4,2,28,512,1.0,size,restricted,2.43839555276649,1.7789492972421685,-0.3023511585272074,-0.8521254371658158,-1.3041156620123961,0.4819541349475088,0.9243548419130864,0.549897677537241,1.2105591037878686e-10,0.6790176963810006,-1.1713756366572973e-11,-3.667292985464092,-0.9039133966658619,1.073454069284636,-2.4825736424454403,7.476463056874221e-11
0,0,0,384,512,inf,equal,unrestricted,1.385852676820259,-3.192539944770419e-10,-7.593572561235264e-11,6.730816748234167e-11,5.088882148055713e-10,9.283708529054258e-11,14.99999997052109,5.7033436387623506e-11,-5.001855628893177e-10,2.6160369857115664e-10,-4.484733019830934e-10,4.583451352814481e-10,-4.1416037071470875e-10,-2.216507065481073e-10,-5.722607201943869e-11,-3.3905376304983036e-10
0,1,0,384,512,inf,equal,unrestricted,0.6183941087913962,-6.732447404196724e-09,1.8891079199963845e-09,1.3121722393623747e-09,1.8950024096612732e-08,3.650286486643535e-11,-2.5596849060959757e-09,4.267055631050124e-09,14.999999887867508,1.2262357859614505e-09,-4.74616736868275e-09,-2.486152168843613e-10,1.613508255606685e-09,2.0048822593566263e-09,2.7107358172747832e-09,6.890788552545588e-10
0,2,0,384,512,inf,equal,unrestricted,1.09882912814116,6.355639475432623e-10,-2.841229747427711e-09,-2.8833858386612446e-10,-5.554121360559328e-10,-1.1633917307626739e-10,-8.798535661534579e-10,5.196164256771618e-10,1.3635808258309758e-10,1.7715865178889971e-09,-9.904454913563192e-11,-3.767592566607064e-10,1.0652262624774716e-10,14.99999996548551,7.079940007637435e-10,3.9152710840207704e-10
0,3,0,384,512,inf,equal,unrestricted,0.855391675437508,1.1553926327892902e-10,2.3332050136141417e-11,1.9409787419901824e-10,3.527620351961565e-11,-1.5761870284539408e-10,5.037817581812876e-11,-5.908090133019352e-10,-3.569181140940879e-11,8.664803364257592e-11,1.1480192508140461e-09,2.6959057650218555e-12,14.999999994782621,1.6920005967166615e-11,1.3076120979970769e-10,3.3029092153206595e-10
0,4,0,384,512,inf,equal,unrestricted,0.8244399522405989,-3.061795387641844e-10,-2.0749363356334365e-09,-7.570638711925545e-11,-1.2142673656167384e-08,1.002638841894745e-09,-2.365489142991002e-09,-1.7501414290907952e-09,-2.225323359627799e-09,1.2670920782223811e-10,-1.2795033845817015e-10,4.540571649447919e-10,1.182858019730939e-09,5.067004007319374e-10,14.999999932048937,-3.835227710395412e-11
0,0,1,100,512,inf,equal,unrestricted,1.4664639408093052,3.4530370626909257e-09,6.710485831284262e-10,5.869888568648589e-10,-3.0137858052031385e-10,1.6733723793941676e-09,3.920287165890098e-10,14.9999999538801,2.32194749584475e-10,3.312395814278684e-10,-2.7086479561862974e-12,2.69481335600899e-09,-9.217375751398855e-11,-2.3470812652093762e-09,1.1437938173935487e-08,-1.7016133081701983e-09
0,1,1,100,512,inf,equal,unrestricted,1.478194096877797,9.810973644651607e-10,2.182669574385552e-10,-1.2192889429799989e-09,2.4644021941563703e-09,5.078254649251611e-09,-7.981444340153193e-09,-8.017073116532383e-09,6.594650906280726e-10,6.190072457254416e-09,14.999999912981623,3.269147280337451e-10,1.0215653330882392e-09,7.130172183553071e-09,-1.3306568985480464e-09,2.4173957269719562e-09
0,2,1,100,512,inf,equal,unrestricted,1.0945550422676975,7.419052691510735e-11,-2.690279406148898e-10,9.101920487924099e-11,14.999999997387494,1.7414795662979994e-10,5.1304688580920884e-11,-8.884658313241778e-11,3.7760623899572233e-11,4.0870275136494767e-11,-8.093954950874276e-12,3.1480376565329e-10,6.637824372556969e-12,2.9781250871737107e-12,-2.4744912301028175e-10,1.340572075290772e-11
0,3,1,100,512,inf,equal,unrestricted,2.268148171609545,-5.595435072899294e-10,-14.999999955609459,1.3544808326194517e-09,1.2642289634612269e-09,1.4375849856788513e-09,-4.0061794383172325e-10,1.8093931121376726e-09,6.287798580155712e-10,1.2654747634164827e-09,-1.00612660756283e-09,2.5005660103582072e-09,1.502427477639246e-09,-4.14864271730858e-09,4.086642782047895e-10,2.786832918326454e-10
0,4,1,100,512,inf,equal,unrestricted,1.4371159181856428,-1.2546305188473394e-10,2.442162702269188e-10,1.111063093818058e-10,-4.650551331884485e-10,14.999999993321584,4.8340333859566365e-11,4.2668476200435983e-10,6.449558610629008e-11,5.883641706246884e-10,2.892882405121633e-10,-9.268659892349272e-12,5.821743954390631e-10,-2.5368231307745728e-11,3.926673008533482e-10,2.689769638801794e-10
0,0,2,28,512,inf,equal,unrestricted,4.0244259842792305,-14.999999984464946,-2.85363874376658e-10,-1.5130774278109713e-10,-3.0926399226208215e-11,1.4735721002806906e-10,2.3172086464304093e-09,-2.6032842878907862e-09,-3.4862304472507044e-09,1.7289755804773216e-10,-1.5026749533592975e-10,1.4596137396777473e-10,4.296562468868752e-10,1.7101586288367287e-11,-4.427592091851764e-10,1.5913157138147738e-10
0,1,2,28,512,inf,equal,unrestricted,3.255398340655577,-1.7866484024897362e-09,-3.728905262838043e-09,-6.579221089964543e-10,-1.9431286230134443e-09,3.1606535469212525e-09,2.439177583550684e-09,-1.5707316017309742e-09,-3.7192222382052976e-10,2.021315758124125e-09,-1.1292220802986977e-09,-14.999999916148084,-3.671265271548335e-09,-5.301314300285828e-10,-2.3735309931621128e-09,2.8442384588510285e-10
0,2,2,28,512,inf,equal,unrestricted,3.569305227569681,-2.1286107891106023e-10,3.6686917841065586e-10,8.763557699879852e-10,-8.48442917471005e-10,8.80080455287849e-10,7.364065114107203e-10,-6.91927335815003e-10,-7.767013271608246e-11,1.9449881493734603e-10,-4.4153699336500195e-10,-14.999999960605036,-8.691774965796014e-10,-8.370954145363221e-10,6.114779745973576e-10,8.291839147798924e-11
0,3,2,28,512,inf,equal,unrestricted,3.0651185346288226,14.999999938081862,6.010029263088042e-11,-1.3861971774730944e-10,2.8525504775754705e-09,-6.339629916322974e-10,2.2458395932342695e-10,-4.241342048098722e-11,1.0391556476399493e-09,-1.505604016952742e-09,-5.982448834443595e-11,2.2166018908330245e-10,-7.81046649010268e-09,4.787412553723445e-10,1.4149919469697397e-10,2.1844463366293775e-10
0,4,2,28,512,inf,equal,unrestricted,3.956766344169488,7.198756489715175e-10,-3.357628637559083e-10,-1.6390287986204634e-09,-3.212503926274469e-09,2.1155258211851473e-11,3.515363074788209e-10,-3.856577408966639e-12,-1.3195671445750847e-11,1.2057944830365594e-10,-2.774743964099936e-10,-14.999999939417167,-1.0382583382858751e-09,5.508333118602699e-10,-4.2435833046055756e-08,2.1664422387916012e-11
0,0,0,384,512,inf,equal,restricted,0.32106235572583114,-0.15918939450461403,-0.04202302940550928,1.0274324084231021,0.35466044944700237,0.7019723214718401,1.8053008320456678,-0.021964575941320393,-0.9204346185280753,-0.03227052435334533,-0.8033608696699592,0.7855620111368564,-0.67792343268738,0.47473768882955314,0.8717633229924632,-0.3240948476138018
0,1,0,384,512,inf,equal,restricted,0.25162213423896923,-1.1916026758789302,0.6362629196290732,0.7056310917965134,0.13389649825064562,0.436860417541239,-1.1300058191957931,0.8754046941530244,2.0036668620878744,-0.10949233604056191,-1.278525629104192,0.39160686612890694,1.755041425943744,1.6998991819930462,0.4676428413079949,0.37952730682012775
0,2,0,384,512,inf,equal,restricted,0.4437322583305952,0.6939903102196102,-0.6854025265694037,0.7980162633948457,-1.8259685295270618,0.052538012415398336,-1.3903560349834383,0.6108304893947079,0.08842545925645956,1.3668645372918877,-0.3643514613465591,-0.011576644725800547,1.6033516289923075,1.9178908458414727,1.5789160144112655,0.8169790011596044
0,3,0,384,512,inf,equal,restricted,0.4927626628032999,0.8966598509478398,0.2728065920310708,1.064172765354317,-1.035608626356864,-0.7588084343810795,0.2483102205550887,-0.7504966499123291,-0.3152537355655998,0.8796963331421208,1.1719847456362713,0.7742573570127522,2.7525364640452166,0.6534785530896955,1.9188178809876848,1.433574377538882
0,4,0,384,512,inf,equal,restricted,0.39571005121841035,0.1998789596496935,-0.14673534853464223,1.3964798322277543,-2.4540578006469587,0.504571908921231,-1.2227957630839708,-0.6235333747058622,-1.0042437187043036,0.7545855168660489,-8.929569056456126e-10,0.7967557164572392,1.584470212277358,1.1976648705452984,2.599979959770422,0.5142470121456497
0,0,1,100,512,inf,equal,restricted,0.8744106118363257,2.007591536647672,0.08503256544443583,0.8000571624002121,8.066886444957896e-12,1.8342658894395356,0.11721672220376814,3.369100379887986,0.4386167925763614,1.1127754410629755,0.26979715204328897,1.4416331091700112,-1.526969955253718e-13,-0.7354507778800145,2.788462471082443,-1.9659947832781822e-11
0,1,1,100,512,inf,equal,restricted,0.953490828437805,0.49907151191529175,-4.68439074156921e-12,-3.858859597575619e-11,1.6762646874399247,2.1968334118194934,-0.9042345429928909,-0.9099636908834584,0.3662065590216905,2.023442957284526,3.1827541312798906,8.891907479710614e-11,0.6119563545514372,1.1360322120418223,-2.991482968545914e-11,1.4932399401271352
0,2,1,100,512,inf,equal,restricted,0.754755203989421,1.5627745499924892,-1.7376298005730948,1.2990402781731931,2.666819722327345,2.04456475794996,0.4392462569309108,-0.3404202647220118,0.5133223264430928,1.0633469045537043,4.77281327750336e-11,2.139696427769763,1.9600289049693445e-11,-8.32895160566271e-12,-0.9237370703565331,0.269401640033719
0,3,1,100,512,inf,equal,restricted,1.3055340731074196,-5.5031719347826444e-12,-2.9401790971722104,1.2036885095390177,1.1223057281889905,1.3894539340711678,-1.032902362992699e-10,1.3195875567208486,0.501201731577803,1.7920354187267074,-7.874349828746609e-12,1.6636349573255935,1.0330132390992834,-2.0348998231307496,3.562989946811188e-09,4.1409754032415605e-10
0,4,1,100,512,inf,equal,restricted,1.1184972605945225,-1.088964809332313e-11,0.34215785217337397,1.8724590785024894e-10,-0.542552023795392,3.3052872034481817,1.2927599648503003e-11,1.7199782885375297,2.082016232664391e-11,1.9973367484206639,1.61209723062403,1.9781095211457387e-12,2.6480588440008144,-1.3908069586798211e-12,1.743450902478192,1.08908090620911
0,0,2,28,512,inf,equal,restricted,1.7952435966055662,-1.2496793297452928,-0.3851919468391527,0.4750794380412288,-0.42279449054143714,0.5304771349324243,1.663231513611868,-1.3546327296432827,-1.1878332073318685,0.719522290438547,0.09743873814514173,0.9814024171860991,1.7058872893764119,0.5700812663690799,0.12684614918766993,0.7681801105614172
0,1,2,28,512,inf,equal,restricted,1.266871062448121,0.05920428388514912,-1.0241503613907192,-0.7984993874633403,-0.23152373196511267,1.3367271802592944,0.7204862399156591,0.5612777371858461,0.41661692975149384,1.1234082068669344,0.35818812656807913,-2.351256100980648,-0.614126394783662,-1.519262542822695,-0.18255741048320795,-0.0016290195024799576
0,2,2,28,512,inf,equal,restricted,1.4127606672268966,0.37798376688878693,0.5737260955857493,1.9559662968476086,-0.3159660281232759,1.9004388500013027,0.93308408449745,-0.3872711858162338,-0.8076760199394653,1.0772193344421759,0.520993014607142,-2.1358579250539953,-0.6433792057091139,-1.0141208259902426,1.1742243921531546,0.5164820518965829
0,3,2,28,512,inf,equal,restricted,1.07879329590303,2.3567036319196033,0.059157953215282326,0.5979998993430099,0.9415269348662982,0.3569417391105014,1.1509395364274448,0.37871071583501914,0.5894707997341753,-1.1528757048901381,-0.8081504843307047,1.0359521506953682,-1.5210471703106998,0.3994476075102777,1.0326748073129504,0.7906845131297722
0,4,2,28,512,inf,equal,restricted,1.492251511832004,1.22307184027827,-0.582432313166455,-0.36768840496538074,-1.1549925472895735,0.7620441372597118,0.8127132872398992,1.037911974195659,0.6253862336374223,0.7004258944088793,-0.3249967590011169,-2.0735458925157437,-0.5721047198626629,0.6070518011277308,-1.100076025245957,0.2626306567927995
0,0,0,768,1024,1.0,size,unrestricted,0.8218028525122069,-2.8466636151174606e-10,1.0079711261483618e-10,3.2125759480984087e-10,1.019576319158173e-09,-8.423299254375019e-11,14.999999974442284,2.5535599308670542e-11,7.13900160645698e-11,3.6878042719788964e-10,-3.3310727972540326e-10,3.6278336619093226e-10,-1.8850176148392744e-11,-2.649061650127303e-10,3.158864373799425e-10,-3.5753897583166225e-10
0,1,0,768,1024,1.0,size,unrestricted,0.6066681573066811,-1.0997545695108253e-10,9.848815460309487e-10,4.718489448313808e-10,2.337319524262508e-10,-5.860399378522633e-10,3.4610916544874875e-10,6.553295484073573e-11,14.999999969007128,-1.31599828457076e-11,-2.261339177890131e-10,-7.339685208835663e-10,4.807941223774226e-11,1.3706552567928715e-10,-1.249081320378429e-10,1.6283148312014634e-09
0,2,0,768,1024,1.0,size,unrestricted,0.927821448979198,1.5111679878651193e-10,-2.555049024783258e-10,-1.1005041232092682e-10,-1.3611000395818226e-10,2.561902837442823e-10,-2.528421220452953e-10,-3.0130893077393385e-11,9.761562334933667e-11,2.0367349787213013e-10,7.77789575750256e-11,1.4535978544616657e-10,4.045659614370512e-11,14.999999970940308,2.4078230851597147e-10,-2.0151601500993633e-10
0,3,0,768,1024,1.0,size,unrestricted,0.7716643666701785,3.8197340830747986e-10,-3.032690339395254e-10,1.0731587918890546e-10,4.3392841148346997e-10,-1.4726594099207639e-10,2.222243025666851e-10,1.0544684041958808e-10,-3.743634287158722e-10,4.2968828409714327e-10,4.2477948761657947e-10,3.152941782640967e-11,14.999999973455855,-2.85855414581644e-10,1.618339144739034e-10,1.1884937548733508e-10
0,4,0,768,1024,1.0,size,unrestricted,0.48210359568910316,-3.486294686350661e-09,5.3326506098544615e-09,-14.999999764517213,-1.3579571366970505e-08,-2.1912257629170457e-10,-2.325032476050395e-08,-6.005822613483271e-09,1.5054229267964006e-09,1.784325122445104e-10,-2.4921889538228158e-08,7.420528234549631e-09,3.3195371983976327e-09,1.2788771655407585e-10,2.933597085074346e-08,5.453276921862169e-09
0,0,1,202,1024,1.0,size,unrestricted,0.9784850649349022,5.088037863816217e-09,-1.728527466902262e-11,-1.5718010844885817e-13,1.6980243966468076e-10,-1.7915327677110238e-11,3.211592489290231e-11,1.1879076728398632e-10,8.565263677907667e-11,-1.4078840463002186e-12,6.052105487477073e-11,1.073962375915912e-10,-1.0361186994472876e-10,-5.830258710282169e-11,14.999999992318585,-2.1239026933525908e-11
0,1,1,202,1024,1.0,size,unrestricted,0.8431769018321903,8.387812231045377e-10,-7.52971163769385e-11,-1.7422646765451024e-10,1.2403958992398988e-10,5.724997414111397e-11,-3.578106890193285e-10,-4.870972856533834e-11,1.6509866034017847e-10,4.455969623543905e-10,1.3975154173700336e-10,-3.973438805730499e-10,3.523335990191378e-10,14.999999992905341,-4.974752245052098e-11,6.225117566300044e-10
0,2,1,202,1024,1.0,size,unrestricted,1.0719374163069268,-6.762755063522926e-10,-9.746490001478323e-10,6.676793541516022e-10,4.91734566349832e-10,14.999999988410785,2.389421047422879e-11,-5.258402124031278e-12,1.4325463912254111e-10,2.3016826730387795e-09,2.2010714739073323e-10,1.5095452720211782e-10,-1.99515833708494e-10,-6.217128390020201e-10,-3.822645567439398e-10,-1.3892972347588353e-10
0,3,1,202,1024,1.0,size,unrestricted,1.3557668652796786,-7.728612799524984e-10,-14.999999961167175,3.6586290506861146e-10,8.05493717394022e-11,-4.735228952430832e-10,3.296965773737171e-09,1.0202712283829991e-09,5.283307480890822e-10,-4.1502477938883385e-10,2.749141411100066e-10,-8.72025847805266e-11,1.2339441202511115e-09,-1.2420748284585819e-09,8.040674681643782e-10,-1.6725432832377967e-09
0,4,1,202,1024,1.0,size,unrestricted,1.1454526137847234,-1.741742217610911e-09,-4.147487670543111e-11,4.2367012887092184e-10,-1.391905858004298e-09,1.0872457743341342e-08,2.5456201008040253e-10,7.1428209093125605e-09,2.581541768543494e-10,2.628483804218771e-09,2.0931411438365747e-09,-2.142312563647086e-09,14.999999904986494,-6.715717552057385e-10,6.692043605025195e-09,5.843021359649171e-09
0,0,2,54,1024,1.0,size,unrestricted,2.703432918043364,-2.168759289887295e-10,-6.410836720906156e-11,2.8611498178765072e-11,1.6666256985433256e-10,-1.7669146755697642e-10,14.999999990208524,-9.410654287177992e-10,-1.9081330424342135e-09,2.343346443883782e-10,-5.884158140297084e-10,2.13172087690723e-11,1.5502756076479625e-10,-4.7123984165046e-10,-3.096817151318048e-10,3.0045251046119496e-10
0,1,2,54,1024,1.0,size,unrestricted,2.791638083460743,-1.7161696704289954e-10,-14.99999999594467,-4.0225619453068556e-10,-2.161533436064137e-10,-7.95222189969557e-11,4.763893208200928e-11,-7.827578620137774e-11,-1.8652202316763245e-11,-3.658270793479444e-11,1.6842225466729156e-11,-4.770039904799934e-10,-4.83571367200051e-11,-2.41589814905369e-10,-1.2015255128493986e-10,1.409524489216287e-11
0,2,2,54,1024,1.0,size,unrestricted,3.003371468952165,2.310426225206665e-10,9.8418557505381e-10,1.1447296272956387e-08,8.300155505968118e-10,6.760948259505559e-10,1.663628440169733e-09,-8.024644313869069e-10,-1.0552344575541914e-09,1.874525058697588e-10,-3.748938606953851e-10,-14.999999957256778,-1.0563343260322068e-09,-2.0243871401478998e-10,-7.297010495345835e-10,2.1541088847605894e-10
0,3,2,54,1024,1.0,size,unrestricted,2.6152267810010423,9.500936886050084e-09,-3.716641376976859e-10,-1.1582963644587849e-09,1.1615774571152176e-09,2.2888242938543831e-10,-1.0742481672151844e-09,-6.35475309784264e-10,5.233531374386197e-10,-4.1809047813722315e-09,-3.7670055163108816e-10,1.522745916496082e-10,-14.999999967320742,-4.0256801679359215e-10,5.681395725079426e-10,3.6911496544748566e-10
0,4,2,54,1024,1.0,size,unrestricted,3.1893892649647415,2.1482547691345456e-09,6.517469755300052e-10,1.2329156852043424e-09,5.3982831002765055e-11,5.677267934688369e-10,-3.726357461660907e-12,-3.4852177011442744e-10,-1.4507478971671743e-09,8.772114843095057e-10,-2.2079315727693798e-10,-14.999999954179849,-3.2779000429207584e-09,5.170344551047789e-09,-3.681703189970606e-09,2.503420680484172e-09
0,0,0,768,1024,1.0,size,restricted,0.8057335634487081,9.92168168528794e-12,-4.196320646626376e-12,-9.577973579137729e-12,1.838910122416861,2.276809641946289e-12,13.161089876876416,-1.1393851207357614e-12,-3.596277499706014e-12,-1.4723426938333733e-11,1.2150565111289099e-11,-1.4585151750033542e-11,3.997816147345307e-13,9.037987025488254e-12,-1.2490004138029085e-11,1.3684267961333688e-11
0,1,0,768,1024,1.0,size,restricted,0.5942038593626678,1.793170211076698e-12,2.5931092434634836e-11,-1.552911268215814e-11,-1.0359397900244707e-11,1.569786420499706e-11,-1.3770148571457658e-11,-4.6984979407484754e-12,13.857970876104172,-2.1969937616570017e-13,7.016189150054621e-12,1.3237099487729936e-11,-1.6540842532168729e-12,-6.667570400817853e-12,3.962761107510372e-12,1.1420291225950485
0,2,0,768,1024,1.0,size,restricted,0.8575792695911785,-7.0041255505829024e-12,-1.591601333652871e-11,4.789594756182485e-12,4.826517150809424e-12,0.6395744633290635,-8.63926575807424e-14,-1.976581439674183e-12,-7.93425531596373e-12,5.009724223590518e-12,-7.123964037680768e-12,-8.010894054148313e-12,-3.282388790734345e-12,13.234068442826736,1.126357092735962,5.320177806481214e-12
0,3,0,768,1024,1.0,size,restricted,0.736313315165169,-4.5503043819148285e-11,3.734109007948161e-11,-1.8567604242411864e-11,2.1682707589149888,1.559441124650166e-11,-3.2918118831274194e-11,-1.6992784486855098e-11,4.5617383044217755e-11,7.309038777799926e-10,5.037476544444106e-12,-6.709095991183291e-12,12.831729237856164,3.464914895676851e-11,-2.5428446044482036e-11,-2.068735632604464e-11
0,4,0,768,1024,1.0,size,restricted,0.470564937098575,1.0165478650144438e-11,-1.3543963465612478e-11,-10.385048193100484,1.1395687176397063e-11,3.7241576633132613e-13,-2.1331870819330287e-11,1.371307726395025e-11,-5.624692097351069e-12,-1.0922188400947399e-12,-3.8204533149752256,-1.4564691067523512e-11,-1.0409677298285801e-11,-9.000509863028367e-13,0.7944984912145112,-1.3686631587862145e-11
0,0,1,202,1024,1.0,size,restricted,0.9156572989444199,5.38580424908059,-9.065875652578251e-13,1.9093187995971977e-12,3.5528329130722973,-3.4731677936001755e-13,5.930027194616736e-12,0.7442348455857777,1.446899146704158e-10,1.0858825432366733e-12,2.17333911984747e-11,0.13691533917322724,-3.688349193489743e-11,-6.241030634593867e-12,5.180212652693343,-1.5810243052124656e-12
0,1,1,202,1024,1.0,size,restricted,0.7669001740576484,3.5597136567687486,-2.2441981729714783e-12,-5.907870588653659e-12,5.839610686970388e-12,2.0830253628845816e-12,-2.1804140634911915e-11,-9.143803035143263e-13,1.1754938756771235e-11,4.33699184211975,7.600524602696984e-12,-8.754818171220489e-11,0.0714877578224238,4.956428042850826,-6.062204699407332e-13,2.075378700286482
0,2,1,202,1024,1.0,size,restricted,0.9749444894653045,-7.804220383371443e-11,-3.125330294554717,1.955573312764485,0.8562256271165098,4.6077249417949595,6.701187513942388e-13,3.353634973747303e-13,3.969818617825273e-12,3.9775708313141025,1.1681260218120169e-11,4.442859227527729e-12,-4.723432702160313e-12,-0.47757499230475714,-1.1391516824232701e-11,-2.9862978085565782e-12
0,3,1,202,1024,1.0,size,restricted,0.8701163461893072,-6.500064556150937e-12,-4.578902425619945,0.1888651680125705,5.092585145061094e-12,-3.6472497361744036e-12,3.4489371401863336,1.4784572364888615,0.6796775108829538,-3.111959011389771e-12,0.03684272732878551,1.2023081921599435e-12,1.420663581352999,-0.4687949496537026,1.0834592863703494,-1.615399974032533
0,4,1,202,1024,1.0,size,restricted,0.9619667247580864,-3.783822212796726e-12,5.648966814798965e-13,1.5255884159418996e-12,-3.25501204009782e-12,3.9076771725052293,1.0591583181775088e-12,2.15375650483991,1.0941801810430574e-12,1.264891661047176e-11,1.196017209850132e-11,-5.6855490643430796e-12,5.682174389026831,-1.323373378908901e-12,2.018020971938694,1.2383709616533025
0,0,2,54,1024,1.0,size,restricted,1.7589583398930873,-0.1317661485400255,-3.3122245242944016e-12,0.6306345070454514,1.2430319528248135,-0.11093408437936184,2.786254837850369,-2.131675568391469,-1.7451076039634492,1.2998555737991146,-0.7363124131389226,0.5568424104569069,0.9668666068532272,-0.8368252122152722,-0.47742255929374305,1.346470520906766
0,1,2,54,1024,1.0,size,restricted,1.425420133334722,-0.6924836592517101,-1.9989622054903737,-1.7411075803648572,-1.0986794596927423,-0.5228896663761915,0.7760017042662989,-0.29234786388646805,0.42653721217344265,0.208721386668863,0.9140945034131781,-1.6174593232980692,-0.27465847193048726,-1.16950048743496,-0.8512356747803279,0.48212898851580693
0,2,2,54,1024,1.0,size,restricted,1.6518978032043998,0.8716746775244834,1.4337816532049579,3.638451897589246,1.5851101545331778,1.1693960695157293,1.522993975953276,-1.7003236672553142e-09,-0.11864194214797073,0.40406034605983904,4.456861178566426e-11,-3.346016011987477,-0.8320181047712996,0.006672374312287084,-5.2110690215301374e-11,0.07118279034762531
0,3,2,54,1024,1.0,size,restricted,1.5080941606184892,3.4730543986126343,-5.005513107499073e-12,-0.09748135510162252,1.778591646388876,0.7884559507084853,-0.4894048850397998,-2.2130574842575876e-11,1.4485273429794445,-1.6476529444573063,-1.081247349268199e-11,0.2475446040111936,-3.2767826048409217,-3.57811515892707e-11,1.0953510699694593,0.6571531976036638
0,4,2,54,1024,1.0,size,restricted,1.9131584363920482,2.01280563710338,0.6973921889653731,1.4333707451678004,0.1215590869507469,0.18888582970325798,1.3759992799893098e-11,1.2698304855895926e-11,-1.4498372894308374e-10,0.9206039847873598,9.965492180479485e-12,-3.15981515885167,-1.4528544420699994,2.4260344013994364,-0.9772085141102486,1.6094700106390698
0,0,0,768,1024,inf,equal,unrestricted,0.8218028525122069,-2.8466636151174606e-10,1.0079711261483618e-10,3.2125759480984087e-10,1.019576319158173e-09,-8.423299254375019e-11,14.999999974442284,2.5535599308670542e-11,7.13900160645698e-11,3.6878042719788964e-10,-3.3310727972540326e-10,3.6278336619093226e-10,-1.8850176148392744e-11,-2.649061650127303e-10,3.158864373799425e-10,-3.5753897583166225e-10
0,1,0,768,1024,inf,equal,unrestricted,0.6066681573066811,-1.0997545695108253e-10,9.848815460309487e-10,4.718489448313808e-10,2.337319524262508e-10,-5.860399378522633e-10,3.4610916544874875e-10,6.553295484073573e-11,14.999999969007128,-1.31599828457076e-11,-2.261339177890131e-10,-7.339685208835663e-10,4.807941223774226e-11,1.3706552567928715e-10,-1.249081320378429e-10,1.6283148312014634e-09
0,2,0,768,1024,inf,equal,unrestricted,0.927821448979198,1.5111679878651193e-10,-2.555049024783258e-10,-1.1005041232092682e-10,-1.3611000395818226e-10,2.561902837442823e-10,-2.528421220452953e-10,-3.0130893077393385e-11,9.761562334933667e-11,2.0367349787213013e-10,7.77789575750256e-11,1.4535978544616657e-10,4.045659614370512e-11,14.999999970940308,2.4078230851597147e-10,-2.0151601500993633e-10
0,3,0,768,1024,inf,equal,unrestricted,0.7716643666701785,3.8197340830747986e-10,-3.032690339395254e-10,1.0731587918890546e-10,4.3392841148346997e-10,-1.4726594099207639e-10,2.222243025666851e-10,1.0544684041958808e-10,-3.743634287158722e-10,4.2968828409714327e-10,4.2477948761657947e-10,3.152941782640967e-11,14.999999973455855,-2.85855414581644e-10,1.618339144739034e-10,1.1884937548733508e-10
0,4,0,768,1024,inf,equal,unrestricted,0.48210359568910316,-3.486294686350661e-09,5.3326506098544615e-09,-14.999999764517213,-1.3579571366970505e-08,-2.1912257629170457e-10,-2.325032476050395e-08,-6.005822613483271e-09,1.5054229267964006e-09,1.784325122445104e-10,-2.4921889538228158e-08,7.420528234549631e-09,3.3195371983976327e-09,1.2788771655407585e-10,2.933597085074346e-08,5.453276921862169e-09
0,0,1,202,1024,inf,equal,unrestricted,0.9784850649349022,5.088037863816217e-09,-1.728527466902262e-11,-1.5718010844885817e-13,1.6980243966468076e-10,-1.7915327677110238e-11,3.211592489290231e-11,1.1879076728398632e-10,8.565263677907667e-11,-1.4078840463002186e-12,6.052105487477073e-11,1.073962375915912e-10,-1.0361186994472876e-10,-5.830258710282169e-11,14.999999992318585,-2.1239026933525908e-11
0,1,1,202,1024,inf,equal,unrestricted,0.8431769018321903,8.387812231045377e-10,-7.52971163769385e-11,-1.7422646765451024e-10,1.2403958992398988e-10,5.724997414111397e-11,-3.578106890193285e-10,-4.870972856533834e-11,1.6509866034017847e-10,4.455969623543905e-10,1.3975154173700336e-10,-3.973438805730499e-10,3.523335990191378e-10,14.999999992905341,-4.974752245052098e-11,6.225117566300044e-10
0,2,1,202,1024,inf,equal,unrestricted,1.0719374163069268,-6.762755063522926e-10,-9.746490001478323e-10,6.676793541516022e-10,4.91734566349832e-10,14.999999988410785,2.389421047422879e-11,-5.258402124031278e-12,1.4325463912254111e-10,2.3016826730387795e-09,2.2010714739073323e-10,1.5095452720211782e-10,-1.99515833708494e-10,-6.217128390020201e-10,-3.822645567439398e-10,-1.3892972347588353e-10
0,3,1,202,1024,inf,equal,unrestricted,1.3557668652796786,-7.728612799524984e-10,-14.999999961167175,3.6586290506861146e-10,8.05493717394022e-11,-4.735228952430832e-10,3.296965773737171e-09,1.0202712283829991e-09,5.283307480890822e-10,-4.1502477938883385e-10,2.749141411100066e-10,-8.72025847805266e-11,1.2339441202511115e-09,-1.2420748284585819e-09,8.040674681643782e-10,-1.6725432832377967e-09
0,4,1,202,1024,inf,equal,unrestricted,1.1454526137847234,-1.741742217610911e-09,-4.147487670543111e-11,4.2367012887092184e-10,-1.391905858004298e-09,1.0872457743341342e-08,2.5456201008040253e-10,7.1428209093125605e-09,2.581541768543494e-10,2.628483804218771e-09,2.0931411438365747e-09,-2.142312563647086e-09,14.999999904986494,-6.715717552057385e-10,6.692043605025195e-09,5.843021359649171e-09
0,0,2,54,1024,inf,equal,unrestricted,2.703432918043364,-2.168759289887295e-10,-6.410836720906156e-11,2.8611498178765072e-11,1.6666256985433256e-10,-1.7669146755697642e-10,14.999999990208524,-9.410654287177992e-10,-1.9081330424342135e-09,2.343346443883782e-10,-5.884158140297084e-10,2.13172087690723e-11,1.5502756076479625e-10,-4.7123984165046e-10,-3.096817151318048e-10,3.0045251046119496e-10
0,1,2,54,1024,inf,equal,unrestricted,2.791638083460743,-1.7161696704289954e-10,-14.99999999594467,-4.0225619453068556e-10,-2.161533436064137e-10,-7.95222189969557e-11,4.763893208200928e-11,-7.827578620137774e-11,-1.8652202316763245e-11,-3.658270793479444e-11,1.6842225466729156e-11,-4.770039904799934e-10,-4.83571367200051e-11,-2.41589814905369e-10,-1.2015255128493986e-10,1.409524489216287e-11
0,2,2,54,1024,inf,equal,unrestricted,3.003371468952165,2.310426225206665e-10,9.8418557505381e-10,1.1447296272956387e-08,8.300155505968118e-10,6.760948259505559e-10,1.663628440169733e-09,-8.024644313869069e-10,-1.0552344575541914e-09,1.874525058697588e-10,-3.748938606953851e-10,-14.999999957256778,-1.0563343260322068e-09,-2.0243871401478998e-10,-7.297010495345835e-10,2.1541088847605894e-10
0,3,2,54,1024,inf,equal,unrestricted,2.6152267810010423,9.500936886050084e-09,-3.716641376976859e-10,-1.1582963644587849e-09,1.1615774571152176e-09,2.2888242938543831e-10,-1.0742481672151844e-09,-6.35475309784264e-10,5.233531374386197e-10,-4.1809047813722315e-09,-3.7670055163108816e-10,1.522745916496082e-10,-14.999999967320742,-4.0256801679359215e-10,5.681395725079426e-10,3.6911496544748566e-10
0,4,2,54,1024,inf,equal,unrestricted,3.1893892649647415,2.1482547691345456e-09,6.517469755300052e-10,1.2329156852043424e-09,5.3982831002765055e-11,5.677267934688369e-10,-3.726357461660907e-12,-3.4852177011442744e-10,-1.4507478971671743e-09,8.772114843095057e-10,-2.2079315727693798e-10,-14.999999954179849,-3.2779000429207584e-09,5.170344551047789e-09,-3.681703189970606e-09,2.503420680484172e-09
0,0,0,768,1024,inf,equal,restricted,0.24878295723043797,-0.42547615663593646,0.2470613938593519,1.2582840090029597,0.7838787893360003,0.3607895725224251,1.576111868022881,-0.02874078303650372,0.5796299516886902,-0.04516647391528882,-0.7605796039349144,1.1815652673080945,0.046996134298652015,0.43060235958731424,0.8959928425689292,-0.6574024454123419
0,1,0,768,1024,inf,equal,restricted,0.17562635004839489,-0.14074833931500924,0.9567561909572366,0.8288435435758249,-0.21521523799546044,-0.41901161651027974,0.5110261163653407,0.3526411461991255,2.19449185700764,-0.20949535462016633,-0.7345496672748302,-0.10245120609745635,0.649885427318395,0.4465211219442968,0.07931441455011352,0.9834022724197932
0,2,0,768,1024,inf,equal,restricted,0.21285601836870383,0.0770399986070039,-0.26989268084781326,0.3498647753429508,-0.31776587183040983,0.9994012336075707,-0.11421779969811159,0.14091142481792157,0.9556415380163669,0.10869715223562787,-0.5061061488610039,0.640942493290224,0.5946135972072396,2.076847209472415,1.0750250781876207,-0.82741661530029
0,3,0,768,1024,inf,equal,restricted,0.17319888501422875,0.7816392333803664,-0.07910665260964664,0.5706795278752698,0.34166302885391914,0.11033285048939774,0.5143604823884913,-0.017120780791976608,0.049699181580316144,0.8071944756651441,0.6363571095355414,0.3462281217805084,1.5488336582986972,-0.27390440064261745,0.7080293382342975,0.19283204780727278
0,4,0,768,1024,inf,equal,restricted,0.17048567953105379,-0.4883931467389438,1.0215342538253236,-0.34206811277751403,-0.9602786150848499,0.03615255083435919,-0.4578851522563907,0.21196075854545107,1.1007500863708888,0.30601477447839404,-1.0735625027256839,0.9227274344157489,0.9403798239347292,0.3211795475803478,1.2456933029990287,0.21087452086684536
0,0,1,202,1024,inf,equal,restricted,0.6221499398549312,2.4925157259053443,0.1609060819239796,0.3425613070975969,2.1252926982685283,0.23926397341846453,0.5620663812133591,1.6035051811404997,1.4801655644312597,0.46873645457173013,1.2678565730906945,1.10032188236008,-0.7402445594852646,1.8541321437408256e-11,2.157626771235441,0.2589368455459458
0,1,1,202,1024,inf,equal,restricted,0.509378986214332,1.8382616750367065,-0.033398529900420824,-0.19444369613215706,1.3340379257839683,0.46301007828145135,-0.41483635242029293,0.6239187115531791,1.2534079067012807,1.8373655980790626,1.4727520257269882,-0.7561508891058298,1.065096391607107,1.7333778120145333,0.472750839907598,1.2947079753743072
0,2,1,202,1024,inf,equal,restricted,0.5946137864530128,-0.24487768089162934,-0.9087701451589879,1.4761274033766985,1.624140287964074,1.6206994670629928,0.4201413879404281,0.4538833964786724,0.9607134655126505,1.6844093687473787,1.4362567048354642,0.6673756295574163,-0.5745350335976057,-0.5188928522547454,-0.20948531017615635,-0.10944794040939089
0,3,1,202,1024,inf,equal,restricted,0.41886349565032915,0.1794746424841269,-1.560878117984372,0.743785190205241,0.8208819279601266,0.05998263393304411,1.562973972833062,1.2112759816523477,1.0107771598169937,0.1774255816529394,1.1898787287826014,0.18581010022088879,0.8506860663052055,-0.32025440816028644,0.9377764160706178,-0.6440524944329361
0,4,1,202,1024,inf,equal,restricted,0.5797564085703327,0.08494746656119549,0.5216294175548242,0.4724984720598208,0.2340780393640506,1.7149131011455476,0.38197880074478974,1.7141535320194483,0.6372197252637758,1.1210379530988865,1.5589300675404694,-0.25271638558787124,1.5575734475221643,0.3708590688686444,1.8551826669595024,1.4800666158336895
0,0,2,54,1024,inf,equal,restricted,1.079765581150615,-0.19083332527811755,0.05103619475783748,0.668312376711274,0.694046562400635,-0.193669882091827,1.7458921192936534,-1.238385635548764,-0.8539497565410687,0.7990180841599768,-0.5539015714490054,0.6341001123220105,0.6733991755867099,-0.4677445356350757,-0.2596681942961584,0.9841615275937832
0,1,2,54,1024,inf,equal,restricted,0.8352775721154485,-0.3471453991581968,-1.2297878283790569,-0.9706487334629005,-0.7776341786050548,-0.26750841163131184,0.6133467548535987,-0.16189468798731052,0.46192837308921597,0.08856527779567328,0.47381363608555976,-0.8783206141044001,-0.16948070194915688,-0.6916879818394004,-0.46216937129590624,0.3260006008046893
0,2,2,54,1024,inf,equal,restricted,0.9847260733730201,0.2529119053913404,0.7637365192618609,2.3270437791299217,0.6663896635740238,1.116295854430358,1.023581787245993,-0.20934826271835502,-0.17583810918110795,0.010454455015360936,-0.3319271538534454,-1.8038852768981963,-0.3975678116913943,0.2155571442998812,0.0660303646355363,0.022550765126210175
0,3,2,54,1024,inf,equal,restricted,0.868729782207757,1.621701306357936,-0.16386312810088796,-0.0300107926260453,0.47610080902271934,0.7584789223778304,-0.02176517601097641,-0.03200200055210378,1.2934756602750503,-1.345931060640737,-0.7979294160489873,1.0064807165096301,-1.8642653451042686,0.1455947090845431,0.7728579241447064,0.31973738118363326
0,4,2,54,1024,inf,equal,restricted,1.0630780132164632,0.5770271068143563,0.5689968188053204,1.4318600114296398,0.0025475861922848466,0.8196279454539093,0.2546242975073877,0.3113314347054747,-0.02338135485792688,0.3547030493395274,-0.9075661845512347,-1.5481166153774044,-0.6915550106703183,1.4302633146447392,-0.6355710452781473,0.9365570420842246
0,0,0,1536,2048,1.0,size,unrestricted,0.4856205245714838,-4.377774478637916e-10,-5.3831036862649704e-11,14.999999977550488,2.530983554570911e-10,-3.6386727030433923e-10,2.3399181104513555e-10,-3.5400272971212546e-10,4.207874080149649e-10,2.9035202471163704e-10,-4.375133571612957e-10,1.7010722378506003e-10,-6.453063527498222e-11,-2.597646375288576e-10,-1.714326286109049e-10,-1.6322939720659177e-10
0,1,0,1536,2048,1.0,size,unrestricted,0.5801951798732171,-1.9217718757624798e-08,5.190361120977123e-11,5.00682394189401e-10,3.558210294048168e-09,-6.527868045483554e-10,-2.557121283427144e-10,-4.112610460627206e-10,14.999999932399732,-1.909105659847874e-10,-3.1454227067565804e-10,-1.426834162090233e-09,-1.021585945559237e-09,-7.269802818795891e-10,6.976335319740026e-10,1.176713046821244e-09
0,2,0,1536,2048,1.0,size,unrestricted,0.5031102916865757,1.7913445736710962e-10,1.3271845891200032e-11,-1.974424717251052e-10,-1.4745203641380388e-10,1.4603508165713535e-10,1.7477971116510673e-10,1.230404545189784e-10,-7.767710077228773e-11,1.9876492429347703e-10,-4.7896242376310503e-11,8.760116419393184e-11,1.5966398440744978e-10,14.999999972521442,6.730659402097129e-11,4.248530786484184e-11
0,3,0,1536,2048,1.0,size,unrestricted,0.6107737144204108,-4.1532620167325525e-13,2.2569141665924538e-10,-2.1183300331392827e-10,1.9405252040264386e-10,-8.014435791746206e-11,3.6739743475111296e-11,-5.074121353779329e-11,7.273904045344324e-11,-5.133572663970273e-11,1.7940542940130685e-10,-2.1426120907608964e-10,14.99999997448613,-2.1464295391580052e-10,1.779439592188481e-10,-9.015452675153042e-11
0,4,0,1536,2048,1.0,size,unrestricted,0.4599245755460188,-3.58285544163054e-10,4.5220082251659463e-10,-14.99999997524559,-3.8387837241701953e-10,-1.0179585828454693e-10,-3.870925577927354e-10,-3.9732053951546026e-11,4.3938021202309264e-10,2.392884019470821e-10,4.996398832081234e-12,3.966126667940189e-10,-1.1494422650623613e-11,3.898765653446899e-10,1.0632291533211119e-10,1.1026796097705865e-10
0,0,1,406,2048,1.0,size,unrestricted,0.8982642636721893,1.3343734012386145e-09,3.938037726077937e-11,3.740026951007461e-09,3.633930402896076e-10,1.9381331927031126e-10,9.779772036314632e-10,3.3438313669639933e-09,4.1643222472448414e-10,-1.21883375880645e-10,1.696351938399472e-10,1.760024892779959e-09,-2.5609916022448566e-10,-5.742395656085431e-10,14.99999995837717,-9.585618376900239e-10
0,1,1,406,2048,1.0,size,unrestricted,0.5310866015528544,5.466042636598794e-10,7.000365516944807e-11,7.273329756237492e-11,7.639667962413598e-11,-9.800998736886666e-12,-3.2135952400989114e-10,5.540084301915425e-11,-9.137651426191263e-10,2.4986395757943137e-10,2.0469714455500842e-10,-1.0704543977146405e-09,1.055738478261474e-09,14.999999991324575,3.981804991926339e-11,6.919090660039187e-11
0,2,1,406,2048,1.0,size,unrestricted,0.8142532991603714,-4.764817731499579e-10,-14.999999954595499,3.889917385347908e-09,2.8319523925690365e-09,5.38113367048854e-10,-2.0654309296667466e-10,1.810517372677023e-09,7.14715882107202e-10,3.1400365331758118e-09,1.111911354967797e-09,3.7944941500287357e-10,-1.2873755309891935e-09,-7.129123175874345e-10,-3.9186589710340374e-10,-1.0531447149839725e-09
0,3,1,406,2048,1.0,size,unrestricted,0.8968929318715784,1.361381448330262e-09,-1.1749550679833593e-08,1.2090922650591125e-09,-1.8546112844860293e-10,-4.612239229887441e-09,3.345904330392662e-08,7.940745348862879e-09,1.5137581852875921e-09,-1.952477224419379e-09,-5.197660682422683e-10,2.7512560521961314e-11,4.242845341381962e-09,2.1572400898367767e-09,14.999999812775537,-1.2126500786571268e-08
0,4,1,406,2048,1.0,size,unrestricted,0.8757105184708963,-4.9586452389333675e-11,-6.052622539752019e-11,-7.422672623871424e-10,-1.3652282448462594e-09,14.999999951468048,6.433746249129741e-09,3.3346245117440163e-10,-2.9702586650490033e-10,-6.935676457687244e-10,-2.3947842988262537e-10,-1.2463506094597363e-09,2.4371775135061257e-09,7.415192762788601e-11,1.3681776799521608e-09,1.6707576013119996e-09
0,0,2,106,2048,1.0,size,unrestricted,1.8140869568271671,-8.026671016669804e-11,-2.2501332466978095e-12,8.294132441196936e-11,1.9028427308039547e-11,-7.936424936513053e-11,2.439959834102599e-10,-1.7561658545542744e-10,-1.630153999497888e-10,7.449404204485896e-11,-14.999999997551578,9.277990253189333e-12,9.45426814084361e-11,-1.2785818973983287e-10,-6.072107860039966e-11,2.6024446852617485e-11
0,1,2,106,2048,1.0,size,unrestricted,2.4694362981688247,-2.0013254127322e-09,-8.888679825669241e-10,-6.970710309661703e-10,-9.100736060785106e-10,-3.9853594979821446e-10,1.6410301186397096e-10,1.1547136363769633e-09,4.0191388970312557e-10,4.005840228205712e-12,-2.5048863143307286e-10,-14.999999957878424,-7.794622863339606e-11,-2.1538463324424e-09,-4.264646808213035e-09,6.061005224684466e-10
0,2,2,106,2048,1.0,size,unrestricted,1.5709248328921115,-7.247646821650062e-12,1.994440420856777e-09,1.8164759668638647e-08,1.9823422294043892e-09,-2.629091114366134e-09,3.360474893992421e-09,1.3426472689596065e-09,-5.50040849253584e-10,-3.5121525045619446e-09,-2.431280910077818e-09,-14.999999902732608,-1.075739298484276e-09,3.3223848021873533e-10,-8.366541077970434e-09,-3.2103213485140344e-10
0,3,2,106,2048,1.0,size,unrestricted,1.8704024508033004,8.162906654420447e-09,1.5474972613633326e-11,-14.99999992105856,8.138473299118346e-10,5.457090120867182e-10,-2.1198782248162974e-09,8.069216375770828e-10,1.1137098304055557e-10,3.2420848275902253e-10,1.2889067304568293e-09,-1.3196614292178734e-09,-8.067763164573044e-09,1.911064176324842e-09,-6.144688802140927e-09,1.961833805268967e-09
0,4,2,106,2048,1.0,size,unrestricted,2.1891267070055815,6.613223563190422e-09,4.251079323464058e-09,-1.9589856565606813e-10,6.090088991328676e-10,7.664498950903749e-10,-4.820551390755422e-10,-2.9266438366951596e-10,-2.7939644165799694e-10,2.621629030242996e-09,1.5818928322407132e-10,-14.999999944993213,-2.041984473023729e-09,7.963715140185554e-10,-2.2525212532839314e-09,6.075203883162795e-11
0,0,0,1536,2048,1.0,size,restricted,0.4568563382497844,-3.836135496534424e-13,1.3210910554124295e-13,9.822924445015891,4.274712042090082,7.938910579350218e-13,-7.763681486655036e-13,8.059676366101565e-13,-1.6251669570546707e-13,-8.389853013955386e-13,-3.6438562429797834e-13,-6.469998907777754e-13,1.9708001016249198e-13,7.646057131515503e-13,4.801655976382262e-13,-0.9023635128020274
0,1,0,1536,2048,1.0,size,restricted,0.5277886795419564,-5.419785694306104,-2.9098357191902546e-12,-5.095314537383872e-12,1.121189310648946,3.5815355515001986e-12,3.1224641347090684e-13,1.5119998255862605e-12,8.45902499460385,-2.1867855240543343e-13,-2.268476904872561e-13,6.085637086294227e-12,6.013459524537635e-12,4.237063629753245e-12,-5.9154734053482065e-12,-5.323305208278316e-13
0,2,0,1536,2048,1.0,size,restricted,0.42498964346358564,1.3333455703838708e-12,-9.035595075759509e-13,7.636562143967796e-13,1.6043358654900649e-12,2.3773243065200917,1.3347805607286735e-12,-1.7188749772615483e-12,5.888464892931594e-13,0.5682351738789556,3.9951959783575364e-14,-1.7033290277995752e-12,1.7117659398328475,10.342674579391934,-1.7239320355605857e-12,-1.3259346754227552e-12
0,3,0,1536,2048,1.0,size,restricted,0.5230268070760472,3.1417124566276566,-2.1210370269150136,1.2717095002586847e-11,-1.2614604290437497e-11,2.750778136454259e-12,-4.345794315574483e-12,1.3024346264488591e-12,-6.284894012048148e-12,1.5606386720883478e-12,-1.2580643481314263e-11,1.2638377358253456e-11,9.737250515731994,1.2581060189235131e-11,-1.2562614353165906e-11,3.2682264158895216e-12
0,4,0,1536,2048,1.0,size,restricted,0.4065537865540467,-4.627449490858409e-13,0.10221504261680116,-7.825878217228129,-1.0442397645355417,7.710529433654291e-15,-1.0438597906971375e-12,-1.9984215367395024e-14,1.1021710415406447e-11,4.3868537246867256e-13,-3.672172891178808e-14,4.766500393379861e-12,-2.1368862441535882e-14,3.823836315692304e-12,6.0276669755378185,6.736282248428747e-15
0,0,1,406,2048,1.0,size,restricted,0.6844451768785151,1.7084894123654246,2.417845242449364e-12,2.853736370261294,1.3744454870618476e-11,6.4231766379733955e-12,0.8834532548958749,2.9827059011168555,1.3718939498446846e-11,8.465867249689876e-13,6.4413213787827004e-12,2.067299861743951,-2.397881498121794e-12,-5.87487520127057e-12,4.50431519958223,-2.249599478993421e-11
0,1,1,406,2048,1.0,size,restricted,0.44962264037896826,3.1923053742098273,5.986298004583227e-12,4.9770329964844e-12,4.711069719036595e-11,6.370346442840397e-13,-0.32167230449332557,3.805234491230198e-12,-1.5737699403912335,1.0762619294697793,1.1414951930416153,-1.5910779537774258,2.752524999824327,3.3508923046860395,6.590265812472428e-12,8.4580101768719e-12
0,2,1,406,2048,1.0,size,restricted,0.5762001867274168,-8.496504253627262e-13,-3.131034827537266,2.7028424048696995,2.63591997245849,0.041650664886069534,7.2327142984735e-14,1.7537234620602256,0.3947814665095937,2.4203594250190497,1.4300587086123648,8.291775555029796e-12,-0.45291802350514676,-3.260803905783444e-12,-2.2386570519164675e-13,-0.036711044517452766
0,3,1,406,2048,1.0,size,restricted,0.690613193560674,0.42052048520427737,-1.4918353979142012,4.9246173919797084e-11,2.788154018690398e-12,-0.2468601418649583,3.4850122999975075,2.3111997646297424,0.09098503636886758,-1.7688529547418985e-12,3.5878734617130218e-12,4.509561327759479e-12,1.076229887097857,0.775500697707184,3.747123445581256,-1.3547328434246153
0,4,1,406,2048,1.0,size,restricted,0.6315335884171988,7.381283139181769e-12,3.854964089780966e-12,-0.10353050234089742,-0.31889934109996315,4.0910712631890584,3.2520229638069766,0.2730879723556315,-2.678577657017286e-13,-2.4030395724749563e-11,2.4456353240998964e-12,-0.31719178839816775,2.3854262087271145,0.07241615569984407,2.1291064956059977,2.0572473087140564
0,0,2,106,2048,1.0,size,restricted,0.9535020802220057,-0.5324593325265728,0.30629219077791464,1.2367972316045923,0.80559432057443,-0.5883749057105009,2.0002482034587645,-1.0813181061988157,-1.0216437472064999,1.3081287789647003,-1.1489746236029361,0.6582166394151948,1.205967691120987,-0.6777242620394713,-0.33328652260304975,0.8222869567534995
0,1,2,106,2048,1.0,size,restricted,0.8646058539873039,-0.9393168618322987,-0.3302617175971787,-0.46915956498651107,-0.35263052574690856,-0.15838848302411582,0.509295513603284,1.3000827769886352,1.020268360771303,0.3724712935426995,0.38262868224029845,-1.9879403434801934,0.24311936320177102,-1.005054096336129,-1.2906837874638588,0.9889606690542434
0,2,2,106,2048,1.0,size,restricted,0.7063841526122605,0.517492031139766,1.2090598430925212,2.1954841914148795,1.3193058126850439,-0.5130457980537151,1.4419925267115101,0.8370317860156083,0.34466388051558916,-0.7095241655227087,-0.21030402333130854,-1.8607733273105875,-0.23647588014705853,0.6361146098499092,-1.02280974824703,0.29005275431462907
0,3,2,106,2048,1.0,size,restricted,0.9305990137280683,2.343746975305279,0.49685297771032155,-2.0646398551913605,1.0091399575460225,0.6537872284353159,-0.3951021305018915,0.8597096925839228,0.6585048364653314,0.46971784459731153,1.1803665204929052,-0.08125585424153865,-1.102551013527911,1.2050701468288292,-1.0299929330766024,1.449562032147559
0,4,2,106,2048,1.0,size,restricted,1.0571163022128869,2.231754264465869,2.0801601694677627,0.13489802084321184,1.0878256593406408,0.9605295940893065,0.02001344425013427,0.09941548207970136,0.3452626067394941,1.61704194925696,0.7534797121096468,-1.9886624050443866,-0.8203174448325631,1.0124744649529724,-0.5035268531561952,0.46891033932315
0,0,0,1536,2048,inf,equal,unrestricted,0.4856205245714838,-4.377774478637916e-10,-5.3831036862649704e-11,14.999999977550488,2.530983554570911e-10,-3.6386727030433923e-10,2.3399181104513555e-10,-3.5400272971212546e-10,4.207874080149649e-10,2.9035202471163704e-10,-4.375133571612957e-10,1.7010722378506003e-10,-6.453063527498222e-11,-2.597646375288576e-10,-1.714326286109049e-10,-1.6322939720659177e-10
0,1,0,1536,2048,inf,equal,unrestricted,0.5801951798732171,-1.9217718757624798e-08,5.190361120977123e-11,5.00682394189401e-10,3.558210294048168e-09,-6.527868045483554e-10,-2.557121283427144e-10,-4.112610460627206e-10,14.999999932399732,-1.909105659847874e-10,-3.1454227067565804e-10,-1.426834162090233e-09,-1.021585945559237e-09,-7.269802818795891e-10,6.976335319740026e-10,1.176713046821244e-09
0,2,0,1536,2048,inf,equal,unrestricted,0.5031102916865757,1.7913445736710962e-10,1.3271845891200032e-11,-1.974424717251052e-10,-1.4745203641380388e-10,1.4603508165713535e-10,1.7477971116510673e-10,1.230404545189784e-10,-7.767710077228773e-11,1.9876492429347703e-10,-4.7896242376310503e-11,8.760116419393184e-11,1.5966398440744978e-10,14.999999972521442,6.730659402097129e-11,4.248530786484184e-11
0,3,0,1536,2048,inf,equal,unrestricted,0.6107737144204108,-4.1532620167325525e-13,2.2569141665924538e-10,-2.1183300331392827e-10,1.9405252040264386e-10,-8.014435791746206e-11,3.6739743475111296e-11,-5.074121353779329e-11,7.273904045344324e-11,-5.133572663970273e-11,1.7940542940130685e-10,-2.1426120907608964e-10,14.99999997448613,-2.1464295391580052e-10,1.779439592188481e-10,-9.015452675153042e-11
0,4,0,1536,2048,inf,equal,unrestricted,0.4599245755460188,-3.58285544163054e-10,4.5220082251659463e-10,-14.99999997524559,-3.8387837241701953e-10,-1.0179585828454693e-10,-3.870925577927354e-10,-3.9732053951546026e-11,4.3938021202309264e-10,2.392884019470821e-10,4.996398832081234e-12,3.966126667940189e-10,-1.1494422650623613e-11,3.898765653446899e-10,1.0632291533211119e-10,1.1026796097705865e-10
0,0,1,406,2048,inf,equal,unrestricted,0.8982642636721893,1.3343734012386145e-09,3.938037726077937e-11,3.740026951007461e-09,3.633930402896076e-10,1.9381331927031126e-10,9.779772036314632e-10,3.3438313669639933e-09,4.1643222472448414e-10,-1.21883375880645e-10,1.696351938399472e-10,1.760024892779959e-09,-2.5609916022448566e-10,-5.742395656085431e-10,14.99999995837717,-9.585618376900239e-10
0,1,1,406,2048,inf,equal,unrestricted,0.5310866015528544,5.466042636598794e-10,7.000365516944807e-11,7.273329756237492e-11,7.639667962413598e-11,-9.800998736886666e-12,-3.2135952400989114e-10,5.540084301915425e-11,-9.137651426191263e-10,2.4986395757943137e-10,2.0469714455500842e-10,-1.0704543977146405e-09,1.055738478261474e-09,14.999999991324575,3.981804991926339e-11,6.919090660039187e-11
0,2,1,406,2048,inf,equal,unrestricted,0.8142532991603714,-4.764817731499579e-10,-14.999999954595499,3.889917385347908e-09,2.8319523925690365e-09,5.38113367048854e-10,-2.0654309296667466e-10,1.810517372677023e-09,7.14715882107202e-10,3.1400365331758118e-09,1.111911354967797e-09,3.7944941500287357e-10,-1.2873755309891935e-09,-7.129123175874345e-10,-3.9186589710340374e-10,-1.0531447149839725e-09
0,3,1,406,2048,inf,equal,unrestricted,0.8968929318715784,1.361381448330262e-09,-1.1749550679833593e-08,1.2090922650591125e-09,-1.8546112844860293e-10,-4.612239229887441e-09,3.345904330392662e-08,7.940745348862879e-09,1.5137581852875921e-09,-1.952477224419379e-09,-5.197660682422683e-10,2.7512560521961314e-11,4.242845341381962e-09,2.1572400898367767e-09,14.999999812775537,-1.2126500786571268e-08
0,4,1,406,2048,inf,equal,unrestricted,0.8757105184708963,-4.9586452389333675e-11,-6.052622539752019e-11,-7.422672623871424e-10,-1.3652282448462594e-09,14.999999951468048,6.433746249129741e-09,3.3346245117440163e-10,-2.9702586650490033e-10,-6.935676457687244e-10,-2.3947842988262537e-10,-1.2463506094597363e-09,2.4371775135061257e-09,7.415192762788601e-11,1.3681776799521608e-09,1.6707576013119996e-09
0,0,2,106,2048,inf,equal,unrestricted,1.8140869568271671,-8.026671016669804e-11,-2.2501332466978095e-12,8.294132441196936e-11,1.9028427308039547e-11,-7.936424936513053e-11,2.439959834102599e-10,-1.7561658545542744e-10,-1.630153999497888e-10,7.449404204485896e-11,-14.999999997551578,9.277990253189333e-12,9.45426814084361e-11,-1.2785818973983287e-10,-6.072107860039966e-11,2.6024446852617485e-11
0,1,2,106,2048,inf,equal,unrestricted,2.4694362981688247,-2.0013254127322e-09,-8.888679825669241e-10,-6.970710309661703e-10,-9.100736060785106e-10,-3.9853594979821446e-10,1.6410301186397096e-10,1.1547136363769633e-09,4.0191388970312557e-10,4.005840228205712e-12,-2.5048863143307286e-10,-14.999999957878424,-7.794622863339606e-11,-2.1538463324424e-09,-4.264646808213035e-09,6.061005224684466e-10
0,2,2,106,2048,inf,equal,unrestricted,1.5709248328921115,-7.247646821650062e-12,1.994440420856777e-09,1.8164759668638647e-08,1.9823422294043892e-09,-2.629091114366134e-09,3.360474893992421e-09,1.3426472689596065e-09,-5.50040849253584e-10,-3.5121525045619446e-09,-2.431280910077818e-09,-14.999999902732608,-1.075739298484276e-09,3.3223848021873533e-10,-8.366541077970434e-09,-3.2103213485140344e-10
0,3,2,106,2048,inf,equal,unrestricted,1.8704024508033004,8.162906654420447e-09,1.5474972613633326e-11,-14.99999992105856,8.138473299118346e-10,5.457090120867182e-10,-2.1198782248162974e-09,8.069216375770828e-10,1.1137098304055557e-10,3.2420848275902253e-10,1.2889067304568293e-09,-1.3196614292178734e-09,-8.067763164573044e-09,1.911064176324842e-09,-6.144688802140927e-09,1.961833805268967e-09
0,4,2,106,2048,inf,equal,unrestricted,2.1891267070055815,6.613223563190422e-09,4.251079323464058e-09,-1.9589856565606813e-10,6.090088991328676e-10,7.664498950903749e-10,-4.820551390755422e-10,-2.9266438366951596e-10,-2.7939644165799694e-10,2.621629030242996e-09,1.5818928322407132e-10,-14.999999944993213,-2.041984473023729e-09,7.963715140185554e-10,-2.2525212532839314e-09,6.075203883162795e-11
0,0,0,1536,2048,inf,equal,restricted,0.10060594816641034,-0.2653773687753838,-0.03586988561485077,0.9289640008757567,0.7154881465136913,-0.2764480734411301,0.4393896663877373,-0.4678422725500767,0.6979130440864242,0.28826338509822935,-0.48036663027180826,0.18928896376951268,-0.23128788467627456,0.18087823813033077,0.14818269538833087,-0.5162900551085277
0,1,0,1536,2048,inf,equal,restricted,0.09549421920309971,-0.6494717632355235,0.16845543801045013,0.3362225589538569,0.6026570100120563,-0.23293968794130468,0.2504826876618966,-0.19286409289813675,1.2388527139026768,0.09742735872566372,-0.25325005533267203,-0.1743063650996396,-0.27748030693020703,0.12002893718397895,0.33220771572545504,0.3631822879561639
0,2,0,1536,2048,inf,equal,restricted,0.08037560387165903,0.3316267521354192,0.08162233877197525,-0.0979069960868449,-0.10879230388547236,0.5593855886132071,0.5472760617024816,0.07868768739750656,0.19143178357835708,0.5337001231482181,-0.14536918730877033,0.23261568507170977,0.5039527819507306,1.2902777412103845,0.2782247592772445,0.13233719612955874
0,3,0,1536,2048,inf,equal,restricted,0.07982617583793904,0.6271643274860621,-0.599894510207885,-0.15814463254122899,0.2760013126500052,-0.10266377053543708,0.40016540957868246,-0.13316917843633821,0.3612752102768444,0.09845998681954593,0.22711644897002806,-0.17885111337329382,0.8107745558487022,-0.01876347536531999,0.42354408937945637,-0.0463999381608088
0,4,0,1536,2048,inf,equal,restricted,0.0807661673903126,-0.20877179982182253,0.6969469593336765,-0.5320052622964426,-0.47857670940210356,-0.11726707374820577,-0.10556935935191415,-0.038029184531040774,0.6511344259241594,0.4490769610314957,0.043948390758903125,0.4472801885603613,0.1009326495334482,0.4779209295466348,0.7406521365178155,0.11952810139814812
0,0,1,406,2048,inf,equal,restricted,0.42382737949584826,1.3984393721432078,0.5571164457771114,1.3432452169557996,0.9246515290750884,0.7651193218363871,1.161628196172759,1.7110426736263136,0.7391482594764137,0.3415299732113603,0.9019476102910163,1.4627677603248121,0.09476720535193367,0.10330933807760287,2.165904331823814,-0.07140551603368207
0,1,1,406,2048,inf,equal,restricted,0.27573486114974655,1.6945519458825324,0.7491584002518825,0.34279049144624646,0.9789474843732417,0.4154628739402505,-0.3693392777513743,0.6685157162051282,-0.6816184200831364,0.8934371471970038,1.4149642868665144,-0.6456249046214183,1.4506870901057405,1.6343469508320003,0.7669985624145663,0.8582377630795933
0,2,1,406,2048,inf,equal,restricted,0.3255283438649652,0.14153996268272462,-0.9325208567993775,1.3216849704332398,1.5378692012559825,0.821591673579113,0.2532833267966393,1.3103351627696158,0.8377184074488513,1.3083413592708215,1.4138486008186428,0.729955661454598,-0.32278237436574003,-0.13219087397163326,0.28531614346659806,-0.15448899092419952
0,3,1,406,2048,inf,equal,restricted,0.37802743083692647,0.9378076860878664,-0.5135194456439701,0.41127800037286955,0.5232251883662138,-0.13294877187490395,1.79661961537689,1.4469163853618436,0.6733721542352397,0.1182373645034652,0.6639644412252818,0.5428652255899697,0.9088764366731892,0.88148952239246,1.9480074342173492,-0.4744791388585531
0,4,1,406,2048,inf,equal,restricted,0.34426418416114385,0.44621286726378073,0.4775471542346914,0.015674968117690376,0.007796952111937531,2.0855833298183812,1.715199943272528,0.9741131861167985,0.2886346405838728,0.09874251929912341,0.5653199919605706,-0.1913662911272008,1.5587197980751706,0.500834528289882,1.5680175072298306,1.0159676074865203
0,0,2,106,2048,inf,equal,restricted,0.6531443085705293,-0.2919878181785522,0.2934950617207151,0.8257606130824943,0.6359020755027476,-0.34901246361024907,1.4617693862649277,-0.734521919948307,-0.6957940347642593,0.9148043639528685,-0.7409950648929728,0.5051962106411418,0.8702407187594533,-0.42059918884272707,-0.2086597705063203,0.7178431743957457
0,1,2,106,2048,inf,equal,restricted,0.586729771018069,-0.5734442398307171,-0.19180113935259616,-0.3875369649293359,-0.18859162650895503,-0.0729598015249518,0.4262834323682061,0.9149391946692365,0.7500947426223636,0.2541708815292791,0.2918197773040299,-1.3584377411322106,0.19450845380277487,-0.6547073449872336,-0.8749995946100658,0.799550898643604
0,2,2,106,2048,inf,equal,restricted,0.47335321870821306,0.21026778894361692,0.634083065309928,1.4297631090146823,0.799264043911945,-0.32304539493771445,1.0924880340315273,0.43580708709399024,0.4604135014175075,-0.489608717512807,-0.4919451931094441,-1.2201429591094892,-0.2618626883429493,0.5361673325943279,-0.661608696424086,0.1876470098914387
0,3,2,106,2048,inf,equal,restricted,0.5696144750205597,1.353952405339057,0.10901251613583307,-1.3792313416449804,0.32673103379689195,0.3503057959211449,-0.06777279588531578,0.37443433389556346,0.7990622461006207,0.38139619463431707,0.06404395992558704,-0.13501488135621625,-1.106633069408817,0.6319143612045165,-0.7854228088526363,0.5495861311548025
0,4,2,106,2048,inf,equal,restricted,0.6792311813552093,1.2575251557499731,1.1737860135640443,0.017918546592865948,0.42929996899737416,0.5322698265196223,0.012897966667386388,-0.2760265458423308,0.5066245227063514,1.270297937866167,-0.2843959108736655,-1.3290658776382807,-0.8119870139245456,0.6489101896752871,-0.39389275569625165,-0.06124651027222704
0,0,0,3072,4096,1.0,size,unrestricted,0.266708568275511,-7.039051548411035e-10,-1.5602643829859453e-11,9.091034586901209e-09,1.3843152929991238e-09,-7.047157347522788e-10,14.999999954293752,3.707505624906263e-11,-6.166693867040894e-11,5.441665329925681e-10,-5.021842604104691e-10,5.753514409042418e-10,9.51526986095388e-11,4.951232449080631e-10,-5.597721235268873e-10,-7.73296055543285e-09
0,1,0,3072,4096,1.0,size,unrestricted,0.16251655878518378,-1.1206178259501232e-09,-5.50225718354555e-10,5.73046377479605e-10,-1.2536142338339084e-10,4.960298170343247e-10,2.3143625341061986e-10,8.758071914706495e-10,14.999999962192055,3.15743255069108e-11,-4.897368925490663e-09,-1.4064855643051548e-09,-5.271366088349418e-10,-4.389175206997666e-10,-2.3850990868489217e-10,3.448009765199095e-10
0,2,0,3072,4096,1.0,size,unrestricted,0.2626317970613223,1.923578649947555e-11,-1.0167300287152922e-11,-1.9869437614671303e-10,-4.628940773051298e-11,5.714311831095743e-11,-5.020216557096466e-11,1.4301012903869254e-11,-1.0621154982738015e-10,1.9074096545275484e-10,8.19302754427412e-11,-2.101132742014466e-11,1.7660946984047449e-10,14.999999970391046,-1.4244515038305865e-13,-1.4969532985816212e-10
0,3,0,3072,4096,1.0,size,unrestricted,0.32046081300293233,5.03450879455239e-11,-1.3840298842407187e-10,-2.482861909491678e-11,1.4232844508872266e-10,2.395432191320771e-10,-3.380851629315342e-11,9.971645661622868e-11,1.0212888749945199e-10,-3.266109751078213e-11,-1.0357817050844905e-10,1.5644955366962678e-10,14.999999976905144,7.438431938199493e-12,-5.8125715785559836e-11,-7.431264800398969e-11
0,4,0,3072,4096,1.0,size,unrestricted,0.24240959221063654,-14.999999955299701,4.3283935757654735e-10,-1.5516174509439662e-08,8.659639131106085e-11,4.928169761138688e-10,-4.827058759730976e-10,-5.466990758603104e-10,1.0223706291103813e-09,-3.527800979661614e-10,-1.1854076461305722e-10,1.6784895742399045e-10,3.572444896697347e-10,2.748621300805364e-10,5.443152532184963e-10,4.1163531223871597e-10
0,0,1,815,4096,1.0,size,unrestricted,0.4681034909855349,8.09652668843389e-11,5.979521855295837e-11,9.691457527976611e-10,-1.680230901524693e-09,-3.932273041487697e-12,-1.4168679776025357e-11,1.2376440788042345e-10,1.333713701454688e-10,-2.456349902297839e-10,-1.3287820125119936e-11,3.910544292361091e-10,-14.999999991654166,-2.0034199808943738e-10,1.29455789387349e-09,2.047832585360427e-11
0,1,1,815,4096,1.0,size,unrestricted,0.4923404167297062,-2.2023659392769712e-10,1.0996134034810479e-09,-6.999281594418757e-10,-5.930409150570884e-09,-3.6741055705878088e-09,-2.4337037762474855e-09,-3.4087943838953855e-10,-9.720592125246631e-09,1.5022796670987673e-09,1.9497620558595497e-09,-1.2918227468032282e-09,-1.3455782049113092e-10,14.999999932794523,-2.7140209496804704e-10,1.2696123346142998e-09
0,2,1,815,4096,1.0,size,unrestricted,0.3952321298420426,-1.8053997342932127e-10,-2.815750076633511e-09,-4.307761910819821e-10,2.2517008940301977e-09,3.061121137752082e-10,-1.2629013168509043e-09,2.459382486808083e-09,1.2364358429838326e-09,14.999999931845043,5.0862066162751575e-11,-1.6598617650223122e-09,-8.852424997441329e-09,-6.3050062207853625e-09,5.231288319811689e-10,-4.263653745952565e-10
0,3,1,815,4096,1.0,size,unrestricted,0.6890469315734765,4.7273740374462107e-11,-4.723410767882662e-10,3.6319434649330547e-10,-2.808883652168797e-10,-5.385348647764962e-10,14.9999999729016,4.4394472711858344e-10,2.546313677358402e-11,-2.581861604134319e-11,-3.719426348400081e-11,-3.6541086353508667e-10,5.075670158013508e-10,4.706178517437032e-10,4.50375276188564e-10,-3.3104301777133347e-10
0,4,1,815,4096,1.0,size,unrestricted,0.5879072838755862,-5.1114689260422065e-11,1.7040037428740157e-10,7.598671419353454e-10,-3.559629062017954e-10,14.999999969880914,9.947943105730315e-11,7.36182358593007e-10,-2.451198691977076e-10,-1.4256110513518931e-10,9.871189274050027e-10,-4.880253694600858e-10,3.2116300796110833e-10,3.9942296642727834e-11,-9.58289456111567e-11,4.473160816986115e-10
0,0,2,209,4096,1.0,size,unrestricted,1.0017444805149358,7.833007449915614e-11,3.6508001491566073e-10,-3.642581090445023e-11,1.0985427077528037e-11,-1.1672359521370557e-10,3.8932721963570497e-10,-4.852961989352687e-10,-3.2079680927064567e-10,1.4588778627190723e-11,-4.919966156286738e-10,-3.520816962803386e-11,-3.5140662622249416e-11,-14.999999994874571,-1.769335891424454e-10,-5.370387752753285e-11
0,1,2,209,4096,1.0,size,unrestricted,1.9282334720562775,-6.655851751746954e-10,-9.872223975377228e-10,-4.664550966756941e-10,-6.523576732896742e-10,-4.541631746243833e-11,3.9670641359580515e-10,2.5807922698345603e-10,-7.719627540382842e-11,-3.049885687094276e-10,5.355547117820623e-10,-5.604375351034007e-10,-1.8538902561975592e-10,-14.999999967896057,-9.003889066806591e-10,8.892744587762336e-14
0,2,2,209,4096,1.0,size,unrestricted,1.3508537442267803,1.0463088204398211e-10,-1.681640948706608e-11,1.2610339283445184e-09,-3.2241875002014715e-11,2.7382972599246206e-11,2.3848506643137485e-10,-2.0292300672360734e-11,-14.999999995494676,7.749790853682016e-12,-7.657964401540135e-11,-2.7779574007861577e-10,1.8096076508112995e-11,-1.1173601548506074e-12,-1.0906658184493461e-10,-8.137177366327247e-11
0,3,2,209,4096,1.0,size,unrestricted,1.355577843791097,1.963064044079147e-09,-6.828741861229166e-10,-1.6729412132194678e-09,4.8865489458533655e-11,8.22436229148004e-12,-4.813091790187926e-09,2.964943395066698e-10,-1.5337910326574202e-11,-1.8514930242381616e-09,2.435865765916607e-10,-2.558261559682878e-10,-14.999999946587266,2.9156298860060737e-09,-4.543702272703124e-09,1.8618953272587187e-09
0,4,2,209,4096,1.0,size,unrestricted,1.0722338349013552,7.987063964044057e-11,2.9194755261636566e-10,5.555868574659796e-11,3.604586799083876e-10,1.0043199517689855e-10,-7.058916629235911e-11,-4.0585550903262705e-10,2.1167730401029996e-11,5.834148041022943e-10,4.984356722412839e-10,-1.8886387675465041e-10,-14.99999999470324,5.2046502062247345e-11,4.561360108473636e-11,-1.8688782661782673e-11
0,0,0,3072,4096,1.0,size,restricted,0.236633944346731,-0.4287895900829578,-4.631291456227747e-13,3.8410507829342464,3.3075908861576675,-0.35389898832909034,3.819407203983305,-6.783012591000572e-13,-5.689968940201978e-13,0.40863219726431826,9.842347564027342e-13,0.6354280468249225,-7.149615566336318e-13,1.6046521783659113e-09,6.578487044513952e-13,-2.2052023026977174
0,1,0,3072,4096,1.0,size,restricted,0.11904621404822574,-1.404979191507419,-1.5824787898930247e-11,1.362513508957774,5.475461422204279e-14,0.7441360655899788,5.7580902950767106e-12,2.0991995649267485,4.659563403212964,1.4407373806720906e-12,-2.5459682438392712,-1.768939855849844,-0.21050311436830157,-3.90151363787433e-12,-4.0921315507968684e-13,0.20419705170198155
0,2,0,3072,4096,1.0,size,restricted,0.1468475492458909,0.30803703960876067,0.0626828549611544,-1.53629183509704,3.2374160972726433e-10,0.6818420077262518,9.823346864966156e-12,0.11339462846317351,-5.258234084855492e-12,3.0674656728217675,1.3342439161993498,2.8715094437753124e-10,1.771750303531314,5.777087317863885,0.3472044225508245,-3.6998842067302524e-10
0,3,0,3072,4096,1.0,size,restricted,0.20057626802237702,2.3973859043258026,-0.49273088113528984,6.478214225524e-13,1.5038502608169033,-1.6826411576858524,1.0992328484802363e-13,0.4553788647796478,0.37651037662707004,-1.115830053916542,9.872477300920846e-14,-1.720116691559377,4.7882176523874564,5.892335067960499e-12,-2.2410282492863723e-13,-0.4673381565976884
0,4,0,3072,4096,1.0,size,restricted,0.19532403291961406,-3.2291331699120462,2.4653329918509046,-2.6202771447349598,-4.939754514708789e-12,0.6645070070429793,-1.2258154958137164,-0.0616607335071872,3.2432196345771844,4.083084573400385e-12,-1.213426015445988e-12,-5.38891080877033e-12,-6.1349576882814104e-12,-5.848028669606312e-12,1.1860429869197562,0.30401083530954115
0,0,1,815,4096,1.0,size,restricted,0.34431766445738965,0.7858859522760004,0.5834824259320367,2.379714357286553,-1.2715179560342056,0.09955349637071245,1.9825636878605002e-11,1.175881761452914,1.2309813523159372,-0.4712235622040847,0.011921870233839327,1.7898704617282957,-1.7905594413899877,-0.6515782750776914,2.3305112545345756,0.4273178331094464
0,1,1,815,4096,1.0,size,restricted,0.2893575513835075,0.22597367589884015,1.2971347765232746,-0.002603314105945617,-1.074959559362444,-1.1308350514406866,-0.9649039725985423,0.0785893643072939,-1.251447376801219,1.4946783934267631,1.8675238497610478,-0.4429889396572868,0.32834229960105576,2.504159380228963,0.36742838184628857,1.4007052960586606
0,2,1,815,4096,1.0,size,restricted,0.22395699055128368,0.25196143782078695,-0.841603365063415,0.33049426900505197,1.649933713664543,0.6810637461859989,-0.4795409923532987,1.692593105790204,1.4306016533959083,2.7391327044565603,0.514845257399323,-0.4812960623279319,-1.5744265834244975,-1.3165695010116927,0.9590540263394305,0.05688358165560681
0,3,1,815,4096,1.0,size,restricted,0.36355304581112924,0.5554314439528903,-0.8740616117103959,1.4060476618801458,-0.07949548716419728,-1.0425973934337838,2.9585949080368334,1.5356075161278744,0.4307322547770091,0.34927785986655496,0.4248389945915623,-0.36307033827101803,1.6058911418710056,1.7031566702926302,1.6515050606273733,-0.01969165733124711
0,4,1,815,4096,1.0,size,restricted,0.31814822643743124,0.22585451610303647,0.8560567229902012,2.1398667936215285,-0.07632986294257198,3.167356470004459,0.36464754966840474,2.0159033907943753,1.757692490718129e-09,0.05779485685364922,2.5104286386663635,-0.47622949169246614,1.0333598387065885,0.4003706305100423,0.35630067480006256,1.3195005553183532
0,0,2,209,4096,1.0,size,restricted,0.39398354939582275,0.8703737764667124,1.6321314406402008,0.21655888445681307,0.4936905841588756,-0.35568388846409466,1.3760658271484316,-0.8342332227004363,-0.5967381090012532,0.44495848036161184,-0.6255758532056975,0.18251080555003943,-0.08009216979607284,-1.1144491147629536,-0.46266044800446904,0.1538965404000314
0,1,2,209,4096,1.0,size,restricted,0.4893293653704512,-0.446552749310525,-0.8021861435558716,-0.15361749268945024,-0.4714809994314887,0.21954503599491618,0.800693735811284,0.6988189371521836,0.30684177016288167,-0.12231585242279547,1.1699213370992378,-0.3663987036699437,0.012440640636504949,-1.7517084938245373,-0.7196445938356386,0.3221955033700428
0,2,2,209,4096,1.0,size,restricted,0.5199858746205183,1.2266828075511595,0.16350788931962548,2.0258761029123935,0.038739650314438275,0.5985495162988806,1.4168043428270531,0.12479350649348647,-1.188248034443425,0.4671110181739984,-0.10284611269459461,-0.810464182759348,0.43798365883291207,0.27494263357538157,-0.32973367986332913,-0.277814357768691
0,3,2,209,4096,1.0,size,restricted,0.4961520056720254,1.273081867211448,-0.022889699709273334,-0.4520778787378807,0.5147777427889436,0.27554600355848,-0.9302499699236885,0.5758356437388064,0.42916396495424886,-0.5148270700532113,0.6388916983107522,0.2963571958994572,-1.3395966835662318,1.422499166358114,-0.8656960933356495,1.2849651580094514
0,4,2,209,4096,1.0,size,restricted,0.6158369556659625,0.8389270597475722,1.494486405385302,0.9393789619999878,1.7848032008959236,0.9365385133188256,-0.14703213624540637,-0.6714920871085585,0.6390058109861093,1.7180143547653863,1.695517384616632,-0.38201924242092417,-1.1005941254527292,0.7722215714515392,0.8329115065682462,0.3684919283125525
0,0,0,3072,4096,inf,equal,unrestricted,0.266708568275511,-7.039051548411035e-10,-1.5602643829859453e-11,9.091034586901209e-09,1.3843152929991238e-09,-7.047157347522788e-10,14.999999954293752,3.707505624906263e-11,-6.166693867040894e-11,5.441665329925681e-10,-5.021842604104691e-10,5.753514409042418e-10,9.51526986095388e-11,4.951232449080631e-10,-5.597721235268873e-10,-7.73296055543285e-09
0,1,0,3072,4096,inf,equal,unrestricted,0.16251655878518378,-1.1206178259501232e-09,-5.50225718354555e-10,5.73046377479605e-10,-1.2536142338339084e-10,4.960298170343247e-10,2.3143625341061986e-10,8.758071914706495e-10,14.999999962192055,3.15743255069108e-11,-4.897368925490663e-09,-1.4064855643051548e-09,-5.271366088349418e-10,-4.389175206997666e-10,-2.3850990868489217e-10,3.448009765199095e-10
0,2,0,3072,4096,inf,equal,unrestricted,0.2626317970613223,1.923578649947555e-11,-1.0167300287152922e-11,-1.9869437614671303e-10,-4.628940773051298e-11,5.714311831095743e-11,-5.020216557096466e-11,1.4301012903869254e-11,-1.0621154982738015e-10,1.9074096545275484e-10,8.19302754427412e-11,-2.101132742014466e-11,1.7660946984047449e-10,14.999999970391046,-1.4244515038305865e-13,-1.4969532985816212e-10
0,3,0,3072,4096,inf,equal,unrestricted,0.32046081300293233,5.03450879455239e-11,-1.3840298842407187e-10,-2.482861909491678e-11,1.4232844508872266e-10,2.395432191320771e-10,-3.380851629315342e-11,9.971645661622868e-11,1.0212888749945199e-10,-3.266109751078213e-11,-1.0357817050844905e-10,1.5644955366962678e-10,14.999999976905144,7.438431938199493e-12,-5.8125715785559836e-11,-7.431264800398969e-11
0,4,0,3072,4096,inf,equal,unrestricted,0.24240959221063654,-14.999999955299701,4.3283935757654735e-10,-1.5516174509439662e-08,8.659639131106085e-11,4.928169761138688e-10,-4.827058759730976e-10,-5.466990758603104e-10,1.0223706291103813e-09,-3.527800979661614e-10,-1.1854076461305722e-10,1.6784895742399045e-10,3.572444896697347e-10,2.748621300805364e-10,5.443152532184963e-10,4.1163531223871597e-10
0,0,1,815,4096,inf,equal,unrestricted,0.4681034909855349,8.09652668843389e-11,5.979521855295837e-11,9.691457527976611e-10,-1.680230901524693e-09,-3.932273041487697e-12,-1.4168679776025357e-11,1.2376440788042345e-10,1.333713701454688e-10,-2.456349902297839e-10,-1.3287820125119936e-11,3.910544292361091e-10,-14.999999991654166,-2.0034199808943738e-10,1.29455789387349e-09,2.047832585360427e-11
0,1,1,815,4096,inf,equal,unrestricted,0.4923404167297062,-2.2023659392769712e-10,1.0996134034810479e-09,-6.999281594418757e-10,-5.930409150570884e-09,-3.6741055705878088e-09,-2.4337037762474855e-09,-3.4087943838953855e-10,-9.720592125246631e-09,1.5022796670987673e-09,1.9497620558595497e-09,-1.2918227468032282e-09,-1.3455782049113092e-10,14.999999932794523,-2.7140209496804704e-10,1.2696123346142998e-09
0,2,1,815,4096,inf,equal,unrestricted,0.3952321298420426,-1.8053997342932127e-10,-2.815750076633511e-09,-4.307761910819821e-10,2.2517008940301977e-09,3.061121137752082e-10,-1.2629013168509043e-09,2.459382486808083e-09,1.2364358429838326e-09,14.999999931845043,5.0862066162751575e-11,-1.6598617650223122e-09,-8.852424997441329e-09,-6.3050062207853625e-09,5.231288319811689e-10,-4.263653745952565e-10
0,3,1,815,4096,inf,equal,unrestricted,0.6890469315734765,4.7273740374462107e-11,-4.723410767882662e-10,3.6319434649330547e-10,-2.808883652168797e-10,-5.385348647764962e-10,14.9999999729016,4.4394472711858344e-10,2.546313677358402e-11,-2.581861604134319e-11,-3.719426348400081e-11,-3.6541086353508667e-10,5.075670158013508e-10,4.706178517437032e-10,4.50375276188564e-10,-3.3104301777133347e-10
0,4,1,815,4096,inf,equal,unrestricted,0.5879072838755862,-5.1114689260422065e-11,1.7040037428740157e-10,7.598671419353454e-10,-3.559629062017954e-10,14.999999969880914,9.947943105730315e-11,7.36182358593007e-10,-2.451198691977076e-10,-1.4256110513518931e-10,9.871189274050027e-10,-4.880253694600858e-10,3.2116300796110833e-10,3.9942296642727834e-11,-9.58289456111567e-11,4.473160816986115e-10
0,0,2,209,4096,inf,equal,unrestricted,1.0017444805149358,7.833007449915614e-11,3.6508001491566073e-10,-3.642581090445023e-11,1.0985427077528037e-11,-1.1672359521370557e-10,3.8932721963570497e-10,-4.852961989352687e-10,-3.2079680927064567e-10,1.4588778627190723e-11,-4.919966156286738e-10,-3.520816962803386e-11,-3.5140662622249416e-11,-14.999999994874571,-1.769335891424454e-10,-5.370387752753285e-11
0,1,2,209,4096,inf,equal,unrestricted,1.9282334720562775,-6.655851751746954e-10,-9.872223975377228e-10,-4.664550966756941e-10,-6.523576732896742e-10,-4.541631746243833e-11,3.9670641359580515e-10,2.5807922698345603e-10,-7.719627540382842e-11,-3.049885687094276e-10,5.355547117820623e-10,-5.604375351034007e-10,-1.8538902561975592e-10,-14.999999967896057,-9.003889066806591e-10,8.892744587762336e-14
0,2,2,209,4096,inf,equal,unrestricted,1.3508537442267803,1.0463088204398211e-10,-1.681640948706608e-11,1.2610339283445184e-09,-3.2241875002014715e-11,2.7382972599246206e-11,2.3848506643137485e-10,-2.0292300672360734e-11,-14.999999995494676,7.749790853682016e-12,-7.657964401540135e-11,-2.7779574007861577e-10,1.8096076508112995e-11,-1.1173601548506074e-12,-1.0906658184493461e-10,-8.137177366327247e-11
0,3,2,209,4096,inf,equal,unrestricted,1.355577843791097,1.963064044079147e-09,-6.828741861229166e-10,-1.6729412132194678e-09,4.8865489458533655e-11,8.22436229148004e-12,-4.813091790187926e-09,2.964943395066698e-10,-1.5337910326574202e-11,-1.8514930242381616e-09,2.435865765916607e-10,-2.558261559682878e-10,-14.999999946587266,2.9156298860060737e-09,-4.543702272703124e-09,1.8618953272587187e-09
0,4,2,209,4096,inf,equal,unrestricted,1.0722338349013552,7.987063964044057e-11,2.9194755261636566e-10,5.555868574659796e-11,3.604586799083876e-10,1.0043199517689855e-10,-7.058916629235911e-11,-4.0585550903262705e-10,2.1167730401029996e-11,5.834148041022943e-10,4.984356722412839e-10,-1.8886387675465041e-10,-14.99999999470324,5.2046502062247345e-11,4.561360108473636e-11,-1.8688782661782673e-11
0,0,0,3072,4096,inf,equal,restricted,0.050739278135949674,-0.18821545687524374,0.11636242297970188,0.6935992945861338,0.6352820418885088,-0.1815793451664855,0.7659310318249828,0.08175628423413919,0.35395117373095886,0.29035646093075285,-0.1407583691816885,0.4623205697377471,0.0622458693263411,0.33497921513685,-0.044655178520344015,-0.19456223074877996
0,1,0,3072,4096,inf,equal,restricted,0.02559799300189874,-0.16341675334926264,-0.0786489243372416,0.4589380015836735,0.08880054229446602,0.2256054693354437,0.4189021183492202,0.4814922670080031,0.9439430139762806,0.15569604047091667,-0.4993379632947391,-0.17266104556719958,-0.18412245721321965,-0.09372638804069124,-0.03353409352476564,0.2819739688057017
0,2,0,3072,4096,inf,equal,restricted,0.02494427318298087,0.10535112579700572,0.24415868764644555,-0.1713011863187115,0.1275654757209063,0.1786082167711094,0.224358296392075,0.134459315002793,0.19191104116900679,0.5703698186530932,0.14691617411445526,0.22126180022809072,0.34804763015620604,1.0460533368424878,0.13358502426498292,0.014628894345813749
0,3,0,3072,4096,inf,equal,restricted,0.033131140943826146,0.43648011429583616,-0.12367688827224732,0.18451133276635848,0.38153933133847673,-0.2598683168526164,0.2583334637070113,0.26965595466961795,0.47529599522334176,-0.17091383841300958,-0.0869603771988546,-0.15850765342687836,0.696926113775177,0.1193685527579061,0.03890032917803074,-0.0984988177533895
0,4,0,3072,4096,inf,equal,restricted,0.0374825481193127,-0.4407336382666036,0.5779611334832285,-0.19371353715187767,0.2448893848710287,0.2824877212390603,-0.108715928150111,-0.09570686431379286,0.7018638908785201,0.1440306263455717,0.10552603025136553,0.30447399224071137,0.2705094605541921,0.2730405628629183,0.4175278165799107,0.2549133411356607
0,0,1,815,4096,inf,equal,restricted,0.1932668376525338,0.6622690675177682,0.5992722159172775,1.427702798347215,-0.48899652878635813,0.3935395240339388,0.21374391212261803,0.8976131100691099,0.8649863641016632,-0.12162584786565665,0.48837563564176,1.0699931703736267,-0.842953285925031,-0.2397496936151091,1.4134051383055481,0.5522691354823768
0,1,1,815,4096,inf,equal,restricted,0.15532110324208792,0.24490977091583258,0.7302619912192969,0.1931005482400259,-0.42184048967820126,-0.4984148545443327,-0.5232928584204112,0.20878325603009237,-0.6113230487572341,0.9374489852034145,1.2784347260663873,-0.23293028341383556,0.20776172332118362,1.4458733403513433,0.3280337437212116,0.7966491712607336
0,2,1,815,4096,inf,equal,restricted,0.11924095752146517,0.2585044626744904,-0.33579605414364266,0.33354324479198993,1.0491954599417985,0.5624525098791011,-0.2710028390161073,1.0299310558651593,0.8726993903168423,1.581355524258098,0.5557565856898883,-0.11195420881612941,-0.7566165691838089,-0.5339028351348378,0.7015824823392568,0.2647388651394341
0,3,1,815,4096,inf,equal,restricted,0.19742988100646058,0.5361090155933913,-0.3012389913715946,0.9062438882961295,0.034217104723967474,-0.43755239198327334,1.5944389947348754,0.966445511694386,0.4333590268528794,0.4119590992041404,0.5537305016497156,-0.08417751939300085,0.946355783857799,1.0490639968067446,1.0425077327055916,0.12107437695700149
0,4,1,815,4096,inf,equal,restricted,0.18624476806878779,0.35843266035581445,0.6512574234595563,1.2725684344455401,0.08850385113658531,1.8020667021501817,0.2864482475687806,1.190199319412004,0.1627351468324687,0.23818202872632668,1.5975856776729827,-0.16864340295246272,0.6554282280772861,0.44827050923624084,0.4338085368711772,0.9678119896612818
0,0,2,209,4096,inf,equal,restricted,0.3105428973616956,0.726953627927451,1.36183639188043,0.17848033782855902,0.40584856323269164,-0.25338660019083414,1.1305822983594644,-0.6607010780001236,-0.43161699853288976,0.3616576254789738,-0.4892423177193258,0.19346894255935454,-0.0206294480440438,-0.8391589015540721,-0.35808946703318156,0.20558068436240617
0,1,2,209,4096,inf,equal,restricted,0.3718879099420199,-0.3090772110801378,-0.5579048168231842,-0.09651505068677631,-0.2908381833606356,0.2537463911490821,0.6378436475159738,0.6069516936970895,0.24521391547545138,-0.0741825812666847,1.077732234139095,-0.24687709543155925,0.07401135036622976,-1.3458989352246757,-0.5462071275976885,0.37773688356390445
0,2,2,209,4096,inf,equal,restricted,0.3848423270405456,0.7993916897910986,-0.025606880456074135,1.4281616334075575,-0.06386840106785158,0.4225628351264479,1.2172544763260853,0.07080604486251063,-0.6921764574297297,0.22927798956639261,-0.4466450587021573,-0.6078016246501639,0.17160211689000687,0.08700251678998219,-0.2925261693846799,-0.22768605163036
0,3,2,209,4096,inf,equal,restricted,0.35315866697183296,0.8539901424174151,-0.16447474513871402,-0.3963644613222105,0.21953603244596193,0.01753330009732183,-0.4623334630943238,0.3711997931104221,0.4994575746321996,-0.4409158288665478,-0.05916058837012199,0.35020715882877745,-1.1189274318797935,0.8765246431123346,-0.7743652885786794,0.8015530337892784
0,4,2,209,4096,inf,equal,restricted,0.40341740846603263,0.5405528047451619,1.1227543202437311,0.5587126049393373,1.142598850045548,0.43134569121110017,0.03167366532911123,-0.6932725262947592,0.5550694491291723,1.2075740366507455,0.8180647495411802,-0.17793078046433217,-0.7866829182400839,0.44931730000242887,0.4934508568022105,0.09666189712193272
0,0,0,6144,8192,1.0,size,unrestricted,0.21575723907349767,-3.6009890080240106e-10,-6.812650672398238e-10,1.514397754897803e-11,1.889513253760862e-11,-2.4565279591883317e-10,6.082323225809965e-10,-1.7491594449781276e-10,3.0824917264538287e-10,-5.2019644426370415e-11,-4.905330581478893e-10,2.7130443562454767e-10,-1.621086894881077e-10,-2.0834086241833575e-11,5.02582056067133e-10,-14.999999970333006
0,1,0,6144,8192,1.0,size,unrestricted,0.17529687222776946,-3.089306359303833e-10,-3.745807956505298e-10,5.7243323666855305e-09,-4.506134475000191e-11,-1.6488542294160543e-10,3.88088220465663e-10,2.5672706389714012e-09,-5.550058230957085e-10,1.698805426056609e-09,-2.7638051730651728e-09,-4.6107299074370955e-09,-6.161445462710326e-09,-7.572099287411562e-10,14.999999942185909,-1.6448485594710487e-10
0,2,0,6144,8192,1.0,size,unrestricted,0.1743994906563023,2.9248534804000273e-10,-7.298576247845746e-12,1.2609301843170383e-10,-3.3880540355743653e-12,-6.80957183221145e-11,-1.352283479238082e-10,-7.807066602303179e-11,-1.5266229806286962e-10,-1.5829661330912082e-10,-1.5569696591637637e-10,7.346913319034801e-11,1.5388400062333356e-10,14.999999975482023,1.1130270802448848e-11,-1.3400737331346e-10
0,3,0,6144,8192,1.0,size,unrestricted,0.17193001620151904,-1.3000433905275558e-11,7.993035217458951e-10,-8.401809200365094e-10,5.728287531763088e-09,-9.496943604537469e-10,4.832345979673346e-09,3.8337958415292216e-10,-3.031208919445431e-10,-6.011997109468836e-11,2.254858619151657e-10,-6.73353196718938e-10,4.940512439382392e-09,1.6540638356853508e-09,6.291849191607653e-10,-14.999999946172906
0,4,0,6144,8192,1.0,size,unrestricted,0.17027543372812282,-1.118353044414162e-06,1.8020749886843726e-08,-4.700569098737221e-09,3.916575180706843e-10,14.999998607586273,1.2442371708270737e-09,-1.5545145225347004e-07,5.6099999512986804e-09,1.5368587895567816e-10,-6.139268449219926e-10,-9.418569825845195e-10,1.8982064218706842e-09,-9.130577997692683e-11,-5.691671379634837e-10,1.1496458035408675e-09
0,0,1,1634,8192,1.0,size,unrestricted,0.4790478498852496,-3.114800594009858e-10,-1.313046519345043e-10,-4.374702775420911e-11,2.5892969921432837e-11,-1.1757609571937724e-10,-4.147607242719846e-11,6.05499597828916e-10,4.2236205863491e-10,4.956279629786338e-11,1.2483383010658912e-10,2.8032330939226154e-10,-6.315820939005204e-10,2.8638029581584397e-10,14.99999997183907,2.1776156109694908e-11
0,1,1,1634,8192,1.0,size,unrestricted,0.4051277067179705,2.7792871646829104e-10,-2.6845360387032836e-11,-2.2513971427676472e-10,8.465158928956971e-11,-14.999999974701808,1.5030806834273097e-11,2.4988369799203324e-10,-3.2575379837463844e-10,3.4451733462196826e-10,3.131354474880334e-10,-3.412754607157708e-10,-4.764526523080031e-11,1.993125588589631e-09,4.416898914903156e-11,-1.4955731398256064e-10
0,2,1,1634,8192,1.0,size,unrestricted,0.40044573887372303,3.1793653525274164e-10,-2.538975264012469e-10,2.5235789314071783e-10,-8.509858524961005e-11,3.1936127099097984e-10,-1.187249370208393e-10,3.189358212301579e-10,-1.0540414703388537e-10,-4.323273591402815e-11,2.7898062099517094e-10,-3.1130441410032127e-10,-14.999999975264911,-2.037466251392357e-10,2.4465798460024127e-10,-6.223452080013429e-11
0,3,1,1634,8192,1.0,size,unrestricted,0.33061664687549885,1.2937264767918042e-10,-14.999999471795409,2.3713816508489787e-09,-6.877031985155345e-10,-4.631347822195409e-10,-1.6330736705146484e-09,4.3391921879590475e-07,1.2142113108321854e-09,7.405922432056797e-10,-5.923358030759134e-10,1.6169431163313399e-09,2.9962921903636586e-09,5.129889491964685e-09,2.832192461603232e-09,-1.8526118076632928e-09
0,4,1,1634,8192,1.0,size,unrestricted,0.4322972429685,-1.065598783639364e-10,3.830135325236043e-10,4.1603092520722435e-10,-3.010556581874998e-10,14.99999997376407,-1.408688376990156e-10,-1.962391786032312e-10,2.4536887318278067e-10,1.8009791756297024e-10,1.0220821705202295e-10,1.5111954294359966e-10,4.155394361096747e-10,-3.6088682992720167e-10,-4.768996633290383e-11,-1.5408814000297074e-10
0,0,2,414,8192,1.0,size,unrestricted,0.878972393807606,5.574031749986192e-11,2.878377446719706e-09,-2.9926052649399615e-10,-1.0777836017515418e-09,6.457697901610622e-10,-2.6023164592934034e-10,-1.2151675925077656e-09,2.752925673235547e-10,1.4098198688102655e-11,-3.913305959063211e-10,-1.340147450611418e-09,-5.200745551312816e-10,-5.453353315693475e-10,-14.999999964044992,6.083055676694119e-10
0,1,2,414,8192,1.0,size,unrestricted,0.8977431135983491,-5.089659622811933e-10,-14.999999994496813,3.9537553286249686e-11,-7.709728378186965e-10,-1.0274739280682919e-11,1.3939731599739234e-11,5.621341150521592e-10,4.8237449070812626e-11,-1.8531436107194754e-11,4.7611048766936585e-11,-1.3716940573100407e-11,-8.063311702427035e-11,-5.60763063255985e-10,-4.0673142606558155e-10,5.205325228563025e-11
0,2,2,414,8192,1.0,size,unrestricted,0.7754218860008514,14.999999294556435,-1.5223327862396603e-10,7.446250840743996e-09,-3.741339608998388e-09,-2.6763175200967167e-09,1.0409952569667222e-08,9.385584320905674e-10,-5.538531620400934e-07,5.645624484160171e-09,-7.249298890556442e-09,-5.262433132715617e-09,-3.6601260642504433e-09,-4.4491561428525714e-11,-2.1756192075848534e-09,-4.521857965102979e-09
0,3,2,414,8192,1.0,size,unrestricted,0.6746423732638904,4.089659267230396e-11,9.133474910824074e-11,-1.1519410497296129e-11,-2.918036678964961e-11,-3.901394179886109e-11,-14.999999997664577,1.8873670289640204e-10,-7.115178091115295e-11,-6.457472027795454e-12,-2.3327341122774048e-11,-2.8724752155682195e-11,-4.0116568129290355e-11,2.41022576612709e-10,-2.1568342418536485e-10,-1.9889154226497434e-11
0,4,2,414,8192,1.0,size,unrestricted,0.8487510270272409,1.4914756334674754e-09,1.4231809513618308e-09,7.058689580608685e-10,9.286123806430507e-10,1.266248597762641e-09,-1.7612328059608062e-09,-8.548333681790778e-10,2.137420829794355e-09,14.999999924005165,1.1528546413707044e-08,-6.379698732413102e-09,-3.461453220715016e-09,-7.356281486561176e-10,8.865973905317786e-10,1.735233687546711e-09
0,0,0,6144,8192,1.0,size,restricted,0.11361484221024365,-0.38507105408957315,-1.3405931928533792,0.7056197205612346,0.3495758221047999,-0.25780056617186964,2.3983930181862783,-3.823779438306476e-12,1.399195289928625,0.2831489053998922,-1.7290076464312607,1.2819834920003492,-0.22467381622860083,0.24474766776819742,1.7996815536725685,-2.6005082545471767
0,1,0,6144,8192,1.0,size,restricted,0.11921732661663315,5.788175630291379e-10,9.96277417139439e-12,3.0276539276461536,0.20247354147064375,6.51738998669267e-11,0.6521468252543842,1.9202806477623477,7.0831557247234864e-12,1.8449991507874584,-0.9808842991474966,-1.1030387712848015,-1.7350699993186531,-0.07541986780827796,3.4471560779144843,0.010876890884454437
0,2,0,6144,8192,1.0,size,restricted,0.08502923672190599,-1.6052189472266092,0.4737158188407532,1.335337145360278,0.5088845291422679,0.1418887665230736,-1.1334146862615102,0.08446563921934858,-0.8346315759698346,-0.6102389195108184,-0.38362899899352115,1.0239873609311563,1.6917022389307104,3.625727031478141,-1.1679535546752715,-0.31294761236144225
0,3,0,6144,8192,1.0,size,restricted,0.10618727976921939,0.0635204955215212,1.0250348512568275,-1.138266554487358e-11,2.8925078673180566,-0.14406531952765464,2.3013133791080906,0.5639717073670573,3.609239314425131e-13,0.0034088571595523765,0.4935375711803603,-1.931070162960666e-12,2.3257333504893936,1.7898252530178973,0.8593379777344932,-2.53774337019925
0,4,0,6144,8192,1.0,size,restricted,0.1298161400722535,-1.8384990769462553,2.656278180886663,-0.7248740767530232,0.4523322044273087,2.627856167963188,0.6488329112524363,-1.726222102044309,2.1479195367923722,0.24672457796697148,3.016144801677305e-13,-3.993346197267645e-14,1.0108278437681366,0.11409561127788806,4.96960713070555e-13,0.8055377098998927
0,0,1,1634,8192,1.0,size,restricted,0.21738820530990013,-0.2552292032882161,0.1554480987768294,0.6558699599782638,0.5586392590640942,0.0849169256380352,0.2676606224329362,2.2067169246994722,1.4758676614731554,0.762285694375409,0.6866057269172557,1.20900624520335,-1.2419356365298324,1.1551280723885136,2.7885527587958903,0.5510335750643869
0,1,1,1634,8192,1.0,size,restricted,0.18604037166828905,1.1137374443747883,0.3994128078088935,-0.8507361708500489,0.6207607989014359,-1.5825182569544332,0.3902357990843822,0.9668699875235539,-0.3375569937470979,1.3751379933145813,1.7089304346211225,-0.6328289371298365,0.27539977278347905,2.142173129094142,0.5391033672130041,0.1232995944940982
0,2,1,1634,8192,1.0,size,restricted,0.18717836680227404,1.37918499553816,-0.24601431750840203,1.938219808906005,0.21783327690069926,1.3267914458747985,0.05297672182309365,1.419495007275465,0.20953164712928976,0.5135351489353482,1.554859327703632,-0.3178079603839853,-1.7475023849648663,-0.016724448324739957,1.8667184349611583,0.22214570924946425
0,3,1,1634,8192,1.0,size,restricted,0.1703567406202787,0.568067761651876,-1.5734308120229212,1.5111566761553807,0.20273943427002183,0.1943179636095551,-0.31655496409343287,2.342050996415058,0.9303264973604201,0.8751746429769656,0.2314378119402691,1.1092683957061606,1.2512502446526539,1.7315544591850003,1.4909269470955828,-0.22695039870710226
0,4,1,1634,8192,1.0,size,restricted,0.17999004041136882,0.22927610253732592,1.3500258043859081,1.6949213093613673,-0.20259306480282763,2.461614437060659,-0.022428953374293223,0.013473346953743578,0.9975875850339423,0.9700164564513718,0.6515728406455156,0.8162087335757761,1.5066519303400883,-0.38559348450146874,-1.2375467992771345,0.04503073577048246
0,0,2,414,8192,1.0,size,restricted,0.1938417277243522,0.35722413711855505,1.3191016198909136,0.18387247377489122,-0.3643211060792979,0.682602831001824,0.01678085388708601,-0.45126087240149054,0.5981477225285592,0.4062215044304443,-0.005241528834298559,-0.4235053328162689,-0.15582434232927123,-0.1232207978495351,-1.071374099515414,0.7158771785823492
0,1,2,414,8192,1.0,size,restricted,0.27600125667715936,-0.5263264577987011,-0.7686228150127676,0.713198127393249,-0.6430803414696489,0.13260945998171247,0.30413388716397377,1.2852146462601541,0.6527743792073328,0.2691735380968997,0.5456385529327072,0.30302915158989663,-0.2190897170448437,-0.5916906313078557,-0.5000866832449203,0.5395826142924025
0,2,2,414,8192,1.0,size,restricted,0.2554941926829954,1.4999963528748548,0.2678954872067195,1.1905540076613443,-0.1577170183802634,-0.12340856445852902,1.0945045162303815,0.4899190599452287,-0.7254733675062481,1.0243817010720344,-0.36546674062239365,-0.19227014395815115,-0.2510097182509175,0.31437693136375394,0.11022237914256773,-0.24004460197637484
0,3,2,414,8192,1.0,size,restricted,0.20572753758733267,0.7317186935234354,0.9869136700101023,0.2889306803940663,0.012495701509687833,-0.13995564006688754,-0.9097686980906705,1.2189770849598296,-0.25864888302644173,0.32922668875805505,0.12088768292706052,0.07470728102711337,-0.1319947791200231,1.3390707527962609,-0.6689808995060459,0.05559343770090641
0,4,2,414,8192,1.0,size,restricted,0.3426822425510988,0.8635550521901153,0.8734348274079089,0.8145300088332293,0.7466839797041909,0.6546818632079272,-0.2720474754513923,0.05138380649516167,1.038335560040538,1.6569263983149323,1.3578373287820285,-0.4837592903049645,-0.44925072940776084,0.12152827249748759,0.7887033850588674,0.8696871617906443
0,0,0,6144,8192,inf,equal,unrestricted,0.21575723907349767,-3.6009890080240106e-10,-6.812650672398238e-10,1.514397754897803e-11,1.889513253760862e-11,-2.4565279591883317e-10,6.082323225809965e-10,-1.7491594449781276e-10,3.0824917264538287e-10,-5.2019644426370415e-11,-4.905330581478893e-10,2.7130443562454767e-10,-1.621086894881077e-10,-2.0834086241833575e-11,5.02582056067133e-10,-14.999999970333006
0,1,0,6144,8192,inf,equal,unrestricted,0.17529687222776946,-3.089306359303833e-10,-3.745807956505298e-10,5.7243323666855305e-09,-4.506134475000191e-11,-1.6488542294160543e-10,3.88088220465663e-10,2.5672706389714012e-09,-5.550058230957085e-10,1.698805426056609e-09,-2.7638051730651728e-09,-4.6107299074370955e-09,-6.161445462710326e-09,-7.572099287411562e-10,14.999999942185909,-1.6448485594710487e-10
0,2,0,6144,8192,inf,equal,unrestricted,0.1743994906563023,2.9248534804000273e-10,-7.298576247845746e-12,1.2609301843170383e-10,-3.3880540355743653e-12,-6.80957183221145e-11,-1.352283479238082e-10,-7.807066602303179e-11,-1.5266229806286962e-10,-1.5829661330912082e-10,-1.5569696591637637e-10,7.346913319034801e-11,1.5388400062333356e-10,14.999999975482023,1.1130270802448848e-11,-1.3400737331346e-10
0,3,0,6144,8192,inf,equal,unrestricted,0.17193001620151904,-1.3000433905275558e-11,7.993035217458951e-10,-8.401809200365094e-10,5.728287531763088e-09,-9.496943604537469e-10,4.832345979673346e-09,3.8337958415292216e-10,-3.031208919445431e-10,-6.011997109468836e-11,2.254858619151657e-10,-6.73353196718938e-10,4.940512439382392e-09,1.6540638356853508e-09,6.291849191607653e-10,-14.999999946172906
0,4,0,6144,8192,inf,equal,unrestricted,0.17027543372812282,-1.118353044414162e-06,1.8020749886843726e-08,-4.700569098737221e-09,3.916575180706843e-10,14.999998607586273,1.2442371708270737e-09,-1.5545145225347004e-07,5.6099999512986804e-09,1.5368587895567816e-10,-6.139268449219926e-10,-9.418569825845195e-10,1.8982064218706842e-09,-9.130577997692683e-11,-5.691671379634837e-10,1.1496458035408675e-09
0,0,1,1634,8192,inf,equal,unrestricted,0.4790478498852496,-3.114800594009858e-10,-1.313046519345043e-10,-4.374702775420911e-11,2.5892969921432837e-11,-1.1757609571937724e-10,-4.147607242719846e-11,6.05499597828916e-10,4.2236205863491e-10,4.956279629786338e-11,1.2483383010658912e-10,2.8032330939226154e-10,-6.315820939005204e-10,2.8638029581584397e-10,14.99999997183907,2.1776156109694908e-11
0,1,1,1634,8192,inf,equal,unrestricted,0.4051277067179705,2.7792871646829104e-10,-2.6845360387032836e-11,-2.2513971427676472e-10,8.465158928956971e-11,-14.999999974701808,1.5030806834273097e-11,2.4988369799203324e-10,-3.2575379837463844e-10,3.4451733462196826e-10,3.131354474880334e-10,-3.412754607157708e-10,-4.764526523080031e-11,1.993125588589631e-09,4.416898914903156e-11,-1.4955731398256064e-10
0,2,1,1634,8192,inf,equal,unrestricted,0.40044573887372303,3.1793653525274164e-10,-2.538975264012469e-10,2.5235789314071783e-10,-8.509858524961005e-11,3.1936127099097984e-10,-1.187249370208393e-10,3.189358212301579e-10,-1.0540414703388537e-10,-4.323273591402815e-11,2.7898062099517094e-10,-3.1130441410032127e-10,-14.999999975264911,-2.037466251392357e-10,2.4465798460024127e-10,-6.223452080013429e-11
0,3,1,1634,8192,inf,equal,unrestricted,0.33061664687549885,1.2937264767918042e-10,-14.999999471795409,2.3713816508489787e-09,-6.877031985155345e-10,-4.631347822195409e-10,-1.6330736705146484e-09,4.3391921879590475e-07,1.2142113108321854e-09,7.405922432056797e-10,-5.923358030759134e-10,1.6169431163313399e-09,2.9962921903636586e-09,5.129889491964685e-09,2.832192461603232e-09,-1.8526118076632928e-09
0,4,1,1634,8192,inf,equal,unrestricted,0.4322972429685,-1.065598783639364e-10,3.830135325236043e-10,4.1603092520722435e-10,-3.010556581874998e-10,14.99999997376407,-1.408688376990156e-10,-1.962391786032312e-10,2.4536887318278067e-10,1.8009791756297024e-10,1.0220821705202295e-10,1.5111954294359966e-10,4.155394361096747e-10,-3.6088682992720167e-10,-4.768996633290383e-11,-1.5408814000297074e-10
0,0,2,414,8192,inf,equal,unrestricted,0.878972393807606,5.574031749986192e-11,2.878377446719706e-09,-2.9926052649399615e-10,-1.0777836017515418e-09,6.457697901610622e-10,-2.6023164592934034e-10,-1.2151675925077656e-09,2.752925673235547e-10,1.4098198688102655e-11,-3.913305959063211e-10,-1.340147450611418e-09,-5.200745551312816e-10,-5.453353315693475e-10,-14.999999964044992,6.083055676694119e-10
0,1,2,414,8192,inf,equal,unrestricted,0.8977431135983491,-5.089659622811933e-10,-14.999999994496813,3.9537553286249686e-11,-7.709728378186965e-10,-1.0274739280682919e-11,1.3939731599739234e-11,5.621341150521592e-10,4.8237449070812626e-11,-1.8531436107194754e-11,4.7611048766936585e-11,-1.3716940573100407e-11,-8.063311702427035e-11,-5.60763063255985e-10,-4.0673142606558155e-10,5.205325228563025e-11
0,2,2,414,8192,inf,equal,unrestricted,0.7754218860008514,14.999999294556435,-1.5223327862396603e-10,7.446250840743996e-09,-3.741339608998388e-09,-2.6763175200967167e-09,1.0409952569667222e-08,9.385584320905674e-10,-5.538531620400934e-07,5.645624484160171e-09,-7.249298890556442e-09,-5.262433132715617e-09,-3.6601260642504433e-09,-4.4491561428525714e-11,-2.1756192075848534e-09,-4.521857965102979e-09
0,3,2,414,8192,inf,equal,unrestricted,0.6746423732638904,4.089659267230396e-11,9.133474910824074e-11,-1.1519410497296129e-11,-2.918036678964961e-11,-3.901394179886109e-11,-14.999999997664577,1.8873670289640204e-10,-7.115178091115295e-11,-6.457472027795454e-12,-2.3327341122774048e-11,-2.8724752155682195e-11,-4.0116568129290355e-11,2.41022576612709e-10,-2.1568342418536485e-10,-1.9889154226497434e-11
0,4,2,414,8192,inf,equal,unrestricted,0.8487510270272409,1.4914756334674754e-09,1.4231809513618308e-09,7.058689580608685e-10,9.286123806430507e-10,1.266248597762641e-09,-1.7612328059608062e-09,-8.548333681790778e-10,2.137420829794355e-09,14.999999924005165,1.1528546413707044e-08,-6.379698732413102e-09,-3.461453220715016e-09,-7.356281486561176e-10,8.865973905317786e-10,1.735233687546711e-09
0,0,0,6144,8192,inf,equal,restricted,0.020987928049354506,-0.12752642992600757,-0.08421960438886765,0.20851420228022477,0.18204638289932173,-0.08783127865215686,0.47474958461057537,0.03542694574576963,0.33096816282250413,0.16612006243447297,-0.304948751658897,0.4148970448304817,-0.020828359472727813,0.2591147508560696,0.4369635071672907,-0.4339393686266415
0,1,0,6144,8192,inf,equal,restricted,0.018762803873424133,-0.016574761098117723,0.13434277616601473,0.514634164598064,0.12018424456346562,-0.0023015709862329813,0.23632270472860548,0.3230848121512012,0.08772681828366216,0.3911802424083416,-0.2588857618469389,0.0559406737889142,-0.2037625372957157,0.12314451822950535,0.6545195283982381,0.019899213944411173
0,2,0,6144,8192,inf,equal,restricted,0.014316128339993446,-0.30867885509574416,0.20778116039838165,0.3035481908839442,0.19579006782815908,0.008415411193526363,-0.04732337810493288,0.07257361785350391,0.0034933784059485848,0.04502962987216199,-0.06849878904010837,0.3755041862104704,0.29430352857356507,0.8048032883269746,-0.0051332896083754855,-0.09379020094990156
0,3,0,6144,8192,inf,equal,restricted,0.019523335098907895,0.0018467371372083777,0.36705103139424816,0.007669044674436475,0.5021727591494017,-0.057837881162173116,0.45756110358476554,0.15891450847051,0.12357685142789242,0.21027351370064565,0.052228429951860625,0.23175291071580081,0.3927314142633958,0.48262212383112196,0.3225658004555787,-0.40147649683797476
0,4,0,6144,8192,inf,equal,restricted,0.021728084219319693,-0.317593055155675,0.5838410442877542,-0.01144721154857781,0.26010362146303273,0.4003101222196519,0.2746579391748384,-0.14476196407224004,0.49295707613792256,0.29360494111500984,0.10974665710943442,0.21022684170090902,0.26695198166134065,0.29049833270333597,0.2209137789557938,0.13040272376808362
0,0,1,1634,8192,inf,equal,restricted,0.12629162825568233,0.05631413212419761,0.19303780773319731,0.5548286490289972,0.4485693577887342,0.18448051357844844,0.2115858663606077,1.3327103037809191,0.9413349356176276,0.5413580368145138,0.5647170454950985,0.7882286392372221,-0.5855867823266442,0.725823648860293,1.6664867288809901,0.48889313873641155
0,1,1,1634,8192,inf,equal,restricted,0.10066207337651989,0.792803279212082,0.3212037621737012,-0.28512609663130284,0.48003029455401913,-0.7569984009405172,0.2795643928028383,0.6533736217062238,-0.06475864033211223,0.841233994199116,1.0885741761449392,-0.2466503881999059,0.24801812794444325,1.2708238039770965,0.41854375224181256,0.24658323136663599
0,2,1,1634,8192,inf,equal,restricted,0.10815756446284097,0.9116450201730983,-0.015615083169110684,1.231466131639307,0.2731849777312423,0.8519430699401647,0.08971960078125636,0.8928443156426615,0.2821720683463096,0.41179783876468984,1.029497715041789,-0.051641274042414385,-0.8752488166820526,0.11170461204345909,1.152077936968014,0.30974305586238343
0,3,1,1634,8192,inf,equal,restricted,0.09800563403522745,0.4955758508647831,-0.7495042255024377,1.0109676042654367,0.25849032226239893,0.22892622882930547,-0.10712519643331851,1.4182057436437219,0.6464294207535434,0.6122219799603456,0.30201797249952417,0.7482770065831447,0.7820421114561164,1.0274662593973285,0.9382580220307438,0.06918951847923037
0,4,1,1634,8192,inf,equal,restricted,0.09995183005361508,0.3592284734557327,0.6681392124148752,1.2256334922689391,0.044164970617612556,1.3969367195974274,0.07079236570018112,0.23198539520175193,0.656183276052151,0.774813854038585,0.7663320555489836,0.48269692117170065,0.9070745353894701,-0.1161280612516944,-0.5294321869703594,0.03742220211794135
0,0,2,414,8192,inf,equal,restricted,0.18407113844334416,0.09630506626722157,1.259177442694435,-0.04501816598323955,-0.4649375520146886,0.47627858565473563,0.01994103405736989,-0.46916348831019833,0.5480798743478668,0.36135269385307484,-0.2863758202703491,-0.3014048977483384,-0.1659616776045476,-0.11617765746383323,-1.0314442892453957,0.44276434105120377
0,1,2,414,8192,inf,equal,restricted,0.25601051612245307,-0.6984255992959524,-0.7171039512833524,0.44310592606360877,-0.7501439208837173,-0.09904298194621446,0.31302943893580526,1.0183771982331147,0.4948059821072407,0.13925527769386775,0.17037306403459665,0.2740449710571061,-0.29079133060980933,-0.5504603175879073,-0.4720670212869361,0.30174644009169593
0,2,2,414,8192,inf,equal,restricted,0.2302568808817413,1.0822174920269603,0.15572201270975386,0.8410763656446149,-0.2467859241161207,-0.2469033895475982,0.9818246008708726,0.29358764280938004,-0.7520780609115469,0.8308191355068095,-0.6384072370610446,-0.1651398862976621,-0.32291915741962546,0.20785892617182006,0.0770224861479978,-0.36926090039947507
0,3,2,414,8192,inf,equal,restricted,0.19149840981749988,0.33193049789484713,0.9447438949740289,0.04489607432262936,-0.10263310954639335,-0.1986487039867078,-0.8542896733551746,0.972363520403545,-0.20428316876690109,0.2587644070075723,-0.23114911771099997,0.15394228492842407,-0.2045558985688554,1.254597043156249,-0.6487507196225507,-0.21318462047588976
0,4,2,414,8192,inf,equal,restricted,0.25863855051412765,0.510838813002102,0.8416615371219069,0.4202858676866857,0.45931116862500093,0.3800265787681753,-0.29379021049742843,-0.12351528710285423,0.775852037927282,1.4167299377946931,0.8729135147665888,-0.3321312623627383,-0.4279070341743054,0.02595020209477121,0.5784543346165454,0.5314017925786217
0,0,0,12288,16384,1.0,size,unrestricted,0.16733029873885688,2.7558077811111667e-11,-1.2312545006726275e-10,7.476761499882791e-11,-4.206757489374094e-11,1.1380134549001301e-10,-1.988699540976353e-10,3.1530981552461684e-10,-1.3642632317042781e-10,1.189334565013673e-10,3.3486676209893926e-10,2.2948855849053517e-11,-1.996719368726113e-11,8.98726962329898e-11,-1.1550848495914451e-10,-14.99999997859966
0,1,0,12288,16384,1.0,size,unrestricted,0.11581059595263138,-8.805876946683958e-09,-2.714873263915313e-09,6.238115736128104e-09,-2.107365789981301e-09,1.1962759558106695e-09,3.51583632335362e-09,3.053318054889357e-09,-1.509187981917588e-09,1.081014046564361e-08,-3.889587029961236e-08,-2.4855420674481433e-09,-14.999999819707515,-2.514542678707441e-09,3.7627005934206516e-08,-3.881523037579214e-10
0,2,0,12288,16384,1.0,size,unrestricted,0.1648907445454088,-14.99999997557522,4.218884175338363e-11,-3.516297509220635e-11,3.2431208930117594e-10,-3.102276346013792e-11,3.195178894941769e-11,-5.0030696768886166e-11,3.3018220278105236e-11,4.866328102720639e-11,2.5783572185424652e-11,-2.052246637274487e-11,-5.659886901668409e-11,-1.8733708598036085e-10,-4.344328219793534e-11,-5.146551975976346e-11
0,3,0,12288,16384,1.0,size,unrestricted,0.12493224512930441,-7.471260596494038e-09,-1.1099899890906052e-08,-1.907175362597554e-08,3.4938379837195616e-08,-4.392207786685687e-09,6.810938367037693e-09,-3.495126773321494e-08,-4.6376840934773773e-10,-5.44774850351859e-10,-7.310284277581689e-10,1.0406122808407625e-10,6.642091103586006e-12,1.2453572158696349e-09,-3.799872181690711e-09,-14.999999810033065
0,4,0,12288,16384,1.0,size,unrestricted,0.18116411071438868,-1.2840461081754046e-09,1.3486751648549196e-09,-6.34897096471545e-09,-3.068716001177674e-10,2.084944756092373e-09,2.955515419036501e-10,-14.999999943397967,2.0399737355747658e-09,3.7341608267477356e-10,5.622833235605074e-10,-2.684211523115167e-10,-1.544757765890664e-10,-9.956307893089098e-10,-1.7170158692734798e-09,5.470146743139652e-10
0,0,1,3272,16384,1.0,size,unrestricted,0.5648198359366744,-5.742595752574586e-11,-5.750806850255309e-11,-3.024269262879802e-11,4.9920456812315006e-11,-6.290193934527488e-11,-1.633743722778866e-12,1.6882487117151417e-11,6.015103713193118e-13,-1.191114938323454e-13,6.579395664760461e-11,-1.0745419922992064e-11,8.110894521308137e-11,9.757962238267718e-12,14.999999973734468,-6.560073296956039e-11
0,1,1,3272,16384,1.0,size,unrestricted,0.24252427329006257,5.744757557464477e-10,-1.943645691786373e-10,-5.747440407507224e-10,6.797893306986306e-11,-14.99999981390963,-5.406583762230249e-13,2.776753648766794e-10,-3.2806701929156385e-10,4.2846013536666835e-10,1.5468423860562164e-10,-1.561724123913292e-09,-5.901297837235047e-10,1.5997375284637036e-07,-6.064342573117668e-11,-2.386989227525921e-10
0,2,1,3272,16384,1.0,size,unrestricted,0.26305772755168005,7.673482671958799e-10,-9.358812456953031e-10,6.817552391540178e-10,-3.784647673309199e-10,4.509740454771915e-09,-2.406435991884886e-10,5.012574923172235e-11,-3.997480065698481e-10,-3.0572020440361713e-09,4.438011840387238e-10,-14.999999964488914,-9.27596424361021e-10,-1.5390623805808796e-09,1.1054984952067379e-10,-3.076996012361453e-10
0,3,1,3272,16384,1.0,size,unrestricted,0.19508476879897785,-1.0152870420119412e-09,-14.999999878166882,-1.2088256025752507e-09,2.2751306812620546e-09,-3.9717141294601545e-10,7.976130696347489e-11,1.772981617834078e-09,1.3231911501127264e-10,-1.872577653143705e-10,-3.4343709204596395e-10,2.387390159625602e-09,2.91990335721304e-08,1.692746649564032e-08,-2.604759492888045e-09,-1.5417350575521805e-09
0,4,1,3272,16384,1.0,size,unrestricted,0.4706548736957649,2.5891231246730674e-11,-1.1467127199740767e-10,9.571338021400068e-11,7.211605218168753e-11,14.999999975216447,-3.339974516386631e-10,1.247683669010227e-10,8.795089078115601e-11,-1.0502373312727512e-10,1.1309476135665298e-11,1.0564574037191308e-10,-1.0372112418814171e-10,8.818604846969381e-11,8.635154415094682e-12,-8.373153010205817e-11
0,0,2,824,16384,1.0,size,unrestricted,0.6260783217136058,-7.171514749190774e-10,1.06514453348639e-09,-1.9184206041537402e-10,-6.899389300589851e-12,1.5443664970469828e-09,2.4759108874136525e-10,-5.752023749263099e-10,3.620167361381105e-09,-1.0040483662400671e-09,-1.5966589986471306e-09,-8.721582933176885e-10,-3.715133309601123e-10,-1.3625760095275664e-09,-14.999999964870694,1.909002364610275e-09
0,1,2,824,16384,1.0,size,unrestricted,0.6994626032942176,-6.52046075890358e-10,-14.999999960380316,1.9211559640350234e-10,-3.6308180655234507e-10,-2.0282478211403437e-11,5.343933365060976e-10,2.9258036711970156e-10,1.231133129903388e-10,-5.827845046752256e-09,3.1799776780987956e-10,-5.008125842618083e-10,-1.191593569250197e-10,-3.8445596216409704e-10,1.6869305252191022e-10,1.0668412782979984e-11
0,2,2,824,16384,1.0,size,unrestricted,0.4931022553028287,14.999999956917064,4.036286529505568e-10,4.212784934006083e-10,3.490430496807182e-11,-2.6167931824314687e-11,-7.290153481487703e-11,5.872238064291753e-11,-8.278271396166325e-11,-1.0008363340416942e-10,-9.9058127915066e-10,-1.0131544594267668e-10,3.8703406999439416e-08,-7.229114110258867e-11,-4.8940722573327424e-11,4.2533970051992345e-11
0,3,2,824,16384,1.0,size,unrestricted,0.5281858937572227,5.737131301841172e-10,3.482505477737164e-10,-2.5434100775299527e-10,-1.206227310042571e-10,-1.46466849229506e-09,-14.999999967448211,-5.785917508573474e-10,-2.195162187128242e-10,-6.605059998380252e-10,3.6790813297702583e-10,-7.251048966689924e-10,2.2617330763295233e-11,2.1545852266703658e-09,-6.000865796827512e-10,-3.5880251601626456e-10
0,4,2,824,16384,1.0,size,unrestricted,0.5708870177024022,-1.323310415012068e-10,4.155100892024549e-10,2.2884422264661867e-10,1.48933800596606e-09,5.655138769926972e-10,-1.1025195635419892e-10,-4.054865615588121e-12,4.636221336437021e-09,4.536055038239263e-09,8.858017590879813e-10,-4.4299034442099696e-10,-1.0673228907653812e-09,-1.1584094845605485e-10,-7.495526655684049e-10,14.99999995714234
0,0,0,12288,16384,1.0,size,restricted,0.07873717922670617,0.5679557685972386,-0.3178993974409061,1.7346554969133867,0.147378308761309,1.026223544082444,1.9069059856369832,-1.0310694872526363,1.9617293610223423,1.2017151992940587,-1.1353322635689536,0.4262572847703227,0.23805622320025518,0.8300298389179219,-0.1037150983603434,-2.371076741990561
0,1,0,12288,16384,1.0,size,restricted,0.0630190856763915,-0.6959317568205432,-0.09586455243641004,1.6800750730558207,-0.07437599922671151,0.7440690746635733,1.1667541989614094,1.2122167310935381,0.25170491106025067,1.8570354915507938,-1.578227106010203,-0.11699098840390502,-2.018971394157342,-0.08979050031659848,2.5034845925216023,0.36457448164768747
0,2,0,12288,16384,1.0,size,restricted,0.059458052758695285,-2.705125735125279,0.8020192406361699,-0.44297689325542894,-1.306048448478178,0.201448792252184,0.6475347627798602,0.07007992623221773,0.7620584695246638,1.3602687206286048,0.6449856168317885,0.18977711343151749,-0.38032875008174627,1.9840402836294504,-0.4492088809458377,-0.5577477549879234
0,3,0,12288,16384,1.0,size,restricted,0.05906824146216905,-0.60006152074561,-0.9471115896068575,-0.9769997677913119,2.2618661588849163,-0.3322106454097324,1.41468881711094,-1.3477392335188225,0.35124123890707465,0.27162196936548944,0.28936478084116624,0.4352367775282678,0.4293656314202165,0.762158409895478,-0.3476785180634062,-1.9001121025559202
0,4,0,12288,16384,1.0,size,restricted,0.07125351714656615,-0.41746576220510867,1.2919071416134096,-1.5774402254087938,0.23737953375335852,1.574607271108502,0.6026221906161199,-2.4259285295747617,1.6229944292022311,0.7793703614199593,0.8650391142438485,0.17268342963278013,0.3167971284001,-0.25611672072716746,-0.5910515254691123,0.8151135115167178
0,0,1,3272,16384,1.0,size,restricted,0.15959867442679082,-0.015908152997271545,-0.012086377569191828,0.4138854166962728,0.7501001789382047,-0.10772879060242627,0.376701237487104,0.5793668486080235,1.4441262743040686,0.4854878425009925,0.9131962431085253,0.31044948019061,-0.7604563666319473,-0.5666703200575863,2.826991120605907,-0.10645802277811067
0,1,1,3272,16384,1.0,size,restricted,0.10047552074455404,1.3346914190117725,0.020842132773897133,-0.44564769933343906,0.4569064552618446,-1.1906202289954286,0.3491600851572557,0.9340410016127632,-0.18241581914666724,1.1752872129701695,0.6584662363236741,-0.9504850362425388,-0.5801760022966023,1.8430207407996377,0.2986822297762012,-0.056912831436962845
0,2,1,3272,16384,1.0,size,restricted,0.10930072486403261,1.1156681937348003,-0.5584893729238685,1.1849181169538885,-0.1472323733341381,1.6085408736957831,-0.03128424588092066,0.4950038611410517,-0.1406492361014612,-0.8872818638630888,0.8607567335925425,-1.1036799427299042,-0.5078398470880828,-0.749038981128943,0.5357409110203649,-0.1265765452426892
0,3,1,3272,16384,1.0,size,restricted,0.09532532643252183,0.01224335624922756,-1.2187165581836892,-0.02654816610677275,1.3158126818963698,0.22909799421779314,0.33425890901382915,1.187169576872058,0.4150029332746136,0.2817591652272508,0.31095476288054036,1.377445456083418,1.8538766306916952,1.8065002430171466,-0.5785098883369231,-0.23279631206691667
0,4,1,3272,16384,1.0,size,restricted,0.16032489290246715,0.528776870618534,-0.17324200076233354,0.9496033289111101,0.7368987098324827,2.5264624075174735,1.6499711110283548,-0.7100798464756282,1.2998030013935002,-0.37468706256068574,0.440323609605135,0.8913573222068698,-0.07169893831192649,0.8338014488808684,0.5179634498954875,0.01641951688239815
0,0,2,824,16384,1.0,size,restricted,0.16781697457062564,-0.12063662772899807,0.8331914271286152,0.29788762366561183,0.30450606922609397,0.8734458974486663,0.4100166957431644,0.0010953611346423864,1.038055140684493,-0.19557588421774771,-0.36209471674301924,-0.1930401562216239,0.052145039197237585,-0.3154571861245802,-0.5296184108987786,0.9136493610560203
0,1,2,824,16384,1.0,size,restricted,0.12371126125914493,-0.36397534448404856,-0.9458843284136051,0.5453896733996508,-0.038328306916438945,0.2620952749275267,0.7369728006494597,0.6050391377804717,0.39603436961115296,-0.7850436831165767,0.5546943860965748,-0.15106299443179186,0.17506078772526992,-0.03936360880920309,0.4499243592324262,0.2736626801315674
0,2,2,824,16384,1.0,size,restricted,0.16944172529785306,1.189481201184842,1.0082412244674288,1.1547492910375698,0.5024518670280841,0.139206882406074,-0.06366646228275227,0.6564427996759892,0.003072182235688464,-0.03172963477485905,-0.5052292730634756,-0.07432584125723624,1.181768782633337,-0.03703293375876665,0.115506965565063,0.5694602189934129
0,3,2,824,16384,1.0,size,restricted,0.09854216599304699,0.7230611798198731,0.5216080582928984,0.17005454529812175,0.17911913274073235,-0.46899772714066096,-0.8929669318508429,-0.0966340518508882,0.12579124105127684,-0.1623236469033277,0.5856312903186633,-0.2308769171361118,0.3586983721137738,1.1341692929674216,-0.1411902207909102,0.016959013641466715
0,4,2,824,16384,1.0,size,restricted,0.1897645270822665,0.2875828948162674,0.6288814337586395,0.647615210760107,1.0403052910746398,0.6132399854820605,0.23153463535573687,0.3940753428114207,1.2282876664824662,1.2366807812538043,0.806473579972837,0.08907613723021617,-0.22458654297560926,0.2659325135621398,-0.0305512478752132,1.342490474146688
0,0,0,12288,16384,inf,equal,unrestricted,0.16733029873885688,2.7558077811111667e-11,-1.2312545006726275e-10,7.476761499882791e-11,-4.206757489374094e-11,1.1380134549001301e-10,-1.988699540976353e-10,3.1530981552461684e-10,-1.3642632317042781e-10,1.189334565013673e-10,3.3486676209893926e-10,2.2948855849053517e-11,-1.996719368726113e-11,8.98726962329898e-11,-1.1550848495914451e-10,-14.99999997859966
0,1,0,12288,16384,inf,equal,unrestricted,0.11581059595263138,-8.805876946683958e-09,-2.714873263915313e-09,6.238115736128104e-09,-2.107365789981301e-09,1.1962759558106695e-09,3.51583632335362e-09,3.053318054889357e-09,-1.509187981917588e-09,1.081014046564361e-08,-3.889587029961236e-08,-2.4855420674481433e-09,-14.999999819707515,-2.514542678707441e-09,3.7627005934206516e-08,-3.881523037579214e-10
0,2,0,12288,16384,inf,equal,unrestricted,0.1648907445454088,-14.99999997557522,4.218884175338363e-11,-3.516297509220635e-11,3.2431208930117594e-10,-3.102276346013792e-11,3.195178894941769e-11,-5.0030696768886166e-11,3.3018220278105236e-11,4.866328102720639e-11,2.5783572185424652e-11,-2.052246637274487e-11,-5.659886901668409e-11,-1.8733708598036085e-10,-4.344328219793534e-11,-5.146551975976346e-11
0,3,0,12288,16384,inf,equal,unrestricted,0.12493224512930441,-7.471260596494038e-09,-1.1099899890906052e-08,-1.907175362597554e-08,3.4938379837195616e-08,-4.392207786685687e-09,6.810938367037693e-09,-3.495126773321494e-08,-4.6376840934773773e-10,-5.44774850351859e-10,-7.310284277581689e-10,1.0406122808407625e-10,6.642091103586006e-12,1.2453572158696349e-09,-3.799872181690711e-09,-14.999999810033065
0,4,0,12288,16384,inf,equal,unrestricted,0.18116411071438868,-1.2840461081754046e-09,1.3486751648549196e-09,-6.34897096471545e-09,-3.068716001177674e-10,2.084944756092373e-09,2.955515419036501e-10,-14.999999943397967,2.0399737355747658e-09,3.7341608267477356e-10,5.622833235605074e-10,-2.684211523115167e-10,-1.544757765890664e-10,-9.956307893089098e-10,-1.7170158692734798e-09,5.470146743139652e-10
0,0,1,3272,16384,inf,equal,unrestricted,0.5648198359366744,-5.742595752574586e-11,-5.750806850255309e-11,-3.024269262879802e-11,4.9920456812315006e-11,-6.290193934527488e-11,-1.633743722778866e-12,1.6882487117151417e-11,6.015103713193118e-13,-1.191114938323454e-13,6.579395664760461e-11,-1.0745419922992064e-11,8.110894521308137e-11,9.757962238267718e-12,14.999999973734468,-6.560073296956039e-11
0,1,1,3272,16384,inf,equal,unrestricted,0.24252427329006257,5.744757557464477e-10,-1.943645691786373e-10,-5.747440407507224e-10,6.797893306986306e-11,-14.99999981390963,-5.406583762230249e-13,2.776753648766794e-10,-3.2806701929156385e-10,4.2846013536666835e-10,1.5468423860562164e-10,-1.561724123913292e-09,-5.901297837235047e-10,1.5997375284637036e-07,-6.064342573117668e-11,-2.386989227525921e-10
0,2,1,3272,16384,inf,equal,unrestricted,0.26305772755168005,7.673482671958799e-10,-9.358812456953031e-10,6.817552391540178e-10,-3.784647673309199e-10,4.509740454771915e-09,-2.406435991884886e-10,5.012574923172235e-11,-3.997480065698481e-10,-3.0572020440361713e-09,4.438011840387238e-10,-14.999999964488914,-9.27596424361021e-10,-1.5390623805808796e-09,1.1054984952067379e-10,-3.076996012361453e-10
0,3,1,3272,16384,inf,equal,unrestricted,0.19508476879897785,-1.0152870420119412e-09,-14.999999878166882,-1.2088256025752507e-09,2.2751306812620546e-09,-3.9717141294601545e-10,7.976130696347489e-11,1.772981617834078e-09,1.3231911501127264e-10,-1.872577653143705e-10,-3.4343709204596395e-10,2.387390159625602e-09,2.91990335721304e-08,1.692746649564032e-08,-2.604759492888045e-09,-1.5417350575521805e-09
0,4,1,3272,16384,inf,equal,unrestricted,0.4706548736957649,2.5891231246730674e-11,-1.1467127199740767e-10,9.571338021400068e-11,7.211605218168753e-11,14.999999975216447,-3.339974516386631e-10,1.247683669010227e-10,8.795089078115601e-11,-1.0502373312727512e-10,1.1309476135665298e-11,1.0564574037191308e-10,-1.0372112418814171e-10,8.818604846969381e-11,8.635154415094682e-12,-8.373153010205817e-11
0,0,2,824,16384,inf,equal,unrestricted,0.6260783217136058,-7.171514749190774e-10,1.06514453348639e-09,-1.9184206041537402e-10,-6.899389300589851e-12,1.5443664970469828e-09,2.4759108874136525e-10,-5.752023749263099e-10,3.620167361381105e-09,-1.0040483662400671e-09,-1.5966589986471306e-09,-8.721582933176885e-10,-3.715133309601123e-10,-1.3625760095275664e-09,-14.999999964870694,1.909002364610275e-09
0,1,2,824,16384,inf,equal,unrestricted,0.6994626032942176,-6.52046075890358e-10,-14.999999960380316,1.9211559640350234e-10,-3.6308180655234507e-10,-2.0282478211403437e-11,5.343933365060976e-10,2.9258036711970156e-10,1.231133129903388e-10,-5.827845046752256e-09,3.1799776780987956e-10,-5.008125842618083e-10,-1.191593569250197e-10,-3.8445596216409704e-10,1.6869305252191022e-10,1.0668412782979984e-11
0,2,2,824,16384,inf,equal,unrestricted,0.4931022553028287,14.999999956917064,4.036286529505568e-10,4.212784934006083e-10,3.490430496807182e-11,-2.6167931824314687e-11,-7.290153481487703e-11,5.872238064291753e-11,-8.278271396166325e-11,-1.0008363340416942e-10,-9.9058127915066e-10,-1.0131544594267668e-10,3.8703406999439416e-08,-7.229114110258867e-11,-4.8940722573327424e-11,4.2533970051992345e-11
0,3,2,824,16384,inf,equal,unrestricted,0.5281858937572227,5.737131301841172e-10,3.482505477737164e-10,-2.5434100775299527e-10,-1.206227310042571e-10,-1.46466849229506e-09,-14.999999967448211,-5.785917508573474e-10,-2.195162187128242e-10,-6.605059998380252e-10,3.6790813297702583e-10,-7.251048966689924e-10,2.2617330763295233e-11,2.1545852266703658e-09,-6.000865796827512e-10,-3.5880251601626456e-10
0,4,2,824,16384,inf,equal,unrestricted,0.5708870177024022,-1.323310415012068e-10,4.155100892024549e-10,2.2884422264661867e-10,1.48933800596606e-09,5.655138769926972e-10,-1.1025195635419892e-10,-4.054865615588121e-12,4.636221336437021e-09,4.536055038239263e-09,8.858017590879813e-10,-4.4299034442099696e-10,-1.0673228907653812e-09,-1.1584094845605485e-10,-7.495526655684049e-10,14.99999995714234
0,0,0,12288,16384,inf,equal,restricted,0.006784840037748197,0.0217052660221892,0.0328978643263213,0.30081912068840816,0.1260269804089537,0.13690866614339456,0.19042990786559286,0.031167666270460123,0.23731766108449528,0.15127870836699947,-0.13789293951547543,0.3041991833107097,0.20928610923135715,0.19867597200116788,0.09895322692413434,-0.1432190387567663
0,1,0,12288,16384,inf,equal,restricted,0.005329307456050241,-0.08903508960148934,0.04239606417806515,0.3082051890469595,0.08823719763463958,0.10072852820541209,0.12413692984997367,0.23065672762988623,0.07607642866321988,0.2090261312227418,-0.17042551090167996,0.25134654718659993,0.0032529176435668107,0.09823807006544424,0.34807431114274956,0.1107645152723209
0,2,0,12288,16384,inf,equal,restricted,0.004098233988648552,-0.28458267825277805,0.13812235485178262,0.11631116381071675,-0.014587776801960621,0.05785382517647451,0.07972866885167243,0.13060903950572145,0.13776682586994324,0.18021081922656765,0.03558936128921117,0.28801216340055624,0.1652847130191315,0.2930483409232919,0.08376643729010842,0.017441444059064812
0,3,0,12288,16384,inf,equal,restricted,0.003518395659575573,-0.07860196949850037,-0.023008047559194424,0.06592511147178091,0.3147450255213877,0.009701769291043058,0.14884967788391346,0.0018737840405164843,0.09620339973278082,0.07613147321051986,0.00017476070767394038,0.30792382254506484,0.22072294267930248,0.1826868933004146,0.08659917453227016,-0.10777660416719384
0,4,0,12288,16384,inf,equal,restricted,0.0032689597472013577,-0.047158343911797115,0.17823256886612615,0.010346192459487395,0.12057953322376908,0.17853343490735127,0.08728726251716709,-0.09502183535700288,0.2242776504239633,0.13674385468819833,0.07620262977535139,0.2791286634098343,0.20500392900746162,0.10389962580181836,0.07560807765958354,0.13695583219103805
0,0,1,3272,16384,inf,equal,restricted,0.0868102469730399,0.12451901499285258,-0.0447379095408333,0.34598604032679925,0.4196620634797806,-0.09741100578955651,0.2524498499283551,0.48547845959526437,0.8902198192480518,0.27460114047667,0.5713366153324886,0.1880216225733079,-0.3890034301957386,-0.05091363400852448,1.602667900829263,-0.048029932354361836
0,1,1,3272,16384,inf,equal,restricted,0.05317701576039423,0.8815609055069071,0.11952487669534305,-0.06508144916086868,0.36617437514419976,-0.5266299079774465,0.30871332284112724,0.6535465153617073,0.05021586931346354,0.7668626674019755,0.5207855459559434,-0.4444743372639537,-0.23912040057616185,1.1391955823397641,0.28145859407408474,0.09947399704748949
0,2,1,3272,16384,inf,equal,restricted,0.054409386230567305,0.7108472706442955,-0.29496618140324193,0.7756786076810245,-0.014427039423289694,0.8502688620069622,0.028311219786651246,0.40453375653993734,0.034870567960034356,-0.4050598167779114,0.6609320149302972,-0.5005043655432284,-0.2657702856106486,-0.12012248063731999,0.364107419620996,-0.05107990576105263
0,3,1,3272,16384,inf,equal,restricted,0.05166989978126987,0.17368816418298197,-0.6215442851074241,0.17784225889001004,0.7578952228701072,0.217030765422703,0.25228198501415217,0.7839155383038512,0.3694397653836169,0.24559100537549075,0.33089796616868683,0.8202896790147894,1.024671149230429,1.1151783804371236,-0.18778393229584528,-0.058128747368320494
0,4,1,3272,16384,inf,equal,restricted,0.08452736602349512,0.43547214152139546,-0.3057233192208066,0.7388516888962213,0.3837063474434362,1.2690390068951711,0.8302994677674107,-0.1839463099475996,0.663513299299153,-0.16686741284731021,0.4269979121605034,0.5821168992700702,-0.10225781699392027,0.7951822132406134,0.376778827155167,-0.007068833005725241
0,0,2,824,16384,inf,equal,restricted,0.1615489760201014,-0.36923097925823933,0.6322386383833454,0.17621007749098383,0.15643587386169988,0.6272895198750089,0.24095651678494043,-0.10390251183286026,0.8094304373006894,-0.378773995137635,-0.6281272941158815,-0.07619314538929917,0.07251933618707189,-0.41000129216414244,-0.6041518318622232,0.6746406388524498
0,1,2,824,16384,inf,equal,restricted,0.12766326351207344,-0.4987043164322375,-1.001632548199248,0.4831489162579922,-0.09581191253905291,0.1657281551147371,0.6454098677270166,0.5241295977904462,0.2825806597645176,-0.852663980684921,0.3821182673021832,-0.1046894664946689,0.16351023088946387,-0.10753928028525912,0.3898882503374341,0.204994043916949
0,2,2,824,16384,inf,equal,restricted,0.1539771970187787,0.8076552540099128,0.7778579416704766,0.9470351183458153,0.37392662664410775,-0.025248992767547315,-0.22054904569507566,0.4802454244582659,-0.17506952446724616,-0.23651740668421758,-0.7668821647015822,0.00034568215526754013,1.0381831124998337,-0.14117520371946135,-0.01536754887811173,0.3817872025181879
0,3,2,824,16384,inf,equal,restricted,0.09855149151086316,0.44877731259473935,0.37877399441230264,0.04420935229791922,0.1078123585299972,-0.5818741304158621,-0.9892782640329751,-0.20314464706203034,0.0259191008806119,-0.28143880861889214,0.31304914336981227,-0.10586886550043301,0.3243239345557609,0.9943739813220362,-0.19625802007361812,-0.1468677326652865
0,4,2,824,16384,inf,equal,restricted,0.1448685096360921,-0.03668815844708231,0.4308821312627732,0.43502091325197295,0.8096740836672912,0.340982890177418,-0.0009360698072539219,0.21836630733962115,0.9237715527388737,0.9574264662554759,0.4587016568906991,0.1808809051691345,-0.1981950885921337,0.07623394611859742,-0.17328286497447273,1.0634802041702176


==> experiments/logistic_15d_three_groups_geometric_no_noise/0/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,5.603938396273458,0.30974351573748654,0.9514679527589833,2.4922256823992424,2.4922256816061035
0,1,12,64,1.0,size,10.864616771604918,0.6194870314749731,0.7191603159558685,4.812821354327486,4.812821357788143
0,2,4,64,1.0,size,20.83592100291413,1.0729830131446736,0.6209755557958379,9.344977488312392,8.961041314599703
0,0,48,64,inf,equal,5.603938396273458,0.30974351573748654,1.13230441763345,2.4922256823992424,1.8069641207118088
0,1,12,64,inf,equal,10.864616771604918,0.6194870314749731,1.2800647926996371,4.812821354327486,3.628646772304992
0,2,4,64,inf,equal,20.83592100291413,1.0729830131446736,2.1461748661559703,9.344977488312392,8.40577875816042
0,0,96,128,1.0,size,3.807819317512864,0.21902174040653885,0.9030876991238015,1.684887918349893,1.6848879217306467
0,1,24,128,1.0,size,7.743973816546354,0.4380434808130777,0.7388213938188974,3.433943427460099,3.4238554738657476
0,2,8,128,1.0,size,13.226985872207244,0.7587135646925732,0.6693942841005651,5.854779371411049,5.235378329698294
0,0,96,128,inf,equal,3.807819317512864,0.21902174040653885,0.9851811726640574,1.684887918349893,1.27102948124893
0,1,24,128,inf,equal,7.743973816546354,0.4380434808130777,1.0747768199998664,3.433943427460099,2.3230700557735195
0,2,8,128,inf,equal,13.226985872207244,0.7587135646925732,1.5543350112780416,5.854779371411049,4.597751736378191
0,0,192,256,1.0,size,3.086611484747471,0.15487175786874327,0.8326154144419357,1.3884339845049922,1.3884339871356148
0,1,49,256,1.0,size,5.408172731136658,0.3065665751841925,0.7176652947015195,2.3975197903841368,2.328188769190544
0,2,15,256,1.0,size,11.065190578149736,0.5540860454230366,0.6652397360868328,4.978509243651831,3.9014249325156896
0,0,192,256,inf,equal,3.086611484747471,0.15487175786874327,0.8898029093051747,1.3884339845049922,0.8170546731485512
0,1,49,256,inf,equal,5.408172731136658,0.3065665751841925,1.1046583502848624,2.3975197903841368,1.670129227636945
0,2,15,256,inf,equal,11.065190578149736,0.5540860454230366,1.219200972184004,4.978509243651831,2.88381954850095
0,0,384,512,1.0,size,2.1321847569789076,0.10951087020326943,0.7936682819215952,0.9565815082861844,0.956581483674451
0,1,100,512,1.0,size,3.5269840731578643,0.21459660262893474,0.7132287745186188,1.5488954339499974,1.3559007429834293
0,2,28,512,1.0,size,7.9595046907432785,0.4055494591110793,0.6737589487069654,3.57420288626056,2.360666483052566
0,0,384,512,inf,equal,2.1321847569789076,0.10951087020326943,0.8357017179316555,0.9565815082861844,0.3809778924634212
0,1,100,512,inf,equal,3.5269840731578643,0.21459660262893474,1.0641521169977557,1.5488954339499974,1.0013375955930988
0,2,28,512,inf,equal,7.9595046907432785,0.4055494591110793,1.0428126407716136,3.57420288626056,1.4091840268031235
0,0,768,1024,1.0,size,1.5988959263316904,0.07743587893437164,0.7648302912137029,0.7220120842314736,0.6928789889332597
0,1,202,1024,1.0,size,2.4599068302897296,0.15098964271718057,0.7082466052904081,1.0789637724276842,0.8979170066829534
0,2,54,1024,1.0,size,6.305281380986259,0.29202898720871845,0.6794764050568151,2.860611703284411,1.6515057746885493
0,0,768,1024,inf,equal,1.5988959263316904,0.07743587893437164,0.7910963927830069,0.7220120842314736,0.19618997803856383
0,1,202,1024,inf,equal,2.4599068302897296,0.15098964271718057,0.9430175232413883,1.0789637724276842,0.5449525233485876
0,2,54,1024,inf,equal,6.305281380986259,0.29202898720871845,0.9835568845803389,2.860611703284411,0.9663154044126607
0,0,1536,2048,1.0,size,1.165360584642352,0.05475543510163471,0.736110934902531,0.5279248572195413,0.4678430509770841
0,1,406,2048,1.0,size,1.8194880571874188,0.10650250564813146,0.6962043616379123,0.8032415229455779,0.6064829571925545
0,2,106,2048,1.0,size,4.3824601907655625,0.208434646243384,0.6755540249276167,1.982795449139397,0.9024414805525052
0,0,1536,2048,inf,equal,1.165360584642352,0.05475543510163471,0.7496754396776285,0.5279248572195413,0.08741362289388414
0,1,406,2048,inf,equal,1.8194880571874188,0.10650250564813146,0.8901336552044395,0.8032415229455779,0.34947643990172605
0,2,106,2048,inf,equal,4.3824601907655625,0.208434646243384,0.9214672616067447,1.982795449139397,0.592414590934516
0,0,3072,4096,1.0,size,0.579326810668606,0.03871793946718582,0.7116044039308107,0.2509454658671172,0.17968560171656775
0,1,815,4096,1.0,size,1.203391923812911,0.0751699113051862,0.6834413022074376,0.5265260506012692,0.3078666957281483
0,2,209,4096,1.0,size,2.9803364980660874,0.14843957393495466,0.6686758692185113,1.341728675098089,0.5030575501449561
0,0,3072,4096,inf,equal,0.579326810668606,0.03871793946718582,0.7225511205417449,0.2509454658671172,0.03437904667679363
0,1,815,4096,inf,equal,1.203391923812911,0.0751699113051862,0.8260120909745458,0.5265260506012692,0.17030070949826706
0,2,209,4096,inf,equal,2.9803364980660874,0.14843957393495466,0.8719996463294175,1.341728675098089,0.36476984195642537
0,0,6144,8192,1.0,size,0.41781905585651924,0.027377717550817356,0.6964610974379013,0.18153181037744226,0.11077296507805112
0,1,1634,8192,1.0,size,0.9251901845693202,0.053088055220471726,0.676572715015545,0.4095070370641884,0.18819074496242214
0,2,414,8192,1.0,size,1.8411492699845438,0.10546847625268425,0.6660546649516681,0.8151061587395876,0.25474939144458764
0,0,6144,8192,inf,equal,0.41781905585651924,0.027377717550817356,0.7010569813291854,0.18153181037744226,0.019063655916199938
0,1,1634,8192,inf,equal,0.9251901845693202,0.053088055220471726,0.7823195561570354,0.4095070370641884,0.10661374603677713
0,2,414,8192,inf,equal,1.8411492699845438,0.10546847625268425,0.8444431514815934,0.8151061587395876,0.2240950991558332
0,0,12288,16384,1.0,size,0.3403691374994219,0.01935896973359291,0.684348555767254,0.15082559901611803,0.06630721525410563
0,1,3272,16384,1.0,size,0.7694885342631417,0.037515971276938925,0.6702945076632201,0.34722829585463194,0.1250050278740733
0,2,824,16384,1.0,size,1.3166029745145087,0.07475826890319909,0.66282973173037,0.5835432183540553,0.14985533084058744
0,0,12288,16384,inf,equal,0.3403691374994219,0.01935896973359291,0.6863465433511043,0.15082559901611803,0.004599947377844784
0,1,3272,16384,inf,equal,0.7694885342631417,0.037515971276938925,0.7546313956906758,0.34722829585463194,0.06611878295375329
0,2,824,16384,inf,equal,1.3166029745145087,0.07475826890319909,0.8067981967840743,0.5835432183540553,0.13732188753958177


==> experiments/logistic_15d_three_groups_geometric_no_noise/1/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0, "low": -1, "high": 1}

==> experiments/logistic_15d_three_groups_geometric_no_noise/1/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,,,64,1.0,size,unrestricted,,0.42641203452946125,-0.5210431693344971,2.297764705057156,-0.5569863224351662,1.2355843241048614,1.0967389189992154,0.03966939752092132,2.13366515290851,1.7249172540001503,1.4794467984062678,0.9686142341391012,-0.854319035714973,0.9428256117890542,-0.30490928641723547,-0.5996185925096741,-0.24389716511769774
0,0,48,64,1.0,size,unrestricted,,0.3158486227120508,-0.3641274878145484,2.2770962821204317,-0.8004982187760595,0.1744156855882157,0.9085515512048976,-4.3585356608734914e-10,1.8263098009510157,2.797948393665387,2.0309496950148453,0.4856866231856821,-0.5447650304370737,0.6191678187350103,-0.24855220209276055,-1.798750598358233,0.1231806028624023
0,1,12,64,1.0,size,unrestricted,,0.03835848463345272,-2.144767941110303,8.420186129144988e-09,3.9952514912440834e-09,3.9283437586706267,-3.361183190206408e-08,2.9686836309650818e-08,0.9251066228381006,3.5772236449627816e-09,-4.762140454893843,4.386844016119221e-08,2.5448259579157158e-09,0.8871619956126205,2.4299126432505358e-08,1.5707279705190693,-0.7817510024861839
0,2,4,64,1.0,size,unrestricted,,0.0006917009241751283,2.5739150386047444e-06,-1.631650964155535e-06,-1.397926433642934e-05,4.295497460818e-05,1.2200904375644026e-05,-4.407890718545545e-06,7.064133227195481,-1.7588386221867e-05,3.8318693650234366e-05,-3.0982251919631136e-06,0.8986275653439342,3.894291010363507e-05,6.358173368014933e-06,5.346592036271472e-06,7.03690295335959
0,,,64,1.0,size,restricted,0,0.4264120345140562,-0.5210431724131473,2.2977647066627767,-0.5569863221670917,1.2355843291099666,1.0967389217018666,0.03966939530399512,2.1336651570450123,1.7249172559119295,1.4794467993612745,0.9686142342818889,-0.8543190396704841,0.9428256108827137,-0.30490928418011887,-0.5996185961436625,-0.2438971605550419
0,,,64,1.0,size,restricted,1,0.42641203450581566,-0.5210431711772089,2.2977647102266223,-0.5569863229631714,1.2355843277639211,1.0967389211563083,0.03966939643991076,2.1336651563195494,1.7249172575277858,1.4794468012009754,0.9686142355337735,-0.8543190374189468,0.9428256117647958,-0.3049092860569192,-0.5996185952427829,-0.24389716365807468
0,,,64,1.0,size,restricted,2,0.4264120345160116,-0.5210431700743231,2.2977647102844787,-0.5569863214936689,1.23558432679052,1.0967389215105847,0.03966939672164821,2.133665154901374,1.7249172571101223,1.4794468009620045,0.9686142333853774,-0.8543190358260249,0.9428256112678044,-0.30490928643516507,-0.5996185940383131,-0.243897162439721
0,,,64,inf,equal,unrestricted,,0.4394453216859547,-0.6275184522302725,2.372425082095023,-0.6790881136874727,1.635921625731626,1.0057250205683408,0.2210833551492121,2.1968200447097694,1.5123574356551488,1.2167598115289484,0.9966017076234174,-0.8266257930287714,0.8621753232267502,-0.304804603249784,-0.29183377863733667,-0.25025977522507875
0,0,48,64,inf,equal,unrestricted,,0.3158486227120508,-0.3641274878145484,2.2770962821204317,-0.8004982187760595,0.1744156855882157,0.9085515512048976,-4.3585356608734914e-10,1.8263098009510157,2.797948393665387,2.0309496950148453,0.4856866231856821,-0.5447650304370737,0.6191678187350103,-0.24855220209276055,-1.798750598358233,0.1231806028624023
0,1,12,64,inf,equal,unrestricted,,0.03835848463345272,-2.144767941110303,8.420186129144988e-09,3.9952514912440834e-09,3.9283437586706267,-3.361183190206408e-08,2.9686836309650818e-08,0.9251066228381006,3.5772236449627816e-09,-4.762140454893843,4.386844016119221e-08,2.5448259579157158e-09,0.8871619956126205,2.4299126432505358e-08,1.5707279705190693,-0.7817510024861839
0,2,4,64,inf,equal,unrestricted,,0.0006917009241751283,2.5739150386047444e-06,-1.631650964155535e-06,-1.397926433642934e-05,4.295497460818e-05,1.2200904375644026e-05,-4.407890718545545e-06,7.064133227195481,-1.7588386221867e-05,3.8318693650234366e-05,-3.0982251919631136e-06,0.8986275653439342,3.894291010363507e-05,6.358173368014933e-06,5.346592036271472e-06,7.03690295335959
0,,,64,inf,equal,restricted,0,0.4394453216519276,-0.6275184530058531,2.37242508468105,-0.6790881146376375,1.6359216285695006,1.005725021253924,0.2210833559132788,2.1968200484934206,1.5123574371799322,1.2167598143758116,0.996601708273687,-0.8266257944418223,0.8621753242738144,-0.30480460328990067,-0.2918337811824808,-0.25025977494779816
0,,,64,inf,equal,restricted,1,0.4394453217352616,-0.6275184491993049,2.372425076364006,-0.6790881113105508,1.6359216186850232,1.0057250226128351,0.22108335565416687,2.196820040297581,1.512357429992918,1.2167598079759125,0.996601700385236,-0.8266257899563136,0.862175324756755,-0.30480460305438045,-0.2918337769201041,-0.25025977584656733
0,,,64,inf,equal,restricted,2,0.4394453217569141,-0.627518443738224,2.3724250815209436,-0.6790881072392757,1.6359216124251537,1.0057250153475141,0.2210833564047055,2.1968200504986055,1.5123574307712657,1.2167598013833372,0.9966016953722548,-0.8266258029668868,0.8621753304860647,-0.30480459392148057,-0.29183377463186605,-0.25025978388134423
0,,,128,1.0,size,unrestricted,,0.5593828074053955,0.0990483503417275,1.0951103900908297,-0.3863952935393324,0.8410597602801578,0.7624357677589094,0.15150075179637693,0.7883653664132018,0.5768006791868671,0.5101825377192398,0.7523794402536053,0.48401957369463566,0.5642716073703454,-0.15706428198991887,0.3242174011431132,-0.4178999917005968
0,0,96,128,1.0,size,unrestricted,,0.5190827272026466,0.27952771782435665,1.5127727496425998,-0.30597899487323654,0.3365168677744317,0.9057998546389217,-0.02012014525954535,0.2702125726416141,1.439145267535689,1.0043813774313777,0.6985224255261439,0.5028793918707715,0.6392865572430614,-0.3891340129247788,0.0932515416872665,-0.9143508095943662
0,1,24,128,1.0,size,unrestricted,,0.1882947104038586,-1.0548147606152072,1.1319866784726256,-4.0421236950621066e-10,3.17124039359503,2.0416963080596993e-10,0.22436697426520064,1.7937230805899247,-0.8667014628507379,-1.5303072724824345,1.6265583558015764,2.487497132052696,-1.0374914026024345e-10,-0.4537350025104934,3.677516117775348e-10,-0.6590688815724258
0,2,8,128,1.0,size,unrestricted,,0.016728075279708366,3.4647500072034335e-08,4.2822967345683065e-08,-3.9728337084050858,1.4354295496417164e-08,1.6806013926741635e-08,-1.2533491519461393e-08,1.1095499537298177,6.884556001250373e-08,7.843575839548907,-1.9486331608839755e-08,2.3992695449673778e-08,-6.88484772013611e-08,-4.628872193942768e-08,3.536481705458796e-08,2.0740394741785297
0,,,128,1.0,size,restricted,0,0.5593828074053955,0.09904835014093316,1.0951103909232043,-0.3863952944544372,0.841059760826399,0.7624357681186658,0.15150075226251947,0.7883653667110536,0.5768006797132968,0.5101825380224798,0.7523794411251898,0.4840195740201336,0.5642716077241308,-0.15706428147174542,0.3242174011450914,-0.41789999186943394
0,,,128,1.0,size,restricted,1,0.5593828074053955,0.09904835036830678,1.0951103909243405,-0.3863952941127931,0.8410597611579642,0.7624357687885575,0.15150075186416856,0.7883653666278995,0.5768006797438048,0.510182538163785,0.7523794408129667,0.48401957453124556,0.5642716081491017,-0.1570642818659271,0.32421740125489223,-0.4178999919169921
0,,,128,1.0,size,restricted,2,0.5593828074053955,0.09904835007164123,1.0951103898626593,-0.38639529347812474,0.8410597600581929,0.7624357674491876,0.15150075176129044,0.788365366366342,0.5768006791610741,0.5101825376595632,0.7523794401543726,0.4840195734618428,0.5642716070879529,-0.1570642819536306,0.32421740104976515,-0.4178999916856919
0,,,128,inf,equal,unrestricted,,0.5671256340742002,0.08153253783788979,1.0717263419716778,-0.26679183223049585,0.8184093591354489,0.7569171075878743,0.1949913783387558,0.688202530867081,0.41566107354575554,0.27567620443424123,0.7230692124909238,0.5082427572816316,0.553976738347104,-0.23728367869225794,0.27423825164042764,-0.5298579510079143
0,0,96,128,inf,equal,unrestricted,,0.5190827272026466,0.27952771782435665,1.5127727496425998,-0.30597899487323654,0.3365168677744317,0.9057998546389217,-0.02012014525954535,0.2702125726416141,1.439145267535689,1.0043813774313777,0.6985224255261439,0.5028793918707715,0.6392865572430614,-0.3891340129247788,0.0932515416872665,-0.9143508095943662
0,1,24,128,inf,equal,unrestricted,,0.1882947104038586,-1.0548147606152072,1.1319866784726256,-4.0421236950621066e-10,3.17124039359503,2.0416963080596993e-10,0.22436697426520064,1.7937230805899247,-0.8667014628507379,-1.5303072724824345,1.6265583558015764,2.487497132052696,-1.0374914026024345e-10,-0.4537350025104934,3.677516117775348e-10,-0.6590688815724258
0,2,8,128,inf,equal,unrestricted,,0.016728075279708366,3.4647500072034335e-08,4.2822967345683065e-08,-3.9728337084050858,1.4354295496417164e-08,1.6806013926741635e-08,-1.2533491519461393e-08,1.1095499537298177,6.884556001250373e-08,7.843575839548907,-1.9486331608839755e-08,2.3992695449673778e-08,-6.88484772013611e-08,-4.628872193942768e-08,3.536481705458796e-08,2.0740394741785297
0,,,128,inf,equal,restricted,0,0.5671256340703074,0.08153253755838033,1.0717263416527558,-0.2667918318254912,0.8184093585762059,0.7569171079760304,0.19499137843266276,0.6882025305203224,0.4156610730326859,0.2756762041283833,0.7230692123917553,0.508242756942982,0.5539767383825032,-0.23728367863200378,0.2742382513198697,-0.5298579514050581
0,,,128,inf,equal,restricted,1,0.5671256340666406,0.08153253845479783,1.0717263437450517,-0.2667918314248703,0.8184093589974916,0.7569171097397529,0.19499137893085047,0.688202531170979,0.41566107325619767,0.2756762036360579,0.7230692139849888,0.5082427575623631,0.5539767385244718,-0.23728367969787162,0.27423825245602496,-0.5298579542268467
0,,,128,inf,equal,restricted,2,0.5671256340739423,0.08153253777085853,1.0717263413993159,-0.2667918318457458,0.8184093589882272,0.7569171076144642,0.19499137843885872,0.6882025305306341,0.4156610733908349,0.27567620424620193,0.7230692123117213,0.5082427571492564,0.5539767380952452,-0.23728367880170384,0.2742382514921602,-0.5298579509694266
0,,,256,1.0,size,unrestricted,,0.6068951398651126,-0.011202852741526898,0.9486035823453245,-0.147604691506162,0.623593242958211,0.5612320771297217,-0.06897808433216186,0.219536043033504,0.29922561172788853,0.2934115880822339,0.6397569506399143,0.2814525108720912,0.5890910860457944,0.06547189266753885,0.33453611202160133,0.037490068732240096
0,0,192,256,1.0,size,unrestricted,,0.6041088606978493,0.05074026430352227,1.0293441206302727,-0.20514603900300893,0.49318157879734653,0.7369505634488596,-0.2748960761619329,-0.0894025099832071,0.4306108685062844,0.2861901258486154,0.5520887481964221,0.1717398717353719,0.548283491937066,-0.062330166567214074,0.1091744686149734,0.07282986777144551
0,1,49,256,1.0,size,unrestricted,,0.43922803334954164,-0.4177494722056346,1.0891077681835264,0.8975079218453271,2.18086650577266,-0.4608796156772335,1.5519727364900484,1.8923886562637857,0.4437850593809624,-0.93755185634967,1.8462178214191414,1.0633196003324468,0.3411422422515129,1.2605070083885892,0.2236748339021518,-0.39332887225596946
0,2,15,256,1.0,size,unrestricted,,0.08771250725118152,-3.568057394198984e-09,2.1048233235102214,-3.1227244962563376,0.06710338093084905,-9.992928653688647e-09,6.678843072555592e-10,-5.145530435197759e-10,2.2359241138611,1.7288682658357657,1.1468365212721764e-09,1.500663548744205,1.724414615836595,0.017353029430431297,1.2423033144467842e-09,2.4981251946487317
0,,,256,1.0,size,restricted,0,0.6068951398651126,-0.011202852750693389,0.9486035838957269,-0.1476046917761558,0.6235932438569279,0.5612320778853331,-0.06897808454851292,0.2195360434560729,0.2992256122540019,0.29341158848198323,0.6397569516659156,0.2814525112398416,0.5890910868675118,0.06547189270349202,0.3345361125667573,0.03749006868464359
0,,,256,1.0,size,restricted,1,0.6068951398651126,-0.01120285274453775,0.9486035838298862,-0.14760469175258104,0.623593243824662,0.5612320778305879,-0.06897808456163104,0.21953604344016725,0.2992256122224769,0.29341158844677406,0.6397569515839533,0.2814525111818986,0.5890910867783147,0.06547189264102676,0.33453611249690435,0.0374900686799973
0,,,256,1.0,size,restricted,2,0.6068951398651126,-0.011202852745883255,0.9486035840236643,-0.14760469178091634,0.6235932439703821,0.5612320779554921,-0.06897808457877927,0.21953604349126882,0.2992256123195304,0.29341158852472465,0.639756951760306,0.2814525112710603,0.5890910869651431,0.06547189273185858,0.33453611259648774,0.03749006868040645
0,,,256,inf,equal,unrestricted,,0.6145733329219624,-0.009573052882021612,0.8865595575437999,-0.09462805065837215,0.6272809995747203,0.6096638006323845,-0.06893275455808202,0.1917749445568214,0.25331983428502186,0.16605452442169438,0.6073582754322704,0.2607949398108156,0.536944931684496,0.026885253271898033,0.2842887384142875,-0.035705267531515476
0,0,192,256,inf,equal,unrestricted,,0.6041088606978493,0.05074026430352227,1.0293441206302727,-0.20514603900300893,0.49318157879734653,0.7369505634488596,-0.2748960761619329,-0.0894025099832071,0.4306108685062844,0.2861901258486154,0.5520887481964221,0.1717398717353719,0.548283491937066,-0.062330166567214074,0.1091744686149734,0.07282986777144551
0,1,49,256,inf,equal,unrestricted,,0.43922803334954164,-0.4177494722056346,1.0891077681835264,0.8975079218453271,2.18086650577266,-0.4608796156772335,1.5519727364900484,1.8923886562637857,0.4437850593809624,-0.93755185634967,1.8462178214191414,1.0633196003324468,0.3411422422515129,1.2605070083885892,0.2236748339021518,-0.39332887225596946
0,2,15,256,inf,equal,unrestricted,,0.08771250725118152,-3.568057394198984e-09,2.1048233235102214,-3.1227244962563376,0.06710338093084905,-9.992928653688647e-09,6.678843072555592e-10,-5.145530435197759e-10,2.2359241138611,1.7288682658357657,1.1468365212721764e-09,1.500663548744205,1.724414615836595,0.017353029430431297,1.2423033144467842e-09,2.4981251946487317
0,,,256,inf,equal,restricted,0,0.6145733328959646,-0.009573052925096052,0.8865595575335268,-0.09462805073144007,0.6272809997017776,0.6096638006268779,-0.06893275441352155,0.19177494469620332,0.2533198342882566,0.16605452446742053,0.6073582755820797,0.26079493991086206,0.5369449317488407,0.026885253365717725,0.28428873850468744,-0.03570526744059106
0,,,256,inf,equal,restricted,1,0.6145733328861311,-0.009573052951678264,0.8865595587304064,-0.09462805055561947,0.6272810007382208,0.6096638020020233,-0.06893275444679028,0.19177494481079838,0.2533198344645904,0.16605452438466745,0.6073582763357346,0.2607949402843966,0.5369449326614679,0.026885253415552188,0.2842887385996387,-0.035705267658988196
0,,,256,inf,equal,restricted,2,0.6145733329090683,-0.009573052814833404,0.8865595580579291,-0.09462805051994934,0.627281000447769,0.6096638016117932,-0.06893275469022915,0.19177494450220678,0.2533198343658665,0.16605452404080104,0.6073582759032179,0.26079494011807347,0.53694493195709,0.026885253379685975,0.284288738251336,-0.035705267584856905
0,,,512,1.0,size,unrestricted,,0.641424192214465,-0.09527513868103268,0.587205069229197,0.15379173730974618,0.4367460314139484,0.3120186342012277,0.04025210482799206,0.37608849097003505,0.08384867056957278,0.3101614842970331,0.1869913178974601,0.28608582950231254,0.4223282207059234,-0.06854781162970747,0.44285738549300235,0.037483994851027436
0,0,384,512,1.0,size,unrestricted,,0.6386600633188235,-0.10106470007266148,0.576523875592638,0.13962340985645116,0.3984999008852154,0.3985111399381966,-0.10417798128958389,0.21720551055591095,0.21016824815317184,0.31202219731606384,0.10771159435724058,0.3606431433805252,0.48637702446608794,-0.02129814689065221,0.3831320859453334,0.19430202354096535
0,1,100,512,1.0,size,unrestricted,,0.5676515500316146,-0.3897468163113561,0.6705078039128238,0.6414283924619884,0.9053909834644643,0.29042615232739066,0.6137557543070746,0.8995807142800147,-0.39651066398183454,0.15059087235811405,0.608131493789089,0.6484988644207502,0.07235292036154534,-0.20719035353161522,0.5292655430251028,-0.381121027105199
0,2,28,512,1.0,size,unrestricted,,0.3328651602037769,2.1529031039196855,1.9682738254132661,-2.1515766718466547,1.4541068263357928,-1.3194821565711528,0.685026747142302,1.9600304353339038e-10,0.5447490077271377,1.829681508677067,0.615670383477945,-0.3955336528493441,-0.48843164238643133,1.0935000635146157,0.3010643990104237,3.145914679362455e-09
0,,,512,1.0,size,restricted,0,0.641424192214465,-0.09527513867384087,0.5872050691086244,0.15379173733726043,0.43674603135731244,0.312018634200714,0.04025210483279726,0.37608849095158636,0.0838486705572635,0.31016148425626516,0.18699131783035983,0.28608582949545847,0.4223282206387933,-0.06854781161694626,0.44285738542640535,0.03748399481735024
0,,,512,1.0,size,restricted,1,0.641424192214465,-0.09527513868488066,0.5872050693443465,0.1537917372934985,0.43674603148542573,0.312018634248234,0.04025210480942298,0.3760884910611693,0.08384867063554244,0.31016148428706714,0.1869913179602648,0.286085829524558,0.4223282207872228,-0.06854781165861278,0.442857385604343,0.037483994859805435
0,,,512,1.0,size,restricted,2,0.641424192214465,-0.09527513866057614,0.5872050690850015,0.15379173725597484,0.4367460313274407,0.31201863413021996,0.040252104844708446,0.37608849093057717,0.0838486705753287,0.31016148425302814,0.18699131791066062,0.2860858294146362,0.4223282206239321,-0.068547811658222,0.4428573854026691,0.037483994798741614
0,,,512,inf,equal,unrestricted,,0.6421016189877493,-0.03660714176757425,0.5993101485345144,0.09838516738670025,0.438903935062173,0.2766438979675335,0.014585453198977277,0.34298262440067806,0.14064712370819887,0.34813257150854665,0.1538005456498946,0.2565924281390017,0.43570697420848903,-0.06531208146784596,0.4390649430542783,0.07076091105680048
0,0,384,512,inf,equal,unrestricted,,0.6386600633188235,-0.10106470007266148,0.576523875592638,0.13962340985645116,0.3984999008852154,0.3985111399381966,-0.10417798128958389,0.21720551055591095,0.21016824815317184,0.31202219731606384,0.10771159435724058,0.3606431433805252,0.48637702446608794,-0.02129814689065221,0.3831320859453334,0.19430202354096535
0,1,100,512,inf,equal,unrestricted,,0.5676515500316146,-0.3897468163113561,0.6705078039128238,0.6414283924619884,0.9053909834644643,0.29042615232739066,0.6137557543070746,0.8995807142800147,-0.39651066398183454,0.15059087235811405,0.608131493789089,0.6484988644207502,0.07235292036154534,-0.20719035353161522,0.5292655430251028,-0.381121027105199
0,2,28,512,inf,equal,unrestricted,,0.3328651602037769,2.1529031039196855,1.9682738254132661,-2.1515766718466547,1.4541068263357928,-1.3194821565711528,0.685026747142302,1.9600304353339038e-10,0.5447490077271377,1.829681508677067,0.615670383477945,-0.3955336528493441,-0.48843164238643133,1.0935000635146157,0.3010643990104237,3.145914679362455e-09
0,,,512,inf,equal,restricted,0,0.6421016189290014,-0.03660714156328441,0.599310148597422,0.09838516716606387,0.4389039350548457,0.2766438979047563,0.01458545301017226,0.3429826241782973,0.14064712401881657,0.3481325716556638,0.15380054547650254,0.2565924281015806,0.43570697430993,-0.06531208143135903,0.43906494301489807,0.07076091130715216
0,,,512,inf,equal,restricted,1,0.6421016189480809,-0.036607141629078285,0.5993101484927684,0.09838516725873722,0.4389039350001027,0.2766438979032884,0.014585453007043026,0.3429826242698602,0.1406471238972173,0.34813257158453187,0.1538005454552782,0.25659242806735894,0.435706974285946,-0.06531208142277065,0.43906494302854016,0.070760911227148
0,,,512,inf,equal,restricted,2,0.6421016189339044,-0.0366071415867062,0.5993101486062685,0.09838516721449049,0.4389039351022308,0.27664389794192945,0.014585453028577004,0.34298262420878733,0.14064712402838478,0.348132571694153,0.15380054548541527,0.2565924281091408,0.43570697436314165,-0.06531208142959638,0.43906494304300764,0.07076091131544458
0,,,1024,1.0,size,unrestricted,,0.6475175048328804,-0.07202229602947498,0.4689925592882561,0.2482937356534092,0.39191586690332464,0.44024038010662964,0.16681551604461997,0.2888355974287511,0.2430416671859309,0.21945958141537203,0.19123461430553076,0.2965585496936196,0.27814323933847757,0.07196011998390722,0.31785208195808595,0.09427918718149068
0,0,768,1024,1.0,size,unrestricted,,0.6397691839218725,0.007542910617059012,0.38209484391511217,0.38596562333039974,0.41920455858654854,0.5108738117739174,0.10427366804499215,0.18996749344927116,0.3586362208193116,0.21754481679945983,0.21587441710541017,0.3447040775047939,0.35760755399333194,0.1543723324710569,0.3218168451254248,0.18863721853991525
0,1,202,1024,1.0,size,unrestricted,,0.6173345255662216,-0.6096112124278523,0.9599249658027681,0.2633852483831591,0.379397950702232,0.19590158328585924,0.3724238433105989,0.5813750723629723,-0.18914138823537716,-0.022953095365060877,0.10833462063469312,0.3987720156072776,0.16997426119229703,-0.2747135405343737,0.38805536914577665,-0.15832565807449048
0,2,54,1024,1.0,size,unrestricted,,0.5474138518551263,0.8625715934650423,0.4191642172336944,-1.7435335107002123,0.6519861673883768,-0.007648952789381668,0.36288834991259605,0.22199812051002923,0.2425152969921527,1.0015694998683575,-0.2331345036859404,-0.20885965907019113,0.3519249087385466,-0.08507727334141982,0.5113966114695506,0.20716949239592522
0,,,1024,1.0,size,restricted,0,0.6475175048328805,-0.07202229605404076,0.4689925595507308,0.24829373586634715,0.3919158671891387,0.44024038041188485,0.16681551609720108,0.28883559763708255,0.24304166744616051,0.21945958166338106,0.19123461460528407,0.29655854992454755,0.2781432396981725,0.07196012004175109,0.3178520820104501,0.09427918727351838
0,,,1024,1.0,size,restricted,1,0.6475175048328804,-0.07202229597896832,0.4689925590273774,0.24829373554872902,0.391915866631114,0.4402403798783048,0.1668155159642207,0.2888355972575026,0.24304166704265692,0.21945958135179938,0.19123461418432014,0.2965585495489078,0.2781432392263836,0.07196011987542715,0.31785208172751367,0.09427918711778219
0,,,1024,1.0,size,restricted,2,0.6475175048328805,-0.07202229596878487,0.4689925591141207,0.24829373556551912,0.3919158667242522,0.440240379949619,0.16681551600510436,0.28883559733254327,0.2430416671199747,0.2194595814014318,0.19123461428059632,0.2965585495910045,0.2781432392618987,0.07196011987068059,0.31785208181142316,0.09427918715803484
0,,,1024,inf,equal,unrestricted,,0.6516199524100644,-0.01673796480390934,0.5040811541815218,0.02782884132795853,0.3981235646657745,0.35359367276868425,0.2138485734054045,0.3657224621851095,0.2185254330139314,0.312183745453709,0.12232823359291625,0.17803862705723567,0.22955539736680816,0.017573783354956334,0.35372168013500005,0.049670571830264666
0,0,768,1024,inf,equal,unrestricted,,0.6397691839218725,0.007542910617059012,0.38209484391511217,0.38596562333039974,0.41920455858654854,0.5108738117739174,0.10427366804499215,0.18996749344927116,0.3586362208193116,0.21754481679945983,0.21587441710541017,0.3447040775047939,0.35760755399333194,0.1543723324710569,0.3218168451254248,0.18863721853991525
0,1,202,1024,inf,equal,unrestricted,,0.6173345255662216,-0.6096112124278523,0.9599249658027681,0.2633852483831591,0.379397950702232,0.19590158328585924,0.3724238433105989,0.5813750723629723,-0.18914138823537716,-0.022953095365060877,0.10833462063469312,0.3987720156072776,0.16997426119229703,-0.2747135405343737,0.38805536914577665,-0.15832565807449048
0,2,54,1024,inf,equal,unrestricted,,0.5474138518551263,0.8625715934650423,0.4191642172336944,-1.7435335107002123,0.6519861673883768,-0.007648952789381668,0.36288834991259605,0.22199812051002923,0.2425152969921527,1.0015694998683575,-0.2331345036859404,-0.20885965907019113,0.3519249087385466,-0.08507727334141982,0.5113966114695506,0.20716949239592522
0,,,1024,inf,equal,restricted,0,0.6516199520795359,-0.01673796532857099,0.504081155570967,0.027828838175388542,0.3981235648042221,0.3535936712476284,0.21384857478574082,0.36572246396588637,0.21852543140280392,0.3121837461050262,0.12232823232086668,0.17803862558009578,0.22955539674197406,0.017573781780278602,0.3537216805556084,0.04967057051907641
0,,,1024,inf,equal,restricted,1,0.6516199520696168,-0.0167379653161096,0.5040811556841311,0.02782883806170885,0.39812356478284766,0.35359367121429885,0.21384857478944622,0.36572246405254677,0.2185254313674036,0.3121837461188576,0.12232823234928171,0.1780386255379442,0.22955539674292763,0.017573781773027826,0.3537216805708874,0.049670570465612615
0,,,1024,inf,equal,restricted,2,0.6516199520238501,-0.016737965378506803,0.5040811558896611,0.02782883760939544,0.3981235648088817,0.3535936710094985,0.21384857498706672,0.3657224642438194,0.21852543108649433,0.31218374620426176,0.12232823218386224,0.17803862532772474,0.22955539669210379,0.017573781510161125,0.3537216806454012,0.049670570309558536
0,,,2048,1.0,size,unrestricted,,0.6461970931184644,0.16531280170910415,0.4530213834074029,0.2753990492948544,0.37755970432671293,0.38194452854827476,0.23178211905996055,0.37744260752566916,0.3108413271114427,0.2866405361180803,0.2494355474581431,0.23240875413655296,0.20018338230805593,0.24796814838957223,0.2947835949896169,0.12849692466773602
0,0,1536,2048,1.0,size,unrestricted,,0.6379521112842866,0.20557289463163686,0.40584907969072603,0.34805976821545215,0.4276450996260722,0.3734090401105745,0.17702127340108192,0.42384637899048117,0.35455132814937806,0.30936661154311906,0.22588367391167458,0.2444896908634949,0.29844140143912157,0.3149734316788332,0.3525736892611723,0.22871424631780995
0,1,406,2048,1.0,size,unrestricted,,0.6520951220299903,-0.05741985044419636,0.579456645759588,0.24505019632152913,0.18799011866370485,0.375457278363174,0.40668796158755977,0.23299759938230505,0.14337476790375614,-0.029873325337994323,0.3919248200482314,0.20611030074552092,-0.09976073717571346,0.0017788648878693455,0.18940038922508515,-0.24411498368028667
0,2,106,2048,1.0,size,unrestricted,,0.5743939036142702,0.835449661959046,0.9038675905452245,-0.45264690540001257,0.7703850271103055,0.29301785954788334,0.3620225881686949,0.00955097084179981,0.3133169821674213,1.082775667125784,-0.04634938318103565,0.42983541153591753,-0.4367539943484612,0.44737740825977024,0.33487817541412734,0.2677443375159887
0,,,2048,1.0,size,restricted,0,0.6461970931184644,0.1653128017703835,0.45302138353021354,0.27539904936609105,0.37755970446076176,0.3819445287314036,0.23178211907780705,0.3774426076989414,0.3108413272100822,0.2866405362937046,0.2494355475991345,0.23240875415612122,0.20018338240413405,0.24796814854708385,0.29478359509353896,0.1284969247265736
0,,,2048,1.0,size,restricted,1,0.6461970931184644,0.16531280180970462,0.4530213836659124,0.2753990494564789,0.3775597045387688,0.3819445287747277,0.23178211919492045,0.3774426077502182,0.31084132728783737,0.28664053628451497,0.24943554760085235,0.2324087542705813,0.20018338241614567,0.2479681485278114,0.2947835951594461,0.12849692474810775
0,,,2048,1.0,size,restricted,2,0.6461970931184644,0.16531280170057852,0.45302138348069976,0.2753990493584127,0.37755970438454745,0.3819445286009026,0.2317821190982225,0.3774426075997791,0.31084132716940926,0.2866405361526568,0.24943554748098812,0.23240875415564288,0.20018338232285093,0.24796814846558282,0.29478359505736473,0.1284969247004846
0,,,2048,inf,equal,unrestricted,,0.6550057811785761,0.02402926260750863,0.5272048558865461,0.23434331758871538,0.24805162772986347,0.3901866210970139,0.3479497132634633,0.2848807652569908,0.20491088509136207,0.11032441091029548,0.33618722296446696,0.20489600432809502,0.011686432366989859,0.08974856027912259,0.20771114157368376,-0.1059089928837068
0,0,1536,2048,inf,equal,unrestricted,,0.6379521112842866,0.20557289463163686,0.40584907969072603,0.34805976821545215,0.4276450996260722,0.3734090401105745,0.17702127340108192,0.42384637899048117,0.35455132814937806,0.30936661154311906,0.22588367391167458,0.2444896908634949,0.29844140143912157,0.3149734316788332,0.3525736892611723,0.22871424631780995
0,1,406,2048,inf,equal,unrestricted,,0.6520951220299903,-0.05741985044419636,0.579456645759588,0.24505019632152913,0.18799011866370485,0.375457278363174,0.40668796158755977,0.23299759938230505,0.14337476790375614,-0.029873325337994323,0.3919248200482314,0.20611030074552092,-0.09976073717571346,0.0017788648878693455,0.18940038922508515,-0.24411498368028667
0,2,106,2048,inf,equal,unrestricted,,0.5743939036142702,0.835449661959046,0.9038675905452245,-0.45264690540001257,0.7703850271103055,0.29301785954788334,0.3620225881686949,0.00955097084179981,0.3133169821674213,1.082775667125784,-0.04634938318103565,0.42983541153591753,-0.4367539943484612,0.44737740825977024,0.33487817541412734,0.2677443375159887
0,,,2048,inf,equal,restricted,0,0.6550057810470231,0.024029262151617267,0.5272048581480625,0.23434331491448682,0.24805162760118238,0.39018662055753994,0.34794971516748757,0.2848807635828556,0.20491088409201627,0.11032440982118273,0.33618722382140753,0.20489600429306096,0.011686428084142442,0.0897485581608989,0.20771113995285354,-0.10590899680589387
0,,,2048,inf,equal,restricted,1,0.6550057812062928,0.024029262894230536,0.5272048555419162,0.23434331807255934,0.24805162790169227,0.39018662075805066,0.3479497126005889,0.2848807657222127,0.20491088567724394,0.11032441088997921,0.336187222694762,0.20489600414512318,0.01168643332462603,0.089748560462155,0.20771114165966734,-0.10590899213233754
0,,,2048,inf,equal,restricted,2,0.65500578117976,0.024029263007535044,0.5272048561392524,0.23434331779009773,0.2480516277623383,0.3901866210150545,0.34794971291451887,0.28488076547265073,0.20491088552725273,0.11032441078837323,0.33618722252020944,0.20489600365201305,0.0116864321698329,0.08974856022045113,0.20771114139117433,-0.1059089931025159
0,,,4096,1.0,size,unrestricted,,0.6473411747600099,0.18290345723864987,0.3311479761410957,0.29135640390475737,0.26583034510148296,0.3803824152913132,0.21954711901208254,0.43290678220120626,0.3102119548963585,0.27380473415021295,0.2102585372322117,0.3271392073585767,0.2550225801435114,0.25493655482961286,0.30711881698266524,0.17054659740860206
0,0,3072,4096,1.0,size,unrestricted,,0.6340510165809042,0.2571671180503632,0.31551206339726645,0.37369246578674087,0.2993854059769064,0.3802841399991515,0.26050411265562134,0.4199837838181555,0.3768533447846048,0.34880503594765055,0.293810023320709,0.3865794279942139,0.33228860042872094,0.3013654787328517,0.37677134139357865,0.2637513010147034
0,1,815,4096,1.0,size,unrestricted,,0.6618755749938409,-0.02665255522372092,0.4302361486294086,0.18110928543491955,0.13147058843176748,0.3663086117159093,0.16099116773534197,0.5498456338861462,0.07963810997069133,-0.005798740131003735,0.024663041504148664,0.14750055391762665,0.009851650994668644,0.11656308348768864,0.1472761478587814,-0.12771015031050478
0,2,209,4096,1.0,size,unrestricted,,0.6575086041957219,0.09764621125390528,0.08725230231636423,-0.4041406995820524,0.2973867511706266,0.4507887285239978,0.029145782699070356,0.16671480092668942,0.16788277465428808,0.2955916109560706,-0.02625205559731347,0.4076521792516713,0.27157581842842937,0.11122092369930613,0.26115301979078637,0.1643661221894326
0,,,4096,1.0,size,restricted,0,0.6473411747600097,0.18290345681649234,0.3311479754602387,0.29135640321663314,0.26583034452519544,0.380382414429293,0.21954711848722203,0.43290678118613724,0.31021195421132164,0.2738047335368174,0.21025853677135156,0.3271392067427973,0.2550225796131704,0.25493655435508894,0.307118816297621,0.17054659700546368
0,,,4096,1.0,size,restricted,1,0.6473411747600099,0.18290345684568524,0.33114797551470526,0.29135640331343077,0.2658303445823581,0.38038241454248706,0.21954711854321768,0.4329067813348016,0.3102119542887625,0.2738047336186507,0.21025853684706913,0.32713920677273817,0.25502257967838154,0.25493655438214663,0.30711881636085375,0.17054659706024478
0,,,4096,1.0,size,restricted,2,0.6473411747600097,0.182903452599286,0.33114796846191286,0.2913563967888797,0.26583033877926543,0.38038240631963255,0.21954711367786928,0.4329067719039427,0.31021194747988845,0.2738047278317708,0.21025853227235103,0.32713919988542267,0.25502257423937214,0.25493654921610015,0.3071188097348032,0.1705465932371284
0,,,4096,inf,equal,unrestricted,,0.6685474471465717,0.04716743890117212,0.30136679310814024,-0.038278870573537946,0.21482964059259033,0.4069896082761039,0.07447231761157287,0.3834317025969421,0.1343034583878808,0.14584545750398692,0.012783572770922918,0.24564575789898235,0.10709282565990179,0.1520626811730854,0.165835855988917,0.0005405219832145074
0,0,3072,4096,inf,equal,unrestricted,,0.6340510165809042,0.2571671180503632,0.31551206339726645,0.37369246578674087,0.2993854059769064,0.3802841399991515,0.26050411265562134,0.4199837838181555,0.3768533447846048,0.34880503594765055,0.293810023320709,0.3865794279942139,0.33228860042872094,0.3013654787328517,0.37677134139357865,0.2637513010147034
0,1,815,4096,inf,equal,unrestricted,,0.6618755749938409,-0.02665255522372092,0.4302361486294086,0.18110928543491955,0.13147058843176748,0.3663086117159093,0.16099116773534197,0.5498456338861462,0.07963810997069133,-0.005798740131003735,0.024663041504148664,0.14750055391762665,0.009851650994668644,0.11656308348768864,0.1472761478587814,-0.12771015031050478
0,2,209,4096,inf,equal,unrestricted,,0.6575086041957219,0.09764621125390528,0.08725230231636423,-0.4041406995820524,0.2973867511706266,0.4507887285239978,0.029145782699070356,0.16671480092668942,0.16788277465428808,0.2955916109560706,-0.02625205559731347,0.4076521792516713,0.27157581842842937,0.11122092369930613,0.26115301979078637,0.1643661221894326
0,,,4096,inf,equal,restricted,0,0.6685474470505361,0.04716743391409059,0.3013667896737157,-0.038278888683662485,0.21482963871052435,0.4069896101891019,0.07447231005716512,0.3834317004741885,0.13430344645614817,0.14584545249028805,0.012783563395716355,0.24564575442944503,0.10709281944557404,0.15206267509663798,0.16583584993906425,0.0005405142609486345
0,,,4096,inf,equal,restricted,1,0.6685474470494364,0.047167432033312834,0.3013667887982239,-0.038278894081839474,0.21482963802483598,0.4069896106730912,0.07447230784629572,0.3834317001064022,0.1343034425525575,0.14584545068372515,0.012783560304986846,0.24564575321425344,0.10709281730084609,0.15206267314869895,0.1658358482261395,0.0005405114405532895
0,,,4096,inf,equal,restricted,2,0.6685474470250424,0.04716743031924754,0.3013667875455066,-0.03827890028220278,0.21482963725154544,0.4069896112743882,0.07447230519346316,0.3834316994991596,0.13430343836444925,0.14584544884179804,0.012783556952608008,0.2456457520563265,0.10709281495778741,0.15206267098696116,0.1658358460313138,0.0005405086428985657
0,,,8192,1.0,size,unrestricted,,0.6541549041450039,0.22132714871154974,0.3072672351468249,0.2722221452643425,0.20168676299203037,0.3936616711620574,0.28564918699526726,0.2966369182522287,0.3028350347921364,0.2662102219728869,0.2520250782521129,0.25782819356833653,0.2574782111788244,0.21174350546556395,0.23201891955171802,0.1522247604522307
0,0,6144,8192,1.0,size,unrestricted,,0.6410941350165217,0.2715624249207928,0.32229026768793984,0.3117760955940801,0.25319975402090583,0.4136111603556965,0.3167840856699311,0.31060643952801475,0.3397366159103957,0.3385967719349618,0.3316665049127986,0.330919639619891,0.3275332571984564,0.2463304231232216,0.31552640737694526,0.22854706970916222
0,1,1634,8192,1.0,size,unrestricted,,0.6772502938082118,0.05646062852363904,0.22669460498876998,0.2100447288786308,-0.010639767593693642,0.29718832315610944,0.17950987421762593,0.32860804148120054,0.23245192175327706,0.013957507957780637,-0.022002549057146017,0.0051023363621160184,-0.003912755134647389,0.15563842341404227,0.033053392499920634,-0.05621189732025115
0,2,414,8192,1.0,size,unrestricted,,0.6492978470446571,0.3415459535902976,0.4326117478619521,0.004263101289802123,0.2651810455150463,0.5419129183735782,0.32364419453942345,0.10399593896924322,0.13442206121520753,0.18283977308240337,0.39605826017880597,0.30237597479502926,0.29541900333403526,-0.018180077544239986,0.017668350379462898,-0.06071004512021907
0,,,8192,1.0,size,restricted,0,0.6541549041450039,0.2213271485599744,0.3072672349031359,0.2722221450616993,0.20168676284135098,0.3936616708728341,0.28564918680186635,0.2966369180731305,0.3028350345854591,0.2662102217360411,0.2520250781082464,0.25782819340611324,0.2574782110002928,0.21174350534424421,0.23201891939402242,0.15222476033334054
0,,,8192,1.0,size,restricted,1,0.6541549041450039,0.22132714630646122,0.30726723181765714,0.2722221423447202,0.20168676085341194,0.3936616668672753,0.2856491838818213,0.2966369151128967,0.3028350315100079,0.2662102189863449,0.2520250756146011,0.2578281907861002,0.25747820840720237,0.21174350321871221,0.2320189171249796,0.15222475870014984
0,,,8192,1.0,size,restricted,2,0.6541549041450039,0.22132714862335948,0.30726723503341613,0.2722221451661834,0.2016867629165401,0.3936616710289085,0.2856491868994591,0.29663691816494037,0.30283503469731266,0.2662102218812931,0.2520250781657626,0.2578281934780098,0.2574782110950948,0.21174350541527737,0.23201891948319833,0.15222476040854394
0,,,8192,inf,equal,unrestricted,,0.6773299653536228,0.0666500728766865,0.2385327679145445,0.1996955438808245,0.00887740889194024,0.30714996110511017,0.18314996138208944,0.31649484963241437,0.2252189191114574,0.027036906657784375,-0.005386778337409067,0.01940088639305527,0.014039330124018447,0.14890261307093866,0.028418690049842092,-0.05602869625437667
0,0,6144,8192,inf,equal,unrestricted,,0.6410941350165217,0.2715624249207928,0.32229026768793984,0.3117760955940801,0.25319975402090583,0.4136111603556965,0.3167840856699311,0.31060643952801475,0.3397366159103957,0.3385967719349618,0.3316665049127986,0.330919639619891,0.3275332571984564,0.2463304231232216,0.31552640737694526,0.22854706970916222
0,1,1634,8192,inf,equal,unrestricted,,0.6772502938082118,0.05646062852363904,0.22669460498876998,0.2100447288786308,-0.010639767593693642,0.29718832315610944,0.17950987421762593,0.32860804148120054,0.23245192175327706,0.013957507957780637,-0.022002549057146017,0.0051023363621160184,-0.003912755134647389,0.15563842341404227,0.033053392499920634,-0.05621189732025115
0,2,414,8192,inf,equal,unrestricted,,0.6492978470446571,0.3415459535902976,0.4326117478619521,0.004263101289802123,0.2651810455150463,0.5419129183735782,0.32364419453942345,0.10399593896924322,0.13442206121520753,0.18283977308240337,0.39605826017880597,0.30237597479502926,0.29541900333403526,-0.018180077544239986,0.017668350379462898,-0.06071004512021907
0,,,8192,inf,equal,restricted,0,0.6773299653434478,0.06665007319769252,0.23853276520748234,0.19969554964813196,0.008877408350222894,0.3071499600826086,0.18314996338687228,0.31649485283927753,0.22521892361865398,0.027036909168415467,-0.005386777628456719,0.019400887952144962,0.014039331265934117,0.148902616989062,0.028418696037593855,-0.05602869038312957
0,,,8192,inf,equal,restricted,1,0.6773299653452449,0.0666500734696375,0.23853276520544214,0.19969554995762437,0.008877408545757122,0.3071499601181931,0.18314996355275506,0.31649485293494434,0.22521892387852663,0.02703690968400178,-0.005386777240560402,0.019400888357138994,0.014039331659267486,0.1489026172322946,0.028418696682794797,-0.05602868979160852
0,,,8192,inf,equal,restricted,2,0.6773299653472732,0.06665007222920007,0.23853276711840563,0.19969554488686697,0.008877408500121635,0.30714996068277506,0.18314996185954277,0.3164948500984858,0.22521892007853678,0.027036906195892368,-0.005386778851811947,0.01940088599017266,0.014039329461244749,0.14890261342023542,0.02841869006152867,-0.056028695859250396
0,,,16384,1.0,size,unrestricted,,0.6561603540130301,0.2113456011374808,0.25706167126081236,0.29028599329705446,0.22828105485527936,0.30702660598864634,0.26527788539924985,0.28597847692707695,0.2720643616509486,0.25196259540959576,0.27564466011056415,0.24589929258547472,0.2786544112621663,0.26438202553228446,0.20463809462208293,0.20718353050849345
0,0,12288,16384,1.0,size,unrestricted,,0.6417639025246668,0.24910147468296504,0.3115806274254816,0.3341310200216,0.29928085810506594,0.3472318023941291,0.3088771092768413,0.3269846600677647,0.324265906791385,0.32282416913620177,0.33823958942956306,0.327061506133435,0.3311462871383458,0.30878583364102996,0.2701282233681762,0.24706363252069222
0,1,3272,16384,1.0,size,unrestricted,,0.6840729069989411,0.14094447756188,0.10135330245638045,0.15460631276037304,-0.017160607849541105,0.16786887087016167,0.1564006136036744,0.2042500200641671,0.13184269535197526,0.05454518037101709,0.07079640203680099,-0.05063201989372581,0.13558855659871258,0.14615030136266738,0.05253087449649447,0.07610443908507684
0,2,824,16384,1.0,size,unrestricted,,0.6690949584888551,0.09045050287389807,0.17016195569391904,0.2023520389477193,0.22373045625314011,0.36546557416095715,0.11976421296592876,0.14580114745916614,0.11766429748048983,0.061791392433647487,0.2601790919658636,0.323848879330985,0.18074917879449384,0.21122689761268892,0.02328908261805513,0.19833904658706122
0,,,16384,1.0,size,restricted,0,0.6561603540130301,0.21134560103637762,0.2570616711859578,0.2902859931970349,0.22828105479463828,0.30702660588203495,0.26527788529147533,0.2859784768455166,0.2720643615650391,0.2519625953373044,0.27564466002056076,0.24589929252102655,0.2786544112066397,0.2643820254429303,0.20463809453876275,0.20718353043990848
0,,,16384,1.0,size,restricted,1,0.6561603540130301,0.21134560084722326,0.2570616709475049,0.2902859929499802,0.2282810545724316,0.3070266056031448,0.265277885075116,0.28597847658482906,0.27206436132068146,0.25196259506616336,0.27564465975321717,0.2458992922698885,0.2786544109403738,0.2643820252144774,0.20463809431204918,0.20718353027203318
0,,,16384,1.0,size,restricted,2,0.6561603540130301,0.21134560093761603,0.257061671114776,0.29028599309826225,0.22828105472358765,0.30702660581291724,0.26527788524008566,0.2859784767649303,0.27206436149313806,0.25196259524989945,0.27564465998345206,0.2458992924470197,0.27865441111072037,0.26438202538825767,0.20463809447228978,0.20718353041876142
0,,,16384,inf,equal,unrestricted,,0.6840729069989412,0.14094447615605665,0.10135329930443694,0.15460631029316566,-0.01716061278205125,0.16786886829146552,0.1564006118527493,0.2042500192726405,0.13184269227841935,0.05454517732527988,0.070796397884,-0.05063202630224029,0.13558855323389613,0.14615029867404472,0.0525308725827927,0.07610443642571724
0,0,12288,16384,inf,equal,unrestricted,,0.6417639025246668,0.24910147468296504,0.3115806274254816,0.3341310200216,0.29928085810506594,0.3472318023941291,0.3088771092768413,0.3269846600677647,0.324265906791385,0.32282416913620177,0.33823958942956306,0.327061506133435,0.3311462871383458,0.30878583364102996,0.2701282233681762,0.24706363252069222
0,1,3272,16384,inf,equal,unrestricted,,0.6840729069989411,0.14094447756188,0.10135330245638045,0.15460631276037304,-0.017160607849541105,0.16786887087016167,0.1564006136036744,0.2042500200641671,0.13184269535197526,0.05454518037101709,0.07079640203680099,-0.05063201989372581,0.13558855659871258,0.14615030136266738,0.05253087449649447,0.07610443908507684
0,2,824,16384,inf,equal,unrestricted,,0.6690949584888551,0.09045050287389807,0.17016195569391904,0.2023520389477193,0.22373045625314011,0.36546557416095715,0.11976421296592876,0.14580114745916614,0.11766429748048983,0.061791392433647487,0.2601790919658636,0.323848879330985,0.18074917879449384,0.21122689761268892,0.02328908261805513,0.19833904658706122
0,,,16384,inf,equal,restricted,0,0.6840729069989412,0.14094447761846254,0.10135330248670762,0.15460631231798722,-0.01716060663481137,0.16786887058664565,0.15640061309469383,0.2042500195653105,0.13184269505831678,0.054545181023241796,0.0707964026739493,-0.050632018038428185,0.1355885566173251,0.14615030138137766,0.05253087493403564,0.07610443901061797
0,,,16384,inf,equal,restricted,1,0.6840729069989412,0.14094447709308683,0.10135330235946066,0.15460631239395997,-0.01716060715137555,0.1678688705275856,0.1564006131580569,0.2042500194317612,0.1318426950708279,0.054545180553376316,0.0707964022696585,-0.05063201891217747,0.13558855642158094,0.14615030107165145,0.05253087454841091,0.07610443906432207
0,,,16384,inf,equal,restricted,2,0.6840729069989411,0.14094447726068932,0.10135330289187308,0.15460631281487536,-0.017160606101471534,0.16786887106680287,0.1564006133893206,0.2042500195731129,0.13184269544875776,0.05454518124929664,0.07079640308948461,-0.050632017556427385,0.13558855688070087,0.14615030146093103,0.05253087492761208,0.07610443958699624


==> experiments/logistic_15d_three_groups_geometric_no_noise/1/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.37971349727445985,1.0755015066477396
0,,,64,1.0,size,unrestricted,,1,0.6054491907940226,1.1787093207656902
0,,,64,1.0,size,unrestricted,,2,0.449683012795793,1.081682624264743
0,0,48,64,1.0,size,unrestricted,,0,0.31584862271205083,1.2151218729073756
0,0,48,64,1.0,size,unrestricted,,1,1.3964260279712404,1.250014379923823
0,0,48,64,1.0,size,unrestricted,,2,0.6368725824075181,1.21188171774406
0,1,12,64,1.0,size,unrestricted,,0,1.9942270316409865,1.7859180020607979
0,1,12,64,1.0,size,unrestricted,,1,0.03835848463345269,1.872891599002975
0,1,12,64,1.0,size,unrestricted,,2,1.913448615222702,1.6789765499863136
0,2,4,64,1.0,size,unrestricted,,0,1.786978869470489,2.115789070660461
0,2,4,64,1.0,size,unrestricted,,1,3.452278787092989,2.38022542237826
0,2,4,64,1.0,size,unrestricted,,2,0.0006917009241750844,2.2600356760460905
0,,,64,1.0,size,restricted,0,0,0.3797134972594561,1.0755015077272903
0,,,64,1.0,size,restricted,0,1,0.6054491906050724,1.1787093219560252
0,,,64,1.0,size,restricted,0,2,0.4496830132962088,1.081682625112333
0,,,64,1.0,size,restricted,1,0,0.37971349718193115,1.0755015080221986
0,,,64,1.0,size,restricted,1,1,0.6054491908965843,1.178709322280457
0,,,64,1.0,size,restricted,1,2,0.4496830132201234,1.0816826255073655
0,,,64,1.0,size,restricted,2,0,0.3797134972166643,1.0755015075636287
0,,,64,1.0,size,restricted,2,1,0.6054491908692335,1.1787093218216624
0,,,64,1.0,size,restricted,2,2,0.44968301304851305,1.0816826250699223
0,,,64,inf,equal,unrestricted,,0,0.439445321530487,1.0749142965330833
0,,,64,inf,equal,unrestricted,,1,0.4394453216859546,1.193270078744222
0,,,64,inf,equal,unrestricted,,2,0.439445321607419,1.0778724370608461
0,0,48,64,inf,equal,unrestricted,,0,0.31584862271205083,1.2151218729073756
0,0,48,64,inf,equal,unrestricted,,1,1.3964260279712404,1.250014379923823
0,0,48,64,inf,equal,unrestricted,,2,0.6368725824075181,1.21188171774406
0,1,12,64,inf,equal,unrestricted,,0,1.9942270316409865,1.7859180020607979
0,1,12,64,inf,equal,unrestricted,,1,0.03835848463345269,1.872891599002975
0,1,12,64,inf,equal,unrestricted,,2,1.913448615222702,1.6789765499863136
0,2,4,64,inf,equal,unrestricted,,0,1.786978869470489,2.115789070660461
0,2,4,64,inf,equal,unrestricted,,1,3.452278787092989,2.38022542237826
0,2,4,64,inf,equal,unrestricted,,2,0.0006917009241750844,2.2600356760460905
0,,,64,inf,equal,restricted,0,0,0.4394453215411937,1.0749142975335846
0,,,64,inf,equal,restricted,0,1,0.4394453216519276,1.1932700798705036
0,,,64,inf,equal,restricted,0,2,0.4394453216109291,1.0778724380358726
0,,,64,inf,equal,restricted,1,0,0.4394453215138308,1.0749142945961192
0,,,64,inf,equal,restricted,1,1,0.4394453217352616,1.193270076544843
0,,,64,inf,equal,restricted,1,2,0.43944532162779093,1.0778724352978861
0,,,64,inf,equal,restricted,2,0,0.439445321503187,1.0749142952053903
0,,,64,inf,equal,restricted,2,1,0.4394453217569141,1.193270077205297
0,,,64,inf,equal,restricted,2,2,0.43944532163416866,1.077872435546901
0,,,128,1.0,size,unrestricted,,0,0.5584031189409573,0.7443621170282795
0,,,128,1.0,size,unrestricted,,1,0.6093573620081538,0.8297994333221901
0,,,128,1.0,size,unrestricted,,2,0.4212154051703784,0.7837991839896713
0,0,96,128,1.0,size,unrestricted,,0,0.5190827272026466,0.8414824861235507
0,0,96,128,1.0,size,unrestricted,,1,1.0119432400966033,0.9075815622495358
0,0,96,128,1.0,size,unrestricted,,2,0.5366607019216773,0.8829178569384811
0,1,24,128,1.0,size,unrestricted,,0,1.2269337375168397,1.3040935130934712
0,1,24,128,1.0,size,unrestricted,,1,0.1882947104038586,1.4348490590120233
0,1,24,128,1.0,size,unrestricted,,2,0.9366221983882052,1.3336696214520307
0,2,8,128,1.0,size,unrestricted,,0,1.770181361430864,2.1845581025270775
0,2,8,128,1.0,size,unrestricted,,1,3.8531720822315436,2.1755653787561795
0,2,8,128,1.0,size,unrestricted,,2,0.01672807527970836,2.228346656318422
0,,,128,1.0,size,restricted,0,0,0.5584031189555024,0.7443621171691887
0,,,128,1.0,size,restricted,0,1,0.6093573620012256,0.8297994335174065
0,,,128,1.0,size,restricted,0,2,0.42121540501662236,0.7837991841536034
0,,,128,1.0,size,restricted,1,0,0.5584031189438492,0.7443621172006427
0,,,128,1.0,size,restricted,1,1,0.6093573620433989,0.8297994335716768
0,,,128,1.0,size,restricted,1,2,0.42121540502994126,0.7837991842044336
0,,,128,1.0,size,restricted,2,0,0.558403118936958,0.7443621169928148
0,,,128,1.0,size,restricted,2,1,0.6093573620175158,0.8297994332610626
0,,,128,1.0,size,restricted,2,2,0.42121540519028344,0.7837991839391798
0,,,128,inf,equal,unrestricted,,0,0.5671256340439566,0.7407740541880962
0,,,128,inf,equal,unrestricted,,1,0.5671256340742002,0.8191524681503957
0,,,128,inf,equal,unrestricted,,2,0.4949821211218068,0.7775481160831711
0,0,96,128,inf,equal,unrestricted,,0,0.5190827272026466,0.8414824861235507
0,0,96,128,inf,equal,unrestricted,,1,1.0119432400966033,0.9075815622495358
0,0,96,128,inf,equal,unrestricted,,2,0.5366607019216773,0.8829178569384811
0,1,24,128,inf,equal,unrestricted,,0,1.2269337375168397,1.3040935130934712
0,1,24,128,inf,equal,unrestricted,,1,0.1882947104038586,1.4348490590120233
0,1,24,128,inf,equal,unrestricted,,2,0.9366221983882052,1.3336696214520307
0,2,8,128,inf,equal,unrestricted,,0,1.770181361430864,2.1845581025270775
0,2,8,128,inf,equal,unrestricted,,1,3.8531720822315436,2.1755653787561795
0,2,8,128,inf,equal,unrestricted,,2,0.01672807527970836,2.228346656318422
0,,,128,inf,equal,restricted,0,0,0.5671256340451397,0.7407740541580806
0,,,128,inf,equal,restricted,0,1,0.5671256340703074,0.8191524680879254
0,,,128,inf,equal,restricted,0,2,0.4949821213224764,0.7775481160497989
0,,,128,inf,equal,restricted,1,0,0.5671256340462538,0.7407740545107871
0,,,128,inf,equal,restricted,1,1,0.5671256340666407,0.8191524685619622
0,,,128,inf,equal,restricted,1,2,0.4949821216628964,0.7775481164829675
0,,,128,inf,equal,restricted,2,0,0.5671256340440349,0.7407740541274455
0,,,128,inf,equal,restricted,2,1,0.5671256340739423,0.8191524680720238
0,,,128,inf,equal,restricted,2,2,0.49498212123984775,0.7775481160224142
0,,,256,1.0,size,unrestricted,,0,0.6141815558697331,0.6963987434361361
0,,,256,1.0,size,unrestricted,,1,0.622002701025841,0.7556185213541828
0,,,256,1.0,size,unrestricted,,2,0.46427764854758924,0.7102376981998872
0,0,192,256,1.0,size,unrestricted,,0,0.6041088606978494,0.7192338084377392
0,0,192,256,1.0,size,unrestricted,,1,0.699924142292341,0.7571542344648912
0,0,192,256,1.0,size,unrestricted,,2,0.5213637525393747,0.7253020363884377
0,1,49,256,1.0,size,unrestricted,,0,1.1516220824370291,1.0374024073273311
0,1,49,256,1.0,size,unrestricted,,1,0.43922803334954164,1.24495080782797
0,1,49,256,1.0,size,unrestricted,,2,0.625728554374522,1.0285630968742587
0,2,15,256,1.0,size,unrestricted,,0,1.1499821263638115,1.3639206228077705
0,2,15,256,1.0,size,unrestricted,,1,1.7918421171237453,1.3968410267301612
0,2,15,256,1.0,size,unrestricted,,2,0.08771250725118153,1.3909046852120026
0,,,256,1.0,size,restricted,0,0,0.6141815558829801,0.6963987435862846
0,,,256,1.0,size,restricted,0,1,0.6220027010361405,0.7556185215955133
0,,,256,1.0,size,restricted,0,2,0.4642776483443839,0.7102376983710864
0,,,256,1.0,size,restricted,1,0,0.6141815558807725,0.6963987435792801
0,,,256,1.0,size,restricted,1,1,0.6220027010382813,0.7556185215802164
0,,,256,1.0,size,restricted,1,2,0.46427764836564867,0.7102376983598144
0,,,256,1.0,size,restricted,2,0,0.6141815558841373,0.6963987435997322
0,,,256,1.0,size,restricted,2,1,0.6220027010370474,0.7556185216188049
0,,,256,1.0,size,restricted,2,2,0.4642776483266107,0.7102376983856272
0,,,256,inf,equal,unrestricted,,0,0.6145733328689797,0.6943889705435785
0,,,256,inf,equal,unrestricted,,1,0.6145733329219624,0.7499525282194466
0,,,256,inf,equal,unrestricted,,2,0.5074189114750461,0.7062772130063645
0,0,192,256,inf,equal,unrestricted,,0,0.6041088606978494,0.7192338084377392
0,0,192,256,inf,equal,unrestricted,,1,0.699924142292341,0.7571542344648912
0,0,192,256,inf,equal,unrestricted,,2,0.5213637525393747,0.7253020363884377
0,1,49,256,inf,equal,unrestricted,,0,1.1516220824370291,1.0374024073273311
0,1,49,256,inf,equal,unrestricted,,1,0.43922803334954164,1.24495080782797
0,1,49,256,inf,equal,unrestricted,,2,0.625728554374522,1.0285630968742587
0,2,15,256,inf,equal,unrestricted,,0,1.1499821263638115,1.3639206228077705
0,2,15,256,inf,equal,unrestricted,,1,1.7918421171237453,1.3968410267301612
0,2,15,256,inf,equal,unrestricted,,2,0.08771250725118153,1.3909046852120026
0,,,256,inf,equal,restricted,0,0,0.6145733328765096,0.694388970542296
0,,,256,inf,equal,restricted,0,1,0.6145733328959646,0.7499525282349873
0,,,256,inf,equal,restricted,0,2,0.5074189114265004,0.7062772130130048
0,,,256,inf,equal,restricted,1,0,0.6145733328793578,0.6943889706711359
0,,,256,inf,equal,restricted,1,1,0.6145733328861311,0.7499525284525204
0,,,256,inf,equal,restricted,1,2,0.5074189114299823,0.7062772131595646
0,,,256,inf,equal,restricted,2,0,0.6145733328727143,0.6943889706187709
0,,,256,inf,equal,restricted,2,1,0.6145733329090683,0.7499525283479221
0,,,256,inf,equal,restricted,2,2,0.5074189115789972,0.7062772130813765
0,,,512,1.0,size,unrestricted,,0,0.6429099938545256,0.6711007179681188
0,,,512,1.0,size,unrestricted,,1,0.6302305896070794,0.7199713888925015
0,,,512,1.0,size,unrestricted,,2,0.6610246361771523,0.6857631377985696
0,0,384,512,1.0,size,unrestricted,,0,0.6386600633188234,0.6729006993698117
0,0,384,512,1.0,size,unrestricted,,1,0.6662685584934639,0.7182276192494337
0,0,384,512,1.0,size,unrestricted,,2,0.6752506962991813,0.6855479497245561
0,1,100,512,1.0,size,unrestricted,,0,0.7421850374988329,0.7493011906886636
0,1,100,512,1.0,size,unrestricted,,1,0.5676515500316146,0.8410404824574005
0,1,100,512,1.0,size,unrestricted,,2,0.8474498953393151,0.7786641473256493
0,2,28,512,1.0,size,unrestricted,,0,1.2317878587963969,1.2020638083612316
0,2,28,512,1.0,size,unrestricted,,1,1.2854724597821425,1.25621106548339
0,2,28,512,1.0,size,unrestricted,,2,0.3328651602037769,1.1672463462009888
0,,,512,1.0,size,restricted,0,0,0.6429099938543973,0.671100717963444
0,,,512,1.0,size,restricted,0,1,0.6302305896059888,0.7199713888829632
0,,,512,1.0,size,restricted,0,2,0.6610246361828088,0.6857631377936741
0,,,512,1.0,size,restricted,1,0,0.6429099938552215,0.6711007179735808
0,,,512,1.0,size,restricted,1,1,0.6302305896047724,0.7199713889065709
0,,,512,1.0,size,restricted,1,2,0.6610246361758498,0.6857631378060635
0,,,512,1.0,size,restricted,2,0,0.6429099938554362,0.6711007179623728
0,,,512,1.0,size,restricted,2,1,0.6302305896068007,0.7199713888773469
0,,,512,1.0,size,restricted,2,2,0.6610246361656592,0.6857631377920739
0,,,512,inf,equal,unrestricted,,0,0.6421016189126737,0.6708071982229424
0,,,512,inf,equal,unrestricted,,1,0.6421016188056611,0.7175044999026502
0,,,512,inf,equal,unrestricted,,2,0.6421016189877493,0.6840455873219
0,0,384,512,inf,equal,unrestricted,,0,0.6386600633188234,0.6729006993698117
0,0,384,512,inf,equal,unrestricted,,1,0.6662685584934639,0.7182276192494337
0,0,384,512,inf,equal,unrestricted,,2,0.6752506962991813,0.6855479497245561
0,1,100,512,inf,equal,unrestricted,,0,0.7421850374988329,0.7493011906886636
0,1,100,512,inf,equal,unrestricted,,1,0.5676515500316146,0.8410404824574005
0,1,100,512,inf,equal,unrestricted,,2,0.8474498953393151,0.7786641473256493
0,2,28,512,inf,equal,unrestricted,,0,1.2317878587963969,1.2020638083612316
0,2,28,512,inf,equal,unrestricted,,1,1.2854724597821425,1.25621106548339
0,2,28,512,inf,equal,unrestricted,,2,0.3328651602037769,1.1672463462009888
0,,,512,inf,equal,restricted,0,0,0.6421016189070606,0.6708071982245217
0,,,512,inf,equal,restricted,0,1,0.6421016188751377,0.7175044998951418
0,,,512,inf,equal,restricted,0,2,0.6421016189290014,0.6840455873174662
0,,,512,inf,equal,restricted,1,0,0.6421016189082817,0.6708071982234702
0,,,512,inf,equal,restricted,1,1,0.6421016188559457,0.7175044998925095
0,,,512,inf,equal,restricted,1,2,0.6421016189480809,0.6840455873165722
0,,,512,inf,equal,restricted,2,0,0.6421016189069401,0.6708071982253091
0,,,512,inf,equal,restricted,2,1,0.6421016188726384,0.717504499901468
0,,,512,inf,equal,restricted,2,2,0.6421016189339044,0.6840455873199967
0,,,1024,1.0,size,unrestricted,,0,0.6428672339895569,0.6580401073238987
0,,,1024,1.0,size,unrestricted,,1,0.6545395531560669,0.7115437443010574
0,,,1024,1.0,size,unrestricted,,2,0.6873870279141544,0.6732836027928658
0,0,768,1024,1.0,size,unrestricted,,0,0.6397691839218725,0.6561100818070862
0,0,768,1024,1.0,size,unrestricted,,1,0.6785767429070316,0.7170789477908995
0,0,768,1024,1.0,size,unrestricted,,2,0.7064586732225452,0.671572351408884
0,1,202,1024,1.0,size,unrestricted,,0,0.7020980702123083,0.7304250077039902
0,1,202,1024,1.0,size,unrestricted,,1,0.6173345255662216,0.7702088829437548
0,1,202,1024,1.0,size,unrestricted,,2,0.7795519764887977,0.740719705398429
0,2,54,1024,1.0,size,unrestricted,,0,0.889918446085581,0.864367791075242
0,2,54,1024,1.0,size,unrestricted,,1,0.8945239439217308,0.8739227462106135
0,2,54,1024,1.0,size,unrestricted,,2,0.5474138518551263,0.8934507603164531
0,,,1024,1.0,size,restricted,0,0,0.6428672339836865,0.6580401073242526
0,,,1024,1.0,size,restricted,0,1,0.654539553169577,0.7115437443443714
0,,,1024,1.0,size,restricted,0,2,0.6873870279471072,0.673283602806687
0,,,1024,1.0,size,restricted,1,0,0.6428672339917046,0.6580401073194645
0,,,1024,1.0,size,restricted,1,1,0.6545395531531598,0.711543744264593
0,,,1024,1.0,size,restricted,1,2,0.6873870278944848,0.6732836027834204
0,,,1024,1.0,size,restricted,2,0,0.6428672339911601,0.6580401073192851
0,,,1024,1.0,size,restricted,2,1,0.6545395531548582,0.7115437442771877
0,,,1024,1.0,size,restricted,2,2,0.6873870278958757,0.6732836027868311
0,,,1024,inf,equal,unrestricted,,0,0.6516199516921164,0.6627532673981719
0,,,1024,inf,equal,unrestricted,,1,0.6516199521702539,0.7095430957580023
0,,,1024,inf,equal,unrestricted,,2,0.6516199524100644,0.6783820076262432
0,0,768,1024,inf,equal,unrestricted,,0,0.6397691839218725,0.6561100818070862
0,0,768,1024,inf,equal,unrestricted,,1,0.6785767429070316,0.7170789477908995
0,0,768,1024,inf,equal,unrestricted,,2,0.7064586732225452,0.671572351408884
0,1,202,1024,inf,equal,unrestricted,,0,0.7020980702123083,0.7304250077039902
0,1,202,1024,inf,equal,unrestricted,,1,0.6173345255662216,0.7702088829437548
0,1,202,1024,inf,equal,unrestricted,,2,0.7795519764887977,0.740719705398429
0,2,54,1024,inf,equal,unrestricted,,0,0.889918446085581,0.864367791075242
0,2,54,1024,inf,equal,unrestricted,,1,0.8945239439217308,0.8739227462106135
0,2,54,1024,inf,equal,unrestricted,,2,0.5474138518551263,0.8934507603164531
0,,,1024,inf,equal,restricted,0,0,0.6516199519218758,0.6627532675993592
0,,,1024,inf,equal,restricted,0,1,0.6516199520270225,0.7095430958353202
0,,,1024,inf,equal,restricted,0,2,0.6516199520795359,0.678382007835406
0,,,1024,inf,equal,restricted,1,0,0.6516199519284984,0.6627532676046413
0,,,1024,inf,equal,restricted,1,1,0.6516199520231827,0.7095430958384179
0,,,1024,inf,equal,restricted,1,2,0.6516199520696168,0.6783820078404176
0,,,1024,inf,equal,restricted,2,0,0.6516199519607536,0.6627532676333268
0,,,1024,inf,equal,restricted,2,1,0.6516199520026076,0.7095430958485577
0,,,1024,inf,equal,restricted,2,2,0.65161995202385,0.6783820078704055
0,,,2048,1.0,size,unrestricted,,0,0.639577625352909,0.6501094558030885
0,,,2048,1.0,size,unrestricted,,1,0.6738383382383824,0.7115757153573672
0,,,2048,1.0,size,unrestricted,,2,0.6362457437713577,0.6643174118087584
0,0,1536,2048,1.0,size,unrestricted,,0,0.6379521112842866,0.6505323485209931
0,0,1536,2048,1.0,size,unrestricted,,1,0.687118913671459,0.7189740663761583
0,0,1536,2048,1.0,size,unrestricted,,2,0.6418971221336788,0.6643276264061367
0,1,406,2048,1.0,size,unrestricted,,0,0.6720922336577044,0.6762659039816445
0,1,406,2048,1.0,size,unrestricted,,1,0.6520951220299903,0.7183381995176592
0,1,406,2048,1.0,size,unrestricted,,2,0.6793882653528169,0.6918607726362587
0,2,106,2048,1.0,size,unrestricted,,0,0.7307036531783168,0.7522031530688603
0,2,106,2048,1.0,size,unrestricted,,1,0.7918228248255911,0.8127197974346703
0,2,106,2048,1.0,size,unrestricted,,2,0.5743939036142702,0.7548360279732471
0,,,2048,1.0,size,restricted,0,0,0.6395776253497183,0.6501094558040473
0,,,2048,1.0,size,restricted,0,1,0.6738383382520731,0.7115757153822895
0,,,2048,1.0,size,restricted,0,2,0.6362457437651529,0.6643174118149264
0,,,2048,1.0,size,restricted,1,0,0.6395776253490864,0.6501094558049971
0,,,2048,1.0,size,restricted,1,1,0.6738383382546753,0.7115757153960472
0,,,2048,1.0,size,restricted,1,2,0.6362457437643422,0.664317411818952
0,,,2048,1.0,size,restricted,2,0,0.6395776253516149,0.650109455804212
0,,,2048,1.0,size,restricted,2,1,0.6738383382432971,0.71157571536896
0,,,2048,1.0,size,restricted,2,2,0.6362457437712855,0.6643174118106443
0,,,2048,inf,equal,unrestricted,,0,0.6550057805726017,0.6611175103869287
0,,,2048,inf,equal,unrestricted,,1,0.6550057811785761,0.7092962580874878
0,,,2048,inf,equal,unrestricted,,2,0.6550057809026417,0.6764306468778
0,0,1536,2048,inf,equal,unrestricted,,0,0.6379521112842866,0.6505323485209931
0,0,1536,2048,inf,equal,unrestricted,,1,0.687118913671459,0.7189740663761583
0,0,1536,2048,inf,equal,unrestricted,,2,0.6418971221336788,0.6643276264061367
0,1,406,2048,inf,equal,unrestricted,,0,0.6720922336577044,0.6762659039816445
0,1,406,2048,inf,equal,unrestricted,,1,0.6520951220299903,0.7183381995176592
0,1,406,2048,inf,equal,unrestricted,,2,0.6793882653528169,0.6918607726362587
0,2,106,2048,inf,equal,unrestricted,,0,0.7307036531783168,0.7522031530688603
0,2,106,2048,inf,equal,unrestricted,,1,0.7918228248255911,0.8127197974346703
0,2,106,2048,inf,equal,unrestricted,,2,0.5743939036142702,0.7548360279732471
0,,,2048,inf,equal,restricted,0,0,0.6550057809350217,0.6611175107038134
0,,,2048,inf,equal,restricted,0,1,0.6550057810470231,0.709296258213037
0,,,2048,inf,equal,restricted,0,2,0.6550057809961706,0.6764306471955459
0,,,2048,inf,equal,restricted,1,0,0.6550057804961439,0.6611175103250826
0,,,2048,inf,equal,restricted,1,1,0.6550057812062928,0.7092962580499879
0,,,2048,inf,equal,restricted,1,2,0.6550057808836666,0.6764306467937609
0,,,2048,inf,equal,restricted,2,0,0.6550057805693291,0.6611175103977712
0,,,2048,inf,equal,restricted,2,1,0.65500578117976,0.7092962580822225
0,,,2048,inf,equal,restricted,2,2,0.6550057809018816,0.6764306468538289
0,,,4096,1.0,size,unrestricted,,0,0.6359601105878524,0.6480956908790625
0,,,4096,1.0,size,unrestricted,,1,0.6816444930446706,0.7096482639022353
0,,,4096,1.0,size,unrestricted,,2,0.6808599533957468,0.6689527168912828
0,0,3072,4096,1.0,size,unrestricted,,0,0.6340510165809042,0.6474699521151388
0,0,3072,4096,1.0,size,unrestricted,,1,0.696667422283483,0.720366156392818
0,0,3072,4096,1.0,size,unrestricted,,2,0.6894827645286681,0.6720458862681041
0,1,815,4096,1.0,size,unrestricted,,0,0.6653053828997547,0.6739721252870462
0,1,815,4096,1.0,size,unrestricted,,1,0.6618755749938411,0.7079606934890862
0,1,815,4096,1.0,size,unrestricted,,2,0.6922831038301367,0.685008990724388
0,2,209,4096,1.0,size,unrestricted,,0,0.6714657911686631,0.680143960088857
0,2,209,4096,1.0,size,unrestricted,,1,0.699927766056143,0.7087291847522592
0,2,209,4096,1.0,size,unrestricted,,2,0.6575086041957219,0.7076761561411635
0,,,4096,1.0,size,restricted,0,0,0.6359601106130697,0.6480956908786523
0,,,4096,1.0,size,restricted,0,1,0.6816444929685367,0.7096482637611662
0,,,4096,1.0,size,restricted,0,2,0.6808599533219746,0.6689527168446182
0,,,4096,1.0,size,restricted,1,0,0.635960110610295,0.6480956908784825
0,,,4096,1.0,size,restricted,1,1,0.6816444929764875,0.7096482637774855
0,,,4096,1.0,size,restricted,1,2,0.680859953331753,0.6689527168501771
0,,,4096,1.0,size,restricted,2,0,0.6359601108618208,0.6480956908730342
0,,,4096,1.0,size,restricted,2,1,0.6816444922081971,0.7096482623966226
0,,,4096,1.0,size,restricted,2,2,0.680859952630652,0.6689527163993417
0,,,4096,inf,equal,unrestricted,,0,0.6563727431777736,0.6655154721315304
0,,,4096,inf,equal,unrestricted,,1,0.6685474468984656,0.6980548157661698
0,,,4096,inf,equal,unrestricted,,2,0.6685474471465715,0.680614704862069
0,0,3072,4096,inf,equal,unrestricted,,0,0.6340510165809042,0.6474699521151388
0,0,3072,4096,inf,equal,unrestricted,,1,0.696667422283483,0.720366156392818
0,0,3072,4096,inf,equal,unrestricted,,2,0.6894827645286681,0.6720458862681041
0,1,815,4096,inf,equal,unrestricted,,0,0.6653053828997547,0.6739721252870462
0,1,815,4096,inf,equal,unrestricted,,1,0.6618755749938411,0.7079606934890862
0,1,815,4096,inf,equal,unrestricted,,2,0.6922831038301367,0.685008990724388
0,2,209,4096,inf,equal,unrestricted,,0,0.6714657911686631,0.680143960088857
0,2,209,4096,inf,equal,unrestricted,,1,0.699927766056143,0.7087291847522592
0,2,209,4096,inf,equal,unrestricted,,2,0.6575086041957219,0.7076761561411635
0,,,4096,inf,equal,restricted,0,0,0.6563727448329716,0.6655154736196102
0,,,4096,inf,equal,restricted,0,1,0.6685474469755333,0.6980548158104621
0,,,4096,inf,equal,restricted,0,2,0.6685474470505361,0.6806147061675499
0,,,4096,inf,equal,restricted,1,0,0.6563727453647615,0.6655154741011096
0,,,4096,inf,equal,restricted,1,1,0.668547446976416,0.6980548158365243
0,,,4096,inf,equal,restricted,1,2,0.6685474470494364,0.6806147065874295
0,,,4096,inf,equal,restricted,2,0,0.6563727459481448,0.6655154746254636
0,,,4096,inf,equal,restricted,2,1,0.6685474469959919,0.6980548158526705
0,,,4096,inf,equal,restricted,2,2,0.6685474470250424,0.6806147070477948
0,,,8192,1.0,size,unrestricted,,0,0.6425981710942041,0.6469850328956105
0,,,8192,1.0,size,unrestricted,,1,0.6951817842984584,0.7027660844257823
0,,,8192,1.0,size,unrestricted,,2,0.6637361739357505,0.6681078014599325
0,0,6144,8192,1.0,size,unrestricted,,0,0.6410941350165217,0.6460454175853243
0,0,6144,8192,1.0,size,unrestricted,,1,0.7074314967699886,0.712950136866471
0,0,6144,8192,1.0,size,unrestricted,,2,0.6683723788704048,0.671131717135004
0,1,1634,8192,1.0,size,unrestricted,,0,0.6693136794402976,0.6718038986400289
0,1,1634,8192,1.0,size,unrestricted,,1,0.6772502938082118,0.6952220467986482
0,1,1634,8192,1.0,size,unrestricted,,2,0.6806221413280154,0.6815189601535214
0,2,414,8192,1.0,size,unrestricted,,0,0.6590416724661288,0.6642250929617517
0,2,414,8192,1.0,size,unrestricted,,1,0.7077171551307773,0.7076535952271549
0,2,414,8192,1.0,size,unrestricted,,2,0.6492978470446571,0.6909161507812542
0,,,8192,1.0,size,restricted,0,0,0.6425981711022893,0.6469850328997689
0,,,8192,1.0,size,restricted,0,1,0.6951817842697879,0.7027660843908675
0,,,8192,1.0,size,restricted,0,2,0.6637361739289203,0.6681078014508129
0,,,8192,1.0,size,restricted,1,0,0.6425981712188745,0.6469850329686025
0,,,8192,1.0,size,restricted,1,1,0.6951817838588908,0.7027660838850639
0,,,8192,1.0,size,restricted,1,2,0.6637361738204812,0.668107801311138
0,,,8192,1.0,size,restricted,2,0,0.6425981710980376,0.6469850328978107
0,,,8192,1.0,size,restricted,2,1,0.6951817842846764,0.7027660844090016
0,,,8192,1.0,size,restricted,2,2,0.6637361739332552,0.6681078014555096
0,,,8192,inf,equal,unrestricted,,0,0.6673453890514249,0.6699497420582968
0,,,8192,inf,equal,unrestricted,,1,0.677329965353623,0.6943337664303839
0,,,8192,inf,equal,unrestricted,,2,0.6773299649723417,0.6800814756470047
0,0,6144,8192,inf,equal,unrestricted,,0,0.6410941350165217,0.6460454175853243
0,0,6144,8192,inf,equal,unrestricted,,1,0.7074314967699886,0.712950136866471
0,0,6144,8192,inf,equal,unrestricted,,2,0.6683723788704048,0.671131717135004
0,1,1634,8192,inf,equal,unrestricted,,0,0.6693136794402976,0.6718038986400289
0,1,1634,8192,inf,equal,unrestricted,,1,0.6772502938082118,0.6952220467986482
0,1,1634,8192,inf,equal,unrestricted,,2,0.6806221413280154,0.6815189601535214
0,2,414,8192,inf,equal,unrestricted,,0,0.6590416724661288,0.6642250929617517
0,2,414,8192,inf,equal,unrestricted,,1,0.7077171551307773,0.7076535952271549
0,2,414,8192,inf,equal,unrestricted,,2,0.6492978470446571,0.6909161507812542
0,,,8192,inf,equal,restricted,0,0,0.6673453885728907,0.6699497415838253
0,,,8192,inf,equal,restricted,0,1,0.6773299653434478,0.694333766474002
0,,,8192,inf,equal,restricted,0,2,0.6773299651762152,0.680081475295239
0,,,8192,inf,equal,restricted,1,0,0.6673453884914977,0.6699497415048156
0,,,8192,inf,equal,restricted,1,1,0.677329965345245,0.6943337664589214
0,,,8192,inf,equal,restricted,1,2,0.677329965140208,0.6800814752340008
0,,,8192,inf,equal,restricted,2,0,0.6673453890939408,0.6699497420958711
0,,,8192,inf,equal,restricted,2,1,0.6773299653472732,0.6943337664786539
0,,,8192,inf,equal,restricted,2,2,0.6773299650995677,0.680081475682968
0,,,16384,1.0,size,unrestricted,,0,0.643219765257686,0.6466988015839615
0,,,16384,1.0,size,unrestricted,,1,0.699622604463422,0.7019653183514569
0,,,16384,1.0,size,unrestricted,,2,0.6765553432751508,0.6643733796982215
0,0,12288,16384,1.0,size,unrestricted,,0,0.6417639025246668,0.646126107335915
0,0,12288,16384,1.0,size,unrestricted,,1,0.7110833347438855,0.7133272235143617
0,0,12288,16384,1.0,size,unrestricted,,2,0.6825786589378002,0.6675510755972008
0,1,3272,16384,1.0,size,unrestricted,,0,0.6669418881953587,0.6678259877058368
0,1,3272,16384,1.0,size,unrestricted,,1,0.6840729069989411,0.6881293700939531
0,1,3272,16384,1.0,size,unrestricted,,2,0.6816698619721883,0.6755855315350213
0,2,824,16384,1.0,size,unrestricted,,0,0.6540537057837649,0.6563654787319837
0,2,824,16384,1.0,size,unrestricted,,1,0.6962228850725559,0.6963886324735158
0,2,824,16384,1.0,size,unrestricted,,2,0.6690949584888551,0.6689164857385128
0,,,16384,1.0,size,restricted,0,0,0.6432197652617976,0.646698801587252
0,,,16384,1.0,size,restricted,0,1,0.6996226044499012,0.7019653183363445
0,,,16384,1.0,size,restricted,0,2,0.6765553432675233,0.6643733796958944
0,,,16384,1.0,size,restricted,1,0,0.6432197652741635,0.6466988015961216
0,,,16384,1.0,size,restricted,1,1,0.699622604408742,0.7019653182927641
0,,,16384,1.0,size,restricted,1,2,0.6765553432465533,0.6643733796874584
0,,,16384,1.0,size,restricted,2,0,0.643219765265392,0.6466988015896278
0,,,16384,1.0,size,restricted,2,1,0.6996226044381266,0.7019653183236544
0,,,16384,1.0,size,restricted,2,2,0.676555343260675,0.6643733796935536
0,,,16384,inf,equal,unrestricted,,0,0.666941888964033,0.667825988421644
0,,,16384,inf,equal,unrestricted,,1,0.6840729069989412,0.6881293701568857
0,,,16384,inf,equal,unrestricted,,2,0.6816698624272386,0.6755855320912931
0,0,12288,16384,inf,equal,unrestricted,,0,0.6417639025246668,0.646126107335915
0,0,12288,16384,inf,equal,unrestricted,,1,0.7110833347438855,0.7133272235143617
0,0,12288,16384,inf,equal,unrestricted,,2,0.6825786589378002,0.6675510755972008
0,1,3272,16384,inf,equal,unrestricted,,0,0.6669418881953587,0.6678259877058368
0,1,3272,16384,inf,equal,unrestricted,,1,0.6840729069989411,0.6881293700939531
0,1,3272,16384,inf,equal,unrestricted,,2,0.6816698619721883,0.6755855315350213
0,2,824,16384,inf,equal,unrestricted,,0,0.6540537057837649,0.6563654787319837
0,2,824,16384,inf,equal,unrestricted,,1,0.6962228850725559,0.6963886324735158
0,2,824,16384,inf,equal,unrestricted,,2,0.6690949584888551,0.6689164857385128
0,,,16384,inf,equal,restricted,0,0,0.6669418881024937,0.6678259876158509
0,,,16384,inf,equal,restricted,0,1,0.6840729069989412,0.688129370058598
0,,,16384,inf,equal,restricted,0,2,0.6816698618800371,0.6755855314581369
0,,,16384,inf,equal,restricted,1,0,0.6669418881738878,0.6678259876859762
0,,,16384,inf,equal,restricted,1,1,0.6840729069989412,0.6881293700716969
0,,,16384,inf,equal,restricted,1,2,0.6816698619235275,0.6755855315066212
0,,,16384,inf,equal,restricted,2,0,0.6669418880272779,0.6678259875482463
0,,,16384,inf,equal,restricted,2,1,0.6840729069989412,0.6881293700578333
0,,,16384,inf,equal,restricted,2,2,0.6816698618287836,0.6755855313993102


==> experiments/logistic_15d_three_groups_geometric_no_noise/1/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,0,0,48,64,1.0,size,unrestricted,1.7781014352741018,4.2477992373197864e-11,-5.2201103050250345e-11,-14.999999996765485,4.011728413330677e-11,3.5025673801814395e-10,-4.047261388002502e-11,-4.067827480005324e-10,6.488600680596072e-11,-2.4228426319103264e-11,2.0119153634411272e-11,-2.961207646112019e-10,1.0792197726678702e-10,-6.078943945421053e-11,7.144974868606153e-11,4.492347060070445e-10
0,1,0,48,64,1.0,size,unrestricted,2.7447633947179817,1.9876500350594686e-11,1.3851609951193273e-10,14.999999994104364,8.473695518744496e-12,4.1504750423614075e-11,-5.369225302294801e-10,5.913041275097077e-11,1.0476187705833806e-10,2.7524809787440134e-10,-2.5767066487108915e-11,1.204017847491743e-10,-2.3097363900791583e-10,1.8499447389819757e-09,-1.2652746703670122e-10,-1.627509086124345e-13
0,2,0,48,64,1.0,size,unrestricted,3.112978789482039,6.901765243237132e-10,-6.134284646866393e-10,-14.999999980541808,3.4321368691049545e-10,-3.3181465886780885e-09,3.3818463442881243e-10,-1.0019592877509504e-09,-7.809541437993537e-10,-1.8396264500202845e-10,-2.659042979677579e-10,-1.4513190507862047e-11,-8.253281642487167e-10,-1.6324585506066297e-10,-2.4268826493190793e-10,-2.0560495269980093e-09
0,3,0,48,64,1.0,size,unrestricted,1.734390528999862,2.481426699588478e-09,-2.5771039824537715e-10,-1.835888141661994e-09,1.444930368639282e-10,14.999999899087172,-3.3604334115199533e-09,-2.7615308465171258e-09,-2.799552808669062e-10,-4.887627215031577e-09,2.6298261006718404e-09,2.244925635903661e-09,5.263068984182331e-09,1.3312923382720722e-09,-4.029476114342729e-09,2.648399016192616e-09
0,4,0,48,64,1.0,size,unrestricted,3.144036885179558,-3.011677381605151e-09,1.0233063818311546e-09,-1.8615525457477697e-08,-1.1634738207690662e-09,8.932665310667974e-10,1.5228076985436337e-09,-3.6989067941904324e-09,-8.532736777440414e-09,-1.5273147777967146e-10,1.7651466203144598e-09,1.2613003180969744e-09,5.320576519836855e-09,4.2589431410738677e-10,4.162372301810615e-09,14.99999989959032
0,0,1,12,64,1.0,size,unrestricted,5.295357819014549,-6.100965453602353e-11,1.5634314256155512e-10,-8.52593675764341e-11,-3.886158706454838e-12,-4.042177178218749e-11,2.6947217444234965e-10,-1.3261531678153755e-11,-2.0696575893812722e-11,-1.1352668338898825e-10,5.045875479355031e-11,-1.4051478803826477e-10,-9.743467468632102e-11,-14.999999995764552,-8.88739760741939e-12,-1.0175750655020411e-11
0,1,1,12,64,1.0,size,unrestricted,5.070049436759799,-1.167606930597307e-10,1.2157028243456194e-10,-1.25950426546908e-10,-3.0324765970943087e-10,-3.0628672415687426e-12,3.1418521979808747e-10,4.0653873507557187e-11,-1.4129962667527062e-10,-1.3887197404769802e-10,1.8837719928813337e-10,-2.62095670219546e-10,-14.999999993617585,-8.726744177130632e-11,1.2346809851227126e-10,7.182924592466715e-11
0,2,1,12,64,1.0,size,unrestricted,7.727230703561578,8.16673922901275e-10,-1.1789609524830315e-11,14.999999958377131,-1.1459897112769988e-10,-1.384470332298879e-10,-2.79633705879138e-10,4.376886294687798e-10,1.417631591949597e-09,3.9441680585249963e-10,-2.507600088190495e-10,3.8826691247321495e-10,1.0563275910145182e-09,4.0512798613708145e-10,-2.3152881207284647e-10,-4.5706687537802153e-10
0,3,1,12,64,1.0,size,unrestricted,3.5432401123850794,6.797092997637042e-09,-4.590726034246034e-10,3.264552447285343e-09,-9.761438936790638e-09,-1.0480557175231006e-10,-8.03666752394776e-09,2.684530755511752e-10,-9.632437114875783e-10,14.999999954621188,-4.189081742657556e-10,2.047960912416916e-10,-1.541107976008478e-10,2.544032820264253e-10,-2.0621212245132244e-10,-1.4405045409130804e-11
0,4,1,12,64,1.0,size,unrestricted,6.430817092228587,-2.7662699422955305e-11,-1.8767090814254572e-11,-14.999999998482823,1.525250720019553e-11,-1.1900528745777378e-11,2.5290381087153353e-11,5.120359799903582e-12,-7.101456388073572e-11,6.418026278936252e-13,-1.9948697457858573e-11,-9.011321204743624e-11,-8.527900876798608e-12,-2.2434947026938203e-11,-1.3410481520947377e-11,2.0200000648078557e-11
0,0,2,4,64,1.0,size,unrestricted,8.16208730238985,1.2916253734067085e-10,-9.286843878685687e-10,-14.99999980265648,1.2117946812490116e-08,2.0134577907687695e-08,1.633265832980302e-09,8.347383286542374e-10,-3.8450306912558814e-10,-2.5820761281393394e-08,-7.76788504459544e-08,-1.0561914462193283e-08,-2.293517762739853e-09,-2.2958603599520848e-11,-2.74817213725467e-09,-1.1570449095119861e-09
0,1,2,4,64,1.0,size,unrestricted,7.133712742189008,3.8474129851968715e-10,-3.66901303775282e-09,-5.645380043524005e-09,1.7111997080166883e-10,9.111384970521628e-11,2.3014594535948577e-10,14.999999955873522,-4.841261678938343e-10,-3.872416115251457e-10,-6.367159214083299e-10,3.4448809703064197e-10,-1.2500318437626426e-10,6.783637445946519e-09,2.6941057390369053e-09,6.491762711405033e-10
0,2,2,4,64,1.0,size,unrestricted,8.91955781558638,-9.296235956052491e-11,-1.600658467652755e-10,-3.772197111789632e-10,2.989562023146753e-10,2.298585705050043e-10,-6.377846023165388e-10,1.5116340228929893e-09,-6.798848512605083e-10,2.2433595537737777e-09,3.177519335646069e-10,1.3484169281321488e-09,1.0057919174674507e-09,1.871443671037319e-09,7.560609166009878e-10,14.999999975100627
0,3,2,4,64,1.0,size,unrestricted,7.901347028226985,-4.045733835708921e-09,1.078280566993512e-09,-6.097325240373662e-11,7.255493130423206e-10,4.698334315937071e-09,-9.270398974817968e-10,-2.6631464524767917e-09,-9.703139179793295e-11,-2.1657747963151047e-11,1.4078537899400683e-10,-14.999999963111954,-3.443857346885124e-10,7.101967465261513e-11,-3.477408226168872e-09,3.1024698229026413e-09
0,4,2,4,64,1.0,size,unrestricted,7.457907500062168,-2.708232747515923e-11,1.7847826163619644e-11,-1.84935371433159e-10,8.358503284909787e-09,14.999999989525158,-2.4921796236270774e-11,2.6015335543527908e-11,-6.2488592333554e-11,1.7184111353999146e-11,-6.997108765733036e-11,-2.481362850639094e-11,2.546965005866756e-11,1.0197616084933121e-11,-7.301757811795404e-11,1.5833474973481024e-10
0,0,0,48,64,1.0,size,restricted,1.778101434658214,1.9262834223376132e-10,-2.3670185841979364e-10,-14.999999985168268,1.8197240750704625e-10,3.3079515531411406e-09,-1.8462357315850675e-10,-1.5806628120897938e-09,2.848970865513546e-10,-1.1378066590221463e-10,9.463261710536623e-11,-1.0612489004098493e-09,4.405292011939128e-10,-2.6716761057684083e-10,3.0939819385982315e-10,2.045030608034803e-09
0,1,0,48,64,1.0,size,restricted,2.7447633932083124,3.824060866133799e-11,2.4540616817405766e-10,14.999999964704674,1.563223142427902e-11,7.766915390280565e-11,-7.995499251214146e-10,1.0939348879388928e-10,1.8995006714423724e-10,4.518743078239873e-10,-4.8888268568461905e-11,2.166078539231767e-10,-3.904848556238381e-10,2.275476801874151e-08,-2.2770886316177668e-10,-2.2340351905511496e-13
0,2,0,48,64,1.0,size,restricted,3.1129787907282833,1.1159626974251543e-10,-1.2652330031167934e-10,-14.99999999045128,6.25942054186213e-11,-3.9018309186459756e-10,6.67763041421922e-11,-1.5613283535022504e-10,-1.312594802621938e-10,-3.4078498455068715e-11,-4.5100326492991896e-11,1.1307450710668705e-11,-1.632417861886039e-10,-2.2858281275581046e-11,-5.013139422487455e-11,-2.787110648486769e-10
0,3,0,48,64,1.0,size,restricted,1.7343905371499446,3.217833806549503e-10,-1.7767939672717671e-10,-2.481475122318674e-10,8.94933033940375e-12,14.999999981813978,-4.54543202742549e-10,-4.2443199542312516e-10,-6.418852112031039e-11,-6.006674330521762e-10,3.555795866315934e-10,3.421301457169037e-10,6.329126146624719e-10,2.024216187604001e-10,-1.6428338217667695e-09,1.5736975668888643e-09
0,4,0,48,64,1.0,size,restricted,3.1440368972280646,-4.751548321672387e-10,1.5356873250418913e-10,-2.5483443233276696e-09,-1.960200476456905e-10,1.4574298785176543e-10,2.581252397973659e-10,-5.778600635204896e-10,-1.3560521641829415e-09,-3.268564496736546e-11,2.9070220887556817e-10,2.215345860117346e-10,7.23334306926921e-10,7.866865623355625e-11,6.061964960060255e-10,14.999999983966484
0,0,1,12,64,1.0,size,restricted,5.295357817433164,-1.2283279992270133e-10,3.71433596336104e-10,-2.684460882157121e-09,6.952287678507478e-12,-3.920020183236839e-11,8.533626154456448e-10,-3.153877446210307e-11,-4.099706539951639e-11,-7.122676753884633e-10,5.7448367279852824e-11,-1.3869266215196454e-10,-3.179553829341051e-10,-14.999999988285733,-1.328128715491347e-11,-1.7223538058466444e-11
0,1,1,12,64,1.0,size,restricted,5.070049437405477,-2.970295088277101e-11,7.552448182616163e-11,-4.278620607688057e-11,-7.252061537401036e-10,-2.1507787677634713e-12,3.5340894983114276e-10,1.3024498005928928e-11,-7.262929711152175e-09,-3.638496256295736e-11,6.395918312522291e-11,-9.487232763715202e-11,-14.999999990143058,-2.965661450416605e-11,3.803091413473277e-11,3.029090765718772e-11
0,2,1,12,64,1.0,size,restricted,7.727230721394683,4.0476934925704994e-10,9.121102322991864e-12,14.999999993159886,-1.7351898798381787e-12,1.9341884532518383e-11,-3.8056061338232223e-11,6.59785897125964e-12,6.490256683718743e-10,3.3849206332022135e-11,-4.848228077452981e-11,8.27607331105563e-10,2.1146741450662487e-09,2.2994430464987465e-11,-1.6369239379679757e-11,-2.219016812633904e-11
0,3,1,12,64,1.0,size,restricted,3.543240116859723,8.281373574329883e-10,-7.556394802078808e-11,3.0784304889510485e-10,-1.104262267999061e-09,-1.708224963126613e-11,-6.344627365870236e-10,4.33379156668788e-11,-5.690645947183075e-10,14.999999994340907,-5.772225784392644e-11,3.14125007807757e-11,-3.8010432017518e-11,3.5710467524348016e-11,-3.606329607082183e-11,-1.2485809001611147e-11
0,4,1,12,64,1.0,size,restricted,6.430817090560557,-2.6446579510101313e-10,-3.603484097660147e-11,-14.99999999311795,5.237089466963135e-11,-5.846239234589095e-11,1.4226543490438066e-10,4.477761470182291e-11,-8.032469347759508e-10,9.023290276668065e-12,-5.206653572061669e-11,-1.309465794104483e-09,-2.7396026535816097e-11,-7.194963540000305e-11,-4.8867345404754066e-11,5.318271071108658e-11
0,0,2,4,64,1.0,size,restricted,7.714973522226854,1.1485776598184641e-11,-3.35224595470166e-11,-7.892271482280393,9.274415249513594e-10,0.8053881676012323,1.1135172343097365e-10,1.0195163427163219e-10,9.289771770504486e-13,-1.4249683220558357e-09,-6.302340344818241,-5.842554882109125e-10,-1.2186096690104103e-10,-8.313400850995798e-12,-1.5456344568905512e-10,-7.132572254818654e-11
0,1,2,4,64,1.0,size,restricted,7.133723630606805,-4.5391504974737955e-05,-3.328045511967428e-05,4.583437821723325e-05,4.719126763765949e-05,4.811134034365978e-06,3.3651843514302576e-05,15.00001118953982,-2.8786264523385552e-05,9.361160026358102e-06,1.7341700930953276e-05,5.628002949589029e-05,-5.092986432095864e-05,4.7602072332671546e-05,-1.2069318555032175e-05,-4.0381131104056436e-05
0,2,2,4,64,1.0,size,restricted,8.496848453112156,-8.857176601125385e-12,-1.021293599938368e-11,-5.047552370634616e-11,7.353382336232684e-11,4.905605876875738e-11,-9.953379276947135e-11,3.116086020052161,-7.636782758770292e-11,6.998836755209864e-10,4.2960192393795636e-11,1.7404186274154527e-10,1.3073705310704966e-10,3.15767510600066e-10,8.540506392581164e-11,11.88391397681316
0,3,2,4,64,1.0,size,restricted,7.56800956844,-1.6481930538139518e-09,2.6385997293140575e-10,5.7396558285947406e-12,1.3778196628871405e-10,0.6967339974175188,-1.5016064891718597e-10,-2.57428558253808e-10,-5.613324705736564e-12,1.0455158699405852e-11,3.381269163029769e-11,-11.91152870133334,-3.619080201898673e-11,1.6628419738623878e-11,-2.391737295957982,7.799299741368024e-10
0,4,2,4,64,1.0,size,restricted,7.447181335356573,-3.428898829495746e-11,2.5518347180508932e-11,-2.179923437362938e-10,0.5475425255062071,14.452457471915562,-3.4266365464814936e-11,3.5528710968099455e-11,-7.882400580602407e-11,2.4164873683572693e-11,-9.483229588374375e-11,-3.138686512200868e-11,3.576358297962214e-11,1.265658534503752e-11,-1.0026634862701772e-10,2.054614875653056e-10
0,0,0,48,64,inf,equal,unrestricted,1.7781014352741018,4.2477992373197864e-11,-5.2201103050250345e-11,-14.999999996765485,4.011728413330677e-11,3.5025673801814395e-10,-4.047261388002502e-11,-4.067827480005324e-10,6.488600680596072e-11,-2.4228426319103264e-11,2.0119153634411272e-11,-2.961207646112019e-10,1.0792197726678702e-10,-6.078943945421053e-11,7.144974868606153e-11,4.492347060070445e-10
0,1,0,48,64,inf,equal,unrestricted,2.7447633947179817,1.9876500350594686e-11,1.3851609951193273e-10,14.999999994104364,8.473695518744496e-12,4.1504750423614075e-11,-5.369225302294801e-10,5.913041275097077e-11,1.0476187705833806e-10,2.7524809787440134e-10,-2.5767066487108915e-11,1.204017847491743e-10,-2.3097363900791583e-10,1.8499447389819757e-09,-1.2652746703670122e-10,-1.627509086124345e-13
0,2,0,48,64,inf,equal,unrestricted,3.112978789482039,6.901765243237132e-10,-6.134284646866393e-10,-14.999999980541808,3.4321368691049545e-10,-3.3181465886780885e-09,3.3818463442881243e-10,-1.0019592877509504e-09,-7.809541437993537e-10,-1.8396264500202845e-10,-2.659042979677579e-10,-1.4513190507862047e-11,-8.253281642487167e-10,-1.6324585506066297e-10,-2.4268826493190793e-10,-2.0560495269980093e-09
0,3,0,48,64,inf,equal,unrestricted,1.734390528999862,2.481426699588478e-09,-2.5771039824537715e-10,-1.835888141661994e-09,1.444930368639282e-10,14.999999899087172,-3.3604334115199533e-09,-2.7615308465171258e-09,-2.799552808669062e-10,-4.887627215031577e-09,2.6298261006718404e-09,2.244925635903661e-09,5.263068984182331e-09,1.3312923382720722e-09,-4.029476114342729e-09,2.648399016192616e-09
0,4,0,48,64,inf,equal,unrestricted,3.144036885179558,-3.011677381605151e-09,1.0233063818311546e-09,-1.8615525457477697e-08,-1.1634738207690662e-09,8.932665310667974e-10,1.5228076985436337e-09,-3.6989067941904324e-09,-8.532736777440414e-09,-1.5273147777967146e-10,1.7651466203144598e-09,1.2613003180969744e-09,5.320576519836855e-09,4.2589431410738677e-10,4.162372301810615e-09,14.99999989959032
0,0,1,12,64,inf,equal,unrestricted,5.295357819014549,-6.100965453602353e-11,1.5634314256155512e-10,-8.52593675764341e-11,-3.886158706454838e-12,-4.042177178218749e-11,2.6947217444234965e-10,-1.3261531678153755e-11,-2.0696575893812722e-11,-1.1352668338898825e-10,5.045875479355031e-11,-1.4051478803826477e-10,-9.743467468632102e-11,-14.999999995764552,-8.88739760741939e-12,-1.0175750655020411e-11
0,1,1,12,64,inf,equal,unrestricted,5.070049436759799,-1.167606930597307e-10,1.2157028243456194e-10,-1.25950426546908e-10,-3.0324765970943087e-10,-3.0628672415687426e-12,3.1418521979808747e-10,4.0653873507557187e-11,-1.4129962667527062e-10,-1.3887197404769802e-10,1.8837719928813337e-10,-2.62095670219546e-10,-14.999999993617585,-8.726744177130632e-11,1.2346809851227126e-10,7.182924592466715e-11
0,2,1,12,64,inf,equal,unrestricted,7.727230703561578,8.16673922901275e-10,-1.1789609524830315e-11,14.999999958377131,-1.1459897112769988e-10,-1.384470332298879e-10,-2.79633705879138e-10,4.376886294687798e-10,1.417631591949597e-09,3.9441680585249963e-10,-2.507600088190495e-10,3.8826691247321495e-10,1.0563275910145182e-09,4.0512798613708145e-10,-2.3152881207284647e-10,-4.5706687537802153e-10
0,3,1,12,64,inf,equal,unrestricted,3.5432401123850794,6.797092997637042e-09,-4.590726034246034e-10,3.264552447285343e-09,-9.761438936790638e-09,-1.0480557175231006e-10,-8.03666752394776e-09,2.684530755511752e-10,-9.632437114875783e-10,14.999999954621188,-4.189081742657556e-10,2.047960912416916e-10,-1.541107976008478e-10,2.544032820264253e-10,-2.0621212245132244e-10,-1.4405045409130804e-11
0,4,1,12,64,inf,equal,unrestricted,6.430817092228587,-2.7662699422955305e-11,-1.8767090814254572e-11,-14.999999998482823,1.525250720019553e-11,-1.1900528745777378e-11,2.5290381087153353e-11,5.120359799903582e-12,-7.101456388073572e-11,6.418026278936252e-13,-1.9948697457858573e-11,-9.011321204743624e-11,-8.527900876798608e-12,-2.2434947026938203e-11,-1.3410481520947377e-11,2.0200000648078557e-11
0,0,2,4,64,inf,equal,unrestricted,8.16208730238985,1.2916253734067085e-10,-9.286843878685687e-10,-14.99999980265648,1.2117946812490116e-08,2.0134577907687695e-08,1.633265832980302e-09,8.347383286542374e-10,-3.8450306912558814e-10,-2.5820761281393394e-08,-7.76788504459544e-08,-1.0561914462193283e-08,-2.293517762739853e-09,-2.2958603599520848e-11,-2.74817213725467e-09,-1.1570449095119861e-09
0,1,2,4,64,inf,equal,unrestricted,7.133712742189008,3.8474129851968715e-10,-3.66901303775282e-09,-5.645380043524005e-09,1.7111997080166883e-10,9.111384970521628e-11,2.3014594535948577e-10,14.999999955873522,-4.841261678938343e-10,-3.872416115251457e-10,-6.367159214083299e-10,3.4448809703064197e-10,-1.2500318437626426e-10,6.783637445946519e-09,2.6941057390369053e-09,6.491762711405033e-10
0,2,2,4,64,inf,equal,unrestricted,8.91955781558638,-9.296235956052491e-11,-1.600658467652755e-10,-3.772197111789632e-10,2.989562023146753e-10,2.298585705050043e-10,-6.377846023165388e-10,1.5116340228929893e-09,-6.798848512605083e-10,2.2433595537737777e-09,3.177519335646069e-10,1.3484169281321488e-09,1.0057919174674507e-09,1.871443671037319e-09,7.560609166009878e-10,14.999999975100627
0,3,2,4,64,inf,equal,unrestricted,7.901347028226985,-4.045733835708921e-09,1.078280566993512e-09,-6.097325240373662e-11,7.255493130423206e-10,4.698334315937071e-09,-9.270398974817968e-10,-2.6631464524767917e-09,-9.703139179793295e-11,-2.1657747963151047e-11,1.4078537899400683e-10,-14.999999963111954,-3.443857346885124e-10,7.101967465261513e-11,-3.477408226168872e-09,3.1024698229026413e-09
0,4,2,4,64,inf,equal,unrestricted,7.457907500062168,-2.708232747515923e-11,1.7847826163619644e-11,-1.84935371433159e-10,8.358503284909787e-09,14.999999989525158,-2.4921796236270774e-11,2.6015335543527908e-11,-6.2488592333554e-11,1.7184111353999146e-11,-6.997108765733036e-11,-2.481362850639094e-11,2.546965005866756e-11,1.0197616084933121e-11,-7.301757811795404e-11,1.5833474973481024e-10
0,0,0,48,64,inf,equal,restricted,1.4303955737081762,4.738556062640775e-10,-1.9591012642555695e-10,-4.532566636366272,0.5188638961533757,5.806928884628002,1.3252862400317292e-10,-1.374435897118088e-09,3.499994538578726e-10,-1.6086251217087897e-09,3.5921925999816385e-10,-2.610493215100391e-09,1.6658736461996726,-4.512177589602999e-09,2.4757669132227957,3.0140493352557345e-09
0,1,0,48,64,inf,equal,restricted,1.8880288252624444,-1.2534936724215812e-10,7.813755239070146,1.5338112813032976,1.0407248321649303e-09,2.5403861480357337e-10,-3.3880897809653594e-09,5.269269910657484e-09,6.49176278963709e-10,3.956482466291734e-10,-7.45694002544636e-11,2.1744634497130018e-10,-6.237129798266993e-09,5.652433451869411,-4.0016045515296793e-10,-1.4065248747822575e-10
0,2,0,48,64,inf,equal,restricted,1.76168640912491,2.3512437788913005,4.3126403143399703e-11,-5.221671912246754,3.3539872907254926,-2.9538825115132683,-1.5757730499793275e-10,-2.259078086128564e-10,-0.6311885537860263,1.8072412941076297e-10,1.9250334922989624e-09,0.4880259305226551,-1.2866294746186451e-10,4.691812105196003e-10,3.739263042741307e-09,-1.8122182031154592e-09
0,3,0,48,64,inf,equal,restricted,1.2662032625898008,-1.352053499671445e-10,8.662006912182676e-11,-2.5914223677353943e-09,6.544047971890221e-10,5.764328154844216,-1.885175628399233e-10,-7.127267952266146e-10,-1.4158885899287139e-09,-2.5621125813247954,2.435838857117541e-09,3.1725656860441795e-09,5.403660066396651,8.98525915273229e-10,-0.2003092948917983,1.0695898793089942
0,4,0,48,64,inf,equal,restricted,2.0638743875129637,-1.9161190982496538e-10,8.117368215488552e-09,-2.0405527137959925,3.8092164246230537e-10,1.3087453569366994e-09,1.1827648233771577e-09,-1.2838115668648034e-09,-3.1164555439983777,-0.08554809358975976,4.195957988867229e-10,8.273003777426918e-10,3.0432873717627094,1.8339268090655102e-10,4.981978106811782,1.7321781494947217
0,0,1,12,64,inf,equal,restricted,3.3747554488827496,-0.06493879257848686,3.82023394385577,-4.342767108880301,-1.6778915226512702e-11,-9.362839921376126e-11,1.9740942354291633e-09,0.888875915807956,4.490634929605821e-11,-5.2792345941964656e-11,1.6473921858460248,-4.15601130620672e-11,-9.55173375660072e-11,-4.235792048209608,6.859552963308594e-11,9.729651617218022e-10
0,1,1,12,64,inf,equal,restricted,2.9132269033412856,-6.260540159603784e-11,2.8306722810975993,-0.3185918834604666,-2.121302085605235,-5.803884094636464e-12,1.662651484310938,1.5504739454556535e-09,-1.2627243450757473,1.2340416303632976e-10,0.46079852853293823,-1.2678138081509864e-09,-4.005627794701847,-0.27943385737598336,8.458301471228301e-10,2.058197733131079
0,2,1,12,64,inf,equal,restricted,4.404002186798945,5.770237316462146e-10,-4.62650108064077e-12,5.185250862671137,4.1380969461458504e-10,1.591997470431209,-6.577779201630806e-10,1.752979585973416,1.8480517893404635,2.847907557679158e-10,-7.155513463454823e-10,1.5582732065014042,2.6372962055050566,0.4261508718144489,-2.4610819680780707e-10,4.048803450335856e-10
0,3,1,12,64,inf,equal,restricted,3.192903946317037,2.2278912844286602,1.7231664195954355e-10,0.18519072092099803,-3.9784214398554694,3.495999869520647e-10,-1.1812447384982e-08,0.3283380325775635,-4.704373858708629e-10,8.280158496230367,-4.354480834833288e-09,2.252173179764616e-10,8.250565079815614e-11,1.7899842165253028e-12,-3.0288451410167367e-09,1.1535000708088011e-10
0,4,1,12,64,inf,equal,restricted,3.7395265844730314,-2.8452753359024063,1.4076554250026994e-10,-5.1810558765194425,3.752690885917676e-10,-4.464357188448649e-10,1.8563681253799084e-09,2.077420829300315,-3.4855426259578153e-10,1.4242560910138882,-2.1381728539958675e-10,-3.4310836550306414,8.012323917949471e-11,-9.307388865738882e-10,-0.04090168006142312,6.522408694421373e-06
0,0,2,4,64,inf,equal,restricted,7.292396675664425,1.9553129554931442e-12,-1.548578551986017e-11,-4.973719365447946,7.997728795866363e-10,3.88600906870035,8.924399970781957e-11,1.146821244929189e-10,3.846102667842541e-11,-8.728673476164445e-10,-6.140271561983995,-6.619566102849918e-10,-6.67543297546488e-11,-1.1446041939130565e-11,-2.5349627961546403e-10,-2.0900787425872984e-11
0,1,2,4,64,inf,equal,restricted,6.5751045282989,1.347125853495423e-11,-6.016847088107958e-10,-1.1537218366083142,7.458203332541757e-10,1.1926774543282782e-10,2.745709442318646e-10,10.693954846256942,-2.7915781477527016e-10,-1.7788965629042937e-10,-1.028682987058808e-10,1.5936487487098356e-10,-1.2345805824290895e-12,3.152323306909895,1.8245800310801894e-09,-3.704858294423856e-11
0,2,2,4,64,inf,equal,restricted,6.938482282690699,-2.5034655607357056e-11,1.3386282916351076e-11,-7.152887520240429e-11,1.6035128620760604,1.345034416605805e-10,-1.238745119020988e-10,6.483391398695212,-3.6664628368216895e-10,6.825829194179255e-10,2.4443510192500787e-10,4.4593078306950145e-10,5.587186958670128e-10,1.736424517008448,1.950714122309729e-09,5.176671216033708
0,3,2,4,64,inf,equal,restricted,7.350714690752053,-8.89725478313425e-10,7.573117657472563e-11,-3.656255810990647e-13,3.0396497368665636e-11,0.6516128136898939,-4.103854839341436e-11,-7.248503424271507e-11,4.889452288051492e-13,4.346659950681729e-12,1.0238733259061863e-11,-9.826887059281104,-9.515239059362418e-12,3.707136803668459e-12,-4.521500125118615,2.362916881930567e-10
0,4,2,4,64,inf,equal,restricted,7.14638568272094,-4.209324112730116e-11,2.1419826832208563e-10,-7.855765630818543e-10,5.822986110893597,8.006609831473835,-2.1099069797853946e-10,2.0988829967021502e-10,-6.456759927066e-11,1.1277682470252771e-10,-3.74128825987914e-10,-1.0355810961739767e-10,2.167596132354456e-10,-8.88156761244803e-12,-4.790098100558249e-10,1.1704040519665033
0,0,0,96,128,1.0,size,unrestricted,1.766076210020404,6.121956409518255e-10,-1.0647699383128479e-09,1.723851932053442e-10,1.3042371530562305e-10,6.874780430258132e-09,8.794224688772668e-10,-1.3307572367871217e-09,14.999999955460883,-3.387340719690953e-09,1.6180420659884146e-09,-2.0509042738563497e-09,-7.908913399843272e-11,2.846867075108791e-11,-3.29900282889681e-10,2.6614000748632074e-09
0,1,0,96,128,1.0,size,unrestricted,1.7512053988475413,2.2242484525811215e-09,1.1357431734518093e-09,1.0968299220349135e-08,-3.740810601860075e-09,-9.211412608995198e-10,-2.4906584716384125e-09,7.624773445973316e-09,2.4464030036891375e-08,3.2300760219153517e-09,-6.833287742765029e-09,-3.857501911078873e-09,-2.393484506094077e-09,14.999999849732797,-1.8356043214799202e-09,-5.722049400472926e-10
0,2,0,96,128,1.0,size,unrestricted,1.9373221346804768,8.152371615827464e-10,-7.902333133229753e-09,-14.999999903020475,1.3763508908765364e-09,-3.959568906531573e-09,1.0339833349741689e-09,-1.0687919777943786e-09,-4.3293871333205965e-09,-9.604345695521589e-10,3.604437980932388e-09,4.084858683982263e-09,-1.281088184495048e-08,-3.158482945582073e-10,9.109303099774375e-10,-3.5319603026088796e-09
0,3,0,96,128,1.0,size,unrestricted,1.1331165867910558,1.0313135073830097e-10,-5.7916416940771786e-11,-2.2174221617006365e-11,-14.999999994600755,8.833987728536267e-10,-3.601874578625996e-11,-1.0610020622535467e-10,-6.490711524589797e-10,-1.4674866752487285e-10,9.80149071945617e-11,6.410829755640391e-10,5.295814671555806e-11,-5.179555796825562e-11,-1.1628753382574053e-10,3.3156341065765365e-10
0,4,0,96,128,1.0,size,unrestricted,2.6625002582522606,-1.1010876438810617e-09,1.3924706874942615e-09,-1.194580210846115e-09,-1.2069177635196295e-09,1.7643448589121964e-09,1.2832781633240916e-10,1.6849658238038352e-10,-7.597791247073814e-10,-1.5819550342340238e-10,5.173247777796349e-10,1.7490296766729682e-09,7.046515449523159e-10,-2.8619061835055455e-10,1.9598435930741536e-10,14.999999963218443
0,0,1,24,128,1.0,size,unrestricted,3.334861211705387,-1.3948608064916733e-10,1.0965809910167794e-10,-5.3178910967012795e-11,-1.3813313163158047e-10,-5.167302262679332e-11,-1.6948864964308524e-11,9.565633236963448e-11,2.5104608994475704e-11,-3.573958385241497e-11,1.3718394818399468e-10,-5.4340430446027334e-11,5.232816572906512e-11,-14.999999997956552,-1.183725289874062e-10,1.8945217983372512e-11
0,1,1,24,128,1.0,size,unrestricted,3.9031768324979588,5.915323009757935e-10,1.1234996745040322e-09,-1.2164679204935113e-09,-1.6580711577702323e-09,1.2573352564846047e-09,7.332537451643439e-10,4.3290329709114275e-10,-1.8017356542240918e-09,1.3383532041146849e-09,1.7131130637717032e-09,-4.5778512630308096e-10,-14.999999938172415,-1.1310214303097332e-10,-1.5012254098504352e-09,3.145428138017786e-10
0,2,1,24,128,1.0,size,unrestricted,3.650316028024804,1.2188926479813832e-10,-1.4704273241283232e-10,14.999999962558883,3.93828781028775e-11,-6.6483617770700296e-12,8.428245460269475e-11,1.2385048272367414e-09,3.275778910665868e-08,-3.973902004979972e-11,-6.584410255129025e-11,4.862716126592669e-10,4.787876430399941e-11,5.829294163790526e-10,3.2640052388585032e-12,-1.6387932792893004e-10
0,3,1,24,128,1.0,size,unrestricted,5.2273225247346415,14.999999988666382,-1.249493411346038e-10,2.3619943683162104e-09,7.770305770032073e-12,-4.172506102049414e-11,-1.64955422729804e-10,4.162864564401937e-10,-1.4859962905755024e-11,-2.3215657414229787e-11,-1.954895636383617e-10,1.5219496001087614e-09,-1.7540511546618906e-10,-1.0108011962143198e-11,-4.420129515587437e-10,3.4777058217153913e-10
0,4,1,24,128,1.0,size,unrestricted,3.619490525239982,1.4564638189963108e-09,-6.71192644940874e-09,-6.319129860225862e-09,2.343978598705181e-09,-6.919325554543942e-09,2.0706803932623677e-09,14.999999874102713,-7.212549485236692e-09,-4.057439054418785e-09,-7.050544059016091e-09,-1.885101356203456e-09,2.2077156961111243e-09,-1.3351892477565164e-09,-1.8779334104730266e-09,1.5681442365662889e-09
0,0,2,8,128,1.0,size,unrestricted,5.533744761650054,6.218895863297161e-11,1.262739688361127e-10,-14.99999946899342,1.5550391878382546e-08,6.287638963014156e-11,3.186633692728472e-11,-7.48280088098638e-11,-6.701029857432415e-11,-1.7998810339037808e-08,-7.00933066102987e-11,-4.7314001128435796e-07,-5.673163810136193e-11,-3.6980539426298735e-12,2.813024121916925e-10,-1.3484768810019383e-11
0,1,2,8,128,1.0,size,unrestricted,7.296506159066803,3.9685234074701064e-10,-3.0750038408121785e-10,-2.1083913462699667e-10,2.9838027843328832e-12,2.6947730035488964e-10,-1.2670766461232512e-12,14.999999987142585,-1.8902098534776604e-10,-9.642520557978782e-11,-5.473413208100861e-11,2.763157995428904e-09,-6.185312253021683e-11,4.5085606181163717e-10,1.8979761069403594e-11,1.3735144875019926e-10
0,2,2,8,128,1.0,size,unrestricted,6.753630104362384,3.331750772228217e-09,-2.4399445806371873e-10,-5.850682966096723e-10,3.673633530617784e-10,1.0670005116314199e-10,-6.570033960607621e-10,3.993626477898956e-09,-9.440250101800335e-11,2.621321214642246e-10,7.158308521446957e-10,14.999999983508502,1.227635221916351e-10,1.7903804711824922e-10,-1.9604601565716943e-11,6.528596126791554e-10
0,3,2,8,128,1.0,size,unrestricted,6.570640476457213,-2.0839618280382577e-10,2.8204127349078126e-11,-1.543971043804735e-10,3.737727702874158e-10,1.5679705945567788e-10,-2.8572825399745745e-10,-7.72698569016896e-11,-1.3158224563523001e-10,-1.5638658467458697e-10,2.6732362895550943e-10,-14.999999990975363,5.714087619200578e-12,1.6902451652953845e-11,-4.068877043103225e-10,1.6360763195749136e-10
0,4,2,8,128,1.0,size,unrestricted,6.393257027091739,-4.589188704192178e-11,1.0519519073254006e-10,-1.6005997515517844e-10,-4.136613623152379e-11,7.95573511431839e-11,-2.5619503300105868e-11,-1.5838696243323168e-10,-4.593317091108375e-12,8.95067965475972e-11,-1.3035813377579678e-10,-14.999999993863122,1.0178853258469714e-10,-5.675083949766379e-11,-1.2150495994430947e-11,1.1558069656724959e-10
0,0,0,96,128,1.0,size,restricted,1.7660762123256808,1.303303667139348e-11,-5.4127706236287275e-11,-1.0526016994970829e-13,-3.882089012220497e-12,3.2307662166350537e-10,2.110559890588283e-11,-6.288139669353197e-11,14.999999985205738,-9.058692298723593e-10,5.822593157008299e-11,-1.0850432448409907e-10,-6.437498899562752e-12,4.888325290572389e-12,-1.064492865024548e-11,2.006008347739184e-10
0,1,0,96,128,1.0,size,restricted,1.751205410920939,3.1268441034905966e-11,1.3484482513614586e-11,1.2296955362257652e-10,-6.113496466622965e-11,-1.8773020858584284e-11,-3.6045948486416516e-11,9.876269976515985e-11,1.0930833013516775e-08,4.2250967103484875e-11,-9.234721176523049e-11,-5.679702530499899e-11,-3.4066665559041305e-11,14.999999987070975,-2.7634655803898242e-11,-7.25130090686376e-12
0,2,0,96,128,1.0,size,restricted,1.937322142878525,7.290677641506128e-12,-5.667549380776308e-10,-14.99999999267076,-1.085733930136704e-11,-1.432278869997255e-10,3.753126534797598e-12,-1.8494557266350273e-11,-6.183107384305267e-11,-1.8698743066433834e-11,4.444686780907938e-11,3.796529846611431e-11,-8.382457424327795e-10,1.1513795096242003e-11,-8.875711120673915e-13,-4.839846665518203e-11
0,3,0,96,128,1.0,size,restricted,1.133116586872942,4.7368707225929137e-11,-2.9560717166675665e-11,-1.093875143833398e-11,-14.999999981978153,1.6047952991614715e-08,-1.8049327949654894e-11,-5.0036864017869164e-11,-2.4855049722372145e-10,-6.466271238917938e-11,4.4584242883065796e-11,1.8847651861086063e-10,2.577591883156549e-11,-2.4979073418255652e-11,-5.230263037101031e-11,1.1729672566093317e-10
0,4,0,96,128,1.0,size,restricted,2.662500261520394,-2.678911306448623e-10,-1.4293908693358122e-10,-1.647338030011816e-10,-3.524279649149864e-11,1.401497373090888e-09,9.369877789047068e-13,-5.923234816148181e-11,-9.01478760302511e-11,4.988770805545187e-12,-5.030336391401367e-11,4.1365207600674993e-11,-9.535720864841428e-11,3.988976478675253e-11,-3.832920565420008e-11,14.999999985267362
0,0,1,24,128,1.0,size,restricted,3.3348612118905883,-4.974907097734762e-10,3.975639291393636e-11,-1.3143698404464407e-11,-4.4871866591260896e-11,-1.2766445002192333e-11,-4.781424425305387e-12,2.5038118012942256e-11,7.243930277211732e-12,-7.911820829088913e-10,1.5479361874955774e-09,-1.3291738013198034e-11,1.3545174471209278e-11,-14.999999997272285,-3.214821434635407e-11,5.185762431952395e-12
0,1,1,24,128,1.0,size,restricted,3.8670024384028463,3.9720264259078884e-11,1.2363359115162678e-10,-8.190666115761868e-11,-3.3244770337845503e-10,9.755375680291485e-11,4.9408262564672447e-11,3.842718536958046e-11,-1.0699935884596364e-10,1.627337313455335e-09,1.7392282925423358e-10,-1.4044618718565482e-11,-14.621045214857352,-0.378954780285625,-8.997115582483109e-11,3.220186992031848e-11
0,2,1,24,128,1.0,size,restricted,3.6503160282795926,1.8874853517675556e-11,-2.1396622778942755e-11,14.999999893072571,7.538028907964596e-12,-1.2585000877358793e-12,1.4402546649828373e-11,8.135933574518056e-11,1.0648631289374867e-07,-7.509288337081949e-12,-1.1750430028324478e-11,4.5418782446263014e-11,8.961360316945642e-12,5.010818543550943e-11,6.648015571119791e-13,-2.3109906625673928e-11
0,3,1,24,128,1.0,size,restricted,5.2273225273549855,14.99999999778931,-6.17729387793497e-13,3.148882091587777e-10,1.2376837410494263e-11,4.405409057657552e-12,-6.096183558284478e-12,3.5764315354825416e-11,-8.299138143509913e-13,8.593525876987804e-12,-1.2447286140185766e-11,1.4440319764229126e-09,-9.421987606179572e-12,-1.2490532131629964e-12,-3.082717268632072e-11,3.2227026068935465e-11
0,4,1,24,128,1.0,size,restricted,3.619490548751949,5.086693538207841e-12,-1.2914932231707066e-10,-5.565230547245861e-09,1.1237799703870977e-11,-3.80363768527364e-11,8.80953748640168e-12,14.999999992820353,-9.46184805006421e-11,-1.4204536950601073e-11,-8.297458350664075e-11,-7.870973588532969e-12,9.333176869411192e-12,-4.516190924981947e-12,-7.1824923088784394e-12,6.10286435081415e-10
0,0,2,8,128,1.0,size,restricted,5.304833759988698,4.348479095605203e-12,-1.1656868012301853e-11,-7.709771053082273,3.20841588403889,9.052936087367408e-12,1.7047160753221973e-12,-4.4901985562788166e-12,-6.168691245173439e-12,-6.699972904180588e-10,-6.623679963325425e-12,-4.081813061908583,-2.824523427662751e-12,-6.158767745047525e-14,-1.8505153024247626e-11,-1.0902623816228356e-11
0,1,2,8,128,1.0,size,restricted,7.012262545738798,7.126367443787163e-11,-5.137772433977127e-11,-4.869654294723286e-11,1.1846349756126438e-11,7.38026261423077e-11,2.720377514213975e-12,11.143491048054534,-3.1253455861476774e-11,-1.2131320372021303e-11,-8.832600950251384e-12,3.856508950219697,-6.8507852744041765e-12,8.936364902988701e-11,7.936948669316186e-12,2.2383498965070048e-11
0,2,2,8,128,1.0,size,restricted,6.469362939442217,2.824715269925502,-5.3512547622411006e-11,-1.6068683271644615e-10,1.0692481589303825e-10,3.736385489826143e-11,-1.4946504793102677e-10,2.1510737491463683,-2.2439807404368713e-11,7.175912827173667e-11,1.815457408323859e-10,10.024210979262897,3.8855194446725527e-11,4.596943914140503e-11,-2.911457498805506e-12,1.3231776854386814e-10
0,3,2,8,128,1.0,size,restricted,5.177406607589191,-3.92347247027188e-11,2.4895203440014687e-11,-1.9953759423460905e-11,2.4643495034711598,5.326486958694182e-11,-6.161835723260083e-11,-2.434320495156569,-2.2093275155727803e-11,-2.1029693331838057e-11,5.475517165193635e-10,-6.772480853745456,6.005314283701091e-12,-1.1363090597547197e-12,-3.3288491463588414,6.486822236807666e-11
0,4,2,8,128,1.0,size,restricted,5.073724477903446,-1.9790973447668685,1.3242670625270712e-10,-2.319585481207744e-10,5.523472539212699,5.832957769488843e-11,5.529901304230398e-13,-6.419601765744341e-11,1.1744426426191226e-12,5.5784864617133105e-11,-2.994134134361254e-11,-7.497430114598155,8.14304293725789e-11,-2.6940492771106878e-11,-1.1000633943949426e-12,9.830778376255219e-11
0,0,0,96,128,inf,equal,unrestricted,1.766076210020404,6.121956409518255e-10,-1.0647699383128479e-09,1.723851932053442e-10,1.3042371530562305e-10,6.874780430258132e-09,8.794224688772668e-10,-1.3307572367871217e-09,14.999999955460883,-3.387340719690953e-09,1.6180420659884146e-09,-2.0509042738563497e-09,-7.908913399843272e-11,2.846867075108791e-11,-3.29900282889681e-10,2.6614000748632074e-09
0,1,0,96,128,inf,equal,unrestricted,1.7512053988475413,2.2242484525811215e-09,1.1357431734518093e-09,1.0968299220349135e-08,-3.740810601860075e-09,-9.211412608995198e-10,-2.4906584716384125e-09,7.624773445973316e-09,2.4464030036891375e-08,3.2300760219153517e-09,-6.833287742765029e-09,-3.857501911078873e-09,-2.393484506094077e-09,14.999999849732797,-1.8356043214799202e-09,-5.722049400472926e-10
0,2,0,96,128,inf,equal,unrestricted,1.9373221346804768,8.152371615827464e-10,-7.902333133229753e-09,-14.999999903020475,1.3763508908765364e-09,-3.959568906531573e-09,1.0339833349741689e-09,-1.0687919777943786e-09,-4.3293871333205965e-09,-9.604345695521589e-10,3.604437980932388e-09,4.084858683982263e-09,-1.281088184495048e-08,-3.158482945582073e-10,9.109303099774375e-10,-3.5319603026088796e-09
0,3,0,96,128,inf,equal,unrestricted,1.1331165867910558,1.0313135073830097e-10,-5.7916416940771786e-11,-2.2174221617006365e-11,-14.999999994600755,8.833987728536267e-10,-3.601874578625996e-11,-1.0610020622535467e-10,-6.490711524589797e-10,-1.4674866752487285e-10,9.80149071945617e-11,6.410829755640391e-10,5.295814671555806e-11,-5.179555796825562e-11,-1.1628753382574053e-10,3.3156341065765365e-10
0,4,0,96,128,inf,equal,unrestricted,2.6625002582522606,-1.1010876438810617e-09,1.3924706874942615e-09,-1.194580210846115e-09,-1.2069177635196295e-09,1.7643448589121964e-09,1.2832781633240916e-10,1.6849658238038352e-10,-7.597791247073814e-10,-1.5819550342340238e-10,5.173247777796349e-10,1.7490296766729682e-09,7.046515449523159e-10,-2.8619061835055455e-10,1.9598435930741536e-10,14.999999963218443
0,0,1,24,128,inf,equal,unrestricted,3.334861211705387,-1.3948608064916733e-10,1.0965809910167794e-10,-5.3178910967012795e-11,-1.3813313163158047e-10,-5.167302262679332e-11,-1.6948864964308524e-11,9.565633236963448e-11,2.5104608994475704e-11,-3.573958385241497e-11,1.3718394818399468e-10,-5.4340430446027334e-11,5.232816572906512e-11,-14.999999997956552,-1.183725289874062e-10,1.8945217983372512e-11
0,1,1,24,128,inf,equal,unrestricted,3.9031768324979588,5.915323009757935e-10,1.1234996745040322e-09,-1.2164679204935113e-09,-1.6580711577702323e-09,1.2573352564846047e-09,7.332537451643439e-10,4.3290329709114275e-10,-1.8017356542240918e-09,1.3383532041146849e-09,1.7131130637717032e-09,-4.5778512630308096e-10,-14.999999938172415,-1.1310214303097332e-10,-1.5012254098504352e-09,3.145428138017786e-10
0,2,1,24,128,inf,equal,unrestricted,3.650316028024804,1.2188926479813832e-10,-1.4704273241283232e-10,14.999999962558883,3.93828781028775e-11,-6.6483617770700296e-12,8.428245460269475e-11,1.2385048272367414e-09,3.275778910665868e-08,-3.973902004979972e-11,-6.584410255129025e-11,4.862716126592669e-10,4.787876430399941e-11,5.829294163790526e-10,3.2640052388585032e-12,-1.6387932792893004e-10
0,3,1,24,128,inf,equal,unrestricted,5.2273225247346415,14.999999988666382,-1.249493411346038e-10,2.3619943683162104e-09,7.770305770032073e-12,-4.172506102049414e-11,-1.64955422729804e-10,4.162864564401937e-10,-1.4859962905755024e-11,-2.3215657414229787e-11,-1.954895636383617e-10,1.5219496001087614e-09,-1.7540511546618906e-10,-1.0108011962143198e-11,-4.420129515587437e-10,3.4777058217153913e-10
0,4,1,24,128,inf,equal,unrestricted,3.619490525239982,1.4564638189963108e-09,-6.71192644940874e-09,-6.319129860225862e-09,2.343978598705181e-09,-6.919325554543942e-09,2.0706803932623677e-09,14.999999874102713,-7.212549485236692e-09,-4.057439054418785e-09,-7.050544059016091e-09,-1.885101356203456e-09,2.2077156961111243e-09,-1.3351892477565164e-09,-1.8779334104730266e-09,1.5681442365662889e-09
0,0,2,8,128,inf,equal,unrestricted,5.533744761650054,6.218895863297161e-11,1.262739688361127e-10,-14.99999946899342,1.5550391878382546e-08,6.287638963014156e-11,3.186633692728472e-11,-7.48280088098638e-11,-6.701029857432415e-11,-1.7998810339037808e-08,-7.00933066102987e-11,-4.7314001128435796e-07,-5.673163810136193e-11,-3.6980539426298735e-12,2.813024121916925e-10,-1.3484768810019383e-11
0,1,2,8,128,inf,equal,unrestricted,7.296506159066803,3.9685234074701064e-10,-3.0750038408121785e-10,-2.1083913462699667e-10,2.9838027843328832e-12,2.6947730035488964e-10,-1.2670766461232512e-12,14.999999987142585,-1.8902098534776604e-10,-9.642520557978782e-11,-5.473413208100861e-11,2.763157995428904e-09,-6.185312253021683e-11,4.5085606181163717e-10,1.8979761069403594e-11,1.3735144875019926e-10
0,2,2,8,128,inf,equal,unrestricted,6.753630104362384,3.331750772228217e-09,-2.4399445806371873e-10,-5.850682966096723e-10,3.673633530617784e-10,1.0670005116314199e-10,-6.570033960607621e-10,3.993626477898956e-09,-9.440250101800335e-11,2.621321214642246e-10,7.158308521446957e-10,14.999999983508502,1.227635221916351e-10,1.7903804711824922e-10,-1.9604601565716943e-11,6.528596126791554e-10
0,3,2,8,128,inf,equal,unrestricted,6.570640476457213,-2.0839618280382577e-10,2.8204127349078126e-11,-1.543971043804735e-10,3.737727702874158e-10,1.5679705945567788e-10,-2.8572825399745745e-10,-7.72698569016896e-11,-1.3158224563523001e-10,-1.5638658467458697e-10,2.6732362895550943e-10,-14.999999990975363,5.714087619200578e-12,1.6902451652953845e-11,-4.068877043103225e-10,1.6360763195749136e-10
0,4,2,8,128,inf,equal,unrestricted,6.393257027091739,-4.589188704192178e-11,1.0519519073254006e-10,-1.6005997515517844e-10,-4.136613623152379e-11,7.95573511431839e-11,-2.5619503300105868e-11,-1.5838696243323168e-10,-4.593317091108375e-12,8.95067965475972e-11,-1.3035813377579678e-10,-14.999999993863122,1.0178853258469714e-10,-5.675083949766379e-11,-1.2150495994430947e-11,1.1558069656724959e-10
0,0,0,96,128,inf,equal,restricted,0.8678483999823657,-1.9244592137229193e-11,-1.520997103712602e-09,1.0221503259640709e-11,1.1388705418235792,2.9953123638427672,2.9688866198807147,-8.143982723977e-12,1.051598134542467,-1.7945472544312213,3.5302815293389975,-2.0558955602314316e-10,8.153567760084538e-10,1.871021364272846e-10,-2.1965088881218937e-11,1.5205035479857836
0,1,0,96,128,inf,equal,restricted,1.0053006131229825,-3.6767798238165793e-09,3.9077203946148567,1.1835565555566905,0.5588569719276344,-1.1123468926685322e-09,1.159060841913627e-09,4.230237028934752,0.0898341078614944,6.257688324554463e-10,-3.536407745352441e-10,-6.6658476236266334e-09,-1.1523260832789692e-09,4.929428171052657,-2.0725442196254616e-10,-0.10036674339554054
0,2,0,96,128,inf,equal,restricted,1.3038138679286013,3.628659516259106e-10,-2.5182004182371727e-09,-4.337493761811702,1.8542814005720811,-2.2588239577241223e-09,1.128665847798501e-10,3.122895666577036e-11,-0.507641973707429,-8.660827701716681e-10,2.8213176770620274,3.2021473413692396,-2.277117831866822,-1.0957756012876426e-10,1.9911183396097143e-10,-4.099419572554047e-09
0,3,0,96,128,inf,equal,restricted,0.7905562191572603,0.23347063461196732,-1.7480551646880103e-10,-0.2541871420229812,-1.659549316365631,4.406032664935921,-7.073393914849009e-11,-9.645173036248962e-10,-1.8447423641416594,-2.6951446668360637e-10,1.9313584842307332,1.5224500699872905,1.1697061412193654,-0.4157326506582732,5.664721603376623e-11,1.5627705264593845
0,4,0,96,128,inf,equal,restricted,1.5060401539213395,-3.649655784294238e-09,1.7069321464970149,-0.5405610929840882,-2.672200937206073e-11,3.36016048114458,7.699456872668525e-10,1.7785293706506807e-09,-1.909089690176521,-8.555870938101288e-10,0.7585699899678313,2.095048679135428,0.9178134488752863,-1.1327419582531677e-10,2.1207246660493136e-10,3.7118244585674014
0,0,1,24,128,inf,equal,restricted,2.1964296903421765,-1.6742486648463157,2.246631485022821,-0.35613464318186533,-5.04830331815084e-10,-5.7775236410254146e-12,-3.071983308896705e-11,1.8751499680057417,0.5911505438943616,-3.2298570432350516e-09,3.5141552470806214,-6.023496742163505e-11,0.3975420547054496,-3.14301070941355,-1.2019766791794366,8.795716866782847e-12
0,1,1,24,128,inf,equal,restricted,2.3362660829220476,1.6911967231330954e-10,2.136726807804118,-2.9134752536419343e-10,-0.6619389693923167,1.2657938810518006,1.7013562506842766e-10,9.274295141960674e-11,-1.2965505168230156e-11,3.828159268268547,0.9788337708467768,7.709491443079759e-12,-3.405212791043106,-2.7233345091788212,-1.8230282559759064e-10,7.092240679752741e-11
0,2,1,24,128,inf,equal,restricted,2.7178656310730265,0.8665241031563014,-7.825303424231576e-11,0.1429853618624461,0.16452571920075426,3.07004920347392e-09,0.3176848725013226,2.5561338457441636,5.084424779876974,2.2471956477795588e-10,-7.069727954662373e-10,2.5244821098875017,1.3726569802752906,1.1411764665343946,1.0177362616889909e-10,-0.8294057540501177
0,3,1,24,128,inf,equal,restricted,2.195040960954518,3.9565683781937127,1.504706854058181e-09,1.621897585910723,0.7849837660989644,1.5168698851617797,-7.195295674138112e-11,0.8872448329012916,1.446213770740262,1.0785635609680855,-0.8637354424729965,1.9784621481654392,4.442263482346891e-11,-0.2825565128385938,-0.050990554007105164,0.5319135585661209
0,4,1,24,128,inf,equal,restricted,1.9364959019474322,0.14329653337051074,-1.0575464152646405,-1.6321084100063967,2.3143053908275677,-8.816959142051147e-10,0.7656750886869114,4.0661570108145755,0.3435776709854802,0.8777960049338478,-1.0479527207240553,-1.0052957516430116e-09,0.9305847962368528,-4.252404613652793e-09,-0.11039848071696355,1.7106014610765043
0,0,2,8,128,inf,equal,restricted,4.252626350970334,2.5507755526730794e-10,1.3590685498884712e-11,-2.3593520437203956,4.005595338555102,2.3655550156005227,4.294830638949414e-12,9.502726078186619e-11,0.06377030841429106,-2.658773831496406,-2.941049623425357e-11,-2.26425302476374,1.4310807309669036e-11,-1.2219215779024714e-10,-1.2827004345053177,-1.252785122420345e-09
0,1,2,8,128,inf,equal,restricted,5.630793367654322,1.1340674255541132,-1.558763019148382e-10,-0.40831061740713237,1.2098017708410154e-10,2.997285959076236,1.1767265311707683e-11,6.292856254794843,-1.2222744994128021e-12,1.1497760619074196e-11,-1.6924673753058002e-11,3.9948009258765658,1.925226998228863e-11,0.1726788159881231,7.832663053525804e-11,3.892518699420284e-11
0,2,2,8,128,inf,equal,restricted,5.778111844980387,3.2262010037119344,-7.574543593333216e-11,-1.2913123197222254,0.6819547988189074,2.1224432066056552e-10,-2.3190499025075026e-09,3.975672322980305,-2.1917655737690728e-12,0.5688132678376523,0.46857381945159343,4.787472462469033,1.1173132504153613e-10,8.333871311665124e-11,2.361732777679382e-12,1.468999731317416e-09
0,3,2,8,128,inf,equal,restricted,4.167379439772591,-2.779236530405972e-10,0.9274477028767543,-4.650628208552685e-11,2.5682968889465823,0.6522117053507831,-3.7102138949574854e-10,-1.9546001091376737,-1.5867229268718907e-11,-8.579625273440213e-11,1.8555956768317345,-4.120810579997646,1.4217722156859087e-11,-2.443179832689809e-11,-2.76761760916807,0.1534197260390927
0,4,2,8,128,inf,equal,restricted,3.9676632516721653,-2.5189127782666247,2.202398031206733,-0.9619430173517914,3.3009515234327864,0.6066282569323629,1.8149015146560233e-11,-3.778198860731333e-10,1.276209159052294e-10,0.5196241267923699,-1.8370563974697986e-11,-4.7462795081491445,0.1394543433504716,-5.301102958576362e-10,-2.8012264273209453e-11,0.003808412257950928
0,0,0,192,256,1.0,size,unrestricted,1.1432199253851316,4.882154792816913e-09,1.1391371244070376e-09,-3.7021363308308867e-10,-2.8826246136431464e-09,14.999999918193204,1.1844310505635111e-09,-2.0341678175177237e-09,1.0246018113371162e-08,-1.0728859308808966e-09,8.706083867709147e-10,-7.251944002938796e-09,6.783876008019584e-10,-1.7873787189358094e-09,4.678284848171811e-10,2.172092002997647e-09
0,1,0,192,256,1.0,size,unrestricted,1.6739366138367615,-2.280030723408419e-10,1.4893262904550162e-09,3.92563446088621e-09,-1.4724419341571038e-09,-1.1046350510769696e-08,5.849379878726245e-10,1.684797706619845e-09,14.999999818050647,2.543771760700877e-10,7.490742667428434e-10,4.5575969998992095e-10,1.5212009722734952e-09,3.4407829767471256e-08,-6.507365306016421e-09,-1.6799862723383164e-09
0,2,0,192,256,1.0,size,unrestricted,1.4011631116483922,-4.622882591374131e-10,-1.882406212904499e-09,-14.99999995000523,5.708427340915325e-10,-2.4823428742304532e-09,-1.6485949451907286e-09,7.973212074684565e-10,-9.811084341581236e-10,-2.2940337665051067e-10,1.5132041845442002e-09,1.1046807540597073e-09,-4.791084640903129e-09,3.398365392654122e-09,-9.157237905327096e-10,1.627432006196891e-10
0,3,0,192,256,1.0,size,unrestricted,1.0059343809770522,1.1983968284795014e-10,-4.578381797545496e-12,8.037418919556726e-11,-1.649824791569913e-10,14.999999996730788,-1.7949871458954516e-10,-1.0482034091097537e-11,-2.8667721054739342e-11,-1.8782378216464087e-10,5.140181008052683e-13,4.3379412929619596e-11,-2.2351357390164536e-11,-2.007821030028621e-11,2.3628559502920613e-10,2.4195042104242447e-10
0,4,0,192,256,1.0,size,unrestricted,1.3102907387374194,-1.4399253183289538e-09,4.124826722253988e-10,-14.999999947774167,-1.1716363047229376e-09,1.2211592580817042e-09,4.14492770485322e-10,-1.2653841021153272e-09,-1.0551272401876926e-09,-8.050172268101187e-10,7.867873109343983e-10,2.261706684599627e-09,5.064514279073046e-09,-3.2677130827478155e-10,-2.6724908550398475e-10,4.999888603248835e-09
0,0,1,49,256,1.0,size,unrestricted,2.6474192630143465,-6.002993703998647e-10,2.530907848012585e-10,2.613282811924547e-10,-3.3738896354344567e-09,1.370588904619904e-11,7.64818831481127e-11,1.502395262765073e-09,-4.6722597762304644e-11,-14.999999956902421,1.6864402677226562e-08,-2.7393590395646286e-09,3.446461402241209e-10,-1.2506433081277429e-09,-5.559293460096779e-10,1.1393004963818667e-10
0,1,1,49,256,1.0,size,unrestricted,2.182750220506708,3.83683332776271e-09,2.3794839745445686e-09,-3.669371055608226e-08,-2.6115812614792546e-09,1.6422438630907874e-09,3.4656276563512086e-10,-6.338766084010872e-10,-1.6178476612875764e-09,14.999999895363759,9.303318625177748e-10,-9.135936922933097e-10,-2.3084970525919667e-09,-9.653275344511784e-09,-4.68952204577921e-09,8.233770760276578e-10
0,2,1,49,256,1.0,size,unrestricted,2.9859531252313363,1.839395567709193e-11,-2.1329503171774587e-11,1.5375234840664625e-10,4.4105586392974615e-11,-3.486863394670097e-11,1.7201691119882827e-11,-4.043756969243526e-11,14.999999997620584,-5.342403058481722e-11,-7.015811194574141e-11,3.6077798632170634e-10,2.438165145455061e-10,5.4418291178267316e-11,1.3122861561679874e-11,-4.795021748310606e-12
0,3,1,49,256,1.0,size,unrestricted,3.304114523233935,1.9092104972397364e-09,-2.1250460427935953e-09,3.7046166804072993e-09,3.572544128604796e-09,8.670294690085846e-11,-1.1857689965143484e-09,2.62837139453959e-10,1.8503199492767685e-09,9.119459748094221e-10,-7.039597294169864e-11,14.999999965826158,3.0205972977325493e-10,-4.3979406274486427e-10,-3.969847554730862e-10,6.630321439007082e-10
0,4,1,49,256,1.0,size,unrestricted,2.3300481537003193,4.089053452409534e-12,-3.7516313149609377e-10,-5.69968664820351e-10,14.99999999000673,8.866022317542385e-12,5.811650434652439e-12,3.6196308500736374e-09,1.0765699441217324e-11,-1.0064023541603742e-11,9.358694674822233e-12,1.0058173036005155e-11,1.1628894368046649e-11,1.0563549697452073e-11,7.44134550203124e-12,5.0028648367840694e-11
0,0,2,15,256,1.0,size,unrestricted,6.073216188740372,2.574752079028678e-09,-1.1341156684237568e-09,-2.257064708876867e-09,4.068227738028664e-09,3.731148163407178e-09,-1.0973860111700222e-10,-1.0207404771390306e-09,1.1775273234647316e-09,-14.999999904837948,-1.4379217903150793e-09,-3.3397592659045766e-09,-3.962462322044375e-09,-1.1135558039097125e-09,-4.7558413459963255e-09,-3.5609614340218126e-09
0,1,2,15,256,1.0,size,unrestricted,5.153323327849558,5.514173887548503e-11,-2.287498673555889e-11,-2.4456337545483438e-11,-5.806828421681263e-12,8.616404754252718e-11,1.2285395616403371e-11,5.960098221689786e-11,2.092469954358719e-12,-2.6562476859935195e-11,1.796378404665612e-11,14.99999999850433,-1.3638018473661073e-13,8.718393446803199e-13,-1.3836998244730396e-11,-1.5391855980673284e-11
0,2,2,15,256,1.0,size,unrestricted,5.033127935530474,3.9173767875219355e-11,1.169417425234287e-11,-5.495019864317409e-11,9.630570140566942e-12,-4.457407784109288e-13,-7.290242194794227e-12,1.9169239959695348e-12,-1.0359882953681518e-10,2.1708187669212281e-10,3.120531725558725e-10,14.9999999982204,2.901761580916241e-10,4.1628291747246166e-12,7.820520335274038e-12,5.10518913038828e-12
0,3,2,15,256,1.0,size,unrestricted,4.830793593338655,-5.4916902583300845e-12,-5.834659338965496e-11,4.544092679399072e-11,14.999999997600165,-1.4413475068742502e-11,-9.348811586704512e-12,-1.1564935774349371e-10,2.77969228602907e-11,-2.693776192326133e-11,1.8198647617031048e-11,-1.3101692276990492e-10,-1.3295028780103855e-11,-2.6552812742856754e-11,-1.5777085004432706e-11,3.708045993505268e-11
0,4,2,15,256,1.0,size,unrestricted,4.66543507077398,-7.131118647572008e-11,8.960043573339733e-12,-8.526792809884798e-11,-3.2448909417998674e-11,-7.310350438355295e-11,-6.9751303894754166e-12,-2.0665705024840237e-11,-2.0949763082435082e-12,3.886004951530683e-11,-9.319937042942865e-11,-14.99999999731277,8.012354709556446e-12,7.717659758169118e-12,-6.882665075422706e-11,2.2610183493671518e-11
0,0,0,192,256,1.0,size,restricted,1.143219929546272,5.593275304489662e-10,-1.5734142157549414e-11,3.2911666608285625e-12,-6.00539687679354e-10,14.999999989678166,-9.81594674148285e-12,-1.3004734415699232e-11,3.0487472304411004e-09,8.759837656312791e-12,-1.3591550523925401e-11,-2.216668929730889e-09,-5.4108211370467454e-12,6.258848997836504e-12,-4.031141710095258e-12,-2.201179679725674e-12
0,1,0,192,256,1.0,size,restricted,1.6739366284343615,2.2627933722372978e-12,-1.5117695652137455e-11,-2.5665158927367346e-11,1.100165388945247e-11,8.569938439858762e-13,-4.8464251077714515e-12,-1.4029453961871798e-11,14.999999969162117,-2.6970638237439937e-12,-7.722913211731925e-12,-4.23867314524665e-12,-1.3920030294854173e-11,2.833001829153222e-08,3.931976805538692e-12,1.3597424872580594e-11
0,2,0,192,256,1.0,size,restricted,1.4011631150063089,1.7265039259045477e-12,-3.4419831097995003e-11,-14.99999999343536,-3.689766904552252e-12,-4.330454707311533e-10,-1.3248662842462297e-10,-1.2097584244829816e-12,4.658006959402849e-12,-3.673287291970563e-13,2.681842244725187e-11,2.631910691864965e-12,-3.218297030378102e-09,1.4763220675498905e-09,7.506288178107822e-13,-1.269763487720261e-12
0,3,0,192,256,1.0,size,restricted,1.00593438089826,2.2362764093937115e-11,-2.1689521096766556e-12,1.0491334444147307e-11,-2.515100118497651e-10,14.999999984586314,-2.939377094301675e-09,-7.931492239935245e-13,-4.3262638054193145e-12,-9.681740884129784e-09,-7.646250297149373e-13,4.25472370514927e-12,-1.6479219510116443e-12,-2.0617964222392568e-12,7.77481166839103e-10,3.336007064788375e-10
0,4,0,192,256,1.0,size,restricted,1.3102907421791112,-6.294559128811677e-11,1.3124626398901688e-12,-14.999999996224584,-1.7600670329358312e-11,2.6207122873687413e-11,6.455599401745706e-13,-7.017643218418098e-12,-3.640792823688264e-12,-8.036094053206077e-12,4.249892567843029e-12,3.173499566209246e-11,7.444423613464165e-10,-1.1543143974756137e-12,-1.4301230066664348e-12,2.5035689921329374e-09
0,0,1,49,256,1.0,size,restricted,2.5283318490028437,-8.088692578551654e-12,4.4148548924206324e-12,2.3315494362566657e-12,-2.932699856204034e-11,7.528148108824568e-13,1.1795855964604115e-12,1.5807666967888308e-11,-5.6281530834897e-13,-11.290511616309832,3.7094883831341137,-2.8005819804858522e-11,5.395983821975549e-12,-1.4704935300394427e-11,-6.27033896564153e-12,1.8453032459841747e-12
0,1,1,49,256,1.0,size,restricted,2.143466351012892,4.24693250954902e-11,3.105994161083711e-11,-2.836296647534818,-2.4038608158988207e-11,2.0194670576720325e-11,3.543528746961722e-12,-5.450237595877641e-12,-1.5372899590160003e-11,12.163703351562699,1.1504886931828541e-11,-9.089690742386011e-12,-2.396821523076653e-11,-1.0478194370520246e-10,-4.313356299754852e-11,9.08259306690087e-12
0,2,1,49,256,1.0,size,restricted,2.9427430141161457,4.843811445844544e-12,-4.878070581360107e-12,4.4224901679193725e-11,1.3654559014609301e-11,-8.795420259422982e-12,4.569578500144479e-12,-1.0825660622106194e-11,12.919916912443174,-1.3793813265952777e-11,-1.8605680809690833e-11,2.080083086748553,1.1303377280700426e-10,1.5385934526302334e-11,3.550840618688938e-12,-7.565633630611652e-13
0,3,1,49,256,1.0,size,restricted,3.150075266925363,5.451591874400215e-11,-3.465269493708093e-11,1.7340022150431915e-10,1.7555271581919765,5.909507958176534e-12,-3.451965231640914e-11,6.1188548095001704e-12,6.455888668831403e-11,2.5626886205263397e-11,8.39266757400206e-13,13.24447284110563,8.116488330923692e-12,-8.364117204487062e-12,-5.4232270893116124e-12,1.595175863078823e-11
0,4,1,49,256,1.0,size,restricted,2.314710193580709,5.142620642722213e-11,-7.388184833035335e-11,-1.2768092655695347e-10,14.740844812770188,-1.1514163581461014e-11,-3.7597780706688653e-11,0.25915518537493526,-1.2213729743816707e-11,1.755094559537865e-11,-1.995248984573921e-11,-2.1958821140811746e-11,5.954900388209159e-11,-1.821779907391588e-11,-2.429963001941456e-11,8.365088659888158e-11
0,0,2,15,256,1.0,size,restricted,4.799135230512833,7.339755488364656e-11,-1.37845892668724,-1.5812200731184874e-10,5.155536244183786,0.7983036324567471,-5.185311629902548e-12,-3.049793183244409e-11,5.3091649646687906e-11,-6.488989686435168,-2.296998282346915e-11,-2.8591480795831923e-10,-1.0083413093963517e-10,-2.8382789454512418e-11,-1.1787115087234599,-1.4296462207587798e-10
0,1,2,15,256,1.0,size,restricted,4.320919107510613,0.018491149137404767,-8.811425084822876e-12,-6.576635980859991e-11,1.1971323469976994e-12,5.190237136813975,5.864671077318001e-12,1.7404705932462439,4.030142893753416e-12,-2.2525602287846707e-11,4.078796918007603e-11,8.050801120306495,4.990165133013246e-12,9.007737662425971e-13,-7.203598996899576e-12,-1.7306725883031436e-11
0,2,2,15,256,1.0,size,restricted,4.636349614874477,2.6539529953021233e-11,2.0748470162273315e-11,-3.669810307005021e-11,1.5772043732106122e-11,2.132068797313131e-12,-1.0978407286401368e-11,3.7445811027877526e-12,-4.5038612766665404e-11,2.947802513764938e-10,1.9591959879661431,7.39898764418136,5.6418163672351165,7.359810660533575e-12,1.101376795063043e-11,6.429598692990562e-12
0,3,2,15,256,1.0,size,restricted,3.889234260853265,8.270737246586019e-12,-1.1553237833879418e-10,0.6137584977622628,8.414373869353911,-2.5067007582316308e-11,-5.750854091688067e-11,-1.9181314330845929,0.006601233440264294,-1.1877560825876115e-10,1.674865956372041e-10,-3.06920301448571,7.746923463245004e-12,-1.176345548325262e-10,2.2648004427379993e-12,0.9779319501823449
0,4,2,15,256,1.0,size,restricted,3.2024770861794445,-4.760129698276249,0.8642456486475825,-1.7887580973871817,6.698316395107166e-12,-0.21524710560132673,4.732052001323998e-12,-6.323701156321784e-13,2.1776142452482542e-10,7.321471757400808e-10,-0.7060761232319728,-5.370923886145097,0.38056312064844844,1.9726221631953443e-11,-0.33978106078079967,0.5742752573861443
0,0,0,192,256,inf,equal,unrestricted,1.1432199253851316,4.882154792816913e-09,1.1391371244070376e-09,-3.7021363308308867e-10,-2.8826246136431464e-09,14.999999918193204,1.1844310505635111e-09,-2.0341678175177237e-09,1.0246018113371162e-08,-1.0728859308808966e-09,8.706083867709147e-10,-7.251944002938796e-09,6.783876008019584e-10,-1.7873787189358094e-09,4.678284848171811e-10,2.172092002997647e-09
0,1,0,192,256,inf,equal,unrestricted,1.6739366138367615,-2.280030723408419e-10,1.4893262904550162e-09,3.92563446088621e-09,-1.4724419341571038e-09,-1.1046350510769696e-08,5.849379878726245e-10,1.684797706619845e-09,14.999999818050647,2.543771760700877e-10,7.490742667428434e-10,4.5575969998992095e-10,1.5212009722734952e-09,3.4407829767471256e-08,-6.507365306016421e-09,-1.6799862723383164e-09
0,2,0,192,256,inf,equal,unrestricted,1.4011631116483922,-4.622882591374131e-10,-1.882406212904499e-09,-14.99999995000523,5.708427340915325e-10,-2.4823428742304532e-09,-1.6485949451907286e-09,7.973212074684565e-10,-9.811084341581236e-10,-2.2940337665051067e-10,1.5132041845442002e-09,1.1046807540597073e-09,-4.791084640903129e-09,3.398365392654122e-09,-9.157237905327096e-10,1.627432006196891e-10
0,3,0,192,256,inf,equal,unrestricted,1.0059343809770522,1.1983968284795014e-10,-4.578381797545496e-12,8.037418919556726e-11,-1.649824791569913e-10,14.999999996730788,-1.7949871458954516e-10,-1.0482034091097537e-11,-2.8667721054739342e-11,-1.8782378216464087e-10,5.140181008052683e-13,4.3379412929619596e-11,-2.2351357390164536e-11,-2.007821030028621e-11,2.3628559502920613e-10,2.4195042104242447e-10
0,4,0,192,256,inf,equal,unrestricted,1.3102907387374194,-1.4399253183289538e-09,4.124826722253988e-10,-14.999999947774167,-1.1716363047229376e-09,1.2211592580817042e-09,4.14492770485322e-10,-1.2653841021153272e-09,-1.0551272401876926e-09,-8.050172268101187e-10,7.867873109343983e-10,2.261706684599627e-09,5.064514279073046e-09,-3.2677130827478155e-10,-2.6724908550398475e-10,4.999888603248835e-09
0,0,1,49,256,inf,equal,unrestricted,2.6474192630143465,-6.002993703998647e-10,2.530907848012585e-10,2.613282811924547e-10,-3.3738896354344567e-09,1.370588904619904e-11,7.64818831481127e-11,1.502395262765073e-09,-4.6722597762304644e-11,-14.999999956902421,1.6864402677226562e-08,-2.7393590395646286e-09,3.446461402241209e-10,-1.2506433081277429e-09,-5.559293460096779e-10,1.1393004963818667e-10
0,1,1,49,256,inf,equal,unrestricted,2.182750220506708,3.83683332776271e-09,2.3794839745445686e-09,-3.669371055608226e-08,-2.6115812614792546e-09,1.6422438630907874e-09,3.4656276563512086e-10,-6.338766084010872e-10,-1.6178476612875764e-09,14.999999895363759,9.303318625177748e-10,-9.135936922933097e-10,-2.3084970525919667e-09,-9.653275344511784e-09,-4.68952204577921e-09,8.233770760276578e-10
0,2,1,49,256,inf,equal,unrestricted,2.9859531252313363,1.839395567709193e-11,-2.1329503171774587e-11,1.5375234840664625e-10,4.4105586392974615e-11,-3.486863394670097e-11,1.7201691119882827e-11,-4.043756969243526e-11,14.999999997620584,-5.342403058481722e-11,-7.015811194574141e-11,3.6077798632170634e-10,2.438165145455061e-10,5.4418291178267316e-11,1.3122861561679874e-11,-4.795021748310606e-12
0,3,1,49,256,inf,equal,unrestricted,3.304114523233935,1.9092104972397364e-09,-2.1250460427935953e-09,3.7046166804072993e-09,3.572544128604796e-09,8.670294690085846e-11,-1.1857689965143484e-09,2.62837139453959e-10,1.8503199492767685e-09,9.119459748094221e-10,-7.039597294169864e-11,14.999999965826158,3.0205972977325493e-10,-4.3979406274486427e-10,-3.969847554730862e-10,6.630321439007082e-10
0,4,1,49,256,inf,equal,unrestricted,2.3300481537003193,4.089053452409534e-12,-3.7516313149609377e-10,-5.69968664820351e-10,14.99999999000673,8.866022317542385e-12,5.811650434652439e-12,3.6196308500736374e-09,1.0765699441217324e-11,-1.0064023541603742e-11,9.358694674822233e-12,1.0058173036005155e-11,1.1628894368046649e-11,1.0563549697452073e-11,7.44134550203124e-12,5.0028648367840694e-11
0,0,2,15,256,inf,equal,unrestricted,6.073216188740372,2.574752079028678e-09,-1.1341156684237568e-09,-2.257064708876867e-09,4.068227738028664e-09,3.731148163407178e-09,-1.0973860111700222e-10,-1.0207404771390306e-09,1.1775273234647316e-09,-14.999999904837948,-1.4379217903150793e-09,-3.3397592659045766e-09,-3.962462322044375e-09,-1.1135558039097125e-09,-4.7558413459963255e-09,-3.5609614340218126e-09
0,1,2,15,256,inf,equal,unrestricted,5.153323327849558,5.514173887548503e-11,-2.287498673555889e-11,-2.4456337545483438e-11,-5.806828421681263e-12,8.616404754252718e-11,1.2285395616403371e-11,5.960098221689786e-11,2.092469954358719e-12,-2.6562476859935195e-11,1.796378404665612e-11,14.99999999850433,-1.3638018473661073e-13,8.718393446803199e-13,-1.3836998244730396e-11,-1.5391855980673284e-11
0,2,2,15,256,inf,equal,unrestricted,5.033127935530474,3.9173767875219355e-11,1.169417425234287e-11,-5.495019864317409e-11,9.630570140566942e-12,-4.457407784109288e-13,-7.290242194794227e-12,1.9169239959695348e-12,-1.0359882953681518e-10,2.1708187669212281e-10,3.120531725558725e-10,14.9999999982204,2.901761580916241e-10,4.1628291747246166e-12,7.820520335274038e-12,5.10518913038828e-12
0,3,2,15,256,inf,equal,unrestricted,4.830793593338655,-5.4916902583300845e-12,-5.834659338965496e-11,4.544092679399072e-11,14.999999997600165,-1.4413475068742502e-11,-9.348811586704512e-12,-1.1564935774349371e-10,2.77969228602907e-11,-2.693776192326133e-11,1.8198647617031048e-11,-1.3101692276990492e-10,-1.3295028780103855e-11,-2.6552812742856754e-11,-1.5777085004432706e-11,3.708045993505268e-11
0,4,2,15,256,inf,equal,unrestricted,4.66543507077398,-7.131118647572008e-11,8.960043573339733e-12,-8.526792809884798e-11,-3.2448909417998674e-11,-7.310350438355295e-11,-6.9751303894754166e-12,-2.0665705024840237e-11,-2.0949763082435082e-12,3.886004951530683e-11,-9.319937042942865e-11,-14.99999999731277,8.012354709556446e-12,7.717659758169118e-12,-6.882665075422706e-11,2.2610183493671518e-11
0,0,0,192,256,inf,equal,restricted,0.5668883156094189,0.5040501810730568,0.8236807046445294,-4.0579693382267414e-11,-3.009488977726754e-10,4.59328568215681,2.540539708067691,8.076463156952355e-11,0.5731515113235056,-1.6401438359917168e-10,2.3022681641875504,-0.09929277177795587,1.5798231240843665,-0.09976072749044795,1.5460512991987825,0.3380961237697976
0,1,0,192,256,inf,equal,restricted,1.0252089479203057,8.31491610117216e-12,0.22099709162078374,1.3030858612055292,0.7559611495323177,-2.9849978337063363,9.131937716228544e-11,1.4064033618353382,2.6213955780802194,-9.601515664357472e-10,1.1702844516338895,8.646929888858994e-11,4.726424573957422e-11,3.729116398542817,-4.344922768988291e-10,-0.8077582706652845
0,2,0,192,256,inf,equal,restricted,0.825106657579686,-4.0989985295859105e-12,-5.901461336493921e-09,-1.8355607435227337,1.8558170386118338,-2.4767250424385634,-0.9015866940275957,0.46658067889759347,-4.685836145295218e-11,-2.156219585776665e-10,1.7107743345335331,0.7086071760427336,-3.1437090494892397,1.900639235536094,-3.114302148748317e-11,-2.8046113557214094e-11
0,3,0,192,256,inf,equal,restricted,0.6130112190863565,1.5268274159175374e-08,0.39287307222355994,0.6326740474131076,-0.8729750317774441,2.6392147689854855,-0.7492351152151331,0.3904584686638356,-0.5944634814708448,-1.0033244775258077,1.3142206567505317,1.6574619617572184,3.9915712071009e-10,1.983757537996504e-10,3.7519242987432655,1.0011745960538083
0,4,0,192,256,inf,equal,restricted,0.673662359437878,-0.7771829020075088,0.6763949605570679,-1.7116797459012134,3.1864673120446337e-10,2.32953625757582,0.3425305734183313,1.086846299788072e-11,-0.8816905112513551,-1.3893172596907344,1.355662742479784,2.2911270783814413,2.621175147624715,-2.8676979596933625e-12,1.184698097059046e-09,0.6237028185294693
0,0,1,49,256,inf,equal,restricted,1.2868443571970927,-0.7503284640711106,2.3438251269079475,-0.18063985301593175,-0.4417197933006796,0.8146043099656304,1.5091699025809934e-09,0.8144231353823402,0.16030152159268504,-2.0113148042677667,3.602818786498489,-1.2540282148874922,1.403551091636479,-0.9515907991996584,-0.2708540961637305,3.8711642035632535e-10
0,1,1,49,256,inf,equal,restricted,1.3538816145224917,1.2140387138118414,3.050621495020389,-1.9933221054213806,-0.20126348889637177,1.3377263197668177,-1.6614311901604374e-11,-1.6426397259273537e-10,-1.5856606698889588e-12,2.8934389169872836,1.5524891557211598,-2.7160006205461825e-11,-0.3719307499455911,-1.646652760038436,-0.7385162936484607,4.306978407934215e-11
0,2,1,49,256,inf,equal,restricted,1.7682914807432544,0.007740543210383712,0.7193885945218553,0.7255901384122251,1.6708028945735145,0.7920277309702134,-0.25043099889346415,-0.9825522526485392,3.336269435924821,-5.010091072844499e-10,-0.3431936125997865,2.185692708386884,2.985603299105637,0.8052147579112955,0.13175803658104934,0.0637349924219226
0,3,1,49,256,inf,equal,restricted,1.765990819916493,1.3286759366659324,-2.883134042431451e-10,0.8161000121732178,2.5899670591105988,1.0546860011402328,-1.4974436963766398,4.188390471384262e-11,2.0789030576841765,1.3417177041424089,-3.8450527175581755e-12,3.101039808775617,0.5762162124199284,-0.017639749713742704,-1.1158060228568891e-11,0.5976107605696881
0,4,1,49,256,inf,equal,restricted,1.1251057270908404,0.9196193140724259,4.882290559470359e-09,-1.3686564986079301,3.7060759897026596,0.6980450316617659,-1.4759848646151572,2.218551536916513,0.6377494276386871,0.5067637967323224,-0.03396851783874767,-0.20303055791233868,1.513927837215053,-0.12203166579744242,-0.07469704426943834,1.5208979084327636
0,0,2,15,256,inf,equal,restricted,3.312590646515852,0.815026337229923,-0.46393225072863387,-1.1232733379923303,3.184805424362183,1.6873418730985985,-0.5190201239409267,-0.1926652846416442,1.1221112444805705,-2.954784300222553,0.09263624662664358,-0.3221175112329763,-0.15105161767846184,-0.4145361305952004,-1.3662480685566782,-0.5904502410531609
0,1,2,15,256,inf,equal,restricted,3.016413995986203,1.1989279398107255,0.07967967475802437,-1.4533202894171977,0.13909898955187813,3.4321464926621377,-0.27776289827384415,1.997468622030171,0.5207100347219369,-3.600158144104824e-11,1.3397929829972879,3.8390050874436064,0.3074453600871483,2.5026998031590408e-11,-7.646608985772186e-11,-0.41464162777182856
0,2,2,15,256,inf,equal,restricted,3.7977252260447405,0.4856317123804826,1.7895520602784591,-0.46449114034351074,0.357418384223348,4.929040085172078e-11,-4.331585652292002e-11,1.4147600423507617e-11,-2.4338534230717113e-10,2.0741731011059357,3.1411960762676707,3.5572333144391677,3.13030421019989,2.504108308763065e-11,7.741734539903011e-11,1.0066821223542642e-11
0,3,2,15,256,inf,equal,restricted,2.605715998448885,5.826129455183193e-11,6.393233561052681e-12,1.2001368850290388,4.369393367782788,-1.8201201350605428e-10,-0.20695354760429252,-1.5757066273968672,1.3226106909817241,-0.8614764801592582,1.1891372512637386,-1.6888041421541915,0.011506663150133541,-0.8581707215309623,-2.431155479696771e-10,1.7161036206711118
0,4,2,15,256,inf,equal,restricted,1.792017263540861,-2.5714792620082503,1.1692164249453028,-0.8200235483468862,1.2438319770973771,-0.6572470730033413,0.3550975855781393,0.6109711010118073,0.6798222399311764,-0.11213818345084578,-0.6401368836524652,-2.9310760052801146,0.9790591479597243,0.49834673046187716,-0.6688015867039417,0.27682875502114407
0,0,0,384,512,1.0,size,unrestricted,0.9014193199055613,4.313426700957357e-11,3.609797786137813e-11,-2.812801839780827e-11,2.2158119835779947e-11,6.206549342493399e-10,14.999999996946961,1.443286550025901e-10,4.7529333035050925e-11,-8.957468384901259e-12,-8.81467528480308e-11,-1.0570496338798729e-10,8.106630526012368e-11,-1.115385095831169e-11,1.1748818324852846e-11,6.271159564881778e-11
0,1,0,384,512,1.0,size,unrestricted,1.4725963207327666,-4.39081216671125e-11,2.5533903749595237e-10,-8.683910546291098e-11,-2.494980434518405e-10,-4.93183871474918e-10,4.879355524778591e-10,3.663940568205508e-10,14.999999971571054,1.0433074120617893e-10,1.0441275286824083e-10,-9.83463838172226e-11,-1.203932253525144e-10,4.759770276391575e-10,-1.83893426514728e-10,1.8874902273400752e-10
0,2,0,384,512,1.0,size,unrestricted,0.9002789668255473,2.6287304148733732e-11,-3.655082643253041e-11,-14.999999997347246,-5.920818299416764e-12,-2.3056146828714022e-11,-1.3420765741006448e-10,3.7453116841106136e-10,-2.758591481338225e-10,5.5606002258438263e-11,4.0529285725970974e-12,-4.6000545803486244e-11,-2.031093719380056e-10,4.610963260330962e-11,5.376498993463832e-12,8.190589604776032e-11
0,3,0,384,512,1.0,size,unrestricted,1.1320642878351974,2.377523160467194e-10,-4.365486073606519e-10,-6.736424975002657e-10,-14.999999968357674,4.4907821874434117e-10,-1.5770907365141771e-09,-1.047180920728251e-10,3.480704870963079e-10,-7.347868414262592e-10,3.3760748802209687e-10,-3.7394079689162545e-10,-4.58242594806335e-11,-3.509983729009876e-10,6.238267109493389e-10,4.0273356303569944e-10
0,4,0,384,512,1.0,size,unrestricted,0.7368127966710437,-1.4111255164979576e-10,7.517431871327528e-12,-7.96117224590052e-10,-4.6451368705628896e-11,-4.7278244916241874e-11,2.0754671647453967e-11,-4.295909653382953e-10,-8.181035941297528e-11,-2.5536333342282564e-11,-1.3339804682645243e-10,1.4797877014584644e-11,-1.2989905915438888e-10,-5.217508638534706e-11,-2.677701319754155e-10,14.999999995329562
0,0,1,100,512,1.0,size,unrestricted,1.808391216878654,-9.458395943063456e-11,-2.8206458001874727e-11,-8.223191881761593e-12,-8.899653006690262e-11,-5.418545677464575e-13,-6.177906685920249e-11,5.370552904780386e-10,3.1506381214692945e-11,-14.999999997073838,5.792893896939867e-11,-2.3528625448904714e-11,1.1022893228107555e-10,-5.896957614535376e-12,-8.866886877811565e-12,5.284096364154086e-11
0,1,1,100,512,1.0,size,unrestricted,1.266966863234792,3.685822619442312e-10,-4.063162638389177e-11,-14.999999995866986,-8.368711682079148e-11,-5.922960460536474e-11,-1.7345292185197727e-10,-4.5344783766246104e-11,-2.576389174615337e-11,8.627545943314452e-10,3.916682724460023e-11,4.8284222369271825e-11,-1.0909274281132365e-10,2.149403590719481e-11,-2.017071195419588e-10,2.0623729164996485e-11
0,2,1,100,512,1.0,size,unrestricted,2.1149656948540025,8.162435145936137e-11,9.492792724301343e-12,4.387273686031943e-10,9.89291954358759e-11,-6.605184348281339e-11,-4.9607993911683615e-12,-2.0662356328605508e-11,2.9613058520356445e-10,-4.4810397052569365e-11,-1.4568913440939293e-10,14.999999995460822,5.064089042940851e-10,5.204629450839775e-11,6.29481831194211e-11,4.686846651596574e-11
0,3,1,100,512,1.0,size,unrestricted,1.9763088721575104,8.509695426034609e-10,-1.6190841404300162e-10,2.8764811940126686e-09,1.934714039060324e-09,-6.097576960251384e-10,7.583565623299746e-10,1.7216614990376056e-09,-1.9804574726209857e-10,8.827932588465473e-10,6.78979180746675e-10,14.99999996518037,7.437519805224778e-11,-9.197070910554473e-10,-3.6483657907108514e-10,1.207168526298341e-09
0,4,1,100,512,1.0,size,unrestricted,1.43574021459973,-4.063990989484302e-10,-6.779407114311142e-10,-14.999999978375932,5.685903752687948e-09,6.791897568930914e-11,-1.0921724420374212e-09,-4.626049342511817e-10,4.133881304071669e-09,-9.415618248504312e-12,-1.29942777707365e-10,-7.601104493557213e-10,1.268756250723529e-09,-2.5096722924629234e-10,-1.0322611436251508e-10,4.885558096155635e-10
0,0,2,28,512,1.0,size,unrestricted,3.7564325071631814,9.391251110403162e-11,-9.551395099314242e-10,-2.5393471901438732e-11,6.096851933904309e-11,5.795759694782995e-08,-1.1115021302523918e-10,-1.1075300170874678e-11,-1.6035483800117843e-10,-14.999999925713661,2.8083923635933732e-11,-9.266760563462382e-12,-4.16743992121879e-09,6.174999352330095e-12,-3.058498840290318e-10,-1.0320910411122655e-10
0,1,2,28,512,1.0,size,unrestricted,2.882629789029616,6.509188339782093e-11,5.17311581199265e-10,-6.782382211712431e-10,1.3739025184559084e-09,2.0328309514801584e-09,-8.181026166905714e-10,7.383024275405392e-11,8.041983880750882e-10,-1.4560719202030176e-09,4.807446798884312e-09,14.999999916567276,2.6528538278592424e-09,3.1728649823565466e-09,-1.5932081584706447e-10,2.975414700866288e-10
0,2,2,28,512,1.0,size,unrestricted,3.501287535504347,2.0984550304582873e-11,-1.5902604876693e-11,-2.6208323268491945e-10,-4.910274891422289e-13,1.805429511647032e-10,5.628663918066845e-12,5.0207632275004515e-11,-2.09997668403995e-10,5.018134348156585e-08,14.999999946542967,4.537299755556356e-10,2.0308240168652912e-10,2.1201646212505406e-11,4.236949994922759e-11,1.2371353766223824e-10
0,3,2,28,512,1.0,size,unrestricted,2.854239010411486,4.271192840556899e-10,-1.8157239923933442e-10,5.038877877900359e-10,8.796077464424043e-10,-9.441147109774591e-10,3.1474530398526445e-10,5.841462326691497e-11,2.1738269451296546e-08,7.817530011450035e-10,-1.1685766466444743e-10,-14.999999907069101,1.2638008439823396e-10,-2.696344206859981e-10,-6.761822727975759e-10,7.018604516030587e-10
0,4,2,28,512,1.0,size,unrestricted,4.677196265294514,-5.502438156314244e-11,-2.52853776243856e-10,-9.41497143410826e-10,-4.5956349103209786e-10,-1.1713867987755362e-09,-3.2819044158747574e-10,-6.537355182953264e-10,3.746598196024168e-10,2.120721195415367e-09,-14.999999983968253,-1.9622295164421064e-09,5.669201141949455e-10,2.3212898820766146e-11,-7.223117217483534e-10,1.4124757663787648e-10
0,0,0,384,512,1.0,size,restricted,0.9014193199336367,-1.5442842884972929e-12,-1.5440372205721185e-12,1.1926793315494595e-12,-1.068427788928992e-12,3.736404682717637e-08,14.999999962324674,1.2408998543694311e-12,-1.5497242260226065e-12,4.0649480837923067e-13,-1.0661922449552276e-12,-4.578864148079206e-12,-5.217134257353945e-13,5.231771421860649e-13,-6.115589675066605e-13,-1.2947478153226669e-12
0,1,0,384,512,1.0,size,restricted,1.4725963231452468,2.9402132508877533e-12,-1.8775662068923062e-11,5.244274518498891e-12,1.4456641218698446e-11,-4.6132511973052507e-11,2.4099919522811347e-09,-1.6740319805128932e-11,14.999999995933358,-7.407326120570188e-12,-6.767995338973342e-12,5.417860752993393e-12,7.205279300641846e-12,5.5656469543044914e-11,7.427755763284783e-12,-1.2070329757999486e-11
0,2,0,384,512,1.0,size,restricted,0.9002789669061532,7.87329924638895e-12,-1.0528785057618947e-11,-14.999999984712215,-1.876525570645225e-12,-6.9760128504118046e-12,-2.4616935995293623e-11,1.5773358655172553e-08,-3.5136139136480505e-11,1.456771544304461e-11,1.2618516484415894e-12,-1.2662420420156664e-11,-2.9835059763091545e-11,1.2652729213721747e-11,1.6435435355777663e-12,1.8808061656821146e-11
0,3,0,384,512,1.0,size,restricted,1.125314416888568,-1.982569077659271e-11,2.9001949943850816e-11,2.0984920835628933e-11,-14.71266288417472,-3.432879221372412e-11,-0.28733711211919466,6.114577947099105e-12,-2.859354938857087e-11,1.8968065570002587e-11,-3.102906606345428e-11,2.937667407325508e-11,-2.4336749061404514e-12,3.12321032701206e-11,-2.4017982359908388e-11,-3.272392554783444e-11
0,4,0,384,512,1.0,size,restricted,0.7368127965254933,3.216833194657473e-11,-2.813651801680369e-12,-1.2206770526660615e-07,1.589223828703102e-11,1.6150662053498276e-11,-7.576111097878318e-12,2.726958547795388e-11,2.455887686280427e-11,9.216687749028503e-12,3.157788801336768e-11,-5.451245999178567e-12,3.118805106920348e-11,1.7571804865117437e-11,3.396718851853039e-11,14.999999876003113
0,0,1,100,512,1.0,size,restricted,1.6394426386456364,-0.29025012503661246,-4.376762072300158e-12,-2.399650425022359e-12,-3.728905256019736e-11,7.482249493155311e-13,-5.104859384029606e-11,6.990999627891539,1.877251381001334e-11,-6.230666207738096,4.450398928412547e-11,-5.816407728889469e-12,1.4880840386648175,-1.1757869785854988e-12,-1.142251284099843e-12,3.8800370282165736e-11
0,1,1,100,512,1.0,size,restricted,1.1504889412216555,2.356652999181302,5.2011106037116e-13,-5.541271904112867,-1.0421078202939952e-11,-7.115492742570857e-12,-0.5948864238818893,-1.2762963148065318e-12,-2.5548088649551398e-12,6.50718867253496,1.0290729338059108e-11,2.7940704018071397e-11,-2.3796869055561693e-11,5.0890047973667636e-12,-2.913073488536354e-11,2.922061854122781e-12
0,2,1,100,512,1.0,size,restricted,2.019598647918611,3.450545157835889e-12,6.115034151193991e-13,1.8525415330360346,4.6531216379314595e-12,-2.323875083367469e-12,-1.8888416601119874e-13,-7.357050128330734e-13,4.109265157284334,-1.6565540093015647e-12,-6.2789230658665506e-12,8.4061005026766,0.6320928069587638,2.0529565917698217e-12,2.850051184022879e-12,1.8947864143119603e-12
0,3,1,100,512,1.0,size,restricted,1.5990496888821693,4.099041558227386e-11,2.4150797087690064e-12,2.0064435507902845,2.4849164929169874,-1.027928357153665e-11,3.223638654315571e-11,1.3176882061205737,-6.157485845299187e-12,6.593681252459004e-11,3.0705815974968356e-11,9.190951749559241,6.746720059940359e-12,-5.3995460858908034e-11,-3.80795105363572e-12,6.545003332541477e-11
0,4,1,100,512,1.0,size,restricted,1.4102215601629573,-2.6434168904982978e-12,-4.005728196221051e-12,-6.229078032832861,2.506612523694499,4.600335029703339e-13,-7.566702823430826e-12,-2.7826677847386666e-12,6.264309443398494,-4.574065524583246e-14,-7.952524403475517e-13,-4.532784762756716e-12,9.476904502119635e-12,-1.5862983812244985e-12,-6.048131303574865e-13,3.203764203332462e-12
0,0,2,28,512,1.0,size,restricted,2.262700482727154,0.4936938640051645,-0.7148857145107264,-0.2151994488921535,1.6226249451092833,3.229945180662428,-1.239960468704436,-1.5948598946231583e-10,-1.0653929192051,-3.215360343153634,0.4889756210291738,0.1266346975136875,-1.37196338448435,0.0061516131751060315,-0.5051293479358291,-0.7040824505260551
0,1,2,28,512,1.0,size,restricted,2.134658364576094,2.7161737430365206e-13,3.9819325566695385e-11,-4.5783100932146e-12,0.22861790550124791,1.7721838812550115,-7.873764976842854e-12,3.237741902739922e-12,1.0308506284375384e-11,-1.0876081029924066e-11,3.589192291119779,5.399519029122026,2.5522306889759148,1.458256203869635,1.301068938638391e-12,2.0086179541176324e-12
0,2,2,28,512,1.0,size,restricted,3.16370813962308,4.093358633484716e-12,2.2178221915893616e-12,-0.22337969584216674,2.701572306271818e-12,1.128180818849802,1.6353340056845337e-12,1.803886498996804e-11,-2.607173871602284e-10,4.547585303026501,4.694049298996715,2.974161589251061,1.4326432934901698,2.664146327696715e-12,1.4223295027523964e-11,3.729363563661749e-11
0,3,2,28,512,1.0,size,restricted,1.8370491668284668,5.7807654176454105e-11,9.597225731235167e-10,0.8523442435592078,2.3199332232515726,-0.5349419371963037,0.35053081745675163,0.2326356015374531,4.334515388150084,1.4319365590171587,7.101402740452353e-12,-3.537117444970557,0.29739146434753816,-2.177700451662946e-11,-2.2289551061164117e-11,1.1086533192275636
0,4,2,28,512,1.0,size,restricted,2.55904768702717,-0.09980577505335912,0.007855599606551513,-1.3272083147867069,-1.5726593176604747e-10,-1.019353853013488,-0.9459861089982567,-0.05371092656554125,1.2239805554662637,2.2406299270121717,-3.8090080653145204,-1.6104365975839452,2.179704444474661,0.09222056752309957,-0.04287149731477766,0.34722776639156544
0,0,0,384,512,inf,equal,unrestricted,0.9014193199055613,4.313426700957357e-11,3.609797786137813e-11,-2.812801839780827e-11,2.2158119835779947e-11,6.206549342493399e-10,14.999999996946961,1.443286550025901e-10,4.7529333035050925e-11,-8.957468384901259e-12,-8.81467528480308e-11,-1.0570496338798729e-10,8.106630526012368e-11,-1.115385095831169e-11,1.1748818324852846e-11,6.271159564881778e-11
0,1,0,384,512,inf,equal,unrestricted,1.4725963207327666,-4.39081216671125e-11,2.5533903749595237e-10,-8.683910546291098e-11,-2.494980434518405e-10,-4.93183871474918e-10,4.879355524778591e-10,3.663940568205508e-10,14.999999971571054,1.0433074120617893e-10,1.0441275286824083e-10,-9.83463838172226e-11,-1.203932253525144e-10,4.759770276391575e-10,-1.83893426514728e-10,1.8874902273400752e-10
0,2,0,384,512,inf,equal,unrestricted,0.9002789668255473,2.6287304148733732e-11,-3.655082643253041e-11,-14.999999997347246,-5.920818299416764e-12,-2.3056146828714022e-11,-1.3420765741006448e-10,3.7453116841106136e-10,-2.758591481338225e-10,5.5606002258438263e-11,4.0529285725970974e-12,-4.6000545803486244e-11,-2.031093719380056e-10,4.610963260330962e-11,5.376498993463832e-12,8.190589604776032e-11
0,3,0,384,512,inf,equal,unrestricted,1.1320642878351974,2.377523160467194e-10,-4.365486073606519e-10,-6.736424975002657e-10,-14.999999968357674,4.4907821874434117e-10,-1.5770907365141771e-09,-1.047180920728251e-10,3.480704870963079e-10,-7.347868414262592e-10,3.3760748802209687e-10,-3.7394079689162545e-10,-4.58242594806335e-11,-3.509983729009876e-10,6.238267109493389e-10,4.0273356303569944e-10
0,4,0,384,512,inf,equal,unrestricted,0.7368127966710437,-1.4111255164979576e-10,7.517431871327528e-12,-7.96117224590052e-10,-4.6451368705628896e-11,-4.7278244916241874e-11,2.0754671647453967e-11,-4.295909653382953e-10,-8.181035941297528e-11,-2.5536333342282564e-11,-1.3339804682645243e-10,1.4797877014584644e-11,-1.2989905915438888e-10,-5.217508638534706e-11,-2.677701319754155e-10,14.999999995329562
0,0,1,100,512,inf,equal,unrestricted,1.808391216878654,-9.458395943063456e-11,-2.8206458001874727e-11,-8.223191881761593e-12,-8.899653006690262e-11,-5.418545677464575e-13,-6.177906685920249e-11,5.370552904780386e-10,3.1506381214692945e-11,-14.999999997073838,5.792893896939867e-11,-2.3528625448904714e-11,1.1022893228107555e-10,-5.896957614535376e-12,-8.866886877811565e-12,5.284096364154086e-11
0,1,1,100,512,inf,equal,unrestricted,1.266966863234792,3.685822619442312e-10,-4.063162638389177e-11,-14.999999995866986,-8.368711682079148e-11,-5.922960460536474e-11,-1.7345292185197727e-10,-4.5344783766246104e-11,-2.576389174615337e-11,8.627545943314452e-10,3.916682724460023e-11,4.8284222369271825e-11,-1.0909274281132365e-10,2.149403590719481e-11,-2.017071195419588e-10,2.0623729164996485e-11
0,2,1,100,512,inf,equal,unrestricted,2.1149656948540025,8.162435145936137e-11,9.492792724301343e-12,4.387273686031943e-10,9.89291954358759e-11,-6.605184348281339e-11,-4.9607993911683615e-12,-2.0662356328605508e-11,2.9613058520356445e-10,-4.4810397052569365e-11,-1.4568913440939293e-10,14.999999995460822,5.064089042940851e-10,5.204629450839775e-11,6.29481831194211e-11,4.686846651596574e-11
0,3,1,100,512,inf,equal,unrestricted,1.9763088721575104,8.509695426034609e-10,-1.6190841404300162e-10,2.8764811940126686e-09,1.934714039060324e-09,-6.097576960251384e-10,7.583565623299746e-10,1.7216614990376056e-09,-1.9804574726209857e-10,8.827932588465473e-10,6.78979180746675e-10,14.99999996518037,7.437519805224778e-11,-9.197070910554473e-10,-3.6483657907108514e-10,1.207168526298341e-09
0,4,1,100,512,inf,equal,unrestricted,1.43574021459973,-4.063990989484302e-10,-6.779407114311142e-10,-14.999999978375932,5.685903752687948e-09,6.791897568930914e-11,-1.0921724420374212e-09,-4.626049342511817e-10,4.133881304071669e-09,-9.415618248504312e-12,-1.29942777707365e-10,-7.601104493557213e-10,1.268756250723529e-09,-2.5096722924629234e-10,-1.0322611436251508e-10,4.885558096155635e-10
0,0,2,28,512,inf,equal,unrestricted,3.7564325071631814,9.391251110403162e-11,-9.551395099314242e-10,-2.5393471901438732e-11,6.096851933904309e-11,5.795759694782995e-08,-1.1115021302523918e-10,-1.1075300170874678e-11,-1.6035483800117843e-10,-14.999999925713661,2.8083923635933732e-11,-9.266760563462382e-12,-4.16743992121879e-09,6.174999352330095e-12,-3.058498840290318e-10,-1.0320910411122655e-10
0,1,2,28,512,inf,equal,unrestricted,2.882629789029616,6.509188339782093e-11,5.17311581199265e-10,-6.782382211712431e-10,1.3739025184559084e-09,2.0328309514801584e-09,-8.181026166905714e-10,7.383024275405392e-11,8.041983880750882e-10,-1.4560719202030176e-09,4.807446798884312e-09,14.999999916567276,2.6528538278592424e-09,3.1728649823565466e-09,-1.5932081584706447e-10,2.975414700866288e-10
0,2,2,28,512,inf,equal,unrestricted,3.501287535504347,2.0984550304582873e-11,-1.5902604876693e-11,-2.6208323268491945e-10,-4.910274891422289e-13,1.805429511647032e-10,5.628663918066845e-12,5.0207632275004515e-11,-2.09997668403995e-10,5.018134348156585e-08,14.999999946542967,4.537299755556356e-10,2.0308240168652912e-10,2.1201646212505406e-11,4.236949994922759e-11,1.2371353766223824e-10
0,3,2,28,512,inf,equal,unrestricted,2.854239010411486,4.271192840556899e-10,-1.8157239923933442e-10,5.038877877900359e-10,8.796077464424043e-10,-9.441147109774591e-10,3.1474530398526445e-10,5.841462326691497e-11,2.1738269451296546e-08,7.817530011450035e-10,-1.1685766466444743e-10,-14.999999907069101,1.2638008439823396e-10,-2.696344206859981e-10,-6.761822727975759e-10,7.018604516030587e-10
0,4,2,28,512,inf,equal,unrestricted,4.677196265294514,-5.502438156314244e-11,-2.52853776243856e-10,-9.41497143410826e-10,-4.5956349103209786e-10,-1.1713867987755362e-09,-3.2819044158747574e-10,-6.537355182953264e-10,3.746598196024168e-10,2.120721195415367e-09,-14.999999983968253,-1.9622295164421064e-09,5.669201141949455e-10,2.3212898820766146e-11,-7.223117217483534e-10,1.4124757663787648e-10
0,0,0,384,512,inf,equal,restricted,0.5185457679310378,0.42598476574907895,1.656428225619833,0.2527294337049367,1.23769462818484,2.1337999974649065,2.5662927615897133,2.541927063293172,0.2903247288422634,0.43957119154414703,3.339970765977913e-10,-0.6183920250567484,2.1659318081561487,-1.624048946600387e-09,0.6505881601937373,0.020335202796880312
0,1,0,384,512,inf,equal,restricted,0.5632051634161185,-0.24197412686878078,1.9632747372470958,0.1694684486532861,1.2647597342688066,-1.1387824597568437,1.7929953933362197,2.43774383716684,2.155966219623102,0.3297889258481227,1.1100860439448526,0.11097921261042405,-3.3050582956368825e-10,1.4197335544798941,-0.1411239351058673,-0.7233233666406256
0,2,0,384,512,inf,equal,restricted,0.3805383222937316,0.5405255670702391,0.16792434137534154,-0.44554966092259557,1.6630529535874772,-0.6850982957082207,-0.6580833603289599,2.250457698999844,-1.281462386923226,1.1619983050035274,0.7591588853743197,-0.14625138430617743,-1.309265459047827,0.42827197729246425,0.9341583018449013,0.5181789762089752
0,3,0,384,512,inf,equal,restricted,0.2855690641301158,0.2719654573341313,0.15495668535986654,-0.4189962676569014,-1.2206842418983694,0.9340091884279623,-0.9235106881462408,0.7052392845236976,0.19900065164126438,-0.4515000891247037,0.6362300649397644,0.09227479716624744,0.34910264569024374,-0.9032497094961938,2.2447870990913903,-0.1072615777254847
0,4,0,384,512,inf,equal,restricted,0.1919583217223574,-0.6683354492227024,0.42363612420442553,-0.8347022712739811,0.8954717155443274,-0.7019649717415312,0.5826044690292533,-0.37630185474093486,-1.0197229795756604,-0.07133387532815101,-0.2260485315625251,0.5232322637061246,-0.8338492786268316,-0.6404982498719809,-0.21381761204137678,1.1614700047484956
0,0,1,100,512,inf,equal,restricted,0.7381003642018135,-1.373134854889095,0.23562020555722943,-0.1454954501453043,-0.16476835261745876,0.3420918185397932,-0.6070257109557975,2.366877023011362,0.8466545918989213,-1.4737814378551477,0.7662694904154539,-0.1598367282088736,2.005278144691752,-0.18510305024466736,0.2402738857795547,0.7919359569152995
0,1,1,100,512,inf,equal,restricted,0.493197473084617,1.400583348992021,1.067250372202726,-1.8211464289280013,-0.17814226746532216,0.3616686023894506,-1.2859128459369396,0.0933179824120212,0.09968878534707784,2.2774577782701533,0.46772882813361305,1.3733591279690243,-0.05122326456619517,0.2182382927697269,-0.23244623397980133,0.1990974466515776
0,2,1,100,512,inf,equal,restricted,1.2502061180316493,0.8224267362878103,1.2643315053342246,1.0839325266597735,2.009548151853505,0.030751960146018026,-0.20141019043453423,0.12875590234090548,2.36200972452113,0.23702578560337925,-0.9234708662162527,1.9036366957378918,2.261737692242037,-0.014484961455040581,1.1392966540824014,0.6171805918618036
0,3,1,100,512,inf,equal,restricted,0.8282560940203051,1.0409477873756812,0.8789045447544657,1.3256450663112762,1.985985599664444,-0.21296845838195938,0.6626745338191661,1.22575861674708,0.15123842525086265,1.6407298411957636,0.7079390909042743,2.1546331553863016,0.7337249098593807,-0.9153174582392213,0.19902248070817988,1.1645100296348843
0,4,1,100,512,inf,equal,restricted,0.8690538815502927,-0.9911539259681486,-0.07505692075646765,-0.9692332942518753,2.179145068929195,1.0407803886569882,-1.3357188539638416,-0.10407453342699434,2.2465251818469834,0.24119094460247778,-0.2647416719741842,-0.048885338497581574,1.9053707183013227,-0.39396751478230924,0.6328397784451157,1.282486726466053
0,0,2,28,512,inf,equal,restricted,1.5890984707527258,0.3153654727199017,-0.2905476027037769,-0.27256343608002415,1.2548029990676848,2.3624282312872267,-1.066151360888017,0.04449129701825201,-0.7325375744583577,-2.1832729882420714,0.49756035333925486,0.5488764374464629,-0.9012010424811728,0.14132098024441822,-0.434411820127918,-0.571700133881788
0,1,2,28,512,inf,equal,restricted,1.7662950859768058,-6.871661289552542e-12,1.1181004421874028,-2.179806447945033e-11,1.166566268231583,2.1098873697408593,-0.27844216966537505,0.011381941814243313,0.5291268234022708,-4.8205247593975046e-11,2.483948587875091,3.570286659437509,2.44591683661055,1.2863429006801759,3.4788479683771965e-11,2.7861984901517944e-11
0,2,2,28,512,inf,equal,restricted,2.7412654529668727,6.947381774194616e-12,3.2922999550434796e-11,-0.683045086217167,1.286517421459777e-11,1.9764816300281733,-1.4113567247950788e-12,0.6697073147180204,-0.2983435726970859,3.0699376637311624,2.6270000261774844,2.579640430041882,2.182307356858272,1.3011544134966131e-11,0.6519908118970054,0.2615461074388692
0,3,2,28,512,inf,equal,restricted,1.3189936828154523,0.0786010988553925,0.654525230824213,1.2403249735616668,2.1360432179187514,-0.5893542581261126,0.9727496233952385,0.9667941987438868,2.591474249310006,1.373446961268992,0.3040663454663456,-2.371110820609546,0.6129028297779497,-0.05130372233021268,-0.20717314176112442,0.8501293276920195
0,4,2,28,512,inf,equal,restricted,1.4380616099804107,-0.8602176310661624,0.4389260715792322,-0.3440419653343782,0.5074304262716502,-1.0728448797025563,0.08735069893710791,0.1938000484211619,0.4784703667756016,1.04359389045323,-2.4355224453761997,-1.9012744050078232,0.932953512040316,0.3946341362152997,0.25254558803116933,-0.6453878476131837
0,0,0,768,1024,1.0,size,unrestricted,0.710149398006914,1.7893626003745693e-10,1.3315683031899545e-11,-1.5015242009449618e-10,-3.3911128820410526e-10,14.999999971944767,5.649514401719607e-10,4.174606009218358e-10,2.072239070806053e-10,-1.7948095209179949e-10,-5.335580758400322e-10,-4.7107354682218e-10,3.6417771165990614e-10,5.680485995073844e-10,1.768059953177165e-11,2.651444960930407e-10
0,1,0,768,1024,1.0,size,unrestricted,0.6264463038098671,-9.507366941546913e-10,9.141988075768551e-10,-7.755004607567344e-10,-5.140381235882379e-10,-1.079824181301465e-08,3.2952966905787153e-09,1.0834036239385314e-08,14.999999901206486,3.477102376495627e-10,-1.882811118622676e-09,2.897614463835788e-09,2.4885319994652957e-09,1.0683009874837305e-08,-9.384964711966135e-10,3.215762294082924e-09
0,2,0,768,1024,1.0,size,unrestricted,0.7679033232246907,7.206424321620824e-10,-5.221145837202294e-10,-1.7753163005609133e-09,-5.7850555408470876e-11,-2.672079904797392e-10,-5.245778298024222e-10,1.3571854507663903e-08,-14.999999941985067,5.088266492738786e-10,-2.954372876054507e-11,-5.5373527863798114e-11,-2.0561905442124555e-10,4.367130437384475e-10,-5.907043207614151e-11,8.198038715697634e-10
0,3,0,768,1024,1.0,size,unrestricted,0.713622706030704,-2.969345339672472e-10,7.576530115979524e-11,-4.824156607381132e-10,-7.951886394877597e-10,1.551363965265498e-10,-3.515094599156045e-10,-3.3334110081155093e-10,6.872489027221385e-11,-3.6484950192940197e-10,2.2589445338536648e-10,-5.002587478750502e-10,2.2558067087940026e-10,1.3776757973916706e-10,3.3728622498581914e-11,14.999999971506933
0,4,0,768,1024,1.0,size,unrestricted,0.6707745014212808,4.149917768446664e-10,1.1777745253018302e-11,-14.999999971106293,-5.281223163961016e-10,-2.659881153620283e-10,-7.661740941018828e-10,-1.0810551410684877e-10,-1.606382643135041e-11,3.619906906630058e-11,-2.1439581221372413e-10,2.3008566420682693e-10,-9.115855524977358e-10,2.0660741635737832e-11,-5.494356883481992e-10,4.2633937787098835e-10
0,0,1,202,1024,1.0,size,unrestricted,0.708775932908635,-2.1541609940426285e-09,-8.687965541862286e-10,-4.0090599848951874e-11,-8.020663748820284e-11,1.8982379815602232e-10,-7.092451198588191e-10,1.0637958236077397e-09,-1.5996702580653015e-10,-8.529366714653452e-10,14.999999986515782,-1.380095539499276e-11,-1.09023336901617e-10,-8.747706300703249e-10,6.304014320313456e-10,1.8608323937262026e-10
0,1,1,202,1024,1.0,size,unrestricted,0.950122792695987,14.999999965966317,-5.74406441985345e-10,9.613709056081454e-10,-1.5289697552672313e-10,8.005046889999225e-10,-6.187599070538247e-10,3.865787155563982e-10,2.7352263837181122e-09,6.850324239252615e-10,-4.424095279989786e-10,1.5894960285314312e-09,-4.659534330612011e-10,-4.804563035843388e-11,3.0066879996199517e-09,1.868583593505901e-10
0,2,1,202,1024,1.0,size,unrestricted,1.1497418009411384,2.575430942156595e-10,4.0249608469579625e-11,2.87860437209079e-10,-7.091255513404906e-12,-3.889852986340503e-11,-1.037375649946349e-11,-7.206605368865298e-11,2.773425548523111e-10,-9.87467991625736e-12,-4.0909570198397746e-11,8.44056098240774e-11,1.1913329360342504e-10,14.999999996546043,1.0246450938656052e-10,-2.7965890848911727e-12
0,3,1,202,1024,1.0,size,unrestricted,1.5209774909107523,-5.443956443800267e-10,-6.222759338884672e-10,-4.575750618981561e-12,8.544121970745664e-10,-9.181302847707775e-10,8.026744302303067e-10,8.875212396822312e-10,-3.27402554645139e-10,2.6461477923910336e-10,4.894462627716074e-09,14.999999956734623,-5.786339100485997e-10,-2.0996079076188323e-09,1.194933581514272e-09,2.967039403238939e-10
0,4,1,202,1024,1.0,size,unrestricted,1.060404508317907,-1.4879186500524387e-09,8.520480569002003e-11,-5.927617662492454e-10,7.526318925220028e-08,4.749837840591588e-10,-2.4249867663360544e-10,-1.6053292207504147e-10,2.642908285188967e-10,7.62588197939031e-10,3.637358803002401e-11,-7.181109535451528e-10,3.0416144657584186e-11,-14.999999912892537,-1.1634825818549819e-10,6.4468790996800055e-12
0,0,2,54,1024,1.0,size,unrestricted,2.812484728588438,1.771911779811704e-09,-6.962475956247278e-09,5.633525923928785e-10,1.544225450718567e-10,4.505465249018111e-09,-2.008642694706234e-10,7.12087644261102e-11,-1.9683461966380395e-09,-14.999999961743788,-1.3843139585774143e-11,-1.1803331395677627e-09,-6.607700249894885e-10,9.817050492253336e-10,-1.105329328085036e-09,-1.1037311838746037e-09
0,1,2,54,1024,1.0,size,unrestricted,1.3593769196691765,8.212000602588482e-11,14.999999981882956,2.470689707339465e-10,8.748340762123324e-10,2.1530299272654625e-10,1.491004077101338e-10,-1.7706071530504708e-10,-2.7937626787444444e-10,-3.3913576544144833e-09,1.080304123212459e-09,1.229517231701248e-09,3.170650600657494e-09,6.58001997392474e-10,5.7968213274855125e-11,-1.699120735304036e-09
0,2,2,54,1024,1.0,size,unrestricted,3.128852143652829,2.812010144523757e-11,-3.014358716819884e-11,-1.876906660835217e-11,-2.7513857022263008e-11,7.561425687499319e-11,5.118589037352558e-11,1.3737285961924309e-11,-5.242140160375702e-10,9.304989235082399e-11,8.902858425048811e-11,14.999999996707155,3.8183458660485667e-11,3.2485348422621295e-10,-4.338984648092064e-12,4.276050913473152e-11
0,3,2,54,1024,1.0,size,unrestricted,2.249453423957201,1.2280122774035243e-09,-7.067396073707165e-11,4.250443262005373e-09,14.999999973600548,-4.777416274354141e-10,2.8204279770508805e-10,-7.413788564546272e-11,1.4995751875305174e-09,-3.3894393928005497e-10,-3.4237570239278384e-10,-1.0192546755997626e-09,2.576405213415905e-09,-1.757951084300925e-10,-1.1733225055787058e-09,5.243181693171534e-09
0,4,2,54,1024,1.0,size,unrestricted,3.1953070118100753,1.0402540571600425e-10,-7.113463997452615e-10,-2.6999225929103077e-09,-7.405415871840326e-10,-7.882403510525748e-10,-3.580953773848271e-10,-1.851623592463624e-10,3.1518744539395264e-10,-8.490048075173837e-11,-14.999999958745047,-8.293203302233269e-10,-1.5346292127545588e-10,-1.3547836833825194e-09,-8.732901204186233e-09,-3.8005367915980494e-10
0,0,0,768,1024,1.0,size,restricted,0.6868786329153082,-1.2783462066843486e-11,-7.532976897455859e-12,8.145527625305965e-12,2.0374955055862877e-11,13.830023760483112,1.0480156912843335,-8.737027891626732e-12,-1.968190535017166e-11,1.0930436957715648e-11,-9.31206062324489e-11,1.9028524256552282e-11,-2.01223461915266e-11,0.12196054629065983,-5.217191435182178e-12,-2.007598488304645e-11
0,1,0,768,1024,1.0,size,restricted,0.6184546189278268,6.53284862483335e-12,-6.5544932872283525e-12,5.3419266246784094e-12,3.2655272934191128e-12,-1.1914054099282717e-10,-1.0244893940873328e-11,1.9769685405015227,13.023031458295529,-2.8426989306328764e-12,1.0182380732215396e-11,-1.0924808553812477e-11,-1.1184529359815444e-11,4.5586723560435717e-10,6.240089564381896e-12,-1.0471206856399002e-11
0,2,0,768,1024,1.0,size,restricted,0.7540879436664243,-9.948689830330163e-13,9.247956669484321e-13,-1.0434786116087934e-11,8.694815191470404e-14,5.361618654790852e-13,9.68967056543237e-13,3.9929321911410605,-11.007067808699691,-9.802939360517852e-13,6.174603390648682e-14,8.484632622416815e-14,4.1767778673907964e-13,-9.097785518376707e-13,8.603113600147109e-14,-8.142848134928302e-13
0,3,0,768,1024,1.0,size,restricted,0.6669626913009378,-3.518121756829134e-12,7.593820258563386e-13,-1.4096824126258287e-11,-3.604063303184733,1.3980744426036146e-12,-3.156226862651681e-12,-3.0951222766842108e-12,4.97198937605139e-13,-4.65830249693654e-12,1.7030007920445973e-12,-2.245059381078127e-11,1.5904023001796705e-12,6.875647063469189e-13,3.1636733997466436e-13,11.395936696568125
0,4,0,768,1024,1.0,size,restricted,0.603220658988361,-4.3158059168009755e-13,-1.5890705568555495e-12,-10.498805199196223,-3.5780834762029836e-12,2.582209021807197e-12,-1.8031517690388557,1.0954016636200725e-12,-4.2962677863055727e-13,-8.120323140147458e-13,2.527118921802161e-12,-2.6924944169560935e-12,-2.698043031195928,-8.543313889846996e-13,-5.121993663837236e-12,1.3064364338716363e-12
0,0,1,202,1024,1.0,size,restricted,0.6277910218159084,-3.673374788064839,-2.30145383122238,-1.525488710428399e-14,-5.679989091083047e-13,4.747815311979751e-12,-0.018066589365721246,2.7004354863822546,-1.4894048569264115e-12,-0.5047868543030675,4.363021282085064,1.4039302476461405e-13,-7.338651687656674e-13,-0.4758095015770567,0.9630516669759449,3.0894672694986506e-12
0,1,1,202,1024,1.0,size,restricted,0.6543540710503982,5.699534303303325,-5.163612519507111e-12,0.05419837540465251,3.4016305756801737e-12,0.6456631640952538,-1.376244443168773e-11,1.1434464624864881e-11,2.948807946932503,0.3691118602872821,-6.217858871175915e-12,2.3645912014514376,-8.675541302313097e-12,2.176302097503641e-12,2.9180931483429995,4.380488196469656e-12
0,2,1,202,1024,1.0,size,restricted,1.0071297454503256,2.0311908798106626,1.0019966992594312e-11,3.776275015037464,2.7123998159635485e-12,-1.6442167749881173e-12,1.1535692357798917e-12,-8.433330717843351e-12,3.888629357447634,2.2541297133850602e-13,-2.3940860443561767e-12,8.109213917832546e-10,0.5351440885464865,4.187542829191162,0.5812178290113519,8.300272505926259e-13
0,3,1,202,1024,1.0,size,restricted,1.1496253585605578,-2.2888287868566915e-11,-4.85006611620273e-12,2.3662498879684854e-12,0.8240511842905389,-1.2375694407541424e-11,0.10172221128885334,0.6623371033030213,-1.6798213602934319e-12,1.5639484965590957e-11,4.233506604927946,5.953495171336217,-1.1498435782780479e-11,-1.6478443365573983,1.5770433879436103,9.498017458649263e-12
0,4,1,202,1024,1.0,size,restricted,0.9257216200373978,-2.685831203225936,5.790594256523425e-12,-3.433905243033053e-11,4.928454521672325,1.2152973440980712,-8.159722484376716e-12,-2.2042517295674593e-12,2.8590737606507004e-11,1.8309997923478392,7.539137334449146e-13,-0.2731487568657663,1.9545796402447987e-12,-4.066268381663853,-1.3934757759583693e-12,1.1320255709769425e-12
0,0,2,54,1024,1.0,size,restricted,1.3393298594866676,0.9143867656635097,-1.2396900303656202,1.1593587124416418,0.8530662913867488,2.515710030982198,0.1488572411984941,0.6554247647038429,-0.9198133571724981,-2.402082845598599,0.19034860992107355,-0.4387163758265815,-0.16335129936635756,1.288251044102368,-0.5034208176779923,-0.7941439121484799
0,1,2,54,1024,1.0,size,restricted,1.2488358513299878,8.762303848475635e-13,3.4802257529189444,3.556484878797763e-12,1.0539613072998375,5.890627093113415e-12,2.0730895202106474e-12,-1.7039523952162465e-12,-3.266763219477612e-12,-1.9141296996942803,1.4160553908199967,2.966088788961438,2.9041400874915118,0.04594525611215591,9.496928284779903e-13,-1.2194537166567712
0,2,2,54,1024,1.0,size,restricted,1.9575218264151868,0.10331760944313705,1.8039899519646707e-10,5.026093310513553e-12,5.947054483648382e-12,1.732651886615844,0.7228161452397179,0.5153604781651403,-2.174064205668187,1.2343515417859714,1.4934037045180102,3.602093967419805,0.9358983682464728,2.171412035635975,0.07298500988941058,0.2416450469793587
0,3,2,54,1024,1.0,size,restricted,1.5104655110820702,0.8543582629386092,1.6312488204079e-10,2.3599165745004345,3.890395605563322,-2.799019274633314e-12,0.7572072662041671,6.145089331101856e-12,1.8665213439802442,-4.0512626568148375e-12,-1.4164708763597022e-11,-0.5208811174953848,2.0629656300734287,-5.484680341908113e-12,-0.5261901008221834,2.1615640981812922
0,4,2,54,1024,1.0,size,restricted,1.1821663700214442,-0.0750196796797715,0.16646628986377038,-1.2486279457959275,-0.022203167460914636,-0.03440120429735076,-0.19599598729144013,0.2221086454442771,0.6500725545138654,0.15386036464704508,-3.010938598338501,-0.3002705238301376,0.20576539863781657,-1.1895528383606166,-1.7675482056356853,-0.1925339376312769
0,0,0,768,1024,inf,equal,unrestricted,0.710149398006914,1.7893626003745693e-10,1.3315683031899545e-11,-1.5015242009449618e-10,-3.3911128820410526e-10,14.999999971944767,5.649514401719607e-10,4.174606009218358e-10,2.072239070806053e-10,-1.7948095209179949e-10,-5.335580758400322e-10,-4.7107354682218e-10,3.6417771165990614e-10,5.680485995073844e-10,1.768059953177165e-11,2.651444960930407e-10
0,1,0,768,1024,inf,equal,unrestricted,0.6264463038098671,-9.507366941546913e-10,9.141988075768551e-10,-7.755004607567344e-10,-5.140381235882379e-10,-1.079824181301465e-08,3.2952966905787153e-09,1.0834036239385314e-08,14.999999901206486,3.477102376495627e-10,-1.882811118622676e-09,2.897614463835788e-09,2.4885319994652957e-09,1.0683009874837305e-08,-9.384964711966135e-10,3.215762294082924e-09
0,2,0,768,1024,inf,equal,unrestricted,0.7679033232246907,7.206424321620824e-10,-5.221145837202294e-10,-1.7753163005609133e-09,-5.7850555408470876e-11,-2.672079904797392e-10,-5.245778298024222e-10,1.3571854507663903e-08,-14.999999941985067,5.088266492738786e-10,-2.954372876054507e-11,-5.5373527863798114e-11,-2.0561905442124555e-10,4.367130437384475e-10,-5.907043207614151e-11,8.198038715697634e-10
0,3,0,768,1024,inf,equal,unrestricted,0.713622706030704,-2.969345339672472e-10,7.576530115979524e-11,-4.824156607381132e-10,-7.951886394877597e-10,1.551363965265498e-10,-3.515094599156045e-10,-3.3334110081155093e-10,6.872489027221385e-11,-3.6484950192940197e-10,2.2589445338536648e-10,-5.002587478750502e-10,2.2558067087940026e-10,1.3776757973916706e-10,3.3728622498581914e-11,14.999999971506933
0,4,0,768,1024,inf,equal,unrestricted,0.6707745014212808,4.149917768446664e-10,1.1777745253018302e-11,-14.999999971106293,-5.281223163961016e-10,-2.659881153620283e-10,-7.661740941018828e-10,-1.0810551410684877e-10,-1.606382643135041e-11,3.619906906630058e-11,-2.1439581221372413e-10,2.3008566420682693e-10,-9.115855524977358e-10,2.0660741635737832e-11,-5.494356883481992e-10,4.2633937787098835e-10
0,0,1,202,1024,inf,equal,unrestricted,0.708775932908635,-2.1541609940426285e-09,-8.687965541862286e-10,-4.0090599848951874e-11,-8.020663748820284e-11,1.8982379815602232e-10,-7.092451198588191e-10,1.0637958236077397e-09,-1.5996702580653015e-10,-8.529366714653452e-10,14.999999986515782,-1.380095539499276e-11,-1.09023336901617e-10,-8.747706300703249e-10,6.304014320313456e-10,1.8608323937262026e-10
0,1,1,202,1024,inf,equal,unrestricted,0.950122792695987,14.999999965966317,-5.74406441985345e-10,9.613709056081454e-10,-1.5289697552672313e-10,8.005046889999225e-10,-6.187599070538247e-10,3.865787155563982e-10,2.7352263837181122e-09,6.850324239252615e-10,-4.424095279989786e-10,1.5894960285314312e-09,-4.659534330612011e-10,-4.804563035843388e-11,3.0066879996199517e-09,1.868583593505901e-10
0,2,1,202,1024,inf,equal,unrestricted,1.1497418009411384,2.575430942156595e-10,4.0249608469579625e-11,2.87860437209079e-10,-7.091255513404906e-12,-3.889852986340503e-11,-1.037375649946349e-11,-7.206605368865298e-11,2.773425548523111e-10,-9.87467991625736e-12,-4.0909570198397746e-11,8.44056098240774e-11,1.1913329360342504e-10,14.999999996546043,1.0246450938656052e-10,-2.7965890848911727e-12
0,3,1,202,1024,inf,equal,unrestricted,1.5209774909107523,-5.443956443800267e-10,-6.222759338884672e-10,-4.575750618981561e-12,8.544121970745664e-10,-9.181302847707775e-10,8.026744302303067e-10,8.875212396822312e-10,-3.27402554645139e-10,2.6461477923910336e-10,4.894462627716074e-09,14.999999956734623,-5.786339100485997e-10,-2.0996079076188323e-09,1.194933581514272e-09,2.967039403238939e-10
0,4,1,202,1024,inf,equal,unrestricted,1.060404508317907,-1.4879186500524387e-09,8.520480569002003e-11,-5.927617662492454e-10,7.526318925220028e-08,4.749837840591588e-10,-2.4249867663360544e-10,-1.6053292207504147e-10,2.642908285188967e-10,7.62588197939031e-10,3.637358803002401e-11,-7.181109535451528e-10,3.0416144657584186e-11,-14.999999912892537,-1.1634825818549819e-10,6.4468790996800055e-12
0,0,2,54,1024,inf,equal,unrestricted,2.812484728588438,1.771911779811704e-09,-6.962475956247278e-09,5.633525923928785e-10,1.544225450718567e-10,4.505465249018111e-09,-2.008642694706234e-10,7.12087644261102e-11,-1.9683461966380395e-09,-14.999999961743788,-1.3843139585774143e-11,-1.1803331395677627e-09,-6.607700249894885e-10,9.817050492253336e-10,-1.105329328085036e-09,-1.1037311838746037e-09
0,1,2,54,1024,inf,equal,unrestricted,1.3593769196691765,8.212000602588482e-11,14.999999981882956,2.470689707339465e-10,8.748340762123324e-10,2.1530299272654625e-10,1.491004077101338e-10,-1.7706071530504708e-10,-2.7937626787444444e-10,-3.3913576544144833e-09,1.080304123212459e-09,1.229517231701248e-09,3.170650600657494e-09,6.58001997392474e-10,5.7968213274855125e-11,-1.699120735304036e-09
0,2,2,54,1024,inf,equal,unrestricted,3.128852143652829,2.812010144523757e-11,-3.014358716819884e-11,-1.876906660835217e-11,-2.7513857022263008e-11,7.561425687499319e-11,5.118589037352558e-11,1.3737285961924309e-11,-5.242140160375702e-10,9.304989235082399e-11,8.902858425048811e-11,14.999999996707155,3.8183458660485667e-11,3.2485348422621295e-10,-4.338984648092064e-12,4.276050913473152e-11
0,3,2,54,1024,inf,equal,unrestricted,2.249453423957201,1.2280122774035243e-09,-7.067396073707165e-11,4.250443262005373e-09,14.999999973600548,-4.777416274354141e-10,2.8204279770508805e-10,-7.413788564546272e-11,1.4995751875305174e-09,-3.3894393928005497e-10,-3.4237570239278384e-10,-1.0192546755997626e-09,2.576405213415905e-09,-1.757951084300925e-10,-1.1733225055787058e-09,5.243181693171534e-09
0,4,2,54,1024,inf,equal,unrestricted,3.1953070118100753,1.0402540571600425e-10,-7.113463997452615e-10,-2.6999225929103077e-09,-7.405415871840326e-10,-7.882403510525748e-10,-3.580953773848271e-10,-1.851623592463624e-10,3.1518744539395264e-10,-8.490048075173837e-11,-14.999999958745047,-8.293203302233269e-10,-1.5346292127545588e-10,-1.3547836833825194e-09,-8.732901204186233e-09,-3.8005367915980494e-10
0,0,0,768,1024,inf,equal,restricted,0.1901370325666121,-0.3047170847935433,1.0279657154787512,-0.10225715528313638,0.007616548884094596,1.6267125887935017,1.3553174931535956,1.296614599806574,0.1220413559112223,0.11728002012755893,-0.6391065573564753,-0.1956753316171924,0.9160516493734199,0.48150352108269634,0.536448488443813,0.25430642330936204
0,1,0,768,1024,inf,equal,restricted,0.24299769011743766,-0.456681373367468,1.2653427759093696,-0.48200066282995546,0.5481809849276368,-0.34787733168055246,1.151340506660931,1.5738978947736777,0.9314451756610413,0.24792148757942215,-0.294335983812827,0.7370227366170695,0.8918637328378477,0.6904242219628115,0.04227367772642763,0.3233133336303027
0,2,0,768,1024,inf,equal,restricted,0.19012070626139974,-0.155820064194092,0.5674029153872091,-0.710576736172036,0.5949615058170773,0.24994752321336988,-0.0997370774819517,1.8937992918889803,-1.3105520416674223,0.5134892962775514,0.024989225163180768,0.3557548133708219,0.47872850975593517,-0.011403283692709095,0.39833166091155114,0.5905948236181506
0,3,0,768,1024,inf,equal,restricted,0.13019789778190322,-0.7034168717760878,0.9101450843866199,-0.7854995164062729,-0.5293547128293922,0.4189377093906502,-0.09471321617030579,0.1392633274581162,-0.12487922576364724,-0.29012954014118086,0.19619415527557132,-0.3665199725211826,0.5943753283069918,-0.21740056949588507,0.587682637279662,1.235106775227448
0,4,0,768,1024,inf,equal,restricted,0.10382627361054786,0.01754808973728415,0.8342788377695198,-1.0608856911150806,-0.20278960398714235,-0.05244348495735747,-0.4730611682338214,0.3924221328924215,-0.014995275157223159,-0.0713762632821175,0.021500244993997195,0.7913722824943029,-0.7603358862153189,-0.23289018648746682,-0.1450440862283947,0.3783568997593755
0,0,1,202,1024,inf,equal,restricted,0.3169262012175262,-1.2091092932392216,-0.6696719563195098,0.12336377795702361,0.37064066203199403,0.8785661391644054,-0.8172053913677996,1.450128980843392,0.3722050573872926,-0.27298546094041587,1.3045635323635483,0.11994843902408107,0.3642882309114247,-0.7714443356599083,1.575189255582249,0.5817395335254298
0,1,1,202,1024,inf,equal,restricted,0.36569252075427294,2.116378855263831,0.1495156778795293,0.9796355292210228,0.7404272732664828,1.3668183154737898,-0.24727373033612515,0.5587457895345235,1.7778059134301873,1.2293237172187406,-0.073638781073177,1.4450469368869499,0.06498979449767986,0.22946544903236146,1.6462683593761323,0.42686873121644686
0,2,1,202,1024,inf,equal,restricted,0.5259231508941022,1.7782958193847096,1.1933336260798055,0.6898925702001755,1.0102493754517554,0.4548826544146816,0.32298664201762933,0.04610717906808887,2.292357600788736,0.7087236138471964,0.006722540819018108,0.8897718702630956,0.5770372686808363,1.5146486524828318,1.3842682608167989,0.07221502931808521
0,3,1,202,1024,inf,equal,restricted,0.53253025910956,0.020756695078054044,0.10623494663459734,-0.1352154854848306,0.9879928191765279,-0.08296519907822289,0.7789973637528739,1.025715477723807,0.644419790304902,0.7713004577918553,1.5917013119375047,1.8024244302011603,0.030149182506890738,-0.916245768373829,1.582714142978232,0.5680428461900654
0,4,1,202,1024,inf,equal,restricted,0.4868586450820895,-1.183304395618986,0.8595720200176812,-0.15678050163279353,2.0190647546005254,1.6332094110022772,-0.43871567836408315,0.008004002988162184,1.2163800011037342,1.2366688086277238,0.30067762821691685,-0.32271295163842395,0.5654548681930927,-1.2594900139399172,0.2367021465479602,0.33019623639939377
0,0,2,54,1024,inf,equal,restricted,1.0960234739571828,0.5464171850464847,-0.9439585123206864,0.7532226225362493,0.76025408058179,1.8792022322912618,0.7251008357705846,0.6423321844952746,-1.176243458990535,-2.2527195622356957,0.34053706681088364,-0.01276399399219095,-0.43427527643026415,0.6658896652073673,-0.3283773779965973,-0.8320329485085867
0,1,2,54,1024,inf,equal,restricted,1.177668787943335,1.6484317463361e-12,2.6172643828706383,0.09909709884517143,1.549279295027093,0.5670567871708987,2.893381415713949e-12,-2.5205991190673903e-12,-3.5883594409759248e-12,-1.519041190337795,1.5737191766876075,2.536342387628228,2.563460093368928,0.8565092102621653,1.7285437446813369e-12,-1.118230377740289
0,2,2,54,1024,inf,equal,restricted,1.7333970058044845,0.0849420563055658,0.4682886047216878,0.05411160662923948,0.06321237473942236,1.692998014618653,0.8296519101290278,0.7241168081997955,-1.8559440755837993,1.0789485730325719,1.477493263916979,3.189510629696127,1.0964483895712889,1.775655237228291,0.2671876962755476,0.3414907590602346
0,3,2,54,1024,inf,equal,restricted,1.2169969463293215,5.721082103159873e-11,0.8804686978590556,1.7049894151170795,3.574615766723578,-0.10645255005193406,1.5369798942169317,0.9281957844981022,0.7639380742198807,-0.07035144774337226,-2.5131939149886264e-11,-0.564514188292852,1.7069558235513556,-0.7490270346251833,-1.0574530082168592,1.356058314466262
0,4,2,54,1024,inf,equal,restricted,0.9581998006733108,-0.29549863641366875,0.2821683958666398,-1.0709991044750595,0.037331082494260016,-0.14915888489925938,0.07925762487287592,0.35987691469134336,0.4373750326213381,-0.010012840450480209,-2.4467115431065007,-0.27526588886594044,0.08075446085908136,-1.1516467167142372,-1.3564537597942858,-0.23494007215241655
0,0,0,1536,2048,1.0,size,unrestricted,0.4513022681818291,-2.0170729559894782e-10,2.8970000215261635e-10,2.0330075967011134e-10,1.1658516708653614e-10,5.0340876846186605e-09,14.999999969862715,2.1052188138096546e-10,6.930357681355172e-11,-2.805505698262997e-10,-1.6132648607532e-10,-1.1231154907985302e-10,-1.1037147110994088e-10,-7.552708158100264e-11,1.2567116768864492e-10,3.8713587288221564e-10
0,1,0,1536,2048,1.0,size,unrestricted,0.32631469840565236,1.1405074012279717e-08,-3.882152170954109e-11,1.1237729599640965e-09,-2.4090676156967136e-09,-1.0184435334038984e-08,1.6430175357633072e-09,1.6134446152426296e-09,1.9204954198221215e-08,3.974691724946477e-09,-1.3467795149400132e-08,1.2149343093002876e-08,14.999999831378227,3.756158394189401e-09,-1.7608223648268427e-08,3.153606132322948e-09
0,2,0,1536,2048,1.0,size,unrestricted,0.5759146013464972,4.5543019826871487e-10,-1.0703759588855137e-09,1.4563276138757556e-10,-1.3055382183942447e-10,8.59885077048298e-11,-1.6037468099237615e-10,14.999999948468968,-1.7654798801561532e-08,1.7571286849786378e-10,1.1932089420755102e-09,-1.0743517113014255e-10,-3.008077162670795e-10,-4.2526512848289253e-10,5.704222148076895e-10,4.749201682024705e-10
0,3,0,1536,2048,1.0,size,unrestricted,0.6232345114597023,-7.362903053070277e-11,5.640393397456076e-11,-1.0703957184453415e-10,-9.054291288102426e-11,1.513896579050222e-10,-8.363771459794252e-11,-8.776376695625039e-11,7.022867562085979e-11,1.3892003729663872e-10,1.1202161864110378e-10,1.0351996797432137e-11,-9.119240460425782e-11,-1.4823052021683023e-10,1.4875726925885633e-10,14.999999972880191
0,4,0,1536,2048,1.0,size,unrestricted,0.49758021941305214,3.895179941544074e-10,3.8602199576076656e-10,-4.117217574477422e-10,-14.999999974588585,2.0867584915765602e-10,-2.860606825834521e-10,2.1722201343631794e-10,9.322147509031256e-11,-4.4954588308207415e-10,-1.5419136664605348e-10,-3.5290173636706694e-10,-8.46821482619416e-11,3.468283148922531e-10,-5.062808415428795e-11,-4.1569253275378766e-11
0,0,1,406,2048,1.0,size,unrestricted,0.7571735749196284,-2.1164694495258715e-10,-14.999999868519899,2.2046078977141273e-11,1.474431888477284e-11,7.0503060068688e-12,-8.034118929236704e-10,2.013156636106731e-09,-4.2681455782926414e-10,1.6689446113353473e-11,5.136210555044829e-11,-6.210148655076519e-11,-5.944667148414052e-11,-4.4040352800387105e-12,1.246667336667026e-07,1.3149243740158414e-11
0,1,1,406,2048,1.0,size,unrestricted,0.8547889835999599,8.324559326403329e-10,5.070627120266533e-10,9.84844532870723e-11,-6.593316904025512e-11,-5.736278261809336e-10,-1.4613172955529369e-10,14.999999966110279,1.228650998621671e-09,1.077028764799868e-09,7.138218446126505e-10,5.754581784047452e-10,1.7772592589456206e-10,-6.051418704992723e-10,9.799728714982816e-10,-7.866862791192193e-10
0,2,1,406,2048,1.0,size,unrestricted,0.5645656312289534,9.464075597996695e-12,4.448402762230914e-11,2.333676762851523e-10,9.307880540047379e-11,4.828430390345825e-11,-1.7637520363706762e-11,6.48101606572548e-11,2.908670162149439e-10,-3.412545946860437e-11,-14.999999996532203,-1.8086358846485076e-11,2.810613418028655e-10,3.892304205304085e-10,5.292593807543702e-11,-3.241904272001329e-11
0,3,1,406,2048,1.0,size,unrestricted,0.7996291597399515,-1.0311112917350915e-09,-1.3472266954497684e-10,-14.999999930326357,8.345547657942327e-09,-1.0319771842254468e-10,2.056007921656479e-09,8.28385040002574e-11,5.972592717487292e-10,1.1601527015571171e-10,3.3104795225844136e-09,6.542611636930086e-09,7.217666120348505e-10,-4.29097362912391e-09,7.04349090726493e-10,2.817803076969008e-10
0,4,1,406,2048,1.0,size,unrestricted,0.78394325930786,-2.319593048641475e-10,-6.557759744024301e-10,-6.861800995570259e-10,2.591199347613273e-09,-5.700408290838751e-10,1.1268909299442904e-10,1.5308258888286069e-09,2.4657282887694104e-09,3.6689185135228253e-09,6.346068655409971e-10,9.481929046574283e-10,-2.0802231710904255e-10,-14.999999957440144,3.395030169778171e-10,8.582256751589542e-10
0,0,2,106,2048,1.0,size,unrestricted,1.4219887455519908,5.957801803706234e-10,-8.013455720130131e-10,2.936882087993875e-11,-3.6286822676549843e-10,-1.45996077083786e-11,-2.983733764338305e-11,-8.104562288475613e-12,-14.999999990621642,-2.0491584828612517e-10,5.0052981449039506e-11,-1.578884531190898e-10,-1.842979309103903e-11,1.1991119221054252e-09,-1.1942808288095942e-09,-1.5189311159166792e-10
0,1,2,106,2048,1.0,size,unrestricted,1.852252760580541,2.8482567054563716e-10,1.3451725095343724e-10,-1.2090757540560093e-10,-1.599887238964599e-10,7.623102686591932e-12,6.43180671962053e-10,1.175054145726512e-10,3.134728443421737e-10,-14.999999971484067,4.205801999357037e-10,1.5996031116651976e-09,1.474458392811133e-10,-6.316020308463381e-11,1.5893279367773991e-09,-1.1167005618799604e-09
0,2,2,106,2048,1.0,size,unrestricted,3.150654205949278,2.174966479236969e-10,-3.8432635214278127e-10,-5.690516718569561e-11,-1.4727770530126717e-09,4.246516741044965e-11,1.001189084033103e-09,6.733069463660529e-10,-14.999999964798711,5.822674647219422e-10,8.334035332483082e-12,1.022575275633503e-09,7.032519168732355e-10,1.9948435245893578e-09,5.091567806310234e-12,-2.0546681678423643e-10
0,3,2,106,2048,1.0,size,unrestricted,1.4230796007557431,1.0229373455396337e-11,-4.4713996538614255e-11,-6.398076728609023e-10,1.7443592853504275e-10,1.457001240746089e-09,-4.817993314774741e-10,-3.595035690847241e-10,2.9933366217228904e-09,9.429434524919222e-10,-7.701067587831596e-09,1.137538761029124e-09,2.2697143369363278e-10,-3.13138049767596e-10,-14.999999956605166,6.347659909414389e-09
0,4,2,106,2048,1.0,size,unrestricted,3.278359635011652,3.0078942131999957e-10,2.5054002843467823e-10,-1.6430488135662102e-09,-6.610128365206862e-11,-1.523500649550001e-10,-2.9057497739265683e-10,-6.141123423790726e-11,2.0230881560828636e-10,1.0899023836399616e-10,-14.999999966444935,-9.037522535155745e-11,2.2473989964675948e-10,-1.4371322650063057e-10,-9.095586461422073e-10,-5.912983525512175e-10
0,0,0,1536,2048,1.0,size,restricted,0.437275051174207,1.9952125304714825e-12,-3.4709813248705896e-12,3.007914464412334e-11,-1.4583649154417988e-12,5.539542438208946,9.460457561558067,-2.415000530395208e-12,-1.0118606498693118e-12,2.7105808995237395e-12,2.59437304146446e-12,9.823815616144377e-13,1.0086075486520075e-12,6.019972906571833e-13,-1.4952358556251275e-12,-4.573373275993217e-12
0,1,0,1536,2048,1.0,size,restricted,0.31675440357732837,2.2980734801324115e-11,1.9339731210830083e-14,1.2476027751538787e-12,-2.618333635793487e-12,-1.5630900352832344e-11,1.8386448472271875e-12,1.820206377561752e-12,3.355153394326089,5.068036965311392e-12,-2.8819669752480148e-11,3.080750591063008e-11,9.214681673688585,4.74609313318366e-12,-2.430164931946571,3.743353716576589e-12
0,2,0,1536,2048,1.0,size,restricted,0.5340753022307619,-5.887822279245577e-12,-7.833893182277993e-13,-7.460326888258467e-12,-6.126752387985295e-13,-6.12895050957335e-12,3.710008400497819e-12,8.228182495597633,-5.637263121321402,-7.065527989579053e-12,1.1345543823186304,1.4972732612292343e-12,6.310085404320677e-12,6.71035230200436e-12,7.979616500006026e-11,-3.730364544017179e-12
0,3,0,1536,2048,1.0,size,restricted,0.4781050870327553,-7.037725043274334e-13,3.5017686767757007e-12,-0.8113648155841217,-1.7092073554304194e-13,1.4373995671313122,-3.5895389967428287e-13,-1.4404033462805777e-13,5.865393223816796e-12,0.3861745419371437,5.23717416690598e-12,-2.651858793170292,-7.688114758911181e-13,-8.365661343252958e-12,0.6521431888833205,9.06105909312641
0,4,0,1536,2048,1.0,size,restricted,0.3956596997170367,0.4759301363108785,1.454199380858899,-6.705553663008325e-10,-6.85338578747163,2.0554563713509324e-11,-5.402309822806572e-12,8.214630055148765e-12,1.3879050163533044e-12,-1.5686599406166781,-4.595603785514549,-2.0980490191659186e-11,-3.9408969503362837e-13,0.05222096822574796,1.7377003701377885e-13,-5.692545521070464e-14
0,0,1,406,2048,1.0,size,restricted,0.58559455742899,-1.2350873743262993,-1.5152614679884264,0.4654244068869813,0.4756600715253993,0.5099553098466618,-2.1818422941660724,3.3010558685850975,-1.144093780233267,0.47508867086781686,0.4966670164706771,-1.3127544818932354e-11,-6.324968108118892e-12,0.13711886244850557,3.062744876549701,2.177902619584004e-11
0,1,1,406,2048,1.0,size,restricted,0.5458051983436615,1.004990611235625,0.6630521475180574,3.463913607018763e-12,2.3767097293045923e-12,-2.341037186948135e-12,-6.165190356462178e-13,5.315669976529033,2.213918956338605,2.178665350633788,1.2671908831796437,0.4187922974700185,3.034998621946325e-12,-5.68462325104541e-12,1.7549836869554283,-0.18273609000050114
0,2,1,406,2048,1.0,size,restricted,0.45220157078151524,5.902584238220841e-13,1.7805572677803527e-11,2.011651600446837,1.365883643967015,0.05170290850317841,-1.636110899954715e-13,0.4721754708574027,2.35484378644466,-6.214880626486818e-13,-2.6642829439253117,-3.093707598532499e-13,3.108400411609423,2.817386341756739,0.15367289245464485,-6.132296306917856e-13
0,3,1,406,2048,1.0,size,restricted,0.5734982093812837,-8.418170568379707e-12,1.555634886427412e-10,-2.597381907036551,3.0952941258711886,2.0027690354425194e-11,1.3741982966334958,1.2205699518674348e-11,0.6632701782345762,1.1949866071741956e-11,2.034363110668935,3.0105083904311574,0.48706390208609673,-1.301202715852459,0.43671737295111374,6.9874072184264676e-12
0,4,1,406,2048,1.0,size,restricted,0.5414985784912834,-3.243863682572872e-13,-1.198596164113496e-12,-2.2134289155931356e-12,2.7636090516351137,-5.563215442445898e-13,7.685687263338146e-13,1.9386025700662661,2.493025055153246,2.9841509641025756,0.13252012785109266,0.9040977690192119,-1.332530899717132e-13,-3.1674056243025475,6.3776760837928775e-12,0.6165888378542628
0,0,2,106,2048,1.0,size,restricted,0.742438285926047,2.1356231071812473,-0.696768741499388,0.6458695855656114,-0.6268680548689692,0.55112738335195,0.33068947190524933,0.73013252536808,-1.4655465264543586,-0.4755927681912746,0.8139786827370109,-0.2819084056630254,0.30958724646989605,2.1775660412911497,-1.323043677002867,-0.4601626316125838
0,1,2,106,2048,1.0,size,restricted,0.7263536980504804,0.5790234661625688,1.036647003413384,0.08692522248151228,0.2798498243961117,0.45520084419198914,1.1575684481893218,0.5454577034901646,0.9028780594887479,-3.0058278885824996,1.0036719420754616,2.119729948784375,0.4685718195345503,0.3741193042385,1.99991827296409,-0.9846102519222454
0,2,2,106,2048,1.0,size,restricted,1.4774409415634864,0.508522661579289,0.09999348981568909,0.29545460876913,-0.9714610468016983,0.6773776664601621,1.606964555469464,1.5588243894870912,-2.290577148280881,1.1968951610227585,0.35778863017216905,1.6695734692226527,1.3322694340425845,2.1675718475963577,0.2667258903363099,-4.2792037194987977e-10
0,3,2,106,2048,1.0,size,restricted,0.7169007544709873,0.24381749337304628,0.5472715260185936,-0.08468413674498038,0.8528930199886484,1.7870898262302903,-7.989267867044913e-12,0.31846101185297593,2.0379592687817762,1.2411845884144135,-1.5626363855623464,1.4311238738731067,0.5699869919360532,3.5750609351172796e-12,-2.123231387648574,2.1996604888210016
0,4,2,106,2048,1.0,size,restricted,1.0995830325164901,0.9468136471817749,1.2150802125376015,-1.7288944142944653,0.6510103099345284,0.37613126304060507,-0.32685217152977025,0.31499932373767064,0.8635637473703366,0.6979737909694725,-2.8407464521874997,0.3608013950752364,0.805887584892426,0.022312569960006846,-0.8312610961598215,-0.7374793096998102
0,0,0,1536,2048,inf,equal,unrestricted,0.4513022681818291,-2.0170729559894782e-10,2.8970000215261635e-10,2.0330075967011134e-10,1.1658516708653614e-10,5.0340876846186605e-09,14.999999969862715,2.1052188138096546e-10,6.930357681355172e-11,-2.805505698262997e-10,-1.6132648607532e-10,-1.1231154907985302e-10,-1.1037147110994088e-10,-7.552708158100264e-11,1.2567116768864492e-10,3.8713587288221564e-10
0,1,0,1536,2048,inf,equal,unrestricted,0.32631469840565236,1.1405074012279717e-08,-3.882152170954109e-11,1.1237729599640965e-09,-2.4090676156967136e-09,-1.0184435334038984e-08,1.6430175357633072e-09,1.6134446152426296e-09,1.9204954198221215e-08,3.974691724946477e-09,-1.3467795149400132e-08,1.2149343093002876e-08,14.999999831378227,3.756158394189401e-09,-1.7608223648268427e-08,3.153606132322948e-09
0,2,0,1536,2048,inf,equal,unrestricted,0.5759146013464972,4.5543019826871487e-10,-1.0703759588855137e-09,1.4563276138757556e-10,-1.3055382183942447e-10,8.59885077048298e-11,-1.6037468099237615e-10,14.999999948468968,-1.7654798801561532e-08,1.7571286849786378e-10,1.1932089420755102e-09,-1.0743517113014255e-10,-3.008077162670795e-10,-4.2526512848289253e-10,5.704222148076895e-10,4.749201682024705e-10
0,3,0,1536,2048,inf,equal,unrestricted,0.6232345114597023,-7.362903053070277e-11,5.640393397456076e-11,-1.0703957184453415e-10,-9.054291288102426e-11,1.513896579050222e-10,-8.363771459794252e-11,-8.776376695625039e-11,7.022867562085979e-11,1.3892003729663872e-10,1.1202161864110378e-10,1.0351996797432137e-11,-9.119240460425782e-11,-1.4823052021683023e-10,1.4875726925885633e-10,14.999999972880191
0,4,0,1536,2048,inf,equal,unrestricted,0.49758021941305214,3.895179941544074e-10,3.8602199576076656e-10,-4.117217574477422e-10,-14.999999974588585,2.0867584915765602e-10,-2.860606825834521e-10,2.1722201343631794e-10,9.322147509031256e-11,-4.4954588308207415e-10,-1.5419136664605348e-10,-3.5290173636706694e-10,-8.46821482619416e-11,3.468283148922531e-10,-5.062808415428795e-11,-4.1569253275378766e-11
0,0,1,406,2048,inf,equal,unrestricted,0.7571735749196284,-2.1164694495258715e-10,-14.999999868519899,2.2046078977141273e-11,1.474431888477284e-11,7.0503060068688e-12,-8.034118929236704e-10,2.013156636106731e-09,-4.2681455782926414e-10,1.6689446113353473e-11,5.136210555044829e-11,-6.210148655076519e-11,-5.944667148414052e-11,-4.4040352800387105e-12,1.246667336667026e-07,1.3149243740158414e-11
0,1,1,406,2048,inf,equal,unrestricted,0.8547889835999599,8.324559326403329e-10,5.070627120266533e-10,9.84844532870723e-11,-6.593316904025512e-11,-5.736278261809336e-10,-1.4613172955529369e-10,14.999999966110279,1.228650998621671e-09,1.077028764799868e-09,7.138218446126505e-10,5.754581784047452e-10,1.7772592589456206e-10,-6.051418704992723e-10,9.799728714982816e-10,-7.866862791192193e-10
0,2,1,406,2048,inf,equal,unrestricted,0.5645656312289534,9.464075597996695e-12,4.448402762230914e-11,2.333676762851523e-10,9.307880540047379e-11,4.828430390345825e-11,-1.7637520363706762e-11,6.48101606572548e-11,2.908670162149439e-10,-3.412545946860437e-11,-14.999999996532203,-1.8086358846485076e-11,2.810613418028655e-10,3.892304205304085e-10,5.292593807543702e-11,-3.241904272001329e-11
0,3,1,406,2048,inf,equal,unrestricted,0.7996291597399515,-1.0311112917350915e-09,-1.3472266954497684e-10,-14.999999930326357,8.345547657942327e-09,-1.0319771842254468e-10,2.056007921656479e-09,8.28385040002574e-11,5.972592717487292e-10,1.1601527015571171e-10,3.3104795225844136e-09,6.542611636930086e-09,7.217666120348505e-10,-4.29097362912391e-09,7.04349090726493e-10,2.817803076969008e-10
0,4,1,406,2048,inf,equal,unrestricted,0.78394325930786,-2.319593048641475e-10,-6.557759744024301e-10,-6.861800995570259e-10,2.591199347613273e-09,-5.700408290838751e-10,1.1268909299442904e-10,1.5308258888286069e-09,2.4657282887694104e-09,3.6689185135228253e-09,6.346068655409971e-10,9.481929046574283e-10,-2.0802231710904255e-10,-14.999999957440144,3.395030169778171e-10,8.582256751589542e-10
0,0,2,106,2048,inf,equal,unrestricted,1.4219887455519908,5.957801803706234e-10,-8.013455720130131e-10,2.936882087993875e-11,-3.6286822676549843e-10,-1.45996077083786e-11,-2.983733764338305e-11,-8.104562288475613e-12,-14.999999990621642,-2.0491584828612517e-10,5.0052981449039506e-11,-1.578884531190898e-10,-1.842979309103903e-11,1.1991119221054252e-09,-1.1942808288095942e-09,-1.5189311159166792e-10
0,1,2,106,2048,inf,equal,unrestricted,1.852252760580541,2.8482567054563716e-10,1.3451725095343724e-10,-1.2090757540560093e-10,-1.599887238964599e-10,7.623102686591932e-12,6.43180671962053e-10,1.175054145726512e-10,3.134728443421737e-10,-14.999999971484067,4.205801999357037e-10,1.5996031116651976e-09,1.474458392811133e-10,-6.316020308463381e-11,1.5893279367773991e-09,-1.1167005618799604e-09
0,2,2,106,2048,inf,equal,unrestricted,3.150654205949278,2.174966479236969e-10,-3.8432635214278127e-10,-5.690516718569561e-11,-1.4727770530126717e-09,4.246516741044965e-11,1.001189084033103e-09,6.733069463660529e-10,-14.999999964798711,5.822674647219422e-10,8.334035332483082e-12,1.022575275633503e-09,7.032519168732355e-10,1.9948435245893578e-09,5.091567806310234e-12,-2.0546681678423643e-10
0,3,2,106,2048,inf,equal,unrestricted,1.4230796007557431,1.0229373455396337e-11,-4.4713996538614255e-11,-6.398076728609023e-10,1.7443592853504275e-10,1.457001240746089e-09,-4.817993314774741e-10,-3.595035690847241e-10,2.9933366217228904e-09,9.429434524919222e-10,-7.701067587831596e-09,1.137538761029124e-09,2.2697143369363278e-10,-3.13138049767596e-10,-14.999999956605166,6.347659909414389e-09
0,4,2,106,2048,inf,equal,unrestricted,3.278359635011652,3.0078942131999957e-10,2.5054002843467823e-10,-1.6430488135662102e-09,-6.610128365206862e-11,-1.523500649550001e-10,-2.9057497739265683e-10,-6.141123423790726e-11,2.0230881560828636e-10,1.0899023836399616e-10,-14.999999966444935,-9.037522535155745e-11,2.2473989964675948e-10,-1.4371322650063057e-10,-9.095586461422073e-10,-5.912983525512175e-10
0,0,0,1536,2048,inf,equal,restricted,0.1240208852774916,-0.09216172276967727,0.9242193113879668,0.8976536831329496,0.4400348173099128,1.2223019843110348,1.4265336379770215,0.4818448679373908,0.3486126613525106,0.06396368376590718,-0.28176509504322356,0.19718889786997773,-0.268380221844924,0.023940096636558925,0.3273541479335708,0.303794755353017
0,1,0,1536,2048,inf,equal,restricted,0.07881314468670118,0.4215238874510663,0.6151380771747167,0.28540889741181263,-0.04179975023469996,0.044350361368607295,0.7953152838071172,0.4654519284097972,0.7418516780930166,0.38915802288413043,-0.0513724350850096,0.702634833926583,0.5602764935430607,0.4400361941131182,-0.47514956735966984,0.12356907707535957
0,2,0,1536,2048,inf,equal,restricted,0.10113022655136931,0.2812155881540708,0.2180274875151649,0.2758713352221259,0.34421548953819897,0.632518778895401,0.17804818459582963,1.3534466966269862,-0.6609921203087838,0.44584245355849444,0.8624081560816851,0.2096657387954191,-0.30620929980837797,-0.18736264854905435,0.3606852306781213,0.10254569890415138
0,3,0,1536,2048,inf,equal,restricted,0.08269192152569212,-0.1585515434844663,0.6988679936050641,-0.1985467236206716,0.050718202950087034,0.8146699787529386,0.2090804023107617,0.13587871041521699,0.3472098243134294,0.3684164446152878,0.49424985978604663,-0.40862549796117237,-0.238471871972858,-0.3779158611751524,0.5223207026856831,0.9025588142919246
0,4,0,1536,2048,inf,equal,restricted,0.07178098355083921,0.4918581824928768,1.0482905536579445,-0.35887536845439444,-0.6798200049386642,0.5255892162765439,0.20501176757941025,0.3397854988702802,0.30822557432352204,-0.2338496425860224,-0.45226622169448927,0.0005766798349735854,-0.12136877548322954,0.4162704576551337,0.3704951933489992,-0.08477952516399771
0,0,1,406,2048,inf,equal,restricted,0.2798616144968344,-0.44890574741718153,-0.4350729087508445,0.1516481403761399,0.9420953175067367,0.5332134027492486,-1.1219425727807988,1.8094729009402817,-0.38159878383135276,0.9933797988572297,0.4120114724344207,0.12677681292232448,0.03500798968577709,0.4008070222236998,1.5759445357314565,0.03719371348619026
0,1,1,406,2048,inf,equal,restricted,0.33056519043884586,1.0090068443234281,1.0287775142745772,0.6111649667692539,0.699179228298347,0.24078124637407725,0.14538250628469307,2.290639256927789,1.3852875348359277,1.4194901716090635,1.1467868692748997,0.8486147859193415,0.672509210649806,0.0935965210899562,1.3851127371006804,-0.3334378469757652
0,2,1,406,2048,inf,equal,restricted,0.28501458476831754,0.6041743649366688,1.0583217864736634,1.1394511645762948,1.677594795144779,1.001402655309361,0.03597551559620928,1.2560041078570827,1.5407899476771432,0.4291672861570736,-0.9324903769479449,0.27112360344456415,1.3131307895308308,1.6589407937685285,0.9755944460447343,0.008421740829466472
0,3,1,406,2048,inf,equal,restricted,0.3071649182530101,-0.06977098909461409,0.5904571000787486,-0.9289361799464823,1.7088589005817663,0.5802835557925539,0.9197679767408248,0.5875649519870562,0.9547508279607079,0.5792011625670802,1.2342838305042072,1.5451565300118146,0.8017247098275018,-0.4885957382170223,0.8155985001605043,0.42130793958588414
0,4,1,406,2048,inf,equal,restricted,0.3016121783354273,0.13435780463189945,0.08313788259382106,0.0483945113315668,1.620226574293634,0.25402431602230324,0.29426540009952906,1.3984709079574202,1.5438908852303364,1.567478697959294,0.7557955125148529,0.9553442873361844,0.3391095952988182,-0.9340299856287849,0.8182885960100804,0.9155464895695702
0,0,2,106,2048,inf,equal,restricted,0.5564175447066148,1.6230611891640205,-0.5024928280656116,0.5865187447889593,-0.4914256158511304,0.4829983171541919,0.2907378306112521,0.6275378465149386,-1.0762131358484905,-0.36089312619287683,0.6640277624911839,-0.19032583721511076,0.26630682956185703,1.7066160172141704,-0.9279871349827116,-0.32773229466002046
0,1,2,106,2048,inf,equal,restricted,0.5627455278743562,0.609814911058262,0.8535816960106796,0.39235956948234685,0.48415235857113903,0.6039008557538239,0.9790090015006883,0.7323542434933822,0.9561132259952623,-2.1813301649945847,0.9429056451087962,1.6891853799968901,0.6896023914949523,0.5717520599575809,1.692205626567782,-0.6727574294317944
0,2,2,106,2048,inf,equal,restricted,1.1321902308440082,0.2775236192529855,0.36677062807400423,0.4384037205956619,-0.9208754642728758,0.776201104559854,1.4037790941989194,1.2010286517696962,-1.7567779253879852,0.7242979562189519,0.5286059384848063,1.2611819577614634,0.9545239222589667,1.5731240388032075,0.1680708934293328,-0.34765971705230136
0,3,2,106,2048,inf,equal,restricted,0.4915432409921008,-0.0798829054300043,0.6029969057700951,-0.27351473629713124,0.66107058267026,1.5428005847641657,0.5917803775528538,0.3805564706640686,1.3785496215531161,0.894743955272017,-0.7687649214003934,1.1342746042382095,0.1303373888904112,-0.1945232307305889,-1.7190261755984393,1.292022912681182
0,4,2,106,2048,inf,equal,restricted,0.7957529420176611,0.5178766342386797,1.1426627565334955,-1.3775875459431741,0.25133341548390536,0.3353492969751711,0.08650206375318738,0.13246488661142244,0.684901578882371,0.31602143673903604,-1.970431833795298,0.24237001235396036,0.5526439017851157,-0.23788077082165623,-0.4468770545500427,-0.856674003644108
0,0,0,3072,4096,1.0,size,unrestricted,0.22172596420646717,2.7865385875114023e-10,1.1031529057263387e-10,2.898039078706598e-12,-2.7872906643366266e-10,4.5975051100396286e-11,2.9347744647597533e-10,14.999999976811484,1.7398102494310106e-10,2.2547696345280762e-11,-2.718567495538678e-10,-2.608684305124962e-10,-5.780791225165693e-11,-9.430947754884893e-11,1.4845443531341821e-10,2.0381978223535392e-10
0,1,0,3072,4096,1.0,size,unrestricted,0.33091296592127745,1.0337924169012628e-10,2.2701538828077052e-11,5.2374770068090765e-11,2.5152835016819335e-11,-1.3262900620517966e-10,-3.080393419879464e-11,-3.256427421024649e-11,-6.666109983929474e-11,-9.057524473044923e-11,-5.983292055241187e-11,-9.532653850322104e-11,5.1412447095978326e-11,-2.1676973126785357e-10,-14.999999976459332,1.2900435806018307e-10
0,2,0,3072,4096,1.0,size,unrestricted,0.3479669177916935,2.6661988149831623e-10,-2.0197982312960081e-10,2.3256899072641427e-10,-7.92594886330117e-11,-1.2676003014855315e-10,-2.6834741729524745e-10,14.999999975384377,7.726614143909135e-12,-5.163622809414399e-11,-2.3147772104668133e-10,-2.5458070807743856e-10,-2.033757387416614e-10,1.728951683646309e-10,-7.741117189650273e-11,2.4224976467787643e-10
0,3,0,3072,4096,1.0,size,unrestricted,0.360753240330977,1.5514422349938008e-09,-4.055417277094738e-10,-7.979053702683953e-08,-1.3583106619145237e-09,2.392498990740335e-09,-8.28850579733486e-10,2.329369851485342e-10,1.700422314904282e-09,3.263424641986594e-09,6.303035942888776e-08,-1.8667146587687084e-08,-3.304462229011281e-09,-5.0980586519538255e-09,-1.086793930788032e-09,14.999999762105393
0,4,0,3072,4096,1.0,size,unrestricted,0.4167217318381387,1.7011792941838103e-09,9.271041056093056e-10,-7.836618390272589e-10,-14.999999956095404,1.6956705172147355e-09,-4.1517086309833214e-10,2.6152524052772483e-11,-3.534300506192333e-11,1.80091937321227e-10,4.714261318542977e-10,-5.729802341903559e-10,2.961470817068128e-10,3.947939477193238e-09,-8.159934496430497e-11,4.5441308413884726e-10
0,0,1,815,4096,1.0,size,unrestricted,0.4420355719326437,3.960540946971604e-09,-14.999999019497206,-1.2240101562099255e-09,3.6227550159954517e-09,3.6762579239817184e-09,-7.884662669151289e-09,8.313231289899196e-07,-7.569881001052994e-10,8.199861358156986e-13,7.360645962085417e-09,-1.512221663727988e-08,-1.2573038646384984e-09,-2.8444060872366545e-09,9.579467358224674e-09,-2.8429473053261584e-09
0,1,1,815,4096,1.0,size,unrestricted,0.6880757089231807,1.8582841702157727e-11,1.577321414782655e-10,3.7216368734028696e-10,1.5745865571347944e-10,-5.056735680184766e-10,2.5506230798935957e-10,14.999999972656829,-4.547489734399588e-11,4.5366972912492525e-10,2.485818187048714e-10,5.095943582721986e-10,4.720700941159815e-10,-2.3024968742016566e-10,4.655961213982089e-10,-4.712434004803127e-10
0,2,1,815,4096,1.0,size,unrestricted,0.4873675166770405,9.081560312286665e-10,3.225091417242092e-09,1.9136139649995094e-10,3.661719752116887e-10,-1.2463206812000137e-09,2.4743796197594748e-09,9.595802701926242e-10,5.971975861091701e-12,5.100094804216031e-10,-14.999999960876718,-2.5503870595327547e-09,6.964833477300372e-10,7.042879534666075e-10,5.844978581209857e-10,-4.820259348752883e-10
0,3,1,815,4096,1.0,size,unrestricted,0.4482938167647356,-5.101946740485901e-10,3.5391010278097305e-09,-3.163087686115426e-10,1.8608949110105568e-09,6.116071843477421e-11,-2.3585952460156376e-11,2.5610712327877588e-09,7.192771341455308e-10,1.0823559166836754e-10,2.675969011770758e-10,2.092618669085775e-09,6.911539805926018e-11,-14.999999983618638,1.532323623871649e-10,-1.241637415641193e-10
0,4,1,815,4096,1.0,size,unrestricted,0.5796321557947881,-2.590418166615031e-10,-1.4566186967133924e-11,-2.652692625874913e-08,-2.0629699079529527e-11,-2.356663780097398e-10,-1.6249462408453006e-10,3.6820496022893904e-10,14.999999919310714,1.3792357187779453e-10,1.7094060146138225e-10,-1.3132144941055463e-11,-1.4182970600491613e-10,-4.665448251745042e-08,1.8895174480590328e-10,-1.4315233935910922e-10
0,0,2,209,4096,1.0,size,unrestricted,0.9489684958115258,3.0044287018220055e-10,-14.999999997215724,5.805294993553869e-11,-2.71807538381358e-10,3.5870361358540696e-11,6.332699546980032e-11,6.86416165507252e-11,-2.614037550506076e-10,-4.241218742149992e-11,2.2420743581756494e-11,1.8667934853006398e-11,8.179622357089972e-13,4.3850826074782376e-11,-5.839067126766168e-12,-1.4976788572179868e-11
0,1,2,209,4096,1.0,size,unrestricted,1.1464849740221352,2.9097741378942515e-09,-1.5270895740861952e-09,-4.995807172871293e-12,-1.0856697862164035e-10,6.417134224223243e-10,6.94073394349829e-11,-7.032801507866884e-10,5.003558507530322e-10,-14.999999960198219,2.4597451013868175e-09,1.351393859316312e-09,2.25430317673445e-11,-9.845698677906081e-10,4.1612314509672503e-10,-1.664552779706987e-09
0,2,2,209,4096,1.0,size,unrestricted,1.2049761645140193,1.687073895429014e-11,2.347934196473182e-11,7.174821106304459e-12,-1.191568101300046e-10,-1.9538343002442336e-11,3.44627781052161e-11,4.1081302424825555e-11,-5.634335132405522e-10,1.1186431002093629e-10,-7.304385956339081e-11,8.542248769077136e-11,14.999999996383366,3.8235821938898577e-10,-5.534253861318977e-11,-2.6926850729652007e-11
0,3,2,209,4096,1.0,size,unrestricted,1.1227284261936072,-5.848158198846921e-10,7.459369888647845e-10,-3.360030483016298e-09,4.906262135567569e-10,-1.6146766534400216e-10,1.9719257876452785e-10,-7.874005983953933e-11,14.999999953401673,-2.6661946344101933e-11,-2.7494768200423196e-09,1.6648959211279171e-09,7.801224609178933e-10,-5.005912779269466e-10,-4.670112497008639e-09,1.3687017036241797e-09
0,4,2,209,4096,1.0,size,unrestricted,1.08276269720345,-5.247605361337985e-11,3.1570490883851373e-10,-4.732333862920085e-10,8.391191267399202e-12,1.0878559964571514e-10,-1.0559099825794117e-10,8.061463457758975e-11,2.013612946445807e-10,2.714003626335312e-10,-14.999999994867716,4.6303631219349596e-11,5.424471295660722e-10,-1.494895408121663e-10,-1.3395586333382367e-10,-2.2341484152981043e-10
0,0,0,3072,4096,1.0,size,restricted,0.18401310613508312,4.676432148859709e-12,1.0827500097904247e-12,3.91193896315928e-13,-1.0119553598470183e-11,3.760465833021465,1.0615308021643459e-11,7.352966495292064,1.7792225783633806e-12,5.065446627346282e-13,-2.2879919263504496e-12,-1.9726770941321366e-12,-1.7049848894123137e-14,-1.0086464603295036,2.87792121135225,2.143039294120678e-12
0,1,0,3072,4096,1.0,size,restricted,0.2308241331717892,0.6668421046105802,5.933846559051761e-13,1.5832431314956983,4.546253208359696e-13,-9.939230225318829e-13,2.6946802528081832e-14,2.516661951786055e-13,2.379952413803184,-0.0928532836572327,-2.1806358981216046e-13,-3.764247166017895e-13,1.618427926555141,2.793652389802747,-5.865028750104513,2.847946174963042e-12
0,2,0,3072,4096,1.0,size,restricted,0.2479002735696405,0.9657866518967052,-1.2576314557715935,0.9505879775789108,7.02954281912326e-15,1.5323405281035457e-13,-0.17539592553981798,6.814592834629351,-4.544936071851209e-13,-2.736224112527734e-13,-8.491355565643133e-13,-5.398102885543857e-12,-1.306026717506838,-2.586345441786993,-7.185315957958756e-14,0.9436329951704656
0,3,0,3072,4096,1.0,size,restricted,0.30489456970504564,9.246564271742057e-12,4.564389358657227e-13,-3.0872369278213965,-2.0637333987130418e-13,0.4797809221420738,-1.6684930849011673e-14,1.406220962047698e-11,0.321658038231882,0.7395178659086976,4.173572657427685,-1.444992169682745,-8.45907890347425e-12,-3.3908693246890695e-11,2.4858458534773034e-14,4.7532414186639285
0,4,0,3072,4096,1.0,size,restricted,0.30220010551546,1.768470937540163,1.048868699217525,-2.0246301991063777e-12,-5.367581089033375,2.3804985831831424,2.710984097583685e-13,7.459757278313864e-13,-1.6506277381431514e-13,5.280121674970696e-13,6.339360061144565e-11,1.6294828048584495e-13,3.334283628839986e-12,4.4345806908455305,-2.2393825859057997e-13,1.245577767694844e-11
0,0,1,815,4096,1.0,size,restricted,0.2928451952156529,1.1018329028875897,-1.372754379881287,0.1462623595884419,1.3091477068472916,1.4539276473049747,-0.8742114220011032,2.860605512690946,0.1961959191957194,0.6200341188126958,1.650253707299241,-1.108712352639556,0.011981785381897028,-0.005708994478198778,2.015803170397449,-0.27256802050219864
0,1,1,815,4096,1.0,size,restricted,0.40579924329479344,7.309998519454966e-13,0.2569258559470067,1.2395313706371205,0.4050881411043112,-0.43306409542674207,0.42531796133661026,3.864313114145104,1.0686949881603793e-12,1.6036518765177898,0.611902157723865,1.901360070837527,1.7272958888272105,-7.816531140646437e-13,1.7953916347880319,-0.7361578326070718
0,2,1,815,4096,1.0,size,restricted,0.29478824596327075,1.1129911266348986,2.369424440857394,0.1979207372376259,0.5259852266611145,-0.356159603682204,2.0398745356003616,1.543502118391255,1.4480665325940497e-12,0.6380793630236036,-2.1392295872069598,-1.1793600286952328,0.8778181243058819,1.0555140775751326,0.964141030125487,-1.982794231823067e-12
0,3,1,815,4096,1.0,size,restricted,0.3943261768263026,-0.6289500868961065,2.4134037063451332,-0.14349484487986652,2.128209049873917,5.2615204341096e-12,6.922743886314625e-14,2.4306259761199636,1.8414259005336822,0.15702183410398798,1.0285743399005487,2.4399888073635183,2.4593489805723053e-12,-1.3004971316095992,0.487808322365805,-8.169412310793136e-13
0,4,1,815,4096,1.0,size,restricted,0.3436198318876372,-0.6710344998850072,0.5755208485367171,-1.5523531953434369,0.42327304473705557,-0.26980873554049845,-0.46765586009003796,1.9686889605987627,2.583433013977757,1.2056905189416212,1.1576313922563273,0.6093398520379854,-0.2363104732157741,-1.5999822115997504,1.4269892900561616,-0.2522880994236974
0,0,2,209,4096,1.0,size,restricted,0.3577252690969301,1.4671954316833429,-1.0538386782910585,1.0163536599478735,-0.9776859835165914,0.9801624715658106,0.9987856944282041,1.239438960219901,-0.7188482147091567,-0.018829879834480263,0.5967869258714675,0.6954378779196705,0.4381615465399916,0.8804816493357831,0.3275941998884333,0.08877915914843218
0,1,2,209,4096,1.0,size,restricted,0.35284302009631574,1.3856404055214615,-0.32257640952451977,0.32363968794994363,0.28655324307443303,0.961740391987876,0.47555900624624686,0.10331524244104393,0.8397008218512829,-1.381009255470805,1.3616499499538113,1.39759967862536,0.467431234371012,-0.17673706989117674,0.6642892552885261,-0.679187755105483
0,2,2,209,4096,1.0,size,restricted,0.4974569344927974,0.48788640918004655,0.6847794337889701,0.497562375678661,-0.3855681342212969,0.48503786082868033,0.6486639035667935,1.0183904940275448,-0.9228914006926754,1.0877458836908693,-0.19548120377341338,1.1409315694337037,1.9181330932739258,1.7711260594578193,-0.021834431837604907,-0.05846026980345477
0,3,2,209,4096,1.0,size,restricted,0.38939842287000537,-0.047399901601911085,0.969447615154165,-0.6883366164198033,0.7687770820865889,0.5161541445891249,0.43286756984950664,0.5307137374032496,2.1739539191513457,0.3251265742044313,-0.6837140580015938,1.360809103566702,0.8586043532234787,0.02537103648434183,-0.7702970374220037,1.0254266425129273
0,4,2,209,4096,1.0,size,restricted,0.5399049674336979,0.02130796578971989,1.6401910299212081,-0.6188584708351631,0.4964150794792761,1.183081196334959,-0.297297930750118,1.0061702290546117,1.1918209326819034,1.2536677950807313,-0.8749886136243675,0.8308390669450086,1.502511891345607,-0.3000536887245661,-0.13915945355634876,-0.5466619720346196
0,0,0,3072,4096,inf,equal,unrestricted,0.22172596420646717,2.7865385875114023e-10,1.1031529057263387e-10,2.898039078706598e-12,-2.7872906643366266e-10,4.5975051100396286e-11,2.9347744647597533e-10,14.999999976811484,1.7398102494310106e-10,2.2547696345280762e-11,-2.718567495538678e-10,-2.608684305124962e-10,-5.780791225165693e-11,-9.430947754884893e-11,1.4845443531341821e-10,2.0381978223535392e-10
0,1,0,3072,4096,inf,equal,unrestricted,0.33091296592127745,1.0337924169012628e-10,2.2701538828077052e-11,5.2374770068090765e-11,2.5152835016819335e-11,-1.3262900620517966e-10,-3.080393419879464e-11,-3.256427421024649e-11,-6.666109983929474e-11,-9.057524473044923e-11,-5.983292055241187e-11,-9.532653850322104e-11,5.1412447095978326e-11,-2.1676973126785357e-10,-14.999999976459332,1.2900435806018307e-10
0,2,0,3072,4096,inf,equal,unrestricted,0.3479669177916935,2.6661988149831623e-10,-2.0197982312960081e-10,2.3256899072641427e-10,-7.92594886330117e-11,-1.2676003014855315e-10,-2.6834741729524745e-10,14.999999975384377,7.726614143909135e-12,-5.163622809414399e-11,-2.3147772104668133e-10,-2.5458070807743856e-10,-2.033757387416614e-10,1.728951683646309e-10,-7.741117189650273e-11,2.4224976467787643e-10
0,3,0,3072,4096,inf,equal,unrestricted,0.360753240330977,1.5514422349938008e-09,-4.055417277094738e-10,-7.979053702683953e-08,-1.3583106619145237e-09,2.392498990740335e-09,-8.28850579733486e-10,2.329369851485342e-10,1.700422314904282e-09,3.263424641986594e-09,6.303035942888776e-08,-1.8667146587687084e-08,-3.304462229011281e-09,-5.0980586519538255e-09,-1.086793930788032e-09,14.999999762105393
0,4,0,3072,4096,inf,equal,unrestricted,0.4167217318381387,1.7011792941838103e-09,9.271041056093056e-10,-7.836618390272589e-10,-14.999999956095404,1.6956705172147355e-09,-4.1517086309833214e-10,2.6152524052772483e-11,-3.534300506192333e-11,1.80091937321227e-10,4.714261318542977e-10,-5.729802341903559e-10,2.961470817068128e-10,3.947939477193238e-09,-8.159934496430497e-11,4.5441308413884726e-10
0,0,1,815,4096,inf,equal,unrestricted,0.4420355719326437,3.960540946971604e-09,-14.999999019497206,-1.2240101562099255e-09,3.6227550159954517e-09,3.6762579239817184e-09,-7.884662669151289e-09,8.313231289899196e-07,-7.569881001052994e-10,8.199861358156986e-13,7.360645962085417e-09,-1.512221663727988e-08,-1.2573038646384984e-09,-2.8444060872366545e-09,9.579467358224674e-09,-2.8429473053261584e-09
0,1,1,815,4096,inf,equal,unrestricted,0.6880757089231807,1.8582841702157727e-11,1.577321414782655e-10,3.7216368734028696e-10,1.5745865571347944e-10,-5.056735680184766e-10,2.5506230798935957e-10,14.999999972656829,-4.547489734399588e-11,4.5366972912492525e-10,2.485818187048714e-10,5.095943582721986e-10,4.720700941159815e-10,-2.3024968742016566e-10,4.655961213982089e-10,-4.712434004803127e-10
0,2,1,815,4096,inf,equal,unrestricted,0.4873675166770405,9.081560312286665e-10,3.225091417242092e-09,1.9136139649995094e-10,3.661719752116887e-10,-1.2463206812000137e-09,2.4743796197594748e-09,9.595802701926242e-10,5.971975861091701e-12,5.100094804216031e-10,-14.999999960876718,-2.5503870595327547e-09,6.964833477300372e-10,7.042879534666075e-10,5.844978581209857e-10,-4.820259348752883e-10
0,3,1,815,4096,inf,equal,unrestricted,0.4482938167647356,-5.101946740485901e-10,3.5391010278097305e-09,-3.163087686115426e-10,1.8608949110105568e-09,6.116071843477421e-11,-2.3585952460156376e-11,2.5610712327877588e-09,7.192771341455308e-10,1.0823559166836754e-10,2.675969011770758e-10,2.092618669085775e-09,6.911539805926018e-11,-14.999999983618638,1.532323623871649e-10,-1.241637415641193e-10
0,4,1,815,4096,inf,equal,unrestricted,0.5796321557947881,-2.590418166615031e-10,-1.4566186967133924e-11,-2.652692625874913e-08,-2.0629699079529527e-11,-2.356663780097398e-10,-1.6249462408453006e-10,3.6820496022893904e-10,14.999999919310714,1.3792357187779453e-10,1.7094060146138225e-10,-1.3132144941055463e-11,-1.4182970600491613e-10,-4.665448251745042e-08,1.8895174480590328e-10,-1.4315233935910922e-10
0,0,2,209,4096,inf,equal,unrestricted,0.9489684958115258,3.0044287018220055e-10,-14.999999997215724,5.805294993553869e-11,-2.71807538381358e-10,3.5870361358540696e-11,6.332699546980032e-11,6.86416165507252e-11,-2.614037550506076e-10,-4.241218742149992e-11,2.2420743581756494e-11,1.8667934853006398e-11,8.179622357089972e-13,4.3850826074782376e-11,-5.839067126766168e-12,-1.4976788572179868e-11
0,1,2,209,4096,inf,equal,unrestricted,1.1464849740221352,2.9097741378942515e-09,-1.5270895740861952e-09,-4.995807172871293e-12,-1.0856697862164035e-10,6.417134224223243e-10,6.94073394349829e-11,-7.032801507866884e-10,5.003558507530322e-10,-14.999999960198219,2.4597451013868175e-09,1.351393859316312e-09,2.25430317673445e-11,-9.845698677906081e-10,4.1612314509672503e-10,-1.664552779706987e-09
0,2,2,209,4096,inf,equal,unrestricted,1.2049761645140193,1.687073895429014e-11,2.347934196473182e-11,7.174821106304459e-12,-1.191568101300046e-10,-1.9538343002442336e-11,3.44627781052161e-11,4.1081302424825555e-11,-5.634335132405522e-10,1.1186431002093629e-10,-7.304385956339081e-11,8.542248769077136e-11,14.999999996383366,3.8235821938898577e-10,-5.534253861318977e-11,-2.6926850729652007e-11
0,3,2,209,4096,inf,equal,unrestricted,1.1227284261936072,-5.848158198846921e-10,7.459369888647845e-10,-3.360030483016298e-09,4.906262135567569e-10,-1.6146766534400216e-10,1.9719257876452785e-10,-7.874005983953933e-11,14.999999953401673,-2.6661946344101933e-11,-2.7494768200423196e-09,1.6648959211279171e-09,7.801224609178933e-10,-5.005912779269466e-10,-4.670112497008639e-09,1.3687017036241797e-09
0,4,2,209,4096,inf,equal,unrestricted,1.08276269720345,-5.247605361337985e-11,3.1570490883851373e-10,-4.732333862920085e-10,8.391191267399202e-12,1.0878559964571514e-10,-1.0559099825794117e-10,8.061463457758975e-11,2.013612946445807e-10,2.714003626335312e-10,-14.999999994867716,4.6303631219349596e-11,5.424471295660722e-10,-1.494895408121663e-10,-1.3395586333382367e-10,-2.2341484152981043e-10
0,0,0,3072,4096,inf,equal,restricted,0.03713303134194625,0.2835123702146979,0.32748486592589443,-0.1536710346242047,0.014357386853707224,0.9086781509710841,0.30798446359192533,0.8930469276117476,0.28207705787489573,0.32510576913216327,-0.27519981119589304,0.13528050673704384,0.112977411058823,-0.245211242613341,0.5912851265735338,0.28345892529309524
0,1,0,3072,4096,inf,equal,restricted,0.033976267500842726,0.28057804983858714,0.3810924937222795,0.26916184517239644,0.2261285791103964,0.23043674481687865,0.14475686378654587,0.4020026573770456,0.5202287196839062,-0.12665462898949642,0.022561929833366277,0.14332322094923938,0.40635045056793084,0.6006378927656656,-0.513512492278827,0.12944257997116074
0,2,0,3072,4096,inf,equal,restricted,0.03448459211736335,0.3380972081532952,-0.06569457164744434,-0.08307913590161728,0.26231744793501505,0.3481432893397046,-0.2797533484832787,0.9522403006201361,0.10361221648642319,0.3501943844201667,-0.33106543718086484,0.107584673114071,-0.1510454491097832,-0.28999063129648733,0.19537162765354169,0.3087115680135092
0,3,0,3072,4096,inf,equal,restricted,0.041855156464274436,0.12589021945723441,0.3476222825255738,-0.33962003158934745,0.11416847783061722,0.571390504491591,0.05024909356112601,0.6064393423669553,0.16782277907775667,0.21150302111725114,0.5073324675333544,-0.22446104433803174,-0.1586904190707893,-0.10532631246917223,0.03147315512402889,0.5040491698197299
0,4,0,3072,4096,inf,equal,restricted,0.049829345029031365,0.3459588841336338,0.5583227614703189,-0.20260011364127578,-0.4587130327389584,0.7682469182789304,-0.04992989457065797,0.426564853734975,0.12156147213199675,0.19113757576383333,0.16774278072052842,0.09755246925922721,0.19949381216614442,0.6830640232593524,0.10206593044580131,0.09396061994747647
0,0,1,815,4096,inf,equal,restricted,0.14069854794570796,0.6080611351691042,-0.6337704663615235,-0.4439350834782581,0.813713508292293,0.9769487537455398,-0.6046584947579486,1.221772638464771,0.1593886885708935,0.39760874484505154,0.6658699093444262,-0.20945340455268896,0.23729455072267974,-0.10885108919725865,1.0998565393419202,-0.1529774353812679
0,1,1,815,4096,inf,equal,restricted,0.18479386003282922,0.29944507893751315,0.3862358282117484,-0.05632821118065118,0.7495577392976019,-0.1351173061216683,0.1239318282945846,1.419106807608716,0.4358622408240932,0.8582576439436637,0.28197031264308364,1.3663725493291274,0.847687050675373,-0.11469161564709034,1.0116412212586903,-0.3706194217035479
0,2,1,815,4096,inf,equal,restricted,0.14122840536492537,0.7436324877292098,1.0218992337380228,-0.24035704749923015,0.8081399620423125,-0.04845270326661897,0.6059925426814758,0.8573306498358862,0.1801958802802301,0.7766646786867428,-1.294482074965749,-0.29770197102927587,0.47272127421744137,0.5562896788360636,0.41263158424097013,0.18560784812805212
0,3,1,815,4096,inf,equal,restricted,0.22601959141734876,-0.2762112447578594,0.8490938685820786,-0.8701806304921703,1.0516436009869674,0.7840173039929001,0.026603259912109652,1.0624809962691517,1.0040387546151466,0.5199796768943219,0.6376140372403821,1.5006189693796899,0.5342090905766255,-0.4758691849410897,0.9942093235394767,-0.007061835626744319
0,4,1,815,4096,inf,equal,restricted,0.1741171517977956,-0.24749347113595693,0.2431321611932815,-0.9619729240246716,0.3414550081493035,0.06904262493379291,-0.2161074652934875,0.9728997175783117,1.388472031375036,0.7139640023314506,0.5613261208950155,0.6226369261227932,0.05047673704130261,-0.7244575905330037,0.9208868853117668,0.00384583123538225
0,0,2,209,4096,inf,equal,restricted,0.3831340032352769,1.3678844826018632,-1.0849411507076245,0.8260065456777503,-1.186666072537374,1.044279128405847,0.9364249042982504,1.4350962784361359,-0.9864565658292469,-0.2301022948715327,0.4775144210241205,0.5398631654746808,0.23838786400551915,0.8659224015208467,0.05976212163936752,-0.1727497336347373
0,1,2,209,4096,inf,equal,restricted,0.36414493336714715,1.2117874523553815,-0.24789499797717413,0.12461036256633867,0.13876129044592508,0.8927065852266621,0.35913291939100883,0.23456460830444908,0.5217704428082354,-1.7158276925965723,1.2032123740098535,1.223506708568598,0.05426009010497973,-0.33755659505267777,0.4558100006943961,-1.125285494802706
0,2,2,209,4096,inf,equal,restricted,0.5197091927522337,0.2900317369834805,0.7498620304403708,0.27131958653587207,-0.6652392894733417,0.5450209699990775,0.6441440824785996,1.2746605810336906,-1.273312760392501,0.7738515849892738,-0.407305950702114,0.9006143252446285,1.8257076658987006,1.6816368666194346,-0.2903921163179939,-0.4404936909916761
0,3,2,209,4096,inf,equal,restricted,0.38486500734849904,-0.38045139290766744,1.1737172866018617,-0.7692167817444354,0.69863980164625,0.523549119469907,0.5277376892368097,0.8102253422739958,1.9130218153894607,-0.018299098062742672,-1.014909217280172,1.1537444379122024,0.48469921869830535,-0.17305487066666111,-0.9984863501123374,0.6477440027789458
0,4,2,209,4096,inf,equal,restricted,0.5779326682860447,-0.12718120176644243,1.7586114571602636,-0.6597341074446473,0.46526445531809096,1.1996482469336467,-0.3402633042337775,1.1725195656169722,1.0721965216068252,1.1985170675450894,-1.0230368878606164,0.7275839855310722,1.4951164065988767,-0.44959818559344805,-0.24645643035255743,-0.7565566006194205
0,0,0,6144,8192,1.0,size,unrestricted,0.2683107156607745,-1.5574101640605026e-10,-2.6160561641504407e-10,1.3980527602201866e-10,-4.568722422728951e-11,2.6526994446397695e-10,-1.3052921400164357e-10,14.999999975945979,-2.5382053938892033e-11,2.0731127292279904e-10,1.0230636946242442e-10,-2.4730768540935754e-10,-8.658742907457004e-11,5.243933164581972e-11,-2.1382643875960195e-11,-6.779314870773664e-11
0,1,0,6144,8192,1.0,size,unrestricted,0.17784242468594683,4.427758456060475e-08,2.2984815778464122e-08,-1.2974164971622733e-09,-1.0690384566323625e-09,-7.424011551722882e-09,-8.701840915898818e-10,-9.684249009010803e-10,3.9911851361181915e-09,-14.999999798702943,-3.550830854620184e-10,-9.533269816082232e-09,1.6041232572622628e-09,1.67375848626941e-09,-6.315801827512792e-08,6.57823207803214e-10
0,2,0,6144,8192,1.0,size,unrestricted,0.19947792047862964,-2.888519058371147e-10,-2.6050652876590206e-10,-2.5247234800683163e-10,-2.933110373287239e-10,2.0116091074464146e-10,2.862234438989106e-10,14.999999976313571,-1.9060478085992217e-10,-2.938072957731375e-10,2.0350994878788325e-10,-2.8113110750627175e-10,1.3598091271415454e-10,-3.101374062593102e-11,-4.3605312300196614e-11,-2.9184672072622053e-10
0,3,0,6144,8192,1.0,size,unrestricted,0.2173377095613012,-8.856243819280035e-10,-9.768166545382945e-10,-14.999999903968485,-7.761319986637955e-09,5.45594932535013e-09,6.135225235812934e-10,1.3382101452703639e-08,5.830481040551437e-10,7.963722461361453e-11,3.3282464071045472e-09,-1.4350145324265437e-09,-1.4102922740979102e-08,-2.358385843298072e-09,9.574993744599445e-11,4.028199810385013e-09
0,4,0,6144,8192,1.0,size,unrestricted,0.20065268975897552,-1.0637854530565769e-11,2.998682855507146e-11,-5.766827651280947e-10,-14.999999995314827,4.796399646048858e-10,-8.34380287042916e-11,-5.477679243955047e-11,1.5939650028221061e-10,-3.820561743180232e-11,-6.455474124273666e-12,1.6950430969893654e-11,2.0909885596144702e-11,1.8254411623798663e-09,-2.1231776398741776e-11,-3.97011792154198e-11
0,0,1,1634,8192,1.0,size,unrestricted,0.36759390564042144,-6.50846571215981e-10,-7.330855558317629e-10,4.613321066569534e-11,14.999999755992825,2.7924669171829445e-09,-7.597208531964208e-10,-1.7376831762151377e-10,1.625752506066024e-07,1.8389620421198168e-09,-6.944375869498564e-11,-1.177178322920062e-09,-1.4371093736900627e-09,-1.1976758771850206e-09,1.220919401588331e-10,6.89836293906156e-09
0,1,1,1634,8192,1.0,size,unrestricted,0.2996370077270385,6.825574349197776e-08,-2.150663205545804e-09,7.786768564929901e-10,-1.2631224908820769e-09,-8.350850911664549e-09,1.1947712202316991e-09,14.999999822691535,1.547232433211289e-09,6.809619994337764e-10,2.0143199496499464e-09,3.5300663241976775e-09,-8.467872767546542e-10,-5.925166586398649e-09,6.679353740003297e-09,-1.958675574225046e-09
0,2,1,1634,8192,1.0,size,unrestricted,0.36965207115233883,-3.4444429293693696e-10,2.7989457195833003e-10,-3.328292489889113e-11,1.709091532180977e-10,-2.232866581576552e-11,4.863756992248838e-10,4.4482360710787494e-10,1.2133912153481651e-10,6.126057423983498e-11,-4.3581468347639034e-10,-14.999999974534067,8.841257424102712e-10,3.1475894586689196e-10,2.382345837023934e-10,1.6245562709965806e-10
0,3,1,1634,8192,1.0,size,unrestricted,0.47439062249534786,-2.1410180310759347e-09,9.537770045272483e-07,-1.412465509702131e-09,2.100110995644882e-09,1.3156081101780069e-10,1.6213490086596009e-09,1.4285639413568432e-09,14.999998950781343,-1.858452331680266e-09,1.374298502124374e-09,-1.9486670531808489e-10,2.0952282058329913e-09,-2.1009364269549707e-09,1.3905395451625151e-09,-1.1173578502740601e-09
0,4,1,1634,8192,1.0,size,unrestricted,0.32143157825987373,-5.427708918244649e-09,1.0001318792096548e-08,-6.251847482781332e-09,-5.208063394598257e-07,-1.440080989429673e-09,9.081970391761958e-11,-3.654487803565034e-10,14.999999382269982,1.562168840511052e-09,6.322687296140747e-10,-2.5195587823893493e-10,-2.1535127071624225e-09,-1.874777028175213e-09,4.846658139547512e-09,1.2793877470536604e-09
0,0,2,414,8192,1.0,size,unrestricted,1.1613382335513984,1.04359650872216e-09,-4.380375627737652e-10,1.5954711118720885e-09,-14.999999969658557,2.3277563035794175e-10,-3.074123164943969e-10,3.128583145391911e-10,-9.085193970422324e-10,-2.4271431142662017e-11,-1.1320271239333713e-10,-2.783350139159989e-10,-2.9620348601923637e-10,4.5194028501514813e-10,4.3558141942473236e-10,-4.954636006229504e-11
0,1,2,414,8192,1.0,size,unrestricted,0.6392502269858181,14.999999846524336,7.448951217022984e-09,4.556678956871708e-09,-2.8682938886451174e-09,1.998060494624866e-10,4.8554794779544994e-09,-1.0149478192002367e-08,1.3081304799723503e-08,-1.2773960633075435e-08,4.0556318687809184e-09,7.13908696924679e-09,-2.2790142018320256e-09,-1.429650994719933e-09,-8.332356886984519e-10,-4.195607551376156e-09
0,2,2,414,8192,1.0,size,unrestricted,1.002497682518319,1.0894597723943205e-09,2.3886354644163725e-09,-1.0656696590182028e-09,1.5420606150122608e-10,3.41627334425173e-09,5.227124794384235e-09,3.1874673776240356e-09,-2.5814435082091025e-09,1.8936904208457666e-09,-3.2683325343654808e-09,1.246733355372017e-09,3.09750608504299e-08,14.999999859986843,-1.8968997198587655e-09,-1.3920289322182074e-09
0,3,2,414,8192,1.0,size,unrestricted,0.7673044372138559,5.784412502099871e-11,-1.0732995413206008e-11,-1.5810072776916298e-10,-6.928723602738853e-11,-1.2777894115527775e-10,2.544463183993649e-10,-2.5319551150139057e-11,14.999999994978825,6.463304905240908e-10,-1.7655398209227077e-10,-6.194993675780327e-12,-8.21047586352428e-11,1.6646778513840115e-10,-8.142897991534756e-10,-8.081767583798888e-11
0,4,2,414,8192,1.0,size,unrestricted,0.9375406467322169,-1.0034605086967918e-08,4.3009397783712864e-09,-1.4889910963475046e-09,-9.370764255717412e-10,1.7876883098067737e-09,-1.2030990439033365e-09,14.999999856419661,1.2836823044563412e-08,1.2682030889689125e-09,-2.3075187472776214e-08,-2.7008525252185955e-09,2.7070612323207415e-09,-7.149700183025577e-09,-1.4014397579011388e-09,8.174379163625598e-10
0,0,0,6144,8192,1.0,size,restricted,0.17373254881612524,2.78558394625192,-0.06171475185658138,2.553634632586162,3.798524756691321e-13,2.140981832560104,-8.193528037614541e-16,4.614051937253877,1.1650191959728651e-11,2.438951621029211,0.3535984284270884,-0.05148284957842791,3.0410030053966947e-13,4.0681677412292215e-10,3.637858699414116e-12,4.3535615437378764e-14
0,1,0,6144,8192,1.0,size,restricted,0.1308752950891219,2.9352174853849684,2.6969936076164127,-2.691652403429396e-13,-8.260600112489559e-13,-0.4899681099547959,8.33447714545328e-12,6.53535010238785e-13,1.634740648643568,-2.286642982049235,7.386219126192238e-11,-0.936929094614996,0.7746750714547336,0.876139963082717,-2.251155122308855,0.1175379147549307
0,2,0,6144,8192,1.0,size,restricted,0.11211531333040903,-0.7131751069380021,-0.9816643509572591,-0.10097350003367571,-0.7746183505862598,1.2318211730344275,1.6831629411120677,4.125761485300238,-9.930888356456625e-13,-0.8380939007444952,1.0716741921464321,-1.0299831962309862,-1.732175141051545,9.824307601389544e-11,1.5683652865113752e-12,-0.7168966616640718
0,3,0,6144,8192,1.0,size,restricted,0.14471118950532272,8.101838419676361e-13,3.2649770883535034e-13,-2.7026846954883545,-1.3163362759919763,2.116762242304847,0.28884224347857124,3.015297061891637,0.3888783467029141,1.714274276247154e-10,1.593557192996187,5.2639587429708144e-14,-1.9445717620311787,-0.14733248524199818,6.811853545802308e-12,1.4857376935528355
0,4,0,6144,8192,1.0,size,restricted,0.1391957136778905,0.0003706712700005979,0.838721502816895,-1.6764144799478897,-2.7367068095316247,2.9049899725232207,-0.201483018349357,-3.95013021127271e-12,2.019252774676716,-2.90272980384342e-12,0.08058201029364943,0.5409143067322558,0.6074810989740254,3.369325857014462,1.1683825582011821e-12,-0.023757497804397145
0,0,1,1634,8192,1.0,size,restricted,0.17866196406752038,0.08911772812492996,0.25475940210378656,0.5470981187511538,2.2284049542344104,1.6608531088583376,0.18874299741278272,0.4845717399046551,2.3030796801634343,1.2746207732219985,0.38278856984343973,-0.07974334714973473,-0.16397777621046902,-0.17864758135976067,0.5085761567239084,1.7861223356531708
0,1,1,1634,8192,1.0,size,restricted,0.15919390316147464,1.9833220281694453,-0.10771202673098014,0.7080032989044007,-0.058045909744157076,-0.5877122992229339,0.8934333212004214,2.0629773604823334,1.0477946546924728,0.7627671520552505,1.069778982698585,1.34641661691588,0.20017029165319028,-0.7697855844636726,1.5619360980806172,-0.31998442785194825
0,2,1,1634,8192,1.0,size,restricted,0.17303599112594306,-0.3400911607717385,1.0070300114220918,0.4860133170614171,0.7456410696309566,0.7351315888815664,1.8108852095913996,1.7010165813088212,0.7623109828004736,0.5308560977050871,-0.5768640493964411,-1.4983059261270548,1.9140233995287592,1.072913130994648,0.8499600784497751,0.5947485702181157
0,3,1,1634,8192,1.0,size,restricted,0.2721108428967566,-0.5665665321398123,2.063893288687098,-0.7905874876826966,1.4542700393373742,0.7482773424262443,1.0931046569307228,1.08942770671416,2.08383252974202,-0.29281499919810505,1.048239414494502,0.43686153979888986,1.328612456515285,-0.472410314936374,0.899203258593195,-0.2082138394840701
0,4,1,1634,8192,1.0,size,restricted,0.16134873537657476,-0.7351820507724142,1.7758516030503682,-0.7320994886893835,-1.2552894313758716,0.12059181593676911,0.4349604652335917,0.311839464101146,2.0402623770884194,0.9345052792088961,0.662040130535903,0.3256679677542449,-0.37314393557723513,-0.29313924772804206,1.4522225283265446,0.6893197381027277
0,0,2,414,8192,1.0,size,restricted,0.33589920345743696,1.2579227806207551,-0.10655911353495791,1.4641176448009263,-1.2497449965782914,0.8214644530612135,0.06688310223590557,0.7532210065847491,-0.480796113734529,0.3872205333529242,0.20668465727407104,-0.012684087978470171,-0.010530469866801976,0.8238967250879984,0.8221783551221153,0.2071641004931646
0,1,2,414,8192,1.0,size,restricted,0.2827147094358264,1.4764255515972455,1.1824682173456276,0.9433542359135555,-0.15680396645481806,0.6147657009754082,1.092747663618203,-0.42417812246711645,1.4111691670942663,-0.5668277195277506,0.9200351683353644,1.0947410087195337,0.03476276704074631,0.06912873575074567,0.15757153610800137,-0.3349167122622129
0,2,2,414,8192,1.0,size,restricted,0.4237376928120386,0.6479588751959587,0.9691320718971883,0.1617967793880858,0.4201346893785054,1.3396887436433251,1.2590876186097064,1.1106192436392381,-0.09219144841248238,0.7600049803747567,-0.23517813147439157,0.710565199903508,1.6157811437876537,1.6277490147147589,-0.13059934291495975,-0.13946393060165363
0,3,2,414,8192,1.0,size,restricted,0.28522522115009674,0.7359327961417415,0.35229681491152925,-0.3206775112909834,-0.13918051399082446,-0.05046136140975167,1.1979939758052767,0.2165116212451602,1.5410512973047414,1.2703687675650246,-0.38184221289972264,0.31927114197641765,-0.15069781561685194,0.9516195403005311,-0.7966450335469523,-0.2639900479705592
0,4,2,414,8192,1.0,size,restricted,0.3598599843213311,-0.6223319810692352,1.1173422770897814,0.10198675136211069,0.11335165094979335,0.9439242608609442,0.06536738640164347,1.587332943325994,1.3400064687449915,0.6646535136781087,-0.72927606451822,-0.16097478438569657,0.8727252739620028,-0.549275243263684,0.0040929216119917535,0.4101618330151514
0,0,0,6144,8192,inf,equal,unrestricted,0.2683107156607745,-1.5574101640605026e-10,-2.6160561641504407e-10,1.3980527602201866e-10,-4.568722422728951e-11,2.6526994446397695e-10,-1.3052921400164357e-10,14.999999975945979,-2.5382053938892033e-11,2.0731127292279904e-10,1.0230636946242442e-10,-2.4730768540935754e-10,-8.658742907457004e-11,5.243933164581972e-11,-2.1382643875960195e-11,-6.779314870773664e-11
0,1,0,6144,8192,inf,equal,unrestricted,0.17784242468594683,4.427758456060475e-08,2.2984815778464122e-08,-1.2974164971622733e-09,-1.0690384566323625e-09,-7.424011551722882e-09,-8.701840915898818e-10,-9.684249009010803e-10,3.9911851361181915e-09,-14.999999798702943,-3.550830854620184e-10,-9.533269816082232e-09,1.6041232572622628e-09,1.67375848626941e-09,-6.315801827512792e-08,6.57823207803214e-10
0,2,0,6144,8192,inf,equal,unrestricted,0.19947792047862964,-2.888519058371147e-10,-2.6050652876590206e-10,-2.5247234800683163e-10,-2.933110373287239e-10,2.0116091074464146e-10,2.862234438989106e-10,14.999999976313571,-1.9060478085992217e-10,-2.938072957731375e-10,2.0350994878788325e-10,-2.8113110750627175e-10,1.3598091271415454e-10,-3.101374062593102e-11,-4.3605312300196614e-11,-2.9184672072622053e-10
0,3,0,6144,8192,inf,equal,unrestricted,0.2173377095613012,-8.856243819280035e-10,-9.768166545382945e-10,-14.999999903968485,-7.761319986637955e-09,5.45594932535013e-09,6.135225235812934e-10,1.3382101452703639e-08,5.830481040551437e-10,7.963722461361453e-11,3.3282464071045472e-09,-1.4350145324265437e-09,-1.4102922740979102e-08,-2.358385843298072e-09,9.574993744599445e-11,4.028199810385013e-09
0,4,0,6144,8192,inf,equal,unrestricted,0.20065268975897552,-1.0637854530565769e-11,2.998682855507146e-11,-5.766827651280947e-10,-14.999999995314827,4.796399646048858e-10,-8.34380287042916e-11,-5.477679243955047e-11,1.5939650028221061e-10,-3.820561743180232e-11,-6.455474124273666e-12,1.6950430969893654e-11,2.0909885596144702e-11,1.8254411623798663e-09,-2.1231776398741776e-11,-3.97011792154198e-11
0,0,1,1634,8192,inf,equal,unrestricted,0.36759390564042144,-6.50846571215981e-10,-7.330855558317629e-10,4.613321066569534e-11,14.999999755992825,2.7924669171829445e-09,-7.597208531964208e-10,-1.7376831762151377e-10,1.625752506066024e-07,1.8389620421198168e-09,-6.944375869498564e-11,-1.177178322920062e-09,-1.4371093736900627e-09,-1.1976758771850206e-09,1.220919401588331e-10,6.89836293906156e-09
0,1,1,1634,8192,inf,equal,unrestricted,0.2996370077270385,6.825574349197776e-08,-2.150663205545804e-09,7.786768564929901e-10,-1.2631224908820769e-09,-8.350850911664549e-09,1.1947712202316991e-09,14.999999822691535,1.547232433211289e-09,6.809619994337764e-10,2.0143199496499464e-09,3.5300663241976775e-09,-8.467872767546542e-10,-5.925166586398649e-09,6.679353740003297e-09,-1.958675574225046e-09
0,2,1,1634,8192,inf,equal,unrestricted,0.36965207115233883,-3.4444429293693696e-10,2.7989457195833003e-10,-3.328292489889113e-11,1.709091532180977e-10,-2.232866581576552e-11,4.863756992248838e-10,4.4482360710787494e-10,1.2133912153481651e-10,6.126057423983498e-11,-4.3581468347639034e-10,-14.999999974534067,8.841257424102712e-10,3.1475894586689196e-10,2.382345837023934e-10,1.6245562709965806e-10
0,3,1,1634,8192,inf,equal,unrestricted,0.47439062249534786,-2.1410180310759347e-09,9.537770045272483e-07,-1.412465509702131e-09,2.100110995644882e-09,1.3156081101780069e-10,1.6213490086596009e-09,1.4285639413568432e-09,14.999998950781343,-1.858452331680266e-09,1.374298502124374e-09,-1.9486670531808489e-10,2.0952282058329913e-09,-2.1009364269549707e-09,1.3905395451625151e-09,-1.1173578502740601e-09
0,4,1,1634,8192,inf,equal,unrestricted,0.32143157825987373,-5.427708918244649e-09,1.0001318792096548e-08,-6.251847482781332e-09,-5.208063394598257e-07,-1.440080989429673e-09,9.081970391761958e-11,-3.654487803565034e-10,14.999999382269982,1.562168840511052e-09,6.322687296140747e-10,-2.5195587823893493e-10,-2.1535127071624225e-09,-1.874777028175213e-09,4.846658139547512e-09,1.2793877470536604e-09
0,0,2,414,8192,inf,equal,unrestricted,1.1613382335513984,1.04359650872216e-09,-4.380375627737652e-10,1.5954711118720885e-09,-14.999999969658557,2.3277563035794175e-10,-3.074123164943969e-10,3.128583145391911e-10,-9.085193970422324e-10,-2.4271431142662017e-11,-1.1320271239333713e-10,-2.783350139159989e-10,-2.9620348601923637e-10,4.5194028501514813e-10,4.3558141942473236e-10,-4.954636006229504e-11
0,1,2,414,8192,inf,equal,unrestricted,0.6392502269858181,14.999999846524336,7.448951217022984e-09,4.556678956871708e-09,-2.8682938886451174e-09,1.998060494624866e-10,4.8554794779544994e-09,-1.0149478192002367e-08,1.3081304799723503e-08,-1.2773960633075435e-08,4.0556318687809184e-09,7.13908696924679e-09,-2.2790142018320256e-09,-1.429650994719933e-09,-8.332356886984519e-10,-4.195607551376156e-09
0,2,2,414,8192,inf,equal,unrestricted,1.002497682518319,1.0894597723943205e-09,2.3886354644163725e-09,-1.0656696590182028e-09,1.5420606150122608e-10,3.41627334425173e-09,5.227124794384235e-09,3.1874673776240356e-09,-2.5814435082091025e-09,1.8936904208457666e-09,-3.2683325343654808e-09,1.246733355372017e-09,3.09750608504299e-08,14.999999859986843,-1.8968997198587655e-09,-1.3920289322182074e-09
0,3,2,414,8192,inf,equal,unrestricted,0.7673044372138559,5.784412502099871e-11,-1.0732995413206008e-11,-1.5810072776916298e-10,-6.928723602738853e-11,-1.2777894115527775e-10,2.544463183993649e-10,-2.5319551150139057e-11,14.999999994978825,6.463304905240908e-10,-1.7655398209227077e-10,-6.194993675780327e-12,-8.21047586352428e-11,1.6646778513840115e-10,-8.142897991534756e-10,-8.081767583798888e-11
0,4,2,414,8192,inf,equal,unrestricted,0.9375406467322169,-1.0034605086967918e-08,4.3009397783712864e-09,-1.4889910963475046e-09,-9.370764255717412e-10,1.7876883098067737e-09,-1.2030990439033365e-09,14.999999856419661,1.2836823044563412e-08,1.2682030889689125e-09,-2.3075187472776214e-08,-2.7008525252185955e-09,2.7070612323207415e-09,-7.149700183025577e-09,-1.4014397579011388e-09,8.174379163625598e-10
0,0,0,6144,8192,inf,equal,restricted,0.027943327009746,0.3891478409109626,0.13273177641953274,0.43233322819686726,0.040394467862676045,0.5661997259044608,0.14263821122810585,0.7549363053612415,0.2123960142306017,0.33711172774119025,0.09770118766892456,-0.061616304053349585,0.03899817230662592,0.13715265801738652,-0.015932665961773285,-0.08457257931484258
0,1,0,6144,8192,inf,equal,restricted,0.017833312975757885,0.3647141257762068,0.5014529707470962,0.11336242310774011,-0.046497388638452826,0.12252494125555653,0.14653071753544283,0.25825760518381846,0.3760945106161304,-0.3271588607038929,-0.0003046468636540151,-0.16709004675384373,0.09551457688177369,0.26272461506568523,-0.2857639521344192,-0.035010974116473643
0,2,0,6144,8192,inf,equal,restricted,0.01543824509588212,-0.01257257479277974,0.12084194708061403,-0.021196936767178192,-0.011172721499512484,0.5158363356128777,0.42682687850575834,0.6820732459926634,0.06493585216723818,-0.09051882387062461,0.28151418840480275,-0.04546395745926106,-0.12375415026233602,0.07086403574482086,-0.056411516214688165,-0.2204110522144408
0,3,0,6144,8192,inf,equal,restricted,0.020022078245513098,0.04237733149091968,0.20998393932728354,-0.1802805201281224,-0.15223633886479088,0.5600862271685701,0.25241175399908644,0.5923097994661766,0.2484359734929014,0.0663576742805205,0.20948585280879842,-0.012152381023736296,-0.2265963157619836,-0.013392697669845504,-0.0026259174743271793,0.13233927859935488
0,4,0,6144,8192,inf,equal,restricted,0.01991797122482192,0.08410203674092796,0.3195180473211064,-0.0679883231776664,-0.35233576032670727,0.5712760460341272,0.09110828458558755,0.21791502934524146,0.40196420603890753,-0.05240683838993094,0.017070693038546053,0.08100427768777939,0.08373775009438135,0.5141343766543819,-0.029921770916580753,-0.1510876618598968
0,0,1,1634,8192,inf,equal,restricted,0.09986818824499472,0.2203788352437614,0.4064937968153469,0.14104595112268975,1.3282197488273104,1.2937604441520183,0.35055449771559827,-0.02068807218222781,1.2083535058657957,0.7565157083609516,0.32656473060029595,0.17534750698009796,-0.11739127724605669,-0.3135081832113657,0.13259543178313363,0.8533561904355924
0,1,1,1634,8192,inf,equal,restricted,0.08979943292152077,1.326623075713558,0.2343833784942303,0.0983519348273573,0.24917709879762928,-0.05985527113447137,0.6065176035266533,1.022433381018698,0.4802230577227563,0.3938459046490377,0.8482878083835043,0.985292307455513,0.40646366965544556,-0.7914725755412079,0.7233432150612042,-0.4350035008257307
0,2,1,1634,8192,inf,equal,restricted,0.09148007731536684,-0.08364754607884495,0.8278868989341379,-0.13132250044777816,0.4783845672640718,0.5944376038205956,1.226061967057456,0.7429485984096583,0.23018169402537464,0.26101826250579174,-0.18749371990174238,-0.7184901001281033,1.1530704116805492,0.3757579479274451,0.20468587845899786,0.30364074199029545
0,3,1,1634,8192,inf,equal,restricted,0.1682341443740788,-0.11806823458923048,1.3529207850036007,-0.4508544787785054,0.8968028333470875,0.6566882778012115,0.7991179493951005,0.6504253040681743,1.2816652469574688,-0.08455413886871105,0.8882473377141907,0.45979552058979867,0.92493989255185,-0.26689192411862256,0.5462022476297467,-0.09330882887528644
0,4,1,1634,8192,inf,equal,restricted,0.08558903827122269,-0.2286742318672134,1.3458304652699569,-0.6330042027723598,-0.5836186183704232,0.5287648322618542,0.4918651261978664,0.10635320547215227,1.0741351323142843,0.5807094649082778,0.6504940857522036,0.4169780016832072,0.09205994253110095,-0.2671839516997878,0.5719801909820612,0.25901462900822375
0,0,2,414,8192,inf,equal,restricted,0.32332273188844635,1.0036282021295913,-0.16186685254278185,1.2917605948005213,-1.348369503974253,0.6958113374393358,-0.01213587279788956,0.7725559726240909,-0.4359505677832645,0.1784909964098536,-0.0451016823766713,-0.25553656864561364,-0.23025033802452016,0.7619456338305776,0.592057008542738,0.019199293104842922
0,1,2,414,8192,inf,equal,restricted,0.24376380464001585,1.0151413243529022,0.9923402050586032,0.7280675198703713,-0.43757098873864525,0.3417206105711564,0.8205153690375072,-0.2882242905735764,1.22696287681025,-0.8720342998241494,0.47532282932831393,0.6807995519250126,-0.4130746214179724,0.1300851939509413,-0.12148345466136075,-0.618994498988986
0,2,2,414,8192,inf,equal,restricted,0.35614306334600304,0.3458370922466862,0.7131252483786643,0.053188025289220106,0.04388721114457256,1.0658319962894078,1.0646704979792363,1.0068654725267476,-0.13729833894867935,0.38399196478900444,-0.6061757225735006,0.27821148274467894,1.1705345714646036,1.385637324025905,-0.3777932929702641,-0.36249997831215347
0,3,2,414,8192,inf,equal,restricted,0.27348065334163607,0.5673020786484372,0.24689114744088927,-0.27605947185928975,-0.30544996380839556,-0.11216330500472069,1.096886498987525,0.2826531312212344,1.4029148522838435,0.9730226329420004,-0.531063542636823,0.14007995482344163,-0.3171100557538744,0.901494369349722,-0.8360708767968443,-0.3972611537274762
0,4,2,414,8192,inf,equal,restricted,0.34962294327565363,-0.6540369487832527,1.0046265483010828,0.11252943428161132,0.0036870709944858437,0.8700317802842685,0.020261116376497367,1.5285891815776267,1.2207461035230878,0.505411032929294,-0.8185165969981207,-0.2837555735324274,0.6866154399622746,-0.5638913588358787,-0.07700217330719925,0.28101873987999226
0,0,0,12288,16384,1.0,size,unrestricted,0.22572539192387805,3.557605321734426e-11,1.216460376096284e-10,-2.6817500210862396e-11,3.599224514842784e-11,1.8232016562319072e-11,-1.5447122107624306e-11,-6.822629485709763e-11,2.148736411573813e-11,14.999999975263512,3.320699449787967e-11,3.536596756964224e-11,-4.064094746301398e-11,4.0210313171470866e-11,9.287021967790793e-12,3.968904427835376e-11
0,1,0,12288,16384,1.0,size,unrestricted,0.12027530195494375,1.5347122418372556e-09,2.270247638298104e-09,-1.5223666813554375e-09,-1.5350413066949028e-09,-3.731552356353224e-09,-7.757007979561808e-09,2.59048530908634e-08,1.4227589114152831e-09,-9.78743479903009e-09,2.8105634613117244e-09,-1.0331973989244838e-08,1.0801446891582303e-08,-4.659573555918318e-10,-14.999999845244016,-2.6924026259760486e-08
0,2,0,12288,16384,1.0,size,unrestricted,0.16503663652899617,2.7680489676957963e-11,3.528070586055463e-10,4.818869629139527e-11,2.4576538459457556e-10,-5.584058551250587e-11,5.478416090965209e-11,14.999999978686946,9.433079345951869e-11,-4.403819525045199e-11,5.4557934716529975e-12,-3.338345156338629e-11,2.949657298217766e-10,-4.114009193723105e-11,-3.542772760620606e-12,3.9735214195135706e-10
0,3,0,12288,16384,1.0,size,unrestricted,0.1786855974370284,3.6250637242885207e-09,-4.139239585065376e-10,-3.1168592998467897e-09,-14.999999923559107,1.6200319673040545e-09,1.913176914583593e-09,1.91691812013974e-09,6.244549041861077e-10,1.7052247759684741e-09,1.6873315781186488e-11,-1.281669374604934e-10,-1.5007756228163357e-09,5.062356586293356e-10,-1.0109504607653537e-10,1.2042323484228219e-08
0,4,0,12288,16384,1.0,size,unrestricted,0.16071467601127762,-1.8350179819634582e-10,4.026039542249462e-11,-7.135638753211982e-11,-1.7442512966674357e-10,-1.7310426253714056e-10,7.01374469207728e-11,1.6473051486767698e-10,1.9142864385459995e-10,-14.99999997706775,1.880251932921618e-10,-1.4894359367357455e-11,1.654127814473513e-10,1.0273463926050051e-10,-1.7861355616366635e-12,-1.6323211435799147e-10
0,0,1,3272,16384,1.0,size,unrestricted,0.3627023947756684,3.507037721897719e-10,-1.4876936371934967e-09,6.849575112011505e-10,3.1952857616054535e-09,6.738353873421047e-10,2.536458665396685e-10,3.4558442563002633e-10,8.972967563136734e-10,4.822267155688053e-10,9.667697986049463e-11,1.808844321436199e-10,-3.43303392795551e-09,-3.6323243821555204e-09,-4.982095429056632e-10,14.999999954332042
0,1,1,3272,16384,1.0,size,unrestricted,0.18270376472474387,2.8300289026688677e-09,-5.074483134286224e-11,3.698407177697821e-09,-4.482376265493058e-09,6.85910259409364e-10,1.6620365352059695e-08,3.345839330999051e-09,-4.5644326974675635e-10,4.4297408415723596e-09,3.863370283483385e-10,3.778365000527137e-07,-6.268160345173719e-09,-14.99999947524204,1.6362677096780627e-08,-6.367038216860475e-09
0,2,1,3272,16384,1.0,size,unrestricted,0.3846032210340783,-7.845891719061055e-09,-4.231135881699336e-10,-7.342341979048898e-10,5.8757755742982175e-09,1.485556268706955e-09,3.1729914226170886e-08,4.886751358047915e-09,-4.498701009227518e-09,9.160148169457107e-10,-4.438135951311021e-09,-14.999999855337704,2.190384107101076e-08,5.410753867486217e-09,2.976826299499039e-09,-1.091392100279951e-09
0,3,1,3272,16384,1.0,size,unrestricted,0.2848848885409238,-2.388190858153706e-09,4.336604767828672e-10,-14.999999951467926,8.712422731029207e-10,-1.8970523027545058e-10,3.671354142827867e-10,1.839716321686171e-10,4.642888166007002e-09,-2.0266646069923437e-10,2.0547124568466383e-10,-6.933040688807774e-10,3.5076596461090335e-09,-2.3349689354101444e-09,3.869729642667226e-09,6.987622411502247e-10
0,4,1,3272,16384,1.0,size,unrestricted,0.23544817485269928,-14.999999964999132,3.2519324690485335e-10,-8.735581259612556e-09,-2.753711389434346e-10,-1.9470386040105926e-10,3.246817110907259e-10,-9.680729478234699e-11,2.28332519893889e-10,-8.410991417418159e-13,-1.715281222417614e-10,-2.606165623482429e-11,-2.606302190690901e-11,2.2295262902086475e-10,1.0532427898330207e-10,-2.9409664308516187e-10
0,0,2,824,16384,1.0,size,unrestricted,0.7138184636589837,1.5899841017094777e-09,-4.771603991144586e-10,5.534642822667459e-10,-5.031885364072203e-10,2.1365628722872198e-10,5.422433079049342e-10,14.999999973858648,-2.7499669320810334e-11,1.1580535597883124e-10,1.271301893503888e-10,-3.0736831540499547e-10,4.1501666544144996e-11,3.9385102312874975e-10,2.8262695150822425e-10,-3.764921691838184e-10
0,1,2,824,16384,1.0,size,unrestricted,0.6630652678716336,5.63659174443771e-10,4.819598842918051e-10,-1.3991095577884128e-11,-5.381205136747698e-10,1.3641391096293904e-10,-3.7170900993638286e-12,-14.999999971451986,1.2690735418823895e-10,-2.703692330155777e-10,2.939540291577352e-10,1.415197473986849e-11,-2.8178315047496396e-10,-7.86738537326117e-11,5.101284564277643e-10,2.5108684315341877e-10
0,2,2,824,16384,1.0,size,unrestricted,0.6232574122976212,4.4096582924061657e-10,4.6688854244297835e-11,7.900273206456928e-11,5.025973627185516e-11,2.803860853147975e-10,2.3360323546812197e-10,2.6654070162530377e-10,-1.893311640762767e-11,4.94741836794385e-10,-1.032654494752888e-10,1.389778702287184e-10,14.999999969237429,3.706916755363263e-10,2.5243336187533214e-10,-4.582305661385897e-10
0,3,2,824,16384,1.0,size,unrestricted,0.7261060293755692,1.5769501488107956e-09,1.0864191905872757e-09,-2.2331198066270372e-10,4.7728330002958126e-11,-9.103050956459062e-10,2.1511270485613617e-08,-2.1151113418784915e-09,14.999999862336661,2.6257699334776375e-08,-3.1196704591350253e-09,6.149480279223621e-10,-3.200720778724293e-12,-4.4396671144308094e-10,-1.5862968246645905e-09,1.2473209206942537e-09
0,4,2,824,16384,1.0,size,unrestricted,0.48296720249110886,-5.982461169928499e-09,1.87217973429631e-08,1.4199347503841277e-09,3.029448654842485e-10,1.9235453823412584e-09,1.8414258600235977e-10,14.999999815214583,3.762671509698516e-09,3.024938328031406e-10,-7.21241973230054e-09,-3.0818798404580788e-09,3.331564192064746e-08,-1.1440030758673807e-09,8.440591516928042e-10,5.608259490360454e-09
0,0,0,12288,16384,1.0,size,restricted,0.10787754256820255,1.1882249303761683,-0.9047276785678897,1.8165273293736848,0.6251639894481762,0.4824748545848617,2.0868807792861366e-12,1.995850950567872,0.4423802888912784,4.283361264418007,0.5992999676375017,-0.7042773430488473,-1.0079684629450146e-12,1.044014866046873,0.1579163082232345,0.7557802287611233
0,1,0,12288,16384,1.0,size,restricted,0.07125207108421337,0.7517014191817766,1.087511487889257,2.534277171734571e-09,-7.143401623836054e-11,-0.2041984146880761,-0.7166739431894651,2.520195694637568,0.8165421620333838,-0.8576642294428022,1.2957487376371262,-0.8490902626399077,1.9346661524783693,0.2282182674723702,-2.1387765831913232,-1.5990126425075624
0,2,0,12288,16384,1.0,size,restricted,0.07491105292311497,0.6106348603471152,-1.146697429327537,1.4418907741503002,-1.2296021789203826,-0.09773420973143539,1.158545794385943,3.44604287660765,-0.7870286786939725,0.09051395441252102,0.6476161555495181,0.185575291423716,-1.0684471040751755,0.18839400832832487,0.3619562284807165,-1.2720117081197386
0,3,0,12288,16384,1.0,size,restricted,0.08916830186252618,1.7274486039411858,-1.1770572195358287e-12,-0.493127731460243,-2.966255719828595,1.2476740087005973,1.3223330146089083,1.3027888642555838,0.6721521017737447,1.1981238311728948,0.3180881753104568,0.12420261159507313,-0.047212716169275394,0.6222909106943264,0.08868567136524441,2.8696160388569227
0,4,0,12288,16384,1.0,size,restricted,0.08514114878835667,-0.33844474130694013,0.38282039843055227,2.0421040158414076e-12,-0.22647814132912147,2.338408737052547,-1.189814494894937,1.15095921035496,1.5499139743516974,-2.6599535096622295,1.6770147365599681,0.09304823192264763,1.1752866384907505,2.0621897507824007,2.1009946537567314e-11,-0.15566743487448056
0,0,1,3272,16384,1.0,size,restricted,0.1402857616455243,0.6252892605746481,-0.35090721495595983,0.9409078960813998,1.6011975530338083,0.9373742104859423,0.6791452888131618,0.722520307037762,1.0240210147998206,0.8142555404512609,0.4905755440783529,0.5510340734668908,-0.6840730920093675,-0.7834739047089713,-0.02119278922604363,1.9660477696845524
0,1,1,3272,16384,1.0,size,restricted,0.09827541986362194,0.8827633214533877,0.37797529731760876,1.0943403272505505,-0.38289147343065844,0.6370224979267389,1.570975389987276,1.0218540875798108,0.3812084769851018,1.11255720176471,0.5355346754297098,1.5910662557102901,-0.3892501559675026,-0.8282501981172404,1.3943487558594725,-0.5159142097810937
0,2,1,3272,16384,1.0,size,restricted,0.15216526793980675,-0.5161783353180442,0.2980697714976812,0.3187078441236973,1.1166940503170684,0.7912444518438453,1.687840335667333,1.1079525965597472,-0.23237742824113455,0.5803386150238506,-0.19489716142631075,-1.2571453587366568,1.5340063123338104,1.114000141479371,0.7806804114334543,0.14244885119159575
0,3,1,3272,16384,1.0,size,restricted,0.11246566202061685,-0.6169698483337688,0.7058043022643549,-1.1005288326354443,0.9640814567832603,0.30956760184315146,0.7003003884785974,0.591783244851418,1.6195520282784368,0.21605026971570418,0.6170642727830276,-0.10010033563834188,1.4197927965937815,-0.5005673068760658,1.3755562544191715,0.8049624307797678
0,4,1,3272,16384,1.0,size,restricted,0.07477856848572793,-1.2906096099887883,0.9867631874433999,-1.1242176391488752,-0.16561923345915092,0.07286177397911515,1.013855784445138,-0.6813693003283269,1.3357207796402208,0.2883122403462496,0.06586948277336618,0.3135353834435376,0.29428193960517957,0.7638962529655627,0.4656109761174524,-0.2673917397187173
0,0,2,824,16384,1.0,size,restricted,0.23869655512312798,1.1922437242781516,-0.23498720129844725,1.1206208808870621,-0.34541690452193335,0.6635792399741609,1.0729695406548656,1.456804683273028,0.36994610283163987,0.500144101513805,0.5493437557713218,0.011509855937574618,0.4404723009621129,0.81641649281111,0.5743550020390021,-0.14218366390838907
0,1,2,824,16384,1.0,size,restricted,0.14642692182457215,1.076179546606287,0.9504231242468423,0.37317827467507897,-0.4841851813872108,0.5591119730925699,0.3376994967207229,-0.9908533818650145,0.5220118134831682,-0.023824528562713207,0.7160534615136601,0.3350908494398123,-0.012064386998078956,0.2204472169624607,0.9576171003547992,0.5837655134529144
0,2,2,824,16384,1.0,size,restricted,0.1615136322064589,0.9221530344018374,0.4132706296106006,0.539060462968472,0.41184156575730596,0.8751569015357483,0.6790870735406488,0.7782155937531938,0.377659227073654,1.0377337588925293,0.2870437331395977,0.543599276771017,1.8840696356409834,0.8647024574048646,0.6110355094960029,-0.3476158479673548
0,3,2,824,16384,1.0,size,restricted,0.2325068490176872,0.7036361632527842,0.5659699969223716,0.3454255313461311,0.35261822683373506,0.22237100128262688,1.3460573072518376,-0.13546916130842085,1.4233507926303792,1.3399028364128864,-0.32118869446672044,0.4907684693031687,0.34984928493505923,0.22274083413310605,-0.094170248832532,0.5766173703268214
0,4,2,824,16384,1.0,size,restricted,0.17129145141311466,-0.3483014890018224,1.184430041394098,0.638120145227986,0.398618001570104,0.7308022794386309,0.36987751322305285,1.4054921719691837,0.7956775707725346,0.4086090630842381,-0.2659159896149067,-0.06925567682981772,1.3357212954021258,0.20147981905183326,0.4051164686027021,0.8809012691430362
0,0,0,12288,16384,inf,equal,unrestricted,0.22572539192387805,3.557605321734426e-11,1.216460376096284e-10,-2.6817500210862396e-11,3.599224514842784e-11,1.8232016562319072e-11,-1.5447122107624306e-11,-6.822629485709763e-11,2.148736411573813e-11,14.999999975263512,3.320699449787967e-11,3.536596756964224e-11,-4.064094746301398e-11,4.0210313171470866e-11,9.287021967790793e-12,3.968904427835376e-11
0,1,0,12288,16384,inf,equal,unrestricted,0.12027530195494375,1.5347122418372556e-09,2.270247638298104e-09,-1.5223666813554375e-09,-1.5350413066949028e-09,-3.731552356353224e-09,-7.757007979561808e-09,2.59048530908634e-08,1.4227589114152831e-09,-9.78743479903009e-09,2.8105634613117244e-09,-1.0331973989244838e-08,1.0801446891582303e-08,-4.659573555918318e-10,-14.999999845244016,-2.6924026259760486e-08
0,2,0,12288,16384,inf,equal,unrestricted,0.16503663652899617,2.7680489676957963e-11,3.528070586055463e-10,4.818869629139527e-11,2.4576538459457556e-10,-5.584058551250587e-11,5.478416090965209e-11,14.999999978686946,9.433079345951869e-11,-4.403819525045199e-11,5.4557934716529975e-12,-3.338345156338629e-11,2.949657298217766e-10,-4.114009193723105e-11,-3.542772760620606e-12,3.9735214195135706e-10
0,3,0,12288,16384,inf,equal,unrestricted,0.1786855974370284,3.6250637242885207e-09,-4.139239585065376e-10,-3.1168592998467897e-09,-14.999999923559107,1.6200319673040545e-09,1.913176914583593e-09,1.91691812013974e-09,6.244549041861077e-10,1.7052247759684741e-09,1.6873315781186488e-11,-1.281669374604934e-10,-1.5007756228163357e-09,5.062356586293356e-10,-1.0109504607653537e-10,1.2042323484228219e-08
0,4,0,12288,16384,inf,equal,unrestricted,0.16071467601127762,-1.8350179819634582e-10,4.026039542249462e-11,-7.135638753211982e-11,-1.7442512966674357e-10,-1.7310426253714056e-10,7.01374469207728e-11,1.6473051486767698e-10,1.9142864385459995e-10,-14.99999997706775,1.880251932921618e-10,-1.4894359367357455e-11,1.654127814473513e-10,1.0273463926050051e-10,-1.7861355616366635e-12,-1.6323211435799147e-10
0,0,1,3272,16384,inf,equal,unrestricted,0.3627023947756684,3.507037721897719e-10,-1.4876936371934967e-09,6.849575112011505e-10,3.1952857616054535e-09,6.738353873421047e-10,2.536458665396685e-10,3.4558442563002633e-10,8.972967563136734e-10,4.822267155688053e-10,9.667697986049463e-11,1.808844321436199e-10,-3.43303392795551e-09,-3.6323243821555204e-09,-4.982095429056632e-10,14.999999954332042
0,1,1,3272,16384,inf,equal,unrestricted,0.18270376472474387,2.8300289026688677e-09,-5.074483134286224e-11,3.698407177697821e-09,-4.482376265493058e-09,6.85910259409364e-10,1.6620365352059695e-08,3.345839330999051e-09,-4.5644326974675635e-10,4.4297408415723596e-09,3.863370283483385e-10,3.778365000527137e-07,-6.268160345173719e-09,-14.99999947524204,1.6362677096780627e-08,-6.367038216860475e-09
0,2,1,3272,16384,inf,equal,unrestricted,0.3846032210340783,-7.845891719061055e-09,-4.231135881699336e-10,-7.342341979048898e-10,5.8757755742982175e-09,1.485556268706955e-09,3.1729914226170886e-08,4.886751358047915e-09,-4.498701009227518e-09,9.160148169457107e-10,-4.438135951311021e-09,-14.999999855337704,2.190384107101076e-08,5.410753867486217e-09,2.976826299499039e-09,-1.091392100279951e-09
0,3,1,3272,16384,inf,equal,unrestricted,0.2848848885409238,-2.388190858153706e-09,4.336604767828672e-10,-14.999999951467926,8.712422731029207e-10,-1.8970523027545058e-10,3.671354142827867e-10,1.839716321686171e-10,4.642888166007002e-09,-2.0266646069923437e-10,2.0547124568466383e-10,-6.933040688807774e-10,3.5076596461090335e-09,-2.3349689354101444e-09,3.869729642667226e-09,6.987622411502247e-10
0,4,1,3272,16384,inf,equal,unrestricted,0.23544817485269928,-14.999999964999132,3.2519324690485335e-10,-8.735581259612556e-09,-2.753711389434346e-10,-1.9470386040105926e-10,3.246817110907259e-10,-9.680729478234699e-11,2.28332519893889e-10,-8.410991417418159e-13,-1.715281222417614e-10,-2.606165623482429e-11,-2.606302190690901e-11,2.2295262902086475e-10,1.0532427898330207e-10,-2.9409664308516187e-10
0,0,2,824,16384,inf,equal,unrestricted,0.7138184636589837,1.5899841017094777e-09,-4.771603991144586e-10,5.534642822667459e-10,-5.031885364072203e-10,2.1365628722872198e-10,5.422433079049342e-10,14.999999973858648,-2.7499669320810334e-11,1.1580535597883124e-10,1.271301893503888e-10,-3.0736831540499547e-10,4.1501666544144996e-11,3.9385102312874975e-10,2.8262695150822425e-10,-3.764921691838184e-10
0,1,2,824,16384,inf,equal,unrestricted,0.6630652678716336,5.63659174443771e-10,4.819598842918051e-10,-1.3991095577884128e-11,-5.381205136747698e-10,1.3641391096293904e-10,-3.7170900993638286e-12,-14.999999971451986,1.2690735418823895e-10,-2.703692330155777e-10,2.939540291577352e-10,1.415197473986849e-11,-2.8178315047496396e-10,-7.86738537326117e-11,5.101284564277643e-10,2.5108684315341877e-10
0,2,2,824,16384,inf,equal,unrestricted,0.6232574122976212,4.4096582924061657e-10,4.6688854244297835e-11,7.900273206456928e-11,5.025973627185516e-11,2.803860853147975e-10,2.3360323546812197e-10,2.6654070162530377e-10,-1.893311640762767e-11,4.94741836794385e-10,-1.032654494752888e-10,1.389778702287184e-10,14.999999969237429,3.706916755363263e-10,2.5243336187533214e-10,-4.582305661385897e-10
0,3,2,824,16384,inf,equal,unrestricted,0.7261060293755692,1.5769501488107956e-09,1.0864191905872757e-09,-2.2331198066270372e-10,4.7728330002958126e-11,-9.103050956459062e-10,2.1511270485613617e-08,-2.1151113418784915e-09,14.999999862336661,2.6257699334776375e-08,-3.1196704591350253e-09,6.149480279223621e-10,-3.200720778724293e-12,-4.4396671144308094e-10,-1.5862968246645905e-09,1.2473209206942537e-09
0,4,2,824,16384,inf,equal,unrestricted,0.48296720249110886,-5.982461169928499e-09,1.87217973429631e-08,1.4199347503841277e-09,3.029448654842485e-10,1.9235453823412584e-09,1.8414258600235977e-10,14.999999815214583,3.762671509698516e-09,3.024938328031406e-10,-7.21241973230054e-09,-3.0818798404580788e-09,3.331564192064746e-08,-1.1440030758673807e-09,8.440591516928042e-10,5.608259490360454e-09
0,0,0,12288,16384,inf,equal,restricted,0.010493100495874895,0.2082806985408352,-0.009105466118761282,0.24634203695266804,0.019469024815409564,0.1999012079222538,0.14432699054356118,0.3040357592851844,0.15483791098438435,0.31357182913185566,0.09825199251934098,-0.14489772897913367,0.09545239786105557,0.19475558495256487,0.06410650082161334,0.12561978145015693
0,1,0,12288,16384,inf,equal,restricted,0.005813023320886738,0.170074345219313,0.15987288890519769,0.12399262804625742,-0.02738792070382992,0.12625870059594466,0.05635923008265471,0.3452367025228771,0.16098504732371866,-0.042304923253139004,0.15333569849110598,-0.10423121426273271,0.2446427345919788,0.1454267507727468,-0.12893239675384235,-0.0576630881624069
0,2,0,12288,16384,inf,equal,restricted,0.005773405263412335,0.14027641582935113,-0.003823379728545823,0.22908115105521587,-0.08320887974321395,0.1631405973973922,0.18517069162684574,0.4424002916878738,0.027921054901509614,0.03085860660078063,0.11691813214146744,0.01881655028750459,0.024171792226066018,0.1372208426370732,0.04016298896485012,-0.01844658573323541
0,3,0,12288,16384,inf,equal,restricted,0.00871803921191705,0.23940913938380154,0.07640657476415542,0.07417435930029853,-0.23400487183892454,0.24245961143582243,0.22062764224292908,0.27000939928196666,0.1474978732473474,0.1141807191486261,0.07766502784835166,-0.03166072998188166,0.08369182006058623,0.16929736518151134,0.041589380399118824,0.26268128802852186
0,4,0,12288,16384,inf,equal,restricted,0.007405287235665132,0.07804540865587513,0.11730278296684829,0.14558002017155752,-0.08202134756638194,0.2874347206079114,0.043721369823068276,0.26723094381512763,0.20874773633727942,-0.15573275212664328,0.16260034868524598,-0.04744774760505023,0.18859162957616765,0.2588241538879434,0.04540501337548136,0.012849153040894304
0,0,1,3272,16384,inf,equal,restricted,0.07714813540785281,0.19001530021454754,-0.19532694703806547,0.47883809750807055,0.9461722927450941,0.6379646030462899,0.40979168087528034,0.31188745229853665,0.4212206911332367,0.31835353259890675,0.2803863263937565,0.5179251116229853,-0.34917472936016686,-0.43023912507736306,-0.18213118852355842,1.0805639282931851
0,1,1,3272,16384,inf,equal,restricted,0.049424270075213064,0.36084273629543767,0.15802906654827642,0.5211255649784848,-0.019681041812704463,0.5089761381036564,0.7796341233022205,0.4598570852920186,0.1394986543760762,0.5550324482633113,0.36296551958339573,1.0587769280180015,-0.18849344163667497,-0.45528288851387816,0.5726669380031684,-0.22778799089420687
0,2,1,3272,16384,inf,equal,restricted,0.07472603450899107,-0.40925815050249015,0.1676926994301731,0.17403063832377746,0.6606406783228663,0.537168606393862,0.8610330092031223,0.4583227490821464,-0.2890022672844212,0.18635921383386775,-0.12711463546710983,-0.49430560744145985,0.6926305763714787,0.5563586965140982,0.30650624002224564,0.26697671776064236
0,3,1,3272,16384,inf,equal,restricted,0.05484617924280257,-0.4040508888890973,0.3222192383347592,-0.5612860422880801,0.509003350867822,0.2756855355552333,0.4426262885146234,0.2576257188467629,0.7237362612694116,-0.038735953219871846,0.3796097179581588,0.178066853841621,0.7414284122218467,-0.27122691353810996,0.5283594405461882,0.5557929906639888
0,4,1,3272,16384,inf,equal,restricted,0.03818783365796673,-0.8066422477749975,0.5092059344868038,-0.489439699174437,-0.08956358305461286,0.27217044988606576,0.545867275953259,-0.3823601250999526,0.7047865384329624,0.11719260355203814,0.09701099049267942,0.3602278589154235,0.16170698864480748,0.4861415197203034,0.1273296016207469,0.054168546662607064
0,0,2,824,16384,inf,equal,restricted,0.21394044437507373,0.9827643422729462,-0.4303861451296316,0.8521909137592423,-0.6562372399748958,0.4674213246776262,0.8427124564004541,1.2504120697565093,0.1782668261719236,0.18466305491023458,0.19432933472499472,-0.3597370475974792,0.22581630668989722,0.6344897942531316,0.3299923106154872,-0.2924867768315773
0,1,2,824,16384,inf,equal,restricted,0.1325572057241032,0.8912707166601935,0.7209230825918188,0.1930072988422732,-0.7185724363516119,0.31688061609801127,0.16308576587231918,-0.9854506302763151,0.3155934728138889,-0.24342342105073894,0.4015993198758551,-0.06287046635306576,-0.15923206077156396,0.0672644998417724,0.7083778627693329,0.36530648456036513
0,2,2,824,16384,inf,equal,restricted,0.12921260582670982,0.7357331605083752,0.15103164341120773,0.3101276101091777,0.01901711144577596,0.613903826098922,0.4609501765277196,0.5722080786796606,0.13631290288348463,0.7364730248212624,-0.02344593797825554,0.07537232924966833,1.5935429745233198,0.6316384982037891,0.37405697381151337,-0.5161607280066196
0,3,2,824,16384,inf,equal,restricted,0.1940901977275885,0.567598477638955,0.31724909775257837,0.14206666835655313,0.06128724605538787,0.03801788981148554,1.1100425886353917,-0.21311062830316332,1.1283732338594838,0.9979166399696596,-0.5109485211022581,0.06953449030476314,0.15690578314206477,0.05641722631427652,-0.2638617420837416,0.36585897263058914
0,4,2,824,16384,inf,equal,restricted,0.14581823556480644,-0.40941839072087505,0.8754963155555235,0.449234362161292,0.07497576429037736,0.540461995974025,0.2384814239301802,1.1737323384739133,0.5061354038943403,0.1361264335989454,-0.4802697794384908,-0.46422281911496005,1.0634634253241706,-0.004968443300179334,0.21242863976595416,0.6451808074406418


==> experiments/logistic_15d_three_groups_geometric_no_noise/1/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,5.62519544493639,0.30974351573748654,0.8910273081356911,2.5028542067307082,2.502854210594564
0,1,12,64,1.0,size,12.465652128529783,0.6194870314749731,0.6587196713325761,5.613339032789918,5.6133390367307205
0,2,4,64,1.0,size,17.975810981671103,1.0729830131446736,0.5605349111725454,7.914922477690878,7.672147301948478
0,0,48,64,inf,equal,5.62519544493639,0.30974351573748654,0.945706745624608,2.5028542067307082,1.682037691639659
0,1,12,64,inf,equal,12.465652128529783,0.6194870314749731,1.2912837487683513,5.613339032789918,3.5248830139626093
0,2,4,64,inf,equal,17.975810981671103,1.0729830131446736,2.1470704251767887,7.914922477690878,7.060616772025403
0,0,96,128,1.0,size,4.138131716249773,0.21902174040653885,0.8879154180152037,1.8500441177183475,1.8500441229036961
0,1,24,128,1.0,size,8.770153810507265,0.4380434808130777,0.7236491127102996,3.947033424440555,3.939798550935992
0,2,8,128,1.0,size,14.536538540836423,0.7587135646925732,0.6542220029919672,6.509555705725639,5.80751806613247
0,0,96,128,inf,equal,4.138131716249773,0.21902174040653885,0.9575542591146426,1.8500441177183475,1.09471185082251
0,1,24,128,inf,equal,8.770153810507265,0.4380434808130777,1.0722162480504136,3.947033424440555,2.27641965344784
0,2,8,128,inf,equal,14.536538540836423,0.7587135646925732,1.5570175727134052,6.509555705725639,4.759314851009959
0,0,192,256,1.0,size,2.9235614239713894,0.15487175786874327,0.8392027766682274,1.3069089541169514,1.3069089592128627
0,1,49,256,1.0,size,5.993247264643043,0.3065665751841925,0.7242526569278113,2.690057057137329,2.615865334927591
0,2,15,256,1.0,size,11.41053053733929,0.5540860454230366,0.6718270983131247,5.151179223246608,4.169623059986127
0,0,192,256,inf,equal,2.9235614239713894,0.15487175786874327,0.9138523764353359,1.3069089541169514,0.740775499926729
0,1,49,256,inf,equal,5.993247264643043,0.3065665751841925,1.055033205930485,2.690057057137329,1.4600227998940345
0,2,15,256,inf,equal,11.41053053733929,0.5540860454230366,1.2131388025890864,5.151179223246608,2.904892626107308
0,0,384,512,1.0,size,2.2762904171945855,0.10951087020326943,0.805690497519369,1.0286343383940233,1.0272843646798195
0,1,100,512,1.0,size,3.870142349947745,0.21459660262893474,0.7252509901163926,1.7204745723449377,1.5637602953662058
0,2,28,512,1.0,size,7.879812961183417,0.4055494591110793,0.6857811643047392,3.5343570214806292,2.391432768156393
0,0,384,512,inf,equal,2.2762904171945855,0.10951087020326943,0.8576818037253624,1.0286343383940233,0.3879633278986722
0,1,100,512,inf,equal,3.870142349947745,0.21459660262893474,0.9968447552894841,1.7204745723449377,0.8357627861777355
0,2,28,512,inf,equal,7.879812961183417,0.4055494591110793,1.152267078018273,3.5343570214806292,1.7707428604984536
0,0,768,1024,1.0,size,1.5504302508661258,0.07743587893437164,0.7636713232344379,0.6977792464986913,0.6659209091597715
0,1,202,1024,1.0,size,2.457988295744129,0.15098964271718057,0.7070876373111431,1.0780045051548839,0.8729243633829175
0,2,54,1024,1.0,size,5.682247665488524,0.29202898720871845,0.67831743707755,2.5490948455355436,1.4476638836670712
0,0,768,1024,inf,equal,1.5504302508661258,0.07743587893437164,0.7946409417906158,0.6977792464986913,0.1714559200675801
0,1,202,1024,inf,equal,2.457988295744129,0.15098964271718057,0.9193138110005828,1.0780045051548839,0.4455861554115102
0,2,54,1024,inf,equal,5.682247665488524,0.29202898720871845,1.1314718262725632,2.5490948455355436,1.2364572029415268
0,0,1536,2048,1.0,size,1.0992493897259628,0.05475543510163471,0.7283302457709165,0.49486925976134666,0.4323739087464179
0,1,406,2048,1.0,size,1.7170452548148043,0.10650250564813146,0.6884236725062978,0.7520201217592707,0.5397196228853467
0,2,106,2048,1.0,size,4.867403271626451,0.208434646243384,0.6677733357960023,2.225266989569841,0.9525433425054983
0,0,1536,2048,inf,equal,1.0992493897259628,0.05475543510163471,0.7474629814875561,0.49486925976134666,0.09168743231841868
0,1,406,2048,inf,equal,1.7170452548148043,0.10650250564813146,0.8651001333262532,0.7520201217592707,0.30084369725848703
0,2,106,2048,inf,equal,4.867403271626451,0.208434646243384,0.9912631961010383,2.225266989569841,0.7077298972869482
0,0,3072,4096,1.0,size,0.7486682069697932,0.03871793946718582,0.7054180839607885,0.33561616401771077,0.2539664376194037
0,1,815,4096,1.0,size,1.2085017306473278,0.0751699113051862,0.6772549822374153,0.5290809540184777,0.34627573863753136
0,2,209,4096,1.0,size,2.4992474509678044,0.14843957393495466,0.662489549248489,1.1011841515489476,0.42746572279794925
0,0,3072,4096,inf,equal,0.7486682069697932,0.03871793946718582,0.7114868955152759,0.33561616401771077,0.03945567849069163
0,1,815,4096,inf,equal,1.2085017306473278,0.0751699113051862,0.8122153976042135,0.5290809540184777,0.1733715113117214
0,2,209,4096,inf,equal,2.4992474509678044,0.14843957393495466,0.9543877527842469,1.1011841515489476,0.44595716099784033
0,0,6144,8192,1.0,size,0.4802040191598858,0.027377717550817356,0.6952214804712299,0.21272429202912554,0.1401260120837739
0,1,1634,8192,1.0,size,0.8392581845509516,0.053088055220471726,0.6753330980488736,0.36654103705500407,0.1888702873256539
0,2,414,8192,1.0,size,2.014109443306012,0.10546847625268425,0.6648150479849968,0.9015862454003217,0.3374873622353459
0,0,6144,8192,inf,equal,0.4802040191598858,0.027377717550817356,0.6968800345469364,0.21272429202912554,0.020230986910344202
0,1,1634,8192,inf,equal,0.8392581845509516,0.053088055220471726,0.7834264042491553,0.36654103705500407,0.10699417622543676
0,2,414,8192,inf,equal,2.014109443306012,0.10546847625268425,0.8602347995500256,0.9015862454003217,0.309266639298351
0,0,12288,16384,1.0,size,0.3788929810096354,0.01935896973359291,0.6851988086134195,0.1700875207712248,0.08567002344528274
0,1,3272,16384,1.0,size,0.6551689201251234,0.037515971276938925,0.6711447605093857,0.29006848878562275,0.11559413599105954
0,2,824,16384,1.0,size,1.433202288084365,0.07475826890319909,0.6636799845765355,0.6418428751389833,0.19008708191699217
0,0,12288,16384,inf,equal,0.3788929810096354,0.01935896973359291,0.688844615671656,0.1700875207712248,0.007640571105551231
0,1,3272,16384,inf,equal,0.6551689201251234,0.037515971276938925,0.759104849552819,0.29006848878562275,0.058866490578565245
0,2,824,16384,inf,equal,1.433202288084365,0.07475826890319909,0.8186114962952534,0.6418428751389833,0.16312373784365636


==> experiments/logistic_15d_three_groups_geometric_no_noise/2/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0, "low": -1, "high": 1}

==> experiments/logistic_15d_three_groups_geometric_no_noise/2/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,,,64,1.0,size,unrestricted,,0.5534162839578013,-0.07551930226884489,0.8240905358908994,-0.015683668449328836,1.3094064775278165,-0.4426101021359883,0.6319210061596566,0.6262188503650594,0.7408156724480908,0.20748563552461363,0.3031694034926523,-0.20224699006182592,-0.11372568434878154,-0.18215772107896586,1.9420645897930424,0.42480270076415455
0,0,48,64,1.0,size,unrestricted,,0.5371419342966083,0.7385387459930092,0.8706175149539827,0.03154485735787656,1.0218581292725568,-0.4021326442375621,1.0214222057848916,0.4234506881462486,0.9448420554817499,-0.39578641241430595,0.2549657051296051,0.38110513816831915,0.0005872033237514398,0.3248917456461639,1.1038472209443757,0.9755680075239318
0,1,12,64,1.0,size,unrestricted,,0.10699187647208931,-1.393541178409458e-09,6.550476214470097e-10,2.2212005746399273,1.6747809572516712,-1.6925327854734984e-08,-4.917922142076882e-10,3.419153503920047,-1.0688027947154883e-10,-1.5224512936801088e-09,0.3584039333516706,-1.5463586815898143,5.547839198607943e-10,-0.5569827432847204,4.523325341113207,-0.699794225278665
0,2,4,64,1.0,size,unrestricted,,0.005991724567312219,-5.002369260651958,1.4301709284150614e-07,-0.2268927832317678,6.733521355163784e-11,-8.071373405296111e-09,7.019588441306772e-09,-2.8962597721559588e-08,4.4296362556101804e-08,-3.299872378707033e-09,-1.2870528259372518e-07,1.920969938300934e-08,1.1896680861442658e-08,-3.21552275399758,6.555213672283054,-3.404983940052751e-07
0,,,64,1.0,size,restricted,0,0.5534162839578012,-0.07551929985699224,0.8240905360765061,-0.015683666799449648,1.3094064813755462,-0.4426101037823659,0.6319210053945068,0.6262188523069546,0.7408156749563438,0.20748563276691417,0.3031693993717677,-0.20224699209166933,-0.11372568666445393,-0.18215771683610846,1.9420645877779898,0.4248026985132963
0,,,64,1.0,size,restricted,1,0.5534162839578012,-0.07551930115225963,0.8240905360405298,-0.015683667339492686,1.3094064746265899,-0.442610101409708,0.6319210051981289,0.6262188506356235,0.7408156694465788,0.2074856355256303,0.3031694037965619,-0.20224699029516033,-0.11372568437783173,-0.18215772023066204,1.9420645858294345,0.42480270156705735
0,,,64,1.0,size,restricted,2,0.5534162839578012,-0.0755193010983186,0.8240905362501134,-0.015683667295484194,1.3094064749010665,-0.4426101015689039,0.6319210052434827,0.6262188507644199,0.7408156695790757,0.2074856356161893,0.303169403802674,-0.2022469902891869,-0.11372568444004125,-0.18215772013558043,1.9420645861312875,0.42480270164755807
0,,,64,inf,equal,unrestricted,,0.5596219665734935,0.08121108825260415,0.848286894529282,-0.11262056833336753,1.1036392514759814,-0.30679928678603047,0.682582876839095,0.46927601551093867,0.8107837379311298,0.02104352195035375,0.16709686809165933,0.03069244055173145,-0.10259805234365195,-0.03553926751127204,1.6119966736019964,0.5449088018097904
0,0,48,64,inf,equal,unrestricted,,0.5371419342966083,0.7385387459930092,0.8706175149539827,0.03154485735787656,1.0218581292725568,-0.4021326442375621,1.0214222057848916,0.4234506881462486,0.9448420554817499,-0.39578641241430595,0.2549657051296051,0.38110513816831915,0.0005872033237514398,0.3248917456461639,1.1038472209443757,0.9755680075239318
0,1,12,64,inf,equal,unrestricted,,0.10699187647208931,-1.393541178409458e-09,6.550476214470097e-10,2.2212005746399273,1.6747809572516712,-1.6925327854734984e-08,-4.917922142076882e-10,3.419153503920047,-1.0688027947154883e-10,-1.5224512936801088e-09,0.3584039333516706,-1.5463586815898143,5.547839198607943e-10,-0.5569827432847204,4.523325341113207,-0.699794225278665
0,2,4,64,inf,equal,unrestricted,,0.005991724567312219,-5.002369260651958,1.4301709284150614e-07,-0.2268927832317678,6.733521355163784e-11,-8.071373405296111e-09,7.019588441306772e-09,-2.8962597721559588e-08,4.4296362556101804e-08,-3.299872378707033e-09,-1.2870528259372518e-07,1.920969938300934e-08,1.1896680861442658e-08,-3.21552275399758,6.555213672283054,-3.404983940052751e-07
0,,,64,inf,equal,restricted,0,0.5596219665358314,0.08121108835227062,0.8482868927218169,-0.1126205695414763,1.1036392514770512,-0.30679928789642325,0.6825828773839889,0.4692760158721059,0.810783736813091,0.021043520295876764,0.16709686808826085,0.030692442016491687,-0.10259805168296178,-0.03553926663500146,1.611996671794362,0.5449087990655422
0,,,64,inf,equal,restricted,1,0.5596219665664856,0.08121109100999438,0.8482868910816082,-0.11262057177560482,1.1036392514396602,-0.30679928918958066,0.6825828757117749,0.46927601962964305,0.8107837335095703,0.02104351926089981,0.16709686672571142,0.030692438898197102,-0.10259804866079612,-0.03553926804218826,1.6119966706990072,0.5449087989224635
0,,,64,inf,equal,restricted,2,0.5596219665611046,0.0812110878536935,0.8482868928977955,-0.11262056924351761,1.1036392510873005,-0.3067992885570494,0.6825828767872895,0.4692760154800339,0.8107837364999246,0.0210435207748234,0.16709686810122784,0.030692441617347733,-0.10259805208133274,-0.03553926624766928,1.6119966712114395,0.5449087986550889
0,,,128,1.0,size,unrestricted,,0.5513288644150344,0.2677774705908712,1.2302878522775236,0.01975866487332673,1.224513321596594,-0.21600347880212062,0.2074677108493067,0.19868526219104132,0.47000495494660754,0.6380861448041193,0.23946614320649506,-0.2896574834326011,-0.09295795307600073,0.4541830033265472,0.9296351143094016,0.44405962873871496
0,0,96,128,1.0,size,unrestricted,,0.5480932426664368,0.7179887839708556,1.0061355013576736,0.3061521675963446,1.1505139650413492,-0.09111301744764763,0.42780075490670794,0.2467877113935982,0.4244372012347757,0.4448019932771283,0.11785163630068674,-0.16499549585327095,0.03180361420897677,0.4999867668426148,0.4264700960878061,0.6429084130523212
0,1,24,128,1.0,size,unrestricted,,0.2726115013769248,-0.46973874867374493,2.0486222926549136,-8.009310457125973e-10,3.0113929904724076e-09,-1.7252720479138857,-0.3974146501479348,2.713123451879143,3.4576493457421045e-09,-2.1536362852874395e-08,2.2186613747292143,-2.144576535187576,-0.30711089760660587,4.0943726703954517e-10,2.108155839826215,0.8673241197428919
0,2,8,128,1.0,size,unrestricted,,0.027608384289625046,-4.128939555835955,1.9920417084019597,-4.789525950443473e-09,5.97228597175064e-09,0.9286005456216271,4.161011568925246e-09,-8.634532958674086e-09,3.0289220425499517,1.6568420033739248,-1.3243657616653886e-08,-2.120548279578386e-07,2.1791285326082876e-07,-2.0884278083880263e-08,3.264653422820651,-9.268046362381773e-09
0,,,128,1.0,size,restricted,0,0.5513288644150343,0.26777747047297173,1.2302878518156846,0.019758664819368138,1.224513321245402,-0.21600347875201403,0.2074677107784665,0.1986852621609853,0.47000495472769716,0.6380861445276322,0.23946614316481335,-0.289657483477017,-0.09295795324126008,0.45418300329415273,0.9296351140460666,0.4440596287617362
0,,,128,1.0,size,restricted,1,0.5513288644150344,0.26777747079385805,1.2302878528969172,0.019758664154319133,1.2245133218160533,-0.21600347896165364,0.20746771046401621,0.19868526202153156,0.47000495474092985,0.6380861446497482,0.23946614255402998,-0.28965748349641285,-0.09295795348866064,0.45418300334416745,0.9296351144406476,0.44405962848897257
0,,,128,1.0,size,restricted,2,0.5513288644150344,0.26777747055938184,1.2302878520196219,0.01975866485698997,1.2245133215076895,-0.21600347866647726,0.207467710865574,0.1986852621351525,0.47000495491163485,0.6380861446752252,0.23946614319084236,-0.2896574833956573,-0.09295795306818902,0.45418300326280064,0.9296351141446969,0.4440596286736276
0,,,128,inf,equal,unrestricted,,0.5536671395714162,0.40971901708321384,1.125592843915036,0.12109805158946367,1.1951488155181964,-0.1267621897691462,0.30248982290476706,0.17935974249367687,0.4570840598503431,0.5880079561414369,0.15721347176124215,-0.22767071582613244,-0.024271575515097905,0.4660455876081193,0.7422695063411817,0.4813630769236934
0,0,96,128,inf,equal,unrestricted,,0.5480932426664368,0.7179887839708556,1.0061355013576736,0.3061521675963446,1.1505139650413492,-0.09111301744764763,0.42780075490670794,0.2467877113935982,0.4244372012347757,0.4448019932771283,0.11785163630068674,-0.16499549585327095,0.03180361420897677,0.4999867668426148,0.4264700960878061,0.6429084130523212
0,1,24,128,inf,equal,unrestricted,,0.2726115013769248,-0.46973874867374493,2.0486222926549136,-8.009310457125973e-10,3.0113929904724076e-09,-1.7252720479138857,-0.3974146501479348,2.713123451879143,3.4576493457421045e-09,-2.1536362852874395e-08,2.2186613747292143,-2.144576535187576,-0.30711089760660587,4.0943726703954517e-10,2.108155839826215,0.8673241197428919
0,2,8,128,inf,equal,unrestricted,,0.027608384289625046,-4.128939555835955,1.9920417084019597,-4.789525950443473e-09,5.97228597175064e-09,0.9286005456216271,4.161011568925246e-09,-8.634532958674086e-09,3.0289220425499517,1.6568420033739248,-1.3243657616653886e-08,-2.120548279578386e-07,2.1791285326082876e-07,-2.0884278083880263e-08,3.264653422820651,-9.268046362381773e-09
0,,,128,inf,equal,restricted,0,0.5536671395629967,0.4097190174993828,1.1255928434887876,0.12109805077775374,1.195148814031973,-0.12676218884998816,0.3024898215219699,0.17935974227724097,0.4570840586010732,0.5880079563215831,0.1572134716682097,-0.22767071560357136,-0.02427157574738172,0.4660455882471365,0.7422695040540009,0.48136307482788704
0,,,128,inf,equal,restricted,1,0.5536671395655155,0.4097190175140699,1.1255928457201074,0.12109805184251757,1.1951488202052722,-0.12676218913400886,0.30248982588312096,0.17935974256252712,0.45708406180654404,0.588007958482432,0.1572134734863735,-0.22767071647290119,-0.024271574454781408,0.4660455886584214,0.7422695087154854,0.48136307783687643
0,,,128,inf,equal,restricted,2,0.5536671395809175,0.4097190168796594,1.125592844165802,0.12109805142217395,1.1951488153907586,-0.12676218995026656,0.30248982253494716,0.17935974236069813,0.457084059649651,0.588007956123046,0.15721347180169082,-0.22767071584045478,-0.024271575689506476,0.46604558762721765,0.7422695064568425,0.4813630767345207
0,,,256,1.0,size,unrestricted,,0.5901337777636392,0.10899794365648706,0.6379322220592842,0.3938160368056133,0.6367578820763844,0.21292243151382773,0.3218507220511462,0.23452672283449585,0.35039185744759516,0.8292201793171805,-0.03164375710825398,0.03594258182763637,0.03256600567900673,0.6533947788350917,0.586439573430676,0.7170849035500688
0,0,192,256,1.0,size,unrestricted,,0.5751553645424573,0.2968360336252234,0.717971167681349,0.5601176883842363,0.54778395354871,0.25805141423153866,0.39763639767315556,0.060265306597203555,0.0648384066578929,0.9315242375413021,-0.06878348261579809,0.04481747752244022,0.05766401683497589,0.7791095141885032,0.6955639400346273,0.7648915649746301
0,1,49,256,1.0,size,unrestricted,,0.45142467550833976,-2.3615697767968657,0.9937035726221098,0.5208343113886382,2.349652207096336,-0.37508655191770446,0.045780344673026586,1.9714717131650503,1.2540947856749782,0.7793680384821496,-0.5685624847351906,0.22732887788096373,-0.5839284054338592,-0.3125178894018143,1.0953067834810097,1.5607942413926066
0,2,15,256,1.0,size,unrestricted,,0.1512167510975829,-3.49008107378853e-08,1.7792835267827947,-0.9929035358356145,-3.716789497029857e-10,1.52806625665042e-09,8.87076831805112e-09,-0.9519466803204889,5.593530878324079,0.2891488670489376,-1.3789429629736702,-2.958435442043402e-07,1.2538145921401043,2.314975820541627,-0.44545277117939186,6.189858656820475e-09
0,,,256,1.0,size,restricted,0,0.5901337777636392,0.10899794375365648,0.6379322216555522,0.3938160365987694,0.6367578817941111,0.21292243143866207,0.32185072200848747,0.23452672271012698,0.35039185731932887,0.8292201789328919,-0.03164375729857077,0.03594258178569848,0.032566005759103255,0.6533947785494918,0.5864395732857435,0.7170849032455565
0,,,256,1.0,size,restricted,1,0.5901337777636391,0.10899794364488002,0.6379322217528758,0.39381603667976794,0.6367578818313829,0.21292243138572256,0.3218507218432481,0.23452672273844327,0.3503918573519969,0.8292201789670524,-0.03164375704097645,0.03594258178197117,0.0325660056759894,0.6533947786501711,0.5864395731232447,0.7170849032440335
0,,,256,1.0,size,restricted,2,0.5901337777636392,0.10899794348347651,0.637932221036906,0.39381603620335065,0.6367578811868179,0.21292243114273435,0.32185072148495963,0.23452672235597793,0.3503918567356287,0.8292201780375967,-0.031643757107117414,0.03594258190755666,0.03256600559900077,0.6533947777697388,0.5864395724701108,0.717084902580651
0,,,256,inf,equal,unrestricted,,0.5946001340456116,0.060737540737194694,0.5841807680176458,0.20528661603292425,0.6504475524955963,0.24409275373647632,0.2981370514120455,0.31066924761365866,0.6060628850839636,0.7867835114097778,-0.09879737123858946,0.039484215572400415,0.09969352947782396,0.5643887367048737,0.4890171955947483,0.6512477450012223
0,0,192,256,inf,equal,unrestricted,,0.5751553645424573,0.2968360336252234,0.717971167681349,0.5601176883842363,0.54778395354871,0.25805141423153866,0.39763639767315556,0.060265306597203555,0.0648384066578929,0.9315242375413021,-0.06878348261579809,0.04481747752244022,0.05766401683497589,0.7791095141885032,0.6955639400346273,0.7648915649746301
0,1,49,256,inf,equal,unrestricted,,0.45142467550833976,-2.3615697767968657,0.9937035726221098,0.5208343113886382,2.349652207096336,-0.37508655191770446,0.045780344673026586,1.9714717131650503,1.2540947856749782,0.7793680384821496,-0.5685624847351906,0.22732887788096373,-0.5839284054338592,-0.3125178894018143,1.0953067834810097,1.5607942413926066
0,2,15,256,inf,equal,unrestricted,,0.1512167510975829,-3.49008107378853e-08,1.7792835267827947,-0.9929035358356145,-3.716789497029857e-10,1.52806625665042e-09,8.87076831805112e-09,-0.9519466803204889,5.593530878324079,0.2891488670489376,-1.3789429629736702,-2.958435442043402e-07,1.2538145921401043,2.314975820541627,-0.44545277117939186,6.189858656820475e-09
0,,,256,inf,equal,restricted,0,0.5946001340190005,0.06073754068227602,0.5841807675610255,0.2052866161134518,0.6504475520348489,0.24409275337668268,0.2981370513267512,0.31066924760709175,0.6060628849723063,0.786783511076684,-0.09879737111775451,0.03948421536899474,0.09969352948422652,0.5643887361260905,0.48901719524237824,0.6512477446806898
0,,,256,inf,equal,restricted,1,0.5946001340967666,0.06073754100791825,0.5841807675262269,0.20528661623227767,0.6504475518058407,0.24409275341091075,0.29813705133352586,0.310669247348176,0.6060628844336066,0.7867835109691881,-0.09879737110973814,0.039484215354400894,0.09969352945151601,0.5643887361831004,0.48901719527174037,0.6512477445692415
0,,,256,inf,equal,restricted,2,0.5946001340499582,0.06073754086031255,0.5841807675670416,0.20528661620645258,0.6504475521392376,0.2440927534638377,0.29813705151179265,0.31066924763522064,0.6060628849572263,0.7867835112162692,-0.0987973710848919,0.03948421539712569,0.09969352954851604,0.5643887362783803,0.4890171954767625,0.6512477448210815
0,,,512,1.0,size,unrestricted,,0.6347223412137569,0.14665426586387054,0.3804398292595433,0.3303108500406575,0.5023848577476028,0.4503791942890527,0.25739073800354056,0.15986444705163086,0.30762543473969745,0.4353314352568782,0.05928865439920551,0.18554592807727596,0.2815141966663644,0.5752651666464625,0.11873475287144636,0.30179281573804684
0,0,384,512,1.0,size,unrestricted,,0.630956326842714,0.13208633902997224,0.21970588206072664,0.2215658514771794,0.5639574237196989,0.6198171321113767,0.3164260360946732,0.11774375006280886,0.16931889280533838,0.5423836017121841,0.06742075886065649,0.21849036809164438,0.4057529100147713,0.48193528404917696,0.20261296885517854,0.2015765907376345
0,1,100,512,1.0,size,unrestricted,,0.5391642188857901,0.0995544843228939,1.0669942372498205,1.6500291293308378,0.26872174825936224,0.13837541104974352,-0.40323135858327575,0.7606469027752998,0.5375778347866642,-0.34222381462813295,0.2969982076859852,0.023539713879101774,0.039349288567903,0.845844574143871,0.4762169259674487,1.0708988629468212
0,2,28,512,1.0,size,unrestricted,,0.3018862627430516,0.47424156494050723,3.1680677541040656,-1.0322446409985124,-0.07224828402412917,1.135855625494421e-10,6.775193931162784e-09,0.06308372127755359,4.557685969217243,0.7547822009368985,-0.24419025954746476,0.15446097131519332,0.3815586910418615,2.5620673387268225,-0.6199010810849096,0.9154674965021382
0,,,512,1.0,size,restricted,0,0.6347223412137568,0.14665426605244455,0.38043982956445704,0.3303108503015438,0.5023848581589048,0.4503791946470152,0.2573907381565487,0.15986444717847942,0.3076254350324002,0.4353314356592668,0.05928865449630748,0.18554592819217422,0.28151419692445967,0.5752651671834101,0.11873475302115255,0.3017928159793361
0,,,512,1.0,size,restricted,1,0.6347223412137568,0.14665426596924405,0.38043982968398443,0.33031085040228475,0.5023848583306652,0.45037919481711003,0.25739073826193737,0.15986444726921517,0.30762543503674533,0.43533143580900663,0.05928865446032437,0.1855459283189333,0.2815141970620731,0.5752651672758042,0.1187347530189635,0.30179281613858233
0,,,512,1.0,size,restricted,2,0.6347223412137568,0.1466542658491971,0.38043982923033853,0.33031085006064825,0.5023848577106095,0.45037919429990536,0.25739073797190803,0.1598644470474074,0.30762543469885356,0.43533143521484324,0.05928865440225211,0.18554592807838563,0.28151419670103783,0.5752651666123195,0.11873475284032611,0.3017928157368761
0,,,512,inf,equal,unrestricted,,0.6348170645990812,0.14291510023896778,0.3594256842397501,0.3232315141839446,0.5131272907911125,0.4720469523292642,0.2682467287488283,0.15630690311562867,0.28184393809639713,0.4438740030979466,0.06431434552361812,0.1873573285479487,0.29757874248294697,0.5628341620752086,0.1357667789667946,0.2930112774342512
0,0,384,512,inf,equal,unrestricted,,0.630956326842714,0.13208633902997224,0.21970588206072664,0.2215658514771794,0.5639574237196989,0.6198171321113767,0.3164260360946732,0.11774375006280886,0.16931889280533838,0.5423836017121841,0.06742075886065649,0.21849036809164438,0.4057529100147713,0.48193528404917696,0.20261296885517854,0.2015765907376345
0,1,100,512,inf,equal,unrestricted,,0.5391642188857901,0.0995544843228939,1.0669942372498205,1.6500291293308378,0.26872174825936224,0.13837541104974352,-0.40323135858327575,0.7606469027752998,0.5375778347866642,-0.34222381462813295,0.2969982076859852,0.023539713879101774,0.039349288567903,0.845844574143871,0.4762169259674487,1.0708988629468212
0,2,28,512,inf,equal,unrestricted,,0.3018862627430516,0.47424156494050723,3.1680677541040656,-1.0322446409985124,-0.07224828402412917,1.135855625494421e-10,6.775193931162784e-09,0.06308372127755359,4.557685969217243,0.7547822009368985,-0.24419025954746476,0.15446097131519332,0.3815586910418615,2.5620673387268225,-0.6199010810849096,0.9154674965021382
0,,,512,inf,equal,restricted,0,0.6348170645776028,0.1429151003337429,0.3594256838489469,0.3232315143191324,0.5131272912294992,0.47204695320106826,0.2682467290620631,0.15630690317539095,0.2818439377955473,0.4438740033769805,0.06431434580889205,0.187357328872855,0.2975787429326061,0.5628341621814281,0.13576677909838528,0.2930112775153065
0,,,512,inf,equal,restricted,1,0.6348170645799059,0.14291510053338002,0.35942568519898793,0.32323151515695164,0.513127292952395,0.4720469540776399,0.26824672971819563,0.15630690318529317,0.28184393885677017,0.4438740054310558,0.06431434582838427,0.187357328315131,0.2975787450032816,0.5628341648488012,0.1357667804117087,0.2930112786491315
0,,,512,inf,equal,restricted,2,0.6348170645701194,0.1429151002087716,0.35942568380566625,0.32323151414334955,0.513127291287786,0.472046953131757,0.2682467291238174,0.15630690313589715,0.281843937543787,0.4438740034784588,0.06431434568000158,0.18735732871803773,0.2975787429691751,0.5628341620009991,0.13576677939211232,0.29301127729640053
0,,,1024,1.0,size,unrestricted,,0.6461076745683869,0.04175654180266222,0.37208077760200325,0.31248053191681746,0.4150477894060407,0.3666340298013987,0.34813579704997105,0.23148855471313112,0.1648537219189647,0.28144837338502193,0.18374532229194537,0.2578759975101138,0.057750250500072514,0.40363075532070214,-0.008623887713457451,0.37507363152421025
0,0,768,1024,1.0,size,unrestricted,,0.6387062685206474,0.05910742576253918,0.3459245351040107,0.3297225477059899,0.43877857375695667,0.4113413328925421,0.39167602298104465,0.14653376434488993,0.10922090900110713,0.3520450145031541,0.1751248348724607,0.3708878719834013,0.1627217713986699,0.3950323450238058,0.06941559331417296,0.39279222687901433
0,1,202,1024,1.0,size,unrestricted,,0.6425612349347892,-0.002848275191353106,0.41319588765890686,0.5316934572685416,0.165664284325806,0.2748827210734736,0.1456012917463104,0.5749156034827729,0.0880395874426896,-0.011017733165938256,0.3791787854623541,-0.2732558350220281,-0.33889384064133554,0.3580308116267366,-0.25469598773462687,0.22513397502904756
0,2,54,1024,1.0,size,unrestricted,,0.5304938049723927,-0.37557601968267534,1.0664127221914916,-0.16901461640532667,1.1760823873013542,-0.02373507923352064,0.3093594721790299,0.30163294404503593,1.8305047975206927,0.22050833808537212,0.20472281338888232,-0.06424929687915398,0.40272823012400366,1.0280668161812283,-0.6713040604645459,0.6694946260892427
0,,,1024,1.0,size,restricted,0,0.6461076745683868,0.04175654175726273,0.3720807772407166,0.31248053157637784,0.4150477889626562,0.36663402948648105,0.3481357966580573,0.23148855446548236,0.1648537217699894,0.2814483731727096,0.18374532201338373,0.2578759973546085,0.0577502504100286,0.403630754901467,-0.008623887711743095,0.3750736311066284
0,,,1024,1.0,size,restricted,1,0.6461076745683868,0.041756541756273066,0.37208077707099946,0.3124805314329986,0.4150477888186289,0.3666340293339353,0.3481357965095341,0.2314885543818307,0.16485372172021726,0.2814483729728004,0.18374532194053403,0.257875997250115,0.05775025044334203,0.40363075481945554,-0.008623887675371573,0.37507363102374847
0,,,1024,1.0,size,restricted,2,0.6461076745683868,0.04175654179969078,0.37208077710915566,0.3124805316160241,0.41504778897909744,0.3666340295281153,0.3481357965324052,0.23148855446816197,0.16485372172341403,0.2814483730780998,0.18374532203946423,0.25787599724106486,0.0577502505283818,0.40363075495296286,-0.008623887609122262,0.37507363120150744
0,,,1024,inf,equal,unrestricted,,0.6525277311006509,0.026173982368184145,0.3556185217911751,0.41824921297728695,0.3084797923016901,0.30666452890928564,0.29414671367538636,0.3628455893440968,0.10419359910063006,0.14084205046159023,0.23713946540649267,0.04146300971442916,-0.12206679234787536,0.40056115873081094,-0.08550676098338855,0.33282150301017505
0,0,768,1024,inf,equal,unrestricted,,0.6387062685206474,0.05910742576253918,0.3459245351040107,0.3297225477059899,0.43877857375695667,0.4113413328925421,0.39167602298104465,0.14653376434488993,0.10922090900110713,0.3520450145031541,0.1751248348724607,0.3708878719834013,0.1627217713986699,0.3950323450238058,0.06941559331417296,0.39279222687901433
0,1,202,1024,inf,equal,unrestricted,,0.6425612349347892,-0.002848275191353106,0.41319588765890686,0.5316934572685416,0.165664284325806,0.2748827210734736,0.1456012917463104,0.5749156034827729,0.0880395874426896,-0.011017733165938256,0.3791787854623541,-0.2732558350220281,-0.33889384064133554,0.3580308116267366,-0.25469598773462687,0.22513397502904756
0,2,54,1024,inf,equal,unrestricted,,0.5304938049723927,-0.37557601968267534,1.0664127221914916,-0.16901461640532667,1.1760823873013542,-0.02373507923352064,0.3093594721790299,0.30163294404503593,1.8305047975206927,0.22050833808537212,0.20472281338888232,-0.06424929687915398,0.40272823012400366,1.0280668161812283,-0.6713040604645459,0.6694946260892427
0,,,1024,inf,equal,restricted,0,0.652527730877043,0.026173981910728596,0.35561851996216665,0.41824921972340884,0.308479788002409,0.30666452787556603,0.2941467151206984,0.36284559061004334,0.10419359309723035,0.140842048381751,0.237139467001507,0.04146300595250988,-0.12206679465294079,0.4005611591713433,-0.08550675922638544,0.33282150225455875
0,,,1024,inf,equal,restricted,1,0.6525277308443518,0.026173982525502487,0.35561851842428405,0.41824922110650475,0.3084797870032607,0.306664527830027,0.29414671628118727,0.3628455905642871,0.10419359097541442,0.14084204718725046,0.23713946672177383,0.041463005294693996,-0.12206679553399101,0.40056115942164566,-0.0855067578998863,0.33282150258882953
0,,,1024,inf,equal,restricted,2,0.6525277308780535,0.026173982120475114,0.35561851911409154,0.4182492197728493,0.3084797878565896,0.3066645280741876,0.2941467156121352,0.3628455903900417,0.10419359235316493,0.14084204776416454,0.23713946644738365,0.04146300592208535,-0.12206679513554423,0.4005611593237455,-0.08550675857528309,0.3328215025661296
0,,,2048,1.0,size,unrestricted,,0.6589903323360736,0.09890245428784697,0.2755613244330296,0.2652233096536192,0.3321216961924638,0.2298362644497999,0.28506246775455263,0.26534283488403737,0.21781727400703277,0.21286849038228392,0.16966412588102936,0.21952292521693312,0.13950278563086527,0.3708277777076305,0.1919083818441336,0.2858332350869618
0,0,1536,2048,1.0,size,unrestricted,,0.6507324538341455,0.15747966376248748,0.2686691174837297,0.21768527719349373,0.34931460637208855,0.2012546760172041,0.33966899201265277,0.2693938394834816,0.20632043096841793,0.24583769496247865,0.22850183246813008,0.37525391305816297,0.16015389019859788,0.4214508713723083,0.24512288330904675,0.33634088599044015
0,1,406,2048,1.0,size,unrestricted,,0.6632234816823015,-0.008535149591128761,0.3121323666359764,0.5517268093739996,0.23183785020718156,0.3133696271990912,0.08444797034100132,0.34911130085176745,0.1376242976051367,0.030075010459162416,0.04359664613594073,-0.26814438406155516,0.020999296166430224,0.20209328238636173,0.014384128703300756,0.10514911763538701
0,2,106,2048,1.0,size,unrestricted,,0.6199503037570883,-0.320345738608822,0.32598432599611554,0.04779539151347223,0.23366277751264544,0.6801843956940631,0.3210771659564212,0.31013214379461157,0.8981126523113638,0.5626915030797115,0.19935130216576769,-0.20817331036925996,0.15619511923453888,0.1581962473870339,0.1481229809660324,0.1760405700338679
0,,,2048,1.0,size,restricted,0,0.6589903323360735,0.09890245412821452,0.27556132413374484,0.26522330934881594,0.33212169586313905,0.2298362642746382,0.2850624674703431,0.26534283468852976,0.21781727380071605,0.2128684901454839,0.1696641256360165,0.21952292508733798,0.13950278545656514,0.3708277773664951,0.19190838163136228,0.2858332347863394
0,,,2048,1.0,size,restricted,1,0.6589903323360736,0.09890245402271385,0.2755613238348773,0.26522330904032,0.3321216955063569,0.22983626401723978,0.28506246715516104,0.26534283438233525,0.21781727355848293,0.2128684899148494,0.1696641254336373,0.21952292485501687,0.13950278528794782,0.37082777695987296,0.19190838141638586,0.28583323446489317
0,,,2048,1.0,size,restricted,2,0.6589903323360736,0.0989024539461978,0.2755613236628149,0.26522330889597195,0.33212169532059427,0.22983626389654183,0.2850624670019287,0.2653428342523738,0.2178172734424265,0.2128684897727084,0.169664125319183,0.2195229247582033,0.13950278518794587,0.3708277767504953,0.19190838130609725,0.2858332343088276
0,,,2048,inf,equal,unrestricted,,0.6666390353202459,0.04354027455943894,0.2870488083285897,0.43813109623246294,0.27529777009716555,0.25254727380147457,0.16895975105371666,0.2963972602919935,0.158899468104531,0.0959922723243416,0.07236134562265872,-0.06596907003591473,0.06121926744043629,0.28362852128259186,0.08133970889715238,0.18691262523214833
0,0,1536,2048,inf,equal,unrestricted,,0.6507324538341455,0.15747966376248748,0.2686691174837297,0.21768527719349373,0.34931460637208855,0.2012546760172041,0.33966899201265277,0.2693938394834816,0.20632043096841793,0.24583769496247865,0.22850183246813008,0.37525391305816297,0.16015389019859788,0.4214508713723083,0.24512288330904675,0.33634088599044015
0,1,406,2048,inf,equal,unrestricted,,0.6632234816823015,-0.008535149591128761,0.3121323666359764,0.5517268093739996,0.23183785020718156,0.3133696271990912,0.08444797034100132,0.34911130085176745,0.1376242976051367,0.030075010459162416,0.04359664613594073,-0.26814438406155516,0.020999296166430224,0.20209328238636173,0.014384128703300756,0.10514911763538701
0,2,106,2048,inf,equal,unrestricted,,0.6199503037570883,-0.320345738608822,0.32598432599611554,0.04779539151347223,0.23366277751264544,0.6801843956940631,0.3210771659564212,0.31013214379461157,0.8981126523113638,0.5626915030797115,0.19935130216576769,-0.20817331036925996,0.15619511923453888,0.1581962473870339,0.1481229809660324,0.1760405700338679
0,,,2048,inf,equal,restricted,0,0.6666390353951482,0.04354027463418139,0.28704880852321896,0.4381310933546163,0.275297772610625,0.25254727461761023,0.168959752708886,0.2963972597481331,0.1588994700518697,0.0959922736191887,0.0723613453904227,-0.06596906993007814,0.061219270562217,0.2836285219852843,0.08133970993043058,0.18691262656630525
0,,,2048,inf,equal,restricted,1,0.6666390353154047,0.04354027567759555,0.2870488082699433,0.4381310976429686,0.27529777002634265,0.25254727258349186,0.1689597509767232,0.2963972604252037,0.158899466848125,0.09599227123494752,0.07236134489999714,-0.06596906976782463,0.061219267318981536,0.2836285219929243,0.08133970873642617,0.18691262572287964
0,,,2048,inf,equal,restricted,2,0.6666390353905784,0.04354028314674478,0.28704880754914175,0.43813110702605296,0.2752977663116367,0.252547262777339,0.16895975101755423,0.2963972597920726,0.1588994577599367,0.09599226616937054,0.07236134068319286,-0.06596906160665161,0.06121926504696881,0.28362852785130105,0.08133970888440277,0.18691262775699494
0,,,4096,1.0,size,unrestricted,,0.6585299276311205,0.2274160473016255,0.27224964428052323,0.30434633753204576,0.26378923138870447,0.2825617340411949,0.24694237325709797,0.29902211059215333,0.21635662288974683,0.20272102147849524,0.19827564278336124,0.27526773251543213,0.16970370071301008,0.3349876942828053,0.15399576389634292,0.2340022679118584
0,0,3072,4096,1.0,size,unrestricted,,0.6475960030427369,0.2777632458454663,0.33528281642858954,0.30938092201420897,0.271762617072818,0.2925845102454656,0.29165686078286773,0.32383193569856145,0.24414189765056687,0.2888778397604438,0.2544504301608783,0.3947609962337652,0.16433052229868572,0.39433756300222955,0.1834857796916634,0.29197077622480466
0,1,815,4096,1.0,size,unrestricted,,0.6756797031416618,0.14505945851693355,0.14539040078420734,0.3317153111700127,0.20296192975721375,0.19618859182485837,0.1085993931300331,0.21970871738568998,0.14038520121958303,-0.0332391202499194,0.1663969244516098,-0.06894184321342946,0.2184986247269253,0.15781623281605184,0.09168712299419006,0.06519882302636008
0,2,209,4096,1.0,size,unrestricted,,0.6528020093378698,0.014895875532294753,-0.0364961007134997,0.14444853493687868,0.45480287300671296,0.6911201714800327,0.3147470236493733,0.51008889820747,0.3822948225190589,0.024195854647399866,-0.305457597976232,0.09897896704124515,-0.02522770280469248,0.32073137608127594,0.2969020347699251,0.008133298031548957
0,,,4096,1.0,size,restricted,0,0.6585299276311205,0.22741604699547913,0.27224964393058265,0.30434633713589254,0.2637892310007815,0.28256173368580206,0.24694237294399699,0.299022110239181,0.21635662261776858,0.20272102121226884,0.19827564252814694,0.27526773221824297,0.1697037004715319,0.33498769383836086,0.15399576369530832,0.23400226757185888
0,,,4096,1.0,size,restricted,1,0.6585299276311205,0.2274160476717978,0.27224964482809816,0.3043463380088008,0.26378923180763236,0.2825617344820329,0.246942373736375,0.29902211125609784,0.2163566231720298,0.20272102184500762,0.19827564315034668,0.27526773315469577,0.1697037008760792,0.3349876948468994,0.15399576408030533,0.23400226823613146
0,,,4096,1.0,size,restricted,2,0.6585299276311205,0.22741604249708414,0.27224963906392824,0.3043463312996028,0.26378922574423613,0.28256172840627386,0.24694236839572767,0.29902210491666975,0.2163566184522176,0.20272101760940966,0.19827563886654598,0.2752677275085012,0.1697036970939784,0.3349876876549378,0.15399576059779396,0.23400226294518067
0,,,4096,inf,equal,unrestricted,,0.6758290461286702,0.12988073681198328,0.13845892810977248,0.30893779532756704,0.22434196149592586,0.2248530606364003,0.11887305277190557,0.23407296683230328,0.15052848265593077,-0.030064334848259096,0.13463071074951288,-0.058863720399730216,0.20706098181604335,0.16070253782013405,0.09433614101004752,0.06816369371684676
0,0,3072,4096,inf,equal,unrestricted,,0.6475960030427369,0.2777632458454663,0.33528281642858954,0.30938092201420897,0.271762617072818,0.2925845102454656,0.29165686078286773,0.32383193569856145,0.24414189765056687,0.2888778397604438,0.2544504301608783,0.3947609962337652,0.16433052229868572,0.39433756300222955,0.1834857796916634,0.29197077622480466
0,1,815,4096,inf,equal,unrestricted,,0.6756797031416618,0.14505945851693355,0.14539040078420734,0.3317153111700127,0.20296192975721375,0.19618859182485837,0.1085993931300331,0.21970871738568998,0.14038520121958303,-0.0332391202499194,0.1663969244516098,-0.06894184321342946,0.2184986247269253,0.15781623281605184,0.09168712299419006,0.06519882302636008
0,2,209,4096,inf,equal,unrestricted,,0.6528020093378698,0.014895875532294753,-0.0364961007134997,0.14444853493687868,0.45480287300671296,0.6911201714800327,0.3147470236493733,0.51008889820747,0.3822948225190589,0.024195854647399866,-0.305457597976232,0.09897896704124515,-0.02522770280469248,0.32073137608127594,0.2969020347699251,0.008133298031548957
0,,,4096,inf,equal,restricted,0,0.6758290461079116,0.12988072372106327,0.13845891361221133,0.3089377908123287,0.2243419604467416,0.22485306076612185,0.11887304155585839,0.23407296415280285,0.1505284772413176,-0.030064360684491778,0.13463070326710397,-0.05886375595006596,0.20706098470741463,0.16070251656817572,0.09433613689733197,0.06816367422622949
0,,,4096,inf,equal,restricted,1,0.675829046110309,0.12988073007251183,0.13845892031376336,0.30893779299100893,0.2243419600503206,0.22485306006666445,0.11887304615746756,0.23407296466434027,0.15052847961271093,-0.030064349003281497,0.1346307071115506,-0.05886374052653785,0.20706098372292728,0.16070252599773407,0.09433613896820738,0.06816368280051595
0,,,4096,inf,equal,restricted,2,0.6758290461073124,0.12988072902506956,0.13845891905175636,0.30893779273019534,0.22434195994152872,0.2248530600191114,0.11887304514177927,0.23407296425064741,0.15052847924408724,-0.03006435140448116,0.13463070642366412,-0.058863744038174855,0.20706098410899504,0.16070252405030144,0.0943361386519935,0.06816368087547583
0,,,8192,1.0,size,unrestricted,,0.6554206730366097,0.260185529514182,0.2231089273485374,0.32398119020277466,0.22224024132748965,0.25940693764765765,0.26708526610891986,0.32005099533958337,0.25072973423876505,0.2376854984676183,0.23399019735775972,0.2672244838175523,0.2396978050243294,0.30204197844907077,0.21746521362488722,0.2502504180064065
0,0,6144,8192,1.0,size,unrestricted,,0.6441514626307124,0.2756872295606432,0.2522899836627521,0.34826058891616696,0.2554384302927106,0.288221608781664,0.3248267004972813,0.33735535480697215,0.3074346805992198,0.3077215003560268,0.26642637647242784,0.37905523254607504,0.25224691075583017,0.35312153461709,0.23583104385846468,0.3013454397070391
0,1,1634,8192,1.0,size,unrestricted,,0.6773493046376515,0.21514303883487043,0.19090324332774716,0.1969796621432937,0.11776827038087065,0.12979815395529276,0.10356883096216198,0.27245847781611776,0.11812171228458682,0.030520854877409766,0.14114879130958652,-0.08137260418460036,0.20924549052554028,0.09675055276463612,0.20396952219572972,0.12892134085801427
0,2,414,8192,1.0,size,unrestricted,,0.6605841851559812,0.23621449856582102,0.01527925070650768,0.4527955556428912,0.2515523370741543,0.36565024017028286,0.23514906625744636,0.3150874123679559,0.06342059546899312,-0.002016276408176112,0.2771172357633132,0.12915996153296885,0.264631535749124,0.27638251136152664,0.09839084237618949,0.01981473146521199
0,,,8192,1.0,size,restricted,0,0.6554206730366097,0.2601855280193925,0.22310892600301194,0.32398118830832406,0.2222402400167087,0.259406936164447,0.26708526459014514,0.32005099349623245,0.25072973274870386,0.2376854971222494,0.2339901959636235,0.2672244822072543,0.2396978036095515,0.3020419767145694,0.2174652123235244,0.2502504165445745
0,,,8192,1.0,size,restricted,1,0.6554206730366097,0.26018552896686575,0.22310892682679276,0.3239811895208804,0.22224024083088512,0.2594069371072374,0.26708526554200124,0.3200509946520504,0.2507297336782035,0.2376854979879592,0.23399019686123027,0.2672244832056162,0.23969780448454187,0.30204197780731584,0.21746521314163017,0.2502504174546285
0,,,8192,1.0,size,restricted,2,0.6554206730366097,0.26018552929465255,0.22310892713494918,0.32398118995148883,0.22224024112819907,0.25940693742707477,0.26708526590914505,0.32005099507260026,0.2507297340220044,0.23768549828787433,0.23399019719551756,0.26722448354777517,0.23969780482349026,0.3020419782147348,0.21746521346867342,0.2502504177754012
0,,,8192,inf,equal,unrestricted,,0.6773493046376515,0.21514304192159214,0.19090324354681668,0.19697967113295306,0.11776827689857612,0.12979816279024203,0.10356883991293263,0.2724584801444097,0.11812171963814484,0.030520868735278636,0.1411487965740614,-0.08137258123492108,0.20924549236453574,0.0967505682669101,0.20396952180981595,0.1289213484914923
0,0,6144,8192,inf,equal,unrestricted,,0.6441514626307124,0.2756872295606432,0.2522899836627521,0.34826058891616696,0.2554384302927106,0.288221608781664,0.3248267004972813,0.33735535480697215,0.3074346805992198,0.3077215003560268,0.26642637647242784,0.37905523254607504,0.25224691075583017,0.35312153461709,0.23583104385846468,0.3013454397070391
0,1,1634,8192,inf,equal,unrestricted,,0.6773493046376515,0.21514303883487043,0.19090324332774716,0.1969796621432937,0.11776827038087065,0.12979815395529276,0.10356883096216198,0.27245847781611776,0.11812171228458682,0.030520854877409766,0.14114879130958652,-0.08137260418460036,0.20924549052554028,0.09675055276463612,0.20396952219572972,0.12892134085801427
0,2,414,8192,inf,equal,unrestricted,,0.6605841851559812,0.23621449856582102,0.01527925070650768,0.4527955556428912,0.2515523370741543,0.36565024017028286,0.23514906625744636,0.3150874123679559,0.06342059546899312,-0.002016276408176112,0.2771172357633132,0.12915996153296885,0.264631535749124,0.27638251136152664,0.09839084237618949,0.01981473146521199
0,,,8192,inf,equal,restricted,0,0.6773493046376515,0.21514304019506456,0.19090324310435264,0.19697966565594452,0.11776827286234628,0.12979815748508935,0.10356883454755815,0.27245847864019684,0.11812171518131924,0.03052086061768855,0.1411487936432091,-0.08137259500019321,0.2092454910932654,0.09675055911585169,0.2039695219583971,0.1289213438550797
0,,,8192,inf,equal,restricted,1,0.6773493046376515,0.2151430399647285,0.19090324338732528,0.1969796653713447,0.11776827263003131,0.1297981570358609,0.10356883409220473,0.2724584786371693,0.11812171485793013,0.030520859776340226,0.1411487931249521,-0.08137259628574162,0.20924549112181667,0.09675055827883887,0.20396952203132726,0.1289213434557217
0,,,8192,inf,equal,restricted,2,0.6773493046376518,0.21514303879618332,0.19090324332178418,0.19697966193643346,0.1177682704671078,0.12979815392286684,0.10356883084861775,0.2724584778593583,0.1181217124023817,0.030520854822429652,0.14114879109860679,-0.08137260406993346,0.20924549066269885,0.09675055264185667,0.20396952239307328,0.1289213409271078
0,,,16384,1.0,size,unrestricted,,0.6545908912438603,0.2616637494513031,0.212928235056102,0.3061231088491324,0.2535182987471315,0.26919604199361524,0.30606121770201505,0.2936466403617203,0.2472877750816447,0.2582486157537602,0.23737746965020798,0.2640162000555082,0.22141636472831505,0.2800411614056759,0.21287766302905076,0.2766865553034215
0,0,12288,16384,1.0,size,unrestricted,,0.6418030028464398,0.30174669143096283,0.22832644858701315,0.3551502858574922,0.31612488729759536,0.30524890035888697,0.3488916648429931,0.30775798884074146,0.31353757481914357,0.29627122611827766,0.2819329366086832,0.35404651275573495,0.25465661371633624,0.3393859974698272,0.2538092796290407,0.33838521083658263
0,1,3272,16384,1.0,size,unrestricted,,0.681036919289096,0.12448670625343121,0.18050190883547904,0.13580823494120312,0.08732687545404322,0.11525609712107943,0.19517300184415126,0.2508339519483612,0.0800350013936473,0.13639824731351055,0.10441016626824166,0.02988195257502448,0.1563016198715308,0.11178624258525556,0.12339820536996032,0.11385905020941198
0,2,824,16384,1.0,size,unrestricted,,0.6648408989427095,0.3190510459207408,0.2597278679822789,0.26937417690157933,0.1498754492762438,0.4330279664598854,0.20951904361532395,0.3209162685124427,0.04132523685618359,0.16831881815311386,0.2882059977966737,-0.06690348470046191,0.03367855821923159,0.13014785232647946,0.029562283519507584,0.11133432822060893
0,,,16384,1.0,size,restricted,0,0.6545908912438603,0.2616637487381729,0.21292823452966134,0.3061231080516859,0.25351829808745746,0.26919604137416564,0.3060612169267038,0.29364663968406235,0.2472877744501394,0.25824861514771047,0.23737746914864297,0.26401619935456033,0.22141636415608026,0.280041160712648,0.2128776625388323,0.27668655465686254
0,,,16384,1.0,size,restricted,1,0.6545908912438603,0.26166374882696675,0.21292823465170663,0.30612310816931687,0.2535182980878239,0.2691960413965398,0.30606121711972617,0.2936466398045613,0.2472877745830847,0.258248615290407,0.23737746904408216,0.2640161996996062,0.2214163641505764,0.28004116070620166,0.21287766259040558,0.2766865547190096
0,,,16384,1.0,size,restricted,2,0.6545908912438603,0.26166374619581356,0.21292823240164582,0.306123105053065,0.25351829562314154,0.26919603873444986,0.30606121389258867,0.2936466367446115,0.24728777202902985,0.2582486125910017,0.23737746678526733,0.2640161967532435,0.2214163619694086,0.2800411579479846,0.21287766043771758,0.27668655192536595
0,,,16384,inf,equal,unrestricted,,0.681036919289096,0.12448670102580066,0.18050190728514606,0.13580822959515748,0.08732687052194946,0.11525609197989486,0.1951729984465133,0.25083395020958466,0.08003499656310274,0.13639824281146357,0.10441016204446221,0.029881944751434512,0.15630161722364008,0.11178623654333314,0.12339820244595062,0.11385904475567425
0,0,12288,16384,inf,equal,unrestricted,,0.6418030028464398,0.30174669143096283,0.22832644858701315,0.3551502858574922,0.31612488729759536,0.30524890035888697,0.3488916648429931,0.30775798884074146,0.31353757481914357,0.29627122611827766,0.2819329366086832,0.35404651275573495,0.25465661371633624,0.3393859974698272,0.2538092796290407,0.33838521083658263
0,1,3272,16384,inf,equal,unrestricted,,0.681036919289096,0.12448670625343121,0.18050190883547904,0.13580823494120312,0.08732687545404322,0.11525609712107943,0.19517300184415126,0.2508339519483612,0.0800350013936473,0.13639824731351055,0.10441016626824166,0.02988195257502448,0.1563016198715308,0.11178624258525556,0.12339820536996032,0.11385905020941198
0,2,824,16384,inf,equal,unrestricted,,0.6648408989427095,0.3190510459207408,0.2597278679822789,0.26937417690157933,0.1498754492762438,0.4330279664598854,0.20951904361532395,0.3209162685124427,0.04132523685618359,0.16831881815311386,0.2882059977966737,-0.06690348470046191,0.03367855821923159,0.13014785232647946,0.029562283519507584,0.11133432822060893
0,,,16384,inf,equal,restricted,0,0.681036919289096,0.12448670696039457,0.18050190812584468,0.13580823591163485,0.08732687642989558,0.11525609800898225,0.1951730016786449,0.2508339509919149,0.08003500239594437,0.13639824778773063,0.1044101669823732,0.029881954658596128,0.15630161962734965,0.11178624362809432,0.12339820534175597,0.11385905122439288
0,,,16384,inf,equal,restricted,1,0.681036919289096,0.12448670368068639,0.18050190753936748,0.13580823202815867,0.08732687319750032,0.11525609458551957,0.19517299988645959,0.25083395057233515,0.0800349990124988,0.1363982448422018,0.10441016413424338,0.02988194982552777,0.1563016183796048,0.11178623981646052,0.12339820397767565,0.11385904771139874
0,,,16384,inf,equal,restricted,2,0.681036919289096,0.12448670553483117,0.18050190784358802,0.1358082341983329,0.08732687505501328,0.11525609654297198,0.19517300089058096,0.25083395081099846,0.08003500093267858,0.1363982464765616,0.1044101657529742,0.029881952702829565,0.15630161908492377,0.11178624197779542,0.12339820478807845,0.11385904972296496


==> experiments/logistic_15d_three_groups_geometric_no_noise/2/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.5779202543287122,0.8190845666194905
0,,,64,1.0,size,unrestricted,,1,0.44777935559288434,0.9270481807226802
0,,,64,1.0,size,unrestricted,,2,0.5762794246016217,0.8331050080298195
0,0,48,64,1.0,size,unrestricted,,0,0.5371419342966083,0.7654658215877331
0,0,48,64,1.0,size,unrestricted,,1,0.8215515791799229,0.8932676988924407
0,0,48,64,1.0,size,unrestricted,,2,0.8397820664562521,0.8238707111582215
0,1,12,64,1.0,size,unrestricted,,0,1.3190046342650785,1.4640191861448164
0,1,12,64,1.0,size,unrestricted,,1,0.10699187647208931,1.6324906661363034
0,1,12,64,1.0,size,unrestricted,,2,0.9148791120399844,1.5358952190961004
0,2,4,64,1.0,size,unrestricted,,0,1.9801204977158884,2.200775495108322
0,2,4,64,1.0,size,unrestricted,,1,1.2099432398965282,2.2055497766845593
0,2,4,64,1.0,size,unrestricted,,2,0.005991724567312232,2.0800166305494865
0,,,64,1.0,size,restricted,0,0,0.577920254251458,0.819084566723516
0,,,64,1.0,size,restricted,0,1,0.4477793555882194,0.9270481808633974
0,,,64,1.0,size,restricted,0,2,0.576279425542666,0.8331050083385398
0,,,64,1.0,size,restricted,1,0,0.5779202542416794,0.8190845659502595
0,,,64,1.0,size,restricted,1,1,0.44777935578185984,0.9270481799392823
0,,,64,1.0,size,restricted,1,2,0.576279425079087,0.8331050074010287
0,,,64,1.0,size,restricted,2,0,0.5779202542417045,0.819084566001462
0,,,64,1.0,size,restricted,2,1,0.44777935576445443,0.9270481800131206
0,,,64,1.0,size,restricted,2,2,0.5762794251310023,0.8331050074570456
0,,,64,inf,equal,unrestricted,,0,0.5596219665540775,0.7717765583242278
0,,,64,inf,equal,unrestricted,,1,0.5596219662189154,0.87548746930534
0,,,64,inf,equal,unrestricted,,2,0.5596219665734935,0.7942838281790584
0,0,48,64,inf,equal,unrestricted,,0,0.5371419342966083,0.7654658215877331
0,0,48,64,inf,equal,unrestricted,,1,0.8215515791799229,0.8932676988924407
0,0,48,64,inf,equal,unrestricted,,2,0.8397820664562521,0.8238707111582215
0,1,12,64,inf,equal,unrestricted,,0,1.3190046342650785,1.4640191861448164
0,1,12,64,inf,equal,unrestricted,,1,0.10699187647208931,1.6324906661363034
0,1,12,64,inf,equal,unrestricted,,2,0.9148791120399844,1.5358952190961004
0,2,4,64,inf,equal,unrestricted,,0,1.9801204977158884,2.200775495108322
0,2,4,64,inf,equal,unrestricted,,1,1.2099432398965282,2.2055497766845593
0,2,4,64,inf,equal,unrestricted,,2,0.005991724567312232,2.0800166305494865
0,,,64,inf,equal,restricted,0,0,0.5596219665307499,0.7717765581484645
0,,,64,inf,equal,restricted,0,1,0.5596219664471469,0.8754874689805437
0,,,64,inf,equal,restricted,0,2,0.5596219665358313,0.7942838279444454
0,,,64,inf,equal,restricted,1,0,0.5596219665506208,0.7717765580609681
0,,,64,inf,equal,restricted,1,1,0.5596219662538626,0.875487468801192
0,,,64,inf,equal,restricted,1,2,0.5596219665664856,0.7942838279212292
0,,,64,inf,equal,restricted,2,0,0.5596219665467564,0.7717765580897205
0,,,64,inf,equal,restricted,2,1,0.5596219662909916,0.875487468865656
0,,,64,inf,equal,restricted,2,2,0.5596219665611046,0.7942838278582812
0,,,128,1.0,size,unrestricted,,0,0.5617221913185133,0.7379070244385727
0,,,128,1.0,size,unrestricted,,1,0.5142363434776204,0.8450179347856517
0,,,128,1.0,size,unrestricted,,2,0.5378865043855294,0.7696141633189936
0,0,96,128,1.0,size,unrestricted,,0,0.5480932426664368,0.704804358343908
0,0,96,128,1.0,size,unrestricted,,1,0.6218636044313262,0.8189164986265121
0,0,96,128,1.0,size,unrestricted,,2,0.6448059167814288,0.7609103181857669
0,1,24,128,1.0,size,unrestricted,,0,1.132581618067846,1.3319815514377933
0,1,24,128,1.0,size,unrestricted,,1,0.2726115013769248,1.4167763762668693
0,1,24,128,1.0,size,unrestricted,,2,0.9119461301889422,1.3282629120787441
0,2,8,128,1.0,size,unrestricted,,0,1.4535502491210348,1.5414331134496775
0,2,8,128,1.0,size,unrestricted,,1,1.2317235112046723,1.6386945138790907
0,2,8,128,1.0,size,unrestricted,,2,0.027608384289625067,1.5290264019151454
0,,,128,1.0,size,restricted,0,0,0.5617221913159246,0.7379070243894671
0,,,128,1.0,size,restricted,0,1,0.5142363434830419,0.8450179347003104
0,,,128,1.0,size,restricted,0,2,0.537886504400328,0.7696141632604643
0,,,128,1.0,size,restricted,1,0,0.5617221913295765,0.7379070245260969
0,,,128,1.0,size,restricted,1,1,0.5142363434521237,0.8450179348592175
0,,,128,1.0,size,restricted,1,2,0.5378865043292622,0.7696141633823654
0,,,128,1.0,size,restricted,2,0,0.5617221913150745,0.7379070244073823
0,,,128,1.0,size,restricted,2,1,0.5142363434952192,0.8450179347403556
0,,,128,1.0,size,restricted,2,2,0.537886504373999,0.7696141632860075
0,,,128,inf,equal,unrestricted,,0,0.5536671395714162,0.7170239288732831
0,,,128,inf,equal,unrestricted,,1,0.5536671391957381,0.8255026457866419
0,,,128,inf,equal,unrestricted,,2,0.5536671394028845,0.7573968838476074
0,0,96,128,inf,equal,unrestricted,,0,0.5480932426664368,0.704804358343908
0,0,96,128,inf,equal,unrestricted,,1,0.6218636044313262,0.8189164986265121
0,0,96,128,inf,equal,unrestricted,,2,0.6448059167814288,0.7609103181857669
0,1,24,128,inf,equal,unrestricted,,0,1.132581618067846,1.3319815514377933
0,1,24,128,inf,equal,unrestricted,,1,0.2726115013769248,1.4167763762668693
0,1,24,128,inf,equal,unrestricted,,2,0.9119461301889422,1.3282629120787441
0,2,8,128,inf,equal,unrestricted,,0,1.4535502491210348,1.5414331134496775
0,2,8,128,inf,equal,unrestricted,,1,1.2317235112046723,1.6386945138790907
0,2,8,128,inf,equal,unrestricted,,2,0.027608384289625067,1.5290264019151454
0,,,128,inf,equal,restricted,0,0,0.5536671395629967,0.7170239287080415
0,,,128,inf,equal,restricted,0,1,0.5536671392548437,0.8255026454764325
0,,,128,inf,equal,restricted,0,2,0.5536671394302535,0.7573968836115283
0,,,128,inf,equal,restricted,1,0,0.5536671395655155,0.717023929261118
0,,,128,inf,equal,restricted,1,1,0.5536671392398141,0.8255026465436549
0,,,128,inf,equal,restricted,1,2,0.5536671394165374,0.7573968843611278
0,,,128,inf,equal,restricted,2,0,0.5536671395809175,0.7170239288909126
0,,,128,inf,equal,restricted,2,1,0.5536671391251099,0.8255026457841972
0,,,128,inf,equal,restricted,2,2,0.55366713938019,0.7573968838437779
0,,,256,1.0,size,unrestricted,,0,0.5816906556955842,0.6769043808724698
0,,,256,1.0,size,unrestricted,,1,0.5926041449316513,0.7722443030720614
0,,,256,1.0,size,unrestricted,,2,0.6901358741525706,0.7170721823306724
0,0,192,256,1.0,size,unrestricted,,0,0.5751553645424573,0.6911198121208546
0,0,192,256,1.0,size,unrestricted,,1,0.6230607224928786,0.7950068093658933
0,0,192,256,1.0,size,unrestricted,,2,0.7892788110037849,0.7302453022464388
0,1,49,256,1.0,size,unrestricted,,0,1.0628094966069475,1.155371753499893
0,1,49,256,1.0,size,unrestricted,,1,0.45142467550833976,1.2489729088958337
0,1,49,256,1.0,size,unrestricted,,2,1.1645240573754827,1.2086120199615835
0,2,15,256,1.0,size,unrestricted,,0,1.5645674845303745,1.5904959691917466
0,2,15,256,1.0,size,unrestricted,,1,1.4859847356539813,1.7041887864319087
0,2,15,256,1.0,size,unrestricted,,2,0.1512167510975829,1.751636737403805
0,,,256,1.0,size,restricted,0,0,0.5816906556965618,0.6769043808356212
0,,,256,1.0,size,restricted,0,1,0.5926041449546333,0.7722443029972224
0,,,256,1.0,size,restricted,0,2,0.690135874064982,0.7170721822823266
0,,,256,1.0,size,restricted,1,0,0.5816906556997807,0.676904380836211
0,,,256,1.0,size,restricted,1,1,0.5926041449332107,0.7722443029956304
0,,,256,1.0,size,restricted,1,2,0.6901358740937604,0.7170721822823826
0,,,256,1.0,size,restricted,2,0,0.5816906557050642,0.6769043807423447
0,,,256,1.0,size,restricted,2,1,0.5926041449449294,0.7722443027906033
0,,,256,1.0,size,restricted,2,2,0.6901358739878504,0.7170721821410364
0,,,256,inf,equal,unrestricted,,0,0.5946001339002557,0.6759713686295389
0,,,256,inf,equal,unrestricted,,1,0.594600133984092,0.7667187535764074
0,,,256,inf,equal,unrestricted,,2,0.5946001340456116,0.7192614662579502
0,0,192,256,inf,equal,unrestricted,,0,0.5751553645424573,0.6911198121208546
0,0,192,256,inf,equal,unrestricted,,1,0.6230607224928786,0.7950068093658933
0,0,192,256,inf,equal,unrestricted,,2,0.7892788110037849,0.7302453022464388
0,1,49,256,inf,equal,unrestricted,,0,1.0628094966069475,1.155371753499893
0,1,49,256,inf,equal,unrestricted,,1,0.45142467550833976,1.2489729088958337
0,1,49,256,inf,equal,unrestricted,,2,1.1645240573754827,1.2086120199615835
0,2,15,256,inf,equal,unrestricted,,0,1.5645674845303745,1.5904959691917466
0,2,15,256,inf,equal,unrestricted,,1,1.4859847356539813,1.7041887864319087
0,2,15,256,inf,equal,unrestricted,,2,0.1512167510975829,1.751636737403805
0,,,256,inf,equal,restricted,0,0,0.5946001339115808,0.6759713685858978
0,,,256,inf,equal,restricted,0,1,0.594600133970705,0.7667187534776064
0,,,256,inf,equal,restricted,0,2,0.5946001340190005,0.7192614661966455
0,,,256,inf,equal,restricted,1,0,0.5946001338808787,0.6759713685585892
0,,,256,inf,equal,restricted,1,1,0.5946001340037625,0.7667187534410437
0,,,256,inf,equal,restricted,1,2,0.5946001340967666,0.7192614661602702
0,,,256,inf,equal,restricted,2,0,0.594600133900696,0.6759713685917444
0,,,256,inf,equal,restricted,2,1,0.5946001339804772,0.7667187535087687
0,,,256,inf,equal,restricted,2,2,0.5946001340499582,0.7192614662118737
0,,,512,1.0,size,unrestricted,,0,0.6360449227478457,0.6534679768995175
0,,,512,1.0,size,unrestricted,,1,0.6313961121461027,0.7217549618312694
0,,,512,1.0,size,unrestricted,,2,0.6284634697021609,0.6957346779602972
0,0,384,512,1.0,size,unrestricted,,0,0.630956326842714,0.6592094076199343
0,0,384,512,1.0,size,unrestricted,,1,0.6687823874963885,0.7272601933642829
0,0,384,512,1.0,size,unrestricted,,2,0.6589447551140931,0.6992765070069832
0,1,100,512,1.0,size,unrestricted,,0,0.8362574950655791,0.7866226413664403
0,1,100,512,1.0,size,unrestricted,,1,0.5391642188857901,0.8778559799090394
0,1,100,512,1.0,size,unrestricted,,2,0.9259226566369895,0.8569374414670105
0,2,28,512,1.0,size,unrestricted,,0,1.4019252100593638,1.4026515032558857
0,2,28,512,1.0,size,unrestricted,,1,1.259099513687837,1.5878995283761552
0,2,28,512,1.0,size,unrestricted,,2,0.3018862627430517,1.5513186637976095
0,,,512,1.0,size,restricted,0,0,0.6360449227499388,0.6534679769140481
0,,,512,1.0,size,restricted,0,1,0.6313961121427742,0.7217549619051921
0,,,512,1.0,size,restricted,0,2,0.6284634696853422,0.6957346780084005
0,,,512,1.0,size,restricted,1,0,0.6360449227485695,0.6534679769202902
0,,,512,1.0,size,restricted,1,1,0.6313961121438438,0.7217549619302064
0,,,512,1.0,size,restricted,1,2,0.6284634697003014,0.6957346780257299
0,,,512,1.0,size,restricted,2,0,0.636044922747367,0.653467976898741
0,,,512,1.0,size,restricted,2,1,0.6313961121457491,0.7217549618268461
0,,,512,1.0,size,restricted,2,2,0.6284634697099888,0.6957346779591641
0,,,512,inf,equal,unrestricted,,0,0.6348170645990812,0.6533829323948875
0,,,512,inf,equal,unrestricted,,1,0.634817064452462,0.7218026425344003
0,,,512,inf,equal,unrestricted,,2,0.6348170643592062,0.6953663404130777
0,0,384,512,inf,equal,unrestricted,,0,0.630956326842714,0.6592094076199343
0,0,384,512,inf,equal,unrestricted,,1,0.6687823874963885,0.7272601933642829
0,0,384,512,inf,equal,unrestricted,,2,0.6589447551140931,0.6992765070069832
0,1,100,512,inf,equal,unrestricted,,0,0.8362574950655791,0.7866226413664403
0,1,100,512,inf,equal,unrestricted,,1,0.5391642188857901,0.8778559799090394
0,1,100,512,inf,equal,unrestricted,,2,0.9259226566369895,0.8569374414670105
0,2,28,512,inf,equal,unrestricted,,0,1.4019252100593638,1.4026515032558857
0,2,28,512,inf,equal,unrestricted,,1,1.259099513687837,1.5878995283761552
0,2,28,512,inf,equal,unrestricted,,2,0.3018862627430517,1.5513186637976095
0,,,512,inf,equal,restricted,0,0,0.6348170645776029,0.6533829324061133
0,,,512,inf,equal,restricted,0,1,0.6348170645221218,0.7218026425834609
0,,,512,inf,equal,restricted,0,2,0.6348170644691968,0.6953663404467308
0,,,512,inf,equal,restricted,1,0,0.6348170645799059,0.65338293247987
0,,,512,inf,equal,restricted,1,1,0.6348170645141059,0.7218026429067266
0,,,512,inf,equal,restricted,1,2,0.6348170644596135,0.6953663406644853
0,,,512,inf,equal,restricted,2,0,0.6348170645701194,0.6533829324043167
0,,,512,inf,equal,restricted,2,1,0.6348170645438236,0.7218026425732877
0,,,512,inf,equal,restricted,2,2,0.6348170645179163,0.6953663404309264
0,,,1024,1.0,size,unrestricted,,0,0.6406005877372002,0.6542328187498178
0,,,1024,1.0,size,unrestricted,,1,0.672109977960031,0.7090644622425535
0,,,1024,1.0,size,unrestricted,,2,0.6271628116283735,0.6864690731931117
0,0,768,1024,1.0,size,unrestricted,,0,0.6387062685206474,0.6526226757441175
0,0,768,1024,1.0,size,unrestricted,,1,0.6864616352346328,0.7136626815416426
0,0,768,1024,1.0,size,unrestricted,,2,0.6362068261271635,0.6866575538858406
0,1,202,1024,1.0,size,unrestricted,,0,0.6925108943941453,0.7016084556187137
0,1,202,1024,1.0,size,unrestricted,,1,0.6425612349347892,0.7289470252834164
0,1,202,1024,1.0,size,unrestricted,,2,0.6818079325480961,0.7221859336469816
0,2,54,1024,1.0,size,unrestricted,,0,0.8268245288002799,0.8379769483130579
0,2,54,1024,1.0,size,unrestricted,,1,0.8712857724577238,0.926629158496877
0,2,54,1024,1.0,size,unrestricted,,2,0.5304938049723927,0.9166450982954321
0,,,1024,1.0,size,restricted,0,0,0.6406005877406263,0.6542328187446572
0,,,1024,1.0,size,restricted,0,1,0.6721099779420542,0.709064462182141
0,,,1024,1.0,size,restricted,0,2,0.6271628116468914,0.686469073156789
0,,,1024,1.0,size,restricted,1,0,0.6406005877422875,0.6542328187407188
0,,,1024,1.0,size,restricted,1,1,0.6721099779335121,0.7090644621593899
0,,,1024,1.0,size,restricted,1,2,0.6271628116552187,0.6864690731441644
0,,,1024,1.0,size,restricted,2,0,0.640600587740319,0.6542328187393163
0,,,1024,1.0,size,restricted,2,1,0.672109977940114,0.7090644621781999
0,,,1024,1.0,size,restricted,2,2,0.6271628116585201,0.6864690731555646
0,,,1024,inf,equal,unrestricted,,0,0.6525277303155,0.6652236744054341
0,,,1024,inf,equal,unrestricted,,1,0.6525277311006509,0.7081320845946397
0,,,1024,inf,equal,unrestricted,,2,0.6477908179739198,0.6921023013259535
0,0,768,1024,inf,equal,unrestricted,,0,0.6387062685206474,0.6526226757441175
0,0,768,1024,inf,equal,unrestricted,,1,0.6864616352346328,0.7136626815416426
0,0,768,1024,inf,equal,unrestricted,,2,0.6362068261271635,0.6866575538858406
0,1,202,1024,inf,equal,unrestricted,,0,0.6925108943941453,0.7016084556187137
0,1,202,1024,inf,equal,unrestricted,,1,0.6425612349347892,0.7289470252834164
0,1,202,1024,inf,equal,unrestricted,,2,0.6818079325480961,0.7221859336469816
0,2,54,1024,inf,equal,unrestricted,,0,0.8268245288002799,0.8379769483130579
0,2,54,1024,inf,equal,unrestricted,,1,0.8712857724577238,0.926629158496877
0,2,54,1024,inf,equal,unrestricted,,2,0.5304938049723927,0.9166450982954321
0,,,1024,inf,equal,restricted,0,0,0.6525277306079112,0.6652236746781455
0,,,1024,inf,equal,restricted,0,1,0.6525277308770431,0.7081320846880084
0,,,1024,inf,equal,restricted,0,2,0.6477908194882153,0.6921023014432806
0,,,1024,inf,equal,restricted,1,0,0.6525277306506617,0.6652236747234442
0,,,1024,inf,equal,restricted,1,1,0.6525277308443517,0.7081320846967442
0,,,1024,inf,equal,restricted,1,2,0.6477908199948279,0.692102301424783
0,,,1024,inf,equal,restricted,2,0,0.6525277306065898,0.6652236746900332
0,,,1024,inf,equal,restricted,2,1,0.6525277308780535,0.7081320846820262
0,,,1024,inf,equal,restricted,2,2,0.6477908196457111,0.6921023014237334
0,,,2048,1.0,size,unrestricted,,0,0.6524662514472004,0.6468154420769118
0,,,2048,1.0,size,unrestricted,,1,0.683621990135213,0.6999320534853274
0,,,2048,1.0,size,unrestricted,,2,0.6591840604385132,0.6769545375197943
0,0,1536,2048,1.0,size,unrestricted,,0,0.6507324538341455,0.6455612260494419
0,0,1536,2048,1.0,size,unrestricted,,1,0.6967373382038924,0.7059940238001253
0,0,1536,2048,1.0,size,unrestricted,,2,0.6683876545192105,0.676673587510035
0,1,406,2048,1.0,size,unrestricted,,0,0.6860401947851287,0.677614501933044
0,1,406,2048,1.0,size,unrestricted,,1,0.6632234816823015,0.7078497755800973
0,1,406,2048,1.0,size,unrestricted,,2,0.6786145229840603,0.7033482423321245
0,2,106,2048,1.0,size,unrestricted,,0,0.7078662630637176,0.6994134570663523
0,2,106,2048,1.0,size,unrestricted,,1,0.7187712460092307,0.746708211311608
0,2,106,2048,1.0,size,unrestricted,,2,0.6199503037570883,0.7329860624355609
0,,,2048,1.0,size,restricted,0,0,0.6524662514536136,0.6468154420906868
0,,,2048,1.0,size,restricted,0,1,0.6836219901114259,0.699932053444441
0,,,2048,1.0,size,restricted,0,2,0.6591840604366923,0.6769545375053883
0,,,2048,1.0,size,restricted,1,0,0.6524662514610001,0.6468154421038628
0,,,2048,1.0,size,restricted,1,1,0.683621990083759,0.6999320533988678
0,,,2048,1.0,size,restricted,1,2,0.6591840604356257,0.6769545374871617
0,,,2048,1.0,size,restricted,2,0,0.6524662514647627,0.646815442111153
0,,,2048,1.0,size,restricted,2,1,0.6836219900695023,0.6999320533756649
0,,,2048,1.0,size,restricted,2,2,0.6591840604357113,0.6769545374787151
0,,,2048,inf,equal,unrestricted,,0,0.6666390350586459,0.6601151596043955
0,,,2048,inf,equal,unrestricted,,1,0.6666390353202459,0.6989659454467188
0,,,2048,inf,equal,unrestricted,,2,0.6659335464947906,0.6873361538262852
0,0,1536,2048,inf,equal,unrestricted,,0,0.6507324538341455,0.6455612260494419
0,0,1536,2048,inf,equal,unrestricted,,1,0.6967373382038924,0.7059940238001253
0,0,1536,2048,inf,equal,unrestricted,,2,0.6683876545192105,0.676673587510035
0,1,406,2048,inf,equal,unrestricted,,0,0.6860401947851287,0.677614501933044
0,1,406,2048,inf,equal,unrestricted,,1,0.6632234816823015,0.7078497755800973
0,1,406,2048,inf,equal,unrestricted,,2,0.6786145229840603,0.7033482423321245
0,2,106,2048,inf,equal,unrestricted,,0,0.7078662630637176,0.6994134570663523
0,2,106,2048,inf,equal,unrestricted,,1,0.7187712460092307,0.746708211311608
0,2,106,2048,inf,equal,unrestricted,,2,0.6199503037570883,0.7329860624355609
0,,,2048,inf,equal,restricted,0,0,0.6666390348900938,0.6601151594171569
0,,,2048,inf,equal,restricted,0,1,0.6666390353951483,0.698965945454505
0,,,2048,inf,equal,restricted,0,2,0.6659335460928061,0.6873361537608518
0,,,2048,inf,equal,restricted,1,0,0.66663903506954,0.6601151596278638
0,,,2048,inf,equal,restricted,1,1,0.6666390353154047,0.6989659454814046
0,,,2048,inf,equal,restricted,1,2,0.665933546745722,0.6873361538610321
0,,,2048,inf,equal,restricted,2,0,0.6666390349003769,0.6601151595844259
0,,,2048,inf,equal,restricted,2,1,0.6666390353905784,0.6989659455085434
0,,,2048,inf,equal,restricted,2,2,0.6659335485012704,0.687336153779519
0,,,4096,1.0,size,unrestricted,,0,0.6490512138959755,0.6459123851753934
0,,,4096,1.0,size,unrestricted,,1,0.6881550396813678,0.6999523410599194
0,,,4096,1.0,size,unrestricted,,2,0.6823296514273591,0.6772421186134993
0,0,3072,4096,1.0,size,unrestricted,,0,0.6475960030427368,0.6448607476574102
0,0,3072,4096,1.0,size,unrestricted,,1,0.6984641365165912,0.7082606408917567
0,0,3072,4096,1.0,size,unrestricted,,2,0.6932617107972645,0.6785446556555291
0,1,815,4096,1.0,size,unrestricted,,0,0.668320859796753,0.6625038965016705
0,1,815,4096,1.0,size,unrestricted,,1,0.6756797031416618,0.6939397417648393
0,1,815,4096,1.0,size,unrestricted,,2,0.6792731547954156,0.6867137136255692
0,2,209,4096,1.0,size,unrestricted,,0,0.6888017176100693,0.6893450267228997
0,2,209,4096,1.0,size,unrestricted,,1,0.7137607488618155,0.7306503670516269
0,2,209,4096,1.0,size,unrestricted,,2,0.6528020093378698,0.7159523440124881
0,,,4096,1.0,size,restricted,0,0,0.6490512139087089,0.6459123851914654
0,,,4096,1.0,size,restricted,0,1,0.688155039641341,0.6999523410052741
0,,,4096,1.0,size,restricted,0,2,0.6823296513962824,0.6772421185909451
0,,,4096,1.0,size,restricted,1,0,0.6490512138769652,0.6459123851580695
0,,,4096,1.0,size,restricted,1,1,0.6881550397415286,0.6999523411321709
0,,,4096,1.0,size,restricted,1,2,0.6823296514721839,0.6772421186398737
0,,,4096,1.0,size,restricted,2,0,0.649051214092865,0.6459123854203128
0,,,4096,1.0,size,restricted,2,1,0.6881550390605458,0.6999523402181742
0,,,4096,1.0,size,restricted,2,2,0.6823296509542748,0.6772421182648994
0,,,4096,inf,equal,unrestricted,,0,0.6675998628111935,0.6621487582740602
0,,,4096,inf,equal,unrestricted,,1,0.6758290461286701,0.6937685096083546
0,,,4096,inf,equal,unrestricted,,2,0.6758290457775079,0.6864364036776903
0,0,3072,4096,inf,equal,unrestricted,,0,0.6475960030427368,0.6448607476574102
0,0,3072,4096,inf,equal,unrestricted,,1,0.6984641365165912,0.7082606408917567
0,0,3072,4096,inf,equal,unrestricted,,2,0.6932617107972645,0.6785446556555291
0,1,815,4096,inf,equal,unrestricted,,0,0.668320859796753,0.6625038965016705
0,1,815,4096,inf,equal,unrestricted,,1,0.6756797031416618,0.6939397417648393
0,1,815,4096,inf,equal,unrestricted,,2,0.6792731547954156,0.6867137136255692
0,2,209,4096,inf,equal,unrestricted,,0,0.6888017176100693,0.6893450267228997
0,2,209,4096,inf,equal,unrestricted,,1,0.7137607488618155,0.7306503670516269
0,2,209,4096,inf,equal,unrestricted,,2,0.6528020093378698,0.7159523440124881
0,,,4096,inf,equal,restricted,0,0,0.6675998660229133,0.6621487612185661
0,,,4096,inf,equal,restricted,0,1,0.6758290461079116,0.6937685102658029
0,,,4096,inf,equal,restricted,0,2,0.6758290460070427,0.686436405722737
0,,,4096,inf,equal,restricted,1,0,0.667599864605943,0.6621487599087541
0,,,4096,inf,equal,restricted,1,1,0.675829046110309,0.6937685099644568
0,,,4096,inf,equal,restricted,1,2,0.6758290459805325,0.6864364047989144
0,,,4096,inf,equal,restricted,2,0,0.6675998649107799,0.6621487601841133
0,,,4096,inf,equal,restricted,2,1,0.6758290461073124,0.6937685100341302
0,,,4096,inf,equal,restricted,2,2,0.6758290460136673,0.6864364049964101
0,,,8192,1.0,size,unrestricted,,0,0.64532541523055,0.6442873571577452
0,,,8192,1.0,size,unrestricted,,1,0.6894135975600726,0.7012598781907349
0,,,8192,1.0,size,unrestricted,,2,0.6710748404015683,0.6775538772298351
0,0,6144,8192,1.0,size,unrestricted,,0,0.6441514626307124,0.6435614034941821
0,0,6144,8192,1.0,size,unrestricted,,1,0.6982307224686118,0.7093599572539476
0,0,6144,8192,1.0,size,unrestricted,,2,0.6774420905189209,0.6807364776137121
0,1,1634,8192,1.0,size,unrestricted,,0,0.6646014061193011,0.660894692601297
0,1,1634,8192,1.0,size,unrestricted,,1,0.6773493046376515,0.6931271515595693
0,1,1634,8192,1.0,size,unrestricted,,2,0.6718790602640224,0.680638242675415
0,2,414,8192,1.0,size,unrestricted,,0,0.659383994517082,0.6599291746706117
0,2,414,8192,1.0,size,unrestricted,,1,0.6891826180734846,0.7023158349377372
0,2,414,8192,1.0,size,unrestricted,,2,0.6605841851559812,0.6905000924306113
0,,,8192,1.0,size,restricted,0,0,0.645325415290445,0.6442873572214436
0,,,8192,1.0,size,restricted,0,1,0.6894135973630138,0.7012598779241622
0,,,8192,1.0,size,restricted,0,2,0.6710748402904528,0.6775538771142535
0,,,8192,1.0,size,restricted,1,0,0.6453254152528373,0.6442873571816536
0,,,8192,1.0,size,restricted,1,1,0.6894135974869183,0.7012598780917092
0,,,8192,1.0,size,restricted,1,2,0.6710748403595391,0.6775538771868571
0,,,8192,1.0,size,restricted,2,0,0.6453254152393092,0.6442873571668601
0,,,8192,1.0,size,restricted,2,1,0.6894135975313821,0.7012598781526627
0,,,8192,1.0,size,restricted,2,2,0.6710748403848118,0.6775538772129618
0,,,8192,inf,equal,unrestricted,,0,0.6646014040316527,0.660894690725497
0,,,8192,inf,equal,unrestricted,,1,0.6773493046376515,0.6931271511916499
0,,,8192,inf,equal,unrestricted,,2,0.6718790592545817,0.6806382417285688
0,0,6144,8192,inf,equal,unrestricted,,0,0.6441514626307124,0.6435614034941821
0,0,6144,8192,inf,equal,unrestricted,,1,0.6982307224686118,0.7093599572539476
0,0,6144,8192,inf,equal,unrestricted,,2,0.6774420905189209,0.6807364776137121
0,1,1634,8192,inf,equal,unrestricted,,0,0.6646014061193011,0.660894692601297
0,1,1634,8192,inf,equal,unrestricted,,1,0.6773493046376515,0.6931271515595693
0,1,1634,8192,inf,equal,unrestricted,,2,0.6718790602640224,0.680638242675415
0,2,414,8192,inf,equal,unrestricted,,0,0.659383994517082,0.6599291746706117
0,2,414,8192,inf,equal,unrestricted,,1,0.6891826180734846,0.7023158349377372
0,2,414,8192,inf,equal,unrestricted,,2,0.6605841851559812,0.6905000924306113
0,,,8192,inf,equal,restricted,0,0,0.6646014052793285,0.6608946918505489
0,,,8192,inf,equal,restricted,0,1,0.6773493046376515,0.6931271514047934
0,,,8192,inf,equal,restricted,0,2,0.6718790598523883,0.6806382422863222
0,,,8192,inf,equal,restricted,1,0,0.6646014053913817,0.6608946919483938
0,,,8192,inf,equal,restricted,1,1,0.6773493046376515,0.6931271514328678
0,,,8192,inf,equal,restricted,1,2,0.6718790599095682,0.680638242346472
0,,,8192,inf,equal,restricted,2,0,0.6646014061212014,0.6608946925996815
0,,,8192,inf,equal,restricted,2,1,0.6773493046376518,0.6931271515608625
0,,,8192,inf,equal,restricted,2,2,0.6718790602738207,0.6806382426773977
0,,,16384,1.0,size,unrestricted,,0,0.6430242770612007,0.6441285468546741
0,,,16384,1.0,size,unrestricted,,1,0.6922897409814908,0.701895694497942
0,,,16384,1.0,size,unrestricted,,2,0.6773820547572031,0.6771109913461962
0,0,12288,16384,1.0,size,unrestricted,,0,0.6418030028464398,0.6432344595787035
0,0,12288,16384,1.0,size,unrestricted,,1,0.7012975033471622,0.7115202182034793
0,0,12288,16384,1.0,size,unrestricted,,2,0.684796618118944,0.6819264016189742
0,1,3272,16384,1.0,size,unrestricted,,0,0.6606037197862281,0.6601857341296626
0,1,3272,16384,1.0,size,unrestricted,,1,0.681036919289096,0.6889957629813055
0,1,3272,16384,1.0,size,unrestricted,,2,0.6736116243999838,0.676381800684618
0,2,824,16384,1.0,size,unrestricted,,0,0.6615504778454012,0.6637721764874022
0,2,824,16384,1.0,size,unrestricted,,1,0.6905635376424939,0.7011543854148681
0,2,824,16384,1.0,size,unrestricted,,2,0.6648408989427095,0.683184002870843
0,,,16384,1.0,size,restricted,0,0,0.6430242770904169,0.6441285468807124
0,,,16384,1.0,size,restricted,0,1,0.6922897408867212,0.7018956943810879
0,,,16384,1.0,size,restricted,0,2,0.6773820546978322,0.6771109912951715
0,,,16384,1.0,size,restricted,1,0,0.6430242770858282,0.6441285468779283
0,,,16384,1.0,size,restricted,1,1,0.6922897409005967,0.7018956943975084
0,,,16384,1.0,size,restricted,1,2,0.6773820547111633,0.6771109912997817
0,,,16384,1.0,size,restricted,2,0,0.6430242772057513,0.644128546985175
0,,,16384,1.0,size,restricted,2,1,0.6922897405111564,0.7018956939199448
0,,,16384,1.0,size,restricted,2,2,0.6773820544692141,0.6771109911000044
0,,,16384,inf,equal,unrestricted,,0,0.6606037207419742,0.6601857350399745
0,,,16384,inf,equal,unrestricted,,1,0.681036919289096,0.6889957629200554
0,,,16384,inf,equal,unrestricted,,2,0.6736116246700898,0.6763818010208408
0,0,12288,16384,inf,equal,unrestricted,,0,0.6418030028464398,0.6432344595787035
0,0,12288,16384,inf,equal,unrestricted,,1,0.7012975033471622,0.7115202182034793
0,0,12288,16384,inf,equal,unrestricted,,2,0.684796618118944,0.6819264016189742
0,1,3272,16384,inf,equal,unrestricted,,0,0.6606037197862281,0.6601857341296626
0,1,3272,16384,inf,equal,unrestricted,,1,0.681036919289096,0.6889957629813055
0,1,3272,16384,inf,equal,unrestricted,,2,0.6736116243999838,0.676381800684618
0,2,824,16384,inf,equal,unrestricted,,0,0.6615504778454012,0.6637721764874022
0,2,824,16384,inf,equal,unrestricted,,1,0.6905635376424939,0.7011543854148681
0,2,824,16384,inf,equal,unrestricted,,2,0.6648408989427095,0.683184002870843
0,,,16384,inf,equal,restricted,0,0,0.6606037196263616,0.6601857339876502
0,,,16384,inf,equal,restricted,0,1,0.681036919289096,0.6889957629533119
0,,,16384,inf,equal,restricted,0,2,0.67361162436082,0.6763818006248768
0,,,16384,inf,equal,restricted,1,0,0.6606037202352734,0.6601857345612996
0,,,16384,inf,equal,restricted,1,1,0.681036919289096,0.6889957629294591
0,,,16384,inf,equal,restricted,1,2,0.6736116245454356,0.6763818008314264
0,,,16384,inf,equal,restricted,2,0,0.6606037198864844,0.6601857342327856
0,,,16384,inf,equal,restricted,2,1,0.681036919289096,0.688995762941418
0,,,16384,inf,equal,restricted,2,2,0.6736116244417819,0.6763818007117389


==> experiments/logistic_15d_three_groups_geometric_no_noise/2/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,0,0,48,64,1.0,size,unrestricted,1.684551045050476,-5.3111573909389636e-11,3.9924141895451575e-10,-1.3359358537533037e-09,-1.1046133294039598e-09,-5.360505054063635e-10,6.250120785774709e-10,-4.944103588966596e-10,14.999999911509649,1.3993946088340671e-08,8.846980181795733e-11,5.10483204720509e-11,-3.619881476733296e-10,1.8888747200674912e-10,-5.2793625125629365e-09,-2.732002432342004e-10
0,1,0,48,64,1.0,size,unrestricted,2.610475425627778,2.177163575842444e-10,1.2492202213146675e-08,-1.4608555719667013e-09,1.4495772582175865e-09,1.3748744550989975e-09,7.451593089898871e-10,-3.4940892878372315e-09,-3.1794625909672943e-10,9.956248751105041e-09,-2.9875372078532545e-09,-2.126250455195964e-08,9.235926649407352e-10,14.999999894133671,-9.546798300824566e-10,-1.4522672380927944e-09
0,2,0,48,64,1.0,size,unrestricted,3.0542883409645962,2.6490383383476578e-09,2.654508294658149e-10,14.999999967907705,4.826739627162658e-11,4.575435341761211e-10,-1.896287867306078e-09,3.3780185024102987e-10,-1.3073441173453569e-09,-5.111889495747306e-10,1.4504601329727334e-09,9.988683335454395e-10,6.9167460135792626e-09,-6.631220581588352e-10,1.8647680921058554e-09,-2.0437440404965873e-10
0,3,0,48,64,1.0,size,unrestricted,2.6943349497973266,-4.3715326955414425e-10,-7.360315159352497e-10,-4.276578060554767e-09,-5.509022537833198e-10,1.7809625660616166e-09,4.4430439463066974e-10,-1.874991958091465e-09,-1.41623765384601e-09,-6.034347045407256e-11,5.744756658928102e-10,2.663779144086992e-10,-1.705948473325673e-08,14.999999954999362,9.645221428684659e-11,4.191551598320365e-10
0,4,0,48,64,1.0,size,unrestricted,2.352309961013439,-2.763279067672748e-10,-1.0863340294297382e-09,-1.0256255026421122e-10,7.3976294527362775e-09,5.947048872054784e-09,3.1876496324286544e-10,5.629035001161706e-11,4.6633092112013425e-11,7.026863049173014e-10,3.0688234022694534e-10,9.041691485690928e-10,-7.241624424735674e-12,-2.8303007728849617e-11,-14.999999975679865,-8.91865634001864e-11
0,0,1,12,64,1.0,size,unrestricted,3.9723685386883303,-2.945428222815937e-11,1.381762380072223e-10,-4.954325262712952e-10,3.7529440560292865e-09,9.544737404140719e-11,-6.344659342863316e-10,-5.2539862623431667e-11,2.722634616668125e-09,1.683180999696617e-10,4.911559478509655e-09,-4.9773539379972536e-11,14.999999974898516,-4.5848226238692844e-10,1.4615313404111472e-10,-1.2892364115896765e-10
0,1,1,12,64,1.0,size,unrestricted,5.622968963576031,3.283957587636544e-11,-1.0172782224290236e-12,14.999999996735703,-1.1211311366832265e-12,-1.26631770384535e-09,-2.4312535148392505e-13,2.5430198664217283e-13,2.4489237886094648e-11,-4.862838468261346e-13,-3.956411604973678e-11,-9.153547439100416e-11,2.1690266233961447e-13,-3.899979729923168e-10,5.00667435287858e-13,-1.9338217125700614e-13
0,2,1,12,64,1.0,size,unrestricted,3.7336003523545327,-1.0215191792645279e-10,1.2882072012946973e-09,-7.553232074658342e-10,-1.1515777166778494e-09,1.1424083453370774e-10,-2.679323875537001e-10,-2.7215010491359353e-10,-4.3410342177462803e-10,9.856748139298521e-12,-1.0585447198092043e-09,-8.970002407453534e-11,14.999999983574643,6.814969776156883e-10,-1.7272805957458582e-10,-1.111261841214123e-09
0,3,1,12,64,1.0,size,unrestricted,4.109621762408014,-2.1764183388654104e-09,-1.384312002125047e-07,-3.892987592700129e-10,7.091395384544051e-11,-1.0416051071405953e-08,-14.999999826189963,-2.772916879990072e-10,-5.0149339795926713e-11,-2.8503027390020437e-12,3.009207795701345e-10,-9.053034457252882e-11,6.27825360627927e-10,4.216632968068595e-10,-2.016791496752658e-12,-6.267858796448318e-10
0,4,1,12,64,1.0,size,unrestricted,4.1132820760469295,-3.8087480487550374e-07,-14.999999463773237,5.792167782635796e-11,-1.3873471110901877e-10,4.9973723840699355e-11,-1.1995708657437695e-10,1.343590759494914e-10,-1.2348351487040304e-10,7.350306212774635e-13,1.370243721179175e-07,1.0841047380582194e-09,-8.120388969925425e-11,7.085934260082978e-11,-1.0660095361077159e-10,-4.7869324892833365e-11
0,0,2,4,64,1.0,size,unrestricted,9.591689125335257,1.891468963394573e-11,-2.5315852846852834e-10,-14.999999985548632,2.5367202467069985e-10,4.916017120572203e-11,-1.676802619803699e-10,4.032762323762253e-10,3.7365911768935124e-10,3.8998318355542584e-10,-2.1685941136969942e-10,1.5060215290438472e-10,-5.756343896656547e-11,-3.80819289827409e-10,3.1361789357869513e-10,-1.951263500425105e-11
0,1,2,4,64,1.0,size,unrestricted,6.275572883264142,5.132878518076783e-09,-6.59484669569338e-09,9.58615862284344e-10,2.0415634317375028e-10,7.213630138314541e-10,-1.5172953941450792e-09,2.447581714017788e-09,-9.025459356344689e-10,4.967297139399875e-10,9.705266132114267e-10,-3.510224868017581e-10,-4.871700062780165e-10,2.7781882137387145e-09,-14.99999995529105,1.7241767553386327e-09
0,2,2,4,64,1.0,size,unrestricted,10.457096289369806,14.999999957033479,-9.831554715536239e-11,1.6869759409437814e-10,2.7797294501115806e-09,-1.934968456074089e-09,-2.6000206583877647e-10,2.8149805119907885e-10,1.3516228805620652e-09,1.155820815277898e-09,1.1615727445744046e-08,1.289034680259419e-10,-2.6212897908983486e-09,-5.268847327479096e-10,1.462905931973023e-10,-1.0129090881635394e-09
0,3,2,4,64,1.0,size,unrestricted,8.35315364030768,5.3618008270105446e-12,-1.6743039750853038e-13,-3.5429970132976556e-11,1.4092912229187583e-11,5.6596063220037215e-11,-14.999999985187662,3.566976343916095e-11,-2.7756914371259337e-11,2.043321457291366e-11,-5.448473365421679e-11,-6.956145589584641e-12,-4.059035427459736e-11,-5.426616179766976e-11,-1.2801181068012527e-08,-2.2170065227734586e-11
0,4,2,4,64,1.0,size,unrestricted,9.805737924936938,-2.2609311800821898e-09,-8.649834384173946e-10,6.380593195632736e-10,-2.6801976593482952e-09,4.839550381701428e-10,5.009236010695151e-09,-6.112892650752928e-11,-1.2020120035761602e-09,-8.38800400472036e-10,-4.34931670667142e-10,-1.7416807327940248e-10,5.145552822863789e-09,14.999999957823087,1.3044385216295894e-10,7.352034011840963e-09
0,0,0,48,64,1.0,size,restricted,1.6845510505216152,-1.4082445654230217e-10,-6.461319580271265e-11,-2.2400875437207897e-10,-1.3506325419056957e-10,-9.167953219881297e-11,3.971061124427596e-11,-1.3067304154998703e-10,14.999999970251606,8.102492247474567e-09,-6.137390279621219e-13,1.3921899282563076e-10,1.1532836674280553e-11,1.6791998282972122e-10,-4.49952123487623e-10,-2.0492607729139897e-10
0,1,0,48,64,1.0,size,restricted,2.6104754354575115,2.2463508397649432e-11,8.071593878645755e-10,-1.2402096102798397e-10,1.199353498248701e-10,1.0586315856860579e-10,5.719977451833787e-11,-2.7838854970502477e-10,-2.5826674387351128e-11,6.664909693041903e-10,-2.4354612268879224e-10,-1.6372044159716028e-09,7.893590066800639e-11,14.999999987053556,-8.70135425400929e-11,-1.2112604537974757e-10
0,2,0,48,64,1.0,size,restricted,3.0542883392699682,4.275827647502109e-10,2.4758526879246985e-11,14.99999996814047,-4.318992940379905e-12,7.097454717481896e-11,-3.40205337222879e-10,6.024284055958655e-11,-2.36079689852355e-10,-8.391834117155059e-11,2.5487273999735175e-10,1.8321928466831092e-10,1.1000451068003129e-09,-1.0252030948553602e-10,2.907179075519331e-10,-3.5859842956322866e-11
0,3,0,48,64,1.0,size,restricted,2.6943349524468503,-1.0270124751578742e-11,-4.9810655125587443e-11,-2.5610997987192873e-10,-2.976525001660273e-11,4.887897776920992e-11,-2.1175274892284613e-11,-8.289734897941087e-11,-7.329373054548787e-11,1.5333053366562266e-11,-1.1371150932852083e-11,7.223842153928965e-11,-7.65513818416173e-10,14.999999988455821,-1.970253062602082e-11,1.9611575444190924e-11
0,4,0,48,64,1.0,size,restricted,2.3523099619361827,-4.6373062595073035e-11,-8.186890162598032e-11,2.514210220141502e-11,5.095035287642781e-11,1.3511338794213389e-10,-2.57682770488668e-12,-3.195404329521714e-11,-2.3200749604780976e-11,1.1383912691232607e-11,-7.821023159278483e-12,8.149075419450568e-11,9.324997314483137e-12,1.720817525268549e-11,-14.999999991648306,-2.856109122935155e-11
0,0,1,12,64,1.0,size,restricted,3.97236854206813,-1.516917357666693e-12,9.208406727962504e-12,-2.6889208941470305e-11,1.0256987534366148e-08,6.27844569794199e-12,-3.204901684219033e-11,-3.438281810364095e-12,9.648060369782149e-11,1.1016277243040158e-11,1.4463323001284543e-10,-3.567713926863284e-12,14.999999988643074,-2.6248964164564002e-11,9.824854467103509e-12,-8.130132672695577e-12
0,1,1,12,64,1.0,size,restricted,5.622968963175182,5.082264280230976e-11,1.3854109726302746e-11,14.999999979690006,1.71045518510327e-11,-1.9060330791062442e-08,2.453660410596956e-11,-3.7116026742943e-12,4.751325767448169e-11,6.993289886358412e-12,-5.4090491551535646e-11,-6.205995784760309e-11,-3.34900365872226e-12,-1.2929153112720578e-10,-2.392986079926666e-11,3.1580553821883996e-12
0,2,1,12,64,1.0,size,restricted,3.733600353871813,-6.5958476471625e-12,1.1298020144141978e-08,-5.139484947079477e-11,-8.229589449842853e-11,6.268244059551275e-12,-1.745295208100723e-11,-1.6529075584683364e-11,-2.8666316178262013e-11,2.6559822972218533e-13,-7.528643127972908e-11,-4.465296848511011e-12,14.999999985317274,3.0159307123482687e-10,-1.0730226423250025e-11,-8.162371269253595e-11
0,3,1,12,64,1.0,size,restricted,4.109621771062618,-4.689068379379045e-11,-1.3540737965530669e-08,-1.7274644618382404e-11,3.1560742969162743e-12,-3.4743562678969045e-10,-14.999999985535899,-1.2196724676721065e-11,-2.054156088416424e-12,-1.519636888927472e-13,1.3281142360322335e-11,-4.012453844923929e-12,2.6382564744381223e-11,1.8648809339660023e-11,-8.114524428181782e-14,-2.6426081635432116e-11
0,4,1,12,64,1.0,size,restricted,4.107769469073168,-1.4381089890862504,-13.56189100888587,-8.309709868914321e-11,-2.672367391091954e-11,5.6890319769586444e-11,-3.860864484800295e-11,3.368554726895679e-11,-3.7887073329544486e-11,-1.7281842171743494e-14,9.652937438552926e-10,1.5537021457349482e-10,-5.003151062626822e-11,5.107273815014187e-11,-1.455152437698859e-11,-5.842819977064248e-12
0,0,2,4,64,1.0,size,restricted,8.369845487635228,4.745540820331737e-11,-3.749868967311687e-11,-10.053859452243728,7.113732236977784e-10,2.4644843753833515e-11,-2.3958827268776354e-11,2.626851481363114e-10,5.438385627006386e-10,9.556068574983569e-10,-1.9064002807837556e-10,2.636491374726044e-11,-6.511009484452203e-11,-0.12999605030956857,0.5872176742045925,-4.228926818850986
0,1,2,4,64,1.0,size,restricted,5.96147721560104,3.5431315618482646,-6.189127143133704e-10,8.612953483533181e-11,2.065996627858007e-11,4.6308240942085026e-11,-7.376606844747448e-11,1.390704899813299e-10,-4.5885336813951176e-11,2.1316958413362456e-11,3.921875368470554e-11,-2.4820012539480955e-11,-3.429290751706601e-11,1.849577388640492e-10,-11.456868435809502,1.3536908178703107e-10
0,2,2,4,64,1.0,size,restricted,10.015709439832305,11.115534496781855,7.180400061879809e-13,3.3279645309063915e-11,9.841211204239461e-10,-3.098448266698598e-10,-1.9805337355247607e-11,5.1233707039692024e-11,2.482328515627505e-10,1.537287033417663e-10,3.8844654982954823,1.432210008128743e-11,-3.747583359082e-10,-8.453604551978012e-11,5.444404796748626e-11,-1.1436922264616407e-10
0,3,2,4,64,1.0,size,restricted,8.265027825506127,1.6323770866201528e-12,1.2124993007542945e-12,-1.1888772295924047e-11,5.0424872459509055e-12,2.6521672292370288e-11,-9.93840015664731,1.2103287873897983e-11,-9.065343486955082e-12,6.465076878383715e-12,-2.43315773614584e-11,-2.6893748355036156e-12,-1.582541717615457e-11,-2.4007989010765522e-11,-5.061599842796861,-6.710373461221155e-12
0,4,2,4,64,1.0,size,restricted,9.483877418595322,-8.161214185367364e-11,-4.030404381831655e-11,4.120165527720038e-11,-8.748416568788889e-11,2.6817049969862176e-11,2.2077267531608934e-10,-4.175393237287553e-12,-5.178932483664214e-11,-4.47308460459355e-11,-2.957404499191534e-11,-1.0724418941824721e-11,1.719896745244633e-10,11.892942224106482,1.0487059546239021e-11,3.107057774347499
0,0,0,48,64,inf,equal,unrestricted,1.684551045050476,-5.3111573909389636e-11,3.9924141895451575e-10,-1.3359358537533037e-09,-1.1046133294039598e-09,-5.360505054063635e-10,6.250120785774709e-10,-4.944103588966596e-10,14.999999911509649,1.3993946088340671e-08,8.846980181795733e-11,5.10483204720509e-11,-3.619881476733296e-10,1.8888747200674912e-10,-5.2793625125629365e-09,-2.732002432342004e-10
0,1,0,48,64,inf,equal,unrestricted,2.610475425627778,2.177163575842444e-10,1.2492202213146675e-08,-1.4608555719667013e-09,1.4495772582175865e-09,1.3748744550989975e-09,7.451593089898871e-10,-3.4940892878372315e-09,-3.1794625909672943e-10,9.956248751105041e-09,-2.9875372078532545e-09,-2.126250455195964e-08,9.235926649407352e-10,14.999999894133671,-9.546798300824566e-10,-1.4522672380927944e-09
0,2,0,48,64,inf,equal,unrestricted,3.0542883409645962,2.6490383383476578e-09,2.654508294658149e-10,14.999999967907705,4.826739627162658e-11,4.575435341761211e-10,-1.896287867306078e-09,3.3780185024102987e-10,-1.3073441173453569e-09,-5.111889495747306e-10,1.4504601329727334e-09,9.988683335454395e-10,6.9167460135792626e-09,-6.631220581588352e-10,1.8647680921058554e-09,-2.0437440404965873e-10
0,3,0,48,64,inf,equal,unrestricted,2.6943349497973266,-4.3715326955414425e-10,-7.360315159352497e-10,-4.276578060554767e-09,-5.509022537833198e-10,1.7809625660616166e-09,4.4430439463066974e-10,-1.874991958091465e-09,-1.41623765384601e-09,-6.034347045407256e-11,5.744756658928102e-10,2.663779144086992e-10,-1.705948473325673e-08,14.999999954999362,9.645221428684659e-11,4.191551598320365e-10
0,4,0,48,64,inf,equal,unrestricted,2.352309961013439,-2.763279067672748e-10,-1.0863340294297382e-09,-1.0256255026421122e-10,7.3976294527362775e-09,5.947048872054784e-09,3.1876496324286544e-10,5.629035001161706e-11,4.6633092112013425e-11,7.026863049173014e-10,3.0688234022694534e-10,9.041691485690928e-10,-7.241624424735674e-12,-2.8303007728849617e-11,-14.999999975679865,-8.91865634001864e-11
0,0,1,12,64,inf,equal,unrestricted,3.9723685386883303,-2.945428222815937e-11,1.381762380072223e-10,-4.954325262712952e-10,3.7529440560292865e-09,9.544737404140719e-11,-6.344659342863316e-10,-5.2539862623431667e-11,2.722634616668125e-09,1.683180999696617e-10,4.911559478509655e-09,-4.9773539379972536e-11,14.999999974898516,-4.5848226238692844e-10,1.4615313404111472e-10,-1.2892364115896765e-10
0,1,1,12,64,inf,equal,unrestricted,5.622968963576031,3.283957587636544e-11,-1.0172782224290236e-12,14.999999996735703,-1.1211311366832265e-12,-1.26631770384535e-09,-2.4312535148392505e-13,2.5430198664217283e-13,2.4489237886094648e-11,-4.862838468261346e-13,-3.956411604973678e-11,-9.153547439100416e-11,2.1690266233961447e-13,-3.899979729923168e-10,5.00667435287858e-13,-1.9338217125700614e-13
0,2,1,12,64,inf,equal,unrestricted,3.7336003523545327,-1.0215191792645279e-10,1.2882072012946973e-09,-7.553232074658342e-10,-1.1515777166778494e-09,1.1424083453370774e-10,-2.679323875537001e-10,-2.7215010491359353e-10,-4.3410342177462803e-10,9.856748139298521e-12,-1.0585447198092043e-09,-8.970002407453534e-11,14.999999983574643,6.814969776156883e-10,-1.7272805957458582e-10,-1.111261841214123e-09
0,3,1,12,64,inf,equal,unrestricted,4.109621762408014,-2.1764183388654104e-09,-1.384312002125047e-07,-3.892987592700129e-10,7.091395384544051e-11,-1.0416051071405953e-08,-14.999999826189963,-2.772916879990072e-10,-5.0149339795926713e-11,-2.8503027390020437e-12,3.009207795701345e-10,-9.053034457252882e-11,6.27825360627927e-10,4.216632968068595e-10,-2.016791496752658e-12,-6.267858796448318e-10
0,4,1,12,64,inf,equal,unrestricted,4.1132820760469295,-3.8087480487550374e-07,-14.999999463773237,5.792167782635796e-11,-1.3873471110901877e-10,4.9973723840699355e-11,-1.1995708657437695e-10,1.343590759494914e-10,-1.2348351487040304e-10,7.350306212774635e-13,1.370243721179175e-07,1.0841047380582194e-09,-8.120388969925425e-11,7.085934260082978e-11,-1.0660095361077159e-10,-4.7869324892833365e-11
0,0,2,4,64,inf,equal,unrestricted,9.591689125335257,1.891468963394573e-11,-2.5315852846852834e-10,-14.999999985548632,2.5367202467069985e-10,4.916017120572203e-11,-1.676802619803699e-10,4.032762323762253e-10,3.7365911768935124e-10,3.8998318355542584e-10,-2.1685941136969942e-10,1.5060215290438472e-10,-5.756343896656547e-11,-3.80819289827409e-10,3.1361789357869513e-10,-1.951263500425105e-11
0,1,2,4,64,inf,equal,unrestricted,6.275572883264142,5.132878518076783e-09,-6.59484669569338e-09,9.58615862284344e-10,2.0415634317375028e-10,7.213630138314541e-10,-1.5172953941450792e-09,2.447581714017788e-09,-9.025459356344689e-10,4.967297139399875e-10,9.705266132114267e-10,-3.510224868017581e-10,-4.871700062780165e-10,2.7781882137387145e-09,-14.99999995529105,1.7241767553386327e-09
0,2,2,4,64,inf,equal,unrestricted,10.457096289369806,14.999999957033479,-9.831554715536239e-11,1.6869759409437814e-10,2.7797294501115806e-09,-1.934968456074089e-09,-2.6000206583877647e-10,2.8149805119907885e-10,1.3516228805620652e-09,1.155820815277898e-09,1.1615727445744046e-08,1.289034680259419e-10,-2.6212897908983486e-09,-5.268847327479096e-10,1.462905931973023e-10,-1.0129090881635394e-09
0,3,2,4,64,inf,equal,unrestricted,8.35315364030768,5.3618008270105446e-12,-1.6743039750853038e-13,-3.5429970132976556e-11,1.4092912229187583e-11,5.6596063220037215e-11,-14.999999985187662,3.566976343916095e-11,-2.7756914371259337e-11,2.043321457291366e-11,-5.448473365421679e-11,-6.956145589584641e-12,-4.059035427459736e-11,-5.426616179766976e-11,-1.2801181068012527e-08,-2.2170065227734586e-11
0,4,2,4,64,inf,equal,unrestricted,9.805737924936938,-2.2609311800821898e-09,-8.649834384173946e-10,6.380593195632736e-10,-2.6801976593482952e-09,4.839550381701428e-10,5.009236010695151e-09,-6.112892650752928e-11,-1.2020120035761602e-09,-8.38800400472036e-10,-4.34931670667142e-10,-1.7416807327940248e-10,5.145552822863789e-09,14.999999957823087,1.3044385216295894e-10,7.352034011840963e-09
0,0,0,48,64,inf,equal,restricted,1.1293036118029824,-0.7596929511971823,2.115700443092789e-09,-0.02801869782602896,-4.460431788329516e-09,-9.86616448859279e-10,2.0212702284280457,-1.3765349158245854e-09,5.679367318867313,3.770672725637811,1.608605724169322e-09,-4.5694627482776684e-10,-1.0063993710047205,1.896274178735052e-09,2.1745185322601915e-09,-1.7345786779430363
0,1,0,48,64,inf,equal,restricted,1.8957041255888818,8.279942808220449e-11,3.6167260635997383,4.597654952002637e-11,2.5726195355661563,-2.716452836310362e-11,3.030787036157369e-10,-3.7262168026104123e-10,1.5368255030480977e-10,2.458471913935991,1.018138813511544e-10,-3.714379634834616,-3.115370096618e-08,2.63780280830344,1.2869898348510456e-09,-1.1649243044762383e-09
0,2,0,48,64,inf,equal,restricted,2.226840745119648,7.793807416342148e-10,6.002083977816937e-10,5.4190316197781945,1.4736147354090934e-10,2.838473190827485e-10,-8.381166175629308e-09,1.7916764446554875e-10,-4.0067568199982136e-10,-2.283368910281433e-10,3.664521980626895e-10,1.0506462868589587e-09,5.273602862944404,-1.4982854503680596,2.8090800458341256,-1.0816093383042282e-09
0,3,0,48,64,inf,equal,restricted,1.572479938565011,-0.7174005384515355,0.1628112196021646,-0.3247155269174665,0.8592001549035445,1.429558333435085,0.14272971192123945,-0.4370968794587181,-1.769110751791337e-09,5.3953064112744055e-11,1.8583993545889e-09,-1.1333742041071888,-5.6253123519248325,3.2561968085631703,0.9116042498966428,-3.2327682370854525e-09
0,4,0,48,64,inf,equal,restricted,1.2753295106531781,-1.1785573118717838,-1.3318776357066967e-08,9.938439690448552e-10,6.211614306361562,2.3873819129897544,2.2169691026797183,2.0713583406701435e-09,5.864877869237745e-10,2.7808029226457798,1.0477375586591661e-09,2.7812700817986288e-09,-0.1019960507020305,-4.206299021207553e-09,-0.12267835145507898,-1.4810815763749546e-09
0,0,1,12,64,inf,equal,restricted,3.2574245145834353,2.4516087167785173e-11,0.05278384521163852,-4.971289861328611e-10,5.240971572423672,3.042881180409419e-11,-1.3731014355735194e-10,-6.873380267079699e-11,3.957918925351458,2.824958539023788e-10,1.8389239351239017,-2.0967327040195464e-10,3.5944099949878345,-1.3675928797453701e-08,0.31499170452334263,8.050220608479364e-11
0,1,1,12,64,inf,equal,restricted,4.390515134848697,5.882100054595442e-09,3.4213971058401094e-10,3.3882172297214512,0.21394610741192877,-3.4983116382890818,0.22694233585444648,1.0893257396286977e-10,2.4587056467831574,7.968789178839201e-11,-1.980916850245282,-1.9135431255151285,3.169634825023791e-11,-1.319417054356713,-4.918594396418795e-10,3.6730197226919336e-10
0,2,1,12,64,inf,equal,restricted,2.714259882251714,0.6228409779278926,4.533375341219458,-1.9669242986626552,-0.4621081290529447,1.3029391350770325e-10,-0.03289868953649499,-3.00077251589411e-10,-4.560936704313393e-10,1.6696467010580165e-10,-1.641973566425543,1.0187135611141425e-11,2.838702277060979,2.901176713399704,-3.3607343956746393e-10,-1.2387570521393792e-10
0,3,1,12,64,inf,equal,restricted,2.183987983830204,-1.3418595501053028,-0.4476246980958769,-5.539401914920733e-10,2.3258604633065456,-2.5092636172698173,-3.1841412398621003,-0.6370465099909034,0.5109557338310386,1.1298159743008422e-09,0.8393861343515777,-1.3781546886704945,0.21740273370016636,1.460630926986108,0.14767369511650075,-1.703587054749905e-09
0,4,1,12,64,inf,equal,restricted,2.9456523216539483,-2.110112094827229,-0.2690991840120241,-0.632574356662469,0.014356861936969017,2.4052568668823193,-0.30725348070131014,0.11562919168669582,4.778134227704849e-10,0.19681705894291307,1.0389003687148377,3.456429185367509,-2.9301210448072066,1.2268718429320844,1.3917832234620429e-09,0.29657845394200577
0,0,2,4,64,inf,equal,restricted,7.064333958354722,9.641941230498562e-12,-8.722627616460207e-12,-7.204626274364329,0.7437063943203948,3.3208503011959575e-12,-3.576948995289574e-12,8.680404561364499e-11,7.746479359094385e-10,0.5913047185291762,-3.480586636898074e-11,4.458408105262823e-12,-1.6789127842471345e-11,-0.9622957073967974,1.8919532817625753,-3.606113622538259
0,1,2,4,64,inf,equal,restricted,5.033699638978457,5.299031284567839,-5.067862947556162,6.786103255802673e-10,1.522700627712425e-11,4.162175292649604e-11,-7.09435707576379e-11,1.2311087889291416e-09,-5.371744071034781e-11,1.8906355248448588e-11,6.862816466689244e-11,-2.166958624198562e-11,-2.8366993175383913e-11,1.3425423141946997,-3.290563450922906,1.1340143985433954e-10
0,2,2,4,64,inf,equal,restricted,9.099722901605446,8.37393569188073,1.3081319416229142e-11,4.2590748645844236e-12,3.107216768987524,-4.007937932088192e-10,7.295901067352844e-12,5.1550942570278244e-11,2.7213106758899504e-10,1.0452302443395763e-10,3.5188475361987996,1.7373390324934516e-11,-5.044417097139909e-10,-7.607773480476966e-11,2.660241811930734e-11,-4.34197634473648e-11
0,3,2,4,64,inf,equal,restricted,7.204407930070926,1.6371664676011968e-11,8.483616762949083e-10,-1.3156114750671853e-13,1.1868985031463953e-10,0.4256118188439855,-6.892186798470955,7.485171088480144e-11,-1.0657773018174969e-10,8.518218142479948e-12,-0.37685123158681694,-4.457508726984707e-11,-1.9558311003402444,-0.25724838948781,-5.092270658323097,-1.4158091605257476e-11
0,4,2,4,64,inf,equal,restricted,7.717596350544551,-3.0089380422897337e-09,-2.217070809776492e-09,6.366204253880502e-09,-3.1179220187104444e-10,3.377342779366871e-10,4.0596805416971105,1.0586232270541451,-9.312969225734041e-10,-2.0907271229849182e-10,-5.321047137807916e-11,-5.046879049703149e-10,0.8491347817676577,4.754809780733673,2.2512302897921296e-10,4.277751651789248
0,0,0,96,128,1.0,size,unrestricted,0.9588880128789484,8.887390583877533e-11,-2.3856764781033987e-08,-9.738078778498424e-11,8.93585585396005e-11,9.148453127654103e-11,1.8418016578384585e-10,-14.999999788106095,-2.2816770865045078e-10,2.3526495822757316e-10,-8.562738261555963e-11,7.718617666690677e-11,-2.422323214838977e-10,-1.1708983202432098e-10,1.6666290674266742e-07,-4.3739221034260876e-11
0,1,0,96,128,1.0,size,unrestricted,1.7378697346225938,1.1958927657921835e-10,1.3459795987634897e-10,-5.7655920842910035e-11,8.746324616044523e-11,1.5266737898186067e-11,1.4283149511913375e-11,-1.6780934347090371e-10,7.446458524386034e-11,3.319012696104564e-11,-14.999999997647718,-1.3396240999003897e-10,-2.2791033978784855e-11,2.7230910564574207e-10,-1.2624656553705294e-12,2.590262942015306e-12
0,2,0,96,128,1.0,size,unrestricted,2.2220095733675396,2.5943161459452626e-10,3.853591706482218e-09,14.99999992171221,6.902311255894764e-10,1.9001758079224065e-09,7.602725104117197e-12,7.118450583208071e-10,-6.39979417375724e-09,-7.857183739906499e-10,4.340659895580047e-09,7.961825187375647e-09,3.747550025750013e-09,-2.9124787737746505e-09,1.5233873952950352e-09,-3.3228115625042917e-10
0,3,0,96,128,1.0,size,unrestricted,2.383054726122744,-8.286211626412371e-10,-1.5423101536160985e-09,-8.069363968173107e-10,-1.866254356019892e-09,1.4544587953369951e-09,7.271175243324492e-10,-1.0901741396270774e-09,-5.387128184663207e-10,-2.1322850203368801e-10,-1.0116707665616023e-09,-6.293718369649703e-10,-2.865191886572831e-09,14.999999961288193,2.8078027755935515e-10,-7.145616617688081e-10
0,4,0,96,128,1.0,size,unrestricted,1.5845535232167716,1.3788140872257094e-11,-1.5102712606755334e-10,1.2499349052713254e-10,3.3447914938545594e-10,14.999999996149397,4.793366352435969e-11,2.855726522561298e-11,1.712664275652947e-10,4.380059139268687e-10,4.5645205690374255e-11,2.716924826570988e-11,-1.403358802016238e-10,-1.4463546022440967e-10,-1.9348996916449213e-10,-1.1642275256288724e-10
0,0,1,24,128,1.0,size,unrestricted,2.651926677799505,3.849969514408825e-11,7.956517758576273e-13,-14.999999989505548,5.331042481745753e-12,1.8953426486685302e-12,-2.3982421563545357e-12,4.039977490014187e-12,1.946492151958124e-09,1.7122891906523784e-12,1.2792294724630907e-12,9.869680201073328e-12,5.763822097467172e-09,-1.7849482497150044e-12,-6.232960963602096e-13,-2.4406152396412073e-12
0,1,1,24,128,1.0,size,unrestricted,3.3025652990366603,3.40308500665063e-10,-3.2816605411436335e-11,14.9999999963689,3.220341187110832e-11,-4.865514881649657e-10,3.026715251622504e-11,-1.5983215008993813e-11,-9.541389561450345e-11,2.6218812344151838e-11,-4.6279969311577865e-10,-3.175883736845773e-10,-5.6788074887853915e-11,-3.353980553072873e-10,1.0359747122529957e-11,4.67421418484248e-11
0,2,1,24,128,1.0,size,unrestricted,3.7468036251685324,-3.7097028638092937e-10,1.7836459647182404e-09,1.6470712796142938e-09,-4.249043117008434e-09,2.1906463488589665e-09,-3.6168926599182197e-09,4.2463046603060693e-10,-1.2988482502062126e-09,-2.0862495635335139e-10,-1.740789048168837e-09,1.9117284812804788e-10,5.649287046531266e-10,5.67728541989331e-09,2.581954575946968e-09,-14.999999912829631
0,3,1,24,128,1.0,size,unrestricted,5.682873405215392,-1.395695153801592e-09,-14.999999987609906,1.076761891585117e-10,4.799388531319357e-11,5.903876418063971e-11,-7.215145894688549e-10,-1.2313401594860174e-09,-5.634811833383659e-10,3.303240513587276e-11,-2.7901598468866447e-11,-5.468980726807326e-10,2.3914367136020037e-10,-5.432969230462738e-11,5.122512657636739e-11,-6.896594884174372e-10
0,4,1,24,128,1.0,size,unrestricted,3.3387934929093173,-1.7900126666420316e-09,-8.590081571630384e-10,-7.416522533632953e-11,-3.2185295599426666e-10,4.080849443946405e-09,-3.745689644201075e-11,1.5165986153076113e-11,2.6524186174142e-10,-2.8829782768595522e-11,14.999999988242669,1.9034418456715517e-10,2.3912138025164096e-11,1.1526387826580315e-11,-1.6506537766939433e-09,-5.29388994838256e-11
0,0,2,8,128,1.0,size,unrestricted,5.169409021325052,1.7542594804427073e-09,-2.135401899260613e-10,-1.4940421719816188e-09,1.1421827412960163e-09,4.853134081079538e-09,-6.028593327660501e-10,1.8007447200116478e-10,1.8940119135908777e-09,14.99999990353703,-1.8704006666566944e-10,-5.000170738178868e-09,2.548953394334153e-09,-4.4247814678149884e-08,5.0895217732177366e-09,-1.4700768060218901e-09
0,1,2,8,128,1.0,size,unrestricted,6.8791591941215495,14.999999992066579,-1.4238734337961113e-10,7.497821419889823e-11,-1.3695008912059872e-10,3.2300936073457014e-10,-6.941612958646831e-13,-2.0874911572656995e-10,-1.5843033107801676e-10,2.205962483403995e-11,-9.203319789606534e-11,-1.1495365511504107e-10,7.943862312652149e-11,-3.75428114606201e-10,6.075669170495044e-11,1.3489765307739375e-11
0,2,2,8,128,1.0,size,unrestricted,6.511594358616272,14.999999990371954,-3.157551037650276e-10,3.2724128508813484e-10,-2.418146363829739e-10,-2.396857088798386e-10,3.0438468111699627e-10,-2.3211730878165452e-10,-8.89408895774375e-11,3.983062788576058e-11,4.999915344061128e-10,6.436157305460219e-11,-9.233343302248643e-11,-1.2927949292631879e-10,1.0718252015996774e-10,-4.858503770995399e-10
0,3,2,8,128,1.0,size,unrestricted,5.392435964782692,5.912701642748158e-10,-1.6084266470975936e-09,4.861131541351162e-10,-3.194803222036551e-08,1.2859686957068795e-09,-2.607239888678631e-10,-8.365111048073951e-10,-1.3621374439270368e-08,-3.5675444967426357e-10,-9.843217022374277e-10,4.170879720250436e-11,1.8532500700142072e-10,-14.999999918859267,-3.827943755356033e-09,-3.0255793508860544e-09
0,4,2,8,128,1.0,size,unrestricted,5.749287339858924,-2.8549839910717206e-09,2.7459689119036074e-10,1.239701522746025e-10,2.0810915672252923e-11,5.815741299463559e-09,2.32035110981862e-10,6.05797032167974e-11,2.506723461444348e-10,1.1556731158757481e-10,-4.1829502442990935e-10,-8.148956664818666e-10,5.700356866441477e-09,14.999999965295586,6.855822856388104e-11,6.667112159300028e-09
0,0,0,96,128,1.0,size,restricted,0.958888016145483,-1.8370763650844632e-11,-5.087933270214579e-10,1.7973590714939527e-11,-1.9224823480020992e-11,-1.7400426991087262e-11,-2.987624519458336e-11,-14.999999995727599,3.412519883866998e-11,-4.240391264395295e-11,1.731219886743427e-11,5.7115815010206756e-11,4.0243117028748266e-11,2.0981701303067872e-11,2.9456506747881006e-09,1.036527623485259e-11
0,1,0,96,128,1.0,size,restricted,1.7378697334444084,3.1983625976922353e-10,3.500303799394525e-10,-1.5122638748787494e-10,1.9973052343549683e-10,3.927790332309495e-11,3.5740838878002625e-11,-2.8634744512897086e-09,2.1143336535097494e-10,7.320370921027428e-11,-14.99999997300074,-3.7293157379250326e-10,-6.317747411568153e-11,1.3968557092254663e-08,-3.033479556096954e-11,-2.7676349064686025e-12
0,2,0,96,128,1.0,size,restricted,2.2220095816624776,4.96576652011247e-12,6.557706181090397e-11,14.999999996181703,1.1717230005493595e-11,4.317699735122222e-11,-4.729569181348373e-13,1.709736545781636e-11,-2.676199103345797e-10,-2.0802764871018466e-11,1.1285505357407823e-10,2.779322604727697e-09,1.3077260220457807e-10,-5.966201751406024e-11,3.2305568653665026e-11,-7.594074599981005e-12
0,3,0,96,128,1.0,size,restricted,2.3830547305069536,2.7591495015566142e-11,-1.2604319223788905e-10,3.190017447145262e-11,-5.920363432786001e-12,-4.153004778003068e-11,-3.9246693832301776e-11,2.7671114888190233e-11,1.4725713267594528e-11,2.0703834818902367e-12,2.744487756687489e-11,2.7435640181459407e-11,2.3829068407734493e-11,14.999999994819877,-1.5901140130342417e-11,2.601844440994729e-11
0,4,0,96,128,1.0,size,restricted,1.5845535228651313,-6.75132446049895e-12,-3.4341811549316675e-10,-8.834854025312217e-12,2.343285898958216e-10,14.99999999170267,-1.5926391691564378e-11,-1.1816484579913109e-11,-1.4211387203679911e-11,2.1446465235262584e-09,-2.1389918008534523e-12,2.0003631239568254e-11,1.4937904815669413e-11,-2.8549774694217907e-11,-4.2163701797301655e-12,-7.218634322849867e-11
0,0,1,24,128,1.0,size,restricted,2.6288717208189287,6.332388711822416e-11,6.525996212198289e-12,-13.36739445624892,3.911635301150544e-11,1.7677922100761126e-11,-2.2313785679227426e-11,2.970101363518883e-11,5.438156945567227e-10,1.4144894184381375e-11,6.682354190733699e-12,3.597238950457331e-11,1.6326055423989105,-1.511321346991211e-11,-2.265422980780136e-12,-2.473550541340387e-11
0,1,1,24,128,1.0,size,restricted,3.3025652992562224,3.0154540534186174e-11,-3.4452134504563335e-12,14.999999991444765,3.4229738735706514e-12,-1.7862113138682764e-10,3.2791670228697344e-12,-1.709560248375098e-12,-8.662556795601496e-12,2.818432237185224e-12,-1.7487716990649903e-09,-2.4562457525370583e-11,-5.6900783286315945e-12,-6.4898417259681025e-09,1.1297306189018781e-12,4.927892638822813e-12
0,2,1,24,128,1.0,size,restricted,3.7005286777644586,-5.945515994308153e-12,7.06941436008767e-11,4.5797161208005657e-11,-9.603900005582505e-11,6.556687746093025e-11,-9.579897833969515e-11,1.1332517890735762e-11,-3.1668904723748914e-11,8.118606869656106e-13,-0.7055182626727778,4.215326654642331e-12,1.1157655339608345e-11,2.737959983248806e-10,8.859002861000598e-11,-14.294481735134397
0,3,1,24,128,1.0,size,restricted,4.588249286328805,-1.2575148129019522,-10.032889123614984,1.887225737179313e-10,3.7933047244712125e-10,7.990600233956985e-11,-1.0373365782531753e-10,-2.276291100193174,-7.286791538301204e-11,5.519776037684825e-11,-2.3709019082246304e-11,-0.8844667657508741,4.613341951880449e-11,-3.922062722331332e-11,1.0120030137450187e-10,-0.5488381950146799
0,4,1,24,128,1.0,size,restricted,3.3387934935219907,-3.368860205840252e-11,-1.9651630313302624e-11,-3.5174446755199027e-12,-1.0563650086024718e-11,1.1008591283331565e-10,-1.8768286986265997e-12,7.67431224210922e-13,9.329241469813628e-12,-1.4575159382344995e-12,14.999999962022086,7.439644882668581e-12,1.2098816722519996e-12,5.870264738024068e-13,-3.773262722430542e-08,-2.59519213329357e-12
0,0,2,8,128,1.0,size,restricted,4.835016910252351,2.688695459829607e-11,1.757323418434668e-12,-2.6186207152902853e-11,2.8728058578901684e-11,8.747823756423872e-11,-6.213807735829125e-12,1.5244777021932767e-12,4.28212086031481e-11,9.096197665293735,-1.7957822998927747e-12,-7.829810799370833e-11,4.6357564421664324e-11,-4.751430619874481,1.152371714098806,-2.188811640991909e-11
0,1,2,8,128,1.0,size,restricted,6.247054966803688,10.213439081105543,-1.359107169157082e-11,4.6074491128216895e-11,-3.620182208622999e-11,4.3650710555590244e-10,1.0802357200645945e-11,-9.135465533855587e-11,-5.724248993341068e-11,8.777922362377896e-12,-4.374369204465423e-11,-7.086309025512628e-11,4.786560915839583,-7.851319417148786e-10,3.4987377683805466e-11,2.0040196945498633e-11
0,2,2,8,128,1.0,size,restricted,5.742944157925286,9.18743159077403,-6.214219153158877e-11,3.401128010295643e-10,-6.298781643278237e-11,-1.1191885890567766e-10,3.7852266379614846e-10,-1.1070032644151122e-10,-3.323634865099028e-11,7.914215192576612e-12,1.879989148498693,1.3573935438982432e-11,-1.9089078592461493e-11,-2.791115517756334,5.874021539806145e-11,-1.1414637404873633
0,3,2,8,128,1.0,size,restricted,4.643960936095022,4.142651392959266e-09,-3.460070916875089e-11,5.568574313729135e-11,-3.827128453225935,8.298082957844281e-10,-2.6230893146704467e-12,-1.4068867647836482e-10,-2.592703846102891,-1.6427948801406996e-11,-1.631064840802498e-10,7.798443869931599e-13,-9.611246548682539e-14,-6.042196688552936,-1.4418576583796425,-1.096113347558206
0,4,2,8,128,1.0,size,restricted,5.357730927703555,-5.7370158573343807e-11,1.5988350797573242e-11,7.37421619930909e-12,3.837226123904723e-12,5.230578158031929e-10,9.486978100146296e-12,2.91849984344011e-12,1.146815232699843e-11,5.994681481420383e-12,-1.6020943894278277e-11,-2.987302893953004e-11,2.4312348008274425,8.785694612441652,4.062440159023201e-12,3.783070585818057
0,0,0,96,128,inf,equal,unrestricted,0.9588880128789484,8.887390583877533e-11,-2.3856764781033987e-08,-9.738078778498424e-11,8.93585585396005e-11,9.148453127654103e-11,1.8418016578384585e-10,-14.999999788106095,-2.2816770865045078e-10,2.3526495822757316e-10,-8.562738261555963e-11,7.718617666690677e-11,-2.422323214838977e-10,-1.1708983202432098e-10,1.6666290674266742e-07,-4.3739221034260876e-11
0,1,0,96,128,inf,equal,unrestricted,1.7378697346225938,1.1958927657921835e-10,1.3459795987634897e-10,-5.7655920842910035e-11,8.746324616044523e-11,1.5266737898186067e-11,1.4283149511913375e-11,-1.6780934347090371e-10,7.446458524386034e-11,3.319012696104564e-11,-14.999999997647718,-1.3396240999003897e-10,-2.2791033978784855e-11,2.7230910564574207e-10,-1.2624656553705294e-12,2.590262942015306e-12
0,2,0,96,128,inf,equal,unrestricted,2.2220095733675396,2.5943161459452626e-10,3.853591706482218e-09,14.99999992171221,6.902311255894764e-10,1.9001758079224065e-09,7.602725104117197e-12,7.118450583208071e-10,-6.39979417375724e-09,-7.857183739906499e-10,4.340659895580047e-09,7.961825187375647e-09,3.747550025750013e-09,-2.9124787737746505e-09,1.5233873952950352e-09,-3.3228115625042917e-10
0,3,0,96,128,inf,equal,unrestricted,2.383054726122744,-8.286211626412371e-10,-1.5423101536160985e-09,-8.069363968173107e-10,-1.866254356019892e-09,1.4544587953369951e-09,7.271175243324492e-10,-1.0901741396270774e-09,-5.387128184663207e-10,-2.1322850203368801e-10,-1.0116707665616023e-09,-6.293718369649703e-10,-2.865191886572831e-09,14.999999961288193,2.8078027755935515e-10,-7.145616617688081e-10
0,4,0,96,128,inf,equal,unrestricted,1.5845535232167716,1.3788140872257094e-11,-1.5102712606755334e-10,1.2499349052713254e-10,3.3447914938545594e-10,14.999999996149397,4.793366352435969e-11,2.855726522561298e-11,1.712664275652947e-10,4.380059139268687e-10,4.5645205690374255e-11,2.716924826570988e-11,-1.403358802016238e-10,-1.4463546022440967e-10,-1.9348996916449213e-10,-1.1642275256288724e-10
0,0,1,24,128,inf,equal,unrestricted,2.651926677799505,3.849969514408825e-11,7.956517758576273e-13,-14.999999989505548,5.331042481745753e-12,1.8953426486685302e-12,-2.3982421563545357e-12,4.039977490014187e-12,1.946492151958124e-09,1.7122891906523784e-12,1.2792294724630907e-12,9.869680201073328e-12,5.763822097467172e-09,-1.7849482497150044e-12,-6.232960963602096e-13,-2.4406152396412073e-12
0,1,1,24,128,inf,equal,unrestricted,3.3025652990366603,3.40308500665063e-10,-3.2816605411436335e-11,14.9999999963689,3.220341187110832e-11,-4.865514881649657e-10,3.026715251622504e-11,-1.5983215008993813e-11,-9.541389561450345e-11,2.6218812344151838e-11,-4.6279969311577865e-10,-3.175883736845773e-10,-5.6788074887853915e-11,-3.353980553072873e-10,1.0359747122529957e-11,4.67421418484248e-11
0,2,1,24,128,inf,equal,unrestricted,3.7468036251685324,-3.7097028638092937e-10,1.7836459647182404e-09,1.6470712796142938e-09,-4.249043117008434e-09,2.1906463488589665e-09,-3.6168926599182197e-09,4.2463046603060693e-10,-1.2988482502062126e-09,-2.0862495635335139e-10,-1.740789048168837e-09,1.9117284812804788e-10,5.649287046531266e-10,5.67728541989331e-09,2.581954575946968e-09,-14.999999912829631
0,3,1,24,128,inf,equal,unrestricted,5.682873405215392,-1.395695153801592e-09,-14.999999987609906,1.076761891585117e-10,4.799388531319357e-11,5.903876418063971e-11,-7.215145894688549e-10,-1.2313401594860174e-09,-5.634811833383659e-10,3.303240513587276e-11,-2.7901598468866447e-11,-5.468980726807326e-10,2.3914367136020037e-10,-5.432969230462738e-11,5.122512657636739e-11,-6.896594884174372e-10
0,4,1,24,128,inf,equal,unrestricted,3.3387934929093173,-1.7900126666420316e-09,-8.590081571630384e-10,-7.416522533632953e-11,-3.2185295599426666e-10,4.080849443946405e-09,-3.745689644201075e-11,1.5165986153076113e-11,2.6524186174142e-10,-2.8829782768595522e-11,14.999999988242669,1.9034418456715517e-10,2.3912138025164096e-11,1.1526387826580315e-11,-1.6506537766939433e-09,-5.29388994838256e-11
0,0,2,8,128,inf,equal,unrestricted,5.169409021325052,1.7542594804427073e-09,-2.135401899260613e-10,-1.4940421719816188e-09,1.1421827412960163e-09,4.853134081079538e-09,-6.028593327660501e-10,1.8007447200116478e-10,1.8940119135908777e-09,14.99999990353703,-1.8704006666566944e-10,-5.000170738178868e-09,2.548953394334153e-09,-4.4247814678149884e-08,5.0895217732177366e-09,-1.4700768060218901e-09
0,1,2,8,128,inf,equal,unrestricted,6.8791591941215495,14.999999992066579,-1.4238734337961113e-10,7.497821419889823e-11,-1.3695008912059872e-10,3.2300936073457014e-10,-6.941612958646831e-13,-2.0874911572656995e-10,-1.5843033107801676e-10,2.205962483403995e-11,-9.203319789606534e-11,-1.1495365511504107e-10,7.943862312652149e-11,-3.75428114606201e-10,6.075669170495044e-11,1.3489765307739375e-11
0,2,2,8,128,inf,equal,unrestricted,6.511594358616272,14.999999990371954,-3.157551037650276e-10,3.2724128508813484e-10,-2.418146363829739e-10,-2.396857088798386e-10,3.0438468111699627e-10,-2.3211730878165452e-10,-8.89408895774375e-11,3.983062788576058e-11,4.999915344061128e-10,6.436157305460219e-11,-9.233343302248643e-11,-1.2927949292631879e-10,1.0718252015996774e-10,-4.858503770995399e-10
0,3,2,8,128,inf,equal,unrestricted,5.392435964782692,5.912701642748158e-10,-1.6084266470975936e-09,4.861131541351162e-10,-3.194803222036551e-08,1.2859686957068795e-09,-2.607239888678631e-10,-8.365111048073951e-10,-1.3621374439270368e-08,-3.5675444967426357e-10,-9.843217022374277e-10,4.170879720250436e-11,1.8532500700142072e-10,-14.999999918859267,-3.827943755356033e-09,-3.0255793508860544e-09
0,4,2,8,128,inf,equal,unrestricted,5.749287339858924,-2.8549839910717206e-09,2.7459689119036074e-10,1.239701522746025e-10,2.0810915672252923e-11,5.815741299463559e-09,2.32035110981862e-10,6.05797032167974e-11,2.506723461444348e-10,1.1556731158757481e-10,-4.1829502442990935e-10,-8.148956664818666e-10,5.700356866441477e-09,14.999999965295586,6.855822856388104e-11,6.667112159300028e-09
0,0,0,96,128,inf,equal,restricted,0.5214661426721748,0.5978254079907956,-3.036337941352772e-10,2.2561151191376345e-09,1.7643998871949016e-10,-0.32216026648490387,-1.374674090228993,-0.013509523718251695,4.081691357536657,-8.709655686999485e-11,1.3002193904619703,4.3876957654400643e-10,1.341963034372244,1.7368699673439653e-10,5.967956920300675,1.044741783616981e-09
0,1,0,96,128,inf,equal,restricted,1.263705130341493,7.614107711975751e-10,2.9166866481845672,-1.8036934719573116e-10,2.440443755320105,-3.51253368001553e-11,2.6086004417589166e-12,-3.5563389646058468e-09,1.331510281291224,9.352484932975499e-11,-1.5134937854427215,-1.5399661714248785,-7.684276241448303e-10,5.2578993512812096,9.991505108844836e-11,1.980998249394515e-11
0,2,0,96,128,inf,equal,restricted,1.4957052665234858,-1.0982212508459113e-08,4.295736568610513,2.903385850893006,1.8250908221167056e-09,0.4966280998174885,-1.6605751997722248e-09,0.29202424415090217,-1.381670095852895,-2.7907794461547003e-12,1.0663234787237597,2.1355196436581676,1.2231568493786127,-6.68241249254196e-10,1.2055551476734914,-9.614081719661157e-11
0,3,0,96,128,inf,equal,restricted,1.0785649491200384,-4.1122217229809717e-10,1.070436266308093,-1.550730120601084,-3.2711067312024046e-10,4.008230531525529e-10,3.0685926789928323e-09,-1.1051366879479496,0.5892834748690077,-3.560189189973248e-10,-4.5385315578882733e-10,-2.147052298670865,-2.690550115481129,4.068154217886634,0.8108623365640121,-0.9677944682861414
0,4,0,96,128,inf,equal,restricted,0.9774305852805393,-0.47955747532425685,0.5480804787259529,0.17564173309324896,4.601311591810069,1.662567349191965,3.344258852638869e-09,2.431255942854336e-10,2.8157421663617193,3.010198342105514,0.41663619967278326,2.4981283910114032e-09,-0.7275520257339858,-3.257544930177348e-09,0.5627126130231979,-1.792348987515051e-09
0,0,1,24,128,inf,equal,restricted,1.977693361916236,2.6836474154703622,0.19454589351980667,-2.208164850535822,3.0387888377673598,0.003964301883673524,-2.8343929164665047e-11,0.07076998368871754,3.65122740559921,1.4803719040061477e-10,7.698484507555782e-12,2.4998731689868516e-10,3.1488913097520226,-8.437093282417612e-11,1.6764464795007268e-11,-1.0297574549751612e-10
0,1,1,24,128,inf,equal,restricted,2.4634245478087275,2.055359593870709,1.898738710714959e-09,1.7972503577087533,0.9049258063282518,-1.981899243457894,0.7112410314913551,5.140782428565746e-11,-6.157925891062641e-12,0.10628689526870233,-3.4091755747601717,-2.430750396380794,-2.9375642948839963e-09,-0.42727325197347793,1.696660700213914e-10,1.1758378410887331
0,2,1,24,128,inf,equal,restricted,1.8718633736616148,0.6946236281487239,2.738076578195776,0.03354903890492945,1.6910662455625323e-10,0.08623958511964117,-1.1406845457062358,2.2044470494431972e-10,-0.24290875190440114,1.4969801665393943,-2.6946551825985714,0.13215990976032213,-1.8114381732370016e-10,2.107714023922576,1.0994299034272044,-2.5329786830920957
0,3,1,24,128,inf,equal,restricted,1.778514098646088,-1.4184188549774979,-2.6827964034948657,0.9907793745122246,1.8673716412681114,0.9787805159381271,0.39447308930053415,-1.555676535962484,0.15887044929041172,1.499922949971163,3.790865298622756e-10,-1.020416729728289,0.4241415506079395,0.21927086016373123,1.310318651144383,-0.478762380151932
0,4,1,24,128,inf,equal,restricted,1.9903432534441656,-0.703164804125293,-0.5765458416075078,0.4959515039413839,0.9294743562573541,2.9887685855806656,0.9475803003672907,0.01726392480950217,2.3509061642259845,0.17051044824158024,1.280213512380535,1.4870966761813984,0.08227638147998916,-0.11751898294286842,-2.7542128217434536,0.09851568971406587
0,0,2,8,128,inf,equal,restricted,4.238644998210676,7.000355680022493e-10,4.01704171633359e-11,-0.19401588372537132,0.24408826307788917,9.06627983283139e-10,-8.163160868346585e-12,1.5226805283146327e-11,0.13543777162677267,5.944736751836752,5.5077319933100645e-12,-0.43265064600605896,9.523159296585177e-10,-3.2723367336409184,4.776733946701857,-1.1993681149238867e-10
0,1,2,8,128,inf,equal,restricted,4.73139563992915,5.339787589878226,1.7771345147449266e-13,2.0998088221514612e-10,-2.275438362683752e-10,0.21206981478829928,-1.6022486889482533e-10,-4.3765924888712484e-10,-2.3352458983881725e-10,1.2959281538035545e-10,0.1727054822970189,-0.003057228111794372,4.694136715614068,-2.0631924006408786,2.5150507657643995,-3.5899095719305865e-10
0,2,2,8,128,inf,equal,restricted,4.971150747995782,5.4941615185098165,-5.915777499396738e-11,1.0088075558530332,-4.850594619769312e-11,-0.057007990184095636,1.1581261654240247,-3.602358147367788e-10,-9.026062819031715e-11,2.6711465323625086e-11,2.889226371295434,8.182826133210858e-12,-1.0168253330069605e-12,-2.7580520578772982,3.947473909587999e-10,-1.63461833854144
0,3,2,8,128,inf,equal,restricted,3.62341894427572,1.935668732869545,0.010841149811930073,0.3179094346613452,-2.168699380765914,0.6162181932674868,7.760320732573302e-11,-0.9061572062396884,-2.2070773553287206,-7.32395103550015e-11,-0.4255089475438541,1.2771325232717543e-11,-8.864739005015743e-12,-3.312448529584062,-1.5841358780047299,-1.5153351902985361
0,4,2,8,128,inf,equal,restricted,4.746166139639718,-0.4226879474928276,1.4417971081327474,1.198253975143915e-10,6.941690983903972e-11,1.3637470887381091,7.051916525086608e-11,1.327684334528806e-10,3.5955856109736674e-10,5.802180156786363e-11,-3.411394462465534e-11,-0.6402983790300985,1.1005715046769888,5.982329994621226,9.764461265992666e-11,4.048567974970999
0,0,0,192,256,1.0,size,unrestricted,1.1518166346282035,1.7393304437284086e-09,-1.9212328464475465e-08,-7.737430545877938e-10,-2.1608331170040758e-10,1.9839192581587535e-10,-4.6562526272072954e-10,-9.35387432744816e-10,-4.131292944568722e-09,-5.944609215203449e-10,6.151295770866298e-10,4.85195217641988e-09,3.993791457868331e-09,8.465574676061212e-10,14.999999893116089,-5.12326715031355e-09
0,1,0,192,256,1.0,size,unrestricted,1.0872955279742056,-2.5850697905822336e-09,14.999999894214156,2.2588110491620895e-09,1.0580121004735307e-09,1.421691801649796e-08,1.9593698984333383e-10,-4.715777978561875e-09,5.0014731663402465e-09,-3.233674891760648e-10,-1.6444722192320414e-09,-4.224409139345475e-09,-6.6896646235677195e-09,5.045640069497174e-09,1.5406505179407013e-09,8.632570997295817e-10
0,2,0,192,256,1.0,size,unrestricted,1.2119093792186737,7.083068025607986e-11,9.00702782140811e-11,14.999999993529656,-5.485491176804454e-10,-5.4535190803834237e-11,-3.8698174711625046e-10,7.308433567820965e-11,-2.807423798664614e-10,-2.0627577213529475e-10,1.0338256046143025e-10,4.538438372134172e-10,6.690723677736246e-10,-2.4860374773577315e-10,4.2952033575592487e-10,-4.613514424477604e-11
0,3,0,192,256,1.0,size,unrestricted,1.7590407139958912,-1.6564515166569786e-10,-5.82746623467481e-10,-2.5582092741104956e-09,-7.890843253382147e-10,9.285415646350774e-10,1.3748142350013804e-09,-5.515552365739915e-10,-2.066412997460903e-10,5.548719640180571e-11,-9.334097663701826e-10,-1.5028224196484964e-09,-14.999999962931142,1.210389888379171e-09,6.582370841059026e-10,-4.792012329848001e-10
0,4,0,192,256,1.0,size,unrestricted,1.2988780863971898,-3.183656978360224e-10,1.1293477302524382e-10,5.29596388079264e-10,2.172946213612916e-09,3.2507350331804047e-09,2.5991468600213546e-09,1.9093842265131052e-09,5.870463701248491e-10,14.99999995860773,6.260139122112354e-10,4.293141107348973e-10,-5.492055231483271e-10,6.531934980026024e-10,1.7680185025851738e-10,-4.4160888744727974e-10
0,0,1,49,256,1.0,size,unrestricted,1.9060358736178407,3.608012153806263e-12,-1.7491104849483357e-11,-3.731650478505641e-08,-1.233585128182315e-10,-1.3999340343254406e-11,-8.900508564372141e-12,-5.637827101063711e-12,4.99546381918915e-10,-1.502614976459705e-10,14.999999959331845,6.578251047379091e-11,6.761121498209142e-12,2.332610852739804e-10,4.812915405820118e-11,-3.1331646246987514e-10
0,1,1,49,256,1.0,size,unrestricted,2.398841977120572,-1.6474065429339961e-10,-2.346714387703548e-09,3.27442965860034e-08,-1.3139622860595175e-09,-3.818434363889287e-09,5.465862701154046e-09,-1.5578044864916093e-09,-6.095239131575084e-09,-3.6734155503559904e-11,8.067411281224629e-10,-14.999999893800513,-6.65007830211112e-09,-4.436514517183642e-09,-5.210583905186838e-10,2.8173589871384053e-10
0,2,1,49,256,1.0,size,unrestricted,2.4564121572367896,2.0279124615907835e-10,1.1812456840181703e-09,-4.40268002467891e-10,-5.361598890960133e-10,1.6828028062994451e-09,-1.5612923785394988e-09,-1.4129994137823502e-09,8.969580638774262e-10,-7.204366601149851e-11,-6.207125957462709e-09,14.999999935103133,-1.8796446603593631e-10,1.9170549908303485e-09,3.034426164930479e-09,-2.3694022819704082e-08
0,3,1,49,256,1.0,size,unrestricted,2.2778339045493006,-1.9284899189250527e-10,-4.80675645822717e-10,-5.331660516243386e-12,1.749808665555643e-11,2.298329289847606e-11,-2.4028539610211112e-11,-5.4193924019483915e-11,-5.003376567644744e-11,1.246722434258871e-10,5.5096625502567636e-11,-14.999999997209885,-1.0854439134964472e-11,2.475491622306477e-10,1.0614347106584503e-10,-2.054569685975831e-10
0,4,1,49,256,1.0,size,unrestricted,2.0028280711872712,-2.8570857674217937e-10,-1.0026372037348661e-10,-7.862473644355085e-10,-7.852850675565246e-11,1.2571576012715075e-10,-4.141382721711822e-10,-1.4882195967679063e-10,2.050674339278393e-10,-1.4691501301119225e-10,14.999999994716031,4.607319339461598e-10,3.988597871558917e-12,-2.424972128082719e-11,-2.3971803480359776e-10,8.619159476468238e-11
0,0,2,15,256,1.0,size,unrestricted,3.509038401392104,6.46366638796156e-10,-1.0729312609590092e-09,-2.816800864664393e-10,3.2095179499060494e-11,1.617472949771226e-09,-3.7704003374489086e-10,1.9350793830370169e-10,4.0918640819482844e-10,-1.9098212553364487e-10,-6.432998918373844e-11,-2.4496053517587003e-10,-3.05681410731574e-11,-14.999999986707694,8.152185429654696e-10,8.043788513037607e-11
0,1,2,15,256,1.0,size,unrestricted,4.484748618776896,5.4744869362083265e-11,1.4971609229047566e-10,6.344167519924878e-11,9.7136534075267e-11,9.020439019226916e-11,5.640254274411074e-11,-1.584831348208431e-10,-14.999999996041138,4.3665601811311576e-11,-2.8630469116230655e-11,-7.463538523102731e-11,1.1533738313946316e-10,-5.3991897704913846e-11,1.234916636036936e-10,-5.2911575775822564e-11
0,2,2,15,256,1.0,size,unrestricted,5.5264461892364505,3.4128431406631334e-10,1.5154432522342046e-10,1.7321953930156125e-08,-2.567944251087438e-09,3.460761266938293e-11,-1.1939500977538638e-11,-1.5684377193180963e-09,2.178868216458675e-10,-4.264258328038044e-10,2.630430556543684e-10,-2.6158624975907363e-10,3.687442181674951e-11,-14.999999913529393,9.673715453347578e-10,-3.748051210004715e-09
0,3,2,15,256,1.0,size,unrestricted,4.460707451962916,-2.9653587535429397e-12,-6.617607077398777e-12,-2.128750797120092e-11,-1.0331136857641898e-10,8.996629063183983e-11,4.161130165575212e-11,-6.515465595744011e-12,-14.999999996253825,-9.842574760676827e-11,1.2790312232869113e-11,4.507118622630829e-11,-1.1174019582575893e-10,-1.2494457107532654e-12,-1.3142245940041295e-12,-1.459364230644912e-10
0,4,2,15,256,1.0,size,unrestricted,3.7651382564742475,-3.1430100509363573e-10,-2.979200329833932e-10,-6.608274454055984e-12,-1.9798016516674535e-10,3.559782749137726e-10,-8.365791653458128e-11,6.716738102854318e-10,14.999999991372077,-5.169039596570594e-10,4.5147027104833847e-10,-3.595060860161294e-11,7.673727653085039e-10,-2.0303177262397608e-10,1.2982590911098116e-11,4.986782086518535e-10
0,0,0,192,256,1.0,size,restricted,1.1518166401884589,-4.6569857959141216e-11,-1.5811456799612905e-09,1.788302669515694e-11,3.011210706322259e-12,-7.971530223741231e-12,1.2142719121332177e-11,2.4295690319081554e-11,3.409927613305576e-11,7.509216277831262e-12,-1.5872835020922484e-11,2.9819471786256865e-11,-4.356299390982981e-11,-2.8793245795941246e-11,14.99999999111957,-8.84725178316693e-10
0,1,0,192,256,1.0,size,restricted,1.0872955333913408,-3.186063722472694e-11,14.99999999244895,2.6227487397656474e-11,1.3114015902939749e-11,7.599632081455933e-09,1.9825712885242185e-12,-1.9531124113701247e-10,6.087740026874506e-11,-4.552893098069845e-12,-2.0558856908414198e-11,-4.7177698248989566e-11,-1.8174634714072106e-10,5.4514821129314585e-11,1.9005737850623608e-11,1.1433594796501227e-11
0,2,0,192,256,1.0,size,restricted,1.2119093795032996,1.1277432831398379e-11,1.3446073226552352e-11,14.999999979649768,-7.665451652948502e-11,-8.780540624482466e-12,-3.899830599410688e-11,1.1336795320101022e-11,-3.417586712857675e-11,-2.6191338915699464e-11,1.536619904939183e-11,4.168989731953686e-11,2.0621799790601557e-08,-3.099879680006829e-11,3.998471074832977e-11,-7.60373234833148e-12
0,3,0,192,256,1.0,size,restricted,1.7590407175029839,-1.949618533141114e-12,-2.2163193153989393e-12,-3.156829634711304e-09,-8.996729790587653e-12,3.144372250602965e-12,5.970143139166571e-12,-1.1615036125342199e-12,-3.280613654345801e-13,-1.4831104115866017e-14,-6.638663240320203e-12,-8.233592695054608e-12,-14.999999996359657,1.1410414960745189e-11,3.380171753869025e-12,-1.1522094329414079e-13
0,4,0,192,256,1.0,size,restricted,1.298878089268526,3.6890173268733775e-13,-1.4083845884459011e-12,-3.1546611763099214e-12,6.57173544038255e-11,1.4541741124960864e-09,2.532331068167817e-10,2.4145385307045033e-11,-3.4244098689637556e-12,14.99999999733032,-2.394278112320546e-12,-1.4401770531583292e-12,3.44426681478958e-12,-3.39841122749059e-12,-1.517346066667769e-12,-1.610276497439304e-12
0,0,1,49,256,1.0,size,restricted,1.8293975761266248,2.4005219719905535e-13,2.1181114420095587e-12,-6.44531813760433,-4.701406871589574e-11,-4.960300227484299e-12,-2.469914907511358e-12,1.7808463016914542e-12,1.3707796156588705,-4.400220046520558e-11,7.183902241884792,3.5146596844753e-11,3.5284254760076433e-12,4.0158071082198285e-09,4.001673245310615e-11,-1.1971597668765378e-10
0,1,1,49,256,1.0,size,restricted,2.3164110083953386,-2.2855136436601914e-13,-5.3825896952421135e-12,4.74500379306199,-2.1632820053639197e-12,-1.2207180616063093e-11,2.2029021194080057e-11,-2.7879506153064453e-12,-2.0231858726513902e-11,9.881411104619854e-14,1.3809011097212244e-12,-10.25499620609005,-2.28400348228287e-11,-1.1824790740127442e-11,-7.122173797834759e-13,7.012652988421275e-13
0,2,1,49,256,1.0,size,restricted,2.2699165066764433,1.971096017238648e-12,1.2051017664594029e-11,-1.9653439981935984e-12,-1.8458187282216084e-12,2.0764817089062934e-11,-5.906042247015804e-12,-7.83722182841923e-12,6.494913247359779e-12,1.896981000467138e-12,-1.1337442285580013,8.642368545957014,-1.5910355232940546e-12,1.925573623339951e-11,4.248598392693409e-11,-5.223887225306936
0,3,1,49,256,1.0,size,restricted,2.1624994718827613,-1.5688997850172114e-10,-5.132204864903926,6.87156444246437e-13,8.942502621208403e-12,7.453608751768189e-12,-5.5422352714681025e-12,-1.3993025792925037e-11,-1.4883215392753177e-11,8.552973270749802e-11,1.7864375955844507e-11,-8.593245827084049,-3.046820797115807e-12,1.2745493071986151,6.209319748598326e-11,-7.628511627325732e-11
0,4,1,49,256,1.0,size,restricted,1.9308139077396285,-4.098221166426353e-11,-9.27180468984878e-12,-1.3149766623406662,-7.955589963487023e-12,1.6632879933495884e-11,-7.415725050213244e-11,-1.7202628836926556e-11,3.0020178808981537e-11,-1.3996036407723432e-11,8.234004126356595,5.451019210816209,7.222045372377402e-13,-1.9702112131137695e-12,-2.6314301691855524e-11,1.1273806611829313e-11
0,0,2,15,256,1.0,size,restricted,2.742690335803841,0.6900619218615957,-2.660974365700714,-4.053741681236384e-11,1.493327560062054e-11,4.053809234697658,-3.648955723146391e-11,1.4071979666316966e-10,1.123111834426728,-1.2778549251693565e-11,-1.1076235017415595e-11,-4.69526602449724e-11,-2.7838145695834184e-12,-3.674824867472202,2.797217775207621,2.141948249791266e-11
0,1,2,15,256,1.0,size,restricted,3.4739147200438634,2.510840463256608e-11,2.9541242535989896,3.466634663261115e-11,0.8346045389531712,1.599578230772191e-10,5.80271375481074e-11,-3.871403503766168e-11,-5.78232310047893,0.25414639298520436,-3.5517091132182088e-12,-2.5476353893125736e-11,3.556857917116933e-11,-2.495218000354277e-12,5.174801713470803,-1.9138790285407617e-12
0,2,2,15,256,1.0,size,restricted,3.8867234507769366,0.2946269411350408,2.737433634162519e-09,4.861320554257164,-1.6254852344269333,3.280274256419211e-11,0.4795484704506618,-0.7736253705566822,0.2261293743008368,1.906571094174786e-11,4.857285100185767e-11,-4.552980091390445e-11,1.853038998117102e-11,-3.630438913678176,2.1011674555853235,-1.0076576822374208
0,3,2,15,256,1.0,size,restricted,2.5654042672318056,2.5256204469980777e-13,0.5170978876921863,-1.3633259499955582e-12,-1.3398691237505649,2.2583979781885586,1.2630118453616594,1.0609726342029937e-10,-5.548852951849175,-8.216021770758122e-11,8.722516434379916e-12,0.5254929791300019,-1.941551667133947,0.14439033964266848,0.06765467466621505,-1.3936805512331296
0,4,2,15,256,1.0,size,restricted,3.273491196910506,-2.9027870832742142e-11,-2.4219376490357627e-11,7.727512397928143e-13,-6.325826260758445e-12,1.457626378438141e-10,-3.2454854058001855e-12,3.8258323842027653,6.356122858894179,-1.5420226787723117,9.733544710257029e-11,-3.783401660848515e-12,1.5762180668950019,-1.2269864858703898e-11,3.3347683593428263e-12,1.6998040108057735
0,0,0,192,256,inf,equal,unrestricted,1.1518166346282035,1.7393304437284086e-09,-1.9212328464475465e-08,-7.737430545877938e-10,-2.1608331170040758e-10,1.9839192581587535e-10,-4.6562526272072954e-10,-9.35387432744816e-10,-4.131292944568722e-09,-5.944609215203449e-10,6.151295770866298e-10,4.85195217641988e-09,3.993791457868331e-09,8.465574676061212e-10,14.999999893116089,-5.12326715031355e-09
0,1,0,192,256,inf,equal,unrestricted,1.0872955279742056,-2.5850697905822336e-09,14.999999894214156,2.2588110491620895e-09,1.0580121004735307e-09,1.421691801649796e-08,1.9593698984333383e-10,-4.715777978561875e-09,5.0014731663402465e-09,-3.233674891760648e-10,-1.6444722192320414e-09,-4.224409139345475e-09,-6.6896646235677195e-09,5.045640069497174e-09,1.5406505179407013e-09,8.632570997295817e-10
0,2,0,192,256,inf,equal,unrestricted,1.2119093792186737,7.083068025607986e-11,9.00702782140811e-11,14.999999993529656,-5.485491176804454e-10,-5.4535190803834237e-11,-3.8698174711625046e-10,7.308433567820965e-11,-2.807423798664614e-10,-2.0627577213529475e-10,1.0338256046143025e-10,4.538438372134172e-10,6.690723677736246e-10,-2.4860374773577315e-10,4.2952033575592487e-10,-4.613514424477604e-11
0,3,0,192,256,inf,equal,unrestricted,1.7590407139958912,-1.6564515166569786e-10,-5.82746623467481e-10,-2.5582092741104956e-09,-7.890843253382147e-10,9.285415646350774e-10,1.3748142350013804e-09,-5.515552365739915e-10,-2.066412997460903e-10,5.548719640180571e-11,-9.334097663701826e-10,-1.5028224196484964e-09,-14.999999962931142,1.210389888379171e-09,6.582370841059026e-10,-4.792012329848001e-10
0,4,0,192,256,inf,equal,unrestricted,1.2988780863971898,-3.183656978360224e-10,1.1293477302524382e-10,5.29596388079264e-10,2.172946213612916e-09,3.2507350331804047e-09,2.5991468600213546e-09,1.9093842265131052e-09,5.870463701248491e-10,14.99999995860773,6.260139122112354e-10,4.293141107348973e-10,-5.492055231483271e-10,6.531934980026024e-10,1.7680185025851738e-10,-4.4160888744727974e-10
0,0,1,49,256,inf,equal,unrestricted,1.9060358736178407,3.608012153806263e-12,-1.7491104849483357e-11,-3.731650478505641e-08,-1.233585128182315e-10,-1.3999340343254406e-11,-8.900508564372141e-12,-5.637827101063711e-12,4.99546381918915e-10,-1.502614976459705e-10,14.999999959331845,6.578251047379091e-11,6.761121498209142e-12,2.332610852739804e-10,4.812915405820118e-11,-3.1331646246987514e-10
0,1,1,49,256,inf,equal,unrestricted,2.398841977120572,-1.6474065429339961e-10,-2.346714387703548e-09,3.27442965860034e-08,-1.3139622860595175e-09,-3.818434363889287e-09,5.465862701154046e-09,-1.5578044864916093e-09,-6.095239131575084e-09,-3.6734155503559904e-11,8.067411281224629e-10,-14.999999893800513,-6.65007830211112e-09,-4.436514517183642e-09,-5.210583905186838e-10,2.8173589871384053e-10
0,2,1,49,256,inf,equal,unrestricted,2.4564121572367896,2.0279124615907835e-10,1.1812456840181703e-09,-4.40268002467891e-10,-5.361598890960133e-10,1.6828028062994451e-09,-1.5612923785394988e-09,-1.4129994137823502e-09,8.969580638774262e-10,-7.204366601149851e-11,-6.207125957462709e-09,14.999999935103133,-1.8796446603593631e-10,1.9170549908303485e-09,3.034426164930479e-09,-2.3694022819704082e-08
0,3,1,49,256,inf,equal,unrestricted,2.2778339045493006,-1.9284899189250527e-10,-4.80675645822717e-10,-5.331660516243386e-12,1.749808665555643e-11,2.298329289847606e-11,-2.4028539610211112e-11,-5.4193924019483915e-11,-5.003376567644744e-11,1.246722434258871e-10,5.5096625502567636e-11,-14.999999997209885,-1.0854439134964472e-11,2.475491622306477e-10,1.0614347106584503e-10,-2.054569685975831e-10
0,4,1,49,256,inf,equal,unrestricted,2.0028280711872712,-2.8570857674217937e-10,-1.0026372037348661e-10,-7.862473644355085e-10,-7.852850675565246e-11,1.2571576012715075e-10,-4.141382721711822e-10,-1.4882195967679063e-10,2.050674339278393e-10,-1.4691501301119225e-10,14.999999994716031,4.607319339461598e-10,3.988597871558917e-12,-2.424972128082719e-11,-2.3971803480359776e-10,8.619159476468238e-11
0,0,2,15,256,inf,equal,unrestricted,3.509038401392104,6.46366638796156e-10,-1.0729312609590092e-09,-2.816800864664393e-10,3.2095179499060494e-11,1.617472949771226e-09,-3.7704003374489086e-10,1.9350793830370169e-10,4.0918640819482844e-10,-1.9098212553364487e-10,-6.432998918373844e-11,-2.4496053517587003e-10,-3.05681410731574e-11,-14.999999986707694,8.152185429654696e-10,8.043788513037607e-11
0,1,2,15,256,inf,equal,unrestricted,4.484748618776896,5.4744869362083265e-11,1.4971609229047566e-10,6.344167519924878e-11,9.7136534075267e-11,9.020439019226916e-11,5.640254274411074e-11,-1.584831348208431e-10,-14.999999996041138,4.3665601811311576e-11,-2.8630469116230655e-11,-7.463538523102731e-11,1.1533738313946316e-10,-5.3991897704913846e-11,1.234916636036936e-10,-5.2911575775822564e-11
0,2,2,15,256,inf,equal,unrestricted,5.5264461892364505,3.4128431406631334e-10,1.5154432522342046e-10,1.7321953930156125e-08,-2.567944251087438e-09,3.460761266938293e-11,-1.1939500977538638e-11,-1.5684377193180963e-09,2.178868216458675e-10,-4.264258328038044e-10,2.630430556543684e-10,-2.6158624975907363e-10,3.687442181674951e-11,-14.999999913529393,9.673715453347578e-10,-3.748051210004715e-09
0,3,2,15,256,inf,equal,unrestricted,4.460707451962916,-2.9653587535429397e-12,-6.617607077398777e-12,-2.128750797120092e-11,-1.0331136857641898e-10,8.996629063183983e-11,4.161130165575212e-11,-6.515465595744011e-12,-14.999999996253825,-9.842574760676827e-11,1.2790312232869113e-11,4.507118622630829e-11,-1.1174019582575893e-10,-1.2494457107532654e-12,-1.3142245940041295e-12,-1.459364230644912e-10
0,4,2,15,256,inf,equal,unrestricted,3.7651382564742475,-3.1430100509363573e-10,-2.979200329833932e-10,-6.608274454055984e-12,-1.9798016516674535e-10,3.559782749137726e-10,-8.365791653458128e-11,6.716738102854318e-10,14.999999991372077,-5.169039596570594e-10,4.5147027104833847e-10,-3.595060860161294e-11,7.673727653085039e-10,-2.0303177262397608e-10,1.2982590911098116e-11,4.986782086518535e-10
0,0,0,192,256,inf,equal,restricted,0.3559805208765579,0.49174077255096765,-1.2624660958729754,0.5908259036750081,1.7817807899827787,0.3870594122344642,0.9191252889590525,1.3477932750705697,0.9752687481237028,0.38497038334404815,0.025419538948582135,0.8229690765904569,1.2151604540010756,1.211494306027827,2.5505335013040367,-1.0333924458484849
0,1,0,192,256,inf,equal,restricted,0.6478223636013843,-1.1902318340131008,2.6813837413338644,0.342838396087452,1.10257699258831,1.6359771590098267,-6.464079491046793e-11,-8.73057095039461e-11,2.384254876170821,5.522208550962302e-07,-0.0009915801054390656,-0.7999804246635049,-1.17363361668183,1.9522768783766,0.4216979874734962,1.3141559600021162
0,2,0,192,256,inf,equal,restricted,0.5679102810612405,0.6931529494063392,1.2500624494702457,2.0603138937839227,-3.419405381725759e-10,-0.3131543657669637,-1.2688579925901349,2.069554988654078,0.8774359756482716,0.09088502411886795,-0.2811979503959714,1.5777650116927269,2.058530377191201,0.4987664024111685,1.2416871328304373,0.7186354697781346
0,3,0,192,256,inf,equal,restricted,0.7467254462303128,-1.7509312810814526,3.708267730823876e-10,-2.0771658031447284,0.689064301908742,-4.885961010671179e-09,2.895420572741697,0.19370403976318132,0.8238060568907661,1.5998056064080426,-0.7854826917679375,-0.7503463355304419,-2.544946545661256,0.34757320949887316,0.5197396637844633,0.022013876634106557
0,4,0,192,256,inf,equal,restricted,0.7993341030986122,-1.1487558769907509,1.305943167385191e-10,7.791741567400424e-11,2.627122817664551,1.1041471481491458,2.4574193996951768,1.9993349428572043,1.5710169096805204,4.092202901741646,3.264425645531545e-10,1.5240930218703636e-10,-1.394733181074738e-10,6.127851393499312e-10,8.82572192478586e-11,-6.513912204374228e-11
0,0,1,49,256,inf,equal,restricted,0.8830778641055862,0.5149585209996971,1.1116366259883053,-1.8163633576432432,0.42297530015571755,-4.0217072425781175e-09,0.2237542323041295,0.26198521091444166,1.647397327321985,0.3835590052820159,2.125878710900212,1.4993478100440478,-0.17466735372725745,2.0124140644533632,2.3183686628776004,-0.48669379317970174
0,1,1,49,256,inf,equal,restricted,1.0297377318191798,0.09343351262319237,-0.3729675582422069,1.398527427808158,0.3643022884916245,-0.6199223791560642,2.1941799835821296,0.5778101601485303,0.6070933656237838,0.9662465942914183,-0.7007932080938046,-3.3663479400972167,-0.8307856537585007,-0.5219335685156434,-0.016045095032821897,1.186590415742863
0,2,1,49,256,inf,equal,restricted,1.4559917837408907,0.44571265756898093,1.4400539158975467,-4.200729046081941e-11,2.8911426063020386e-11,1.4002828279370985,-3.666769139975311e-11,-0.29552874829300996,0.0554791429271431,1.0064103725215134,-1.7384892329723578,3.6226748719592496,-4.6154630061648813e-10,1.6210752255087562,1.7848622253802802,-1.589430778053124
0,3,1,49,256,inf,equal,restricted,1.4493399168536258,-1.385475160542062,-1.5369601336638194,4.450259572546796e-10,1.0518728410468,0.6126530162321508,-3.21388125286736e-11,-0.13185893805490906,0.09677386284640277,2.5685123622543093,0.4224929413421048,-2.121505341176535,1.215265989540653e-10,2.1220983138067093,2.134660971558086,-0.8151361147371083
0,4,1,49,256,inf,equal,restricted,1.0579970987504208,-0.9500992340843916,0.6570392214449868,-1.2482195591401275,0.11734103138020435,1.3866215675030857,-1.0749153782152978,-1.0896007287008043,1.2954885492664672,0.7441345201956855,1.5954670155648916,2.1745805627690435,-0.2829453430422814,0.6851667225106407,-0.20368038296310614,1.494700180176154
0,0,2,15,256,inf,equal,restricted,2.1423161562091253,1.1053511027366805,-1.4712781797232728,-0.21971812066420596,0.6772001582352097,2.3511593517893594,-3.907388701518049e-11,1.4688112668732556,1.7993547212732988,-5.068536570014107e-12,-5.883947814189955e-11,-0.4569492450916505,8.972463957758547e-12,-1.9863381907768505,2.98758541437521,0.4762542478922411
0,1,2,15,256,inf,equal,restricted,2.7706873607417504,3.691630657143975e-12,1.932714396217294,1.3589364027521595,1.9222726402128378,1.010063415768315,0.8983908947633505,-3.5162820714464527e-12,-3.5153755576252657,0.42657394573194085,-3.0989550972346548e-12,-5.399378143366949e-10,3.5417332895973634e-11,-1.5546846297196542e-11,3.93567274613603,1.281342460009194e-11
0,2,2,15,256,inf,equal,restricted,2.9799326057908693,0.5884789550951389,1.3413398005099075,3.72043403860946,-1.0940851302006982,5.194806171812551e-12,0.8396780502772075,-0.5576963285075149,0.6755476927483024,0.30050133864436573,0.5360713109275311,-9.075593466198693e-11,0.05741894907043703,-2.616910853766816,2.3067443244953068,-0.3650932264153125
0,3,2,15,256,inf,equal,restricted,1.6781487293411628,-0.6966374754411432,0.515008266689184,0.49603870279548673,-0.4903268814890099,1.1553296142032596,2.0830606346656806,0.6560057194945434,-3.871798491658082,0.2945863982277377,0.7086992770319293,0.485132144216439,-1.9151132961568949,0.027153928720671586,0.842627733474273,-0.1971651123352842
0,4,2,15,256,inf,equal,restricted,2.593919801936831,-0.1196740072629721,-0.12732627085329373,0.26944187844653705,2.2520817803446943e-11,2.1893658849881277,1.1325348036234968e-09,2.1588038599677986,2.8860356646272893,-0.3428292512850547,1.458031501365731,-0.22586508897863425,2.1204189987198605,-2.4715761718851086e-10,0.6775387187427773,2.4246688723246943
0,0,0,384,512,1.0,size,unrestricted,0.9259274287383662,5.889565013983573e-11,2.2888639092706946e-10,6.661019979639124e-10,-1.4574965199068946e-09,2.0673404380118665e-10,-1.0549121595025596e-09,-1.314602777523643e-10,-1.6169842393919765e-09,-5.978808295168921e-10,3.135820664570293e-10,1.009545892903288e-09,1.0471882909090134e-09,-2.8344843014511216e-10,14.999999963585056,-2.4568544271939494e-09
0,1,0,384,512,1.0,size,unrestricted,1.0521636374293253,-8.046978741278205e-10,1.1279674509610077e-09,1.147148351623104e-09,8.664615021497793e-11,14.99999996767569,1.7652401676172324e-10,-2.023522269065058e-10,-1.4759788399797465e-10,-1.677136913615646e-10,-1.8158986001847168e-10,4.334774907900195e-10,-7.028271620866696e-10,6.17812547197484e-11,2.2559979397569317e-10,-4.648413061937336e-10
0,2,0,384,512,1.0,size,unrestricted,1.060648934832594,-1.7779709205311903e-10,-1.299506677331908e-10,4.0487041370146634e-10,-7.927972970249538e-10,-9.114454178745593e-10,-14.999999962718316,1.0802623270068089e-09,-5.794900091265253e-10,-1.3334712564709658e-09,2.3805617395255915e-10,1.4043118841359188e-09,1.342191061205459e-09,-1.06896043315505e-09,6.46209771532137e-10,-3.4646407013358474e-09
0,3,0,384,512,1.0,size,unrestricted,0.7203624117528875,-1.1592112769371522e-10,-4.1752499016281114e-10,-2.8554857113936074e-11,1.5485003709357744e-12,1.9240991790090516e-10,7.016491153171507e-10,-1.7408770242849212e-10,2.260416545272777e-11,2.391878840053791e-10,-7.086243812054598e-10,-14.999999993550139,-7.100388463658451e-10,1.7462529123410517e-10,2.0709323788311147e-10,2.3547458570229432e-11
0,4,0,384,512,1.0,size,unrestricted,0.8652141760343864,2.585704258084e-10,3.2214382185040174e-11,3.098998559795994e-10,-2.976093870328655e-11,4.208903862908546e-09,14.999999941366923,-5.3456851101449e-10,1.2344387809309275e-09,5.121436639598413e-09,6.232691362082697e-10,-3.498256341386938e-10,-4.203364922498616e-09,5.041705299214101e-09,1.368971033886022e-09,-6.200573332093754e-10
0,0,1,100,512,1.0,size,unrestricted,1.526857830011559,-1.9863299599213346e-11,-3.8326490766437065e-11,-1.9085565740506106e-10,1.1132445305885449e-11,-4.6737974399891845e-11,4.470211130333452e-11,-9.220498826424366e-12,2.885704661259597e-12,-1.1348871663764857e-10,1.3311905002364018e-10,4.200471891391348e-11,-1.9218706201225815e-10,5.8162360429022616e-11,14.999999997646643,-2.049021358861904e-10
0,1,1,100,512,1.0,size,unrestricted,1.7692285506074494,9.808848023132982e-10,-1.9951240269756788e-09,1.588552898930126e-09,-7.480317764083069e-10,1.9813877392987198e-11,7.68430205963768e-10,-3.1686863212731748e-09,-6.169633321524583e-10,1.1286732713174608e-09,-3.6086108129814865e-10,-14.999999965061676,-2.9342474248997787e-09,1.6198014365542362e-10,1.1954996585446187e-09,1.725419806980511e-10
0,2,1,100,512,1.0,size,unrestricted,1.4904163576667875,-5.31654300608705e-10,4.0600620408348136e-09,1.888008089207899e-09,4.6126221680810465e-09,1.951977938618723e-09,2.510495791955887e-09,-5.393702940409121e-09,1.6949913101735839e-09,-2.2354241155110706e-09,-2.307929770740826e-09,1.0141897258974956e-08,1.303294686463631e-10,14.999999923223934,-8.565319256301955e-10,-4.7756337891077245e-09
0,3,1,100,512,1.0,size,unrestricted,1.6904189900383237,-4.763064040061748e-09,-6.474817980283641e-10,8.752061069669969e-10,-4.535886388793061e-10,9.68964543557159e-10,-9.97126996913519e-09,3.603717522955014e-09,-6.429038895528982e-10,3.21454425459517e-09,-3.7057109522490437e-10,-14.999999932628493,1.6170279880951792e-10,4.45145136515937e-09,-1.7025604492518599e-10,-2.3609809613185838e-09
0,4,1,100,512,1.0,size,unrestricted,1.6844343455112558,-1.5798432928494267e-09,-5.3305262262855064e-11,-2.0013999383266577e-09,-4.223029435909414e-10,1.459892309031349e-10,-14.99999998935411,-3.012233299191405e-10,9.657867976115922e-11,-1.484188482404084e-10,4.8644760758176425e-11,2.3002760530748435e-10,1.6330960223347663e-10,-8.159046369535093e-11,-1.8029758618252404e-11,2.4661354480909197e-11
0,0,2,28,512,1.0,size,unrestricted,4.041733466106164,2.6694920642698408e-11,2.0754232738213166e-11,-6.133899700849554e-12,-1.4184202510684895e-11,1.5458998033182377e-09,1.2195738009509277e-11,-2.6649445450150028e-11,3.350084501787975e-11,4.03314000667054e-11,-3.990293057092776e-11,-1.8017794536274277e-11,-3.4847173647904586e-11,3.690767445833605e-11,14.999999992026963,4.210138762301256e-11
0,1,2,28,512,1.0,size,unrestricted,3.2697628311335825,5.026663600039028e-11,1.1727261961830096e-09,9.749663281504947e-10,-2.2669744839761673e-10,1.2145678144562881e-09,7.132463778816242e-10,-5.858851524611225e-10,-14.999999911603915,-1.095108688347533e-11,2.2411640486361447e-10,2.2842974187425895e-11,4.2122758453898277e-08,1.0381095284948264e-09,1.1181045766698005e-08,-8.247013191057835e-09
0,2,2,28,512,1.0,size,unrestricted,3.3765323968161254,-2.408353386289034e-10,-7.808159122612083e-10,8.85399157575423e-09,-5.205866725787082e-09,1.6923964130258523e-09,-8.77790306970266e-11,-14.999998949622421,5.765215899143098e-10,-9.521353383561172e-10,2.4584354913648406e-09,-3.9898318611341956e-10,1.1811651599305544e-09,-6.331580867367164e-09,7.0553052318142074e-09,-9.56473296407901e-07
0,3,2,28,512,1.0,size,unrestricted,3.0831311662366656,3.4448782919890098e-09,-1.8654751370299537e-09,1.819467606966415e-09,-3.2426511347614986e-09,-1.7612446271710863e-09,2.0380313936149754e-09,2.41373582272638e-09,-6.19364459916959e-09,2.6623655009472396e-10,-1.065997440578878e-09,3.480771802076818e-09,-14.999999912878508,2.8663445094350914e-09,-2.474458707252893e-09,-3.378537438828211e-11
0,4,2,28,512,1.0,size,unrestricted,3.3577598070275188,-1.1590454899007758e-09,-1.8765564271895956e-09,-1.114741687521237e-09,1.0264259257565556e-09,4.041491492911408e-10,-6.270126206992538e-10,7.883488534659378e-09,7.617290039357093e-09,-6.374384116795223e-09,1.507276276641149e-09,8.940832476138683e-11,3.931956899548705e-10,-14.999999163125011,3.644026241903366e-10,7.489277817660529e-07
0,0,0,384,512,1.0,size,restricted,0.9259274304323722,-1.1322385050898156e-12,-4.357544817903967e-12,-1.023524305094419e-11,5.326056771433524e-12,-4.041362151273848e-12,1.2255677382578315e-11,2.3962653265400677e-12,-1.4194912639312198e-11,9.647758980124227e-12,-5.826070260271879e-12,3.5842747479925497e-12,-6.691480329477318e-12,4.916812230054272e-12,14.999999990985662,-8.146888717318954e-09
0,1,0,384,512,1.0,size,restricted,1.0521636393261582,-6.913238291179588e-11,1.1939858094156799e-10,5.268235946811595e-09,-9.25612477328735e-13,14.999999993978856,-2.2086816140839087e-12,2.5319577796666036e-12,1.906651016004976e-12,2.2719810371070835e-12,2.2583891726876404e-12,-4.1263559244659994e-12,-1.8772270364902144e-12,-6.861064589839601e-13,-2.766787195352923e-12,4.721278528248814e-12
0,2,0,384,512,1.0,size,restricted,1.046835573934428,1.9947070902274088e-12,4.5264295151503896e-13,-4.366645253283786e-12,1.9080553644846046e-12,-1.357416889701933e-12,-14.127090333252507,1.8297488001802292e-11,3.795918675212262e-12,-2.6553066760026595e-11,-3.594764607623368e-12,6.745607911405666e-11,5.0647439724651216e-11,-6.6227289143823216e-12,-3.1778871901248273e-12,-0.8729096652750526
0,3,0,384,512,1.0,size,restricted,0.7184331322107035,1.3776385420582628e-11,-0.6730315564229492,4.846325805439874e-12,-7.311595888427725e-13,-1.3182544357489877e-11,1.014000471833029e-10,1.4056980300584351e-11,-4.183169362475043e-12,-1.043679117446094e-11,-8.513719728560447e-11,-14.326968441804176,-7.992294659287511e-11,-1.3883807813435873e-11,-1.282524685367151e-11,-4.496560091022542e-12
0,4,0,384,512,1.0,size,restricted,0.865214178471275,1.4952819393695602e-12,-9.72832666113988e-14,1.5348272581771607e-12,-5.667732609112623e-13,3.956758347056692e-10,14.999999996771285,-3.3088176301885557e-12,6.540300926803609e-12,2.1813606464780087e-09,3.4634624403981974e-12,-2.2040973218833546e-12,-2.9180422219952644e-10,5.26466536544978e-10,8.848165087976766e-12,-3.933220194164104e-12
0,0,1,100,512,1.0,size,restricted,1.3406706609289507,-4.035210369404905e-12,-6.905412391113145e-12,-2.461957955164818,4.992012596412122e-12,-8.608228305009826e-12,1.8898061000495678e-11,2.4335347773133867e-13,1.961945193302575e-12,-4.688408672209642e-11,0.9401380053015447,1.5617184753680965e-11,-1.8510928388366719,3.532610651325076e-11,6.652016928948382,-3.0947942715209313
0,1,1,100,512,1.0,size,restricted,1.283360769153689,9.078137874701963e-11,-1.0906847729309859,1.824972383392038,-1.2019750845431078e-11,4.609944934639035e-12,6.696444602929673e-10,-2.1993632674652934,-1.3802840477077171e-11,1.2518609425610976,-7.674379513613796e-12,-6.817457794489803,-1.8156608381233903,1.1417990672957504e-11,1.0203902624830515e-10,1.399184201638266e-11
0,2,1,100,512,1.0,size,restricted,1.3481841188613697,-1.8036190864931284e-12,1.1387342739351131e-10,1.7207663517336332e-11,0.850077887388574,1.8019199182687167e-11,2.300003112858682e-11,-1.8998806078142594e-10,1.2271610718282885e-11,-1.1478969940797416e-11,-1.5200606165290866e-11,4.751684330635404,9.235709969493953e-13,9.398237781406204,-4.5813066955222525e-12,-4.20457418115614e-11
0,3,1,100,512,1.0,size,restricted,1.3783140783909267,-0.8529757748626539,-5.216576553691129e-12,1.3334650999014465e-11,-5.008725075335307e-13,1.8062586221491086e-11,-3.3552829677619833,0.8454125398267675,-5.984209073209453e-12,0.915587727667209,-2.8817200936052307e-12,-6.889543159401858,2.696565190770041e-12,2.141197830252806,-3.0351099883443123e-12,-2.7675755236292104e-11
0,4,1,100,512,1.0,size,restricted,1.5293390309510437,-4.428156059687146,3.793218988123153e-12,-4.521949330533281,-1.373938731303746e-10,1.0493037991612473,-4.416447411399791,-0.15986951605176947,3.811787232869698e-11,-3.16830758904873e-12,3.010852972910557e-12,0.42427388285853684,1.6629554971922834e-11,-1.400445562795462e-12,-1.6006610435611897e-12,9.66951367463725e-12
0,0,2,28,512,1.0,size,restricted,2.530277984098945,-1.3016831979493103e-11,-2.5821288504176937e-12,6.997679320454979e-12,0.9237078280827845,3.541308101968361,-0.17104722343986647,1.9803984086530135,-4.0116303400723664e-13,2.3812520275406755e-14,0.7794277958276004,2.7184039311164604e-11,1.9477244354212333,1.7672539778172873e-13,5.656386206420552,-1.2192249280976689e-11
0,1,2,28,512,1.0,size,restricted,2.616517923765756,3.657929907883052e-12,1.3014818535595554,0.20930374207532737,1.0417644368147402e-14,1.606652567191334,5.492906167866859e-11,-1.346733440111557e-11,-3.438880398155853,3.665303883485534e-12,5.786845290619978e-12,1.831872222279479e-12,3.3736389256705506,0.758254116279337,2.4708682164411986,-1.8409201804191975
0,2,2,28,512,1.0,size,restricted,2.4250852355470216,3.6006345691837305e-11,5.750355009888203e-12,3.197817967689369,-0.9969829556820488,1.2680341097260373,2.013638097445418e-11,-2.7957739206042915,1.311227873716753e-10,1.8508229887000034e-11,0.9582428974780077,5.836386596105886e-12,1.048346151572646,-0.7312221750109861,1.6989987554246408,-2.304581066368977
0,3,2,28,512,1.0,size,restricted,2.0884582086770007,1.503994594268077,-1.468393190106033e-11,0.39445250764581424,-1.0607533094681423,-1.7940753568968093e-11,0.5699290464186817,0.2929237732354896,-2.9373296620356233,2.1699929012273613e-11,-3.132605733000258e-11,2.079516910059356,-3.469214265258426,2.2173570156347386,-0.474528915703016,1.1017817171953848e-11
0,4,2,28,512,1.0,size,restricted,2.5593673316312437,-0.039716627934188994,-1.879164005682055e-10,-1.2975670407901753e-11,1.0271864360331744,0.26763355384340537,8.202601125470384e-12,2.7850660412866457,3.5342803436879504,-1.101064315847963,0.23127923512821333,-7.655803684224668e-12,2.3337858894035005e-10,-1.9648903473056956,0.2914001918775173,3.7574829063797117
0,0,0,384,512,inf,equal,unrestricted,0.9259274287383662,5.889565013983573e-11,2.2888639092706946e-10,6.661019979639124e-10,-1.4574965199068946e-09,2.0673404380118665e-10,-1.0549121595025596e-09,-1.314602777523643e-10,-1.6169842393919765e-09,-5.978808295168921e-10,3.135820664570293e-10,1.009545892903288e-09,1.0471882909090134e-09,-2.8344843014511216e-10,14.999999963585056,-2.4568544271939494e-09
0,1,0,384,512,inf,equal,unrestricted,1.0521636374293253,-8.046978741278205e-10,1.1279674509610077e-09,1.147148351623104e-09,8.664615021497793e-11,14.99999996767569,1.7652401676172324e-10,-2.023522269065058e-10,-1.4759788399797465e-10,-1.677136913615646e-10,-1.8158986001847168e-10,4.334774907900195e-10,-7.028271620866696e-10,6.17812547197484e-11,2.2559979397569317e-10,-4.648413061937336e-10
0,2,0,384,512,inf,equal,unrestricted,1.060648934832594,-1.7779709205311903e-10,-1.299506677331908e-10,4.0487041370146634e-10,-7.927972970249538e-10,-9.114454178745593e-10,-14.999999962718316,1.0802623270068089e-09,-5.794900091265253e-10,-1.3334712564709658e-09,2.3805617395255915e-10,1.4043118841359188e-09,1.342191061205459e-09,-1.06896043315505e-09,6.46209771532137e-10,-3.4646407013358474e-09
0,3,0,384,512,inf,equal,unrestricted,0.7203624117528875,-1.1592112769371522e-10,-4.1752499016281114e-10,-2.8554857113936074e-11,1.5485003709357744e-12,1.9240991790090516e-10,7.016491153171507e-10,-1.7408770242849212e-10,2.260416545272777e-11,2.391878840053791e-10,-7.086243812054598e-10,-14.999999993550139,-7.100388463658451e-10,1.7462529123410517e-10,2.0709323788311147e-10,2.3547458570229432e-11
0,4,0,384,512,inf,equal,unrestricted,0.8652141760343864,2.585704258084e-10,3.2214382185040174e-11,3.098998559795994e-10,-2.976093870328655e-11,4.208903862908546e-09,14.999999941366923,-5.3456851101449e-10,1.2344387809309275e-09,5.121436639598413e-09,6.232691362082697e-10,-3.498256341386938e-10,-4.203364922498616e-09,5.041705299214101e-09,1.368971033886022e-09,-6.200573332093754e-10
0,0,1,100,512,inf,equal,unrestricted,1.526857830011559,-1.9863299599213346e-11,-3.8326490766437065e-11,-1.9085565740506106e-10,1.1132445305885449e-11,-4.6737974399891845e-11,4.470211130333452e-11,-9.220498826424366e-12,2.885704661259597e-12,-1.1348871663764857e-10,1.3311905002364018e-10,4.200471891391348e-11,-1.9218706201225815e-10,5.8162360429022616e-11,14.999999997646643,-2.049021358861904e-10
0,1,1,100,512,inf,equal,unrestricted,1.7692285506074494,9.808848023132982e-10,-1.9951240269756788e-09,1.588552898930126e-09,-7.480317764083069e-10,1.9813877392987198e-11,7.68430205963768e-10,-3.1686863212731748e-09,-6.169633321524583e-10,1.1286732713174608e-09,-3.6086108129814865e-10,-14.999999965061676,-2.9342474248997787e-09,1.6198014365542362e-10,1.1954996585446187e-09,1.725419806980511e-10
0,2,1,100,512,inf,equal,unrestricted,1.4904163576667875,-5.31654300608705e-10,4.0600620408348136e-09,1.888008089207899e-09,4.6126221680810465e-09,1.951977938618723e-09,2.510495791955887e-09,-5.393702940409121e-09,1.6949913101735839e-09,-2.2354241155110706e-09,-2.307929770740826e-09,1.0141897258974956e-08,1.303294686463631e-10,14.999999923223934,-8.565319256301955e-10,-4.7756337891077245e-09
0,3,1,100,512,inf,equal,unrestricted,1.6904189900383237,-4.763064040061748e-09,-6.474817980283641e-10,8.752061069669969e-10,-4.535886388793061e-10,9.68964543557159e-10,-9.97126996913519e-09,3.603717522955014e-09,-6.429038895528982e-10,3.21454425459517e-09,-3.7057109522490437e-10,-14.999999932628493,1.6170279880951792e-10,4.45145136515937e-09,-1.7025604492518599e-10,-2.3609809613185838e-09
0,4,1,100,512,inf,equal,unrestricted,1.6844343455112558,-1.5798432928494267e-09,-5.3305262262855064e-11,-2.0013999383266577e-09,-4.223029435909414e-10,1.459892309031349e-10,-14.99999998935411,-3.012233299191405e-10,9.657867976115922e-11,-1.484188482404084e-10,4.8644760758176425e-11,2.3002760530748435e-10,1.6330960223347663e-10,-8.159046369535093e-11,-1.8029758618252404e-11,2.4661354480909197e-11
0,0,2,28,512,inf,equal,unrestricted,4.041733466106164,2.6694920642698408e-11,2.0754232738213166e-11,-6.133899700849554e-12,-1.4184202510684895e-11,1.5458998033182377e-09,1.2195738009509277e-11,-2.6649445450150028e-11,3.350084501787975e-11,4.03314000667054e-11,-3.990293057092776e-11,-1.8017794536274277e-11,-3.4847173647904586e-11,3.690767445833605e-11,14.999999992026963,4.210138762301256e-11
0,1,2,28,512,inf,equal,unrestricted,3.2697628311335825,5.026663600039028e-11,1.1727261961830096e-09,9.749663281504947e-10,-2.2669744839761673e-10,1.2145678144562881e-09,7.132463778816242e-10,-5.858851524611225e-10,-14.999999911603915,-1.095108688347533e-11,2.2411640486361447e-10,2.2842974187425895e-11,4.2122758453898277e-08,1.0381095284948264e-09,1.1181045766698005e-08,-8.247013191057835e-09
0,2,2,28,512,inf,equal,unrestricted,3.3765323968161254,-2.408353386289034e-10,-7.808159122612083e-10,8.85399157575423e-09,-5.205866725787082e-09,1.6923964130258523e-09,-8.77790306970266e-11,-14.999998949622421,5.765215899143098e-10,-9.521353383561172e-10,2.4584354913648406e-09,-3.9898318611341956e-10,1.1811651599305544e-09,-6.331580867367164e-09,7.0553052318142074e-09,-9.56473296407901e-07
0,3,2,28,512,inf,equal,unrestricted,3.0831311662366656,3.4448782919890098e-09,-1.8654751370299537e-09,1.819467606966415e-09,-3.2426511347614986e-09,-1.7612446271710863e-09,2.0380313936149754e-09,2.41373582272638e-09,-6.19364459916959e-09,2.6623655009472396e-10,-1.065997440578878e-09,3.480771802076818e-09,-14.999999912878508,2.8663445094350914e-09,-2.474458707252893e-09,-3.378537438828211e-11
0,4,2,28,512,inf,equal,unrestricted,3.3577598070275188,-1.1590454899007758e-09,-1.8765564271895956e-09,-1.114741687521237e-09,1.0264259257565556e-09,4.041491492911408e-10,-6.270126206992538e-10,7.883488534659378e-09,7.617290039357093e-09,-6.374384116795223e-09,1.507276276641149e-09,8.940832476138683e-11,3.931956899548705e-10,-14.999999163125011,3.644026241903366e-10,7.489277817660529e-07
0,0,0,384,512,inf,equal,restricted,0.2595854301984375,1.5006804301440972,1.4595844735242924,1.58990750344577,-1.2013847158034328,-0.09218227008683354,-1.7629927993200198,0.5117865614572444,0.7527629136689612,0.1918032663784172,0.35226823109347694,1.2235504610908512,1.2048107104620105,1.499870470496054,1.1250956630741344,-0.5313194834519365
0,1,0,384,512,inf,equal,restricted,0.38525418596498096,-0.5179079268315097,2.441991602507182,1.6649326577041113,1.0760730864591765,2.2928856210341295,-0.08890392057863433,0.08375833681334341,1.6288673582094098,0.276264449329431,-0.3400618746470207,0.9995498001574006,-1.2882893054525537,1.7148942244041836,0.015355062147180477,0.5702647697037961
0,2,0,384,512,inf,equal,restricted,0.3885661857286811,0.823110480471685,1.261953920404476,1.630369057518687,-0.6052830255610806,-1.3544925461212045,-2.5666667392849876,1.3451058465095123,1.2425018983805842,-0.6220922755615753,0.1636475958185356,0.6467798071404965,1.2996678690151091,0.6330530795798202,0.13957823828445823,-0.35703113973618
0,3,0,384,512,inf,equal,restricted,0.32149996679592724,-0.624269951212095,0.015794410354782885,0.7717455287012642,1.1809473419970022,0.9378294481740124,1.492487950647746,0.5221457784577637,1.1428193046667146,0.4216664199577764,-0.9847674972807487,-0.9947650234588555,-1.3390254708849947,1.8085224888699445,0.9516575160176405,0.8527178340782038
0,4,0,384,512,inf,equal,restricted,0.45532995880524774,0.2801167868515423,1.0863817693120663,1.480312385490945,0.6436946419525605,1.212091073161835,1.83277897519559,0.3852619406870202,1.3611244642775198,1.5028346534610262,0.7911874942400238,-5.848906722721382e-10,-0.7568368636980956,2.7970760343025596,0.8323917011271854,0.037911209053875634
0,0,1,100,512,inf,equal,restricted,0.6405903198774261,0.06054931803838392,-0.02631266444466139,-1.1782076739244765,0.7953168960640086,0.16556644103704932,1.01846993941098,0.17172869742461838,1.0242697620157943,-0.06010616913558082,0.8155662291512955,1.0474218576483725,-0.8983926567202127,1.4420783488341928,1.8141558093515855,-1.1753306901800584
0,1,1,100,512,inf,equal,restricted,0.5625242275509961,0.5719478877733862,-0.8878756408012651,0.887067794300533,0.016090873273134337,0.8195769645314794,1.3016382643959832,-0.6123245120364176,0.7640125101648603,1.3635247670055741,-0.34562603656816193,-1.8177115976549758,-0.9248794908596006,0.9883020011842978,0.6783695969368243,0.5990438541684469
0,2,1,100,512,inf,equal,restricted,0.9108436091226494,-9.060232391039798e-12,1.2835602616506532,0.89583184209439,2.0530937387784696,1.4195621165129302,1.3399958835417378,-0.7920724411931951,0.7604001948773265,-3.400007072103018e-11,-0.5986939061498783,2.019152088833407,0.5701935747716745,2.6209490012546373,-0.05334594162486671,-0.5931490083701366
0,3,1,100,512,inf,equal,restricted,0.7044134682975662,-1.0590469669670786,0.01264240158996637,0.4998990143220725,1.0564831648299517,1.4534009344641832,-0.8991941402767893,1.4491358672686054,0.006951003396175572,2.1942979955950324,-0.020752997899680596,-1.4579872761645916,0.42048858198415645,1.5982164149455584,-0.16653773907663097,-0.3289687321623236
0,4,1,100,512,inf,equal,restricted,0.6383836401631517,-1.4856857533485743,0.4583699270806516,-1.4330783743647517,-0.26874905416513434,1.4984006810548323,-1.4178788456092613,-0.8048988022718662,0.5512811947234948,0.6194027410628298,0.29297988197287766,1.0412137125554162,0.6900521084264568,0.33409994899479867,0.23262545852221303,0.4618219911873129
0,0,2,28,512,inf,equal,restricted,1.9609516166494478,-0.1658544855914631,3.061440025429869e-11,0.40617222314995705,1.6454676201722571,2.7075590974104737,-0.32328877584141985,1.8296788753552131,1.2485967367555486e-12,0.15689227762627855,1.277326924460705,0.3487834860184607,1.9293337610923238,0.25108608676852,3.842633086556554,-0.11592329934430817
0,1,2,28,512,inf,equal,restricted,2.289854181017408,2.07378888540621e-11,1.4522757101673165,1.454304592300996,2.592596581166705e-11,1.9687803457179718,1.0130199049667123,-0.03411034373459881,-1.9947599327899883,0.15530922745748174,3.489833310444097e-10,1.252058978325876e-11,2.59355627076182,1.4369187278563378,1.9336093443015099,-0.9633555994451256
0,2,2,28,512,inf,equal,restricted,1.7434902930753804,0.5600972764998746,0.7322924994182721,2.8973170596332896,-0.881240360298093,1.3492734423702786,0.21074827025570256,-1.4239184336349786,0.5133223163090379,0.38719878923583917,1.3269048246461943,0.11918196513448592,1.5172350408562136,-0.3837777283809522,1.5312177605040642,-1.1662742303249556
0,3,2,28,512,inf,equal,restricted,1.5775690265951101,1.2475727604544256,-0.4389897684341129,1.0128102549415745,-0.5826059862560684,0.12318396621321731,1.1212164716356903,0.8020341440275123,-1.702953530064941,0.8127476922786251,-0.5804605383577129,1.7896116572469187,-1.8525657741757262,2.014105939268233,-0.7015644413625188,0.2175770745851162
0,4,2,28,512,inf,equal,restricted,1.7637352643669453,-0.22098990931716855,-0.5356511983377718,-0.24518071652681853,1.3505405315153944,1.056390220828162,0.6007558632194331,2.1058387706701973,2.403135161800991,-0.4478109997217966,0.8685044313225445,-0.05871235111754507,0.8878905894927038,-1.0890968957552651,0.8897569567961718,2.239745402534772
0,0,0,768,1024,1.0,size,unrestricted,0.8178658260082857,-8.522022178780925e-11,2.972045193435341e-10,8.82638625945408e-11,-1.0056772204563328e-10,-7.989638644173731e-11,-3.377684767565355e-11,2.740111195115865e-10,-2.8613241624039954e-10,1.8551920780452022e-10,3.2262525094179547e-10,2.1406856734706423e-10,1.7081594604945326e-10,-1.8530734030579197e-10,3.35495720943361e-10,-14.999999972012706
0,1,0,768,1024,1.0,size,unrestricted,0.742424257372002,2.1833059230211572e-09,1.7809081229893688e-06,4.498903301071291e-09,-2.299843033198042e-09,4.016870894866715e-09,6.549117341597082e-10,-7.31974225544214e-10,2.077659656253794e-09,-2.375652213067164e-10,1.2891402081546666e-09,14.999998061624911,-3.920970825340167e-09,-2.9341839371616326e-10,6.581846592850922e-10,-2.8349495522162752e-09
0,2,0,768,1024,1.0,size,unrestricted,0.7612530523355759,3.430987596383809e-10,1.6923812319136902e-10,2.6478470134782043e-10,-2.2245232202443243e-10,-4.326501487876532e-10,-5.919284442644599e-11,2.4234933839238244e-10,-2.172759967947863e-10,-4.450812212359123e-10,1.212124396163597e-10,14.999999972638335,3.9918325041955274e-10,-1.8975178867733474e-10,4.4178823263613296e-10,-1.1221236846224273e-10
0,3,0,768,1024,1.0,size,unrestricted,0.7382140300996558,-5.319049685465818e-10,-14.999999962532463,2.6911248409982227e-10,-7.109940721437401e-10,-1.680623115324913e-10,-7.651607632756614e-11,2.605973585162647e-10,-7.770141074546242e-10,-3.001922441916515e-10,-5.5289043204369276e-09,-5.331807316891233e-10,-5.57704449296127e-10,1.2437091443221214e-11,1.290398640164244e-10,-3.800127907435199e-10
0,4,0,768,1024,1.0,size,unrestricted,0.7149406402857205,4.887094258125063e-10,1.3609174736430243e-11,-4.938294703484266e-10,5.5940456305514146e-11,-3.38739444817951e-10,3.7605912314343165e-10,-4.971703903947164e-10,-5.844662554806362e-10,6.039781595874906e-10,4.3666449953697126e-11,5.542203858756557e-10,-1.4992656908224644e-09,14.999999972585996,-4.3722785671386654e-11,-3.846593564656337e-10
0,0,1,202,1024,1.0,size,unrestricted,1.3028569736140125,5.838044004067471e-10,-6.874192004007576e-10,-9.533882075697837e-10,3.138355447715606e-09,-4.6322362711744604e-12,2.356908052303485e-10,2.3906787796107563e-09,-4.557973193493376e-09,-3.599313666920563e-09,6.603782431101192e-10,-4.808496231017029e-10,-2.485330438506834e-09,1.8237300595715745e-10,14.999999948270887,-1.064334336660771e-09
0,1,1,202,1024,1.0,size,unrestricted,1.302852356807369,6.538869733359521e-09,-1.895681103891148e-08,-1.0621892861936613e-10,-3.995043433530233e-09,1.5319010010694907e-10,14.999999849384002,-3.099934555117967e-09,6.111134833422727e-10,2.3923522690801887e-09,1.7715549076218782e-10,-1.8444786365952305e-08,-2.94955625691669e-09,-2.1240104988017567e-09,-2.4667830506334815e-10,-2.9474037203827493e-10
0,2,1,202,1024,1.0,size,unrestricted,1.420137290206092,-1.665501483471665e-09,2.856991221844753e-10,5.538784653110308e-10,2.577391570030046e-09,4.150970467988533e-10,6.109034352315867e-10,-1.3357619328126813e-09,1.6879505547623945e-09,-1.4670172172482526e-09,-1.4829725484105845e-09,14.999999955213958,-4.671700615731438e-10,2.0446404811486926e-09,1.9387034497695137e-10,-3.370369672768081e-09
0,3,1,202,1024,1.0,size,unrestricted,1.3517912487713393,5.975354693016362e-12,4.3107854233624145e-10,7.695692828417091e-10,2.586629279207251e-10,-1.4831968855589837e-09,6.001203934817525e-10,14.9999999619893,2.599747102561944e-10,1.7428835259889992e-09,6.373224413387571e-10,-2.9225627034919714e-09,4.5215065285978753e-10,1.0240702956643817e-09,-7.603053453384585e-10,-4.373555943039302e-11
0,4,1,202,1024,1.0,size,unrestricted,1.4920365510096338,-2.3528305399527014e-09,-8.766339048536796e-10,-6.108624290393547e-10,-1.310502793163951e-09,2.028817124017512e-10,-14.999999964334506,-5.22260773373407e-10,-3.5448343421377725e-11,-6.982487547720881e-10,5.397233602172283e-10,6.04676910632346e-10,2.605335301761259e-10,2.1809449875553754e-10,2.8148209880768883e-10,6.194366093700727e-10
0,0,2,54,1024,1.0,size,unrestricted,2.056728186370084,-4.1690195924721665e-10,-3.0623181309839956e-10,-2.2052921235309138e-08,-4.5360773682616166e-10,1.0126967511209344e-09,1.7300061269760216e-10,2.3084340199275623e-09,4.390101118961164e-11,8.030760851016269e-12,1.6393846578795044e-09,-7.429718898079569e-10,-2.199955608480919e-10,-1.7227887896773267e-10,14.999999951694019,-9.821925110862438e-09
0,1,2,54,1024,1.0,size,unrestricted,1.7186425656867172,6.82599789898959e-10,3.339402905587209e-08,6.063614336189905e-11,-2.103403373391575e-11,4.677990087087819e-09,5.285165214495456e-10,-5.504641561320914e-10,-3.951540466366972e-09,9.445668285473148e-11,9.784089281180546e-09,2.7237047001758957e-09,2.12926263121736e-08,5.0545319029404055e-09,5.030252889324846e-10,-14.999999901246031
0,2,2,54,1024,1.0,size,unrestricted,1.9766206261441217,-3.277429065508295e-09,-7.612825928737881e-10,2.5357618560971244e-09,-3.5058608789915294e-09,1.690906467321939e-09,-7.62966930672599e-10,-14.999999907144739,9.84313550387479e-11,-1.318396629734477e-08,-5.714286139015152e-11,-6.984171927046076e-10,-2.521547104828279e-10,-1.3073184487772121e-08,3.1622468715960965e-09,-1.2625511938262602e-08
0,3,2,54,1024,1.0,size,unrestricted,1.7191530730012348,1.343626627821491e-10,-1.526989933892024e-10,7.675898783114748e-11,-5.490387580923889e-10,2.891462564454251e-10,6.381093113550596e-10,-1.954645536870191e-11,-1.1466699634485993e-09,-1.1730254981827246e-10,14.999999985081969,1.281353129884704e-09,-1.2066439920970607e-09,1.2436976288418021e-09,-3.7354311913390775e-10,-1.4103630586352348e-09
0,4,2,54,1024,1.0,size,unrestricted,1.974352844634133,7.126794236686747e-10,-6.266267639708284e-10,-2.9112893522474024e-10,-3.144978448007477e-11,-6.406858793930402e-10,4.822173334674224e-10,14.999999989351322,3.1889577567175503e-10,-4.2049594306898225e-10,4.792283709368372e-10,-4.724059050542274e-11,-3.7456426116866636e-10,-6.116538071568314e-10,1.6847499767180156e-10,9.536286406403289e-10
0,0,0,768,1024,1.0,size,restricted,0.7438215453837258,1.6318775097115397e-12,3.4042206027673356,-2.3676736524954115e-12,1.2414502402314755e-12,2.5608811872268365e-13,-2.1457276500758752e-13,-3.244899010600634e-12,4.173559634105709e-12,-4.439634766349025e-12,4.612843781185127e-12,-4.507008030319647e-12,-3.9927778122703574e-12,3.6319097222577645e-12,3.292236293756198e-11,-11.595779396582133
0,1,0,768,1024,1.0,size,restricted,0.7420434974320506,-1.1086161474076778e-11,1.0133177786989478,-2.1063285881665008e-11,1.1587057665997563e-11,-1.926388006815508e-11,-3.4417347528870437e-12,3.788288723321215e-12,-1.0596254953487888e-11,1.1985141290145087e-12,-6.657453176829051e-12,13.986682220523313,1.8852438966245736e-11,1.492956377815398e-12,-3.42754169460286e-12,1.4109027350326561e-11
0,2,0,768,1024,1.0,size,restricted,0.7362153031253404,-2.9435679075176504e-11,-2.599486186626756e-11,-2.9295637637767736e-11,1.923027440739915e-11,4.728872076946307e-12,-1.6472919738135256e-13,-2.8101796152224573e-11,1.9353179318000965e-11,-0.29324053920173987,-1.521026176521604e-11,13.8043352597999,-2.1590749355811698e-11,1.6148476194577336e-11,0.9024241989415314,8.323753822514067e-12
0,3,0,768,1024,1.0,size,restricted,0.7144376076246436,1.2950933425359555e-11,-10.630395495789546,-7.774580687769352e-12,1.295750973279142e-11,3.8081140027415e-12,7.274433402011549e-13,-7.678724136510684e-12,9.890209831477931e-12,7.80032588470748e-12,-4.369604503419561,1.278512966942341e-11,1.328588866659941e-11,-1.19283581227757e-12,-3.6541372236983485e-12,9.297270728878164e-12
0,4,0,768,1024,1.0,size,restricted,0.7048474973511302,-5.913188351368384e-11,-5.210055832636583e-12,5.6182838975205595e-11,-1.3736040836109466e-11,4.0100210307930805e-11,-5.061943555890478e-11,5.783735628392799e-11,6.4303347708327e-11,-6.472108449612739e-11,-6.7327489800451904e-12,-6.461043850910654e-11,-1.0383830024944904,13.961616995078433,6.1419357227127765e-12,4.4123091184106984e-11
0,0,1,202,1024,1.0,size,restricted,1.0257122425554241,3.0002948056770176e-12,-2.319279358999116e-12,-4.8795966897929936e-12,2.9059781154390714,1.0518556732374397e-12,2.0596228462027867e-12,1.9114211842088142,-2.293302042349167,-1.2554520365890645,5.021137252042332e-12,-1.3295553713092627e-12,-0.49323788527844525,1.9845547748888104e-12,6.14060873609241,-3.3508783491891625e-12
0,1,1,202,1024,1.0,size,restricted,1.1377512509866117,1.921587218745209,-3.6689266660402375,3.762067306665191e-12,-0.11083551664073524,4.941116420710643e-12,5.981418348214769,-1.0127020934905194e-11,4.536007476009803e-12,0.16463210294449407,9.66978296669638e-13,-3.1526001472521994,-4.538049034290899e-11,-4.3683446471752035e-12,-1.2738063230284745e-12,4.177469276600412e-12
0,2,1,202,1024,1.0,size,restricted,1.1463478687507165,-4.398548837891707e-11,2.1634367724681682e-12,3.1239640559334294e-12,3.053906403035323,3.0715640392092397e-12,5.701099595721255e-12,-1.3155846888997202e-11,0.5259181516728515,-1.4555052319126942e-11,-2.3549817522647152e-11,7.623513596783467,-2.0652401449001895e-12,2.191131000114298,5.765290681218644e-13,-1.6055308481521333
0,3,1,202,1024,1.0,size,restricted,1.0109701000841365,6.095932247163158e-13,1.0837791528794935e-11,0.37028795291852395,7.0409393265502375e-12,-1.0141661932846395e-10,0.2586662903517783,7.097900823341387,4.248061620630178e-12,3.031233365182488,8.518395336881703e-11,-2.8327268699124937,5.305111326338232e-12,1.4091846980312113,-1.7936581321241794e-11,1.4547320678565775e-12
0,4,1,202,1024,1.0,size,restricted,0.9386477440059606,-3.255620265899737,-2.2140155448553887e-10,-2.269016597111012e-10,-1.0573120694945715,0.33204085433148145,-5.543237069368829,-0.17004315233719824,4.928297995951143e-12,-6.424158757788565e-11,1.1861010281216033,1.3701829999582282,3.112481023549823e-11,0.12488848217230435,2.826938255345132e-11,1.9605740775668585
0,0,2,54,1024,1.0,size,restricted,1.0496134270662236,-0.6056316100125139,-0.19030960101251854,-1.2514384255097701,-0.056710539056076356,1.7455279878876067,1.0645347936896132,2.01674260549559,0.6646958617118236,0.5694820886783689,1.6209384662177884,-0.2675073838721194,-0.22296347652345558,0.13937417371444338,2.4796129041412263,-0.9784610415534102
0,1,2,54,1024,1.0,size,restricted,1.4899014034001243,0.368692104204922,2.324241619010008,5.382412646842622e-11,0.2697667063591288,2.083249324531381,0.3818336048924907,-2.2854665935658143e-11,-1.1812220087834506,8.993636062996486e-08,2.030645708901442,1.5881869647882347,1.6212634256815825,1.9015441377992808,0.10488837207727261,-1.1444659328561375
0,2,2,54,1024,1.0,size,restricted,0.8699896521676325,-0.9464687962151356,0.19572153241372803,1.3605814037821293,-0.6167687526426541,1.5179491201821742,0.20988431334934485,-1.63660945833628,0.3016412475330776,-1.1232735124925157,0.31999850088433185,0.10211286626290915,0.09750388460679202,-1.024018768563616,0.887923200811119,-1.006246254393237
0,3,2,54,1024,1.0,size,restricted,1.2561268217043366,0.3717932960387856,8.974484982692976e-11,0.7253969911766871,-0.610505162244327,1.1745747889971083,1.7079218054155796,0.19500340214375256,-1.1624237955555452,1.368375901478e-11,1.9653899523786167,1.8861571738486416,-1.2261066254964343,2.074840801740696,-0.8159556467407314,-1.083930557933869
0,4,2,54,1024,1.0,size,restricted,1.4251679554516647,1.3805940561069572,-0.905586304773241,-0.14814244632426413,0.4562879909323905,-0.5646864669012612,1.7931427632077086,2.2864902408669354,1.3436862034145889,-1.0760345585066542,1.3084485513047652,1.0093836306484644e-09,-0.721403162084574,-0.19539976465858264,0.7109922971974751,2.1091051923118163
0,0,0,768,1024,inf,equal,unrestricted,0.8178658260082857,-8.522022178780925e-11,2.972045193435341e-10,8.82638625945408e-11,-1.0056772204563328e-10,-7.989638644173731e-11,-3.377684767565355e-11,2.740111195115865e-10,-2.8613241624039954e-10,1.8551920780452022e-10,3.2262525094179547e-10,2.1406856734706423e-10,1.7081594604945326e-10,-1.8530734030579197e-10,3.35495720943361e-10,-14.999999972012706
0,1,0,768,1024,inf,equal,unrestricted,0.742424257372002,2.1833059230211572e-09,1.7809081229893688e-06,4.498903301071291e-09,-2.299843033198042e-09,4.016870894866715e-09,6.549117341597082e-10,-7.31974225544214e-10,2.077659656253794e-09,-2.375652213067164e-10,1.2891402081546666e-09,14.999998061624911,-3.920970825340167e-09,-2.9341839371616326e-10,6.581846592850922e-10,-2.8349495522162752e-09
0,2,0,768,1024,inf,equal,unrestricted,0.7612530523355759,3.430987596383809e-10,1.6923812319136902e-10,2.6478470134782043e-10,-2.2245232202443243e-10,-4.326501487876532e-10,-5.919284442644599e-11,2.4234933839238244e-10,-2.172759967947863e-10,-4.450812212359123e-10,1.212124396163597e-10,14.999999972638335,3.9918325041955274e-10,-1.8975178867733474e-10,4.4178823263613296e-10,-1.1221236846224273e-10
0,3,0,768,1024,inf,equal,unrestricted,0.7382140300996558,-5.319049685465818e-10,-14.999999962532463,2.6911248409982227e-10,-7.109940721437401e-10,-1.680623115324913e-10,-7.651607632756614e-11,2.605973585162647e-10,-7.770141074546242e-10,-3.001922441916515e-10,-5.5289043204369276e-09,-5.331807316891233e-10,-5.57704449296127e-10,1.2437091443221214e-11,1.290398640164244e-10,-3.800127907435199e-10
0,4,0,768,1024,inf,equal,unrestricted,0.7149406402857205,4.887094258125063e-10,1.3609174736430243e-11,-4.938294703484266e-10,5.5940456305514146e-11,-3.38739444817951e-10,3.7605912314343165e-10,-4.971703903947164e-10,-5.844662554806362e-10,6.039781595874906e-10,4.3666449953697126e-11,5.542203858756557e-10,-1.4992656908224644e-09,14.999999972585996,-4.3722785671386654e-11,-3.846593564656337e-10
0,0,1,202,1024,inf,equal,unrestricted,1.3028569736140125,5.838044004067471e-10,-6.874192004007576e-10,-9.533882075697837e-10,3.138355447715606e-09,-4.6322362711744604e-12,2.356908052303485e-10,2.3906787796107563e-09,-4.557973193493376e-09,-3.599313666920563e-09,6.603782431101192e-10,-4.808496231017029e-10,-2.485330438506834e-09,1.8237300595715745e-10,14.999999948270887,-1.064334336660771e-09
0,1,1,202,1024,inf,equal,unrestricted,1.302852356807369,6.538869733359521e-09,-1.895681103891148e-08,-1.0621892861936613e-10,-3.995043433530233e-09,1.5319010010694907e-10,14.999999849384002,-3.099934555117967e-09,6.111134833422727e-10,2.3923522690801887e-09,1.7715549076218782e-10,-1.8444786365952305e-08,-2.94955625691669e-09,-2.1240104988017567e-09,-2.4667830506334815e-10,-2.9474037203827493e-10
0,2,1,202,1024,inf,equal,unrestricted,1.420137290206092,-1.665501483471665e-09,2.856991221844753e-10,5.538784653110308e-10,2.577391570030046e-09,4.150970467988533e-10,6.109034352315867e-10,-1.3357619328126813e-09,1.6879505547623945e-09,-1.4670172172482526e-09,-1.4829725484105845e-09,14.999999955213958,-4.671700615731438e-10,2.0446404811486926e-09,1.9387034497695137e-10,-3.370369672768081e-09
0,3,1,202,1024,inf,equal,unrestricted,1.3517912487713393,5.975354693016362e-12,4.3107854233624145e-10,7.695692828417091e-10,2.586629279207251e-10,-1.4831968855589837e-09,6.001203934817525e-10,14.9999999619893,2.599747102561944e-10,1.7428835259889992e-09,6.373224413387571e-10,-2.9225627034919714e-09,4.5215065285978753e-10,1.0240702956643817e-09,-7.603053453384585e-10,-4.373555943039302e-11
0,4,1,202,1024,inf,equal,unrestricted,1.4920365510096338,-2.3528305399527014e-09,-8.766339048536796e-10,-6.108624290393547e-10,-1.310502793163951e-09,2.028817124017512e-10,-14.999999964334506,-5.22260773373407e-10,-3.5448343421377725e-11,-6.982487547720881e-10,5.397233602172283e-10,6.04676910632346e-10,2.605335301761259e-10,2.1809449875553754e-10,2.8148209880768883e-10,6.194366093700727e-10
0,0,2,54,1024,inf,equal,unrestricted,2.056728186370084,-4.1690195924721665e-10,-3.0623181309839956e-10,-2.2052921235309138e-08,-4.5360773682616166e-10,1.0126967511209344e-09,1.7300061269760216e-10,2.3084340199275623e-09,4.390101118961164e-11,8.030760851016269e-12,1.6393846578795044e-09,-7.429718898079569e-10,-2.199955608480919e-10,-1.7227887896773267e-10,14.999999951694019,-9.821925110862438e-09
0,1,2,54,1024,inf,equal,unrestricted,1.7186425656867172,6.82599789898959e-10,3.339402905587209e-08,6.063614336189905e-11,-2.103403373391575e-11,4.677990087087819e-09,5.285165214495456e-10,-5.504641561320914e-10,-3.951540466366972e-09,9.445668285473148e-11,9.784089281180546e-09,2.7237047001758957e-09,2.12926263121736e-08,5.0545319029404055e-09,5.030252889324846e-10,-14.999999901246031
0,2,2,54,1024,inf,equal,unrestricted,1.9766206261441217,-3.277429065508295e-09,-7.612825928737881e-10,2.5357618560971244e-09,-3.5058608789915294e-09,1.690906467321939e-09,-7.62966930672599e-10,-14.999999907144739,9.84313550387479e-11,-1.318396629734477e-08,-5.714286139015152e-11,-6.984171927046076e-10,-2.521547104828279e-10,-1.3073184487772121e-08,3.1622468715960965e-09,-1.2625511938262602e-08
0,3,2,54,1024,inf,equal,unrestricted,1.7191530730012348,1.343626627821491e-10,-1.526989933892024e-10,7.675898783114748e-11,-5.490387580923889e-10,2.891462564454251e-10,6.381093113550596e-10,-1.954645536870191e-11,-1.1466699634485993e-09,-1.1730254981827246e-10,14.999999985081969,1.281353129884704e-09,-1.2066439920970607e-09,1.2436976288418021e-09,-3.7354311913390775e-10,-1.4103630586352348e-09
0,4,2,54,1024,inf,equal,unrestricted,1.974352844634133,7.126794236686747e-10,-6.266267639708284e-10,-2.9112893522474024e-10,-3.144978448007477e-11,-6.406858793930402e-10,4.822173334674224e-10,14.999999989351322,3.1889577567175503e-10,-4.2049594306898225e-10,4.792283709368372e-10,-4.724059050542274e-11,-3.7456426116866636e-10,-6.116538071568314e-10,1.6847499767180156e-10,9.536286406403289e-10
0,0,0,768,1024,inf,equal,restricted,0.16953864448067102,-0.023364047372058182,1.4474925631626134,0.26807739021125343,0.24319098000886627,0.23372319631033805,0.04563758420253583,1.0311836565526225,0.13031475230224301,0.6332426674745609,0.8389791893208871,0.25405696348560247,-0.038974748389110685,0.2967914132964458,0.37651758752182873,-1.323497946528803
0,1,0,768,1024,inf,equal,restricted,0.22909100761307147,0.2838498011082765,1.777889668429271,1.3114813004449577,0.03341581557891619,0.9844622103566011,0.049702620481802316,0.6667003893681808,0.6511915603490388,0.08546625202516482,0.6232576207990811,0.9016343721830026,-0.85152258453998,0.4281784734566629,-0.24344875564838173,-0.1107588597835009
0,2,0,768,1024,inf,equal,restricted,0.14296650856465662,0.42084175701436977,0.7942473809267435,0.5110220492949572,0.06073195777151355,-0.3395824023179197,0.05335064875937525,0.8781666978742878,0.3490390961906309,-0.5536639676249118,0.3185291678190636,1.295133856592353,0.46581598019947,0.2163054122854507,0.48062972646939095,0.29167316145697153
0,3,0,768,1024,inf,equal,restricted,0.10538795639091404,-0.7079654064789359,-0.5657764110244815,-0.15876900915894845,0.2997856168851822,-0.052793437238303695,0.25005746032496745,0.7684228770863172,0.010162074741309743,-0.14667836709580453,-0.9844219722165335,-0.4428708922594897,-0.4962153618795703,0.27151607524208393,-0.48167203065683567,-0.30057708499326136
0,4,0,768,1024,inf,equal,restricted,0.1962052074552981,0.48259532531064403,0.7549165544065638,-0.3162119573575728,0.7904943093731039,-0.11612314088218309,0.8328670228988644,-0.0352401919841604,-0.3303934533108861,0.6814930276263301,0.13052276318982967,0.3943464708837741,-1.0938847449259743,1.6100214723378057,-0.4978457856450879,-0.16625987113101975
0,0,1,202,1024,inf,equal,restricted,0.4531567200852695,0.6557914325305099,0.14403778631032577,-0.4629515003037385,2.1560366193616156,0.6851206882364391,0.5656911622078074,1.316994957802907,-0.2405997250991002,-0.5169669279036134,0.33286198035868586,0.395713982249006,-0.9250140822528312,0.9639310199838675,1.4702223490125341,-0.5697154625354665
0,1,1,202,1024,inf,equal,restricted,0.4409075713992037,0.9060587566321384,-0.7964757053466663,0.2073883266657118,-0.02391628635347376,0.7473844164425754,2.4526221096540533,0.0190610494293273,0.8912754121695712,0.9333534154054396,0.10661941266589918,-1.1061491568810085,-0.21137398437834395,-0.023293534239974774,-0.07936404766759658,0.5401176728739243
0,2,1,202,1024,inf,equal,restricted,0.6845719010208099,-0.8500601950455363,0.8548337749063785,0.6971634178472385,1.5786783936218625,0.9617938011086761,1.2360076665224762,-0.6033177757456843,1.1129960895201432,-0.2512107065283059,-0.6141682062556827,2.3991143349677366,-0.1920634512303842,1.6846681422727243,0.09145226905826093,-0.5721538760283256
0,3,1,202,1024,inf,equal,restricted,0.532231154043019,0.15276953535601276,0.8935849609391182,1.2178454469683442,1.183541287275925,-0.19955623528970146,1.331568271962165,2.359549792525805,0.4790677715501381,1.580203533744875,0.8996312254120843,-0.7795388102338895,0.7200729299848493,1.3083351188123247,-0.4718404208687731,0.7898166262645967
0,4,1,202,1024,inf,equal,restricted,0.40257189354866274,-1.2865511443825786,-0.22046668072803186,-0.1415559108983385,-0.3676631582270396,0.9126487148118382,-1.6117916527581293,-0.4957550395205979,0.172701757706934,0.0277732076166102,0.7986966908926593,1.2143098319088739,0.3551127718740605,0.8397034315823525,0.6081043512701644,1.1998011092640324
0,0,2,54,1024,inf,equal,restricted,1.0235997455887242,-0.5935432579077704,-0.19069391910362074,-1.160887418469924,-0.052311439876572656,1.6827185233591673,1.0538868786866011,1.982322471619184,0.5739737176042033,0.44541059268179606,1.6469462960148795,-0.2878400080385064,-0.1894584480726477,0.1177142426852549,2.4374178779327726,-0.9308211203965512
0,1,2,54,1024,inf,equal,restricted,1.4421654742009893,0.4313971837648806,2.3745886645035132,0.4876148813263503,0.14445809364513026,1.9335537058257684,0.6850486818104916,-8.94047690797757e-13,-1.2993314814318602,0.006526053176124347,2.1322298198171614,0.8059301429818246,1.2717747034968647,2.0804188379353317,0.09932781837524404,-1.2477999318530446
0,2,2,54,1024,inf,equal,restricted,0.8424819724278327,-0.8837696471626296,0.3424120339790856,1.4827368160461651,-0.7828061214352003,1.4906986733245051,0.07762549656899416,-1.1409442111693806,0.3781626471032555,-1.1426329800800414,0.49761140092399725,-0.2859774637535548,0.015662656572278263,-1.1483652819729038,0.8006865242486105,-1.053347637351483
0,3,2,54,1024,inf,equal,restricted,1.2369797672105944,0.4364301936866794,3.8908325412328677e-10,0.8675832625351647,-0.6423085371535701,1.1128293747721707,1.7494465140780417,0.24572707815879055,-1.187542649920359,3.9506994212801653e-10,1.9074098192772844,1.8061346852406663,-1.176985067311114,2.083896387855143,-0.787099012625481,-0.9966074161290701
0,4,2,54,1024,inf,equal,restricted,1.4013758348894785,1.378864209585825,-0.9341231980123945,-0.1369017214998852,0.47347898712876485,-0.5599432046887571,1.8528545464911375,2.1952307469651244,1.2587678954240549,-1.0094158311427914,1.3355378014320973,0.08665004009927522,-0.7278952194013342,-0.19738036456405608,0.8437709383859949,2.0091852944838045
0,0,0,1536,2048,1.0,size,unrestricted,0.4492250235024904,1.9339975143568398e-10,-7.044649772642403e-11,-7.775345048544323e-11,2.7522150299580795e-10,2.6144686622094997e-10,-2.875158025053371e-10,2.582202748563932e-10,-2.581863562045939e-10,2.883813689312186e-10,2.405249107212444e-10,-6.728862711446984e-11,1.2862379433476937e-10,-14.999999977298865,2.546826184181507e-10,-1.2076734844513712e-10
0,1,0,1536,2048,1.0,size,unrestricted,0.5664123404769343,2.219442212792151e-11,7.28671314096203e-11,-1.4066137759930539e-11,-1.268096064984592e-12,5.839736202817208e-11,-1.0842582713459062e-11,4.16331630251812e-12,-5.170824599804448e-11,1.6477506923301454e-11,3.571158532564829e-12,14.999999970903158,-2.696701281150176e-08,-5.4979485315553765e-11,-2.1281190543158687e-11,-4.026851312740377e-11
0,2,0,1536,2048,1.0,size,unrestricted,0.5871300736332823,-1.2781860787137828e-10,-1.4805207966044947e-10,1.2340041676594677e-10,-1.0590111675051798e-10,-1.612918460680909e-10,-1.6112439005372946e-10,-1.3640724430557593e-10,-7.358821483539478e-11,5.593320271647297e-12,-1.1735048970950546e-10,14.999999974659241,1.4615029903312683e-10,-1.5860730475841435e-10,1.6381702378139826e-10,-1.470471962851751e-10
0,3,0,1536,2048,1.0,size,unrestricted,0.48112650516677674,-2.2846675349679203e-10,-8.793953590719227e-11,2.0037532652770394e-10,-2.6733323722801774e-10,2.6056013394236646e-10,-2.492227894514436e-10,1.7650838646856006e-10,-2.6728714687947653e-10,-2.997386194590425e-10,-14.999999978676763,5.120005925004347e-11,-2.348931101174194e-10,2.666571038738648e-10,6.081843301323513e-11,-2.682789861689565e-10
0,4,0,1536,2048,1.0,size,unrestricted,0.5785836118577642,3.808110803640115e-10,7.890866851574419e-11,-3.558148475109231e-10,-3.2849909209833978e-12,1.2541291766826777e-10,-1.6898327479084222e-10,2.413589402919978e-11,-2.0799284625428276e-10,4.203458906307685e-10,-1.454376223924305e-10,2.1671230717519568e-10,-14.999999973536216,2.7896310007323267e-10,-6.477532574954714e-11,-1.5351203624151066e-10
0,0,1,406,2048,1.0,size,unrestricted,0.9530473068598247,9.36679993763546e-10,-2.9269476767224515e-10,-9.742730070799314e-10,6.512865655762367e-10,7.597420394122196e-10,3.1792336773506025e-11,8.778455056498739e-10,-7.56620525522141e-10,-9.830939068732862e-10,2.3303044703207406e-10,-2.6189647202926345e-10,-5.020205878635069e-10,5.883145317077379e-10,14.999999967332705,-1.9213024973679993e-10
0,1,1,406,2048,1.0,size,unrestricted,0.7647212140502249,7.500102256045729e-10,-2.1101912032520855e-09,3.728131294216584e-09,-5.50661290234134e-09,-3.0119670042212116e-09,6.848517309495932e-09,-2.376394913028609e-09,-4.586332635041318e-10,3.628239636359898e-10,1.3282616386243525e-09,-14.999999922943877,-6.670610865802975e-09,-2.400277315120454e-09,1.2060918237194554e-09,8.752445125784809e-10
0,2,1,406,2048,1.0,size,unrestricted,1.0430180278405943,-4.921441642909264e-10,8.017524010323892e-10,-6.354919008161291e-10,1.5620312109423953e-09,2.370358333922526e-10,-5.129605336676412e-10,-14.999999941140917,1.1008846374996533e-09,-3.0498912103572274e-09,-1.5629908235457179e-09,1.0538542516219203e-08,5.318008987129746e-10,1.1055605510167448e-09,3.0196351684517564e-11,-5.562719210116705e-10
0,3,1,406,2048,1.0,size,unrestricted,0.641006202904118,-2.622114594040623e-09,14.999999845693823,-9.038104266232223e-10,-4.1853580795266536e-09,1.1593984143288698e-10,9.572248507856731e-10,9.126489500559011e-09,-6.168249933143551e-09,1.8268420855337434e-08,2.3123539859464775e-09,-1.695948262513285e-08,-9.48251943762341e-10,1.985645711747377e-09,-2.0473145479869623e-09,3.4822237099988483e-09
0,4,1,406,2048,1.0,size,unrestricted,0.9981137189875476,-5.371345371685106e-10,-8.87214506509691e-10,-1.1604511855968742e-09,-2.3581613956508825e-09,-1.793657171059189e-10,-1.1096492825919862e-08,-6.986097722896126e-11,-7.222840899631371e-10,-2.2842787682497396e-09,-4.488777641846044e-10,8.288091744948615e-10,-6.97005133493363e-10,-9.568989333720914e-10,14.999999939167513,-3.429960305303431e-10
0,0,2,106,2048,1.0,size,unrestricted,1.6599951021356532,1.3545940982608424e-12,5.051795242903809e-11,-5.410021661287924e-11,-2.0210925136657856e-10,1.0126134560896246e-10,-5.890274782023789e-11,3.437406650373559e-11,2.0761061551807963e-11,-1.734034104152706e-11,7.762737249928485e-12,-3.1542563785248056e-11,2.1534743791593707e-11,1.7909886863376702e-12,14.999999969955448,-2.8049284517054557e-08
0,1,2,106,2048,1.0,size,unrestricted,1.887586931638319,2.1168417479757546e-10,5.150755265591654e-11,-3.720147504612806e-11,3.2629520869361734e-11,3.8006642089711645e-10,5.052054272427673e-10,-4.38824099465809e-11,-1.6955924989536416e-10,2.936414774259915e-11,14.999999995752274,3.0993799251933123e-10,-9.428972558470759e-12,1.798632044689707e-10,4.963815040461249e-11,3.790284753053991e-11
0,2,2,106,2048,1.0,size,unrestricted,1.2932550595141188,1.0335062133774648e-11,9.470688576961253e-11,-14.99999999235291,5.911855268793436e-11,-4.5554750556154836e-11,5.5382752593863e-10,-1.9088210757660891e-10,2.1306065106179262e-10,-2.4176650813026296e-10,-7.92968627817523e-11,3.8502699334482697e-10,2.3200758938358537e-10,-2.194484379091593e-10,3.8263525841092376e-10,-1.2139925862278835e-09
0,3,2,106,2048,1.0,size,unrestricted,1.4120959629101386,6.117523043740658e-10,-2.6163082590861025e-10,-14.999999947486577,-2.34062655387363e-09,5.740164825641421e-10,-8.091498206233434e-11,9.544709867271697e-11,-1.475730170894123e-09,1.9338509985502003e-10,1.3209668635901371e-08,4.5016189952496685e-09,2.5344859676865767e-10,1.5922417338951138e-09,-1.970802543271996e-09,-8.655118025333444e-10
0,4,2,106,2048,1.0,size,unrestricted,2.479161696170407,14.9999999336413,-1.1442409950178321e-09,-9.816458929216769e-10,-2.1832693368952273e-10,-5.555453180623707e-09,8.991836312856217e-12,9.841927713264946e-09,8.538259797708888e-10,-5.726608036267537e-10,3.208778611707713e-09,3.0275251597141516e-10,-1.319451842718278e-12,5.128543307478258e-11,4.2035736390656203e-10,-1.013658559094392e-10
0,0,0,1536,2048,1.0,size,restricted,0.3807711859509963,-4.2693115153102086e-12,5.200032364814344,1.4056080558215843e-12,4.552933491840595e-13,-2.2283426658117546e-12,2.5813593778801228e-12,0.29282113511271524,4.23872487250928e-12,3.4296694462466035e-11,0.9375963778019151,1.071572043491246e-12,-3.3595041193443488e-12,-7.699399672674192,-3.5099577795672164e-12,-0.8701504491154076
0,1,0,1536,2048,1.0,size,restricted,0.5609311252380159,-7.393794597953466e-12,0.1412793153489637,4.277969336490226e-12,-4.050278631691246e-13,-1.4133124262516296e-11,3.073898426603536e-12,-2.08838648930019e-12,1.302788178042581e-11,-6.013449424664765e-12,-1.54233478658461e-12,8.121812469691923,-6.736908214443559,1.3150874381126185e-11,6.394785714278047e-12,1.1072299315705116e-11
0,2,0,1536,2048,1.0,size,restricted,0.4984836054986513,4.107730675253959,4.428879889753666e-12,0.9248672310072978,2.5546714941239243e-12,2.3893774624492017e-12,4.765174398274799e-12,4.463394599304163e-12,1.3795925847494557e-12,-1.495109720418945e-12,3.917922166694173e-12,9.96740209288044,-3.3500407490993875e-12,2.0617734490408594e-12,3.142718070837383e-10,-4.7989204645289993e-11
0,3,0,1536,2048,1.0,size,restricted,0.43475547971433975,-4.256418195526178e-12,-1.0163450589628478,0.870491538733366,1.25498549101503e-11,-5.268020060552031e-13,1.0036653841567776e-11,-1.0196606074740481e-11,1.298634235976708e-11,-5.584160206829805,-7.529003194895886,-3.872304543870317e-12,1.1154890167685351e-11,-6.568354966632786e-12,-2.7181170073005455e-12,1.2370537101122885e-11
0,4,0,1536,2048,1.0,size,restricted,0.4922552977866728,2.396900171249559e-11,-2.7762392276223712e-12,-2.471380767669475,-8.936770206610091e-13,-2.882603698250102e-12,2.9369802327629216e-12,-1.5248213228935065e-12,-3.2912242635561513,1.1636476801122027,2.840509288052068e-12,-3.990941165002356e-12,-8.073747288300499,-1.88071746787999e-12,1.3411870992219704e-12,2.072846694840729e-12
0,0,1,406,2048,1.0,size,restricted,0.6037341858548659,1.761756787249493,-1.4321225224927154e-12,-0.906270089379442,1.3248674676372272,1.401308928944666,1.5632218101023054e-12,1.924709119634576,-0.23954633295655864,-0.9150019255101066,1.1183207936792513e-11,-1.055127439179158e-12,-6.7339173401411705e-12,1.385557629354813,5.140981719264093,-2.9320562241179404e-13
0,1,1,406,2048,1.0,size,restricted,0.5641909475212832,9.79867904454112e-12,-0.31608679557842395,2.3429873098196357,-1.566165903579265,-0.9877750648971514,3.078577236604108,-0.4056931818549178,-8.967784475778599e-13,2.870319684445487e-12,0.38792973849750495,-2.9027229928989824,-1.8573430324385722,-0.24468452948559763,0.377259944392906,0.5327742699195739
0,2,1,406,2048,1.0,size,restricted,0.7492049166643036,-3.4832705852155274e-12,0.6521530546591288,-4.032208832922859e-12,1.8617115657124579,3.509823005962391e-12,-1.736628968236687e-12,-3.3117696606386566,1.1602963425738844,-1.8400939430977445,-0.8940588334811874,3.749448322145343,1.0884674671576e-11,1.5304682776158414,1.2238017499611168e-12,-2.647914172950058e-12
0,3,1,406,2048,1.0,size,restricted,0.5117360819501416,-1.6376716893191448e-11,4.207662308529904,-6.170311494226922e-14,-2.2156554814473476e-11,3.938381536353247e-12,1.3529559717550895e-11,2.398176144982229,-0.8712659256464081,3.687041350891524,0.1795268833966823,-2.1518450868819436,-1.902743706621938e-12,0.34263504262076533,-8.083150102654116e-12,1.1618472568828915
0,4,1,406,2048,1.0,size,restricted,0.5857377333331043,-0.33121768810025154,-0.6744562394790912,-1.0006250286078968,-1.4620494891899058,0.2131023027516642,-2.188145475035091,0.32511163302569135,-0.33047791854336667,-1.576774866049343,-0.08463629046629098,1.6344511728628328,-0.6235069174590833,-0.2512769002299704,3.415420802143189,0.27840537818397654
0,0,2,106,2048,1.0,size,restricted,0.762031272561743,0.30963858124269056,1.2142580003002592,-0.4842743053216069,-1.000129781333295,1.5504591180503056,-0.4174334897186774,1.013961114023292,0.8719050892175846,0.20776283083478628,0.630777438714658,0.036170123047821516,0.646491824866651,0.6301978099326178,2.279000884552558,-1.5532767237861467
0,1,2,106,2048,1.0,size,restricted,1.249880924942996,1.3164468517744505,0.8701028973509282,1.5767202936911948e-11,0.7634209772404388,2.012151077421488,1.9233596489151328,-6.296185704061131e-14,-0.6518981896747453,0.347797806411898,2.369777089816483,1.7465504953947075,2.662850813315956e-11,1.6933943203728894,0.7996631626127583,0.5054374828678975
0,2,2,106,2048,1.0,size,restricted,0.7179253156054501,0.19073287763641358,0.8246632463649644,-1.4120512999370334,0.7384787997869319,0.0453303406806751,2.171392795071764,-0.2365947643153665,1.3432887456082503,-0.4774477391726148,-0.1088517750867399,1.6347817477576512,1.1014589420591558,-0.14920139210141709,1.4679814577977417,-1.2164266010545473
0,3,2,106,2048,1.0,size,restricted,0.5803103647270177,0.7688536474027278,0.3474485196039673,-1.8817025768218412,-0.466974383771088,0.7068783865691911,0.24511835309527535,0.5313306918512647,-0.43732178036558905,0.5673049814481708,1.9955017099869672,1.8361239849138609,0.3722582774539224,1.4374843525447116,-0.5317813153945171,-0.3605826421804175
0,4,2,106,2048,1.0,size,restricted,1.1244725216595246,2.586666584805272,-0.2705108578157687,-0.22859663305692351,0.4079259624382907,-1.2080376766443828,0.43348863196439746,2.296626871025887,0.9378187538441598,-0.08069454188669502,1.7006028543420204,0.6788650067853407,0.18394922439534167,0.5843472134860535,0.738614983853543,0.2686265638335572
0,0,0,1536,2048,inf,equal,unrestricted,0.4492250235024904,1.9339975143568398e-10,-7.044649772642403e-11,-7.775345048544323e-11,2.7522150299580795e-10,2.6144686622094997e-10,-2.875158025053371e-10,2.582202748563932e-10,-2.581863562045939e-10,2.883813689312186e-10,2.405249107212444e-10,-6.728862711446984e-11,1.2862379433476937e-10,-14.999999977298865,2.546826184181507e-10,-1.2076734844513712e-10
0,1,0,1536,2048,inf,equal,unrestricted,0.5664123404769343,2.219442212792151e-11,7.28671314096203e-11,-1.4066137759930539e-11,-1.268096064984592e-12,5.839736202817208e-11,-1.0842582713459062e-11,4.16331630251812e-12,-5.170824599804448e-11,1.6477506923301454e-11,3.571158532564829e-12,14.999999970903158,-2.696701281150176e-08,-5.4979485315553765e-11,-2.1281190543158687e-11,-4.026851312740377e-11
0,2,0,1536,2048,inf,equal,unrestricted,0.5871300736332823,-1.2781860787137828e-10,-1.4805207966044947e-10,1.2340041676594677e-10,-1.0590111675051798e-10,-1.612918460680909e-10,-1.6112439005372946e-10,-1.3640724430557593e-10,-7.358821483539478e-11,5.593320271647297e-12,-1.1735048970950546e-10,14.999999974659241,1.4615029903312683e-10,-1.5860730475841435e-10,1.6381702378139826e-10,-1.470471962851751e-10
0,3,0,1536,2048,inf,equal,unrestricted,0.48112650516677674,-2.2846675349679203e-10,-8.793953590719227e-11,2.0037532652770394e-10,-2.6733323722801774e-10,2.6056013394236646e-10,-2.492227894514436e-10,1.7650838646856006e-10,-2.6728714687947653e-10,-2.997386194590425e-10,-14.999999978676763,5.120005925004347e-11,-2.348931101174194e-10,2.666571038738648e-10,6.081843301323513e-11,-2.682789861689565e-10
0,4,0,1536,2048,inf,equal,unrestricted,0.5785836118577642,3.808110803640115e-10,7.890866851574419e-11,-3.558148475109231e-10,-3.2849909209833978e-12,1.2541291766826777e-10,-1.6898327479084222e-10,2.413589402919978e-11,-2.0799284625428276e-10,4.203458906307685e-10,-1.454376223924305e-10,2.1671230717519568e-10,-14.999999973536216,2.7896310007323267e-10,-6.477532574954714e-11,-1.5351203624151066e-10
0,0,1,406,2048,inf,equal,unrestricted,0.9530473068598247,9.36679993763546e-10,-2.9269476767224515e-10,-9.742730070799314e-10,6.512865655762367e-10,7.597420394122196e-10,3.1792336773506025e-11,8.778455056498739e-10,-7.56620525522141e-10,-9.830939068732862e-10,2.3303044703207406e-10,-2.6189647202926345e-10,-5.020205878635069e-10,5.883145317077379e-10,14.999999967332705,-1.9213024973679993e-10
0,1,1,406,2048,inf,equal,unrestricted,0.7647212140502249,7.500102256045729e-10,-2.1101912032520855e-09,3.728131294216584e-09,-5.50661290234134e-09,-3.0119670042212116e-09,6.848517309495932e-09,-2.376394913028609e-09,-4.586332635041318e-10,3.628239636359898e-10,1.3282616386243525e-09,-14.999999922943877,-6.670610865802975e-09,-2.400277315120454e-09,1.2060918237194554e-09,8.752445125784809e-10
0,2,1,406,2048,inf,equal,unrestricted,1.0430180278405943,-4.921441642909264e-10,8.017524010323892e-10,-6.354919008161291e-10,1.5620312109423953e-09,2.370358333922526e-10,-5.129605336676412e-10,-14.999999941140917,1.1008846374996533e-09,-3.0498912103572274e-09,-1.5629908235457179e-09,1.0538542516219203e-08,5.318008987129746e-10,1.1055605510167448e-09,3.0196351684517564e-11,-5.562719210116705e-10
0,3,1,406,2048,inf,equal,unrestricted,0.641006202904118,-2.622114594040623e-09,14.999999845693823,-9.038104266232223e-10,-4.1853580795266536e-09,1.1593984143288698e-10,9.572248507856731e-10,9.126489500559011e-09,-6.168249933143551e-09,1.8268420855337434e-08,2.3123539859464775e-09,-1.695948262513285e-08,-9.48251943762341e-10,1.985645711747377e-09,-2.0473145479869623e-09,3.4822237099988483e-09
0,4,1,406,2048,inf,equal,unrestricted,0.9981137189875476,-5.371345371685106e-10,-8.87214506509691e-10,-1.1604511855968742e-09,-2.3581613956508825e-09,-1.793657171059189e-10,-1.1096492825919862e-08,-6.986097722896126e-11,-7.222840899631371e-10,-2.2842787682497396e-09,-4.488777641846044e-10,8.288091744948615e-10,-6.97005133493363e-10,-9.568989333720914e-10,14.999999939167513,-3.429960305303431e-10
0,0,2,106,2048,inf,equal,unrestricted,1.6599951021356532,1.3545940982608424e-12,5.051795242903809e-11,-5.410021661287924e-11,-2.0210925136657856e-10,1.0126134560896246e-10,-5.890274782023789e-11,3.437406650373559e-11,2.0761061551807963e-11,-1.734034104152706e-11,7.762737249928485e-12,-3.1542563785248056e-11,2.1534743791593707e-11,1.7909886863376702e-12,14.999999969955448,-2.8049284517054557e-08
0,1,2,106,2048,inf,equal,unrestricted,1.887586931638319,2.1168417479757546e-10,5.150755265591654e-11,-3.720147504612806e-11,3.2629520869361734e-11,3.8006642089711645e-10,5.052054272427673e-10,-4.38824099465809e-11,-1.6955924989536416e-10,2.936414774259915e-11,14.999999995752274,3.0993799251933123e-10,-9.428972558470759e-12,1.798632044689707e-10,4.963815040461249e-11,3.790284753053991e-11
0,2,2,106,2048,inf,equal,unrestricted,1.2932550595141188,1.0335062133774648e-11,9.470688576961253e-11,-14.99999999235291,5.911855268793436e-11,-4.5554750556154836e-11,5.5382752593863e-10,-1.9088210757660891e-10,2.1306065106179262e-10,-2.4176650813026296e-10,-7.92968627817523e-11,3.8502699334482697e-10,2.3200758938358537e-10,-2.194484379091593e-10,3.8263525841092376e-10,-1.2139925862278835e-09
0,3,2,106,2048,inf,equal,unrestricted,1.4120959629101386,6.117523043740658e-10,-2.6163082590861025e-10,-14.999999947486577,-2.34062655387363e-09,5.740164825641421e-10,-8.091498206233434e-11,9.544709867271697e-11,-1.475730170894123e-09,1.9338509985502003e-10,1.3209668635901371e-08,4.5016189952496685e-09,2.5344859676865767e-10,1.5922417338951138e-09,-1.970802543271996e-09,-8.655118025333444e-10
0,4,2,106,2048,inf,equal,unrestricted,2.479161696170407,14.9999999336413,-1.1442409950178321e-09,-9.816458929216769e-10,-2.1832693368952273e-10,-5.555453180623707e-09,8.991836312856217e-12,9.841927713264946e-09,8.538259797708888e-10,-5.726608036267537e-10,3.208778611707713e-09,3.0275251597141516e-10,-1.319451842718278e-12,5.128543307478258e-11,4.2035736390656203e-10,-1.013658559094392e-10
0,0,0,1536,2048,inf,equal,restricted,0.10574562745701055,0.09176022810248399,1.0405581642764379,0.3968817026440639,0.5761396007319289,0.7616769130707821,-0.24388793003645903,0.7993166294880828,-0.011857347955801352,0.6056204217789722,0.7595310963561532,-0.5294472566412579,0.13903957715490595,-0.5897616221967429,0.2571813169678857,-0.5276403885462777
0,1,0,1536,2048,inf,equal,restricted,0.11211109798675856,0.09225120025533261,1.1139108317164919,0.24174106771990034,0.3590029138536798,0.8025583369380207,-0.08564251783189428,0.4285899365028608,-0.11050132371378209,0.2922968658961042,0.10270989586960981,0.5231307029405354,-0.825857580687826,-0.1813463670491437,-0.2354698383823606,-0.18474301779463023
0,2,0,1536,2048,inf,equal,restricted,0.07097736129965478,0.5302552739941273,0.08960107988630364,0.7502562707120255,0.2006051114621065,0.0272128637905604,-0.16231081925353613,0.08428271099955634,0.3514747022729518,0.1691383715850345,-0.07769082712078682,0.8501661952628676,0.35935972475094224,-0.020849869080734235,0.5105305191874275,-0.28113232814550226
0,3,0,1536,2048,inf,equal,restricted,0.08820877571403753,-0.5485564881450654,-0.3015176989386169,0.561631824601086,0.23994325799319913,1.0035248904904095,0.07449589883724055,0.587743089131103,0.43343829674054435,-0.4670643169265311,-0.7799584615309063,-0.03213936243318864,-0.17371077753631364,0.6755909601258003,0.3132421131239137,-0.258883977020053
0,4,0,1536,2048,inf,equal,restricted,0.08920725601983415,0.4385281466959251,0.5552855476550158,-0.2526769512344325,0.38770735849291027,0.473055778228274,-0.09477781322499276,0.37684854589496247,-0.4105096586361408,0.7096289733351347,-0.06701597344184991,-0.06845439277002842,-0.914967601891645,0.5233352980564988,-0.1106042325419121,-0.1544019247273654
0,0,1,406,2048,inf,equal,restricted,0.29843912147887186,0.9543001276612371,0.22394099954277796,-0.4311991353360402,1.1660084037308727,1.1966452049785572,0.26081394362402927,1.048186385321307,-0.11126933903113206,-0.29750509875077313,0.32858725947194806,-0.0020128577351934997,-0.2459454754001979,1.168819759616019,1.8786789288234829,-0.0016706777258749203
0,1,1,406,2048,inf,equal,restricted,0.24316706233252167,0.2189570735456094,-0.12633435978110344,0.9512131733572977,-0.46803051804467294,-0.22466982540212838,1.4310432936221453,-0.1131866868621202,0.35817634299157675,0.5561229584634024,0.6682751274725554,-1.0518704960020335,-0.5698421516671371,-0.3083898084896106,0.6115934943221405,0.7977828548295164
0,2,1,406,2048,inf,equal,restricted,0.36562268524174374,-0.12895045221143567,0.8625720036859732,-0.06383303085316365,1.1949748201994006,0.42765392913122513,0.22743325775442536,-1.0620593435379102,0.8710389314859049,-0.6435420810276766,-0.406298590145788,1.773087232001669,0.45520136114414345,1.2219971302180166,0.32816066932190396,0.05639481837324656
0,3,1,406,2048,inf,equal,restricted,0.24748028548816944,-0.19519844057012983,1.7613458911498674,0.22164985173250729,0.023351083050648452,0.3587897779461896,0.6524901319919625,1.2788165943335297,-0.4991013841738824,1.5819395427938738,0.6397939002932539,-0.5576977000021052,0.026612257001605383,0.9325735203197788,0.011129553707938689,1.1054930122822606
0,4,1,406,2048,inf,equal,restricted,0.23334845992134118,-0.23324793706246402,-0.07958469245397136,-0.5493063015300124,-0.4285696843036757,0.3352155349137254,-1.0019857008763584,0.16262378162551813,0.1694510726320761,-0.4241130082626293,-0.15689254654335155,0.6946584798821728,0.006344255281082397,0.01415068765798335,1.6452607054478332,0.2167919263157729
0,0,2,106,2048,inf,equal,restricted,0.7001863056297102,0.2885092288403855,1.1473396487518834,-0.3658139380617281,-0.922113405991416,1.4061086070103948,-0.36414468276467615,0.9693478992563508,0.75912963103629,0.11407576819965122,0.6185528465022647,-0.003720085165269872,0.5988139751379723,0.58213864741488,2.072558359870886,-1.4574235288972814
0,1,2,106,2048,inf,equal,restricted,0.9726809658045528,1.0319139551357468,0.9407631166817383,0.6818723393794769,0.75183578856695,1.8557422798583982,1.6348848521052215,-0.00850572866017274,-0.7859683958559585,0.5079650374654212,1.8853185560588794,0.47906798485148705,0.13026046781527453,1.482511745186221,0.5578231755122446,0.24060648427701045
0,2,2,106,2048,inf,equal,restricted,0.5942166091077352,-0.07090671940929279,0.8872870261567276,-1.214517296530679,0.6318826362937751,0.14235138913453477,1.684953536427814,-0.08693190954936941,1.0040952229580395,-0.7661009743889987,-0.36013673844449995,0.6417707618874632,0.940052612583409,-0.2051832952358498,1.0862943132189744,-1.384190516217261
0,3,2,106,2048,inf,equal,restricted,0.4441651201111554,0.5271233387920615,0.5496582325761263,-1.4467793664239728,-0.48329394879317483,0.6425627880725381,0.16411646991915085,0.3975219629440944,-0.654982707001864,0.31369314239480794,1.6325089323757616,0.6809984129499704,0.1699045259708048,0.9402053263663601,-0.7234725485524909,-0.794863934625301
0,4,2,106,2048,inf,equal,restricted,0.9257344069210094,2.103421312031439,-0.41252810054976047,0.33435632745940663,0.04600538746029127,-1.1824514706317724,-0.010279481221450443,1.9360583041920212,0.5679328214435355,-0.4917675254528132,1.3755561203160833,-0.33403316773618436,0.0253140131434371,0.2818979725376741,0.5486418680890018,-0.07027897453155636
0,0,0,3072,4096,1.0,size,unrestricted,0.3871993524895348,2.1730567461304873e-09,-4.599935487032047e-09,7.990505021446921e-10,8.225769017215474e-10,4.0763888788747e-10,-2.3934868376086417e-09,2.614926966044392e-08,-2.353570752921371e-09,9.026163216997465e-09,14.99999987143759,1.4178886727547166e-09,-6.767809631167803e-10,-2.6870060097535746e-08,-7.162981054221195e-10,-1.6036842226923963e-09
0,1,0,3072,4096,1.0,size,unrestricted,0.424425742387347,1.0692628924281289e-09,1.4481341632513144e-09,-1.6756906588835902e-09,-1.1253398397951521e-09,2.2023231612865212e-10,-1.0815877060495954e-09,4.5553050895446157e-10,-7.12368468328866e-10,9.746292958965197e-10,1.0643069842308223e-09,1.212315296624448e-06,-14.99999868607567,-8.968603107929189e-10,-3.519871967382048e-10,-1.016302350877277e-09
0,2,0,3072,4096,1.0,size,unrestricted,0.45459891389905344,14.999999994955784,-9.765409033230832e-11,7.005797093305247e-10,-1.957893554945233e-11,1.2492315352682507e-10,8.859821656174935e-12,-3.2309248840638014e-10,-4.3494530982651685e-11,3.936913000186509e-11,1.0122597738524016e-10,2.527988579089766e-11,-1.0082931167837991e-11,-1.5283491877703705e-09,-1.2747709747062616e-11,-2.3325752007192164e-10
0,3,0,3072,4096,1.0,size,unrestricted,0.33740036560879755,-2.867950207709575e-10,-7.587521882967493e-10,2.873252840678882e-10,-9.606927072132068e-10,1.0627048289017433e-09,5.825350061276395e-10,14.999999968610068,-8.120947027375089e-10,-7.421717360779217e-10,-7.707019361650488e-10,-7.339718081450554e-10,-3.679296359720875e-12,3.4570372524592545e-10,-1.250016861679348e-10,-1.2527968779750637e-10
0,4,0,3072,4096,1.0,size,unrestricted,0.3310808291564255,2.6288945065255058e-08,9.839414520321663e-10,1.2876368853636817e-10,1.9242223261860204e-09,-3.707100232434729e-10,-8.910154529459074e-09,1.5833694990885884e-10,-8.809564361544176e-10,14.999999886172128,-4.773522255600169e-10,7.832751929362907e-10,-4.0491993394220394e-08,1.573899747960445e-09,-4.365478936131172e-10,2.637790929127283e-10
0,0,1,815,4096,1.0,size,unrestricted,0.9333972229903604,-2.1881621198671004e-10,2.839200117975743e-11,-1.7082057003042294e-10,1.9690215828921962e-10,14.999999972841422,-2.2307626985253955e-10,1.7236550239129644e-10,-2.7903406671296804e-11,-1.8261345210485368e-10,1.793325160475326e-10,-1.3046878820449943e-10,-2.918885721047467e-11,7.886045586750242e-11,8.354208064237647e-11,-7.251554148962012e-11
0,1,1,815,4096,1.0,size,unrestricted,0.5211764331031048,1.198128313376083e-10,-5.378050117192261e-10,5.159262809548814e-09,-5.005358529667191e-10,-8.87605337563376e-10,1.7404605535424988e-09,4.4435477944788286e-10,-1.1435824780324202e-09,3.094693356725125e-10,-7.855935320690225e-12,-14.999999958532474,-1.03969464482777e-10,-1.4778698155181088e-09,7.05964785728016e-10,7.488234320861145e-10
0,2,1,815,4096,1.0,size,unrestricted,0.8977787648838689,-1.451805433066595e-11,2.081957383431077e-10,-2.2696914090495424e-10,1.167176629040049e-10,3.608729265145255e-11,2.36371289385728e-10,-2.1811352775071333e-10,8.686357424384458e-11,-1.846455939732663e-10,-14.999999973476564,2.37002366905568e-10,1.4612127372537408e-10,-6.606936492584077e-12,1.606509469030706e-10,-2.344376476028434e-10
0,3,1,815,4096,1.0,size,unrestricted,0.821258149522075,-2.661777487749734e-10,2.8730745480543497e-10,1.0468249903106421e-10,2.862555953759379e-10,1.851374313237237e-10,2.0772022807875924e-10,2.92409380938294e-10,-1.7378048123787448e-10,14.999999972780227,2.782622577725447e-10,-2.563097310140326e-10,-2.641747240865791e-10,-1.4027310565519493e-10,1.8113549614252034e-10,1.720890622966904e-10
0,4,1,815,4096,1.0,size,unrestricted,0.521837366172272,1.0572678882250614e-09,-8.293750679501681e-10,-6.498911762775727e-10,-14.99999994182056,-7.95410363835674e-10,-1.3169089131895715e-09,-3.5687037637296e-10,-1.2047264812804635e-09,-3.2924212697898577e-10,-2.1714864179823315e-10,9.490353425305718e-11,-7.419579194547184e-10,-4.2252738827275e-10,1.0938440452965385e-08,-1.093011788774981e-09
0,0,2,209,4096,1.0,size,unrestricted,1.1732388762809376,-1.216206395175811e-09,2.2161433934184407e-09,3.060251745247537e-10,-4.413505695903358e-10,-7.563986052091658e-11,-1.2207766755821079e-09,1.4927010457094983e-09,-1.4711583838806601e-10,-7.968754544386254e-10,-1.780151538999299e-10,4.608402426590631e-10,2.557898319464871e-10,1.1770596313429776e-09,14.99999996256558,-1.918086632679606e-09
0,1,2,209,4096,1.0,size,unrestricted,1.3026963488818553,2.782646164386928e-09,9.546069295026273e-11,-5.607972654894069e-10,-1.2096357485424871e-09,14.99999993747581,5.372361767326488e-09,-2.0651188788819334e-09,-4.472690974967875e-10,4.849838793680201e-10,4.9903038377478814e-09,1.1935629113204058e-09,-7.033659343273487e-10,3.82063481536101e-09,2.9891099517580953e-09,1.7410630652836817e-09
0,2,2,209,4096,1.0,size,unrestricted,1.1640669146016844,-3.057305092144796e-10,8.735076812339845e-10,-2.841183673258806e-09,2.5727743518232865e-09,-1.4369211029289686e-09,1.5593617506473634e-09,-9.577485564351003e-10,2.5166819972850884e-10,-1.6108554654060956e-09,-1.1322769112527624e-09,14.99999995341292,-1.5644833150857298e-09,-3.5178490751406128e-09,-8.192007534370165e-10,-4.599887631752071e-10
0,3,2,209,4096,1.0,size,unrestricted,1.3536199731487408,4.087652453207737e-10,-6.826696263524116e-10,-1.4934345921278362e-09,-1.1746481799022986e-09,2.587427248257405e-09,-4.599970946500881e-10,2.932549053819622e-10,-5.136415988113105e-10,1.3034097868350645e-09,1.6188063545745737e-09,-8.284002097951485e-10,6.203931196841262e-10,6.588474585989479e-10,-14.999999961105875,-1.0892738204509385e-09
0,4,2,209,4096,1.0,size,unrestricted,1.7582163106842414,14.999999920387767,-9.901559710443454e-10,-1.4084872924003233e-09,1.1675680133034323e-11,-3.6656179706606264e-09,5.825977533335296e-10,1.0947656472713285e-08,7.665902493962317e-10,-7.723325628370556e-10,1.7724450243646575e-09,2.631538690761283e-10,-9.425837660891638e-09,1.1219444685159488e-10,-4.97630491598024e-10,8.887948083224362e-11
0,0,0,3072,4096,1.0,size,restricted,0.3414709829045816,1.4816029102286824e-11,-1.5802986271975843e-11,7.576623448856443e-12,6.467383010679856e-12,4.567786612337291e-12,-1.0611065637460195e-11,4.758695265307311,-1.0273684811712399e-11,0.9315553010218934,6.381713127992064,1.0636811577813752e-11,-2.203382756205108e-12,-2.9280363061596444,-2.5938903926425538e-12,-6.692249894548434e-12
0,1,0,3072,4096,1.0,size,restricted,0.36728007903042803,3.981870049722306e-10,1.3416866830459817,-0.7159214735127054,7.792312980204316e-13,-1.2910798930981982e-12,2.6617160174135395e-14,4.13138549083673e-12,-1.9058879423579063,1.9819671115781155e-09,0.01741873063639768,5.902101301636515,-5.116983866106785,1.0321285693504115e-12,3.004862690087782e-13,5.075990300228919e-13
0,2,0,3072,4096,1.0,size,restricted,0.3943998722047917,6.266778993861907,5.349447277212471e-12,4.134182257283589,6.677617319622441e-13,0.16423888795906907,-2.9362033380842055e-12,-0.5270962838936418,3.4351669886503345e-12,-5.212815279572583e-12,6.485322288502901e-09,-4.528865088464836e-12,-5.309135201766473e-13,-3.6735215171575666,3.2492878750346555e-13,-0.23418205303093134
0,3,0,3072,4096,1.0,size,restricted,0.2832686609534191,2.1740327983122285e-13,-7.723568675915703e-12,9.765372216509635e-15,-2.130164426937273,2.9062003810530195,2.1240063069551858e-10,7.118693539665091,-2.0057690571799734e-11,-6.09624451886381e-12,-2.84494165205895,-4.457943533489376e-12,-7.917106821772521e-14,9.006698395139571e-13,1.4572420040439182e-13,6.054502296401878e-14
0,4,0,3072,4096,1.0,size,restricted,0.31210186000563256,4.676098798657561,-1.361930373454306e-14,-9.686774088733228e-14,4.2983047616930736e-13,1.2198915806823475e-14,-0.9743166461530226,-1.181882756665463e-13,1.800113891214051e-14,5.710089276223742,-1.88417484824516e-15,-7.387569474283886e-14,-3.639495278972726,2.440602199332379e-13,2.167025819217478e-14,-8.689961580027317e-14
0,0,1,815,4096,1.0,size,restricted,0.49202851833358463,-0.6719204455191536,0.4477981814604705,-1.63697111588826e-11,1.5528937112375392,4.140750854393418,-0.8379068839959205,1.2614594691308423,0.027210786985290347,-1.337212609423914,1.2039764719558645,-8.006163538891992e-13,0.05092565328356042,0.9437419104989291,2.5242030219588,5.3685737708829244e-11
0,1,1,815,4096,1.0,size,restricted,0.3274884075945329,0.143742384172172,-0.013034950877492488,2.9971661317482914,-1.0367842022784335e-10,-0.46963353463707047,2.3924630801926647,1.0083036400064314,-1.1092025796714466,0.5888157697631995,5.966932158507521e-12,-2.5302342612519246,2.116378065669917e-12,-1.0377074879893926,1.150570438376202,1.559125741181595
0,2,1,815,4096,1.0,size,restricted,0.44727112615338255,4.7090735739545115e-12,1.1869171549058413,-0.4732332116828881,0.7091083594161789,0.21736712519592372,2.0278862550965573,-1.0452608236735499,0.5049677420830132,-1.317541268822549,-3.220221483700526,1.9762984276732942,0.5448843740252491,0.21801575196487258,0.60622433263891,-0.9520736889182604
0,3,1,815,4096,1.0,size,restricted,0.47099937289713567,-1.3804208562522962,1.8743769285597276,0.03192843996241782,1.6258220903008116,0.506862012298948,0.669912157562572,2.120651288947045,-2.6251652611067034e-12,4.498595751622259,1.2403980899425628,-0.015485776660504403,-0.2907549054940848,-6.655197832399753e-13,0.3177928784763075,0.4269988239331186
0,4,1,815,4096,1.0,size,restricted,0.2620401893961775,1.6988573870179635,-0.6209661283138219,-0.334971753113896,-2.3696646699671438,-0.5544874528257507,-1.123091177112039,0.12602387680914412,-0.9577053928661855,-0.011533726781570202,0.16661784967377255,0.709023842855733,-0.6216789789411642,-0.06196274752747844,2.7584730379443387,-0.7779166831923768
0,0,2,209,4096,1.0,size,restricted,0.4177989781445926,-0.4682668189541221,1.5530064315394478,0.7462982923431646,0.09902796949494172,0.48141958379533045,-0.4641176185639421,1.4002872520263043,0.26399106518562476,-0.21155824531881035,0.2611878664614832,0.9091170949331427,0.47514711838873175,1.3771608895428655,2.2599112647654187,-0.6467132529253844
0,1,2,209,4096,1.0,size,restricted,0.7046404667791446,1.3314979902525066,0.5758841619010976,0.3993711939706848,-0.050309722214120264,2.0419175746255513,1.5912104914205694,-0.2702894196708928,0.19844911527307132,0.568590793716987,1.5465966413898582,1.1194337187836458,0.002153738906113744,1.6148692718344817,1.3121777253419484,1.1189536775964573
0,2,2,209,4096,1.0,size,restricted,0.4294759710515021,0.04157173491301597,0.9830012328231186,-0.6799821752716629,1.3600615238663056,-0.36308848159074275,1.1863044599255013,-0.1671013005035192,0.498783677518616,-0.4741590181733195,-0.4214306464388802,2.103988910547583,-0.6310738254254609,-0.6030267253921224,-0.2956771102397163,-0.027492474331674954
0,3,2,209,4096,1.0,size,restricted,0.4753427925640935,0.7968528768987908,-0.10818595157708673,-0.4820937138127747,-0.3894008473761593,1.5036390014892995,-0.0828768242437529,0.8180226749665791,-0.06680663814066348,1.1798052696108758,1.2113197878822888,-0.2375467165980728,0.8024385747951185,1.0177309546948505,-1.6493309221444836,-0.4902858641029453
0,4,2,209,4096,1.0,size,restricted,0.7406045781836181,2.1302598050659007,-0.07039083049794533,-0.1793566420089529,0.38006564723174185,-0.7382651755470998,0.6291477206665816,1.981111510205301,0.7065259422671158,-0.10074877617140368,1.0921999126341082,0.6134851594545999,-1.1866369136880506,0.6427310701614658,-0.06724628862908626,0.328779352207326
0,0,0,3072,4096,inf,equal,unrestricted,0.3871993524895348,2.1730567461304873e-09,-4.599935487032047e-09,7.990505021446921e-10,8.225769017215474e-10,4.0763888788747e-10,-2.3934868376086417e-09,2.614926966044392e-08,-2.353570752921371e-09,9.026163216997465e-09,14.99999987143759,1.4178886727547166e-09,-6.767809631167803e-10,-2.6870060097535746e-08,-7.162981054221195e-10,-1.6036842226923963e-09
0,1,0,3072,4096,inf,equal,unrestricted,0.424425742387347,1.0692628924281289e-09,1.4481341632513144e-09,-1.6756906588835902e-09,-1.1253398397951521e-09,2.2023231612865212e-10,-1.0815877060495954e-09,4.5553050895446157e-10,-7.12368468328866e-10,9.746292958965197e-10,1.0643069842308223e-09,1.212315296624448e-06,-14.99999868607567,-8.968603107929189e-10,-3.519871967382048e-10,-1.016302350877277e-09
0,2,0,3072,4096,inf,equal,unrestricted,0.45459891389905344,14.999999994955784,-9.765409033230832e-11,7.005797093305247e-10,-1.957893554945233e-11,1.2492315352682507e-10,8.859821656174935e-12,-3.2309248840638014e-10,-4.3494530982651685e-11,3.936913000186509e-11,1.0122597738524016e-10,2.527988579089766e-11,-1.0082931167837991e-11,-1.5283491877703705e-09,-1.2747709747062616e-11,-2.3325752007192164e-10
0,3,0,3072,4096,inf,equal,unrestricted,0.33740036560879755,-2.867950207709575e-10,-7.587521882967493e-10,2.873252840678882e-10,-9.606927072132068e-10,1.0627048289017433e-09,5.825350061276395e-10,14.999999968610068,-8.120947027375089e-10,-7.421717360779217e-10,-7.707019361650488e-10,-7.339718081450554e-10,-3.679296359720875e-12,3.4570372524592545e-10,-1.250016861679348e-10,-1.2527968779750637e-10
0,4,0,3072,4096,inf,equal,unrestricted,0.3310808291564255,2.6288945065255058e-08,9.839414520321663e-10,1.2876368853636817e-10,1.9242223261860204e-09,-3.707100232434729e-10,-8.910154529459074e-09,1.5833694990885884e-10,-8.809564361544176e-10,14.999999886172128,-4.773522255600169e-10,7.832751929362907e-10,-4.0491993394220394e-08,1.573899747960445e-09,-4.365478936131172e-10,2.637790929127283e-10
0,0,1,815,4096,inf,equal,unrestricted,0.9333972229903604,-2.1881621198671004e-10,2.839200117975743e-11,-1.7082057003042294e-10,1.9690215828921962e-10,14.999999972841422,-2.2307626985253955e-10,1.7236550239129644e-10,-2.7903406671296804e-11,-1.8261345210485368e-10,1.793325160475326e-10,-1.3046878820449943e-10,-2.918885721047467e-11,7.886045586750242e-11,8.354208064237647e-11,-7.251554148962012e-11
0,1,1,815,4096,inf,equal,unrestricted,0.5211764331031048,1.198128313376083e-10,-5.378050117192261e-10,5.159262809548814e-09,-5.005358529667191e-10,-8.87605337563376e-10,1.7404605535424988e-09,4.4435477944788286e-10,-1.1435824780324202e-09,3.094693356725125e-10,-7.855935320690225e-12,-14.999999958532474,-1.03969464482777e-10,-1.4778698155181088e-09,7.05964785728016e-10,7.488234320861145e-10
0,2,1,815,4096,inf,equal,unrestricted,0.8977787648838689,-1.451805433066595e-11,2.081957383431077e-10,-2.2696914090495424e-10,1.167176629040049e-10,3.608729265145255e-11,2.36371289385728e-10,-2.1811352775071333e-10,8.686357424384458e-11,-1.846455939732663e-10,-14.999999973476564,2.37002366905568e-10,1.4612127372537408e-10,-6.606936492584077e-12,1.606509469030706e-10,-2.344376476028434e-10
0,3,1,815,4096,inf,equal,unrestricted,0.821258149522075,-2.661777487749734e-10,2.8730745480543497e-10,1.0468249903106421e-10,2.862555953759379e-10,1.851374313237237e-10,2.0772022807875924e-10,2.92409380938294e-10,-1.7378048123787448e-10,14.999999972780227,2.782622577725447e-10,-2.563097310140326e-10,-2.641747240865791e-10,-1.4027310565519493e-10,1.8113549614252034e-10,1.720890622966904e-10
0,4,1,815,4096,inf,equal,unrestricted,0.521837366172272,1.0572678882250614e-09,-8.293750679501681e-10,-6.498911762775727e-10,-14.99999994182056,-7.95410363835674e-10,-1.3169089131895715e-09,-3.5687037637296e-10,-1.2047264812804635e-09,-3.2924212697898577e-10,-2.1714864179823315e-10,9.490353425305718e-11,-7.419579194547184e-10,-4.2252738827275e-10,1.0938440452965385e-08,-1.093011788774981e-09
0,0,2,209,4096,inf,equal,unrestricted,1.1732388762809376,-1.216206395175811e-09,2.2161433934184407e-09,3.060251745247537e-10,-4.413505695903358e-10,-7.563986052091658e-11,-1.2207766755821079e-09,1.4927010457094983e-09,-1.4711583838806601e-10,-7.968754544386254e-10,-1.780151538999299e-10,4.608402426590631e-10,2.557898319464871e-10,1.1770596313429776e-09,14.99999996256558,-1.918086632679606e-09
0,1,2,209,4096,inf,equal,unrestricted,1.3026963488818553,2.782646164386928e-09,9.546069295026273e-11,-5.607972654894069e-10,-1.2096357485424871e-09,14.99999993747581,5.372361767326488e-09,-2.0651188788819334e-09,-4.472690974967875e-10,4.849838793680201e-10,4.9903038377478814e-09,1.1935629113204058e-09,-7.033659343273487e-10,3.82063481536101e-09,2.9891099517580953e-09,1.7410630652836817e-09
0,2,2,209,4096,inf,equal,unrestricted,1.1640669146016844,-3.057305092144796e-10,8.735076812339845e-10,-2.841183673258806e-09,2.5727743518232865e-09,-1.4369211029289686e-09,1.5593617506473634e-09,-9.577485564351003e-10,2.5166819972850884e-10,-1.6108554654060956e-09,-1.1322769112527624e-09,14.99999995341292,-1.5644833150857298e-09,-3.5178490751406128e-09,-8.192007534370165e-10,-4.599887631752071e-10
0,3,2,209,4096,inf,equal,unrestricted,1.3536199731487408,4.087652453207737e-10,-6.826696263524116e-10,-1.4934345921278362e-09,-1.1746481799022986e-09,2.587427248257405e-09,-4.599970946500881e-10,2.932549053819622e-10,-5.136415988113105e-10,1.3034097868350645e-09,1.6188063545745737e-09,-8.284002097951485e-10,6.203931196841262e-10,6.588474585989479e-10,-14.999999961105875,-1.0892738204509385e-09
0,4,2,209,4096,inf,equal,unrestricted,1.7582163106842414,14.999999920387767,-9.901559710443454e-10,-1.4084872924003233e-09,1.1675680133034323e-11,-3.6656179706606264e-09,5.825977533335296e-10,1.0947656472713285e-08,7.665902493962317e-10,-7.723325628370556e-10,1.7724450243646575e-09,2.631538690761283e-10,-9.425837660891638e-09,1.1219444685159488e-10,-4.97630491598024e-10,8.887948083224362e-11
0,0,0,3072,4096,inf,equal,restricted,0.0525545787092851,0.2390378777169617,-0.14776727056834707,0.39951315324664066,0.3403654631856222,0.3899366102394984,0.02393722937574559,0.8119956494081212,-0.005337023328126866,0.384121994351899,0.6233567725037253,0.06746962868703635,0.07004808648040617,-0.35726609391485337,0.09678057719208513,-0.05907674032252991
0,1,0,3072,4096,inf,equal,restricted,0.04204353247090273,0.23936815727824495,0.4287243804098693,-0.0062756204475415715,0.11702710066492802,0.21491176589127867,-0.04562614025893311,0.3506051307668929,-0.23783287698192904,0.1047102407708592,0.23916723930542888,0.5638333198992501,-0.444098052823073,-0.009674586332015183,0.01909375601179922,-0.1103406015304061
0,2,0,3072,4096,inf,equal,restricted,0.06287321574138192,0.7662077588494184,-0.11963131942967402,0.6931463909112278,0.2805811104956299,0.6396258028980797,0.26078710620741685,-0.05177947197102717,0.12204475056514037,0.1114014765544956,0.2806832750243694,0.04990835636926653,0.1468490584431711,-0.2823066136069775,0.09786231362792855,-0.33680846497248884
0,3,0,3072,4096,inf,equal,restricted,0.05274647600611465,0.0219520514546029,-0.1139030200555812,0.565771829965209,-0.1549756145440633,0.5601514981651896,0.36079935368330673,0.8252807451322319,-0.14184413788018457,-0.35790931940719717,-0.21431696009174506,-0.3638525284007445,0.2648082066961759,0.328933255418641,0.039624506472666486,0.04699685017265019
0,4,0,3072,4096,inf,equal,restricted,0.048494827577766186,0.6273718701411926,0.3208338386706459,0.3536909811658718,0.474234275522349,0.15817442226753323,-0.3085771382787826,0.29896079002632614,0.04852234853305556,0.5459789024288515,-0.002122339993493655,0.11088266102836945,-0.33443374713295965,0.4136633012103859,-0.022869179486457298,0.07064994199087253
0,0,1,815,4096,inf,equal,restricted,0.22084755353473592,-0.15930803351627265,0.5123708780517833,0.05944714084425461,0.8559851040075965,1.9569527173645864,-0.24668464015778035,0.766065790489569,0.2530956279759552,-0.3696536574687928,0.7494502270861025,0.2932939158837972,0.24871434127206093,0.7258378054190391,1.2027978435488804,0.32205110279598215
0,1,1,815,4096,inf,equal,restricted,0.13650424815631187,0.21474601674930832,-0.06516801800026364,1.1753836293615376,0.07942814967337275,0.05448295943204773,1.1934515441722766,0.8737154651293011,-0.39537503221892123,0.5326737727953516,0.11578001289979417,-0.8760872525863376,0.13535202655504958,-0.3907641236409087,0.6005892860022379,0.8427126742041314
0,2,1,815,4096,inf,equal,restricted,0.1961783747609292,0.22853302028071223,0.8027041286742131,-0.12351776206986062,0.578469004409902,0.4431001485572878,1.1052755679938586,-0.3617471439264619,0.5187111894931202,-0.4082616423531171,-1.1701594033953924,1.1603334090987594,0.42937705573314633,0.5158829519593483,0.49856858078946376,-0.2833823523684157
0,3,1,815,4096,inf,equal,restricted,0.2363314423278524,-0.6177968290764028,0.8626048757917576,0.5981206629122162,0.9254137594225894,0.8759242858417935,0.7979981156082326,1.230075090251572,0.07322222882815395,1.6596871966641313,0.46794958832304634,-0.19740147786733775,-0.39727233902689135,0.17623075484478437,0.6201455577578524,0.6510712265287322
0,4,1,815,4096,inf,equal,restricted,0.0965647331773322,0.7398785704309393,-0.24750569445282714,-0.2701820469009316,-0.7186356424660932,0.1292749537137753,-0.39439812553991893,0.2926721057125236,-0.27741172246777834,0.06536284761703959,-0.24048961529681248,0.32850725162329636,-0.18290746811015735,0.044979735353568494,1.2501843848094896,-0.40694713520155573
0,0,2,209,4096,inf,equal,restricted,0.37853868679333547,-0.7010966233718321,1.2083730306631308,0.7225458604285199,0.10322508543140016,0.2917474116582419,-0.6043901682875129,1.3072612056932549,0.06929967315217858,-0.6444388897031763,0.18766972952016922,0.3613703723642679,0.5035740639742667,0.9448378423972371,1.8954297194547336,-0.7733634582018704
0,1,2,209,4096,inf,equal,restricted,0.5525422099703062,1.190177859465875,0.14299328819145038,0.5298806637995757,-0.1423185454387854,1.6228121103041369,1.265633197761707,-0.5754462587847666,-0.009247978547182912,0.2323967799170196,1.4547898591782658,0.2909143950214896,0.24988515940955613,1.2668939607305285,0.9153794604335446,0.6182077212905934
0,2,2,209,4096,inf,equal,restricted,0.37634034555628687,-0.14869603336644321,0.9368708695904888,-0.7321634420860481,1.1942260378716336,-0.42477385688128055,0.7186225944435862,-0.026327148017390795,0.23624832008554908,-0.7440791801606286,-0.5010557168531132,1.3910316019562037,-0.5363444167430392,-0.9125404592062333,-0.3327878038527895,-0.14119087999985272
0,3,2,209,4096,inf,equal,restricted,0.4434098736237417,0.7489199168882263,-0.11790073240281423,-0.2933624638971335,-0.38496491425120644,1.374619302774363,-0.11348262369745646,0.5359407948046766,-0.07932729925952028,0.9304688566285717,1.1719935328428643,-0.47396963488784194,0.7800399354145303,0.8689051978576647,-1.5505165051792624,-0.6321079455035785
0,4,2,209,4096,inf,equal,restricted,0.6203383975633274,1.7075607401734167,-0.24914478448749255,-0.13964725542285436,0.26241079794039873,-0.7697031081432706,0.3086171919850033,1.6283355371656296,0.39836472356210334,-0.39098179147823264,0.8335713997308423,0.05519717449667609,-1.046482993396715,0.21357997879219767,-0.11483545872512,0.22949475329920613
0,0,0,6144,8192,1.0,size,unrestricted,0.30182475760670324,-9.31931769520559e-11,-7.403152995542308e-09,1.4360152988405973e-09,-1.2660723160670496e-09,1.4114717320133557e-09,-4.915726303587898e-09,5.3408282403266425e-09,-1.0284118345079528e-09,14.999999921302742,7.870056989064347e-09,2.5048400050225966e-09,2.3387853986999472e-09,-5.838595537557019e-09,-2.1040805968350247e-10,-6.177806772311626e-10
0,1,0,6144,8192,1.0,size,unrestricted,0.2850434849051065,6.393737908249498e-10,1.6918764607342889e-10,-4.5745618608908316e-11,-1.7629271347560896e-11,2.8700388025601344e-10,7.348941058529106e-10,3.9083290899211653e-10,-14.999999955336154,8.523875345825444e-10,1.6966047141134623e-09,2.9159965699542103e-09,-1.9906961681894773e-09,-1.1274237016828648e-09,-2.0533623223942925e-09,-7.267828371371883e-10
0,2,0,6144,8192,1.0,size,unrestricted,0.23471091632639715,7.143051736066812e-11,1.2813845976461777e-11,7.704452450597321e-10,7.808279312652572e-11,-7.044690051599552e-11,1.007014849738903e-11,-2.716883058936983e-10,-5.853004966096607e-10,-9.57007226043033e-11,1.3956565399231622e-10,-2.7243352605896587e-11,-2.0828716677735047e-11,-3.540077660915139e-10,7.274103082493531e-11,-14.999999996350475
0,3,0,6144,8192,1.0,size,unrestricted,0.2822718217519561,-4.257544347820433e-12,1.3645090905020046e-10,-2.2835203653119822e-11,-1.6249286018130584e-11,-1.4637301874564405e-10,-5.651475717078952e-11,14.99999997655001,5.876755279452242e-12,-2.1628911153320853e-11,1.8148020595034278e-10,5.3491429077317714e-11,-2.3835148112448418e-11,-3.5168519419006024e-11,-3.578505200321146e-11,-3.088602076141981e-11
0,4,0,6144,8192,1.0,size,unrestricted,0.2647079971382518,-4.5439233296935514e-12,-3.236357915098699e-11,8.423606491078791e-11,3.813944443286162e-08,1.699324903479623e-10,-8.593299502655537e-10,-4.89073372607917e-11,1.8569600181369444e-10,3.2086993697769544e-10,-2.1524749904292556e-11,4.195443299051165e-11,-14.999999957942148,7.481270418627276e-11,7.431637544708502e-11,2.329165449643083e-10
0,0,1,1634,8192,1.0,size,unrestricted,0.5651732122670537,4.9499592543354854e-11,-1.0616411525976617e-10,-1.0397958228674913e-10,1.5925085505010864e-10,14.99999997304905,-5.5727468075981706e-11,-1.467999165389711e-10,-1.0682611282995784e-10,1.9178694276586104e-11,1.3301989396246497e-10,-1.59641625790415e-10,-1.2496422594412152e-10,1.2743189978203895e-10,1.5091162974348886e-10,5.850148976180343e-11
0,1,1,1634,8192,1.0,size,unrestricted,0.548003917095021,-8.966270260337402e-11,-8.468104414810428e-11,-1.226470820109216e-10,-1.4516792370728577e-10,-1.605347066306302e-10,1.3129702746629577e-10,8.681202305622792e-11,-1.577879538902897e-10,1.3989314388967393e-10,-1.1382090651906514e-11,-14.999999975334136,-6.431671558015019e-11,-1.1180604069338141e-10,-6.536993709187772e-11,1.4526207115900754e-10
0,2,1,1634,8192,1.0,size,unrestricted,0.37869488194387463,-4.3002699089093996e-11,1.9641139436259665e-10,-3.640803404704037e-10,1.7681745221183312e-10,2.6232616368879507e-09,-1.9944890891425542e-10,-14.999999905694514,1.0837082922015508e-10,-7.934983155751509e-08,-1.0307859075275963e-09,2.743879309674034e-10,5.02879904351948e-11,-4.959652633737178e-10,2.0776136124890787e-10,-1.9401812663958792e-09
0,3,1,1634,8192,1.0,size,unrestricted,0.7537165670332516,3.348912113688417e-10,8.789099088675573e-11,7.56598945453537e-11,1.0992953205830305e-10,8.678838633719685e-11,-7.701930958955052e-12,6.813930291997773e-11,1.9436050055209159e-10,14.999999976787649,-1.1782137666758917e-10,-8.90867742009664e-11,-1.2532639760450476e-10,8.733904113906111e-11,4.7713645469924324e-11,9.955989170050205e-11
0,4,1,1634,8192,1.0,size,unrestricted,0.39991399169147923,1.2301543092523172e-10,2.2114062682253003e-10,-1.9464417242326242e-10,-14.99999997277975,-2.1460444162856042e-10,-2.7320074215780386e-10,-4.053975722605956e-11,-2.518617007952175e-10,-3.011056485999029e-10,-2.425656139514067e-10,-3.105755277432422e-10,-3.0902063591006227e-10,-2.649051173988281e-10,1.3881460834457264e-10,-1.2694639917476034e-10
0,0,2,414,8192,1.0,size,unrestricted,0.8214152881718302,-14.999999907672194,1.2412703231444553e-09,-6.92647983418316e-10,1.722839122255246e-10,4.486943054542599e-09,-7.598148397585103e-09,-1.0460949305224738e-08,-9.363795447308377e-11,-2.6802680837755576e-10,3.2593837550053796e-10,2.4469403516331477e-09,-2.008841467196137e-09,9.865650396176433e-10,9.335227562290845e-09,2.987210796370115e-11
0,1,2,414,8192,1.0,size,unrestricted,0.9830884480703209,2.602483745811379e-09,2.9981950365336017e-10,3.332652815937968e-10,-8.550124240320761e-11,7.531336803786742e-10,2.0704713628663463e-10,-1.3233810998360865e-09,-1.0182227699357765e-10,-6.842057282946768e-11,14.999999964483026,2.504875898456142e-10,-2.0291105284492443e-09,6.85451140389834e-10,1.5990889745157596e-09,3.9314450481081906e-11
0,2,2,414,8192,1.0,size,unrestricted,1.2071888849267547,-5.397392730442242e-11,5.874893734808311e-09,-5.869037378638803e-10,5.564524571611474e-10,-4.110387366218744e-10,-2.1305851723261136e-10,-9.615713957317973e-10,3.773093900806934e-10,-3.118460359288531e-10,3.9505605466228644e-10,14.999999958448656,-2.45356511454959e-10,-2.4862322926827255e-10,2.2638177180376496e-10,9.254710829765626e-11
0,3,2,414,8192,1.0,size,unrestricted,0.9491766415931675,-2.2548702405435037e-10,-3.0245929223187045e-10,-1.288054907608891e-11,-1.4566812069063009e-09,1.4753890759678634e-12,2.8331302803200625e-10,-1.26321560731818e-10,-6.817298082406944e-10,-1.2673543213935098e-10,4.2011826281084435e-10,2.1984620227107367e-10,5.420367394085437e-10,2.7179283245989426e-11,-14.99999996721514,1.2940369937892686e-11
0,4,2,414,8192,1.0,size,unrestricted,0.9661309625519725,14.999999996657309,-3.3339854810815766e-11,-2.5165383211209163e-11,-8.471993880444243e-13,-1.4469798942523018e-10,4.619362442623611e-12,4.93554865948436e-10,2.7115150918633204e-11,8.796842997129586e-12,4.9099681282667565e-11,3.689918995530092e-11,-5.741206925903909e-10,-2.2188900766540375e-11,-8.411056240218925e-11,4.5342397594874844e-11
0,0,0,6144,8192,1.0,size,restricted,0.23111812115640165,-4.739187853813652e-13,-2.1162268570638947,1.0066728226600334e-11,1.4055732533944129e-12,-9.602575743766463e-13,-0.5980356162063594,2.2076681372798355,1.0613396325726727e-12,5.0020925777964225,3.1061999425686437,0.633820550002502,0.40564824556389906,-0.9303080734384602,-2.0227293113008742e-13,5.331265003071522e-13
0,1,0,6144,8192,1.0,size,restricted,0.1845518131647852,0.6344467889588458,1.5862600076414123e-12,1.744625350124894e-13,1.5939865443191065e-13,2.283100049433329e-12,0.8526925460849343,0.2069030207809743,-4.141485166088234,1.072692370647567,1.96302721030005,3.6599269794004825,-1.1328336737675042,-0.24153296441472405,-1.0944592795507015,-4.379905771327744e-12
0,2,0,6144,8192,1.0,size,restricted,0.17708525918085227,0.6054530329933788,-4.635119672372952e-12,3.7549121048646232,0.506038709644813,5.607003900683569e-12,-4.465425699219515e-12,-1.1522371435495165,-2.019066602858139,1.624923794033599e-13,1.5037805117822718,1.6618424421365633e-12,1.311257694146408e-12,-1.4541188847720838,0.5420165257377894,-3.4623764835319815
0,3,0,6144,8192,1.0,size,restricted,0.17125495576454455,0.018398793832768264,-1.5134974180707166,2.9358885902715074e-11,-0.9010757908840226,2.6252432914731725,-4.597870499951916e-13,5.200655035097739,0.1098888766127367,-0.79393863608711,-1.656549360477437,0.8192914165864499,1.3654307739327997e-12,1.931514799997416e-11,-0.72444277482034,-0.6370186059823555
0,4,0,6144,8192,1.0,size,restricted,0.21898553961531445,-5.27784844258574e-13,5.142693947086467e-13,3.656262507651438e-11,4.02526114339116,0.8926635005004866,-2.4558516244349784,9.59815600603687e-13,1.0200237735860762,1.9372551363218458,3.1587569759367354e-13,-1.861898697558899e-12,-3.1925150123531867,9.716417675524927e-12,7.972595311684336e-13,1.4764298092837767
0,0,1,1634,8192,1.0,size,restricted,0.2323619931654735,0.692375208613144,-0.06693175450175369,0.22466409367616066,1.4618895790325,3.3380257609863992,0.25879847133472456,-0.13444151241862562,-0.016178981857583475,-1.273995828535157,1.1596646740114807,-0.49994554278331893,-0.032565529650546085,1.9240058528580222,1.2840204294327573,0.8043117215884834
0,1,1,1634,8192,1.0,size,restricted,0.23929930477664652,0.09970674062824016,0.05341189681572901,2.215554048636908,-0.2559386728980554,2.0653537493298626,1.7666563823391537,0.9847019379860096,-0.24648078903331,1.0593028881834363,0.3327326325145678,-2.263181947749238,0.2454714864590265,-0.7041281094554717,0.1862908831842822,1.1544301527081227
0,2,1,1634,8192,1.0,size,restricted,0.2125350261877165,0.2907180835589986,0.9167586725464193,-0.4275703233153788,0.9159416183967872,1.9539919589321233,-0.060451996079377346,-1.2832714527309061,0.6839603181792835,-1.3794591915000103,-0.9527599622679658,1.1788030169926946,0.5045716825405789,-0.5820227950793612,0.8973377619065925,-1.2228025376834473
0,3,1,1634,8192,1.0,size,restricted,0.36327433617382515,-1.1109397244009462,0.7870091571373777,0.7703595472513233,1.391421485081829,0.7064798818164056,0.20714688915454474,1.715849103732841,-1.027139566657217,3.196169221341418,1.7539356830047497,-1.091081876777537e-11,-0.16908725261396623,0.7674851834337418,0.5286347574406676,0.868342546781749
0,4,1,1634,8192,1.0,size,restricted,0.1317658717180651,0.8180614034847958,0.9802537501021339,-0.12564591603230374,-2.218836390663702,-0.3391935901316694,-1.1511004277045545,0.4021611688495488,-0.4731630051717145,-0.6066945172411597,-0.39767959428539634,-0.8004278410784121,-0.992344640028647,-0.487956266632822,0.7249049005023377,0.04935092095525256
0,0,2,414,8192,1.0,size,restricted,0.28093025975928165,-1.010151418099998,0.7228352365506563,0.22796636949199905,0.3783478246817423,1.2076075493429468,-0.6590611865862682,-0.6944575077200916,0.29829886688359447,0.22356706520780478,0.5173462519404333,1.059938200196057,-0.25635816914219706,0.7525461170085589,1.3855749113866693,0.3770458973027958
0,1,2,414,8192,1.0,size,restricted,0.3756130578488416,1.4702936124192523,0.7005180163687048,0.8784311519875502,0.2630678979712114,1.0442330430524949,0.5574528513404982,-0.3945094789157948,0.31819950128148683,0.25010870231660487,1.8347179235302007,0.6857855864277127,-0.5919457941556722,1.034868513318998,1.2955067500568307,0.37552949516222855
0,2,2,414,8192,1.0,size,restricted,0.3738843150977816,0.3036052089353322,1.7622887157271434,-0.14359068037679348,0.9253229558615715,-0.0798595171729563,0.1418400284764479,-0.5003346152547175,0.7321005162734736,0.012672626014406866,0.8313422446965003,1.993275765503401,0.056679142745295306,0.17645484036914363,0.556277115914707,0.42838111198053946
0,3,2,414,8192,1.0,size,restricted,0.1972949080200963,0.06998384695224558,-0.07141820485832588,0.44277809052819844,-0.9299567911671077,0.3256624201158095,0.7328866796729918,0.2551356952560224,-0.4041571272367196,0.1313375945200272,0.7924760273045865,0.6379488676045295,0.9659995749762166,0.42588687476385356,-1.6358372786743496,0.3317845914765541
0,4,2,414,8192,1.0,size,restricted,0.36054382887318137,1.7085860095656862,0.007917360648238704,0.1835730750046377,0.2515926953763831,-0.5874609575020664,0.3711187661864795,1.6495665546937257,0.6704498149222845,0.46525590158759716,0.7779051575464421,0.7827500483587905,-0.9322923761464207,0.19068888813799886,-0.41001764257117906,0.7888853599916381
0,0,0,6144,8192,inf,equal,unrestricted,0.30182475760670324,-9.31931769520559e-11,-7.403152995542308e-09,1.4360152988405973e-09,-1.2660723160670496e-09,1.4114717320133557e-09,-4.915726303587898e-09,5.3408282403266425e-09,-1.0284118345079528e-09,14.999999921302742,7.870056989064347e-09,2.5048400050225966e-09,2.3387853986999472e-09,-5.838595537557019e-09,-2.1040805968350247e-10,-6.177806772311626e-10
0,1,0,6144,8192,inf,equal,unrestricted,0.2850434849051065,6.393737908249498e-10,1.6918764607342889e-10,-4.5745618608908316e-11,-1.7629271347560896e-11,2.8700388025601344e-10,7.348941058529106e-10,3.9083290899211653e-10,-14.999999955336154,8.523875345825444e-10,1.6966047141134623e-09,2.9159965699542103e-09,-1.9906961681894773e-09,-1.1274237016828648e-09,-2.0533623223942925e-09,-7.267828371371883e-10
0,2,0,6144,8192,inf,equal,unrestricted,0.23471091632639715,7.143051736066812e-11,1.2813845976461777e-11,7.704452450597321e-10,7.808279312652572e-11,-7.044690051599552e-11,1.007014849738903e-11,-2.716883058936983e-10,-5.853004966096607e-10,-9.57007226043033e-11,1.3956565399231622e-10,-2.7243352605896587e-11,-2.0828716677735047e-11,-3.540077660915139e-10,7.274103082493531e-11,-14.999999996350475
0,3,0,6144,8192,inf,equal,unrestricted,0.2822718217519561,-4.257544347820433e-12,1.3645090905020046e-10,-2.2835203653119822e-11,-1.6249286018130584e-11,-1.4637301874564405e-10,-5.651475717078952e-11,14.99999997655001,5.876755279452242e-12,-2.1628911153320853e-11,1.8148020595034278e-10,5.3491429077317714e-11,-2.3835148112448418e-11,-3.5168519419006024e-11,-3.578505200321146e-11,-3.088602076141981e-11
0,4,0,6144,8192,inf,equal,unrestricted,0.2647079971382518,-4.5439233296935514e-12,-3.236357915098699e-11,8.423606491078791e-11,3.813944443286162e-08,1.699324903479623e-10,-8.593299502655537e-10,-4.89073372607917e-11,1.8569600181369444e-10,3.2086993697769544e-10,-2.1524749904292556e-11,4.195443299051165e-11,-14.999999957942148,7.481270418627276e-11,7.431637544708502e-11,2.329165449643083e-10
0,0,1,1634,8192,inf,equal,unrestricted,0.5651732122670537,4.9499592543354854e-11,-1.0616411525976617e-10,-1.0397958228674913e-10,1.5925085505010864e-10,14.99999997304905,-5.5727468075981706e-11,-1.467999165389711e-10,-1.0682611282995784e-10,1.9178694276586104e-11,1.3301989396246497e-10,-1.59641625790415e-10,-1.2496422594412152e-10,1.2743189978203895e-10,1.5091162974348886e-10,5.850148976180343e-11
0,1,1,1634,8192,inf,equal,unrestricted,0.548003917095021,-8.966270260337402e-11,-8.468104414810428e-11,-1.226470820109216e-10,-1.4516792370728577e-10,-1.605347066306302e-10,1.3129702746629577e-10,8.681202305622792e-11,-1.577879538902897e-10,1.3989314388967393e-10,-1.1382090651906514e-11,-14.999999975334136,-6.431671558015019e-11,-1.1180604069338141e-10,-6.536993709187772e-11,1.4526207115900754e-10
0,2,1,1634,8192,inf,equal,unrestricted,0.37869488194387463,-4.3002699089093996e-11,1.9641139436259665e-10,-3.640803404704037e-10,1.7681745221183312e-10,2.6232616368879507e-09,-1.9944890891425542e-10,-14.999999905694514,1.0837082922015508e-10,-7.934983155751509e-08,-1.0307859075275963e-09,2.743879309674034e-10,5.02879904351948e-11,-4.959652633737178e-10,2.0776136124890787e-10,-1.9401812663958792e-09
0,3,1,1634,8192,inf,equal,unrestricted,0.7537165670332516,3.348912113688417e-10,8.789099088675573e-11,7.56598945453537e-11,1.0992953205830305e-10,8.678838633719685e-11,-7.701930958955052e-12,6.813930291997773e-11,1.9436050055209159e-10,14.999999976787649,-1.1782137666758917e-10,-8.90867742009664e-11,-1.2532639760450476e-10,8.733904113906111e-11,4.7713645469924324e-11,9.955989170050205e-11
0,4,1,1634,8192,inf,equal,unrestricted,0.39991399169147923,1.2301543092523172e-10,2.2114062682253003e-10,-1.9464417242326242e-10,-14.99999997277975,-2.1460444162856042e-10,-2.7320074215780386e-10,-4.053975722605956e-11,-2.518617007952175e-10,-3.011056485999029e-10,-2.425656139514067e-10,-3.105755277432422e-10,-3.0902063591006227e-10,-2.649051173988281e-10,1.3881460834457264e-10,-1.2694639917476034e-10
0,0,2,414,8192,inf,equal,unrestricted,0.8214152881718302,-14.999999907672194,1.2412703231444553e-09,-6.92647983418316e-10,1.722839122255246e-10,4.486943054542599e-09,-7.598148397585103e-09,-1.0460949305224738e-08,-9.363795447308377e-11,-2.6802680837755576e-10,3.2593837550053796e-10,2.4469403516331477e-09,-2.008841467196137e-09,9.865650396176433e-10,9.335227562290845e-09,2.987210796370115e-11
0,1,2,414,8192,inf,equal,unrestricted,0.9830884480703209,2.602483745811379e-09,2.9981950365336017e-10,3.332652815937968e-10,-8.550124240320761e-11,7.531336803786742e-10,2.0704713628663463e-10,-1.3233810998360865e-09,-1.0182227699357765e-10,-6.842057282946768e-11,14.999999964483026,2.504875898456142e-10,-2.0291105284492443e-09,6.85451140389834e-10,1.5990889745157596e-09,3.9314450481081906e-11
0,2,2,414,8192,inf,equal,unrestricted,1.2071888849267547,-5.397392730442242e-11,5.874893734808311e-09,-5.869037378638803e-10,5.564524571611474e-10,-4.110387366218744e-10,-2.1305851723261136e-10,-9.615713957317973e-10,3.773093900806934e-10,-3.118460359288531e-10,3.9505605466228644e-10,14.999999958448656,-2.45356511454959e-10,-2.4862322926827255e-10,2.2638177180376496e-10,9.254710829765626e-11
0,3,2,414,8192,inf,equal,unrestricted,0.9491766415931675,-2.2548702405435037e-10,-3.0245929223187045e-10,-1.288054907608891e-11,-1.4566812069063009e-09,1.4753890759678634e-12,2.8331302803200625e-10,-1.26321560731818e-10,-6.817298082406944e-10,-1.2673543213935098e-10,4.2011826281084435e-10,2.1984620227107367e-10,5.420367394085437e-10,2.7179283245989426e-11,-14.99999996721514,1.2940369937892686e-11
0,4,2,414,8192,inf,equal,unrestricted,0.9661309625519725,14.999999996657309,-3.3339854810815766e-11,-2.5165383211209163e-11,-8.471993880444243e-13,-1.4469798942523018e-10,4.619362442623611e-12,4.93554865948436e-10,2.7115150918633204e-11,8.796842997129586e-12,4.9099681282667565e-11,3.689918995530092e-11,-5.741206925903909e-10,-2.2188900766540375e-11,-8.411056240218925e-11,4.5342397594874844e-11
0,0,0,6144,8192,inf,equal,restricted,0.02986146789035553,0.2334460765645146,-0.08451888926322036,0.3400278813131343,0.008730155035460128,0.2248370436113913,-0.11301182192264536,0.49371921803084745,0.03731307086601846,0.4038544664784162,0.4306257697106677,0.0769477562961555,0.33265170071531003,-0.09436067966752805,0.22590270466196632,0.06484020807293797
0,1,0,6144,8192,inf,equal,restricted,0.019222398819655605,0.33031578852630683,0.2602370106728436,0.18694569042228232,0.1064182538015524,0.17169564917871044,0.22574074887032355,0.3665400189332848,-0.33022508297651043,0.16657054827469564,0.3660405967227301,0.21771554828201647,-0.026685933260263403,-0.052894237955709494,-0.003540381777099406,-0.02617729466325948
0,2,0,6144,8192,inf,equal,restricted,0.02262098962889327,0.35262221179751646,0.22090119595934538,0.4835549185253333,0.2246981015838352,0.011999444949221293,0.1619419587048502,0.07044209992642897,-0.17187836716185712,-0.10973607646063874,0.35727043048110146,-0.17376202661169926,0.17928543755952217,-0.15391359100529023,0.338095148853398,-0.24976206211288796
0,3,0,6144,8192,inf,equal,restricted,0.019501121739764742,0.20689636830688138,-0.014151107874017608,0.1942931624469879,-0.05004766040787665,0.3591754379829351,0.012181340015663785,0.7830447591677858,0.11322131298101411,-0.16734654754394737,-0.09516124386249218,-0.007398120683003469,0.1647691795492371,0.07819991910358481,0.06715391665458258,-0.027492897960558094
0,4,0,6144,8192,inf,equal,restricted,0.02876854007204492,0.21326293741705268,0.12300288291180911,0.3350312443780826,0.43980836427254677,0.28752363646483364,-0.18639292212599648,0.23249977150161294,0.3332852662338321,0.2890054227069152,0.07776186080186516,0.016175937405490892,-0.10912141584015239,0.23196648262502226,0.31586419527688747,0.355300733909614
0,0,1,1634,8192,inf,equal,restricted,0.11276162726689336,0.4271553279301549,0.020184920914320642,0.2985124649651293,0.79037313224175,1.7384277230093697,0.2719071076472942,0.07260759401203463,0.11779161842582306,-0.5047089587185,0.6553593028271524,-0.06746998468048172,0.058837172521909474,1.065302815638922,0.6464242853722313,0.45879354732488825
0,1,1,1634,8192,inf,equal,restricted,0.11079388805872516,0.15342957969531126,0.08754500907065123,1.2014430882624663,-0.017290373672601955,1.1314725252259301,0.9473094626037435,0.6074246783619088,-0.006791328492635442,0.6191804051263636,0.2916355748243885,-0.8738998284967809,0.2118934465186065,-0.17552624520633348,0.15995314344547085,0.6546156542466804
0,2,1,1634,8192,inf,equal,restricted,0.08737658737280254,0.3483496596763182,0.23434080627625745,0.14539279567490102,0.5125628319441818,1.0335260500367007,0.1099273920355641,-0.4283196290583198,0.29414843515537076,-0.6890599053830091,-0.30710477637533007,0.6219542812844279,0.31242369005379983,-0.016519148994714322,0.38070451721435383,-0.6614193968441396
0,3,1,1634,8192,inf,equal,restricted,0.16485053970642644,-0.48572847813652537,0.32976935447329525,0.6706591853893471,0.6777670398217166,0.5528914845499915,0.22045080813217877,0.9955582182907715,-0.563864858719509,1.1482337355947938,0.9082962203202148,-0.07903393755715006,-0.10218294113903671,0.3926424467289445,0.3846469071575011,0.30562440980853256
0,4,1,1634,8192,inf,equal,restricted,0.04777600145603215,0.46869943812063536,0.5086295058099535,0.07396631541842359,-0.9275275587413845,0.011808513425319713,-0.42068444163686686,0.3227545157502234,-0.1527887471342451,-0.1502484859443933,-0.08291244820410769,-0.24312666960020538,-0.3424614383088239,-0.0428398162774992,0.37841190108886635,0.10762819362006211
0,0,2,414,8192,inf,equal,restricted,0.2354466374905881,-0.9767740026713108,0.6342906396057875,0.0060084479436136725,0.18202526111662637,0.8972135400881923,-0.7850992037952438,-0.5255043787181968,0.13476027573294935,-0.0380417474398517,0.32541080986108556,0.5716560437401783,-0.16243209235201142,0.4376838353074705,1.1590128476957173,0.17839161625293604
0,1,2,414,8192,inf,equal,restricted,0.30379981400647066,1.3002066535170536,0.5143760872863493,0.6354430511299451,0.018705740395337456,0.7444245231080947,0.39151154147064937,-0.3659052847173401,0.06826612143897554,0.09547442263281336,1.530747138712417,0.11023930362764434,-0.49870907406397624,0.6848326823501346,1.0706731074510236,0.10193653716664995
0,2,2,414,8192,inf,equal,restricted,0.30119228251876967,0.17350584002023878,1.543515884567065,-0.4045007984777385,0.6264179141533527,-0.2027655246268494,-0.1708549306905557,-0.45223059709792734,0.474154239745491,-0.2275030417158969,0.5776967202600627,1.3102152113070678,0.08918230811008997,-0.11366043612204928,0.37600897411040857,0.2661497684120388
0,3,2,414,8192,inf,equal,restricted,0.1735162151379975,0.05165199463175811,0.047361223681549776,0.2651337095977,-0.9063688670959147,0.18869092991869907,0.44653468804445395,0.14159116560070623,-0.5554453999044626,-0.13267596448107002,0.6672962328830021,0.15162731565623305,0.830390797146644,0.2194083889128562,-1.4091536820604826,0.07479143954133434
0,4,2,414,8192,inf,equal,restricted,0.31232249824460473,1.4734909075913005,-0.06623616874435352,0.054034301999060744,0.097849118477932,-0.6933422572866833,0.09892810390888977,1.3973421884007802,0.35783834594387115,0.2138128442374483,0.5261773366274036,0.2564946176395274,-0.9210752738081505,-0.13555632978773663,-0.28382303600250175,0.6479272598011425
0,0,0,12288,16384,1.0,size,unrestricted,0.23557557131560458,7.036561823003165e-10,-4.625317603198255e-09,8.050366404741767e-11,-1.8733207161844315e-09,2.2528856714825856e-09,-3.9987692960560384e-09,3.0160623792685443e-09,-3.843320057789381e-09,14.999999933203853,5.613853928928828e-09,2.504626494875526e-11,5.319110696272175e-10,-2.964960161595704e-09,-2.895615871758612e-10,1.061774124856109e-09
0,1,0,12288,16384,1.0,size,unrestricted,0.17729412968548172,-2.16618179244839e-11,8.394880630893124e-11,1.5875214750306847e-10,1.0851473190888837e-10,-1.9110797851614184e-10,3.55754863798076e-11,1.86609093365163e-10,-14.999999975186247,7.512434493263934e-11,2.796036494424189e-11,1.144010256561323e-10,-2.7993998219843542e-11,2.435945129462222e-10,-1.1274964382673306e-10,7.634457495040184e-11
0,2,0,12288,16384,1.0,size,unrestricted,0.17122657651787476,1.2239079008096889e-11,-7.010833944409274e-11,6.608764215700024e-10,9.788883493965735e-11,6.9961823348726235e-12,-4.0397252120674156e-11,-9.259664175017771e-11,-7.304144490134951e-11,5.488000107789407e-11,-4.0061981934956115e-11,5.747509107166918e-11,-1.9132960349357408e-10,-1.0192771119367127e-09,6.090405916501574e-11,-14.999999995831024
0,3,0,12288,16384,1.0,size,unrestricted,0.16470628798390913,2.7530994876989515e-10,-1.3259867556999235e-10,2.6086887040781393e-10,-4.168939670249038e-11,14.999999973298126,-2.689402604636799e-10,2.981153360516048e-10,1.9582666191588624e-10,-1.970007888619736e-11,-1.7043844407964352e-10,-2.949399089542742e-10,-2.0149444628224416e-11,1.3308477549386448e-10,3.27722554899415e-11,-9.723563854946905e-11
0,4,0,12288,16384,1.0,size,unrestricted,0.22578334230704844,-7.089730686081456e-11,-1.840607447470746e-11,-1.8062215899146834e-11,4.300790075439611e-09,3.2280576511122136e-10,-14.999999987595608,-5.0518621461013097e-11,1.5414913785467503e-10,4.36084809606115e-11,-8.059454792735903e-11,-4.754958571506373e-11,-1.0888233999087084e-09,2.344518180033141e-10,2.4982777408020304e-10,2.480640925599144e-10
0,0,1,3272,16384,1.0,size,unrestricted,0.40389059854539333,-2.435992190920383e-10,-2.7017245797057902e-09,-2.147291465973604e-09,6.633782234205959e-10,14.999999945389238,2.1180800819078851e-10,-1.7412060895194738e-09,-1.7414193109102726e-09,2.923774078964328e-10,8.482229251689597e-10,-2.407133266487706e-09,-1.0256599053292586e-10,5.90285147231434e-09,8.208247305891495e-10,8.92239283030605e-10
0,1,1,3272,16384,1.0,size,unrestricted,0.31337613091979843,3.2890505164373307e-10,-2.331883646904593e-11,14.999999966883554,4.843665375217634e-10,2.778662282283661e-10,6.451317201668272e-10,1.839380295076628e-10,2.5869012969304746e-10,6.775943669774205e-10,8.754632657660472e-10,-1.3762243318745783e-09,-1.8678612263185874e-10,-1.2856823944378858e-09,7.984280949649466e-11,1.809177355693082e-10
0,2,1,3272,16384,1.0,size,unrestricted,0.333245038705752,-6.930432537796276e-11,6.243249725218154e-10,-3.595614472583229e-09,1.1379579237056727e-09,8.019892384432504e-10,-4.777190733146489e-09,-2.0624997416336833e-09,5.120982463311698e-09,-3.9351707420819435e-09,-1.9801940542289132e-10,1.3825007236413453e-09,8.057011226347691e-10,-14.999999944738404,5.778223008319999e-10,5.323672171282093e-10
0,3,1,3272,16384,1.0,size,unrestricted,0.36918869669119897,-4.119157008349548e-11,3.687962144547692e-11,-4.202528153819384e-11,1.3637284228145455e-10,1.0937047262679936e-10,3.4715829307113834e-11,7.747998925175706e-10,-8.573377638535384e-10,14.999999996650773,1.9941306192297492e-10,-3.3074381570333954e-11,-8.453622678788216e-12,-1.779206633746522e-11,1.4850084530968683e-10,7.505028227573056e-11
0,4,1,3272,16384,1.0,size,unrestricted,0.3262879752001989,1.7355016502840447e-10,-2.4627028488974333e-12,-2.373121977591347e-10,-14.999999975505045,2.098318822123854e-10,-7.31266040608589e-11,9.944505696622938e-11,-6.269641320429732e-11,-2.758983227222112e-12,3.0028116431407484e-10,-2.951552944605416e-10,-2.744419097957994e-10,4.486109477946553e-11,1.0633597886045728e-10,2.8872465935460777e-10
0,0,2,824,16384,1.0,size,unrestricted,0.47314211033743014,-3.729949769050389e-10,1.9454850355682194e-10,-3.428700529637542e-10,8.290348374125469e-11,7.355990958927391e-11,-5.032575541565785e-10,-4.605965476114058e-10,-1.2884224045821928e-10,-9.812289087049094e-11,2.938070615046452e-10,14.999999995210317,1.6874323254750114e-10,5.5218791750956634e-11,3.5904016590374066e-11,5.7885751916137854e-11
0,1,2,824,16384,1.0,size,unrestricted,0.6731920717283755,5.272327991679415e-10,2.2609876658585806e-10,14.999999970669185,1.8893424910425697e-10,4.2865282874134467e-10,4.140303190193259e-10,-5.374885256388082e-10,-1.3366577582600388e-10,-5.951038894997939e-10,2.4042731764167116e-09,2.8144093588078547e-10,-8.919635538584126e-11,1.260206205316106e-10,1.0385133499807275e-09,7.853574789955381e-11
0,2,2,824,16384,1.0,size,unrestricted,0.7475783482434316,-2.9808567264646154e-10,3.4911721240632507e-10,-2.6025447052902137e-11,-1.3119218917212456e-11,-3.431844959297665e-10,-3.457929660002571e-10,-3.7225498356992514e-10,-9.548048992719743e-11,1.7200108969077202e-10,2.6249138890651203e-10,14.999999973609992,3.5291155551314157e-10,-2.9576226785805587e-10,-1.914338164692484e-10,-8.606593501221845e-11
0,3,2,824,16384,1.0,size,unrestricted,0.517793973267614,8.124221110654858e-11,-3.7912121533010303e-10,-8.94549165412024e-11,-14.999999918538554,1.295255534207384e-12,1.738270790056083e-09,-4.659116123089392e-10,2.9168882263621923e-12,1.9347701605904604e-09,-1.428209456306412e-10,-2.338372735650209e-10,2.1122448394351215e-10,-1.7929430565680274e-10,-6.858961765506359e-08,7.576828804747043e-11
0,4,2,824,16384,1.0,size,unrestricted,0.7699137138492872,2.6859148228778163e-10,-3.469200689682076e-10,-1.8629900389330659e-10,-3.036141064700531e-10,-3.035405356819995e-10,3.2677017685944453e-10,14.999999975374212,-1.336382787593994e-10,-7.150804592768514e-12,2.091609363614033e-10,-1.1421458664833993e-10,-2.618178651773911e-10,-2.7830198679197757e-10,-3.2995670930441766e-10,2.9453667637970415e-10
0,0,0,12288,16384,1.0,size,restricted,0.1493870946863424,0.48539347465113886,-1.1213917872916608,6.082788308310016e-12,-0.17349000901788011,1.4095943620693971,-0.9244906502379868,1.8755471680795321,-0.929787275222963,3.763649637757591,2.6374848590923374,-4.553471710138192e-12,0.24195454909176267,-0.5953877469947726,-1.9324218377859765e-12,0.8418284802198178
0,1,0,12288,16384,1.0,size,restricted,0.08028491211215659,0.09238842462145713,0.6682490256576122,2.001097458656361,0.8214586464855386,-0.5416492380236899,0.48510999146735967,1.5366861001451946,-3.2159313198826807,0.7287044219917984,0.33154474456343386,0.8455733833048481,-1.400188468356401,-1.6703774233006952,-1.3638663139314605e-12,0.6610413535071438
0,2,0,12288,16384,1.0,size,restricted,0.09366201310828048,0.523601476716745,-0.24939544826826443,2.715984541442597,1.4136031106201614,0.5240975771684449,1.3066119947383792e-10,-0.3430335821553482,-0.2536388804110014,1.119288594515552,5.782673937287435e-10,1.1647795653482715,-0.9567708168591089,-2.0448101548006936,1.1281673949033937,-2.562828852878438
0,3,0,12288,16384,1.0,size,restricted,0.09548218332495813,1.7041873914984667,1.9335434731332725e-12,1.7039897173641874,-1.5488034091260208,3.9136467163530266,-1.073763169699991,2.2467213278377005,1.1538538733761559,-3.2243106290484834e-13,1.2073001876601178e-12,-0.7432801504570771,-1.46769838383128e-12,0.8338172540930913,0.07793699003012354,-4.47262434080732e-13
0,4,0,12288,16384,1.0,size,restricted,0.13911141798186547,3.814641388302405e-13,6.257559510486176e-12,0.08889471076117095,3.2482620650409966,1.7363006561501333,-2.50189587036435,5.60149248015896e-12,1.0076405025570627,0.46734121643011606,1.118003253401729e-13,2.4180983664545795e-12,-1.5547652377119237,1.4918735937175598,1.3865492923785196,1.5164768548977694
0,0,1,3272,16384,1.0,size,restricted,0.15469553894195018,0.253872636394004,-0.6292350732132908,-0.3614948553962661,0.87547023326451,2.3309528461808764,0.6588695458202101,-0.2887000910895012,-0.40499603620107294,0.5982377782132816,0.8952244479055426,-0.5209443205130277,0.32791917863938136,1.9267032915050175,0.9034785414808324,0.9914513515935549
0,1,1,3272,16384,1.0,size,restricted,0.1403220740580186,0.9204742833208381,0.3601812987690186,2.376485593414099,1.0876195188958726,0.936437394271077,1.3118626108460572,0.7977941784172591,0.8103405292936047,1.2210026032769568,1.3519119016265193,-0.9674068154909519,0.1387331119114185,-0.881807522583036,0.5183730811328825,0.7959344107674705
0,2,1,3272,16384,1.0,size,restricted,0.1286411969210035,0.3463108665819862,0.7243092224963676,-0.563224664683121,1.0177848433930252,0.8909400919830033,-0.8583484557988852,-0.4206933772104949,1.500901207445275,-0.673844276138514,0.24179593808455446,1.1164100141883533,0.8220509895348913,-1.2576389508253882,0.7010939372517213,0.7836962666698527
0,3,1,3272,16384,1.0,size,restricted,0.19925443835984563,-0.002711962367915534,0.7826653834262935,0.06469437601927562,1.3044707954182861,1.2282930032259034,0.8765071855002179,1.8150367048725191,-1.0411233107749853,1.992049432617205,1.338095508564872,0.023944583098254976,0.2990690570968758,0.25993921450934476,1.2855528279414756,1.1499099670213366
0,4,1,3272,16384,1.0,size,restricted,0.10382342263625542,0.800335218545322,0.340821928868923,-0.09698868369934177,-1.67315945415777,1.5302400468539035,0.28997568246146477,0.6882778916949155,0.21635799876072154,0.38707783768167214,1.232759259478947,-0.4474082253980711,-0.3958946777874401,-0.9573878952226941,0.593433966401268,1.2005513368427962
0,0,2,824,16384,1.0,size,restricted,0.1701317521957037,-0.42527623926917735,0.8159883765210585,-0.36549144187473387,0.693053897036627,0.6546280667355256,-0.32041804372930927,-0.3386281841983069,-0.15898280985287386,-0.032904991725302285,0.9418881223213937,1.1172965370968504,0.7808865305341992,0.6020885203078714,0.4719840664803782,0.6122456749875795
0,1,2,824,16384,1.0,size,restricted,0.2311671640845908,0.8966223772468912,0.5343142995766075,1.5265800403021028,0.5524637272494138,0.8364838600421751,0.8414594164634879,-0.15390011965824696,0.2315610674565563,-0.27373570352112264,1.2838235108482063,0.6324811803403048,0.23450656977024367,0.5268745288242571,1.1361834371857293,0.47022466900666976
0,2,2,824,16384,1.0,size,restricted,0.1621454029462028,-0.11367140893714439,0.7993381813909426,0.3454720500402403,0.3030845321009691,-0.20792052126021662,-0.1826169712389932,-0.34387146012879327,0.17634838190736882,0.5850158339485216,0.672904260727572,1.5458457587109216,0.7992995110922373,-0.5594718761568402,0.012042056134663187,0.21908363023007618
0,3,2,824,16384,1.0,size,restricted,0.13651587857862768,0.4536123587782304,-0.22269807887003912,0.2242982816469788,-0.6935517680083848,0.3026681306395953,1.2033679174213054,-0.19867837056153384,0.3300283648254418,1.1413843745167276,0.017571393228594537,-0.04092216569495432,0.6065491587886004,0.05307049758772204,-0.732051973936281,0.4778861848250931
0,4,2,824,16384,1.0,size,restricted,0.18569419330866765,0.6956893702949722,-0.3755187483929102,0.1297297016054752,-0.14396116039627443,-0.41313543502992933,1.0666625134764058,1.5175114248472672,0.15789088815894897,0.30972807380607903,0.5201854635830261,0.18355425317233698,-0.5048258232559008,-0.010065790027741814,-0.20052920033678256,0.7556321781341648
0,0,0,12288,16384,inf,equal,unrestricted,0.23557557131560458,7.036561823003165e-10,-4.625317603198255e-09,8.050366404741767e-11,-1.8733207161844315e-09,2.2528856714825856e-09,-3.9987692960560384e-09,3.0160623792685443e-09,-3.843320057789381e-09,14.999999933203853,5.613853928928828e-09,2.504626494875526e-11,5.319110696272175e-10,-2.964960161595704e-09,-2.895615871758612e-10,1.061774124856109e-09
0,1,0,12288,16384,inf,equal,unrestricted,0.17729412968548172,-2.16618179244839e-11,8.394880630893124e-11,1.5875214750306847e-10,1.0851473190888837e-10,-1.9110797851614184e-10,3.55754863798076e-11,1.86609093365163e-10,-14.999999975186247,7.512434493263934e-11,2.796036494424189e-11,1.144010256561323e-10,-2.7993998219843542e-11,2.435945129462222e-10,-1.1274964382673306e-10,7.634457495040184e-11
0,2,0,12288,16384,inf,equal,unrestricted,0.17122657651787476,1.2239079008096889e-11,-7.010833944409274e-11,6.608764215700024e-10,9.788883493965735e-11,6.9961823348726235e-12,-4.0397252120674156e-11,-9.259664175017771e-11,-7.304144490134951e-11,5.488000107789407e-11,-4.0061981934956115e-11,5.747509107166918e-11,-1.9132960349357408e-10,-1.0192771119367127e-09,6.090405916501574e-11,-14.999999995831024
0,3,0,12288,16384,inf,equal,unrestricted,0.16470628798390913,2.7530994876989515e-10,-1.3259867556999235e-10,2.6086887040781393e-10,-4.168939670249038e-11,14.999999973298126,-2.689402604636799e-10,2.981153360516048e-10,1.9582666191588624e-10,-1.970007888619736e-11,-1.7043844407964352e-10,-2.949399089542742e-10,-2.0149444628224416e-11,1.3308477549386448e-10,3.27722554899415e-11,-9.723563854946905e-11
0,4,0,12288,16384,inf,equal,unrestricted,0.22578334230704844,-7.089730686081456e-11,-1.840607447470746e-11,-1.8062215899146834e-11,4.300790075439611e-09,3.2280576511122136e-10,-14.999999987595608,-5.0518621461013097e-11,1.5414913785467503e-10,4.36084809606115e-11,-8.059454792735903e-11,-4.754958571506373e-11,-1.0888233999087084e-09,2.344518180033141e-10,2.4982777408020304e-10,2.480640925599144e-10
0,0,1,3272,16384,inf,equal,unrestricted,0.40389059854539333,-2.435992190920383e-10,-2.7017245797057902e-09,-2.147291465973604e-09,6.633782234205959e-10,14.999999945389238,2.1180800819078851e-10,-1.7412060895194738e-09,-1.7414193109102726e-09,2.923774078964328e-10,8.482229251689597e-10,-2.407133266487706e-09,-1.0256599053292586e-10,5.90285147231434e-09,8.208247305891495e-10,8.92239283030605e-10
0,1,1,3272,16384,inf,equal,unrestricted,0.31337613091979843,3.2890505164373307e-10,-2.331883646904593e-11,14.999999966883554,4.843665375217634e-10,2.778662282283661e-10,6.451317201668272e-10,1.839380295076628e-10,2.5869012969304746e-10,6.775943669774205e-10,8.754632657660472e-10,-1.3762243318745783e-09,-1.8678612263185874e-10,-1.2856823944378858e-09,7.984280949649466e-11,1.809177355693082e-10
0,2,1,3272,16384,inf,equal,unrestricted,0.333245038705752,-6.930432537796276e-11,6.243249725218154e-10,-3.595614472583229e-09,1.1379579237056727e-09,8.019892384432504e-10,-4.777190733146489e-09,-2.0624997416336833e-09,5.120982463311698e-09,-3.9351707420819435e-09,-1.9801940542289132e-10,1.3825007236413453e-09,8.057011226347691e-10,-14.999999944738404,5.778223008319999e-10,5.323672171282093e-10
0,3,1,3272,16384,inf,equal,unrestricted,0.36918869669119897,-4.119157008349548e-11,3.687962144547692e-11,-4.202528153819384e-11,1.3637284228145455e-10,1.0937047262679936e-10,3.4715829307113834e-11,7.747998925175706e-10,-8.573377638535384e-10,14.999999996650773,1.9941306192297492e-10,-3.3074381570333954e-11,-8.453622678788216e-12,-1.779206633746522e-11,1.4850084530968683e-10,7.505028227573056e-11
0,4,1,3272,16384,inf,equal,unrestricted,0.3262879752001989,1.7355016502840447e-10,-2.4627028488974333e-12,-2.373121977591347e-10,-14.999999975505045,2.098318822123854e-10,-7.31266040608589e-11,9.944505696622938e-11,-6.269641320429732e-11,-2.758983227222112e-12,3.0028116431407484e-10,-2.951552944605416e-10,-2.744419097957994e-10,4.486109477946553e-11,1.0633597886045728e-10,2.8872465935460777e-10
0,0,2,824,16384,inf,equal,unrestricted,0.47314211033743014,-3.729949769050389e-10,1.9454850355682194e-10,-3.428700529637542e-10,8.290348374125469e-11,7.355990958927391e-11,-5.032575541565785e-10,-4.605965476114058e-10,-1.2884224045821928e-10,-9.812289087049094e-11,2.938070615046452e-10,14.999999995210317,1.6874323254750114e-10,5.5218791750956634e-11,3.5904016590374066e-11,5.7885751916137854e-11
0,1,2,824,16384,inf,equal,unrestricted,0.6731920717283755,5.272327991679415e-10,2.2609876658585806e-10,14.999999970669185,1.8893424910425697e-10,4.2865282874134467e-10,4.140303190193259e-10,-5.374885256388082e-10,-1.3366577582600388e-10,-5.951038894997939e-10,2.4042731764167116e-09,2.8144093588078547e-10,-8.919635538584126e-11,1.260206205316106e-10,1.0385133499807275e-09,7.853574789955381e-11
0,2,2,824,16384,inf,equal,unrestricted,0.7475783482434316,-2.9808567264646154e-10,3.4911721240632507e-10,-2.6025447052902137e-11,-1.3119218917212456e-11,-3.431844959297665e-10,-3.457929660002571e-10,-3.7225498356992514e-10,-9.548048992719743e-11,1.7200108969077202e-10,2.6249138890651203e-10,14.999999973609992,3.5291155551314157e-10,-2.9576226785805587e-10,-1.914338164692484e-10,-8.606593501221845e-11
0,3,2,824,16384,inf,equal,unrestricted,0.517793973267614,8.124221110654858e-11,-3.7912121533010303e-10,-8.94549165412024e-11,-14.999999918538554,1.295255534207384e-12,1.738270790056083e-09,-4.659116123089392e-10,2.9168882263621923e-12,1.9347701605904604e-09,-1.428209456306412e-10,-2.338372735650209e-10,2.1122448394351215e-10,-1.7929430565680274e-10,-6.858961765506359e-08,7.576828804747043e-11
0,4,2,824,16384,inf,equal,unrestricted,0.7699137138492872,2.6859148228778163e-10,-3.469200689682076e-10,-1.8629900389330659e-10,-3.036141064700531e-10,-3.035405356819995e-10,3.2677017685944453e-10,14.999999975374212,-1.336382787593994e-10,-7.150804592768514e-12,2.091609363614033e-10,-1.1421458664833993e-10,-2.618178651773911e-10,-2.7830198679197757e-10,-3.2995670930441766e-10,2.9453667637970415e-10
0,0,0,12288,16384,inf,equal,restricted,0.011424244020690236,0.1673436557546842,0.07215719469392079,0.14843716619231037,0.012794434389796314,0.18743826303141936,0.0922571944462604,0.3348198192992905,-0.02071073793854943,0.32001028353903666,0.24209677324565262,0.04099474016897715,0.1823555794308595,0.031537596146188764,0.11988161126748241,0.16068189663819812
0,1,0,12288,16384,inf,equal,restricted,0.0046985031190611565,0.11638927098707838,0.20613146741388913,0.2266442482404973,0.11392251308452772,0.04549595883273732,0.2084970787559935,0.32574118679031233,-0.15521649675319146,0.156966844337882,0.114826842905559,0.06389214581108624,0.03131041401411788,-0.024043362159308808,0.0997947294301252,0.14033110524955972
0,2,0,12288,16384,inf,equal,restricted,0.0033441054442434654,0.13400155701031388,0.13526408786323063,0.27062405755970503,0.14477498129999344,0.12266780399577731,0.16014665963716793,0.19755765165214076,0.027737069273512785,0.1810319124465947,0.07713979562167173,0.0699955163821533,0.0695733402936799,-0.050377700867605506,0.17040398678003804,-0.0803511127880941
0,3,0,12288,16384,inf,equal,restricted,0.007491049393018757,0.2130380357530503,0.1426928144244818,0.2283754921106465,-0.03993357460707372,0.32177989216632236,0.09143531735280494,0.36184268995931607,0.13500081787073714,0.12813234462432196,0.061530815338127494,-0.0616583006916184,0.1594515103866636,0.14727610252288822,0.1436911941288364,0.08989615976608044
0,4,0,12288,16384,inf,equal,restricted,0.007534469044357812,0.0906065591985178,0.164619145637936,0.13832460444884623,0.2635981995004097,0.19361682212927145,0.005935545632918372,0.24106962803629892,0.13434307236879717,0.15573225450517808,0.06831284300693354,0.023273719894752735,0.03271104595408913,0.18415945544944803,0.19553073057811265,0.1946487030069365
0,0,1,3272,16384,inf,equal,restricted,0.08056128302243074,0.2884168990604988,-0.09825566055186735,-0.02192557038377599,0.3929347992277313,1.4589489704018088,0.3320811961242858,0.05229640667687169,-0.23973647883336055,0.23114880199008223,0.5615664121328288,-0.488538127486834,0.08697492129344613,0.9819150950113295,0.3410946746285286,0.3883526184138347
0,1,1,3272,16384,inf,equal,restricted,0.07925673977399782,0.6280694713911877,0.2997595377142241,1.2952030707865207,0.5493746380921292,0.7384060567723741,0.7431471445388598,0.5830298130437787,0.3312892862322337,0.655357947630183,0.824770203634491,-0.6034482907941322,0.003992431440107063,-0.43916482538812923,0.19254167472255027,0.341302545469362
0,2,1,3272,16384,inf,equal,restricted,0.05289893547737509,0.32458972798051355,0.43573696908987586,-0.188406781337215,0.3804346754392889,0.6832618790458225,-0.41240984043379453,-0.044430769877178124,0.597747849744528,-0.3174363926649345,0.2581139332841695,0.29885671833427874,0.2390760997004355,-0.5950798702282301,0.08586893867832585,0.33598398981064687
0,3,1,3272,16384,inf,equal,restricted,0.10691657135418538,0.11763889732188017,0.53766849746001,0.21765256529557087,0.5514558913776585,0.8462325011549169,0.36427455443481543,1.1100317900519767,-0.5753660254011328,1.0063466832687893,0.7472074311744737,-0.31587562123403434,-0.039368820946326,0.07378580739248565,0.5770225748261014,0.47556385024723535
0,4,1,3272,16384,inf,equal,restricted,0.05328170193999326,0.5748258982620685,0.2603871515490854,0.09300671900224661,-0.7853504239856479,0.9806057256354961,0.29929270417729664,0.4859262366025032,0.2815243484131111,0.33988568500937355,0.8059158336823338,-0.049719930620898134,-0.10667379957919537,-0.36184856995693954,0.4459556507212496,0.8252356833473746
0,0,2,824,16384,inf,equal,restricted,0.1527614800978633,-0.5646928439190879,0.721567955039297,-0.5360127861288803,0.4185026523437555,0.4103359599263477,-0.40590308505100975,-0.33779250309058856,-0.32617080026193024,-0.13890586514168368,0.7168797778440168,0.788338728876125,0.6706564201435357,0.3678152280234898,0.26741260828680946,0.34886722255766695
0,1,2,824,16384,inf,equal,restricted,0.1806937463570337,0.6761107704875133,0.43433411337058214,1.2100378425848084,0.21757449698906645,0.5958577105987752,0.6260292345588446,-0.14836290713044797,-0.04562662960778846,-0.3619995499087889,0.996018961176865,0.2302260728571543,0.15973858377725655,0.27229380315979945,0.9352455205875034,0.23478122563899162
0,2,2,824,16384,inf,equal,restricted,0.1500705145483751,-0.2504207825984276,0.7335794964531438,0.0828649579709301,0.05585852328946753,-0.332879737775494,-0.3028781268851243,-0.37688610861266936,0.00655796522880629,0.4519701129945589,0.47837655665388584,1.1889990479021844,0.6463660644615963,-0.6255403685272998,-0.1430336600521689,0.016752702581067626
0,3,2,824,16384,inf,equal,restricted,0.13293892669084081,0.32331342895715875,-0.18139157883380908,0.02080552340773324,-0.7838919543440114,0.12376997397043027,0.9845469533321184,-0.280234145929987,0.12794355623900608,0.9642715214467619,-0.07034067623385037,-0.2688981758366501,0.4906891256719412,-0.10763330343820574,-0.757177708838555,0.24936067661686434
0,4,2,824,16384,inf,equal,restricted,0.1803422549305702,0.49920846511997985,-0.36643060586340004,-0.0741559057394172,-0.2795210905315427,-0.5335533777801924,0.8708343727978165,1.3573774946079216,-0.0935366409214394,0.12427099085939718,0.3416959528811544,-0.11465208892004326,-0.5826902254898446,-0.21247976766024831,-0.19681545176511123,0.5317027677167083


==> experiments/logistic_15d_three_groups_geometric_no_noise/2/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,5.577870920456419,0.30974351573748654,1.018031557564031,2.479191944490723,2.4791919479264255
0,1,12,64,1.0,size,9.85971074017948,0.6194870314749731,0.785723920760916,4.310368338614767,4.309265819850182
0,2,4,64,1.0,size,19.93926597157488,1.0729830131446736,0.6875391606008854,8.896649972642766,8.419187477434004
0,0,48,64,inf,equal,5.577870920456419,0.30974351573748654,1.1566289657715814,2.479191944490723,1.6199315863459405
0,1,12,64,inf,equal,9.85971074017948,0.6194870314749731,1.3459659392025909,4.310368338614767,3.0983679674335995
0,2,4,64,inf,equal,19.93926597157488,1.0729830131446736,2.15195774905584,8.896649972642766,7.22395215591082
0,0,96,128,1.0,size,3.992593708896516,0.21902174040653885,0.8798614750248427,1.7772751140417191,1.7772751169248906
0,1,24,128,1.0,size,8.365271961677918,0.4380434808130777,0.7155951697199385,3.744592500025881,3.511801695538081
0,2,8,128,1.0,size,13.39818148086694,0.7587135646925732,0.6461680600016061,5.940377175740897,5.36534157975598
0,0,96,128,inf,equal,3.992593708896516,0.21902174040653885,0.9861367234795144,1.7772751140417191,1.0673744147875464
0,1,24,128,inf,equal,8.365271961677918,0.4380434808130777,1.1486984628693038,3.744592500025881,2.016367727095367
0,2,8,128,inf,equal,13.39818148086694,0.7587135646925732,1.545035512098972,5.940377175740897,4.462155294010209
0,0,192,256,1.0,size,2.9133196526231524,0.15487175786874327,0.822441414566754,1.301788068442833,1.3017880719709218
0,1,49,256,1.0,size,5.029913943853094,0.3065665751841925,0.7074912948263378,2.2083903967423546,2.101807694164159
0,2,15,256,1.0,size,9.80660365798312,0.5540860454230366,0.6550657362116512,4.349215783568523,3.1884447941533907
0,0,192,256,inf,equal,2.9133196526231524,0.15487175786874327,0.8848988802799438,1.301788068442833,0.6235545429736216
0,1,49,256,inf,equal,5.029913943853094,0.3065665751841925,1.0661348664141799,2.2083903967423546,1.1752288790539407
0,2,15,256,inf,equal,9.80660365798312,0.5540860454230366,1.2674370394151357,4.349215783568523,2.433000930803948
0,0,384,512,1.0,size,2.0687483759215626,0.10951087020326943,0.798988646518661,0.9248633177575118,0.9217147908749872
0,1,100,512,1.0,size,3.6937356347920196,0.21459660262893474,0.7185491391156845,1.632271214767075,1.3759737316571958
0,2,28,512,1.0,size,7.662666785150181,0.4055494591110793,0.6790793133040313,3.425783933464011,2.4439413367439933
0,0,384,512,inf,equal,2.0687483759215626,0.10951087020326943,0.849978067249253,0.9248633177575118,0.3620471454986549
0,1,100,512,inf,equal,3.6937356347920196,0.21459660262893474,0.9683574241436597,1.632271214767075,0.6913510530023579
0,2,28,512,inf,equal,7.662666785150181,0.4055494591110793,1.1312414254326362,3.425783933464011,1.8671200763408582
0,0,768,1024,1.0,size,1.6647508803092392,0.07743587893437164,0.7622614929699443,0.754939561220248,0.728273090183378
0,1,202,1024,1.0,size,3.04984905359774,0.15098964271718057,0.7056778070466495,1.3739348840816894,1.05188584127657
0,2,54,1024,1.0,size,4.362256892751953,0.29202898720871845,0.6769076068130564,1.889099459167258,1.2181598519579961
0,0,768,1024,inf,equal,1.6647508803092392,0.07743587893437164,0.7935780263893907,0.754939561220248,0.16863786490092225
0,1,202,1024,inf,equal,3.04984905359774,0.15098964271718057,0.9445405203691504,1.3739348840816894,0.502687848019393
0,2,54,1024,inf,equal,4.362256892751953,0.29202898720871845,1.1145517793898305,1.889099459167258,1.1893205588635238
0,0,1536,2048,1.0,size,1.1745018920581685,0.05475543510163471,0.7411234849885255,0.5324955109274495,0.47343933883773526
0,1,406,2048,1.0,size,1.9729675995531868,0.10650250564813146,0.7012169117239069,0.8799812941284619,0.6029207730647397
0,2,106,2048,1.0,size,3.909707193434222,0.208434646243384,0.6805665750136114,1.746418950473727,0.8869240798993463
0,0,1536,2048,inf,equal,1.1745018920581685,0.05475543510163471,0.7602433240374149,0.5324955109274495,0.09325002369545911
0,1,406,2048,inf,equal,1.9729675995531868,0.10650250564813146,0.8762284929785644,0.8799812941284619,0.27761152289252955
0,2,106,2048,inf,equal,3.909707193434222,0.208434646243384,1.0368195962438562,1.746418950473727,0.7273966815148325
0,0,3072,4096,1.0,size,0.851317960350835,0.03871793946718582,0.7166068368318994,0.38694104070823165,0.3397042910197706
0,1,815,4096,1.0,size,1.628518997279045,0.0751699113051862,0.6884437351085262,0.7390895873343363,0.3999655228749627
0,2,209,4096,1.0,size,2.9976145173088935,0.14843957393495466,0.6736783021195997,1.350367684719492,0.5535725573445902
0,0,3072,4096,inf,equal,0.851317960350835,0.03871793946718582,0.7250318819771085,0.38694104070823165,0.05174252610109011
0,1,815,4096,inf,equal,1.628518997279045,0.0751699113051862,0.8260195257520341,0.7390895873343363,0.17728527039143233
0,2,209,4096,inf,equal,2.9976145173088935,0.14843957393495466,0.9496811572077791,1.350367684719492,0.4742339027013996
0,0,6144,8192,1.0,size,0.6021790261930006,0.027377717550817356,0.6964872493628356,0.2737117955456829,0.1965991377763796
0,1,1634,8192,1.0,size,1.1643771384532158,0.053088055220471726,0.6765988669404793,0.5291005140061361,0.2358473064043453
0,2,414,8192,1.0,size,2.181737042630987,0.10546847625268425,0.6660808168766026,0.9854000450628092,0.31765327391983644
0,0,6144,8192,inf,equal,0.6021790261930006,0.027377717550817356,0.6989068977323527,0.2737117955456829,0.023994903630142814
0,1,1634,8192,inf,equal,1.1643771384532158,0.053088055220471726,0.783525415078595,0.5291005140061361,0.10471172877217594
0,2,414,8192,inf,equal,2.181737042630987,0.10546847625268425,0.8715211376613496,0.9854000450628092,0.2652554894796861
0,0,12288,16384,1.0,size,0.4285523025911533,0.01935896973359291,0.6836293458442497,0.19491718156198373,0.11158552424272061
0,1,3272,16384,1.0,size,0.7734273185788145,0.037515971276938925,0.6695752977402158,0.34919768801246837,0.14534733418341467
0,2,824,16384,1.0,size,1.4221646247768533,0.07475826890319909,0.6621105218073657,0.6363240434852276,0.17713087822275853
0,0,12288,16384,inf,equal,0.4285523025911533,0.01935896973359291,0.6856226440595475,0.19491718156198373,0.006898474204274285
0,1,3272,16384,inf,equal,0.7734273185788145,0.037515971276938925,0.7560688618429738,0.34919768801246837,0.07458304631359645
0,2,824,16384,inf,equal,1.4221646247768533,0.07475826890319909,0.8143574367491077,0.6363240434852276,0.15936138452493662


==> experiments/logistic_15d_three_groups_geometric_no_noise/3/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0, "low": -1, "high": 1}

==> experiments/logistic_15d_three_groups_geometric_no_noise/3/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,,,64,1.0,size,unrestricted,,0.49333621620465984,1.0319228510262648,-0.5868076210056113,-1.434817489737512,-0.293877325370457,0.27917804911277355,0.2971240921171317,0.030548163576153243,2.683176195698536,0.8155919624528478,0.7054278434968644,0.6272828358280754,0.5436386210654304,0.5595230655377451,-0.06858355446253489,0.5481709557237638
0,0,48,64,1.0,size,unrestricted,,0.49893283499582863,0.43043983106294925,-0.4018041367815381,-1.6595865272084362,-0.6452588384741124,0.21003126565182745,0.5233211479854039,0.42993389563130546,2.961457420998757,-0.163253352621789,1.1189027942924032,0.6739757536021165,0.9191139753417314,0.16398763654646853,-0.3815005489905559,0.3894065496206918
0,1,12,64,1.0,size,unrestricted,,0.05962632738796234,0.7585985636582572,1.4805673194341188e-09,-2.1363257212420437,5.041768891368242,5.714593198945144e-08,-6.140699777246344e-10,-0.27889547747539606,1.435926531187179,4.3536227443311395,-1.4806092681559638e-08,0.40475795196202025,6.141519866306182e-09,1.353543597758513e-08,-3.951652230701863e-10,-0.590103986059291
0,2,4,64,1.0,size,unrestricted,,1.9372327421897348e-05,-1.2019405044745277e-05,-4.543534207093783e-05,8.783596428667498e-05,-0.0001855928062759973,0.0008613303189390748,9.428771953277154e-05,8.464871352133148e-05,1.0109743480918848e-05,14.677470943213521,-6.287870075685003e-05,1.2461470042881775e-05,0.0001585119789216262,0.3196097707037483,8.063521253714339e-05,0.00011776785388069022
0,,,64,1.0,size,restricted,0,0.4933362162046599,1.0319228548924393,-0.5868076278661541,-1.4348174959563214,-0.293877324184026,0.2791780458680818,0.29712409082582836,0.030548160029112606,2.683176186710035,0.8155919631004325,0.7054278415959812,0.627282832804071,0.543638621389539,0.5595230653939475,-0.06858354808716445,0.5481709492246839
0,,,64,1.0,size,restricted,1,0.49333621620465984,1.031922850903815,-0.5868076214457186,-1.4348174881418514,-0.2938773254855605,0.2791780489743441,0.2971240930663925,0.03054816330443531,2.6831761948269364,0.8155919595810671,0.7054278412649758,0.6272828344041694,0.5436386207963895,0.559523062868731,-0.0685835547038462,0.5481709560160928
0,,,64,1.0,size,restricted,2,0.4933362162046598,1.0319228490992294,-0.5868076204350672,-1.4348174850135316,-0.2938773250120264,0.27917804916400984,0.29712409248759075,0.030548162806814712,2.6831761903913534,0.8155919576479154,0.7054278405247835,0.6272828334354245,0.5436386199505334,0.5595230625864192,-0.06858355518673902,0.5481709549187921
0,,,64,inf,equal,unrestricted,,0.5088980151516199,0.6529725760223603,-0.5561616381574142,-1.3992366028972205,-0.5551979801382948,0.2730080631008071,0.24704551365084443,0.25210395200020663,2.6304841965951846,0.3334257616999617,0.8658058965202654,0.6534968686891169,0.5886308895773099,0.35355208317057224,-0.2370601242364286,0.5818688279599519
0,0,48,64,inf,equal,unrestricted,,0.49893283499582863,0.43043983106294925,-0.4018041367815381,-1.6595865272084362,-0.6452588384741124,0.21003126565182745,0.5233211479854039,0.42993389563130546,2.961457420998757,-0.163253352621789,1.1189027942924032,0.6739757536021165,0.9191139753417314,0.16398763654646853,-0.3815005489905559,0.3894065496206918
0,1,12,64,inf,equal,unrestricted,,0.05962632738796234,0.7585985636582572,1.4805673194341188e-09,-2.1363257212420437,5.041768891368242,5.714593198945144e-08,-6.140699777246344e-10,-0.27889547747539606,1.435926531187179,4.3536227443311395,-1.4806092681559638e-08,0.40475795196202025,6.141519866306182e-09,1.353543597758513e-08,-3.951652230701863e-10,-0.590103986059291
0,2,4,64,inf,equal,unrestricted,,1.9372327421897348e-05,-1.2019405044745277e-05,-4.543534207093783e-05,8.783596428667498e-05,-0.0001855928062759973,0.0008613303189390748,9.428771953277154e-05,8.464871352133148e-05,1.0109743480918848e-05,14.677470943213521,-6.287870075685003e-05,1.2461470042881775e-05,0.0001585119789216262,0.3196097707037483,8.063521253714339e-05,0.00011776785388069022
0,,,64,inf,equal,restricted,0,0.5088980151998517,0.6529725747181123,-0.5561616352426351,-1.3992366014752975,-0.5551979769102994,0.27300806347296575,0.24704551510132303,0.2521039499899023,2.630484197374935,0.3334257620403441,0.8658058909694378,0.6534968705211641,0.5886308893378766,0.35355208480023986,-0.23706012544935495,0.5818688271657648
0,,,64,inf,equal,restricted,1,0.5088980151567796,0.6529725755287407,-0.5561616361593833,-1.3992366061442423,-0.5551979798511518,0.27300806366587405,0.2470455139157967,0.2521039546649129,2.6304842011879677,0.33342576328544726,0.8658058917540183,0.6534968705348873,0.5886308901774401,0.3535520826397892,-0.23706012704799762,0.5818688297230346
0,,,64,inf,equal,restricted,2,0.5088980151715116,0.6529725761826618,-0.5561616360319878,-1.3992366030934622,-0.5551979796077479,0.27300806138592093,0.2470455150322142,0.2521039530755336,2.6304842018143435,0.33342576267113183,0.8658058960648706,0.6534968712652217,0.588630891091673,0.35355208561731416,-0.23706012354913292,0.5818688282355926
0,,,128,1.0,size,unrestricted,,0.5452057144126381,0.08950741775932104,0.5524076678988947,-0.3088432472897899,-0.3516693490043215,0.6188936340335002,0.12595199359004144,0.1820800359946361,0.5611506554963328,0.7288647700871576,0.9747571040775296,0.46493134900726396,0.9903031375328265,1.3288554129745387,0.828210445795567,0.21728875369087983
0,0,96,128,1.0,size,unrestricted,,0.5265359441681253,-0.10831484164371975,0.46337835687285833,-0.49738175695764586,-1.045236020667823,0.9447502823961669,0.20436658132157656,0.3830641090134928,0.5908109722317779,0.2936051797614531,1.0133164714125837,0.05515328164878376,1.1576438177799155,1.1502354011452807,0.8743636282135404,0.5782281490499278
0,1,24,128,1.0,size,unrestricted,,0.19992901917152564,2.0608660896606095,3.5871786315770254e-10,-1.7250286498716432,2.0087523361517254,5.429426669689945e-11,-0.18285019159357233,-1.3492972431877968,0.6939461411620552,0.9623131218712618,1.2779824142781318,1.9297510483863378,5.793905893107832e-11,1.772256590467531,-1.717933641265116e-10,-1.036956168006682
0,2,8,128,1.0,size,unrestricted,,0.002935281975187182,2.3287569556033197e-07,9.596951039210567e-08,1.6399836160178948e-07,-8.210638180124841e-08,-2.7116360198960714,3.7797074124018496e-07,1.2575600046417309e-08,-1.6190485370602053e-07,8.229217091347468,4.9140175311229314e-08,3.9948040838488515e-06,0.8756783406148058,0.18590668311730044,4.24367698827288e-07,2.997553753718872
0,,,128,1.0,size,restricted,0,0.545205714412638,0.08950741762455107,0.5524076696742753,-0.3088432481430623,-0.351669349348591,0.6188936355819731,0.12595199399191215,0.18208003659062566,0.561150656809437,0.7288647726318547,0.9747571069492641,0.4649313501367991,0.9903031404491465,1.3288554161885078,0.8282104483675198,0.2172887540080738
0,,,128,1.0,size,restricted,1,0.5452057144126381,0.08950741726333854,0.5524076664123,-0.3088432474188386,-0.351669348086495,0.6188936337520484,0.12595199401015086,0.18208003570417752,0.5611506547003535,0.7288647695104759,0.9747571021442376,0.46493134851349854,0.9903031359514785,1.3288554115195768,0.8282104443000423,0.21728875293287925
0,,,128,1.0,size,restricted,2,0.5452057144126381,0.08950741723315205,0.5524076667350969,-0.3088432474358252,-0.3516693481689845,0.6188936339067549,0.1259519940831533,0.18208003571560985,0.5611506549822275,0.7288647697161833,0.9747571024784072,0.46493134874943415,0.9903031362982919,1.3288554119831006,0.8282104447736847,0.2172887530398932
0,,,128,inf,equal,unrestricted,,0.5578973819906764,0.10383552585020293,0.6078093912447209,-0.36622480636419463,-0.3770011414159156,0.6593979007617364,0.1001260295452391,0.07062013777936602,0.6651640943941012,0.5853845201284942,0.8837241870308304,0.35954672233033036,1.0712516066119624,1.2749135414515362,0.7730387504404161,0.14951844638689973
0,0,96,128,inf,equal,unrestricted,,0.5265359441681253,-0.10831484164371975,0.46337835687285833,-0.49738175695764586,-1.045236020667823,0.9447502823961669,0.20436658132157656,0.3830641090134928,0.5908109722317779,0.2936051797614531,1.0133164714125837,0.05515328164878376,1.1576438177799155,1.1502354011452807,0.8743636282135404,0.5782281490499278
0,1,24,128,inf,equal,unrestricted,,0.19992901917152564,2.0608660896606095,3.5871786315770254e-10,-1.7250286498716432,2.0087523361517254,5.429426669689945e-11,-0.18285019159357233,-1.3492972431877968,0.6939461411620552,0.9623131218712618,1.2779824142781318,1.9297510483863378,5.793905893107832e-11,1.772256590467531,-1.717933641265116e-10,-1.036956168006682
0,2,8,128,inf,equal,unrestricted,,0.002935281975187182,2.3287569556033197e-07,9.596951039210567e-08,1.6399836160178948e-07,-8.210638180124841e-08,-2.7116360198960714,3.7797074124018496e-07,1.2575600046417309e-08,-1.6190485370602053e-07,8.229217091347468,4.9140175311229314e-08,3.9948040838488515e-06,0.8756783406148058,0.18590668311730044,4.24367698827288e-07,2.997553753718872
0,,,128,inf,equal,restricted,0,0.5578973819755836,0.1038355260330806,0.6078093913510032,-0.3662248061899831,-0.37700114153023934,0.6593979007295033,0.10012602937147798,0.07062013770583725,0.6651640943707017,0.5853845200978379,0.883724186754122,0.35954672230255574,1.071251606341899,1.2749135413291064,0.7730387502678961,0.14951844638972717
0,,,128,inf,equal,restricted,1,0.5578973819664754,0.1038355262713987,0.6078093929070112,-0.3662248068897173,-0.37700114258817585,0.6593979015276157,0.10012602992079346,0.07062013764412614,0.6651640957261915,0.5853845203270822,0.883724188376505,0.35954672265911025,1.0712516089036324,1.2749135429444205,0.7730387515880257,0.14951844670423475
0,,,128,inf,equal,restricted,2,0.557897381982306,0.10383552586279954,0.6078093918667221,-0.3662248062259854,-0.3770011416623669,0.6593979007808756,0.1001260296963558,0.07062013755008337,0.6651640944461843,0.5853845203716055,0.8837241870257289,0.35954672217060235,1.0712516067333697,1.2749135414599733,0.7730387504685515,0.14951844657986313
0,,,256,1.0,size,unrestricted,,0.6058222835872998,0.3234050906267801,0.464807130873501,0.304616549182043,0.08248614764229394,0.5589462885433596,-0.05264022588938269,0.16713797017912993,0.449141542840344,0.561401189586912,0.3498486403351544,0.21861201868024668,0.4241578853063135,0.8119038721428276,0.2729446771136188,0.6238030167072153
0,0,192,256,1.0,size,unrestricted,,0.6192947446215579,0.1646637137431113,0.29289752241955663,0.19481238192642011,-0.07611989470813045,0.612479186819609,0.10644747288299664,0.3095942074121107,0.5136330014530395,0.2926957615978416,0.18572443848210676,-0.04550172644803707,0.27959834839682157,0.4988001812618811,0.13804706958738022,0.7619177897861249
0,1,49,256,1.0,size,unrestricted,,0.36791877230835396,1.4197773063259285,1.6551150374558263,-7.453746532962601e-10,0.16539828208706453,0.45126516472567146,-0.23993793324504822,-1.396643358264813,0.5551521619798331,1.894795542259521,1.3103299409328157,1.6325700773165894,-0.4839659110082703,3.1853558779648563,0.29702308030660524,0.31267032106295745
0,2,15,256,1.0,size,unrestricted,,0.03288240841288717,1.1124476741155785e-08,4.427074130126335e-09,4.005977419621665,2.724113201288207e-10,0.2270820365759798,-0.987342609275731,0.710941166024957,4.053234052094476e-09,1.4529453728127477,6.098086901118306e-10,5.097378211962359,2.518333074357962,5.585553072185417e-09,5.362862072621597e-09,8.343896480623831e-10
0,,,256,1.0,size,restricted,0,0.6058222835872997,0.3234050905395157,0.4648071307275854,0.30461654907589053,0.08248614761909867,0.5589462883530817,-0.052640225893619816,0.16713797014804255,0.44914154270130047,0.5614011894347296,0.3498486402035839,0.21861201863210186,0.42415788515040104,0.8119038718724058,0.27294467702766984,0.6238030165089077
0,,,256,1.0,size,restricted,1,0.6058222835872998,0.3234050905944795,0.46480713074258334,0.30461654917502107,0.08248614757828623,0.5589462884482954,-0.05264022588094992,0.167137970155104,0.44914154278631296,0.5614011894595479,0.3498486402314133,0.21861201861757415,0.4241578853316088,0.8119038720054887,0.2729446770842326,0.6238030166730216
0,,,256,1.0,size,restricted,2,0.6058222835872997,0.3234050908228161,0.4648071312874825,0.3046165493224239,0.08248614789528791,0.5589462888969977,-0.05264022588972674,0.16713797026340654,0.4491415432261374,0.5614011900230786,0.34984864046695463,0.218612018951122,0.4241578854299109,0.8119038727480857,0.27294467736177364,0.6238030170936691
0,,,256,inf,equal,unrestricted,,0.620186004404896,0.20453637431346522,0.34161864862134494,0.20948378744211005,-0.018655391409946875,0.569996814139889,0.06488705530591775,0.24834777156075927,0.5042054756956968,0.3510860232255803,0.2161951093683108,0.00041125286936843214,0.306565358790511,0.5817280919975693,0.17612085215499368,0.7115741202626082
0,0,192,256,inf,equal,unrestricted,,0.6192947446215579,0.1646637137431113,0.29289752241955663,0.19481238192642011,-0.07611989470813045,0.612479186819609,0.10644747288299664,0.3095942074121107,0.5136330014530395,0.2926957615978416,0.18572443848210676,-0.04550172644803707,0.27959834839682157,0.4988001812618811,0.13804706958738022,0.7619177897861249
0,1,49,256,inf,equal,unrestricted,,0.36791877230835396,1.4197773063259285,1.6551150374558263,-7.453746532962601e-10,0.16539828208706453,0.45126516472567146,-0.23993793324504822,-1.396643358264813,0.5551521619798331,1.894795542259521,1.3103299409328157,1.6325700773165894,-0.4839659110082703,3.1853558779648563,0.29702308030660524,0.31267032106295745
0,2,15,256,inf,equal,unrestricted,,0.03288240841288717,1.1124476741155785e-08,4.427074130126335e-09,4.005977419621665,2.724113201288207e-10,0.2270820365759798,-0.987342609275731,0.710941166024957,4.053234052094476e-09,1.4529453728127477,6.098086901118306e-10,5.097378211962359,2.518333074357962,5.585553072185417e-09,5.362862072621597e-09,8.343896480623831e-10
0,,,256,inf,equal,restricted,0,0.6201860043780142,0.20453637365876795,0.34161864808877784,0.2094837872014794,-0.018655392269797434,0.5699968148658421,0.06488705620729555,0.24834777255646398,0.5042054759616211,0.3510860222327106,0.21619510868272568,0.0004112523386616779,0.3065653585274738,0.5817280909048917,0.17612085164336141,0.7115741212072244
0,,,256,inf,equal,restricted,1,0.6201860043870068,0.2045363739500898,0.34161864803980857,0.20948378733444967,-0.018655392011760426,0.5699968145176059,0.06488705569641803,0.2483477721643148,0.5042054757720591,0.3510860226445922,0.21619510910506332,0.0004112523456634713,0.30656535854940953,0.5817280911460364,0.17612085175487788,0.7115741206871532
0,,,256,inf,equal,restricted,2,0.6201860043718571,0.20453637363491156,0.34161864768876854,0.2094837871867971,-0.01865539248784853,0.5699968146979846,0.064887056190632,0.2483477727199439,0.504205476136098,0.35108602205297873,0.21619510884778742,0.0004112518026690768,0.30656535832815984,0.5817280905038178,0.17612085152495088,0.7115741211984649
0,,,512,1.0,size,unrestricted,,0.6367325694702458,0.2016300734630106,0.3381600420706831,0.3789518513287449,0.18456598444582692,0.34583823822922233,0.13729619829330977,0.07376007032034364,0.34035096430408157,0.2871837989477489,0.09429616147689439,0.27580583616842913,0.2471603710606716,0.6247889954681751,0.1745176310701822,0.5646047825398706
0,0,384,512,1.0,size,unrestricted,,0.6241270578654596,0.11820822751424419,0.30291646523609034,0.2404655814934611,-0.05855221988469501,0.5179921461237615,0.336681694412619,0.08508003648791812,0.4157536095752905,0.21293061717649325,0.024703874934698465,0.2359903835307072,0.2717719922553482,0.5563741556386685,0.2866836443221788,0.7365177408511525
0,1,100,512,1.0,size,unrestricted,,0.5998763274450866,0.6136430337885007,0.6478504083309206,0.16730438779449794,0.7341133222434715,-0.0753971150314907,-0.2805988531604541,-0.2571310413050999,0.1580913453061015,0.07055228416906044,0.19129692751771996,0.5913014063291688,-0.35715025976851034,1.1698228364114633,-0.40278043910268224,-0.09841415236376987
0,2,28,512,1.0,size,unrestricted,,0.27908456617287764,0.43402994605668727,-0.4027495571003861,2.203891058431152,-0.25061411922745275,-3.054009631940475e-09,-1.0211528606065186,3.765225718474129,-1.1874529306246002,0.15906489541372348,-0.3033666936978104,0.42851579227972697,0.9313696356599156,2.570134510571684,-4.983858372273236e-10,1.3424322663868384
0,,,512,1.0,size,restricted,0,0.6367325694702457,0.20163007340138794,0.3381600419726805,0.3789518511446909,0.1845659843060625,0.34583823803749547,0.13729619823339956,0.07376007028815167,0.34035096419159266,0.28718379889240103,0.09429616152170696,0.2758058360244237,0.24716037096313345,0.6247889952166289,0.17451763095751385,0.5646047822532727
0,,,512,1.0,size,restricted,1,0.6367325694702458,0.2016300735172406,0.3381600421485346,0.37895185140320575,0.1845659844016058,0.34583823829983096,0.13729619835950121,0.07376007031438436,0.3403509643684171,0.2871837990048264,0.09429616150135767,0.2758058361816899,0.24716037110790492,0.624788995617266,0.17451763108173737,0.5646047826392971
0,,,512,1.0,size,restricted,2,0.6367325694702457,0.2016300729133717,0.3381600409809445,0.3789518500884582,0.1845659835457776,0.34583823715201684,0.13729619759752448,0.07376006924340453,0.34035096392074377,0.28718379836587543,0.09429616035649456,0.27580583533260855,0.247160369016013,0.6247889930528163,0.1745176306158528,0.5646047809302773
0,,,512,inf,equal,unrestricted,,0.6446684749929706,0.3091313018119001,0.45475755185775246,0.31622611884920215,0.34783669620865515,0.25184026160117445,0.01726805784852164,-0.056789834916488625,0.30029072789559186,0.21131225126791459,0.0945319103555504,0.27172378625600074,0.15647263097536954,0.6643524563650247,0.11100490374641003,0.38126572431119965
0,0,384,512,inf,equal,unrestricted,,0.6241270578654596,0.11820822751424419,0.30291646523609034,0.2404655814934611,-0.05855221988469501,0.5179921461237615,0.336681694412619,0.08508003648791812,0.4157536095752905,0.21293061717649325,0.024703874934698465,0.2359903835307072,0.2717719922553482,0.5563741556386685,0.2866836443221788,0.7365177408511525
0,1,100,512,inf,equal,unrestricted,,0.5998763274450866,0.6136430337885007,0.6478504083309206,0.16730438779449794,0.7341133222434715,-0.0753971150314907,-0.2805988531604541,-0.2571310413050999,0.1580913453061015,0.07055228416906044,0.19129692751771996,0.5913014063291688,-0.35715025976851034,1.1698228364114633,-0.40278043910268224,-0.09841415236376987
0,2,28,512,inf,equal,unrestricted,,0.27908456617287764,0.43402994605668727,-0.4027495571003861,2.203891058431152,-0.25061411922745275,-3.054009631940475e-09,-1.0211528606065186,3.765225718474129,-1.1874529306246002,0.15906489541372348,-0.3033666936978104,0.42851579227972697,0.9313696356599156,2.570134510571684,-4.983858372273236e-10,1.3424322663868384
0,,,512,inf,equal,restricted,0,0.6446684747647308,0.3091313030726143,0.45475755321279127,0.3162261178251957,0.3478366973137579,0.2518402611311607,0.017268057072922186,-0.05678983627064658,0.3002907279747597,0.21131225023719816,0.09453191023150159,0.2717237862434314,0.1564726299187609,0.6643524568940478,0.11100490342998309,0.38126572281197874
0,,,512,inf,equal,restricted,1,0.6446684747912836,0.30913130397034616,0.4547575542498243,0.31622611675401724,0.3478366970155356,0.2518402619117193,0.017268057473135038,-0.056789837146402275,0.3002907283394293,0.21131224976716856,0.0945319099982673,0.27172378562052646,0.15647262941980075,0.664352457003424,0.11100490427023152,0.38126572307413914
0,,,512,inf,equal,restricted,2,0.6446684747269578,0.3091313032182692,0.4547575534102216,0.31622611783299504,0.34783669753332164,0.25184026100195506,0.0172680568892732,-0.05678983637779875,0.3002907279024625,0.21131225023323078,0.0945319103293867,0.2717237862583353,0.1564726298356768,0.6643524570264252,0.11100490331463377,0.3812657226069708
0,,,1024,1.0,size,unrestricted,,0.6541395906006569,0.015680628479080222,0.35372913606889117,0.2767638291155289,0.2669458569778341,0.18048260791603843,0.1718048358030036,0.14313994156809168,0.3158267706475384,0.3450504514311002,0.22462923888519812,0.13372672948671388,0.2971334838426274,0.36894662919691384,0.2994860050570397,0.3261718202043635
0,0,768,1024,1.0,size,unrestricted,,0.6515658287060205,0.0645022611136932,0.3244365709254781,0.1382120374863617,0.20647745355001768,0.26739710469202427,0.31346266446331134,0.07829339662740664,0.3828240139439345,0.22700548754696637,0.2032845709445205,0.19175196398543173,0.2281436289295143,0.3815726715098606,0.3620732911010424,0.4048286715045103
0,1,202,1024,1.0,size,unrestricted,,0.6417624360073637,-0.15710643664449556,0.5346919679602895,0.4760267222567785,0.36412467502264473,0.021145005065175273,-0.40950423337209985,0.19027314287139524,0.2228156536421046,0.39964785734030456,0.15622228122635703,-0.21466388284533522,0.5058020397789801,0.3562702813839779,0.060019807437430774,0.2600174518019217
0,2,54,1024,1.0,size,unrestricted,,0.42299498334324553,-0.05445557026273137,0.5057467332202956,1.1542867436478141,1.1011700727448772,-0.43740637457926995,0.6897426626109435,1.0331503505669877,-0.2611761682832625,1.3409464496850083,0.9339602056370676,2.176245395496251,0.3093968130073185,0.8139463298473637,0.5797368715986569,-0.690267556771836
0,,,1024,1.0,size,restricted,0,0.6541395906006569,0.015680628431016946,0.35372913581965754,0.27676382890753465,0.2669458567883306,0.18048260776952335,0.17180483570035757,0.1431399414957671,0.31582677043052926,0.3450504511740939,0.2246292387130481,0.13372672933889798,0.29713348362425646,0.3689466289077608,0.2994860048279053,0.32617181993356625
0,,,1024,1.0,size,restricted,1,0.6541395906006569,0.01568062846720764,0.35372913620598234,0.2767638292279514,0.26694585706445323,0.18048260802475605,0.17180483591630277,0.1431399415976747,0.3158267707432819,0.34505045157184094,0.2246292389543192,0.13372672953553913,0.29713348395805206,0.36894662932206246,0.2994860051786185,0.32617182032020553
0,,,1024,1.0,size,restricted,2,0.6541395906006567,0.01568062849683665,0.3537291360313867,0.27676382911036695,0.2669458569457655,0.18048260790461104,0.17180483579164524,0.14313994154578474,0.31582677061335407,0.34505045140519547,0.2246292388904388,0.13372672947449252,0.2971334838104682,0.36894662919802135,0.29948600502814393,0.3261718202007928
0,,,1024,inf,equal,unrestricted,,0.6582273197727141,-0.00851077824579789,0.3837163018628067,0.28236797965224814,0.24388141714497108,0.15081250517303768,0.049116470684877046,0.11386612441995435,0.2949525288850206,0.32395623959532455,0.18192340318405992,0.036521801088360596,0.3211355311513891,0.35084023149706595,0.2544227193648957,0.3456609354584484
0,0,768,1024,inf,equal,unrestricted,,0.6515658287060205,0.0645022611136932,0.3244365709254781,0.1382120374863617,0.20647745355001768,0.26739710469202427,0.31346266446331134,0.07829339662740664,0.3828240139439345,0.22700548754696637,0.2032845709445205,0.19175196398543173,0.2281436289295143,0.3815726715098606,0.3620732911010424,0.4048286715045103
0,1,202,1024,inf,equal,unrestricted,,0.6417624360073637,-0.15710643664449556,0.5346919679602895,0.4760267222567785,0.36412467502264473,0.021145005065175273,-0.40950423337209985,0.19027314287139524,0.2228156536421046,0.39964785734030456,0.15622228122635703,-0.21466388284533522,0.5058020397789801,0.3562702813839779,0.060019807437430774,0.2600174518019217
0,2,54,1024,inf,equal,unrestricted,,0.42299498334324553,-0.05445557026273137,0.5057467332202956,1.1542867436478141,1.1011700727448772,-0.43740637457926995,0.6897426626109435,1.0331503505669877,-0.2611761682832625,1.3409464496850083,0.9339602056370676,2.176245395496251,0.3093968130073185,0.8139463298473637,0.5797368715986569,-0.690267556771836
0,,,1024,inf,equal,restricted,0,0.6582273196882926,-0.008510778519576333,0.3837163022960527,0.2823679800244821,0.24388141718465825,0.1508125048121393,0.049116469446105315,0.1138661243431146,0.2949525286867782,0.3239562396917669,0.1819234029136675,0.03652180021856781,0.32113553155435504,0.35084023139347187,0.2544227189033862,0.3456609355127267
0,,,1024,inf,equal,restricted,1,0.6582273197558627,-0.008510778285082182,0.38371630196668516,0.28236797972765787,0.24388141717611134,0.15081250509945915,0.04911647044538628,0.11386612439074953,0.2949525288697082,0.3239562396168724,0.18192340312335445,0.036521800897364586,0.3211355312452886,0.3508402314801598,0.254422719276166,0.34566093547866095
0,,,1024,inf,equal,restricted,2,0.6582273197112963,-0.008510778453903406,0.38371630212640734,0.28236797996087154,0.243881417201068,0.1508125048956823,0.04911646979698745,0.1138661244434082,0.294952528738702,0.32395623972090504,0.18192340304558632,0.036521800526649204,0.3211355314314581,0.35084023142296533,0.2544227190373217,0.3456609354138126
0,,,2048,1.0,size,unrestricted,,0.6532848891350742,0.13922952829964694,0.3440996372268492,0.17966710964784555,0.22787620186636134,0.2086875554149651,0.2303309203497006,0.20124416066755457,0.3729408700952223,0.34090398298793695,0.2170146943655729,0.18629855228304834,0.3312575253037587,0.20906984852509622,0.3030064488182704,0.3289688537702088
0,0,1536,2048,1.0,size,unrestricted,,0.6421764029687579,0.1669350355547549,0.3449274842053536,0.1944565096808778,0.22992262484931625,0.2635825708051469,0.3044870819860409,0.1171518130368837,0.4305263417272364,0.2931507309972511,0.21766747909282397,0.3365101702195792,0.39139328318854527,0.25184571764173447,0.38020083737084925,0.40145153721255217
0,1,406,2048,1.0,size,unrestricted,,0.6665908274100333,0.11601964582703259,0.337732255169938,-0.029485070074004423,0.10401641945793212,0.0773181168170974,-0.23282894259288506,0.3264203808295718,0.2884612549777077,0.40306137780111945,0.1329542052023633,-0.376859529048308,0.11883547087439346,0.12066591140507818,0.21653265854186993,0.14595635484654196
0,2,106,2048,1.0,size,unrestricted,,0.5487386309534844,-0.06067987539240699,0.9463731308577679,0.5242108998069649,0.5787839525121176,0.18384304831912085,1.0478383541021912,1.0195844820326456,0.40815074907971566,0.9912193247520925,0.7996545607534766,0.40999487034464455,0.2573127856717524,0.13653789400516614,-0.38277416020830823,0.138996680992745
0,,,2048,1.0,size,restricted,0,0.6532848891350742,0.13922952838998864,0.3440996374474708,0.17966710974465375,0.22787620200180894,0.208687555533153,0.2303309204914685,0.20124416077422908,0.37294087031821876,0.34090398319297355,0.2170146944885122,0.18629855241048815,0.33125752547795295,0.20906984865690237,0.3030064489995599,0.3289688539710772
0,,,2048,1.0,size,restricted,1,0.6532848891350742,0.13922952825201618,0.3440996370933597,0.17966710956716847,0.2278762017736161,0.20868755531510313,0.23033092025429602,0.20124416058191855,0.37294086994944753,0.3409039828593237,0.21701469428393336,0.18629855222715214,0.3312575251940038,0.20906984844425372,0.30300644869892196,0.32896885365373485
0,,,2048,1.0,size,restricted,2,0.6532848891350742,0.1392295284302789,0.344099637491936,0.17966710979284112,0.22787620206735265,0.20868755553620386,0.23033092053179846,0.20124416081522886,0.3729408703549356,0.3409039832448747,0.21701469454818093,0.18629855244414817,0.33125752557760013,0.2090698486498797,0.30300644902135143,0.32896885400535764
0,,,2048,inf,equal,unrestricted,,0.668743378296036,0.12123700659875968,0.3235601407420326,0.03187600533598244,0.13027830895905293,0.11614553912923181,-0.09808840454547242,0.2741846145420491,0.2971565029604884,0.3839818643423061,0.1451505434454907,-0.21625612254311083,0.17583515491124677,0.1383402413255441,0.2458576162612881,0.20265940823317305
0,0,1536,2048,inf,equal,unrestricted,,0.6421764029687579,0.1669350355547549,0.3449274842053536,0.1944565096808778,0.22992262484931625,0.2635825708051469,0.3044870819860409,0.1171518130368837,0.4305263417272364,0.2931507309972511,0.21766747909282397,0.3365101702195792,0.39139328318854527,0.25184571764173447,0.38020083737084925,0.40145153721255217
0,1,406,2048,inf,equal,unrestricted,,0.6665908274100333,0.11601964582703259,0.337732255169938,-0.029485070074004423,0.10401641945793212,0.0773181168170974,-0.23282894259288506,0.3264203808295718,0.2884612549777077,0.40306137780111945,0.1329542052023633,-0.376859529048308,0.11883547087439346,0.12066591140507818,0.21653265854186993,0.14595635484654196
0,2,106,2048,inf,equal,unrestricted,,0.5487386309534844,-0.06067987539240699,0.9463731308577679,0.5242108998069649,0.5787839525121176,0.18384304831912085,1.0478383541021912,1.0195844820326456,0.40815074907971566,0.9912193247520925,0.7996545607534766,0.40999487034464455,0.2573127856717524,0.13653789400516614,-0.38277416020830823,0.138996680992745
0,,,2048,inf,equal,restricted,0,0.6687433780894863,0.12123700696536986,0.3235601409712265,0.03187600205249752,0.13027830719229694,0.11614553720163992,-0.0980884111815903,0.27418461624015744,0.29715650261462784,0.38398186558266884,0.1451505423211715,-0.2162561303271238,0.17583515242629125,0.13834024064201725,0.2458576157167092,0.20265940572953617
0,,,2048,inf,equal,restricted,1,0.6687433781681763,0.12123700746749425,0.32356014038469366,0.031876002931421996,0.13027830690539596,0.11614553762668471,-0.09808840874168186,0.27418461444042397,0.29715650303379326,0.38398186553031993,0.1451505417414437,-0.2162561272966496,0.17583515347182066,0.13834024089583005,0.24585761719507185,0.2026594065861322
0,,,2048,inf,equal,restricted,2,0.6687433780358965,0.1212370070968877,0.3235601408629054,0.031876001101605766,0.13027830666504098,0.11614553684162103,-0.09808841287603538,0.27418461699973423,0.2971565027936139,0.38398186578694365,0.14515054253391746,-0.21625613256013432,0.1758351519002165,0.13834024050713448,0.2458576154682601,0.20265940539133695
0,,,4096,1.0,size,unrestricted,,0.6585598303184614,0.19339146768138765,0.28466251071037163,0.14946823003485796,0.2915301041198612,0.21661058165720884,0.2670226024693152,0.24193064381542795,0.3088063418691618,0.25349971204968846,0.2076461116565249,0.19070041790496858,0.30319154005929205,0.1945689071535053,0.24449558500888513,0.2901560109772799
0,0,3072,4096,1.0,size,unrestricted,,0.6485079007828775,0.2297377623849614,0.3243345057625663,0.18024020074215963,0.3122624286999575,0.2917547993131696,0.26754903349324616,0.25209413385815976,0.3632741958417152,0.22902703618124387,0.22838921477073768,0.2563748095926508,0.38390075221255743,0.2817110343597355,0.3130235859060585,0.2975623492525997
0,1,815,4096,1.0,size,unrestricted,,0.6776127764852361,0.09021281126384917,0.13352852802060622,-0.04499506194541562,0.16755562796408538,0.031530353529778885,0.1905706620039452,0.13100340024885446,0.1473591750976943,0.3258516950435983,0.08951185728365603,-0.09771737770407432,0.06195725697489678,-0.03187595017588696,0.07846521923626884,0.3265966326306162
0,2,209,4096,1.0,size,unrestricted,,0.6165325401168891,0.22207375248279956,0.3721967583793366,0.6875648511306733,0.5582553075399259,0.052674392845063985,0.5751899394568709,0.45096436153929526,0.29807716707943643,0.3434300868501807,0.48534430672596857,0.5602904260152067,-0.012280503326733905,-0.09930779159959446,0.13798737978292278,5.775865571004551e-05
0,,,4096,1.0,size,restricted,0,0.6585598303184614,0.19339146748472144,0.28466251042555896,0.149468229851671,0.29153010381759753,0.2166105814113251,0.2670226022097796,0.2419306435175921,0.30880634154053815,0.25349971181255054,0.20764611142174924,0.19070041775412053,0.3031915396905661,0.19456890695903345,0.2444955847303739,0.29015601068480473
0,,,4096,1.0,size,restricted,1,0.6585598303184614,0.19339146500213403,0.28466250704387985,0.1494682279604619,0.2915301004102896,0.21661057872636888,0.2670225988311986,0.24193064037045636,0.30880633783308314,0.2534997087854595,0.20764610877726278,0.19070041546691216,0.30319153585632586,0.19456890466608276,0.2444955817267283,0.2901560073269013
0,,,4096,1.0,size,restricted,2,0.6585598303184614,0.193391463681904,0.28466250517163966,0.14946822676584717,0.2915300983565761,0.21661057702270792,0.2670225971102695,0.2419306386159278,0.308806335493473,0.2534997070491253,0.20764610743293,0.19070041415921193,0.30319153373450514,0.1945689030817728,0.24449558007254196,0.29015600536132363
0,,,4096,inf,equal,unrestricted,,0.6776127764852362,0.09021280289613055,0.13352852380332805,-0.044995074155244376,0.1675556192747809,0.03153033341106193,0.1905706541143703,0.13100339238301556,0.1473591635283037,0.32585169321254925,0.08951184592686248,-0.09771739125592326,0.06195723663938726,-0.03187596297677617,0.0784652043431455,0.32659663268316513
0,0,3072,4096,inf,equal,unrestricted,,0.6485079007828775,0.2297377623849614,0.3243345057625663,0.18024020074215963,0.3122624286999575,0.2917547993131696,0.26754903349324616,0.25209413385815976,0.3632741958417152,0.22902703618124387,0.22838921477073768,0.2563748095926508,0.38390075221255743,0.2817110343597355,0.3130235859060585,0.2975623492525997
0,1,815,4096,inf,equal,unrestricted,,0.6776127764852361,0.09021281126384917,0.13352852802060622,-0.04499506194541562,0.16755562796408538,0.031530353529778885,0.1905706620039452,0.13100340024885446,0.1473591750976943,0.3258516950435983,0.08951185728365603,-0.09771737770407432,0.06195725697489678,-0.03187595017588696,0.07846521923626884,0.3265966326306162
0,2,209,4096,inf,equal,unrestricted,,0.6165325401168891,0.22207375248279956,0.3721967583793366,0.6875648511306733,0.5582553075399259,0.052674392845063985,0.5751899394568709,0.45096436153929526,0.29807716707943643,0.3434300868501807,0.48534430672596857,0.5602904260152067,-0.012280503326733905,-0.09930779159959446,0.13798737978292278,5.775865571004551e-05
0,,,4096,inf,equal,restricted,0,0.6776127764852362,0.09021281466339258,0.1335285331839063,-0.04499505578493588,0.16755563201952964,0.03153035971141381,0.19057066496850036,0.1310034041196321,0.1473591800601655,0.32585169281985954,0.08951185996298974,-0.0977173668072215,0.061957266426743464,-0.031875942559213034,0.07846522460228818,0.3265966306639941
0,,,4096,inf,equal,restricted,1,0.6776127764852361,0.09021281246989421,0.133528531199313,-0.04499505921484614,0.16755562964559328,0.031530354964264755,0.19057066296878816,0.13100340188403162,0.1473591769824082,0.32585169298455535,0.08951185747538945,-0.09771737172053643,0.06195726088120802,-0.03187594651057115,0.07846522093525236,0.3265966312682518
0,,,4096,inf,equal,restricted,2,0.6776127764852362,0.09021281628747922,0.1335285324231493,-0.04499505458839258,0.1675556321499516,0.03153036128765586,0.19057066597871797,0.131003404549495,0.14735918158433636,0.3258516911263474,0.08951186126940426,-0.09771736642415522,0.061957268208269835,-0.03187594151424822,0.07846522528363935,0.32659663225314417
0,,,8192,1.0,size,unrestricted,,0.6590258057759807,0.20658461929122984,0.23565721298192516,0.19409498134032416,0.2692794470259017,0.23507398994438616,0.2023567363672729,0.22656710923496298,0.2962016591914328,0.2501865187380917,0.2695715041608216,0.2543571801930666,0.2800053668949844,0.23298144421634476,0.271187138884122,0.27248856238184715
0,0,6144,8192,1.0,size,unrestricted,,0.6454411992271566,0.22501395276232228,0.26828939888206094,0.2898634516058387,0.2899417695741471,0.27665507547448265,0.2236968827436228,0.2616446461758469,0.37402470154872786,0.27480199778368636,0.31609191776568824,0.32753554837631643,0.3682990166085547,0.3396769695242432,0.3333871105195466,0.28431383966571905
0,1,1634,8192,1.0,size,unrestricted,,0.6825886734211617,0.16637042195197624,0.13923286918115244,-0.17485551405726488,0.15565280750132462,0.11065774443980642,0.06229237301689564,0.13980537600578063,0.05868033796727069,0.23960600885837594,0.11994546155052631,-0.013463166452188006,0.03888812813174858,-0.07596879566002605,0.05829410715589318,0.1653209110790819
0,2,414,8192,1.0,size,unrestricted,,0.6402821395608747,0.17128324529108663,0.3193693608976648,0.44311116593539934,0.48410579685199734,0.16326060820257562,0.4667810596015018,0.2620434241031242,0.2566509869318303,0.02201451600121528,0.33619364661500756,0.25971294019625757,0.04553751262201762,0.08961191823029628,0.4001896014809522,0.4154096658449974
0,,,8192,1.0,size,restricted,0,0.6590258057759808,0.20658461892174856,0.23565721276236365,0.19409498098410968,0.26927944672142984,0.2350739897406806,0.20235673645616659,0.22656710892193116,0.29620165871355164,0.25018651853931917,0.26957150365233945,0.2543571797603759,0.2800053666062508,0.23298144368070045,0.2711871386695969,0.27248856223694246
0,,,8192,1.0,size,restricted,1,0.6590258057759807,0.20658461861473523,0.23565721217315055,0.19409498067691874,0.26927944609292703,0.2350739891579161,0.20235673566838092,0.22656710853360876,0.29620165824257433,0.2501865178712175,0.2695715032112784,0.25435717933398994,0.2800053660323534,0.23298144344380534,0.2711871379312028,0.27248856147059203
0,,,8192,1.0,size,restricted,2,0.6590258057759807,0.20658461904382244,0.23565721270640724,0.19409498111235163,0.26927944671103243,0.23507398967128285,0.20235673612646288,0.2265671089663623,0.2962016588464427,0.25018651844278705,0.26957150383441963,0.2543571798874408,0.28000536656926117,0.23298144394254108,0.27118713856654675,0.27248856206676014
0,,,8192,inf,equal,unrestricted,,0.6825886734211782,0.16637044129335585,0.13923292927231518,-0.17485520081100941,0.1556529052492725,0.11065785586568781,0.06229249911009909,0.13980541022209458,0.05868053174676568,0.23960601526903316,0.11994557306224192,-0.013462909350406966,0.038888339837417296,-0.07596853735004755,0.05829428651199882,0.1653210186306127
0,0,6144,8192,inf,equal,unrestricted,,0.6454411992271566,0.22501395276232228,0.26828939888206094,0.2898634516058387,0.2899417695741471,0.27665507547448265,0.2236968827436228,0.2616446461758469,0.37402470154872786,0.27480199778368636,0.31609191776568824,0.32753554837631643,0.3682990166085547,0.3396769695242432,0.3333871105195466,0.28431383966571905
0,1,1634,8192,inf,equal,unrestricted,,0.6825886734211617,0.16637042195197624,0.13923286918115244,-0.17485551405726488,0.15565280750132462,0.11065774443980642,0.06229237301689564,0.13980537600578063,0.05868033796727069,0.23960600885837594,0.11994546155052631,-0.013463166452188006,0.03888812813174858,-0.07596879566002605,0.05829410715589318,0.1653209110790819
0,2,414,8192,inf,equal,unrestricted,,0.6402821395608747,0.17128324529108663,0.3193693608976648,0.44311116593539934,0.48410579685199734,0.16326060820257562,0.4667810596015018,0.2620434241031242,0.2566509869318303,0.02201451600121528,0.33619364661500756,0.25971294019625757,0.04553751262201762,0.08961191823029628,0.4001896014809522,0.4154096658449974
0,,,8192,inf,equal,restricted,0,0.6825886734211617,0.16637042313660605,0.1392328720313082,-0.17485549879867868,0.15565281232358943,0.1106577500979593,0.0622923793030463,0.13980537772516732,0.05868034757535582,0.2396060090210535,0.11994546721749871,-0.01346315395868683,0.03888813859600214,-0.07596878306518398,0.058294115975842505,0.16532091656338016
0,,,8192,inf,equal,restricted,1,0.6825886734211617,0.16637042239950864,0.13923287183981134,-0.1748555004706462,0.1556528108700936,0.1106577477633356,0.062292377183392915,0.13980537691599831,0.05868034547457053,0.23960600848996746,0.11994546548062487,-0.013463156107773306,0.038888136567721235,-0.07596878383654268,0.0582941144690285,0.16532091622507997
0,,,8192,inf,equal,restricted,2,0.6825886734211619,0.16637042491823845,0.13923287566358847,-0.17485547795238013,0.1556528185747375,0.11065775768008562,0.0622923876178107,0.1398053799426408,0.05868036056772605,0.23960600861291773,0.11994547470693687,-0.013463137324808583,0.038888152799336086,-0.07596876576699982,0.058294127738752165,0.16532092423260614
0,,,16384,1.0,size,unrestricted,,0.6585888431537201,0.24619700208209797,0.22748217333814535,0.2436996458867144,0.27088118443175735,0.22806783847875525,0.22578488862795917,0.2326904171755228,0.26269736137815947,0.2483485402755007,0.30388818962353864,0.24041890805932153,0.2557757896518646,0.24331505110385002,0.21286043768776616,0.2510765608284485
0,0,12288,16384,1.0,size,unrestricted,,0.6452418782914401,0.272839252741896,0.27282697221031843,0.3091875535369842,0.32970152640286976,0.26209251599279487,0.25617707216196167,0.26962622812437254,0.3347267898246316,0.30971741644964157,0.36392681917076947,0.3193807017703037,0.29288886820169246,0.3108644520616372,0.25451013208354306,0.27934169718472823
0,1,3272,16384,1.0,size,unrestricted,,0.6853868159876106,0.14094125802212285,0.08134216913405735,0.023322608341296253,0.08993416464473614,0.15919357419153687,0.07195039710797335,0.11483316126486812,0.026365566901618957,0.1297735549141694,0.1499421256787869,-0.02159257860646871,0.17394067385372508,0.06071437181693615,0.08301664884871353,0.15208291419217695
0,2,824,16384,1.0,size,unrestricted,,0.659373505341804,0.338620450756494,0.28167940930552215,0.30344427265212803,0.2866259169294546,0.11150684382820909,0.43109095305750866,0.24093591116524157,0.23209232989125494,-0.10605650329957104,0.19700896727308423,0.1349328222326792,0.056610043473369336,0.06779042858391927,0.2669382388047581,0.2133541200835115
0,,,16384,1.0,size,restricted,0,0.6585888431537201,0.24619700232468794,0.2274821735585539,0.24369964609929096,0.27088118458760246,0.22806783870573819,0.22578488880350295,0.23269041735039697,0.2626973615585253,0.24834854046023258,0.3038881898414982,0.24041890820387382,0.2557757898533299,0.24331505123299085,0.21286043788072728,0.2510765610067109
0,,,16384,1.0,size,restricted,1,0.6585888431537201,0.2461970019814827,0.22748217327851633,0.24369964580938838,0.27088118437785713,0.2280678384372248,0.22578488854024795,0.23269041710352054,0.26269736138359834,0.24834854022437483,0.30388818954926,0.24041890805197613,0.25577578952265195,0.2433150510165949,0.2128604376921932,0.2510765607134874
0,,,16384,1.0,size,restricted,2,0.6585888431537201,0.24619699968176728,0.22748217113784303,0.24369964351367435,0.2708811817893512,0.22806783629701094,0.22578488643479208,0.23269041493342982,0.26269735884042167,0.24834853791800937,0.3038881866807904,0.24041890568971044,0.2557757871868524,0.24331504868574122,0.21286043562162937,0.2510765584018188
0,,,16384,inf,equal,unrestricted,,0.6853868159876106,0.14094126114122504,0.08134217360953476,0.023322615776152935,0.0899341696367145,0.15919357503160234,0.07195040307957982,0.11483316505800777,0.02636557494892609,0.12977355724984727,0.14994212916735328,-0.0215925690968586,0.17394067568159569,0.06071437733853507,0.08301665252809892,0.15208291751588301
0,0,12288,16384,inf,equal,unrestricted,,0.6452418782914401,0.272839252741896,0.27282697221031843,0.3091875535369842,0.32970152640286976,0.26209251599279487,0.25617707216196167,0.26962622812437254,0.3347267898246316,0.30971741644964157,0.36392681917076947,0.3193807017703037,0.29288886820169246,0.3108644520616372,0.25451013208354306,0.27934169718472823
0,1,3272,16384,inf,equal,unrestricted,,0.6853868159876106,0.14094125802212285,0.08134216913405735,0.023322608341296253,0.08993416464473614,0.15919357419153687,0.07195039710797335,0.11483316126486812,0.026365566901618957,0.1297735549141694,0.1499421256787869,-0.02159257860646871,0.17394067385372508,0.06071437181693615,0.08301664884871353,0.15208291419217695
0,2,824,16384,inf,equal,unrestricted,,0.659373505341804,0.338620450756494,0.28167940930552215,0.30344427265212803,0.2866259169294546,0.11150684382820909,0.43109095305750866,0.24093591116524157,0.23209232989125494,-0.10605650329957104,0.19700896727308423,0.1349328222326792,0.056610043473369336,0.06779042858391927,0.2669382388047581,0.2133541200835115
0,,,16384,inf,equal,restricted,0,0.6853868159876106,0.14094126055871842,0.08134217274434483,0.02332261400052889,0.08993416871898315,0.15919357496990888,0.07195040183893282,0.11483316401764689,0.02636557312132245,0.1297735571180272,0.14994212873215632,-0.021592571150309846,0.1739406751836848,0.0607143762224156,0.08301665171315604,0.15208291682694114
0,,,16384,inf,equal,restricted,1,0.6853868159876106,0.14094125762424292,0.08134216913211917,0.023322609093635194,0.08993416463457937,0.15919357358666364,0.07195039716120036,0.11483316133055316,0.026365567693914523,0.12977355453803607,0.14994212513290525,-0.021592577555138034,0.17394067366528695,0.06071437196927621,0.08301664886771809,0.15208291393968384
0,,,16384,inf,equal,restricted,2,0.6853868159876106,0.1409412572696711,0.08134216854996866,0.023322607816858604,0.08993416394891965,0.15919357357051964,0.07195039641474443,0.11483316065510066,0.02636556633664941,0.1297735543093192,0.14994212488188755,-0.02159257913119702,0.17394067318050446,0.06071437124958507,0.08301664830937396,0.15208291346015101


==> experiments/logistic_15d_three_groups_geometric_no_noise/3/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.539326607275993,0.9559831806641759
0,,,64,1.0,size,unrestricted,,1,0.35939684676639855,1.0856931713128872
0,,,64,1.0,size,unrestricted,,2,0.3432696316634453,1.1150448254251382
0,0,48,64,1.0,size,unrestricted,,0,0.49893283499582863,1.0300062898261737
0,0,48,64,1.0,size,unrestricted,,1,0.627037008497675,1.1328558922778111
0,0,48,64,1.0,size,unrestricted,,2,0.9292278686078053,1.159915768484291
0,1,12,64,1.0,size,unrestricted,,0,1.513570884078377,1.5994725647323322
0,1,12,64,1.0,size,unrestricted,,1,0.05962632738796231,1.8673563977298646
0,1,12,64,1.0,size,unrestricted,,2,0.9523719103566879,2.00665770306719
0,2,4,64,1.0,size,unrestricted,,0,3.1113105351069676,3.340483075139134
0,2,4,64,1.0,size,unrestricted,,1,1.3499945824327622,3.7306120527788273
0,2,4,64,1.0,size,unrestricted,,2,1.9372327421867756e-05,3.8581107014903604
0,,,64,1.0,size,restricted,0,0,0.5393266074912719,0.9559831804735954
0,,,64,1.0,size,restricted,0,1,0.3593968460934937,1.0856931707375743
0,,,64,1.0,size,restricted,0,2,0.34326963109881325,1.1150448243708801
0,,,64,1.0,size,restricted,1,0,0.5393266071709747,0.9559831803720295
0,,,64,1.0,size,restricted,1,1,0.3593968469061082,1.0856931707888007
0,,,64,1.0,size,restricted,1,2,0.34326963250453735,1.1150448249744607
0,,,64,1.0,size,restricted,2,0,0.5393266070945134,0.9559831794651897
0,,,64,1.0,size,restricted,2,1,0.359396847112656,1.0856931696592333
0,,,64,1.0,size,restricted,2,2,0.3432696328024275,1.115044823809878
0,,,64,inf,equal,unrestricted,,0,0.5088980151516199,0.9496791708140656
0,,,64,inf,equal,unrestricted,,1,0.5088980144942592,1.056785585197561
0,,,64,inf,equal,unrestricted,,2,0.5088980150025313,1.0872485588562635
0,0,48,64,inf,equal,unrestricted,,0,0.49893283499582863,1.0300062898261737
0,0,48,64,inf,equal,unrestricted,,1,0.627037008497675,1.1328558922778111
0,0,48,64,inf,equal,unrestricted,,2,0.9292278686078053,1.159915768484291
0,1,12,64,inf,equal,unrestricted,,0,1.513570884078377,1.5994725647323322
0,1,12,64,inf,equal,unrestricted,,1,0.05962632738796231,1.8673563977298646
0,1,12,64,inf,equal,unrestricted,,2,0.9523719103566879,2.00665770306719
0,2,4,64,inf,equal,unrestricted,,0,3.1113105351069676,3.340483075139134
0,2,4,64,inf,equal,unrestricted,,1,1.3499945824327622,3.7306120527788273
0,2,4,64,inf,equal,unrestricted,,2,1.9372327421867756e-05,3.8581107014903604
0,,,64,inf,equal,restricted,0,0,0.5088980151998517,0.9496791704291405
0,,,64,inf,equal,restricted,0,1,0.5088980136604019,1.056785584818818
0,,,64,inf,equal,restricted,0,2,0.5088980148425589,1.0872485585400553
0,,,64,inf,equal,restricted,1,0,0.5088980151567796,0.9496791715096821
0,,,64,inf,equal,restricted,1,1,0.5088980143948111,1.0567855859819124
0,,,64,inf,equal,restricted,1,2,0.5088980149971013,1.0872485599049473
0,,,64,inf,equal,restricted,2,0,0.5088980151715116,0.9496791712538195
0,,,64,inf,equal,restricted,2,1,0.5088980141391298,1.0567855859590485
0,,,64,inf,equal,restricted,2,2,0.5088980149493649,1.087248559634359
0,,,128,1.0,size,unrestricted,,0,0.5568133153989061,0.7484968231772933
0,,,128,1.0,size,unrestricted,,1,0.5711021938661295,0.866119697932972
0,,,128,1.0,size,unrestricted,,2,0.3282250642169469,0.8657941225656013
0,0,96,128,1.0,size,unrestricted,,0,0.5265359441681253,0.8141018716733142
0,0,96,128,1.0,size,unrestricted,,1,0.8154772854157356,0.8942971289601007
0,0,96,128,1.0,size,unrestricted,,2,0.5037121199096132,0.9253387213490644
0,1,24,128,1.0,size,unrestricted,,0,1.2734044467032646,1.1723006347857294
0,1,24,128,1.0,size,unrestricted,,1,0.19992901917152564,1.3292378577325754
0,1,24,128,1.0,size,unrestricted,,2,0.6287758836365824,1.219032780444257
0,2,8,128,1.0,size,unrestricted,,0,1.8787147118524616,2.083301366276504
0,2,8,128,1.0,size,unrestricted,,1,2.13745093611502,2.3034847371340628
0,2,8,128,1.0,size,unrestricted,,2,0.002935281975187211,2.464095463110767
0,,,128,1.0,size,restricted,0,0,0.5568133154434886,0.7484968237552202
0,,,128,1.0,size,restricted,0,1,0.5711021938115112,0.8661196988687827
0,,,128,1.0,size,restricted,0,2,0.328225063845812,0.8657941235087114
0,,,128,1.0,size,restricted,1,0,0.5568133153962829,0.7484968228749684
0,,,128,1.0,size,restricted,1,1,0.5711021938246567,0.8661196974752544
0,,,128,1.0,size,restricted,1,2,0.32822506437284366,0.865794122080359
0,,,128,1.0,size,restricted,2,0,0.5568133154021031,0.7484968229515395
0,,,128,1.0,size,restricted,2,1,0.5711021938122461,0.8661196975970129
0,,,128,1.0,size,restricted,2,2,0.32822506434023363,0.865794122203513
0,,,128,inf,equal,unrestricted,,0,0.5578973819318801,0.7515613001756154
0,,,128,inf,equal,unrestricted,,1,0.5578973819906764,0.8566871789129893
0,,,128,inf,equal,unrestricted,,2,0.39255359576639115,0.8670967986713438
0,0,96,128,inf,equal,unrestricted,,0,0.5265359441681253,0.8141018716733142
0,0,96,128,inf,equal,unrestricted,,1,0.8154772854157356,0.8942971289601007
0,0,96,128,inf,equal,unrestricted,,2,0.5037121199096132,0.9253387213490644
0,1,24,128,inf,equal,unrestricted,,0,1.2734044467032646,1.1723006347857294
0,1,24,128,inf,equal,unrestricted,,1,0.19992901917152564,1.3292378577325754
0,1,24,128,inf,equal,unrestricted,,2,0.6287758836365824,1.219032780444257
0,2,8,128,inf,equal,unrestricted,,0,1.8787147118524616,2.083301366276504
0,2,8,128,inf,equal,unrestricted,,1,2.13745093611502,2.3034847371340628
0,2,8,128,inf,equal,unrestricted,,2,0.002935281975187211,2.464095463110767
0,,,128,inf,equal,restricted,0,0,0.5578973819364516,0.7515613001483885
0,,,128,inf,equal,restricted,0,1,0.5578973819755836,0.856687178867257
0,,,128,inf,equal,restricted,0,2,0.39255359578748855,0.8670967986226403
0,,,128,inf,equal,restricted,1,0,0.5578973819392102,0.7515613005346465
0,,,128,inf,equal,restricted,1,1,0.5578973819664754,0.8566871793918204
0,,,128,inf,equal,restricted,1,2,0.3925535959058191,0.867096799225614
0,,,128,inf,equal,restricted,2,0,0.5578973819344153,0.7515613002049446
0,,,128,inf,equal,restricted,2,1,0.557897381982306,0.8566871789423833
0,,,128,inf,equal,restricted,2,2,0.3925535957897718,0.8670967987118621
0,,,256,1.0,size,unrestricted,,0,0.6312402435966983,0.6732300541060356
0,,,256,1.0,size,unrestricted,,1,0.5649528574745639,0.7590665710299711
0,,,256,1.0,size,unrestricted,,2,0.4139791874352714,0.776451149255675
0,0,192,256,1.0,size,unrestricted,,0,0.6192947446215579,0.6759527293322256
0,0,192,256,1.0,size,unrestricted,,1,0.6477583944795596,0.7342553169669748
0,0,192,256,1.0,size,unrestricted,,2,0.5189916312714384,0.7646397006474872
0,1,49,256,1.0,size,unrestricted,,0,1.1195160571991742,1.1417891437041752
0,1,49,256,1.0,size,unrestricted,,1,0.36791877230835396,1.3145636997262722
0,1,49,256,1.0,size,unrestricted,,2,0.42361363458797446,1.2324200764733935
0,2,15,256,1.0,size,unrestricted,,0,1.7693576758844138,1.5133369430345887
0,2,15,256,1.0,size,unrestricted,,1,1.3488271308036532,1.7692621702555558
0,2,15,256,1.0,size,unrestricted,,2,0.03288240841288717,1.734633343602572
0,,,256,1.0,size,restricted,0,0,0.6312402435880494,0.6732300540839611
0,,,256,1.0,size,restricted,0,1,0.5649528574939312,0.7590665709798141
0,,,256,1.0,size,restricted,0,2,0.41397918748270873,0.776451149198945
0,,,256,1.0,size,restricted,1,0,0.6312402435907875,0.6732300540964464
0,,,256,1.0,size,restricted,1,1,0.5649528574903402,0.7590665710052427
0,,,256,1.0,size,restricted,1,2,0.4139791874593924,0.7764511492333117
0,,,256,1.0,size,restricted,2,0,0.631240243619952,0.6732300541491089
0,,,256,1.0,size,restricted,2,1,0.5649528574133712,0.7590665711393977
0,,,256,1.0,size,restricted,2,2,0.41397918733751776,0.7764511493739674
0,,,256,inf,equal,unrestricted,,0,0.620186004404896,0.671675012174102
0,,,256,inf,equal,unrestricted,,1,0.6201860037245127,0.7351585731352898
0,,,256,inf,equal,unrestricted,,2,0.4973833416459478,0.762017564238844
0,0,192,256,inf,equal,unrestricted,,0,0.6192947446215579,0.6759527293322256
0,0,192,256,inf,equal,unrestricted,,1,0.6477583944795596,0.7342553169669748
0,0,192,256,inf,equal,unrestricted,,2,0.5189916312714384,0.7646397006474872
0,1,49,256,inf,equal,unrestricted,,0,1.1195160571991742,1.1417891437041752
0,1,49,256,inf,equal,unrestricted,,1,0.36791877230835396,1.3145636997262722
0,1,49,256,inf,equal,unrestricted,,2,0.42361363458797446,1.2324200764733935
0,2,15,256,inf,equal,unrestricted,,0,1.7693576758844138,1.5133369430345887
0,2,15,256,inf,equal,unrestricted,,1,1.3488271308036532,1.7692621702555558
0,2,15,256,inf,equal,unrestricted,,2,0.03288240841288717,1.734633343602572
0,,,256,inf,equal,restricted,0,0,0.6201860043780142,0.671675012224926
0,,,256,inf,equal,restricted,0,1,0.6201860041185007,0.7351585731176865
0,,,256,inf,equal,restricted,0,2,0.4973833419608866,0.7620175642787044
0,,,256,inf,equal,restricted,1,0,0.6201860043870068,0.6716750122026091
0,,,256,inf,equal,restricted,1,1,0.6201860039867028,0.7351585731096498
0,,,256,inf,equal,restricted,1,2,0.4973833418479183,0.7620175642471803
0,,,256,inf,equal,restricted,2,0,0.6201860043718571,0.6716750122321289
0,,,256,inf,equal,restricted,2,1,0.6201860042087387,0.7351585730985908
0,,,256,inf,equal,restricted,2,2,0.49738334207673013,0.7620175642692962
0,,,512,1.0,size,unrestricted,,0,0.6308091418699436,0.6600195638471914
0,,,512,1.0,size,unrestricted,,1,0.6791112206625095,0.7223325446720436
0,,,512,1.0,size,unrestricted,,2,0.5666158223020197,0.7317164982665415
0,0,384,512,1.0,size,unrestricted,,0,0.6241270578654596,0.670270916239033
0,0,384,512,1.0,size,unrestricted,,1,0.7330528381205874,0.7273605377350195
0,0,384,512,1.0,size,unrestricted,,2,0.6054317600671403,0.7407649894670265
0,1,100,512,1.0,size,unrestricted,,0,0.7779586326846779,0.76554788433552
0,1,100,512,1.0,size,unrestricted,,1,0.5998763274450867,0.810816244874992
0,1,100,512,1.0,size,unrestricted,,2,0.7129910654070629,0.7692841314157
0,2,28,512,1.0,size,unrestricted,,0,1.2965906141464214,1.2794092270019979
0,2,28,512,1.0,size,unrestricted,,1,1.3046441127827562,1.4506276759487746
0,2,28,512,1.0,size,unrestricted,,2,0.27908456617287764,1.5005136939904096
0,,,512,1.0,size,restricted,0,0,0.6308091418723291,0.6600195638363014
0,,,512,1.0,size,restricted,0,1,0.6791112206451185,0.7223325446350025
0,,,512,1.0,size,restricted,0,2,0.5666158223314157,0.73171649822263
0,,,512,1.0,size,restricted,1,0,0.6308091418678807,0.660019563853097
0,,,512,1.0,size,restricted,1,1,0.6791112206725858,0.7223325446883343
0,,,512,1.0,size,restricted,1,2,0.5666158222943237,0.7317164982840549
0,,,512,1.0,size,restricted,2,0,0.630809141876129,0.6600195638189429
0,,,512,1.0,size,restricted,2,1,0.679111220529919,0.7223325443855912
0,,,512,1.0,size,restricted,2,2,0.566615822690728,0.7317164979417519
0,,,512,inf,equal,unrestricted,,0,0.6446684744360215,0.6657436305729459
0,,,512,inf,equal,unrestricted,,1,0.6446684749929706,0.7206393592309218
0,,,512,inf,equal,unrestricted,,2,0.6051663778735513,0.7216879903707666
0,0,384,512,inf,equal,unrestricted,,0,0.6241270578654596,0.670270916239033
0,0,384,512,inf,equal,unrestricted,,1,0.7330528381205874,0.7273605377350195
0,0,384,512,inf,equal,unrestricted,,2,0.6054317600671403,0.7407649894670265
0,1,100,512,inf,equal,unrestricted,,0,0.7779586326846779,0.76554788433552
0,1,100,512,inf,equal,unrestricted,,1,0.5998763274450867,0.810816244874992
0,1,100,512,inf,equal,unrestricted,,2,0.7129910654070629,0.7692841314157
0,2,28,512,inf,equal,unrestricted,,0,1.2965906141464214,1.2794092270019979
0,2,28,512,inf,equal,unrestricted,,1,1.3046441127827562,1.4506276759487746
0,2,28,512,inf,equal,unrestricted,,2,0.27908456617287764,1.5005136939904096
0,,,512,inf,equal,restricted,0,0,0.6446684745942042,0.6657436306866323
0,,,512,inf,equal,restricted,0,1,0.6446684747647308,0.7206393592702238
0,,,512,inf,equal,restricted,0,2,0.6051663784447434,0.7216879903200035
0,,,512,inf,equal,restricted,1,0,0.6446684745758016,0.6657436307318734
0,,,512,inf,equal,restricted,1,1,0.6446684747912836,0.7206393592751913
0,,,512,inf,equal,restricted,1,2,0.6051663789294279,0.7216879903089591
0,,,512,inf,equal,restricted,2,0,0.6446684746203829,0.6657436307013059
0,,,512,inf,equal,restricted,2,1,0.6446684747269578,0.7206393592846467
0,,,512,inf,equal,restricted,2,2,0.6051663784714838,0.7216879903230495
0,,,1024,1.0,size,unrestricted,,0,0.6549637442563535,0.6514894088597273
0,,,1024,1.0,size,unrestricted,,1,0.6666787479194073,0.7094616585198473
0,,,1024,1.0,size,unrestricted,,2,0.5955125575272737,0.713401025677422
0,0,768,1024,1.0,size,unrestricted,,0,0.6515658287060205,0.6526116626618764
0,0,768,1024,1.0,size,unrestricted,,1,0.6864135590635796,0.7083089593835893
0,0,768,1024,1.0,size,unrestricted,,2,0.6390116453446473,0.7090986084984663
0,1,202,1024,1.0,size,unrestricted,,0,0.6975030235221019,0.6931308722570936
0,1,202,1024,1.0,size,unrestricted,,1,0.6417624360073637,0.7376532821344467
0,1,202,1024,1.0,size,unrestricted,,2,0.5883325308633012,0.7618305714200092
0,2,54,1024,1.0,size,unrestricted,,0,0.9623765046065559,0.8860187748666081
0,2,54,1024,1.0,size,unrestricted,,1,0.980474290219918,1.080908926553313
0,2,54,1024,1.0,size,unrestricted,,2,0.42299498334324553,1.0072695150280164
0,,,1024,1.0,size,restricted,0,0,0.65496374425579,0.6514894088625575
0,,,1024,1.0,size,restricted,0,1,0.6666787479104807,0.7094616584778514
0,,,1024,1.0,size,restricted,0,2,0.5955125575686803,0.7134010256316755
0,,,1024,1.0,size,restricted,1,0,0.6549637442562732,0.6514894088590568
0,,,1024,1.0,size,restricted,1,1,0.6666787479253456,0.7094616585408718
0,,,1024,1.0,size,restricted,1,2,0.5955125575062027,0.7134010256994416
0,,,1024,1.0,size,restricted,2,0,0.6549637442560671,0.6514894088599751
0,,,1024,1.0,size,restricted,2,1,0.6666787479190145,0.7094616585161106
0,,,1024,1.0,size,restricted,2,2,0.595512557532818,0.7134010256729557
0,,,1024,inf,equal,unrestricted,,0,0.6582273196059087,0.6570543895469786
0,,,1024,inf,equal,unrestricted,,1,0.658227319772714,0.7072484019342236
0,,,1024,inf,equal,unrestricted,,2,0.6048581292680781,0.7173076406328726
0,0,768,1024,inf,equal,unrestricted,,0,0.6515658287060205,0.6526116626618764
0,0,768,1024,inf,equal,unrestricted,,1,0.6864135590635796,0.7083089593835893
0,0,768,1024,inf,equal,unrestricted,,2,0.6390116453446473,0.7090986084984663
0,1,202,1024,inf,equal,unrestricted,,0,0.6975030235221019,0.6931308722570936
0,1,202,1024,inf,equal,unrestricted,,1,0.6417624360073637,0.7376532821344467
0,1,202,1024,inf,equal,unrestricted,,2,0.5883325308633012,0.7618305714200092
0,2,54,1024,inf,equal,unrestricted,,0,0.9623765046065559,0.8860187748666081
0,2,54,1024,inf,equal,unrestricted,,1,0.980474290219918,1.080908926553313
0,2,54,1024,inf,equal,unrestricted,,2,0.42299498334324553,1.0072695150280164
0,,,1024,inf,equal,restricted,0,0,0.658227319659752,0.6570543896093191
0,,,1024,inf,equal,restricted,0,1,0.6582273196882926,0.7072484019516007
0,,,1024,inf,equal,restricted,0,2,0.6048581292676256,0.7173076407054303
0,,,1024,inf,equal,restricted,1,0,0.6582273196166563,0.6570543895597521
0,,,1024,inf,equal,restricted,1,1,0.6582273197558627,0.7072484019390208
0,,,1024,inf,equal,restricted,1,2,0.6048581292694868,0.7173076406497227
0,,,1024,inf,equal,restricted,2,0,0.6582273196450804,0.6570543895874944
0,,,1024,inf,equal,restricted,2,1,0.6582273197112963,0.7072484019487639
0,,,1024,inf,equal,restricted,2,2,0.6048581292424947,0.7173076406822828
0,,,2048,1.0,size,unrestricted,,0,0.6442771305780383,0.6475042462970942
0,,,2048,1.0,size,unrestricted,,1,0.6931631731275262,0.7076965901806704
0,,,2048,1.0,size,unrestricted,,2,0.6310710574621672,0.7121341385612975
0,0,1536,2048,1.0,size,unrestricted,,0,0.6421764029687578,0.6477929734365571
0,0,1536,2048,1.0,size,unrestricted,,1,0.70851297388485,0.7145868867568616
0,0,1536,2048,1.0,size,unrestricted,,2,0.6445006366635765,0.7170486520397944
0,1,406,2048,1.0,size,unrestricted,,0,0.6872904396175139,0.6871164888533842
0,1,406,2048,1.0,size,unrestricted,,1,0.6665908274100333,0.7147355801458656
0,1,406,2048,1.0,size,unrestricted,,2,0.6668516696842934,0.7295727880812308
0,2,106,2048,1.0,size,unrestricted,,0,0.750775431663835,0.7343915702500527
0,2,106,2048,1.0,size,unrestricted,,1,0.8387846434703534,0.8660366947388877
0,2,106,2048,1.0,size,unrestricted,,2,0.5487386309534844,0.8524712592466535
0,,,2048,1.0,size,restricted,0,0,0.6442771305730206,0.647504246292955
0,,,2048,1.0,size,restricted,0,1,0.6931631731496072,0.7076965902126792
0,,,2048,1.0,size,restricted,0,2,0.6310710574503015,0.7121341385956319
0,,,2048,1.0,size,restricted,1,0,0.6442771305809717,0.6475042462997307
0,,,2048,1.0,size,restricted,1,1,0.6931631731140092,0.7076965901598297
0,,,2048,1.0,size,restricted,1,2,0.6310710574714331,0.7121341385390396
0,,,2048,1.0,size,restricted,2,0,0.6442771305719575,0.6475042462908234
0,,,2048,1.0,size,restricted,2,1,0.693163173155931,0.7076965902213458
0,,,2048,1.0,size,restricted,2,2,0.6310710574414854,0.7121341386054576
0,,,2048,inf,equal,unrestricted,,0,0.6687433768633543,0.6702510363332889
0,,,2048,inf,equal,unrestricted,,1,0.668743378296036,0.7057745279044605
0,,,2048,inf,equal,unrestricted,,2,0.6528963736075954,0.7181910243707604
0,0,1536,2048,inf,equal,unrestricted,,0,0.6421764029687578,0.6477929734365571
0,0,1536,2048,inf,equal,unrestricted,,1,0.70851297388485,0.7145868867568616
0,0,1536,2048,inf,equal,unrestricted,,2,0.6445006366635765,0.7170486520397944
0,1,406,2048,inf,equal,unrestricted,,0,0.6872904396175139,0.6871164888533842
0,1,406,2048,inf,equal,unrestricted,,1,0.6665908274100333,0.7147355801458656
0,1,406,2048,inf,equal,unrestricted,,2,0.6668516696842934,0.7295727880812308
0,2,106,2048,inf,equal,unrestricted,,0,0.750775431663835,0.7343915702500527
0,2,106,2048,inf,equal,unrestricted,,1,0.8387846434703534,0.8660366947388877
0,2,106,2048,inf,equal,unrestricted,,2,0.5487386309534844,0.8524712592466535
0,,,2048,inf,equal,restricted,0,0,0.6687433776303596,0.6702510370439716
0,,,2048,inf,equal,restricted,0,1,0.6687433780894863,0.7057745282207232
0,,,2048,inf,equal,restricted,0,2,0.6528963743212798,0.7181910248289635
0,,,2048,inf,equal,restricted,1,0,0.6687433773381515,0.6702510368006797
0,,,2048,inf,equal,restricted,1,1,0.6687433781681762,0.7057745280921475
0,,,2048,inf,equal,restricted,1,2,0.6528963742692723,0.7181910246468872
0,,,2048,inf,equal,restricted,2,0,0.6687433778293616,0.6702510372237259
0,,,2048,inf,equal,restricted,2,1,0.6687433780358965,0.705774528317301
0,,,2048,inf,equal,restricted,2,2,0.6528963744877769,0.7181910249767778
0,,,4096,1.0,size,unrestricted,,0,0.649771735513486,0.6463630694846754
0,,,4096,1.0,size,unrestricted,,1,0.6935569396910672,0.7043648112570765
0,,,4096,1.0,size,unrestricted,,2,0.6512602279366954,0.7065025340362527
0,0,3072,4096,1.0,size,unrestricted,,0,0.6485079007828775,0.6449613121364997
0,0,3072,4096,1.0,size,unrestricted,,1,0.7036460031064343,0.7114046653023989
0,0,3072,4096,1.0,size,unrestricted,,2,0.6558881632682245,0.7123764058769952
0,1,815,4096,1.0,size,unrestricted,,0,0.6729682853184853,0.6727138393294881
0,1,815,4096,1.0,size,unrestricted,,1,0.6776127764852361,0.6973022319225993
0,1,815,4096,1.0,size,unrestricted,,2,0.6722485174265697,0.7108293468261195
0,2,209,4096,1.0,size,unrestricted,,0,0.688367776550904,0.6755087631925866
0,2,209,4096,1.0,size,unrestricted,,1,0.748060113929699,0.7577257934400096
0,2,209,4096,1.0,size,unrestricted,,2,0.6165325401168891,0.7292940758540274
0,,,4096,1.0,size,restricted,0,0,0.6497717355231548,0.6463630694980947
0,,,4096,1.0,size,restricted,0,1,0.6935569396530427,0.7043648112081901
0,,,4096,1.0,size,restricted,0,2,0.651260227942854,0.7065025339830695
0,,,4096,1.0,size,restricted,1,0,0.6497717356322389,0.6463630696560196
0,,,4096,1.0,size,restricted,1,1,0.6935569392195354,0.7043648106443339
0,,,4096,1.0,size,restricted,1,2,0.6512602280299473,0.7065025333925473
0,,,4096,1.0,size,restricted,2,0,0.649771735697038,0.6463630697464102
0,,,4096,1.0,size,restricted,2,1,0.6935569389656748,0.7043648103179311
0,,,4096,1.0,size,restricted,2,2,0.6512602280674268,0.7065025330398846
0,,,4096,inf,equal,unrestricted,,0,0.6729682879415327,0.6727138421922332
0,,,4096,inf,equal,unrestricted,,1,0.6776127764852361,0.6973022320912664
0,,,4096,inf,equal,unrestricted,,2,0.672248519630483,0.7108293475026944
0,0,3072,4096,inf,equal,unrestricted,,0,0.6485079007828775,0.6449613121364997
0,0,3072,4096,inf,equal,unrestricted,,1,0.7036460031064343,0.7114046653023989
0,0,3072,4096,inf,equal,unrestricted,,2,0.6558881632682245,0.7123764058769952
0,1,815,4096,inf,equal,unrestricted,,0,0.6729682853184853,0.6727138393294881
0,1,815,4096,inf,equal,unrestricted,,1,0.6776127764852361,0.6973022319225993
0,1,815,4096,inf,equal,unrestricted,,2,0.6722485174265697,0.7108293468261195
0,2,209,4096,inf,equal,unrestricted,,0,0.688367776550904,0.6755087631925866
0,2,209,4096,inf,equal,unrestricted,,1,0.748060113929699,0.7577257934400096
0,2,209,4096,inf,equal,unrestricted,,2,0.6165325401168891,0.7292940758540274
0,,,4096,inf,equal,restricted,0,0,0.6729682839659258,0.6727138378633399
0,,,4096,inf,equal,restricted,0,1,0.6776127764852362,0.6973022316216168
0,,,4096,inf,equal,restricted,0,2,0.6722485161497389,0.7108293460956583
0,,,4096,inf,equal,restricted,1,0,0.6729682847195032,0.6727138386846029
0,,,4096,inf,equal,restricted,1,1,0.6776127764852361,0.6973022317218224
0,,,4096,inf,equal,restricted,1,2,0.6722485168225587,0.7108293463878814
0,,,4096,inf,equal,restricted,2,0,0.6729682837651593,0.6727138376482019
0,,,4096,inf,equal,restricted,2,1,0.6776127764852362,0.6973022315866424
0,,,4096,inf,equal,restricted,2,2,0.6722485160534301,0.7108293460704747
0,,,8192,1.0,size,unrestricted,,0,0.6471671005823575,0.6452848228032019
0,,,8192,1.0,size,unrestricted,,1,0.7047766354833803,0.7053967403884327
0,,,8192,1.0,size,unrestricted,,2,0.6544437501424781,0.7042925044867404
0,0,6144,8192,1.0,size,unrestricted,,0,0.6454411992271566,0.643959104835223
0,0,6144,8192,1.0,size,unrestricted,,1,0.7194756554269242,0.7167557704390731
0,0,6144,8192,1.0,size,unrestricted,,2,0.657262759199373,0.7140293205746725
0,1,1634,8192,1.0,size,unrestricted,,0,0.679712437012885,0.6763152506753833
0,1,1634,8192,1.0,size,unrestricted,,1,0.6825886734211617,0.69606263695648
0,1,1634,8192,1.0,size,unrestricted,,2,0.6793918696291132,0.7035882930950779
0,2,414,8192,1.0,size,unrestricted,,0,0.6607462460476425,0.6597440656633542
0,2,414,8192,1.0,size,unrestricted,,1,0.7259941155657827,0.7201489138996887
0,2,414,8192,1.0,size,unrestricted,,2,0.6402821395608747,0.7048465250810566
0,,,8192,1.0,size,restricted,0,0,0.6471671005998271,0.6452848228211229
0,,,8192,1.0,size,restricted,0,1,0.7047766354187872,0.7053967403270571
0,,,8192,1.0,size,restricted,0,2,0.6544437501381588,0.7042925044334244
0,,,8192,1.0,size,restricted,1,0,0.6471671006224591,0.6452848228471398
0,,,8192,1.0,size,restricted,1,1,0.7047766353290168,0.7053967402284212
0,,,8192,1.0,size,restricted,1,2,0.654443750156598,0.7042925043323203
0,,,8192,1.0,size,restricted,2,0,0.6471671005965516,0.6452848228190267
0,,,8192,1.0,size,restricted,2,1,0.7047766354289651,0.7053967403322338
0,,,8192,1.0,size,restricted,2,2,0.6544437501465988,0.704292504431696
0,,,8192,inf,equal,unrestricted,,0,0.6797123902213352,0.6763152054983834
0,,,8192,inf,equal,unrestricted,,1,0.6825886734211782,0.6960626253950736
0,,,8192,inf,equal,unrestricted,,2,0.6793918297922388,0.7035882736834811
0,0,6144,8192,inf,equal,unrestricted,,0,0.6454411992271566,0.643959104835223
0,0,6144,8192,inf,equal,unrestricted,,1,0.7194756554269242,0.7167557704390731
0,0,6144,8192,inf,equal,unrestricted,,2,0.657262759199373,0.7140293205746725
0,1,1634,8192,inf,equal,unrestricted,,0,0.679712437012885,0.6763152506753833
0,1,1634,8192,inf,equal,unrestricted,,1,0.6825886734211617,0.69606263695648
0,1,1634,8192,inf,equal,unrestricted,,2,0.6793918696291132,0.7035882930950779
0,2,414,8192,inf,equal,unrestricted,,0,0.6607462460476425,0.6597440656633542
0,2,414,8192,inf,equal,unrestricted,,1,0.7259941155657827,0.7201489138996887
0,2,414,8192,inf,equal,unrestricted,,2,0.6402821395608747,0.7048465250810566
0,,,8192,inf,equal,restricted,0,0,0.6797124347144748,0.6763152484546573
0,,,8192,inf,equal,restricted,0,1,0.6825886734211617,0.6960626363933329
0,,,8192,inf,equal,restricted,0,2,0.6793918676671223,0.7035882921538291
0,,,8192,inf,equal,restricted,1,0,0.6797124350880205,0.6763152488358883
0,,,8192,inf,equal,restricted,1,1,0.6825886734211617,0.6960626364127488
0,,,8192,inf,equal,restricted,1,2,0.679391867986727,0.7035882922423041
0,,,8192,inf,equal,restricted,2,0,0.6797124316077922,0.6763152454576666
0,,,8192,inf,equal,restricted,2,1,0.6825886734211619,0.6960626356073182
0,,,8192,inf,equal,restricted,2,2,0.6793918650104278,0.7035882908682565
0,,,16384,1.0,size,unrestricted,,0,0.6465993166324969,0.6455181868333013
0,,,16384,1.0,size,unrestricted,,1,0.7005328202031396,0.705824044683424
0,,,16384,1.0,size,unrestricted,,2,0.6708298734778585,0.7025891874295814
0,0,12288,16384,1.0,size,unrestricted,,0,0.6452418782914402,0.6440513691021581
0,0,12288,16384,1.0,size,unrestricted,,1,0.7114401678410683,0.7174608389448233
0,0,12288,16384,1.0,size,unrestricted,,2,0.6755154707745076,0.7127396849856511
0,1,3272,16384,1.0,size,unrestricted,,0,0.669068106133794,0.6683396641823941
0,1,3272,16384,1.0,size,unrestricted,,1,0.6853868159876106,0.6907468315012851
0,1,3272,16384,1.0,size,unrestricted,,2,0.6795072381758955,0.6955772463972377
0,2,824,16384,1.0,size,unrestricted,,0,0.6611401434924246,0.660834843002559
0,2,824,16384,1.0,size,unrestricted,,1,0.706196948557644,0.7034370920179037
0,2,824,16384,1.0,size,unrestricted,,2,0.659373505341804,0.686165601880441
0,,,16384,1.0,size,restricted,0,0,0.6465993166235671,0.6455181868237081
0,,,16384,1.0,size,restricted,0,1,0.7005328202345665,0.7058240447187349
0,,,16384,1.0,size,restricted,0,2,0.6708298734862337,0.7025891874620371
0,,,16384,1.0,size,restricted,1,0,0.6465993166351777,0.6455181868363918
0,,,16384,1.0,size,restricted,1,1,0.7005328201938156,0.7058240446719308
0,,,16384,1.0,size,restricted,1,2,0.6708298734749054,0.702589187415614
0,,,16384,1.0,size,restricted,2,0,0.6465993167504811,0.6455181869624893
0,,,16384,1.0,size,restricted,2,1,0.7005328197907463,0.7058240442182833
0,,,16384,1.0,size,restricted,2,2,0.6708298733559667,0.702589186989874
0,,,16384,inf,equal,unrestricted,,0,0.6690681049565441,0.6683396629889629
0,,,16384,inf,equal,unrestricted,,1,0.6853868159876106,0.690746831427836
0,,,16384,inf,equal,unrestricted,,2,0.6795072373322598,0.6955772459865688
0,0,12288,16384,inf,equal,unrestricted,,0,0.6452418782914402,0.6440513691021581
0,0,12288,16384,inf,equal,unrestricted,,1,0.7114401678410683,0.7174608389448233
0,0,12288,16384,inf,equal,unrestricted,,2,0.6755154707745076,0.7127396849856511
0,1,3272,16384,inf,equal,unrestricted,,0,0.669068106133794,0.6683396641823941
0,1,3272,16384,inf,equal,unrestricted,,1,0.6853868159876106,0.6907468315012851
0,1,3272,16384,inf,equal,unrestricted,,2,0.6795072381758955,0.6955772463972377
0,2,824,16384,inf,equal,unrestricted,,0,0.6611401434924246,0.660834843002559
0,2,824,16384,inf,equal,unrestricted,,1,0.706196948557644,0.7034370920179037
0,2,824,16384,inf,equal,unrestricted,,2,0.659373505341804,0.686165601880441
0,,,16384,inf,equal,restricted,0,0,0.6690681052023731,0.6683396632414401
0,,,16384,inf,equal,restricted,0,1,0.6853868159876106,0.6907468314520454
0,,,16384,inf,equal,restricted,0,2,0.6795072375215198,0.6955772460806013
0,,,16384,inf,equal,restricted,1,0,0.6690681060914111,0.668339664137498
0,,,16384,inf,equal,restricted,1,1,0.6853868159876106,0.6907468314703737
0,,,16384,inf,equal,restricted,1,2,0.679507238127007,0.6955772463353698
0,,,16384,inf,equal,restricted,2,0,0.6690681062679334,0.6683396643195829
0,,,16384,inf,equal,restricted,2,1,0.6853868159876106,0.6907468314862383
0,,,16384,inf,equal,restricted,2,2,0.6795072382537171,0.6955772463921285


==> experiments/logistic_15d_three_groups_geometric_no_noise/3/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,0,0,48,64,1.0,size,unrestricted,2.457155079235695,-5.294409565008006e-09,-3.6630138866505985e-10,-14.999999970607549,4.1748200560684227e-10,-4.267880567414235e-11,-5.689387128704274e-09,1.3067109290281308e-10,1.5209235052707174e-09,-3.856301608314912e-09,-1.269053879906083e-10,2.894019698020371e-11,1.369495466624696e-09,1.884483799811376e-10,-1.1726425257222083e-09,1.2704800876717361e-09
0,1,0,48,64,1.0,size,unrestricted,2.4404350998273157,3.663809792054222e-10,14.999999896966111,-5.584667702830961e-10,4.0858840876737353e-10,-1.0298425910161427e-08,-3.053708782955626e-09,3.262533632837046e-10,-2.6019844900349998e-09,9.772840178794146e-12,1.891179338951418e-09,1.4059143918981097e-08,6.516938486873068e-10,-3.810072573001361e-11,-2.054027957834127e-08,3.9391660598880605e-09
0,2,0,48,64,1.0,size,unrestricted,1.9506343060322469,7.608394498313397e-10,1.6864624596083618e-09,-2.593763616255823e-09,9.359530989602716e-10,-2.333417011948423e-09,3.066424142080622e-12,-3.85638954699624e-09,3.586088375457919e-11,-1.344342124016365e-10,-7.484284526447962e-11,-4.425506330546958e-10,8.169824527063792e-11,-14.999999976928102,2.532683711793162e-09,7.183130082077948e-11
0,3,0,48,64,1.0,size,unrestricted,1.5827872371396297,7.98560007564897e-10,1.6508929727904587e-09,9.460058509919173e-09,-4.156917208585247e-10,3.973720284110249e-09,-1.332457954139877e-09,9.928597751744147e-10,8.27872469428403e-12,-3.212297502809254e-09,-2.633430835460023e-08,-3.979850713310862e-09,6.478923594760807e-10,-1.4345025345113433e-08,14.999999868841298,-2.224637690903231e-09
0,4,0,48,64,1.0,size,unrestricted,3.309418045820488,-1.4210971377282424e-10,-2.326247799773333e-09,-7.62045250180241e-11,-1.4240766263947346e-10,-1.931128437726419e-09,-1.4202112848789556e-09,-3.5671163240120552e-09,-7.224352664505354e-10,-8.834056524674183e-10,14.999999973581957,4.492800707093901e-10,4.488294306491458e-11,-2.597506604726296e-11,-5.59493674785649e-10,-2.625988961853289e-10
0,0,1,12,64,1.0,size,unrestricted,4.933612651183337,-7.941688357098899e-10,1.0104709764027454e-10,-2.4164757494881917e-10,1.725776186820526e-10,-5.586462260827127e-10,1.8521037602456906e-11,-1.685814298507372e-10,1.3274246063429434e-10,-8.706332544016865e-10,-1.1977591829995963e-10,2.579249281096001e-10,7.447646988014631e-11,-9.003146233605272e-11,-6.9998979740927615e-12,14.999999991565124
0,1,1,12,64,1.0,size,unrestricted,4.900558036779099,1.4396955534243153e-10,2.026240104576321e-10,3.153360645311427e-11,3.029930972402404e-10,1.3792108437176659e-10,7.023856178979122e-11,14.999999989117907,-4.0313969679798836e-11,-7.258155752260402e-11,3.2664593460561546e-11,-7.855803219683688e-11,-6.993365006398919e-10,1.4008317352241459e-09,1.656771666161636e-09,2.8235097011598157e-10
0,2,1,12,64,1.0,size,unrestricted,4.089849658648935,2.201112884189989e-10,-1.986565006179146e-11,6.947553041682614e-11,2.7482964352927803e-10,14.99999999184614,-1.3045948237450127e-10,2.1546714599308756e-10,-2.644164107705338e-10,-1.9100180567802907e-11,9.055891443873917e-11,-2.6943853194652604e-10,3.1046278491683377e-11,-1.8077428824975902e-10,-3.776823334179629e-12,1.2229610350657687e-10
0,3,1,12,64,1.0,size,unrestricted,5.863271200123766,1.4598865123808905e-11,14.999999997059849,2.541062002708745e-11,7.736140078094436e-11,8.877331117955991e-11,2.188191554078041e-11,-6.039786640053949e-11,-5.459999220503061e-12,-1.2999909663463712e-10,3.7975860933334654e-12,4.673392218504851e-11,1.3103639674532768e-12,-1.0785236883207303e-10,-1.1078056594172773e-10,-6.094948463662519e-11
0,4,1,12,64,1.0,size,unrestricted,5.263751576537213,-7.789485337400028e-11,-3.627872411055392e-10,-1.0013770017519322e-10,-14.999999994218692,1.812223248144005e-11,-1.0334284310351159e-09,-1.1137080157834595e-11,-7.59953982187291e-10,6.578457665578231e-11,2.0083501615466257e-11,-1.842999367981766e-11,-1.8897238458860624e-11,-1.797839701312893e-11,4.919960638626269e-10,9.747404343570258e-12
0,0,2,4,64,1.0,size,unrestricted,11.728434975406554,2.197810735674037e-11,1.3466586171250652e-10,-1.3353999435427778e-10,-6.990214833715622e-11,-1.3493225311639671e-10,1.3559508826009563e-10,-1.3120010066448233e-10,-1.0395579776696287e-11,-14.999999993431,1.182072316177406e-11,-1.2764082921309516e-10,-1.1591516681882343e-10,-1.0529542965829907e-10,-7.306295975832817e-11,-1.3497459831435327e-10
0,1,2,4,64,1.0,size,unrestricted,10.11539819068759,7.248460697503318e-11,-4.816915301746048e-10,4.846208719378538e-11,-3.6959460645915627e-10,2.71634660553151e-11,1.1651713332097358e-10,-8.544157172425762e-11,-7.957194559062658e-11,4.92773787233542e-10,-3.332873482848489e-10,1.3661621708501447e-10,-1.0126008244055721e-10,14.999999986720916,4.899072557768666e-10,-6.068765361560943e-11
0,2,2,4,64,1.0,size,unrestricted,10.11539819068759,7.248460697503318e-11,-4.816915301746048e-10,4.846208719378538e-11,-3.6959460645915627e-10,2.71634660553151e-11,1.1651713332097358e-10,-8.544157172425762e-11,-7.957194559062658e-11,4.92773787233542e-10,-3.332873482848489e-10,1.3661621708501447e-10,-1.0126008244055721e-10,14.999999986720916,4.899072557768666e-10,-6.068765361560943e-11
0,3,2,4,64,1.0,size,unrestricted,10.115398190687591,-7.248462932752218e-11,4.816915323076229e-10,-4.846209114972717e-11,3.695946080726607e-10,-2.7163466191602137e-11,-1.165171338943144e-10,8.544157214865799e-11,7.957194598639236e-11,-4.927737896135155e-10,3.332873514695509e-10,-1.3661621775235328e-10,1.0126008294123931e-10,-14.999999986720916,-4.89907258000787e-10,6.068765391869038e-11
0,4,2,4,64,1.0,size,unrestricted,7.327183061666046,2.1283608706298705e-07,-2.015871137235683e-09,-3.635021233013519e-09,-6.353609073889585e-10,14.999999533543393,6.212319427908744e-10,3.3022730193962006e-09,-4.6944036659071466e-09,8.40726988576998e-08,-4.265660949682078e-09,2.2725320523320075e-09,-9.623952945202701e-10,-1.6941772619840548e-09,6.325763261263551e-11,7.631107826625907e-08
0,0,0,48,64,1.0,size,restricted,2.457155078957082,-8.583757872498624e-10,-2.3212797935415475e-10,-14.999999978653163,2.326142847225801e-10,-2.649235281883983e-11,-8.774917403599747e-10,8.423188397120612e-11,4.823578496838166e-10,-8.558642460827078e-10,-9.761142291052168e-11,1.6375925356093792e-11,4.871938273706685e-10,1.1393947100076247e-10,-4.524219341568754e-10,4.500651578919308e-10
0,1,0,48,64,1.0,size,restricted,2.4404351088082574,-7.41876138502726e-12,14.99999999171975,1.461875272109102e-11,6.6930237375174155e-12,-4.830418957585441e-10,-8.635760185486321e-11,2.0426712206755558e-11,-2.546627326149216e-10,-1.0318049940114978e-11,6.874104375664446e-12,7.163840334586489e-10,4.673676653332122e-11,-2.8249246934651498e-11,-6.786728669538554e-10,8.903771956750105e-11
0,2,0,48,64,1.0,size,restricted,1.9506343053109576,7.287237593544453e-10,1.6375128785492349e-09,-2.979231342577765e-09,8.600903250013513e-10,-2.925466243569807e-09,2.108658942949267e-11,-6.083359562738211e-09,5.282561290620376e-11,-1.4288654969191379e-10,-7.103422157610477e-11,-4.601908522883703e-10,4.697748584441541e-11,-14.999999949784298,2.2011333119361618e-08,8.411026487585156e-11
0,3,0,48,64,1.0,size,restricted,1.5827872451907925,3.784495270722626e-11,1.226808849244765e-10,3.6283192417400755e-10,-2.1565181354451377e-11,1.6570481830568217e-10,-8.108594858587859e-11,4.6994651666805905e-11,-8.037140381454457e-11,-1.759227423632823e-10,-5.938394510947318e-09,-1.6278318176922968e-10,3.6293479764568666e-11,-5.182544619379939e-10,14.99999998670585,-1.4023410228450946e-10
0,4,0,48,64,1.0,size,restricted,3.309418046093603,-4.3493848962907724e-11,-1.7413222674940374e-09,5.339345840416339e-11,-7.320184070511935e-11,-8.29522551090557e-10,-6.459119675807973e-10,-1.1897376438885052e-09,-6.201963024711999e-10,-5.580770329598888e-10,14.999999977671873,2.508371179694328e-10,3.5209681868158317e-11,-6.629408086346432e-11,-3.0464864015415397e-10,-1.826433540231293e-10
0,0,1,12,64,1.0,size,restricted,4.933612651124241,-1.041205615054671e-09,5.4942680867423074e-11,-1.0594503539043065e-10,7.089126739945996e-11,-1.522976431065378e-09,7.673490487255019e-12,-1.3908196092705876e-10,6.588012804434845e-11,-1.1149258888029e-09,-5.148865027638828e-11,1.5063531854300463e-10,2.9442848437679e-11,-5.0192157614180824e-11,-9.066278881896023e-12,14.999999990463303
0,1,1,12,64,1.0,size,restricted,4.90060042748216,6.535095924454584e-06,5.639977073237794e-05,-6.741281631851509e-05,-3.6186812831366216e-05,-3.0038780824153394e-05,2.1380392140829074e-05,15.000018827776714,-5.059338157742077e-05,1.6913347703550859e-06,7.327744645353934e-05,4.808078411157351e-06,-8.187995168172664e-05,8.01495334022798e-05,-5.487422071091459e-05,8.170253672996368e-05
0,2,1,12,64,1.0,size,restricted,4.0898496593798415,8.288025013696325e-11,3.795232845996239e-09,9.602412255195626e-12,1.114822657021271e-10,14.99999998990136,-4.777093598565809e-11,1.3642257430694393e-10,-2.1737517035862327e-10,2.2758650852455056e-12,3.4434662421795544e-11,-9.666194424368883e-11,1.3300446195529032e-11,-4.684773038572995e-11,3.819504290537687e-09,3.834751490651296e-11
0,3,1,12,64,1.0,size,restricted,5.863271197290074,5.859613408509785e-12,14.999999986235208,3.09789819775729e-10,2.0039894490442562e-10,3.572844518358048e-09,9.578033440999156e-11,-1.8463845793361883e-10,-1.6717325554977347e-10,-1.3790265000088118e-09,-8.597944602456464e-11,2.0262465747342122e-10,1.2372160053886444e-10,-1.763769116778069e-09,-6.732433601305545e-10,-2.508705429795532e-10
0,4,1,12,64,1.0,size,restricted,5.263751576142288,-5.908174757876373e-11,-1.6986939339872293e-10,-7.649861860686078e-11,-14.999999976054076,1.710642847996564e-11,-4.8260468536838345e-09,-1.0530132342661963e-11,-1.6916545135177736e-08,5.250871083327821e-11,1.795905196640279e-11,-1.8425936875434986e-11,-1.5218542973623617e-11,-1.6836159895339635e-11,3.41288907346718e-10,1.0437238988839005e-11
0,0,2,4,64,1.0,size,restricted,9.672818493300099,8.387656879909281e-11,5.883808167062809e-09,-0.6358153376544807,2.2017983326729964,-0.66067284912526,0.6340802296450744,-2.1414269046057565e-09,1.874426959479729e-09,-10.275221486072008,4.642631431996418e-11,-2.0246591355544313e-09,-2.684625426243338e-10,-7.395478180310606e-10,-1.716913462923177e-10,-0.5924117467021264
0,1,2,4,64,1.0,size,restricted,10.115398197592256,4.0993461332106235e-12,-1.622017899474654e-10,2.264936647557043e-09,-4.526832687547808e-11,4.977784806213586e-12,8.188632276400135e-12,-8.761846530598759e-12,-4.374295241944087e-12,1.5108977521617815e-10,-2.577853803452245e-10,1.862021883834729e-11,-3.671362697225737e-12,14.999999995970466,6.351961420717604e-10,-5.720955579908893e-12
0,2,2,4,64,1.0,size,restricted,10.115398197592256,4.0993461332106235e-12,-1.622017899474654e-10,2.264936647557043e-09,-4.526832687547808e-11,4.977784806213586e-12,8.188632276400135e-12,-8.761846530598759e-12,-4.374295241944087e-12,1.5108977521617815e-10,-2.577853803452245e-10,1.862021883834729e-11,-3.671362697225737e-12,14.999999995970466,6.351961420717604e-10,-5.720955579908893e-12
0,3,2,4,64,1.0,size,restricted,9.182485494557204,-7.440054496690129e-12,3.283546100830151e-10,-4.350139572313148,1.1481417114698317e-10,-8.588523924048023e-12,-2.989078828680403e-11,2.8920179891444548e-11,8.387916981300769e-11,-1.992454847668939e-10,1.058536967331529e-09,-5.172791733298269e-11,1.8238818575293982e-11,-10.6498604237435,-4.0180882010346514e-10,2.618475856891508e-11
0,4,2,4,64,1.0,size,restricted,7.204342647924054,3.667016223293424,-5.5938771238744175e-11,-1.0282249400834989e-10,-2.2784595983734765e-11,11.33298377228829,1.6954641332231488e-11,9.085633541621095e-11,-9.804136790086428e-11,1.2884137316852595e-09,-9.937886484587066e-11,6.951255237765253e-11,-2.5994736519151144e-11,-4.287167038675446e-11,1.1933449134677723e-12,8.721831634966292e-10
0,0,0,48,64,inf,equal,unrestricted,2.457155079235695,-5.294409565008006e-09,-3.6630138866505985e-10,-14.999999970607549,4.1748200560684227e-10,-4.267880567414235e-11,-5.689387128704274e-09,1.3067109290281308e-10,1.5209235052707174e-09,-3.856301608314912e-09,-1.269053879906083e-10,2.894019698020371e-11,1.369495466624696e-09,1.884483799811376e-10,-1.1726425257222083e-09,1.2704800876717361e-09
0,1,0,48,64,inf,equal,unrestricted,2.4404350998273157,3.663809792054222e-10,14.999999896966111,-5.584667702830961e-10,4.0858840876737353e-10,-1.0298425910161427e-08,-3.053708782955626e-09,3.262533632837046e-10,-2.6019844900349998e-09,9.772840178794146e-12,1.891179338951418e-09,1.4059143918981097e-08,6.516938486873068e-10,-3.810072573001361e-11,-2.054027957834127e-08,3.9391660598880605e-09
0,2,0,48,64,inf,equal,unrestricted,1.9506343060322469,7.608394498313397e-10,1.6864624596083618e-09,-2.593763616255823e-09,9.359530989602716e-10,-2.333417011948423e-09,3.066424142080622e-12,-3.85638954699624e-09,3.586088375457919e-11,-1.344342124016365e-10,-7.484284526447962e-11,-4.425506330546958e-10,8.169824527063792e-11,-14.999999976928102,2.532683711793162e-09,7.183130082077948e-11
0,3,0,48,64,inf,equal,unrestricted,1.5827872371396297,7.98560007564897e-10,1.6508929727904587e-09,9.460058509919173e-09,-4.156917208585247e-10,3.973720284110249e-09,-1.332457954139877e-09,9.928597751744147e-10,8.27872469428403e-12,-3.212297502809254e-09,-2.633430835460023e-08,-3.979850713310862e-09,6.478923594760807e-10,-1.4345025345113433e-08,14.999999868841298,-2.224637690903231e-09
0,4,0,48,64,inf,equal,unrestricted,3.309418045820488,-1.4210971377282424e-10,-2.326247799773333e-09,-7.62045250180241e-11,-1.4240766263947346e-10,-1.931128437726419e-09,-1.4202112848789556e-09,-3.5671163240120552e-09,-7.224352664505354e-10,-8.834056524674183e-10,14.999999973581957,4.492800707093901e-10,4.488294306491458e-11,-2.597506604726296e-11,-5.59493674785649e-10,-2.625988961853289e-10
0,0,1,12,64,inf,equal,unrestricted,4.933612651183337,-7.941688357098899e-10,1.0104709764027454e-10,-2.4164757494881917e-10,1.725776186820526e-10,-5.586462260827127e-10,1.8521037602456906e-11,-1.685814298507372e-10,1.3274246063429434e-10,-8.706332544016865e-10,-1.1977591829995963e-10,2.579249281096001e-10,7.447646988014631e-11,-9.003146233605272e-11,-6.9998979740927615e-12,14.999999991565124
0,1,1,12,64,inf,equal,unrestricted,4.900558036779099,1.4396955534243153e-10,2.026240104576321e-10,3.153360645311427e-11,3.029930972402404e-10,1.3792108437176659e-10,7.023856178979122e-11,14.999999989117907,-4.0313969679798836e-11,-7.258155752260402e-11,3.2664593460561546e-11,-7.855803219683688e-11,-6.993365006398919e-10,1.4008317352241459e-09,1.656771666161636e-09,2.8235097011598157e-10
0,2,1,12,64,inf,equal,unrestricted,4.089849658648935,2.201112884189989e-10,-1.986565006179146e-11,6.947553041682614e-11,2.7482964352927803e-10,14.99999999184614,-1.3045948237450127e-10,2.1546714599308756e-10,-2.644164107705338e-10,-1.9100180567802907e-11,9.055891443873917e-11,-2.6943853194652604e-10,3.1046278491683377e-11,-1.8077428824975902e-10,-3.776823334179629e-12,1.2229610350657687e-10
0,3,1,12,64,inf,equal,unrestricted,5.863271200123766,1.4598865123808905e-11,14.999999997059849,2.541062002708745e-11,7.736140078094436e-11,8.877331117955991e-11,2.188191554078041e-11,-6.039786640053949e-11,-5.459999220503061e-12,-1.2999909663463712e-10,3.7975860933334654e-12,4.673392218504851e-11,1.3103639674532768e-12,-1.0785236883207303e-10,-1.1078056594172773e-10,-6.094948463662519e-11
0,4,1,12,64,inf,equal,unrestricted,5.263751576537213,-7.789485337400028e-11,-3.627872411055392e-10,-1.0013770017519322e-10,-14.999999994218692,1.812223248144005e-11,-1.0334284310351159e-09,-1.1137080157834595e-11,-7.59953982187291e-10,6.578457665578231e-11,2.0083501615466257e-11,-1.842999367981766e-11,-1.8897238458860624e-11,-1.797839701312893e-11,4.919960638626269e-10,9.747404343570258e-12
0,0,2,4,64,inf,equal,unrestricted,11.728434975406554,2.197810735674037e-11,1.3466586171250652e-10,-1.3353999435427778e-10,-6.990214833715622e-11,-1.3493225311639671e-10,1.3559508826009563e-10,-1.3120010066448233e-10,-1.0395579776696287e-11,-14.999999993431,1.182072316177406e-11,-1.2764082921309516e-10,-1.1591516681882343e-10,-1.0529542965829907e-10,-7.306295975832817e-11,-1.3497459831435327e-10
0,1,2,4,64,inf,equal,unrestricted,10.11539819068759,7.248460697503318e-11,-4.816915301746048e-10,4.846208719378538e-11,-3.6959460645915627e-10,2.71634660553151e-11,1.1651713332097358e-10,-8.544157172425762e-11,-7.957194559062658e-11,4.92773787233542e-10,-3.332873482848489e-10,1.3661621708501447e-10,-1.0126008244055721e-10,14.999999986720916,4.899072557768666e-10,-6.068765361560943e-11
0,2,2,4,64,inf,equal,unrestricted,10.11539819068759,7.248460697503318e-11,-4.816915301746048e-10,4.846208719378538e-11,-3.6959460645915627e-10,2.71634660553151e-11,1.1651713332097358e-10,-8.544157172425762e-11,-7.957194559062658e-11,4.92773787233542e-10,-3.332873482848489e-10,1.3661621708501447e-10,-1.0126008244055721e-10,14.999999986720916,4.899072557768666e-10,-6.068765361560943e-11
0,3,2,4,64,inf,equal,unrestricted,10.115398190687591,-7.248462932752218e-11,4.816915323076229e-10,-4.846209114972717e-11,3.695946080726607e-10,-2.7163466191602137e-11,-1.165171338943144e-10,8.544157214865799e-11,7.957194598639236e-11,-4.927737896135155e-10,3.332873514695509e-10,-1.3661621775235328e-10,1.0126008294123931e-10,-14.999999986720916,-4.89907258000787e-10,6.068765391869038e-11
0,4,2,4,64,inf,equal,unrestricted,7.327183061666046,2.1283608706298705e-07,-2.015871137235683e-09,-3.635021233013519e-09,-6.353609073889585e-10,14.999999533543393,6.212319427908744e-10,3.3022730193962006e-09,-4.6944036659071466e-09,8.40726988576998e-08,-4.265660949682078e-09,2.2725320523320075e-09,-9.623952945202701e-10,-1.6941772619840548e-09,6.325763261263551e-11,7.631107826625907e-08
0,0,0,48,64,inf,equal,restricted,1.7173564510653663,-9.266819715225947e-10,-3.883838649275974e-09,-6.669396608611186,2.33576296382711e-10,2.2756518059791242e-11,-2.3661289258866773,5.5734528573511856e-11,1.4434194531418567,2.8872162086031397e-12,-1.2396087292586947e-09,2.3737867721150025e-10,2.2472277773967977,2.2738272170368634,-9.359348351358934e-10,1.8501636346682463e-09
0,1,0,48,64,inf,equal,restricted,1.8163619326044345,1.76162833466989,4.590281632068955,-2.7537273713599767e-10,4.482513590057442e-10,-0.6894442759597821,-7.930984760637347e-10,1.4020534079965008e-10,-5.577878225441791e-10,0.1492638823831113,1.6745001443676613e-11,4.953345581069698,9.943570150934275e-10,1.1989354122360382e-09,-1.8350151276519986,1.0210211557552977
0,2,0,48,64,inf,equal,restricted,1.576479936396476,0.3199044961480952,2.2625737905794523,-4.102267600030816e-08,5.685009618975325e-09,-1.333740374243137e-08,-8.244612011356756e-10,-3.989381893837745,6.853303016199568e-09,1.3158611813057404,1.217017799213383e-10,-2.840296428893872e-10,0.131449672815452,-1.3736822638780173,5.607146618477205,7.890451934863605e-10
0,3,0,48,64,inf,equal,restricted,1.1718242436932822,5.040321968547572e-10,7.98035050248135e-09,2.5614703887773067,1.0973818315833685e-10,6.491772959922307e-09,-1.0459762702058714e-07,1.021595384431604e-09,0.9052336931001852,7.06019752932057e-10,-2.9977745837287797,-6.781150436901793e-10,1.1144487145874917,-2.188439561309155,4.77035439810212,-0.4622785249095769
0,4,0,48,64,inf,equal,restricted,1.922880871992169,2.597781560029632,-2.490252444683503,-2.210566793849982e-09,0.0208703172265742,-0.12457721620586931,-1.817403912239486e-08,-1.4447657834704726,1.248641083522023e-09,3.117391140708631e-10,6.260781015499095,2.0609715901779415,2.423530785892372e-09,2.2253495669778217e-08,1.2890120969907119e-09,1.9877371735524794e-09
0,0,1,12,64,inf,equal,restricted,3.8847085467271962,-2.811856446086164,2.801018266467462e-10,-2.977986328351996e-09,1.2695861220727838e-10,-2.1094408100895485,1.1444765756704298e-11,-2.7669593507127544e-10,2.484636193410612,-1.3018000134281094,-9.055338419218587e-11,5.202896097387317e-10,5.884126298729067e-11,-1.1182045671955162e-11,-3.3553774538152524e-11,6.292266530244263
0,1,1,12,64,inf,equal,restricted,3.8686674494651156,9.980155985718063e-11,3.171206351863198e-09,-5.764245067033431e-11,0.4048444584310039,0.15572453944323922,1.4386099348851437e-10,3.6641663066051495,8.581582938794472e-11,-5.0838482564766835e-11,2.4751141667994892e-09,-3.365336113684338e-11,-1.206959510290025,3.70503969431911,4.218677333733831,1.6445881486723974
0,2,1,12,64,inf,equal,restricted,2.3692982108593044,2.724140853342199e-10,2.8547126703798997,-1.8025461247046763e-10,-1.3150909112198235e-10,3.6629031374123864,-2.6818744108024773e-10,2.3328508492005664,-0.14217779550833415,7.61778777974491e-10,1.3170081967557679,-6.087836329059438e-09,0.6735353078507491,8.64339390774729e-10,2.7685174190416864,1.2482946054978623
0,3,1,12,64,inf,equal,restricted,3.041059370598133,-1.5153893043902109e-10,4.693134866001459,0.8593417057734632,1.2023931144484787e-09,2.377339522957208,1.3677964473358341e-09,-0.37560271052363325,1.396975172048945,-0.29494178704301693,2.733074815040896e-11,2.1859562936344425,0.614692948585685,-6.900883134937692e-09,-2.111439299194949,-0.09057567680798304
0,4,1,12,64,inf,equal,restricted,3.724833639585024,-7.817714003967617e-10,-0.736639045143135,-1.0765807712106887,-4.229791048597778,0.2844481520342312,-2.1514607688704706,-1.9603910653909192e-10,-1.2635116097220447,0.7972862593348051,0.34362501472495216,-0.4043280678800411,9.316896322009812e-11,-5.421991361362276e-12,2.7579851200909844,0.9543441385342083
0,0,2,4,64,inf,equal,restricted,8.162815310483273,4.9437449333833235e-11,2.0167724678192263e-09,-1.3090830420447976,2.4991107041902123,-0.656602511860453,1.1196045932749195,-3.947440088866233e-09,0.1602809650268648,-7.33485809087828,3.367002685678667e-11,-1.5152860713677832e-09,-1.6829752961282213e-10,-4.966203597740725e-10,-1.4701623950888118e-10,-1.9204600813426702
0,1,2,4,64,inf,equal,restricted,8.791882296626268,-1.0339972960439228e-11,-1.0182500431225914e-09,1.2610049318192427,-2.0884350866593394e-10,1.3002244768896722e-11,5.2619066760298535e-11,-3.948134044156524e-11,2.494550111182887e-12,0.22840574660198856,-8.207217752162508e-10,9.062224140939556e-11,5.772668607342936e-12,10.391530287655064,3.119059029663682,7.46627803765611e-12
0,2,2,4,64,inf,equal,restricted,8.791882296626268,-1.0339972960439228e-11,-1.0182500431225914e-09,1.2610049318192427,-2.0884350866593394e-10,1.3002244768896722e-11,5.2619066760298535e-11,-3.948134044156524e-11,2.494550111182887e-12,0.22840574660198856,-8.207217752162508e-10,9.062224140939556e-11,5.772668607342936e-12,10.391530287655064,3.119059029663682,7.46627803765611e-12
0,3,2,4,64,inf,equal,restricted,8.129669560411985,1.768887645346562e-12,6.052657646885682e-09,-5.701343371990057,5.5460206243712764e-11,2.8155934592547415e-12,-7.245911585709459e-12,2.7972374560900057e-11,2.439176203879963e-10,-1.8980673177202439e-10,2.1755849397836773,-5.355277674832738e-11,5.1650178586931946e-12,-6.364922767725762,-0.7581489130363481,1.029085346574692e-11
0,4,2,4,64,inf,equal,restricted,6.860736626239669,5.15355731602786,-2.3153254958878642e-11,-5.4834912415648834e-11,-1.1786137530939549e-11,6.1636720228942,6.174081889515206e-12,3.7326097821233046e-11,-3.4322323206878544e-11,1.9178205510818904,-3.669458662534843e-11,2.9840307934204064e-11,-9.512040693081379e-12,-1.5866597772989503e-11,-2.2197708448650534e-13,1.7649501091700974
0,0,0,96,128,1.0,size,unrestricted,1.416754162188435,-1.3487992170288442e-10,1.6827819593543264e-10,-14.999999941618702,-7.394118797859737e-11,-3.652073658464443e-10,-5.186103685989809e-08,-9.084291763494497e-12,4.889553229717571e-11,-2.945572958004208e-10,-7.78656441372435e-11,-7.804218414636982e-11,2.3311529528186696e-10,1.5195569197797945e-10,-4.219298582392826e-10,6.029643782015427e-10
0,1,0,96,128,1.0,size,unrestricted,2.334758380453465,4.223964355355018e-10,1.1101212688760549e-08,-5.216589012025919e-10,4.3658082018803624e-11,-2.6834694499455416e-09,-1.899086617336641e-09,1.1122397537638476e-09,-1.235792950595783e-09,3.8226220612213996e-10,1.2252706657027067e-09,1.3230982947746887e-09,5.713123590304283e-10,-7.040177275662313e-11,-14.999999939006278,3.10768421411815e-10
0,2,0,96,128,1.0,size,unrestricted,1.2890223069232343,1.4963876856191482e-08,2.1402569119269716e-10,-3.0041871635669388e-09,1.1293948039398994e-09,-2.3539596576723e-09,3.446131234704936e-10,-1.175542424862801e-09,1.0431682949193118e-09,-5.552992337641344e-09,-2.929317387690135e-10,-1.43548893997958e-09,4.906568051867664e-10,8.469345772416497e-11,1.6328400204921522e-09,-14.999999957553644
0,3,0,96,128,1.0,size,unrestricted,1.0008214125285233,-3.689330330889847e-12,1.2243333020899895e-10,14.999999810080226,-1.8257844121405052e-11,4.246358332801107e-11,-1.076118457942399e-08,-9.494498968912083e-09,-1.0294868883800948e-10,-2.2110365757355302e-09,1.118642395870754e-10,1.5596088197415236e-12,1.5359137897539024e-09,-9.579676186669936e-10,1.468112264663224e-07,-2.6428663658393168e-11
0,4,0,96,128,1.0,size,unrestricted,1.8992966746933007,1.5296374487655422e-09,-2.743918767738114e-09,-7.854022955569032e-11,-2.8726718444678834e-09,-2.439923472720518e-09,7.441792009199212e-10,-1.865034794302056e-09,-2.382321177496166e-09,-1.0387084434622547e-09,14.999999910403293,1.1188234452384096e-09,-1.0446514144489171e-08,-1.2269261320861715e-08,6.146825475325324e-10,1.6282342649162566e-10
0,0,1,24,128,1.0,size,unrestricted,3.1316231513305404,-3.1722852231866263e-09,3.2959719558774127e-09,-3.0862875192480165e-09,-2.2952499762695675e-10,-3.1337826183475607e-09,-2.7729449850686948e-09,-1.3293898314731354e-09,5.747472054407149e-10,-3.613053497838108e-09,-7.295935229091621e-10,14.999999259941703,1.0765093264890647e-09,-7.69754552153765e-10,-1.4300471635840725e-09,6.468667492785206e-07
0,1,1,24,128,1.0,size,unrestricted,2.688522205221334,7.573532808725293e-13,-3.4585045872317068e-12,-2.2705784812517085e-13,-3.5531116719609107e-12,-4.1160803067690194e-12,14.999999988403937,-4.760950336819518e-12,-1.2933872438313297e-12,3.108922672095516e-12,4.283544594657875e-12,2.19288169210253e-12,2.1429051091607145e-12,5.742661844485285e-09,3.173106324604741e-09,1.1336393966877223e-12
0,2,1,24,128,1.0,size,unrestricted,3.958288299098512,2.8004293184880835e-11,5.913346893596498e-11,1.824788221369516e-11,3.6543636292569585e-11,14.999999767710982,2.3330424683366803e-10,-2.2225761165117378e-10,4.8847625858455204e-11,-6.983430153238535e-12,1.4651650460896452e-10,1.7016868611388762e-10,3.9077560622385985e-11,-2.866941605038146e-09,2.0853630359898308e-07,-2.335553377187283e-10
0,3,1,24,128,1.0,size,unrestricted,2.9757196354484314,9.535514398469566e-11,1.1222218558119477e-10,8.480691724459201e-11,1.1007987789482666e-10,-3.5760966523513714e-11,-14.999999997496857,6.979700603832102e-12,-3.6110357510850866e-11,1.9492242988010286e-11,3.673203146431129e-12,4.8705145106294584e-11,6.15823429889434e-11,-8.626481565741354e-11,-4.091177183683498e-11,9.897310992134899e-11
0,4,1,24,128,1.0,size,unrestricted,3.704351191056599,-5.434125895441262e-10,-4.073668652801921e-09,-1.3386793140745e-09,-4.6398655255002295e-09,6.7779715582286e-09,-3.88485559472008e-08,5.078302023826448e-11,-5.5204809494931685e-09,1.5003227185697484e-09,-4.4456005640421674e-10,-3.95387802392751e-10,-1.0109024409075048e-09,-8.056194897149678e-10,14.999999902315038,-1.8928508961053706e-09
0,0,2,8,128,1.0,size,unrestricted,6.720862622219054,-3.558123613863005e-10,-7.426783014807751e-11,-7.746195105358048e-10,4.3593969252679147e-10,8.15295570020302e-11,3.326843403384583e-11,-7.52229641085113e-11,-1.5072722282152092e-11,-14.999999989221186,2.2413034145592105e-11,-4.002801872514642e-10,-2.159724672771289e-10,-8.889061546155492e-10,-2.194310512507666e-10,-1.79583011086603e-10
0,1,2,8,128,1.0,size,unrestricted,7.876595662605837,9.756529277731959e-11,-4.1248954497510755e-11,1.155867583200599e-11,-1.0696421942128697e-10,9.89913726831467e-11,-8.46857614288752e-11,-1.4485919478050528e-10,7.1537545738541845e-12,-4.758330543174411e-12,-14.999999996330489,7.148663139376834e-11,-8.285373839868946e-11,1.0646309820294275e-11,1.4375706416404942e-10,6.421343424917654e-11
0,2,2,8,128,1.0,size,unrestricted,7.134217244193623,1.2403087720878883e-10,-6.924651327458717e-11,4.2637234825967767e-10,-4.3050895093532526e-11,-2.4894974492121656e-09,9.337696735335638e-11,6.483154954010198e-11,-3.5142599166324504e-11,2.0585989459626853e-09,-2.4235855617836163e-11,3.0959366417417964e-10,4.19411630180421e-10,14.999999986372982,2.0464530874492563e-10,4.9901370908347335e-11
0,3,2,8,128,1.0,size,unrestricted,8.209800147260147,-9.627597455979637e-11,2.4299251476852576e-11,-1.9379526740692653e-11,8.889971177168587e-11,1.0533078007335193e-10,6.52562288606257e-11,-1.961538554400888e-11,-8.2410914418093e-11,-1.4283856129213226e-10,1.4228344714965213e-10,-7.237254523938242e-11,-1.1957882728559467e-10,-14.999999996157603,-4.252032942072586e-11,-2.098565735881949e-11
0,4,2,8,128,1.0,size,unrestricted,5.091724563980445,2.7467826797849515e-09,-2.599280075606107e-09,-1.3250817046515115e-09,4.103676687220871e-10,2.927015902398917e-08,5.1417693971986794e-11,14.999999633003505,5.458844049989728e-10,2.6848134494302395e-07,-6.871791399336897e-10,-7.944016575748072e-10,1.009210930754593e-09,-1.3484617733325027e-10,-2.8233202126721727e-09,6.771615399529982e-10
0,0,0,96,128,1.0,size,restricted,1.41675416285562,-8.370184546339403e-11,9.800280171670619e-11,-14.99999947266373,-4.971535393325576e-11,-1.7227235305820133e-10,-5.297817589623815e-07,-7.381068540896276e-12,3.3230510900339e-11,-1.5182640918462306e-10,-5.307997555673753e-11,-5.2883732906634075e-11,1.2697284126756207e-10,9.03624651549082e-11,-1.8990893804011618e-10,2.7356766057601605e-10
0,1,0,96,128,1.0,size,restricted,2.3347583872353637,-7.523300336467386e-12,9.103271192999769e-11,1.121733821669746e-11,1.2083571639262473e-12,-1.6375885379577966e-11,-8.026460382383921e-12,-2.487540789929961e-11,-2.390632450824477e-10,-2.0205496090616607e-11,-4.4130873747675244e-11,-3.0396730773307495e-11,-2.656128115244425e-11,-3.6466473048718086e-11,-14.999999995349176,-7.640178922003638e-12
0,2,0,96,128,1.0,size,restricted,1.2890223076888716,7.075348788543289e-09,-7.384456359108468e-13,-4.831871487085042e-10,1.0850493860661926e-10,-3.648571099806186e-10,2.2395989787498154e-11,-9.575803127264689e-11,7.355297707183105e-11,-9.780645976368414e-09,-2.6339471334191438e-11,-1.2266593400476096e-10,2.8181220649083137e-11,-4.984746985912888e-12,1.4873644330958516e-10,-14.99999997828151
0,3,0,96,128,1.0,size,restricted,1.0008214155963226,-1.802337280499142e-12,3.0717514854401645e-11,14.999999989975716,-4.622321108009762e-12,1.297694625645483e-11,-3.4268465853522074e-10,-1.6103877236573342e-10,-2.8734776335966215e-11,-1.9000782607912228e-10,2.80739725070272e-11,4.984021265004972e-14,8.547039636925854e-11,-7.965945817853928e-11,7.957128672140283e-09,-9.264190411529364e-12
0,4,0,96,128,1.0,size,restricted,1.8992966824897388,2.846389333254777e-11,-5.715537510818511e-11,-7.027855763839669e-13,-4.2785821442956484e-11,-4.1123920986817976e-11,1.3177609338188583e-11,-3.287208134069977e-11,-4.139002559662302e-11,-2.373075968104462e-11,14.999999989760035,1.481274258075006e-11,-4.06694775216146e-09,-3.7576213405910006e-09,1.1937560744149334e-11,8.315949589241374e-13
0,0,1,24,128,1.0,size,restricted,3.13162317636148,-2.3456161159850165e-11,2.5490592959529452e-11,-2.3067545325892316e-11,-1.3394582056583617e-12,-8.994430335604916e-11,-1.9168277595046886e-11,-8.727121464351161e-12,4.008957494809445e-12,-3.460298974608069e-11,-4.764745516317584e-12,14.999999983556133,7.411108035236477e-12,-4.820422465002308e-12,-9.414231542998378e-12,1.615810916552758e-08
0,1,1,24,128,1.0,size,restricted,2.6729626137439353,1.2139709986942909e-12,1.8255895771752877e-11,-8.03274522083655e-13,1.7865566346553355e-11,2.4967773181644658e-11,13.679507603125664,2.200845535358404e-11,-2.0830419730837875e-12,-1.6077300138791688e-11,-1.8350690723689323e-11,5.1704125061591454e-12,-1.5133133311314005e-11,1.3204923961308188,2.6378234391221567e-10,2.0544691351094243e-12
0,2,1,24,128,1.0,size,restricted,3.915437381854087,-1.3268217970337224e-11,-2.399193893912901e-11,-1.021560064899437e-11,-1.861835893929567e-11,13.834466398350022,-9.782877996986593e-11,8.82513955164138e-11,-1.721936796212813e-11,8.925588349418799e-12,-1.1704639039163688e-10,-5.416521033628504e-11,-1.0276027078602665e-11,-2.0569897806251114e-10,1.165533598544093,1.0649640579828018e-10
0,3,1,24,128,1.0,size,restricted,2.798774099284626,4.460776404728819e-10,2.204531959562872,4.057009215807874e-10,5.289516959873028e-10,-3.960708657194286e-11,-12.795468035269854,2.028215693144115e-11,-4.677397236105571e-11,5.5864944708053595e-11,7.019441976918322e-12,7.683528183878231e-11,3.1117888366506186e-10,-1.275151740611026e-10,-6.102641428572498e-11,1.7768890429593126e-09
0,4,1,24,128,1.0,size,restricted,3.704351201840917,-4.761367979473884e-12,-2.942865511075302e-11,-1.0932809599902743e-11,-3.7769986639424554e-11,7.086442569095355e-11,-5.547049100006789e-09,5.145799428402279e-13,-3.658127810079581e-11,1.2748382021743912e-11,-3.72205010786181e-12,-3.4020307315897875e-12,-8.158319309029575e-12,-6.6529282764021525e-12,14.999999994121264,-1.5283379545421835e-11
0,0,2,8,128,1.0,size,restricted,5.5370410393551985,-1.2063764414033026e-09,-1.2663111734895738e-12,-3.265552980838504,3.9679612778084232,5.7884621890785706e-11,2.5239329897886614e-11,-1.3672355937748608e-11,1.909137899073743e-11,-5.346340722663836,4.484460271080551e-11,-2.4504389261784473e-10,-4.1860923713736696e-11,-2.4201450160573637,-1.3768464334219597e-10,-8.514699323645077e-11
0,1,2,8,128,1.0,size,restricted,6.80385465904777,1.8024242565989864e-11,-2.297545486230574e-12,1.4212138991882872e-12,-1.6183756340497244,3.162886066699323e-11,-2.4587049544489782e-11,-8.08079501091093e-11,2.774519501533213e-12,4.140493253789839e-12,-8.92859673207111,2.01459604459042e-11,-1.1954120133743718e-11,4.453027633305718,6.350408531164402e-11,1.9502304484788022e-11
0,2,2,8,128,1.0,size,restricted,7.118564114273438,2.079458506202183e-11,-1.1065423180216649e-11,7.731762612703113e-11,-1.3168067106461672e-11,-1.1183324922233733e-09,1.6722413243370164e-11,1.5568639977214733e-11,-6.84735475281267e-12,0.13329469669053218,2.1029031623043896e-12,6.497615577796567e-11,9.391383544583511e-11,14.866705300760794,4.274588089808789e-11,1.103234486465073e-11
0,3,2,8,128,1.0,size,restricted,5.846935768844656,-9.508361095994646e-11,1.0058039867393724e-10,-2.316747427646622e-11,0.9409213280201025,1.955952891196441,1.784320580100206e-09,-6.076142025571192e-12,-3.6610376348480646e-11,-1.0777810783011297,3.858586511565107,-1.9200552320354705e-10,-3.1170296378634933e-10,-7.166758187792027,-3.0124504223982535e-11,-4.430737818933384e-12
0,4,2,8,128,1.0,size,restricted,5.014050142927737,1.2054234269075932e-11,-1.0504312582766607e-11,-5.795935143773955e-12,1.883889032986192e-12,5.153563595582906e-11,4.1770132146108964e-13,11.380769343433613,2.7155525310738906e-12,3.619230656269564,-2.999549660802242e-12,-3.4061190541428225e-12,4.717078979637257e-12,-1.420013138068977e-13,-1.1783792976646618e-11,3.054798436418271e-12
0,0,0,96,128,inf,equal,unrestricted,1.416754162188435,-1.3487992170288442e-10,1.6827819593543264e-10,-14.999999941618702,-7.394118797859737e-11,-3.652073658464443e-10,-5.186103685989809e-08,-9.084291763494497e-12,4.889553229717571e-11,-2.945572958004208e-10,-7.78656441372435e-11,-7.804218414636982e-11,2.3311529528186696e-10,1.5195569197797945e-10,-4.219298582392826e-10,6.029643782015427e-10
0,1,0,96,128,inf,equal,unrestricted,2.334758380453465,4.223964355355018e-10,1.1101212688760549e-08,-5.216589012025919e-10,4.3658082018803624e-11,-2.6834694499455416e-09,-1.899086617336641e-09,1.1122397537638476e-09,-1.235792950595783e-09,3.8226220612213996e-10,1.2252706657027067e-09,1.3230982947746887e-09,5.713123590304283e-10,-7.040177275662313e-11,-14.999999939006278,3.10768421411815e-10
0,2,0,96,128,inf,equal,unrestricted,1.2890223069232343,1.4963876856191482e-08,2.1402569119269716e-10,-3.0041871635669388e-09,1.1293948039398994e-09,-2.3539596576723e-09,3.446131234704936e-10,-1.175542424862801e-09,1.0431682949193118e-09,-5.552992337641344e-09,-2.929317387690135e-10,-1.43548893997958e-09,4.906568051867664e-10,8.469345772416497e-11,1.6328400204921522e-09,-14.999999957553644
0,3,0,96,128,inf,equal,unrestricted,1.0008214125285233,-3.689330330889847e-12,1.2243333020899895e-10,14.999999810080226,-1.8257844121405052e-11,4.246358332801107e-11,-1.076118457942399e-08,-9.494498968912083e-09,-1.0294868883800948e-10,-2.2110365757355302e-09,1.118642395870754e-10,1.5596088197415236e-12,1.5359137897539024e-09,-9.579676186669936e-10,1.468112264663224e-07,-2.6428663658393168e-11
0,4,0,96,128,inf,equal,unrestricted,1.8992966746933007,1.5296374487655422e-09,-2.743918767738114e-09,-7.854022955569032e-11,-2.8726718444678834e-09,-2.439923472720518e-09,7.441792009199212e-10,-1.865034794302056e-09,-2.382321177496166e-09,-1.0387084434622547e-09,14.999999910403293,1.1188234452384096e-09,-1.0446514144489171e-08,-1.2269261320861715e-08,6.146825475325324e-10,1.6282342649162566e-10
0,0,1,24,128,inf,equal,unrestricted,3.1316231513305404,-3.1722852231866263e-09,3.2959719558774127e-09,-3.0862875192480165e-09,-2.2952499762695675e-10,-3.1337826183475607e-09,-2.7729449850686948e-09,-1.3293898314731354e-09,5.747472054407149e-10,-3.613053497838108e-09,-7.295935229091621e-10,14.999999259941703,1.0765093264890647e-09,-7.69754552153765e-10,-1.4300471635840725e-09,6.468667492785206e-07
0,1,1,24,128,inf,equal,unrestricted,2.688522205221334,7.573532808725293e-13,-3.4585045872317068e-12,-2.2705784812517085e-13,-3.5531116719609107e-12,-4.1160803067690194e-12,14.999999988403937,-4.760950336819518e-12,-1.2933872438313297e-12,3.108922672095516e-12,4.283544594657875e-12,2.19288169210253e-12,2.1429051091607145e-12,5.742661844485285e-09,3.173106324604741e-09,1.1336393966877223e-12
0,2,1,24,128,inf,equal,unrestricted,3.958288299098512,2.8004293184880835e-11,5.913346893596498e-11,1.824788221369516e-11,3.6543636292569585e-11,14.999999767710982,2.3330424683366803e-10,-2.2225761165117378e-10,4.8847625858455204e-11,-6.983430153238535e-12,1.4651650460896452e-10,1.7016868611388762e-10,3.9077560622385985e-11,-2.866941605038146e-09,2.0853630359898308e-07,-2.335553377187283e-10
0,3,1,24,128,inf,equal,unrestricted,2.9757196354484314,9.535514398469566e-11,1.1222218558119477e-10,8.480691724459201e-11,1.1007987789482666e-10,-3.5760966523513714e-11,-14.999999997496857,6.979700603832102e-12,-3.6110357510850866e-11,1.9492242988010286e-11,3.673203146431129e-12,4.8705145106294584e-11,6.15823429889434e-11,-8.626481565741354e-11,-4.091177183683498e-11,9.897310992134899e-11
0,4,1,24,128,inf,equal,unrestricted,3.704351191056599,-5.434125895441262e-10,-4.073668652801921e-09,-1.3386793140745e-09,-4.6398655255002295e-09,6.7779715582286e-09,-3.88485559472008e-08,5.078302023826448e-11,-5.5204809494931685e-09,1.5003227185697484e-09,-4.4456005640421674e-10,-3.95387802392751e-10,-1.0109024409075048e-09,-8.056194897149678e-10,14.999999902315038,-1.8928508961053706e-09
0,0,2,8,128,inf,equal,unrestricted,6.720862622219054,-3.558123613863005e-10,-7.426783014807751e-11,-7.746195105358048e-10,4.3593969252679147e-10,8.15295570020302e-11,3.326843403384583e-11,-7.52229641085113e-11,-1.5072722282152092e-11,-14.999999989221186,2.2413034145592105e-11,-4.002801872514642e-10,-2.159724672771289e-10,-8.889061546155492e-10,-2.194310512507666e-10,-1.79583011086603e-10
0,1,2,8,128,inf,equal,unrestricted,7.876595662605837,9.756529277731959e-11,-4.1248954497510755e-11,1.155867583200599e-11,-1.0696421942128697e-10,9.89913726831467e-11,-8.46857614288752e-11,-1.4485919478050528e-10,7.1537545738541845e-12,-4.758330543174411e-12,-14.999999996330489,7.148663139376834e-11,-8.285373839868946e-11,1.0646309820294275e-11,1.4375706416404942e-10,6.421343424917654e-11
0,2,2,8,128,inf,equal,unrestricted,7.134217244193623,1.2403087720878883e-10,-6.924651327458717e-11,4.2637234825967767e-10,-4.3050895093532526e-11,-2.4894974492121656e-09,9.337696735335638e-11,6.483154954010198e-11,-3.5142599166324504e-11,2.0585989459626853e-09,-2.4235855617836163e-11,3.0959366417417964e-10,4.19411630180421e-10,14.999999986372982,2.0464530874492563e-10,4.9901370908347335e-11
0,3,2,8,128,inf,equal,unrestricted,8.209800147260147,-9.627597455979637e-11,2.4299251476852576e-11,-1.9379526740692653e-11,8.889971177168587e-11,1.0533078007335193e-10,6.52562288606257e-11,-1.961538554400888e-11,-8.2410914418093e-11,-1.4283856129213226e-10,1.4228344714965213e-10,-7.237254523938242e-11,-1.1957882728559467e-10,-14.999999996157603,-4.252032942072586e-11,-2.098565735881949e-11
0,4,2,8,128,inf,equal,unrestricted,5.091724563980445,2.7467826797849515e-09,-2.599280075606107e-09,-1.3250817046515115e-09,4.103676687220871e-10,2.927015902398917e-08,5.1417693971986794e-11,14.999999633003505,5.458844049989728e-10,2.6848134494302395e-07,-6.871791399336897e-10,-7.944016575748072e-10,1.009210930754593e-09,-1.3484617733325027e-10,-2.8233202126721727e-09,6.771615399529982e-10
0,0,0,96,128,inf,equal,restricted,0.995502262519334,-2.3228320832600358e-11,1.7286886681138953e-10,-3.9064303818181987,-7.90738684421537e-11,-2.5660569425369233,-2.6117558005600268,4.482552354662083e-12,-2.4850114670627203e-12,1.3343061371162866e-11,-5.034865673826002e-11,-3.090178926309791e-11,1.8574591449148077,2.5079366688650877,-1.000771180256667e-09,1.5503610577599163
0,1,0,96,128,inf,equal,restricted,1.4958796678424633,4.825350830199598e-10,4.834635791950245,-0.7388174807468287,7.258729340632724e-10,-0.11988085679916889,-0.7229714136304645,1.0558812562418783e-10,-1.0737264435562826,1.7480017123191007,-1.1788869083927267e-10,1.6925582489032878e-09,2.8884083948206363e-10,1.0092439281874184,-4.752722366010328,1.948741479656372e-11
0,2,0,96,128,inf,equal,restricted,1.0780375445185784,4.93222643212615,3.332875829208856e-11,-1.237327956894606e-09,3.742390547251538e-10,-1.4571320908949026,1.0843497692354139e-10,-1.7060577159277594e-10,5.543037152010904e-10,-2.3422919716217294e-10,-1.4681273049736244e-11,-2.6516498957121034e-10,3.466757582731038,7.346321395498261e-11,0.545358402512256,-4.598525484692899
0,3,0,96,128,inf,equal,restricted,0.6784088052047436,-9.401874063660781e-11,1.6541707543001274,2.856438152282598,3.317217234970643e-10,2.2166865957950865e-11,-1.1722928435151392,-1.64308723505859,3.282462273459602e-10,-0.09531905588226208,1.0069743324953201e-09,2.600960484959456e-10,3.060299170328605,1.3294005750868736e-11,3.738135203524139,-0.7802575798368152
0,4,0,96,128,inf,equal,restricted,1.143068886841971,2.7136063285552874,-0.6613162690538112,-0.1214020800019,3.280004187552636e-10,-5.57240024212695e-10,7.298124370853658e-12,-1.4715381127971996,-2.9070902974349935e-10,2.3699019552243082e-11,5.299187587447097,2.3130591474633855,-2.0474822975132843,-9.84113487123408e-11,0.37240817308745267,1.9885863443178552e-11
0,0,1,24,128,inf,equal,restricted,1.9546601486742226,-1.4039562034211628,1.4839379200828866,-1.9340354803129605,-1.2219326815905889,-0.43063489133807586,-5.466798546547125e-10,-1.07016278431414e-10,1.215594683840145,-0.5267404715287848,1.5488432534515694e-11,2.227311171693934,0.6399321739300491,0.003010239824510583,6.950185085584132e-11,3.9129140801666518
0,1,1,24,128,inf,equal,restricted,2.2389658216981867,-5.887849983796057e-11,0.4538960211515202,-4.83815345437085e-11,2.0449312758221054e-10,1.092555683881011,2.211444560597532,1.9868819982732975,-1.1475997022806946e-11,-1.2490786185419968e-11,2.960332916113566e-12,3.2371467061013714e-10,-2.327325205537198e-12,4.92789375442085,4.3273279798334165,1.0803526529266681e-10
0,2,1,24,128,inf,equal,restricted,2.3319547087032366,-8.443517068184889e-11,2.329276767810052e-10,1.0132903321834326e-10,-1.1381373174867324,3.3027954068473586,-1.0779217497438809,1.7756950139453993,2.111915921433613e-10,0.6449455519240237,-1.3833512595688727e-10,-1.7108710881456452e-10,0.8775925717889344,1.1088064767007162e-10,3.700590933504207,2.4823214504650237
0,3,1,24,128,inf,equal,restricted,1.7262757074380446,0.8984117892791083,2.6495075159072536,2.1510960000627697,4.081998565013923e-11,0.07754479902135078,-3.1985912277272104,0.460408720909114,-1.1363437367866775e-10,0.7849900285179059,1.4346973935142144e-10,4.2775871113832106e-11,2.0031182071712954,-1.8158420096709956e-10,7.230078347191329e-12,2.776331708380484
0,4,1,24,128,inf,equal,restricted,2.60402241438778,-2.4631627875670137e-08,-0.9097490087229901,-1.2331375808086178,-2.3688928196843335,2.4830023814113193,-1.1631425218143794,0.07643330693332866,-0.7116098269852792,2.054795459358216,0.3846655510827517,-3.0901921872646324e-10,0.15244283903069467,0.23952836399479413,3.2226003126672973,-7.143257303790506e-11
0,0,2,8,128,inf,equal,restricted,3.9420534580502733,-1.6556725224509987,1.1349156379851195e-10,-2.8630052919341114,2.4549498120721966,0.9754468709097176,0.5122186364944844,-9.378762916985653e-11,0.04998435411636377,-2.4136084579187065,0.7624740864015728,-0.8051279893240412,-1.4018916683430244e-10,-1.1481825793402225,-0.8941725899055682,-0.46515680825392297
0,1,2,8,128,inf,equal,restricted,5.615977984896674,1.0041348752541302e-10,6.065495832134884e-12,-5.452994977286602e-12,-3.4256326052324155,1.1014725027740362,-1.762076502837858e-10,-0.44939813162401765,2.3952232921725044e-11,3.6208155313666874e-11,-3.940966792642169,8.146326506649284e-11,-2.567164946019201e-13,5.160823429385589,0.9217065361917377,1.070712625141907e-09
0,2,2,8,128,inf,equal,restricted,6.100016398655285,3.9572389267183294e-11,1.6544681997083316e-11,5.068297927140803e-10,-1.2885639195214294e-10,-1.506616051023721,5.799848240423148e-11,2.1935186206316866e-10,-8.430849595531699e-12,5.102157992744951,1.2134714279764413e-10,8.799091689726252e-10,0.3256653876575855,7.259738450866959,0.8058221141345593,1.528260162225965e-10
0,3,2,8,128,inf,equal,restricted,4.244998441900626,-1.0072783901892488,0.8045235070860448,-2.7993072640056924e-10,2.300372457734379,1.7820580012848468,1.310813148354606,-1.0775819571307968e-11,-2.7869958461048535e-10,-0.49843778055298776,2.901123227847621,-0.17035757369810134,-0.7459283858243618,-3.4791075251189607,-1.6248752451804822e-10,-9.425281888126552e-11
0,4,2,8,128,inf,equal,restricted,4.112377723427467,0.38000538459545646,-1.241681739243722e-11,-3.8099723562453327e-10,1.0118342923243906,3.085729532429367,1.3436774320338544e-11,2.6942967130399404,2.1700510919516365e-11,6.566496545385318,-3.8686789403094695e-11,3.289752511094579e-12,3.543744950515169e-11,1.089213698025837e-10,-1.2616375310858379,2.0586828657730652e-11
0,0,0,192,256,1.0,size,unrestricted,0.9548188936134133,6.345301122508243e-10,4.352477819275605e-10,-5.155055184632478e-10,7.790651470345619e-11,-3.030824349047343e-10,-3.208669676452198e-10,-3.079509699396055e-12,-14.999999991058651,-4.496528247848592e-10,6.983922707411046e-11,-8.086194586963395e-10,2.2130142230090875e-10,8.615262956931192e-11,-5.874322024686781e-10,2.3021194786826636e-10
0,1,0,192,256,1.0,size,unrestricted,1.812930517590473,-7.521554672087805e-10,3.5098869865565288e-09,7.805143071301274e-10,6.129100913873574e-10,-1.0434621383948199e-09,-8.249596416610959e-10,2.9797626080014316e-10,-7.564862372333755e-10,4.034880845288689e-10,5.197058277041357e-10,7.661293192797818e-10,2.2923290676563078e-10,-1.0131398106295412e-09,-14.999999962338505,1.7588625750088938e-10
0,2,0,192,256,1.0,size,unrestricted,1.414251298917476,3.232938036817579e-11,2.349960619521663e-11,-4.650226174917249e-10,7.882394382277218e-12,-4.076223013263993e-11,2.3827415856401083e-12,-5.558641490759324e-11,1.0350137471687297e-10,-8.995256821922489e-11,-2.784567679162722e-10,-9.599914435121794e-11,-4.787354103906999e-11,2.465341707909221e-11,5.511542250142558e-11,-14.999999996982915
0,3,0,192,256,1.0,size,unrestricted,0.9876380935430441,-6.031616078730825e-10,-8.608089505878907e-11,8.296657866106607e-09,-8.719667116892224e-10,-2.781654102551499e-10,-2.5183038449029896e-10,1.3895548679735235e-10,-2.667920354007747e-12,2.379315491055195e-11,2.235202604878548e-09,-8.07087998422248e-10,-1.8057163916842285e-09,-14.999999948845899,4.3960664284058105e-09,1.0882277115151017e-12
0,4,0,192,256,1.0,size,unrestricted,0.9050433807972181,5.315141442413437e-09,-4.123422203504698e-09,-2.0609047390931825e-08,-1.0426200353641916e-08,-14.99999979643768,-1.531831872602633e-10,-2.0400836695984992e-09,-1.4140944159900366e-08,-1.3668558039489615e-08,6.145430707639418e-09,6.666660222988387e-09,-8.608189066627497e-09,-5.992126028889415e-09,4.613697034425675e-09,1.8316679966687006e-09
0,0,1,49,256,1.0,size,unrestricted,2.2832071362015354,-2.6261870010082015e-10,14.999999967922259,-5.287884819899531e-10,-1.587876522286554e-10,-7.377294727016517e-09,-3.0157663087439204e-10,-1.079369925299048e-09,1.3968832188352567e-10,-1.7434656032283148e-10,-1.1894054911425317e-09,2.9202947933070866e-10,1.1658441452010024e-08,1.676209637381739e-11,-1.0417648663191275e-09,1.7668163237404194e-10
0,1,1,49,256,1.0,size,unrestricted,1.7355176917953938,1.437381074982156e-10,-7.937137412328251e-10,-2.2357163245315712e-09,1.8106855746602879e-06,1.9976344928792228e-09,-4.713916718420599e-12,2.0312162181645214e-09,-1.4028878072624537e-09,-6.430353813371947e-11,-1.7897104145623132e-09,8.316604714117529e-10,1.64865786662024e-11,14.999998163296075,1.6243078769287593e-09,1.1379836136046362e-09
0,2,1,49,256,1.0,size,unrestricted,1.6641853752791522,-1.587113332167835e-11,8.224844078836262e-12,-14.999999973994344,1.4985491722998077e-12,6.013967441169578e-10,-3.0948906119240483e-12,9.993863509712036e-11,-5.995750237940033e-11,-3.352106276747638e-11,-8.480983375525713e-11,1.4823012551148386e-12,2.4017290755747732e-08,-8.891386514663336e-12,5.523715750827614e-11,8.526802225968745e-12
0,3,1,49,256,1.0,size,unrestricted,2.483661924050006,2.099196912403784e-11,1.7793649133780146e-10,14.999999984307724,8.683332360762636e-11,3.250941758519006e-11,-7.616457332602282e-10,3.9688453807314454e-11,-5.910921421590349e-11,4.791829432448294e-10,-7.037464835343546e-11,-2.000191234168678e-10,-5.736931405041155e-09,-1.7689775869252169e-09,5.024692712509928e-10,4.152965648654176e-11
0,4,1,49,256,1.0,size,unrestricted,2.960953203593032,-2.409783123773197e-10,-4.781292079855711e-10,-2.480352087583739e-10,-2.316178466995431e-09,1.562915766443092e-10,-2.7990244026893597e-09,-3.843237382602367e-11,-14.999999982205011,1.0296299077222419e-09,-5.214070573572141e-10,-3.600906062541113e-10,7.034865858068499e-10,-1.1196606221822843e-10,2.899091663858563e-10,-4.4355981685130013e-10
0,0,2,15,256,1.0,size,unrestricted,3.6214043163811476,1.6691428734220824e-11,7.464005440908761e-12,1.4216709501065416e-11,2.06350449054345e-09,-1.5298370661129198e-11,1.6609028874494732e-11,1.3247667409364842e-11,1.8097090891479405e-09,-14.999999975361895,1.4104057017032244e-11,-9.216819622399738e-09,4.220759305060848e-14,-8.575912925349108e-09,1.0142741339621206e-13,-1.4922158096732945e-10
0,1,2,15,256,1.0,size,unrestricted,4.288992493724264,5.589114807274284e-11,-1.0045660969483665e-10,-4.025535669988377e-12,-9.560850968469847e-11,5.933901016777226e-11,-1.2033831257155327e-10,-9.695386012075902e-12,1.71275421589562e-10,-2.0797955294486452e-10,-6.714689674904963e-11,1.1018883619561071e-11,-7.297748725357018e-11,14.999999995521918,8.488932848087923e-11,4.2372009142797405e-11
0,2,2,15,256,1.0,size,unrestricted,3.416768969089865,-3.178931721388727e-10,-4.382667601430444e-11,2.3042730460547237e-10,1.3415147655137794e-10,-2.1636436243887002e-06,4.2045132308080686e-10,1.4039726423863747e-10,-1.0798944492286444e-11,5.044896032176572e-10,7.59925317783429e-11,14.999997825856402,2.787390168210672e-10,3.4934093667710283e-10,1.0235055203269328e-10,-1.1133348366194867e-11
0,3,2,15,256,1.0,size,unrestricted,4.037019249825719,-1.264305481312249e-10,-1.4002297689260415e-10,7.777354236401261e-11,2.0609544626069423e-10,1.6866796544763495e-10,-3.754472043422792e-12,1.4901442713193196e-10,1.9998842562802208e-10,-1.9783065876313077e-11,14.9999999953563,-1.937217314050882e-10,-2.071311537484264e-10,-2.010338347298249e-10,1.0802009783391557e-11,-2.0473046143076198e-10
0,4,2,15,256,1.0,size,unrestricted,3.8800889986086062,2.377765145708276e-10,4.207403927045301e-10,-1.0127948874649089e-10,1.2835826673276883e-11,2.5724745838727173e-10,9.506004634356408e-11,1.3776454978404147e-10,-1.2096308295452958e-11,14.999999992260713,-1.8676171612450117e-10,-4.3292745384318156e-10,5.792587366506165e-11,-3.3256621377080476e-10,-8.45758321169528e-11,1.6416956178805627e-10
0,0,0,192,256,1.0,size,restricted,0.954818893835315,4.311019227763707e-11,2.830099621324602e-11,-6.390532877354166e-10,5.702028774028192e-12,-2.0040390011432504e-11,-2.4494982928257375e-08,-2.4304161157987195e-13,-14.999999974712573,-2.877773788077146e-11,5.1144670088049095e-12,-1.7309085762576859e-10,1.5236010728419155e-11,6.313824628281725e-12,-4.1754216816652486e-11,1.5682618975490287e-11
0,1,0,192,256,1.0,size,restricted,1.8129305208753828,3.839654348125123e-12,5.966882104646055e-09,4.845968040730097e-10,-1.3773766272685873e-11,-1.1071489312802592e-11,-6.953321297183604e-11,-1.0777568489703862e-11,-4.200546945724076e-11,-1.3053403931574776e-11,-1.5268133184749993e-11,7.770434439677643e-13,-5.086685091674027e-12,-1.4536152569384928e-10,-14.999999990332565,-7.437248575707961e-12
0,2,0,192,256,1.0,size,restricted,1.4142512989886065,1.9857310032412334e-12,1.067728124435506e-12,-2.0863901302091424e-08,4.1538730530846694e-13,-2.762481385785983e-12,2.7644342723203615e-13,-4.6354056006046725e-12,4.29595547878837e-12,-6.351886799687599e-12,-2.7300619943504364e-11,-6.369268085904348e-12,-3.1337526390953587e-12,5.632849583793228e-13,2.3870870976949554e-12,-14.999999978945013
0,3,0,192,256,1.0,size,restricted,0.9876380960944985,-2.9201757541049708e-12,-3.373099620121058e-13,4.125868481232032e-09,-4.2632282241864775e-12,-1.5077449614832044e-12,-1.2049764878766854e-12,8.08523504296839e-13,1.688246888509172e-13,1.0662555169834204e-13,9.579251962170176e-12,-3.919459069129905e-12,-8.136266183386407e-12,-14.999999995774287,1.0428439027402635e-10,5.6832217801347596e-14
0,4,0,192,256,1.0,size,restricted,0.9050433890718884,-1.235286053403999e-11,1.1021536950110604e-11,-6.125873169660263e-09,1.296380640162868e-11,-14.99999999289749,5.441493722365007e-13,6.519788286750309e-12,1.0291894957310728e-11,1.036577347177371e-11,-1.2924813976303422e-11,-1.3328076783954293e-11,1.365177848811251e-11,1.3048615637832853e-11,-1.1528229046871637e-11,-5.831811536198788e-12
0,0,1,49,256,1.0,size,restricted,2.1635832371587993,-1.8310677864958435e-11,12.462465075189446,-1.867764688402916e-11,-1.0481635107884827e-11,-1.207044360618142e-10,-1.9650849998254165e-11,-4.3042549233642184e-11,1.4600951128001705e-11,-8.493734922188107e-12,-4.933697243550926e-11,2.377685736435624e-11,2.5375349240332006,4.949058136305658e-12,-3.702507048707869e-11,1.8372952347271054e-11
0,1,1,49,256,1.0,size,restricted,1.7352580393917112,1.927136431771671e-12,-1.2532555326907265e-11,-6.631766503351499e-11,1.810190982534625,1.0323182272653021e-10,-6.281750010769619e-14,4.8231174340564136e-11,-2.6043011026627523e-11,-8.517087522285378e-13,-3.766960556457716e-11,1.3277733346733354e-11,2.2130562861520818e-13,13.189809016689157,3.228815537071632e-11,1.969858788042173e-11
0,2,1,49,256,1.0,size,restricted,1.6386539967768452,-2.176025475685052e-12,1.2913553041188259e-12,-9.886175149545531,1.9972615358917992e-13,1.797381719312349e-11,-4.4993469593337974e-13,6.579766769629924e-12,-4.687204411669528e-12,-3.5542900632953275e-12,-5.959082628880361e-12,2.3862686115496547e-13,5.113824850253473,-1.3341835950666101e-12,5.048378306519766e-12,1.3706812116929485e-12
0,3,1,49,256,1.0,size,restricted,2.2145775822491123,2.1290415955775924e-12,1.1119895872622412e-10,10.774367573418369,2.721189074013218e-11,1.647802120983201e-11,-0.2999033883166627,1.7334217486489328e-11,-8.549044716148554e-12,0.058456740059096596,-9.584581468936608e-12,-2.790912456047636e-11,-3.8672722972582294,-8.319850645575638e-11,2.0013770087604957e-10,2.963734854819648e-11
0,4,1,49,256,1.0,size,restricted,2.2860511303344753,-2.471191215637195e-11,-4.0746086669699005e-11,-5.791968399717012e-12,-2.2698170339537773,5.955015219695037e-11,-2.902782560940795,-2.119396344483087e-12,-7.879616146793363,1.9477842505793512,-8.129100596425005e-11,-3.956277145047722e-11,6.8016614905146115e-09,1.5904978390771223e-11,3.585080515025552e-11,-2.960803031687433e-11
0,0,2,15,256,1.0,size,restricted,3.122805766821318,-0.1310386777235176,-7.661244753245697e-12,-7.113828829186159e-11,2.010309869083116,0.6794266052335757,-0.5557660409711671,-1.836027252275131e-10,3.8666966389033592,-2.6161888563253117,-5.53428482387639e-11,-2.849630100712859,3.8666195632416725e-11,-2.2758476980062565,9.83333572578418e-12,-0.015095512378104305
0,1,2,15,256,1.0,size,restricted,3.272124403731613,2.633980709625791e-11,-2.4038488178678907e-11,1.2962863144418956e-11,-4.113651579710872e-11,1.090984670180537,-0.4593126049925569,-1.7284221037963315e-12,2.2305755784480015,-9.949380044721458e-11,-4.924365440427698e-12,9.170053149428511e-12,-3.245463973234472,7.527075179664634,2.189026497429701e-10,0.4465879927653581
0,2,2,15,256,1.0,size,restricted,2.881503924912167,-1.3889426941005337e-11,1.9844416615951284e-12,1.9800031716519942e-11,1.0262200807097981e-11,-2.704290629168277,0.3422062080542235,1.3066420361839339e-11,2.337739307835748e-12,2.1293475134951265,7.97734130579086e-12,5.275106261994215,3.558441678206815e-11,4.549049387036895,1.169723370165252e-11,3.4863264609738947e-12
0,3,2,15,256,1.0,size,restricted,3.2009423332391744,-1.143177090104558e-11,-2.5136016865055837e-11,1.7233006069236883e-11,2.0805075699811066,2.482049899334666,6.371896730441977e-13,5.1078632578783423e-11,2.1478428275274677,-1.5760390484708604,6.713560653633522,-2.830442789797731e-10,-6.550740751640869e-11,-1.9469663960665786e-11,5.673829050559218e-12,-4.117941228928055e-10
0,4,2,15,256,1.0,size,restricted,3.181100570334647,3.211260185541629e-10,2.811267895833747,-1.0941374446170165e-11,3.4303468608487597e-12,0.6586551840922233,1.6629050185400388e-11,5.3358001635555584e-11,3.4507783071516874e-12,7.141533432820072,-3.54463129397575,-0.805104574626139,1.3314862799014577e-11,-6.301181697789453e-11,-1.2584025602957693e-11,0.038807617834669926
0,0,0,192,256,inf,equal,unrestricted,0.9548188936134133,6.345301122508243e-10,4.352477819275605e-10,-5.155055184632478e-10,7.790651470345619e-11,-3.030824349047343e-10,-3.208669676452198e-10,-3.079509699396055e-12,-14.999999991058651,-4.496528247848592e-10,6.983922707411046e-11,-8.086194586963395e-10,2.2130142230090875e-10,8.615262956931192e-11,-5.874322024686781e-10,2.3021194786826636e-10
0,1,0,192,256,inf,equal,unrestricted,1.812930517590473,-7.521554672087805e-10,3.5098869865565288e-09,7.805143071301274e-10,6.129100913873574e-10,-1.0434621383948199e-09,-8.249596416610959e-10,2.9797626080014316e-10,-7.564862372333755e-10,4.034880845288689e-10,5.197058277041357e-10,7.661293192797818e-10,2.2923290676563078e-10,-1.0131398106295412e-09,-14.999999962338505,1.7588625750088938e-10
0,2,0,192,256,inf,equal,unrestricted,1.414251298917476,3.232938036817579e-11,2.349960619521663e-11,-4.650226174917249e-10,7.882394382277218e-12,-4.076223013263993e-11,2.3827415856401083e-12,-5.558641490759324e-11,1.0350137471687297e-10,-8.995256821922489e-11,-2.784567679162722e-10,-9.599914435121794e-11,-4.787354103906999e-11,2.465341707909221e-11,5.511542250142558e-11,-14.999999996982915
0,3,0,192,256,inf,equal,unrestricted,0.9876380935430441,-6.031616078730825e-10,-8.608089505878907e-11,8.296657866106607e-09,-8.719667116892224e-10,-2.781654102551499e-10,-2.5183038449029896e-10,1.3895548679735235e-10,-2.667920354007747e-12,2.379315491055195e-11,2.235202604878548e-09,-8.07087998422248e-10,-1.8057163916842285e-09,-14.999999948845899,4.3960664284058105e-09,1.0882277115151017e-12
0,4,0,192,256,inf,equal,unrestricted,0.9050433807972181,5.315141442413437e-09,-4.123422203504698e-09,-2.0609047390931825e-08,-1.0426200353641916e-08,-14.99999979643768,-1.531831872602633e-10,-2.0400836695984992e-09,-1.4140944159900366e-08,-1.3668558039489615e-08,6.145430707639418e-09,6.666660222988387e-09,-8.608189066627497e-09,-5.992126028889415e-09,4.613697034425675e-09,1.8316679966687006e-09
0,0,1,49,256,inf,equal,unrestricted,2.2832071362015354,-2.6261870010082015e-10,14.999999967922259,-5.287884819899531e-10,-1.587876522286554e-10,-7.377294727016517e-09,-3.0157663087439204e-10,-1.079369925299048e-09,1.3968832188352567e-10,-1.7434656032283148e-10,-1.1894054911425317e-09,2.9202947933070866e-10,1.1658441452010024e-08,1.676209637381739e-11,-1.0417648663191275e-09,1.7668163237404194e-10
0,1,1,49,256,inf,equal,unrestricted,1.7355176917953938,1.437381074982156e-10,-7.937137412328251e-10,-2.2357163245315712e-09,1.8106855746602879e-06,1.9976344928792228e-09,-4.713916718420599e-12,2.0312162181645214e-09,-1.4028878072624537e-09,-6.430353813371947e-11,-1.7897104145623132e-09,8.316604714117529e-10,1.64865786662024e-11,14.999998163296075,1.6243078769287593e-09,1.1379836136046362e-09
0,2,1,49,256,inf,equal,unrestricted,1.6641853752791522,-1.587113332167835e-11,8.224844078836262e-12,-14.999999973994344,1.4985491722998077e-12,6.013967441169578e-10,-3.0948906119240483e-12,9.993863509712036e-11,-5.995750237940033e-11,-3.352106276747638e-11,-8.480983375525713e-11,1.4823012551148386e-12,2.4017290755747732e-08,-8.891386514663336e-12,5.523715750827614e-11,8.526802225968745e-12
0,3,1,49,256,inf,equal,unrestricted,2.483661924050006,2.099196912403784e-11,1.7793649133780146e-10,14.999999984307724,8.683332360762636e-11,3.250941758519006e-11,-7.616457332602282e-10,3.9688453807314454e-11,-5.910921421590349e-11,4.791829432448294e-10,-7.037464835343546e-11,-2.000191234168678e-10,-5.736931405041155e-09,-1.7689775869252169e-09,5.024692712509928e-10,4.152965648654176e-11
0,4,1,49,256,inf,equal,unrestricted,2.960953203593032,-2.409783123773197e-10,-4.781292079855711e-10,-2.480352087583739e-10,-2.316178466995431e-09,1.562915766443092e-10,-2.7990244026893597e-09,-3.843237382602367e-11,-14.999999982205011,1.0296299077222419e-09,-5.214070573572141e-10,-3.600906062541113e-10,7.034865858068499e-10,-1.1196606221822843e-10,2.899091663858563e-10,-4.4355981685130013e-10
0,0,2,15,256,inf,equal,unrestricted,3.6214043163811476,1.6691428734220824e-11,7.464005440908761e-12,1.4216709501065416e-11,2.06350449054345e-09,-1.5298370661129198e-11,1.6609028874494732e-11,1.3247667409364842e-11,1.8097090891479405e-09,-14.999999975361895,1.4104057017032244e-11,-9.216819622399738e-09,4.220759305060848e-14,-8.575912925349108e-09,1.0142741339621206e-13,-1.4922158096732945e-10
0,1,2,15,256,inf,equal,unrestricted,4.288992493724264,5.589114807274284e-11,-1.0045660969483665e-10,-4.025535669988377e-12,-9.560850968469847e-11,5.933901016777226e-11,-1.2033831257155327e-10,-9.695386012075902e-12,1.71275421589562e-10,-2.0797955294486452e-10,-6.714689674904963e-11,1.1018883619561071e-11,-7.297748725357018e-11,14.999999995521918,8.488932848087923e-11,4.2372009142797405e-11
0,2,2,15,256,inf,equal,unrestricted,3.416768969089865,-3.178931721388727e-10,-4.382667601430444e-11,2.3042730460547237e-10,1.3415147655137794e-10,-2.1636436243887002e-06,4.2045132308080686e-10,1.4039726423863747e-10,-1.0798944492286444e-11,5.044896032176572e-10,7.59925317783429e-11,14.999997825856402,2.787390168210672e-10,3.4934093667710283e-10,1.0235055203269328e-10,-1.1133348366194867e-11
0,3,2,15,256,inf,equal,unrestricted,4.037019249825719,-1.264305481312249e-10,-1.4002297689260415e-10,7.777354236401261e-11,2.0609544626069423e-10,1.6866796544763495e-10,-3.754472043422792e-12,1.4901442713193196e-10,1.9998842562802208e-10,-1.9783065876313077e-11,14.9999999953563,-1.937217314050882e-10,-2.071311537484264e-10,-2.010338347298249e-10,1.0802009783391557e-11,-2.0473046143076198e-10
0,4,2,15,256,inf,equal,unrestricted,3.8800889986086062,2.377765145708276e-10,4.207403927045301e-10,-1.0127948874649089e-10,1.2835826673276883e-11,2.5724745838727173e-10,9.506004634356408e-11,1.3776454978404147e-10,-1.2096308295452958e-11,14.999999992260713,-1.8676171612450117e-10,-4.3292745384318156e-10,5.792587366506165e-11,-3.3256621377080476e-10,-8.45758321169528e-11,1.6416956178805627e-10
0,0,0,192,256,inf,equal,restricted,0.6737442275174601,1.961230261342162,2.1921941149555932,-0.919289271490388,-2.4136236363697853e-11,-7.317831547513013e-10,-3.1485137967638823,-1.6036113327562775e-10,-1.343549437681126,-3.10031408638586e-11,6.41046807339327e-10,-0.2478146704488389,0.9205643981474486,2.4220797478051987,-1.838638945136201,0.006125351573061308
0,1,0,192,256,inf,equal,restricted,0.9196320707275193,-3.174566097348363e-11,4.070121611672429,0.02456548336068103,0.595663779201419,-0.294203807228257,-1.013597030178819,1.0376244880904793e-12,-1.3283499795776812,2.2591192205647768,1.1045101781054358e-10,2.273996019791561,-6.223974970739294e-11,0.5793788005577557,-2.286738244146399,0.2742660198909153
0,2,0,192,256,inf,equal,restricted,0.5897952304022115,1.681592688718817,1.40266658286537,-2.782447183662955,-0.42111797290935854,3.2114227831147323e-10,-0.09386431148508022,-6.970923846012637e-10,0.7928747515278535,0.6477804768378658,-0.17455434498258462,1.127301206084353,0.1636929612807648,2.247297205473717,0.6822555257875081,-2.7825547851719796
0,3,0,192,256,inf,equal,restricted,0.29878577841349635,7.522993576711126e-10,1.2033927971014904,1.8090084551101366,0.614073248081468,0.19268557569771322,-0.14836344876010754,-0.751885477968208,0.8507596552283806,0.8105037724052028,2.711551111025221,0.6143666539621725,0.24036812808151714,-0.3722257567175931,3.217638744589147,1.4631771673928589
0,4,0,192,256,inf,equal,restricted,0.5620244751732577,3.4628473576973477,-4.9471476268432695e-11,-2.1417735250329653,-1.8273697529666741,-2.2052214277869893,-5.2698323961540675e-12,-3.362642048164826e-11,-0.09869364704792748,-5.103650224512201e-11,1.0055379937199234,2.991240260795182,-6.444403133903897e-10,-2.4792257877909412e-11,1.267316033521506,3.7284556021220517e-11
0,0,1,49,256,inf,equal,restricted,1.0244955559007214,-0.5163107057283625,2.470940666480998,-0.16944683250891227,-0.6112469644867939,-0.13572237254960767,-0.5764722867259633,-0.6017129692131672,1.3061495303517316,-0.09906146998386406,-1.1031204990876666,0.4741015745278503,1.9746121544466415,0.41090504180965315,-1.0729787551686578,1.8286295626166313
0,1,1,49,256,inf,equal,restricted,1.364075119214016,0.2697484368468372,-0.05034495348950356,-0.9990107393195846,1.1270940030243548,2.315125084279119,-4.640752459155043e-09,1.5902187787138824,0.008545309961803953,0.18764493822278053,-0.6092269200730318,0.9781482971554716,0.0999783958530636,2.618231041399857,1.7863625700386165,2.3603205231706674
0,2,1,49,256,inf,equal,restricted,0.9892307480784713,-0.3995029489593186,0.5119393572621108,-1.6632978095822417,-0.7414204987774745,2.4889084989446992,1.1207606748027682e-08,1.1897320585290385,0.17537416458943023,-0.6475544948523816,-1.1682722844031632,0.42628879038658574,2.317268640684721,0.3747854923531821,1.1467578476949165,1.7488970926342735
0,3,1,49,256,inf,equal,restricted,1.0254097395430417,0.0912144592121865,1.6278114921957763,3.1302452902185043,0.8328343414180825,0.614703929610875,-0.9672317595029895,0.9306131022487847,0.20059947033778405,1.6167833753589846,-0.11621347477968957,-0.8056168065865985,-1.415718728640736,0.021645510080835297,1.2959655195709674,1.3328027334211219
0,4,1,49,256,inf,equal,restricted,0.9600075859252699,0.1198692411782739,-0.25738220605285433,-0.046553426431991285,-1.59790159461252,1.7847022645388413,-1.3510201149613428,0.10175722853829554,-1.5526011600123093,1.6123858822192225,-0.8435149793172051,-0.5229088737195285,1.7165020488678,0.8563798920831242,0.5699008777104657,0.5320080424279126
0,0,2,15,256,inf,equal,restricted,2.1517041542228768,-0.507036544820204,0.3376910707558141,-0.3452576493646711,1.4210110081423155,1.0549546773601564,-0.9471678471543709,-1.0065996385527363,2.604976160878067,-1.3614650686151937,-0.20666245403584602,-1.941508844639987,1.0828978707349148,-0.7530256935183735,0.31066763250669605,-0.13267836104681244
0,1,2,15,256,inf,equal,restricted,2.4173308264440845,5.838321240809563e-11,-0.24592333243216363,4.6888017743503776e-11,-0.040742080416414195,1.699659117395748,-0.6857911453579622,0.0887312723445606,2.2297257746084833,-0.7393406280781002,-2.1993329839807995e-11,2.3203092244152535e-11,-1.9258974900324088,4.285654390397714,1.0369858270286605,2.0215489414502246
0,2,2,15,256,inf,equal,restricted,1.9710041123404196,-0.37544158534842403,0.21180468851896875,0.7555446947885174,0.5631430783027023,-1.3534070633452435,1.293578066218824,0.7575493544085057,0.0647406852261899,1.648656494715483,0.875739123354029,2.5532872595032696,0.8319504844301355,2.8312227146264344,0.8147334210590965,0.06920128555431222
0,3,2,15,256,inf,equal,restricted,2.3305551309196013,2.2194649785471286e-10,-0.35049773595115014,1.0567451233336327,2.367520271749893,1.4017208934807346,-0.25067479838576057,0.16600609929197338,2.082944633684495,-1.0494088032233515,3.5125784891279315,-0.8211465193168818,-0.2381004953491571,0.49833573403963183,1.0324895155828073,-0.17183088653374012
0,4,2,15,256,inf,equal,restricted,2.540116886478821,0.9451028420496391,2.244717544783782,-1.1211077223727455e-11,-4.1397304874018075e-12,1.7651950118058017,2.63967405609843e-11,0.6512835355567268,1.1009595257224816e-09,3.926700319629238,-2.5539492042205914,-1.1243666479451266,9.712057475698727e-11,-2.9228791518128526e-10,-5.7306941899902725e-11,1.788684892091077
0,0,0,384,512,1.0,size,unrestricted,0.8465417639739531,14.999999963850565,7.82421254099288e-10,-1.5042807374086943e-09,2.4709216482422924e-10,-4.5808857311798283e-10,-1.2823253950398506e-09,-4.4305027365471e-10,-7.670231368843077e-10,-1.9575004792496706e-09,1.1462881928405064e-10,-5.83214490219102e-11,-1.2795108281162633e-09,9.653208490783217e-11,3.6268983243114786e-10,9.709776213072798e-10
0,1,0,384,512,1.0,size,unrestricted,1.0794033978596576,-1.3256585337492472e-09,9.159089596927371e-09,1.1670635375337287e-09,5.240304053631986e-09,-1.708974215694695e-09,1.2241086717752726e-09,5.426169476288196e-10,-5.646377813345262e-10,1.3703095628904864e-09,-3.9718340856361163e-10,1.2527195181225096e-09,-4.459000082479023e-09,-1.3132937652834035e-09,-14.999999935816774,-7.091921867378849e-10
0,2,0,384,512,1.0,size,unrestricted,0.9189230563023028,5.745408255014321e-10,1.6957736250139905e-09,-2.8715348826643596e-09,2.3343300491987157e-10,-14.99999995942211,1.374429687181127e-09,-2.8887888453719302e-09,1.9322602282710102e-09,-2.6186520043169364e-10,-5.757789518712496e-10,5.651634409812233e-10,3.4990399296091915e-10,6.321709015586224e-10,5.624209456952158e-11,-1.129239050782131e-09
0,3,0,384,512,1.0,size,unrestricted,0.9165186009498095,6.202220205642303e-10,1.9201332058742037e-10,2.7457277792774716e-09,-3.710306624493766e-10,3.643929041066337e-10,-9.662212415600634e-10,-1.2532777334380296e-10,8.844844339253865e-10,8.965261603008118e-11,8.719388767934129e-10,3.7285177031447394e-10,-1.2803636829455306e-09,-14.999999964091312,7.02922874410435e-10,-7.129589568023633e-10
0,4,0,384,512,1.0,size,unrestricted,0.5258781329960707,2.122402439576197e-11,-6.178378261301811e-11,-1.165902341095982e-10,-4.094595816530921e-12,-3.1933811285489194e-10,-3.121981140001641e-11,-4.311651154054539e-11,-5.488846373553549e-11,-9.716488843194429e-12,2.59360465904265e-10,-1.4771165637708856e-10,-14.999999997083856,-1.3152852540742055e-10,8.857687776800886e-11,-2.6833889522112126e-12
0,0,1,100,512,1.0,size,unrestricted,1.5595805245132173,1.8365779530141877e-11,5.325146950151439e-10,1.2380203688639226e-10,-3.582923700063509e-11,-14.999999995353582,2.6511700358138124e-11,-5.999246245401119e-10,1.8068999044833733e-10,-1.605494447408885e-10,3.690946344387674e-12,9.500334733900834e-11,2.177027545008213e-10,-2.971918481685381e-11,-1.5138709950804833e-10,2.2567250250602117e-11
0,1,1,100,512,1.0,size,unrestricted,1.8503567531684666,-1.0297607615950521e-10,-1.5857131405748745e-10,-4.483097291078128e-11,1.0869295681555283e-09,2.597788821068438e-10,-1.765207666908945e-10,1.4731139583485873e-10,-3.5067041995920226e-10,1.468744694093378e-11,-14.999999993930581,3.452066297411581e-11,-1.7137901968118188e-10,6.338196725239989e-11,3.141157183089114e-10,1.2552019119406072e-10
0,2,1,100,512,1.0,size,unrestricted,1.3244492430053265,-5.92342503273313e-09,-5.958602722966171e-09,-7.893657339889372e-09,14.999999928568197,9.199820487185912e-10,1.0675857298546142e-09,1.3493591769818434e-09,4.874583673695998e-09,-9.296266237130899e-10,-2.86862673247855e-10,1.942898179637608e-09,-2.647336353988931e-11,-3.5679931900836666e-09,6.474025721781969e-09,-3.596133612256792e-10
0,3,1,100,512,1.0,size,unrestricted,1.396945496249022,-1.6854414889905685e-10,9.544177404700324e-11,4.782309197430793e-10,1.145305332978961e-09,3.114629068620088e-10,7.487890748404597e-11,3.764099866587008e-10,5.76939686566804e-11,-4.559607302967825e-11,9.80369455352696e-11,-1.923374254658709e-10,-1.742325638698978e-09,-1.5076947963695335e-10,1.7270313655046633e-09,-14.999999988573622
0,4,1,100,512,1.0,size,unrestricted,1.6184626600338918,-1.229885678742488e-10,1.949671992000664e-11,-3.175704780329066e-11,-14.999999994740058,1.0458336417698787e-11,-3.7623303625988925e-11,4.964171671136922e-12,-4.741187248739859e-10,8.818298256108267e-10,1.8702632747751098e-10,1.3478015136527196e-10,2.579291348879504e-10,-3.668318474096532e-11,9.033313849393175e-11,-4.751443533293396e-11
0,0,2,28,512,1.0,size,unrestricted,3.226473012607308,5.0504640623382835e-09,8.120387431305842e-10,-14.999999816007703,1.1187798323701733e-09,1.6448579641648166e-08,-6.067848456823294e-10,-6.12108075373314e-09,5.596511043067768e-09,-4.00477645299297e-08,-4.661326470335235e-09,-1.7763699461423368e-08,-2.0400239629778113e-09,-2.94830354473848e-09,9.463635455657447e-09,-5.25699597631481e-09
0,1,2,28,512,1.0,size,unrestricted,1.941774476687908,2.787684132640535e-10,-5.571115824864336e-10,14.999999991043573,-4.1484832842467524e-10,-2.8667103069257866e-11,-2.416927991726107e-10,-4.3971093219132617e-10,1.2130850844475773e-10,1.20887606303884e-10,6.103830656710979e-10,4.936120259429687e-10,6.103731219213188e-11,2.3771891045032543e-10,-1.991460163652146e-10,-4.924933869482102e-12
0,2,2,28,512,1.0,size,unrestricted,2.1252212312084486,2.330071619066936e-10,7.592514550105212e-11,-1.6253310204297005e-09,-14.999999990383706,-1.2842027362938e-10,2.686716849082846e-12,-2.215213470501715e-09,-1.2265589853755213e-10,4.9825179861132796e-11,-1.8845003770540747e-10,1.2891589537791537e-10,-1.0495385558147757e-09,2.6022228246552874e-10,9.98572378133957e-11,-8.657385355947838e-11
0,3,2,28,512,1.0,size,unrestricted,3.5129496315951703,4.5028988882711314e-10,-1.0568646103759675e-09,3.0620662243486317e-10,-5.018932996630244e-10,1.222874107825011e-09,-1.1812534153697971e-09,-1.120409097937309e-09,-1.1470949033452312e-11,-5.550555518280286e-10,14.999999954326038,-7.353384703514903e-10,-2.2120280668031015e-11,-1.1656237397727157e-09,-3.3209523596256086e-10,1.3546517423566892e-10
0,4,2,28,512,1.0,size,unrestricted,2.540572399956558,4.3794419437274364e-11,1.0201718027936579e-10,5.069969907706162e-11,-2.6861509129226072e-12,1.5245920913510818e-10,2.1334371025099967e-11,-5.97608547954622e-11,-4.311871488794651e-11,14.999999998090233,1.0702042568903042e-11,-4.419511120870652e-11,6.642439560671639e-11,-1.2775520742195293e-10,-3.144159469216981e-11,7.94179574202687e-12
0,0,0,384,512,1.0,size,restricted,0.8465417656406934,14.999999995138133,2.2945502434652795e-12,-1.6028578501824152e-10,4.956460972100809e-13,-1.3095389011819127e-12,-3.1590349787947726e-11,-1.139122957368528e-12,-2.4680959502618306e-12,-4.484883553107532e-09,2.303622939919531e-13,-2.1589367892737727e-13,-5.708638721470175e-12,6.299714579340758e-14,8.148163306923739e-13,1.3310501281913892e-11
0,1,0,384,512,1.0,size,restricted,1.0713491113500269,1.340255743994112e-11,0.8503982395944397,-1.3691380381318083e-11,1.3373364419656143e-10,1.1009048633844154e-11,-1.362884222181949e-11,-9.9792918960567e-12,9.380933150062412e-12,-1.2447472042079813e-11,7.414514247734493e-12,-1.3535002957413175e-11,-7.047618005467452e-11,1.3649371685054459e-11,-14.149601758429933,1.0774779674395143e-11
0,2,0,384,512,1.0,size,restricted,0.874733191885602,-4.886626434040094e-12,2.6870258459502907e-10,-1.543060835910796,-3.988738127229415e-12,-12.558636483116324,6.552564691173314e-11,-0.8337698377216738,0.06453284145903866,3.2487311316133226e-12,5.551359919079646e-12,-5.2316927976081845e-12,-5.300321216393006e-12,-3.772238517138912e-12,-1.891866210054396e-12,-7.525188944183009e-14
0,3,0,384,512,1.0,size,restricted,0.8718158479350221,2.982900863204891e-12,2.709765157845085e-13,2.463065926858171,-4.482049084697486e-13,5.336565052353351e-13,-6.10362848313741e-12,-2.624006579225864e-14,1.0322044357818392e-11,7.778062852083783e-14,5.397723538617776e-12,7.109896250257855e-13,-1.1231866026757263e-11,-12.536934072740504,3.749891399231978e-12,-2.1879016368092688e-12
0,4,0,384,512,1.0,size,restricted,0.5195476559152659,-3.852315628225061e-12,7.391437827247778e-12,4.45347576704396e-12,3.928102474448127e-13,-3.078460126044248e-10,4.98497035671356e-12,6.226734895152775e-12,7.0794590227936436e-12,1.1936731938615405e-12,1.607794510443249,-5.801214733344644e-13,-13.392205488078416,3.448109542758294e-12,-6.621177796611985e-12,-3.329485433840739e-13
0,0,1,100,512,1.0,size,restricted,1.4040333321395966,2.3800992382248327e-12,6.07280218614524,4.3612296356217795e-11,-1.301080541437286e-12,-5.248008366158613,3.069482412735798e-12,-2.2982515629039746,0.29164151596442167,-2.1511059760155737e-11,6.595285038512708e-13,1.4756195162556852e-11,1.0892963686326051,-1.4715380878143883e-12,-1.6357163069831543e-11,6.164482053836569e-12
0,1,1,100,512,1.0,size,restricted,1.6555326599783953,-1.8400873856822723e-11,-2.0059439222278332e-11,-2.844697499305358e-12,5.908771531080275,1.5488277559210897,-4.4341789939328136e-11,7.73043926903344e-11,-0.2264539067876612,8.835868453737016e-12,-5.803351044373241,1.2305865973766122e-11,-5.2762811663159416e-11,3.339470539693405e-11,1.512595761061059,3.785635721164438e-10
0,2,1,100,512,1.0,size,restricted,1.1207718577238943,-0.850855991690517,-0.08644844148875268,-1.6959066771029596,7.644896684443059,1.1467836737333686e-11,1.3852027890768773e-11,1.4006298527615969e-11,1.859082011293924,-5.8643529828350906e-12,-1.6183199177408322e-12,4.1982427084266684e-11,7.698594304671124e-13,-4.471748607658828e-11,2.862810193661109,-1.1515883382497657e-12
0,3,1,100,512,1.0,size,restricted,1.304796255153978,-8.772714242445077e-12,8.465517600362728e-12,1.617599171755882e-10,5.466540261693725,3.0789531579722926e-11,5.434380900362861e-12,3.1555178057111393e-11,4.665627910408285e-12,-4.383585205254205e-13,7.363137802253968e-12,-8.564245942868581e-12,-1.7023755048423592,-5.723341306204107e-12,3.154265247130262,-4.6768189859725595
0,4,1,100,512,1.0,size,restricted,1.4467363444438437,-3.393637941068965e-11,8.12406452454258e-12,-3.899874267229706e-12,-5.249831202797661,8.378066663849152e-12,-2.0716728364147384e-12,5.669058519161916e-12,-1.4137306567908698,6.338452417512344,1.1764469045749888e-09,1.0867958015436878e-10,1.9979857212751895,-1.9110776272692838e-12,2.93614827434522e-11,-3.254799471443063e-12
0,0,2,28,512,1.0,size,restricted,2.3107716219649133,1.6725869490507852,0.08480752848892835,-2.112639205751345,0.10370967512974583,2.2565070992787177,1.0414573245078191e-11,-1.3327898699268468,2.0239684107889273,-1.7936009744698265,-0.6177002178583733,-1.0230574157295462,1.5482664227480456e-11,-7.750718439165582e-12,1.9786326531158134,-7.332189651358643e-11
0,1,2,28,512,1.0,size,restricted,1.521870352522035,0.6353558030833389,-0.7108364374190047,4.223622241409478,-1.398392707118473,1.0438885669049142e-11,-7.67258367040495e-11,-0.5069961462012403,5.476271586790716e-11,3.2799481609693895e-11,1.8356811794862768,1.641834824315061,2.851251920133499e-11,4.047280660550474,-2.065328811063109e-11,1.240336102872486e-11
0,2,2,28,512,1.0,size,restricted,1.4961529125589892,1.7295200930553156,0.23853058259768745,-1.6828245377291713,-2.4332091497436545,-7.28942404788961e-11,1.563871297797275e-11,-2.122091074447076,-7.379387325151853e-11,0.2880390343191192,-0.7356320108598043,1.3669443995875867,-1.0058247980433095,2.445127608429222,0.9522567108747725,-9.777493518701744e-12
0,3,2,28,512,1.0,size,restricted,1.6917030486591464,1.0666932921322705,-0.863985719454613,0.7745984552187068,-1.6659937856849044e-11,2.2647397603226986,-0.9834145488617159,-1.282016101919173,0.6491756589446851,-8.769424950702027e-11,3.873442128710834,-0.3281933569570776,-1.362226254549439,0.10239022799094478,-1.58566366419893e-10,1.4491244912319623
0,4,2,28,512,1.0,size,restricted,1.9516917181884972,0.6730041594983579,2.302580013149263,0.9542010199530971,4.50794778489137e-12,2.560153034727187,2.721575026782177e-11,-0.23550512985443897,-3.9282225970578256e-11,3.949992175332971,8.768849130876296e-12,-5.223912561099314e-11,3.1970422676796653,-1.1275221994152753,-5.107195001011966e-11,1.5571752228726888e-11
0,0,0,384,512,inf,equal,unrestricted,0.8465417639739531,14.999999963850565,7.82421254099288e-10,-1.5042807374086943e-09,2.4709216482422924e-10,-4.5808857311798283e-10,-1.2823253950398506e-09,-4.4305027365471e-10,-7.670231368843077e-10,-1.9575004792496706e-09,1.1462881928405064e-10,-5.83214490219102e-11,-1.2795108281162633e-09,9.653208490783217e-11,3.6268983243114786e-10,9.709776213072798e-10
0,1,0,384,512,inf,equal,unrestricted,1.0794033978596576,-1.3256585337492472e-09,9.159089596927371e-09,1.1670635375337287e-09,5.240304053631986e-09,-1.708974215694695e-09,1.2241086717752726e-09,5.426169476288196e-10,-5.646377813345262e-10,1.3703095628904864e-09,-3.9718340856361163e-10,1.2527195181225096e-09,-4.459000082479023e-09,-1.3132937652834035e-09,-14.999999935816774,-7.091921867378849e-10
0,2,0,384,512,inf,equal,unrestricted,0.9189230563023028,5.745408255014321e-10,1.6957736250139905e-09,-2.8715348826643596e-09,2.3343300491987157e-10,-14.99999995942211,1.374429687181127e-09,-2.8887888453719302e-09,1.9322602282710102e-09,-2.6186520043169364e-10,-5.757789518712496e-10,5.651634409812233e-10,3.4990399296091915e-10,6.321709015586224e-10,5.624209456952158e-11,-1.129239050782131e-09
0,3,0,384,512,inf,equal,unrestricted,0.9165186009498095,6.202220205642303e-10,1.9201332058742037e-10,2.7457277792774716e-09,-3.710306624493766e-10,3.643929041066337e-10,-9.662212415600634e-10,-1.2532777334380296e-10,8.844844339253865e-10,8.965261603008118e-11,8.719388767934129e-10,3.7285177031447394e-10,-1.2803636829455306e-09,-14.999999964091312,7.02922874410435e-10,-7.129589568023633e-10
0,4,0,384,512,inf,equal,unrestricted,0.5258781329960707,2.122402439576197e-11,-6.178378261301811e-11,-1.165902341095982e-10,-4.094595816530921e-12,-3.1933811285489194e-10,-3.121981140001641e-11,-4.311651154054539e-11,-5.488846373553549e-11,-9.716488843194429e-12,2.59360465904265e-10,-1.4771165637708856e-10,-14.999999997083856,-1.3152852540742055e-10,8.857687776800886e-11,-2.6833889522112126e-12
0,0,1,100,512,inf,equal,unrestricted,1.5595805245132173,1.8365779530141877e-11,5.325146950151439e-10,1.2380203688639226e-10,-3.582923700063509e-11,-14.999999995353582,2.6511700358138124e-11,-5.999246245401119e-10,1.8068999044833733e-10,-1.605494447408885e-10,3.690946344387674e-12,9.500334733900834e-11,2.177027545008213e-10,-2.971918481685381e-11,-1.5138709950804833e-10,2.2567250250602117e-11
0,1,1,100,512,inf,equal,unrestricted,1.8503567531684666,-1.0297607615950521e-10,-1.5857131405748745e-10,-4.483097291078128e-11,1.0869295681555283e-09,2.597788821068438e-10,-1.765207666908945e-10,1.4731139583485873e-10,-3.5067041995920226e-10,1.468744694093378e-11,-14.999999993930581,3.452066297411581e-11,-1.7137901968118188e-10,6.338196725239989e-11,3.141157183089114e-10,1.2552019119406072e-10
0,2,1,100,512,inf,equal,unrestricted,1.3244492430053265,-5.92342503273313e-09,-5.958602722966171e-09,-7.893657339889372e-09,14.999999928568197,9.199820487185912e-10,1.0675857298546142e-09,1.3493591769818434e-09,4.874583673695998e-09,-9.296266237130899e-10,-2.86862673247855e-10,1.942898179637608e-09,-2.647336353988931e-11,-3.5679931900836666e-09,6.474025721781969e-09,-3.596133612256792e-10
0,3,1,100,512,inf,equal,unrestricted,1.396945496249022,-1.6854414889905685e-10,9.544177404700324e-11,4.782309197430793e-10,1.145305332978961e-09,3.114629068620088e-10,7.487890748404597e-11,3.764099866587008e-10,5.76939686566804e-11,-4.559607302967825e-11,9.80369455352696e-11,-1.923374254658709e-10,-1.742325638698978e-09,-1.5076947963695335e-10,1.7270313655046633e-09,-14.999999988573622
0,4,1,100,512,inf,equal,unrestricted,1.6184626600338918,-1.229885678742488e-10,1.949671992000664e-11,-3.175704780329066e-11,-14.999999994740058,1.0458336417698787e-11,-3.7623303625988925e-11,4.964171671136922e-12,-4.741187248739859e-10,8.818298256108267e-10,1.8702632747751098e-10,1.3478015136527196e-10,2.579291348879504e-10,-3.668318474096532e-11,9.033313849393175e-11,-4.751443533293396e-11
0,0,2,28,512,inf,equal,unrestricted,3.226473012607308,5.0504640623382835e-09,8.120387431305842e-10,-14.999999816007703,1.1187798323701733e-09,1.6448579641648166e-08,-6.067848456823294e-10,-6.12108075373314e-09,5.596511043067768e-09,-4.00477645299297e-08,-4.661326470335235e-09,-1.7763699461423368e-08,-2.0400239629778113e-09,-2.94830354473848e-09,9.463635455657447e-09,-5.25699597631481e-09
0,1,2,28,512,inf,equal,unrestricted,1.941774476687908,2.787684132640535e-10,-5.571115824864336e-10,14.999999991043573,-4.1484832842467524e-10,-2.8667103069257866e-11,-2.416927991726107e-10,-4.3971093219132617e-10,1.2130850844475773e-10,1.20887606303884e-10,6.103830656710979e-10,4.936120259429687e-10,6.103731219213188e-11,2.3771891045032543e-10,-1.991460163652146e-10,-4.924933869482102e-12
0,2,2,28,512,inf,equal,unrestricted,2.1252212312084486,2.330071619066936e-10,7.592514550105212e-11,-1.6253310204297005e-09,-14.999999990383706,-1.2842027362938e-10,2.686716849082846e-12,-2.215213470501715e-09,-1.2265589853755213e-10,4.9825179861132796e-11,-1.8845003770540747e-10,1.2891589537791537e-10,-1.0495385558147757e-09,2.6022228246552874e-10,9.98572378133957e-11,-8.657385355947838e-11
0,3,2,28,512,inf,equal,unrestricted,3.5129496315951703,4.5028988882711314e-10,-1.0568646103759675e-09,3.0620662243486317e-10,-5.018932996630244e-10,1.222874107825011e-09,-1.1812534153697971e-09,-1.120409097937309e-09,-1.1470949033452312e-11,-5.550555518280286e-10,14.999999954326038,-7.353384703514903e-10,-2.2120280668031015e-11,-1.1656237397727157e-09,-3.3209523596256086e-10,1.3546517423566892e-10
0,4,2,28,512,inf,equal,unrestricted,2.540572399956558,4.3794419437274364e-11,1.0201718027936579e-10,5.069969907706162e-11,-2.6861509129226072e-12,1.5245920913510818e-10,2.1334371025099967e-11,-5.97608547954622e-11,-4.311871488794651e-11,14.999999998090233,1.0702042568903042e-11,-4.419511120870652e-11,6.642439560671639e-11,-1.2775520742195293e-10,-3.144159469216981e-11,7.94179574202687e-12
0,0,0,384,512,inf,equal,restricted,0.27963771382029073,2.5019537495006015,0.9786732893821948,0.44303105714562957,0.956643056735284,-0.5056172150227718,-1.2904051933977643,0.19010620387089092,-0.17414607375366892,-0.28844900767030895,1.0759887644478174,1.5240876407085238,-0.9875120230760479,2.3535494906938994,-0.03478357106120896,1.4530421229113044
0,1,0,384,512,inf,equal,restricted,0.6642932163521368,-0.21232894390267543,2.2047711339991363,1.000038472047473,2.1933435204322023,-0.3619264562338681,0.12750113166104596,0.08443473229772672,-0.4595799186382504,1.4338112635250708,-0.07282407358695142,2.1066043160567327,-1.9893885737495998,0.8341652006356429,-1.9192822597015242,-9.532875214139716e-10
0,2,0,384,512,inf,equal,restricted,0.37977265380754294,1.1657034827895605,1.4687680552692306,-0.004069603619391124,1.3446254974866263,-1.4066934613747495,0.6490662502553136,-1.0684043930912035,1.3050937225345218,0.6255344358052729,0.18051671451045948,2.2917425444321164,0.44260030525241867,2.204993072665789,-0.1543038606939422,-0.41983918199335835
0,3,0,384,512,inf,equal,restricted,0.24476041399488002,1.2986013267685719,1.2286507595498386,1.332791189266107,0.4761892108626846,0.18701298974005448,-0.9944562916767706,-0.1177407179466088,0.7892467653558425,0.31837870826269826,0.8357159628702876,1.1585261397054691,-0.6227457331056757,-0.4520467414315785,0.5580128008128292,-0.5122282449712983
0,4,0,384,512,inf,equal,restricted,0.14547242071927477,0.5043171791353657,-0.026463214831791378,-0.16106883197091473,0.48605964494961673,-1.0986906447469993,-0.44504034584179825,0.12124851245598475,-0.13990750849395503,0.8304834118984553,1.8218461278747586,-0.03250887485422718,-1.3387648972059158,0.564831030782371,0.761668743153196,0.6191430034422316
0,0,1,100,512,inf,equal,restricted,0.8169673285290011,0.46632927682742104,2.5513671200402603,1.2062685496418428,-0.07818109911623111,-0.9669311727752715,0.4892856140932179,-1.3195117446057205,1.6765207601267595,-0.8982188824572077,-0.02159663146984807,0.8359786814014175,1.8410392297104725,0.545344251201473,-0.23723111985664852,1.5519289329563453
0,1,1,100,512,inf,equal,restricted,0.9877898802020992,-0.5066550250975246,-3.5565918818597395e-09,0.18277450840053888,1.6915719798507567,1.8125298605975102,-0.1954156162595297,0.7510982461070462,-0.5441073236915576,0.5013691092728431,-2.0588353687119145,0.7970515901081145,-0.8112239548733872,1.5383715064746617,1.515238478202114,2.0937574265475534
0,2,1,100,512,inf,equal,restricted,0.6859870764878382,-0.9631637325790084,-1.0217523556489265,-1.241591946848363,1.4769055886285378,1.2290996433275372,1.228922364853306,0.5929699082998549,2.1164542004473983,0.15020193229641413,0.16336438587698884,1.6174096034886043,0.11426992793286153,0.09090875481568443,1.943394020158718,1.049591630857613
0,3,1,100,512,inf,equal,restricted,0.7461756419828405,-0.290308587015772,1.1044630979594425,1.9037993375998326,1.904069546275452,1.3031535183905234,0.6426503412933554,1.0362580333555211,0.8007838985061124,0.5845352135772023,0.5208598626528622,-0.19383247712427065,-1.1464667711615986,0.49387674042702634,1.8012790548041686,-0.9280769123790747
0,4,1,100,512,inf,equal,restricted,0.7660767732952034,-0.31274234887341595,0.43030467944488543,0.21599606117650172,-2.1762521109860913,1.1625567886579162,0.2505445303120141,0.3255706564331193,-0.6976564001002632,2.330634717449258,1.120727747334518,1.2507514344867035,1.8757866384656061,0.8393200082815305,0.91075852613098,0.7607958124579647
0,0,2,28,512,inf,equal,restricted,1.8838470050085232,1.7769089331261532,0.8901754221940538,-1.4839688236849657,0.6740125383451174,1.724128492239773,-0.09556896770618296,-1.2419996893759087,1.72068732216613,-1.2420690814429867,-0.5920368991382531,-0.8037389016151937,0.2710423508093549,0.41482568636686756,1.6624905942034005,-0.28357840611835666
0,1,2,28,512,inf,equal,restricted,1.2710760863045132,1.1370038912804552,-0.7172975908881845,2.8265367060231674,-1.2636464692752936,0.4052555889092136,-0.20914456301184658,-0.7385959724195627,0.5230077888476874,0.42317950144220323,1.4901809699018365,1.4644115523041157,0.5698686171378932,3.010598660678532,-9.070346538271662e-12,0.22127212772111635
0,2,2,28,512,inf,equal,restricted,1.2461182470356118,1.5867750055620025,0.8525085083775114,-1.1645404310041756,-1.587914228181586,2.9767898252601175e-10,0.6734644074924814,-1.4423025239730105,-0.05786798415985646,0.746644928589149,-1.033936613410265,1.371620011634242,-0.7198172034612808,2.099110349567525,1.3648547222632665,0.2986430811490985
0,3,2,28,512,inf,equal,restricted,1.2609762551127746,0.8580593637669366,-0.5456593697033459,0.5381717819356725,0.021618524591371802,1.7481626346741403,-0.7521260749520832,-1.1210581984849672,0.5485178158959778,-0.057297264636827105,2.8889268830404835,-0.2777913750396643,-1.013668488842737,0.2966174701140085,-0.012566252926423993,1.1428397795742902
0,4,2,28,512,inf,equal,restricted,1.5740071548186774,1.2281084994116194,2.559442925858913,1.3828771690039243,0.7822570393597351,1.7387105579672633,0.043154241728014235,-1.3013106606795302,-0.543678184378536,2.2937868574029796,0.3495272057634384,-1.2851579312966504e-10,2.2324097665242673,-0.4705784328089461,-0.07415845833403242,3.04964120304709e-11
0,0,0,768,1024,1.0,size,unrestricted,0.6047269487547106,6.292012185243672e-10,-3.440105630242347e-11,-14.999999919403043,1.7901594336169715e-08,-1.062032873217252e-09,-5.682486023885618e-11,1.6182395642199306e-10,-1.2318044362388006e-09,-2.807042797579411e-09,-1.5955104095221068e-10,5.66396259414949e-10,-1.441850925745065e-11,8.571968599431687e-10,-4.561514378546419e-10,1.4080878031193458e-09
0,1,0,768,1024,1.0,size,unrestricted,0.6498231946394765,-1.7463741889135594e-09,14.999999866695939,1.2876734330217259e-09,1.1324101961080773e-09,-3.139008864229231e-09,7.041407742007309e-09,3.387191084717876e-10,-1.1398749279298016e-09,1.7845996859111318e-08,5.246196859870058e-10,2.7963643541365935e-09,-2.36385922576606e-08,-6.853666182409438e-10,-3.336314801648097e-09,-3.880564465358729e-09
0,2,0,768,1024,1.0,size,unrestricted,0.6020991977690906,-1.0555796763017473e-10,5.302779269494437e-11,6.587925559853004e-11,1.1959752047398826e-10,-14.999999964699922,1.3932863647417322e-09,-3.04625906516927e-10,3.4229659935891e-09,-3.298468890277218e-10,-1.888071161702854e-10,4.805186712088255e-11,7.555494424875052e-10,6.027628766904362e-10,2.2478616659811393e-10,-3.0912579391048746e-10
0,3,0,768,1024,1.0,size,unrestricted,0.604473199603508,-5.214485811081256e-10,-2.9387843982941013e-10,14.999999968860267,3.6793443927994023e-10,1.0619938997223173e-09,-1.4384360709567927e-10,-2.2886452565948667e-10,1.163258663874742e-09,4.373081641354001e-10,-3.462414475260016e-12,-1.1002644590064007e-09,-3.104630073940713e-10,-1.9358758442781585e-09,3.0000347048312554e-10,-7.492336616168956e-10
0,4,0,768,1024,1.0,size,unrestricted,0.4495811745946678,-2.826807646176765e-09,-2.217478392359541e-10,-3.5484102857533627e-09,-1.6912106026313721e-10,-9.911111082147873e-09,4.670425034266505e-10,-4.716271707421898e-09,-1.6776596642014012e-09,-14.999999902428746,1.4185241787493413e-08,-4.13019519713747e-10,-6.475847224686335e-10,-2.8890429406873967e-09,-1.5635123388805473e-09,9.64895565835605e-10
0,0,1,202,1024,1.0,size,unrestricted,1.1593800124085156,14.99999999540838,2.7489642319348666e-10,9.731733823748961e-11,-2.6325442831637378e-11,-2.4238489956848356e-10,5.7676329081837827e-11,-1.0126109122842053e-10,5.058807214770762e-10,-3.330691884007846e-10,-2.6804623314443976e-11,3.008679309541415e-10,1.959169265681918e-11,4.907597375029474e-11,9.579537463870591e-11,3.566795074862376e-11
0,1,1,202,1024,1.0,size,unrestricted,1.2965338532539907,-9.328006558655122e-10,-1.1368088631057261e-09,-8.685706313019855e-10,1.107504173048199e-08,6.77257874908414e-10,-8.3447208558963e-09,-6.18734851297995e-10,-6.598326673444068e-09,2.7613209008601607e-09,-14.999999897019993,1.1389708342415833e-09,-7.785717597705846e-09,-1.1712499983854922e-09,3.1465618154442744e-09,-9.1160112649804e-10
0,2,1,202,1024,1.0,size,unrestricted,1.1159636045713501,-4.2378089396545143e-10,-5.116510305098785e-10,-5.51376635387446e-09,4.572035225585801e-09,5.501898286032522e-09,2.0916942688352565e-09,14.999999940693163,3.080766039134013e-10,-1.0810679774241246e-10,2.2419463163079335e-10,1.0788723921662528e-09,8.142924312554946e-10,-1.3171153535582864e-09,6.58541042853852e-11,1.6991100466403403e-09
0,3,1,202,1024,1.0,size,unrestricted,1.3500679780140326,-1.087509968371751e-09,-2.5941439586293004e-10,14.999999964483118,4.068952257539804e-10,7.53776654997823e-10,3.951619920509434e-10,3.6807780061156136e-11,-1.303749851168035e-11,-8.713973954985046e-10,5.395050227951249e-12,3.357371606443781e-10,-8.373673994630968e-11,-9.150456354965725e-10,1.5275229653829186e-09,-2.011722612759215e-09
0,4,1,202,1024,1.0,size,unrestricted,1.1540874471348734,-14.999998067736056,7.616198346270212e-10,5.6054981902324184e-09,-5.2824328912550635e-09,1.8466252508108773e-09,1.2545668022714433e-08,2.9264301767761874e-09,-3.579396634188362e-09,2.7861275276044983e-09,-2.5957283134009314e-10,-1.0151710266753621e-09,1.7800671423276352e-06,-1.2160696634587849e-09,-1.8430211378869076e-10,-2.052900303476566e-09
0,0,2,54,1024,1.0,size,unrestricted,2.9175987987152534,-6.436440443395443e-10,-1.81527606079939e-09,-7.389867245372184e-10,-1.546095258842055e-09,1.733439290856163e-09,-8.56565350493523e-10,-3.577281925688904e-10,2.3916584301308263e-09,-14.999999972970983,-3.362546009458821e-10,4.881161509835338e-11,-2.7871792066134066e-09,2.8515697560708537e-10,4.812155566176055e-10,-5.268309796094386e-10
0,1,2,54,1024,1.0,size,unrestricted,2.2023634435966035,9.143657598811423e-11,1.7766553907061089e-10,2.450235167309475e-10,-14.999999971556559,1.2888603252701807e-09,-1.0517334830646104e-08,-4.5543707366287356e-11,-4.098102717951367e-11,3.4465788475619055e-10,-5.1378521350291446e-09,6.899253604789544e-10,7.452031983194129e-10,9.305854883802561e-10,7.063634326542565e-10,-3.675510018890259e-10
0,2,2,54,1024,1.0,size,unrestricted,2.178126865972924,2.7688221142901557e-12,-1.3136801259213845e-11,-3.1878704773242123e-10,-9.47645986050846e-11,-1.0922647696265848e-11,1.7488253625864893e-11,-14.999999996853902,-8.054107767404687e-11,1.2325958148075937e-10,9.038260468436431e-13,8.483554324178243e-11,2.924411286020163e-12,3.8487845084096495e-10,4.201656727700551e-12,-3.556242293619746e-10
0,3,2,54,1024,1.0,size,unrestricted,1.7004774557473765,-3.7274422882969955e-11,4.7638429246947645e-11,-2.1354645653847997e-11,-1.8677284585694572e-10,14.999999996994896,-1.185766739651259e-10,-2.7449981652736944e-10,2.0068475776278558e-10,-2.258045234046559e-11,2.1730654768169094e-10,-1.7440630131845682e-12,-3.5341934668110003e-10,-9.223019891988924e-11,2.485449729368297e-10,5.488501210561741e-11
0,4,2,54,1024,1.0,size,unrestricted,1.8894783317385797,7.023436481992138e-10,-1.6109579634591971e-10,9.219279389135351e-10,-1.732814351730441e-10,2.7850116615398192e-11,-7.372430365948463e-11,2.4632141710590822e-11,7.769288774188355e-12,1.3043804547544433e-07,3.9822843630038005e-09,-8.648588248941069e-09,2.2517935940947456e-10,1.8449744940284647e-10,-14.999999839736216,-6.987809648888478e-11
0,0,0,768,1024,1.0,size,restricted,0.5873743845328562,-1.0506123410452744e-13,-3.078951655067051e-14,-9.345370816398713,5.654629183482791,-1.5535835168312028e-13,-3.017588243873764e-14,-6.407311027292657e-14,-3.331412688191461e-13,-5.686277447240032e-12,1.9461719872541487e-14,-1.104148709835163e-13,-1.8003817883437922e-14,-1.6509235456311532e-14,7.629751371166014e-14,8.054534463751775e-13
0,1,0,768,1024,1.0,size,restricted,0.6401164062883086,5.89858122728323e-12,11.382518149248781,-4.874456589858082e-12,-4.5399840253988934e-12,6.517780376478272e-12,8.235881306402982e-12,-1.563830879999162e-12,4.0984289840647906e-12,0.3706783973597287,-2.2218502447534317e-12,-6.7054797095968574e-12,-3.2468034529020797,2.5218434008097537e-12,6.340391791987218e-12,5.5851221680333374e-12
0,2,0,768,1024,1.0,size,restricted,0.5596283715575844,-5.981981999371353e-13,5.940782883248692e-13,5.790257438442585e-13,9.737280143210292e-13,-9.258870098325882,1.865643365043922e-10,-1.947610284928872e-12,5.74112990137234,-2.012622956766479e-12,-1.1020534581774842e-12,3.157645028126204e-13,1.2385473451949952e-11,7.0361882095038326e-12,1.9894140663596635e-12,-1.6421523330125956e-12
0,3,0,768,1024,1.0,size,restricted,0.5632929487650826,-9.869492749481717e-12,-2.232868250170951e-12,11.548008341506623,6.3013310662095876e-12,0.2752099823265794,-1.057162896034626e-12,-1.6131327131899587e-12,1.0964108258988108,9.600734114377712e-12,2.2386794328693177e-13,-1.9320678993626873e-10,-2.2472498321684535e-12,-2.0803708496801954,4.670259905350703e-12,-2.0890518628454093e-11
0,4,0,768,1024,1.0,size,restricted,0.42577344712914417,-4.3887112875830696e-12,5.375722042850979e-14,-6.798162504157015e-12,1.9397181688739914e-14,-0.36035278367041207,-1.6379308657660314e-13,-1.611848321635947e-11,-5.545489975632197e-13,-8.531786804214091,6.107860411853755,1.43511790023497e-13,1.680395885800152e-13,-3.164856067732373e-12,-3.3354152334908233e-13,-6.995879501757948e-14
0,0,1,202,1024,1.0,size,restricted,1.0374453407597302,4.824662057260472,1.608400386065263,7.34356118038098e-12,-5.772583557048513e-13,-8.742493190547391e-11,3.4851659980101483e-12,-4.79581518479421e-12,4.4173548320541665,-2.642939480900636,-7.690777904393541e-13,1.5066432436268409,1.7197468178357146e-12,3.487821300806811e-12,9.969716293221158e-12,2.529410113512814e-12
0,1,1,202,1024,1.0,size,restricted,1.0454889207860432,-7.255449879747097e-12,-3.1207959599784702e-12,-2.9320620210599326e-12,3.944409026923759,5.923955041301796e-12,-1.6995802436040337,-1.9344691336165347e-12,-1.6281257303681,0.7472739105338079,-4.2539699062897425,1.0973642178187596e-11,-1.868371193220952,-3.5460594302461766e-12,0.8582699889839694,-2.4185988235190385e-12
0,2,1,202,1024,1.0,size,restricted,0.8963830479875156,-2.4163679649958553e-12,-1.3599850210427477e-12,-2.1535236649987617,2.738373497394367,3.251061701926951,0.7938021454218355,5.890041496913113,4.558312094867642e-12,5.535327949005898e-13,2.0267171817420843e-12,1.4297920064496579e-11,8.188898839034788e-12,-6.193958536703989e-12,7.568598225029174e-13,0.1731974931299729
0,3,1,202,1024,1.0,size,restricted,0.9311532638613664,-1.4116927579313692,2.420247740081671e-13,6.59496685219706,0.3339835579608464,1.2837162909227242,0.006486241455306009,6.50005160656073e-12,1.139766653226381e-11,-0.35830588734670255,1.1291273089955587e-11,2.0643004708247705e-10,1.7874544479622336e-11,-0.07074167344416105,3.052729098762874,-1.8873776394862611
0,4,1,202,1024,1.0,size,restricted,1.0015494223243615,-4.738942366088766,5.954751154502972e-12,1.8113452038320952,-0.2590984894647402,2.0913940089068235e-11,2.8928732242978703,1.995003225255565e-11,-1.5929839721491285e-11,0.15405785070376563,7.340285645156186e-13,-2.8018364269006143e-12,5.143682865403742,-1.2586215190087186e-13,2.5030032629008377e-12,-2.780431496615105e-12
0,0,2,54,1024,1.0,size,restricted,1.2241966487221627,-0.790553718350078,-0.8929674090810104,-0.34519177765844816,-0.6839321507496812,1.667830744527164,-0.517265546425516,-0.0323414191589607,2.0052011219581347,-2.2657499344971224,-0.16678946103141273,0.22979821741246403,-1.0158309399749599,1.1190159184137265,1.1298645528022369,0.03709572769881986
0,1,2,54,1024,1.0,size,restricted,1.18286278145931,8.055585644021016e-12,0.6235495551082855,0.8978525512126669,-2.5081069384582224,1.5583695970188303,-1.520765754195618,3.677493967417621e-12,2.972093238167742e-11,0.9147596380086462,-1.344608771296096,1.0277836459072558,1.73680830635406,1.5560587973409539,1.3113364449332119,-1.3326963812433254e-11
0,2,2,54,1024,1.0,size,restricted,1.2696006236991737,0.06210731836564503,0.14351289845038412,-1.3155896331960775,-0.26512820060971637,0.42085224889908235,0.9017509015927688,-2.213584772690463,-0.5240065906037826,1.858450661093796,0.5081956038160431,1.2666441012689595,0.726032842909645,2.56326106147798,0.6250790758222281,-1.605804088328297
0,3,2,54,1024,1.0,size,restricted,1.215376903870509,-0.42754535875688643,1.0525709303555582,-3.4179435865102008e-12,-0.6747483584165527,2.230013422573839,-0.6392829596662203,-1.3517431329450529,2.056518719038728,3.864232837116066e-12,1.919626018898007,1.9176474829472874e-11,-0.9923775478476481,-0.20207060760894213,2.0734536921412516,1.3800492515823115
0,4,2,54,1024,1.0,size,restricted,1.0995206050200899,0.9742337583238723,1.1470732426664325e-10,1.662111994149502,-0.014755963090263976,0.46595545331487903,4.710564635474579e-13,0.35600226946719843,0.3371850411980242,2.8077597334012543,2.1157874432016293,-1.4500207486312853,1.3977584859255783,1.247340517273004,-2.1710885907783375,6.519323515676053e-11
0,0,0,768,1024,inf,equal,unrestricted,0.6047269487547106,6.292012185243672e-10,-3.440105630242347e-11,-14.999999919403043,1.7901594336169715e-08,-1.062032873217252e-09,-5.682486023885618e-11,1.6182395642199306e-10,-1.2318044362388006e-09,-2.807042797579411e-09,-1.5955104095221068e-10,5.66396259414949e-10,-1.441850925745065e-11,8.571968599431687e-10,-4.561514378546419e-10,1.4080878031193458e-09
0,1,0,768,1024,inf,equal,unrestricted,0.6498231946394765,-1.7463741889135594e-09,14.999999866695939,1.2876734330217259e-09,1.1324101961080773e-09,-3.139008864229231e-09,7.041407742007309e-09,3.387191084717876e-10,-1.1398749279298016e-09,1.7845996859111318e-08,5.246196859870058e-10,2.7963643541365935e-09,-2.36385922576606e-08,-6.853666182409438e-10,-3.336314801648097e-09,-3.880564465358729e-09
0,2,0,768,1024,inf,equal,unrestricted,0.6020991977690906,-1.0555796763017473e-10,5.302779269494437e-11,6.587925559853004e-11,1.1959752047398826e-10,-14.999999964699922,1.3932863647417322e-09,-3.04625906516927e-10,3.4229659935891e-09,-3.298468890277218e-10,-1.888071161702854e-10,4.805186712088255e-11,7.555494424875052e-10,6.027628766904362e-10,2.2478616659811393e-10,-3.0912579391048746e-10
0,3,0,768,1024,inf,equal,unrestricted,0.604473199603508,-5.214485811081256e-10,-2.9387843982941013e-10,14.999999968860267,3.6793443927994023e-10,1.0619938997223173e-09,-1.4384360709567927e-10,-2.2886452565948667e-10,1.163258663874742e-09,4.373081641354001e-10,-3.462414475260016e-12,-1.1002644590064007e-09,-3.104630073940713e-10,-1.9358758442781585e-09,3.0000347048312554e-10,-7.492336616168956e-10
0,4,0,768,1024,inf,equal,unrestricted,0.4495811745946678,-2.826807646176765e-09,-2.217478392359541e-10,-3.5484102857533627e-09,-1.6912106026313721e-10,-9.911111082147873e-09,4.670425034266505e-10,-4.716271707421898e-09,-1.6776596642014012e-09,-14.999999902428746,1.4185241787493413e-08,-4.13019519713747e-10,-6.475847224686335e-10,-2.8890429406873967e-09,-1.5635123388805473e-09,9.64895565835605e-10
0,0,1,202,1024,inf,equal,unrestricted,1.1593800124085156,14.99999999540838,2.7489642319348666e-10,9.731733823748961e-11,-2.6325442831637378e-11,-2.4238489956848356e-10,5.7676329081837827e-11,-1.0126109122842053e-10,5.058807214770762e-10,-3.330691884007846e-10,-2.6804623314443976e-11,3.008679309541415e-10,1.959169265681918e-11,4.907597375029474e-11,9.579537463870591e-11,3.566795074862376e-11
0,1,1,202,1024,inf,equal,unrestricted,1.2965338532539907,-9.328006558655122e-10,-1.1368088631057261e-09,-8.685706313019855e-10,1.107504173048199e-08,6.77257874908414e-10,-8.3447208558963e-09,-6.18734851297995e-10,-6.598326673444068e-09,2.7613209008601607e-09,-14.999999897019993,1.1389708342415833e-09,-7.785717597705846e-09,-1.1712499983854922e-09,3.1465618154442744e-09,-9.1160112649804e-10
0,2,1,202,1024,inf,equal,unrestricted,1.1159636045713501,-4.2378089396545143e-10,-5.116510305098785e-10,-5.51376635387446e-09,4.572035225585801e-09,5.501898286032522e-09,2.0916942688352565e-09,14.999999940693163,3.080766039134013e-10,-1.0810679774241246e-10,2.2419463163079335e-10,1.0788723921662528e-09,8.142924312554946e-10,-1.3171153535582864e-09,6.58541042853852e-11,1.6991100466403403e-09
0,3,1,202,1024,inf,equal,unrestricted,1.3500679780140326,-1.087509968371751e-09,-2.5941439586293004e-10,14.999999964483118,4.068952257539804e-10,7.53776654997823e-10,3.951619920509434e-10,3.6807780061156136e-11,-1.303749851168035e-11,-8.713973954985046e-10,5.395050227951249e-12,3.357371606443781e-10,-8.373673994630968e-11,-9.150456354965725e-10,1.5275229653829186e-09,-2.011722612759215e-09
0,4,1,202,1024,inf,equal,unrestricted,1.1540874471348734,-14.999998067736056,7.616198346270212e-10,5.6054981902324184e-09,-5.2824328912550635e-09,1.8466252508108773e-09,1.2545668022714433e-08,2.9264301767761874e-09,-3.579396634188362e-09,2.7861275276044983e-09,-2.5957283134009314e-10,-1.0151710266753621e-09,1.7800671423276352e-06,-1.2160696634587849e-09,-1.8430211378869076e-10,-2.052900303476566e-09
0,0,2,54,1024,inf,equal,unrestricted,2.9175987987152534,-6.436440443395443e-10,-1.81527606079939e-09,-7.389867245372184e-10,-1.546095258842055e-09,1.733439290856163e-09,-8.56565350493523e-10,-3.577281925688904e-10,2.3916584301308263e-09,-14.999999972970983,-3.362546009458821e-10,4.881161509835338e-11,-2.7871792066134066e-09,2.8515697560708537e-10,4.812155566176055e-10,-5.268309796094386e-10
0,1,2,54,1024,inf,equal,unrestricted,2.2023634435966035,9.143657598811423e-11,1.7766553907061089e-10,2.450235167309475e-10,-14.999999971556559,1.2888603252701807e-09,-1.0517334830646104e-08,-4.5543707366287356e-11,-4.098102717951367e-11,3.4465788475619055e-10,-5.1378521350291446e-09,6.899253604789544e-10,7.452031983194129e-10,9.305854883802561e-10,7.063634326542565e-10,-3.675510018890259e-10
0,2,2,54,1024,inf,equal,unrestricted,2.178126865972924,2.7688221142901557e-12,-1.3136801259213845e-11,-3.1878704773242123e-10,-9.47645986050846e-11,-1.0922647696265848e-11,1.7488253625864893e-11,-14.999999996853902,-8.054107767404687e-11,1.2325958148075937e-10,9.038260468436431e-13,8.483554324178243e-11,2.924411286020163e-12,3.8487845084096495e-10,4.201656727700551e-12,-3.556242293619746e-10
0,3,2,54,1024,inf,equal,unrestricted,1.7004774557473765,-3.7274422882969955e-11,4.7638429246947645e-11,-2.1354645653847997e-11,-1.8677284585694572e-10,14.999999996994896,-1.185766739651259e-10,-2.7449981652736944e-10,2.0068475776278558e-10,-2.258045234046559e-11,2.1730654768169094e-10,-1.7440630131845682e-12,-3.5341934668110003e-10,-9.223019891988924e-11,2.485449729368297e-10,5.488501210561741e-11
0,4,2,54,1024,inf,equal,unrestricted,1.8894783317385797,7.023436481992138e-10,-1.6109579634591971e-10,9.219279389135351e-10,-1.732814351730441e-10,2.7850116615398192e-11,-7.372430365948463e-11,2.4632141710590822e-11,7.769288774188355e-12,1.3043804547544433e-07,3.9822843630038005e-09,-8.648588248941069e-09,2.2517935940947456e-10,1.8449744940284647e-10,-14.999999839736216,-6.987809648888478e-11
0,0,0,768,1024,inf,equal,restricted,0.13746835903613316,-0.139757060627083,0.4549971515609359,-0.6590234827113338,1.6477847302805506,-0.631405162339655,-0.3335252293311115,0.5555404310534587,-0.3514786708546751,-0.3486176977769132,0.11577716689153615,-0.14223075669753782,0.404097293480705,1.0133205900551228,-0.45797427822809605,0.7165165596490229
0,1,0,768,1024,inf,equal,restricted,0.2379061454026419,-0.8282169690060605,1.6834910278398618,0.8441467435811065,0.9280686651722247,-0.40138476869203643,0.23522890993276105,0.2390935198763557,-0.4902257959212475,1.44375212673595,0.13369505346706265,0.6927251192464148,-0.5506489998742826,0.1811492264866578,-0.5493469810271173,0.05330620627345511
0,2,0,768,1024,inf,equal,restricted,0.15825031225264385,-0.19023702640590084,0.49754064548327837,0.5770443819417891,0.7030669139574248,-1.302519992288456,0.3268183286285586,0.04995310590055657,1.5380447562067385,0.3772903301458493,0.11316392497506819,-0.4621610302661681,1.6414388957532113,0.8909889734488632,0.6688853775264141,0.34843360138463575
0,3,0,768,1024,inf,equal,restricted,0.19049807027137458,-0.6280612751719229,0.7637836351765654,1.673610423805104,0.7404564694775123,0.8145952095402093,-0.8349886314364153,-0.0292806697236581,1.1745608610392952,0.979464278181081,0.21043453877411,-0.954269919941607,0.8435200602296699,-0.590318693496226,0.6708551554366706,-0.23222183451391726
0,4,0,768,1024,inf,equal,restricted,0.09905279882422362,-0.9330031087383358,0.504077641218423,0.06361419120036707,0.6704198182046013,-0.8872514815473561,-0.07579790517615836,-0.6021817475538105,-0.5576387494418166,-0.20875125191120206,1.3616609822663717,-0.34638040767014344,0.3350032280584656,0.06526190530326309,-0.29246078441352447,0.5344648076621045
0,0,1,202,1024,inf,equal,restricted,0.6265545695517816,1.5045753740548728,1.5886194186682714,0.9006124891934236,0.4073077565617361,-0.690656597512764,0.7970549439214433,-0.41919479359718054,1.8373528639649812,-0.7417630798100864,0.28483823653611695,1.4727863209406113,0.5422272949872129,0.9764121205614374,1.4346469331715965,0.9409441996945176
0,1,1,202,1024,inf,equal,restricted,0.4565836520836744,-0.17165900024095418,0.13021708995672635,-0.0694275942156885,1.6022862512985119,0.5462880207945675,-0.5377808545022406,-0.23894368347796796,-0.6021448125209481,1.0109974735425584,-1.2886613201831718,0.7008922775446902,-0.7723439469881801,0.21716216373959377,1.2368933837414184,0.32218067103111525
0,2,1,202,1024,inf,equal,restricted,0.4770962610510671,-0.12830338872166838,0.29299372552816805,-1.1224842332631682,1.3559765473794263,1.671817457895295,1.3258439000340212,1.8525984426686677,1.0498647294393832,0.337015392927761,0.44699225826259875,0.8366305722203958,0.4757353677097562,0.11855246713280632,0.5549971950087773,1.3211162813736654
0,3,1,202,1024,inf,equal,restricted,0.41566555783529696,-0.7120928294048738,0.20866222669401827,2.2754659427107864,0.7036561140261547,0.9894656787956556,0.8408286389944177,0.04819130165324963,0.49088356351703283,-0.5033557552329976,0.46584570268455117,0.5397773146275471,0.33153052710468367,-0.11580056054600299,1.6035001735715484,-0.7244924158926509
0,4,1,202,1024,inf,equal,restricted,0.4649735999565219,-1.6219011946949906,0.574630529436915,1.1014918948847479,-0.7420366449093145,0.8134987566712377,1.5392197826814376,0.5203787857625911,-0.030258563929485463,0.8111810831301892,0.2266329389009665,-0.08762775283763105,1.905403481702624,0.37178289379638174,0.4823964391676546,0.20465550484127407
0,0,2,54,1024,inf,equal,restricted,0.8807750892659192,-0.3933203517271015,-0.5596436241816064,0.058042938989595665,-0.6129819186648422,1.142167448376247,-0.9458358987537915,0.026632177957920652,1.3737693013161894,-1.6429447542608873,-0.319731972279481,-0.28146425509814654,-0.6433175546164017,1.1245229699479495,0.4963788937630615,-0.19046895615718917
0,1,2,54,1024,inf,equal,restricted,0.9277525029671858,0.17451587408080682,0.9015383369828813,0.7845940845356593,-1.6733182991145936,1.431942926319673,-0.9053926111534166,-0.017671586539643996,0.37911904370375527,0.8748570487891416,-0.9385538162374997,1.0995241003588865,1.5053737931510562,1.4463968701643015,1.3808418034481231,0.2697306997728447
0,2,2,54,1024,inf,equal,restricted,0.9254531140639579,-0.05317682778191098,0.2922386895942058,-0.8003966824645137,-0.299234926928396,0.3064797501538219,0.22380379178694318,-1.7365429077394672,-0.5917933477142299,1.3579726580166724,0.512375035331836,0.6572959447608246,0.572108640854536,1.9236651027257832,0.2270860486068608,-1.174888192414155
0,3,2,54,1024,inf,equal,restricted,0.932471225545155,-0.47198172908847674,1.3098902032775896,0.20132710741596416,-0.6112657814068835,1.5115331692805625,-0.8511100985607942,-1.101934831346441,1.5198703843381292,0.44414878502950683,1.4801346345690123,-0.008573147031115292,-0.42072538055612463,-0.2809862220725665,1.5488354421379378,1.239753636804584
0,4,2,54,1024,inf,equal,restricted,0.8093276828886622,0.9508642866888662,0.021070110266414883,1.1877002917219013,-0.06628086306913032,0.539334697064422,0.2823249111553179,0.32370209527485855,0.4989787853681718,2.085956605267666,1.5876795246584983,-0.990532326224105,1.0275223464603673,0.9818333248387595,-1.5385499463886845,0.0940409187962633
0,0,0,1536,2048,1.0,size,unrestricted,0.3807555825020274,5.5130471995625203e-08,3.476812766288588e-10,-14.999999858486776,6.245264752041337e-09,-2.8121999025180286e-09,-8.736652635906985e-10,-9.232604134956094e-10,-1.5011333824522718e-09,-8.632749712738552e-09,1.104377588977414e-10,2.8669134350330534e-09,-2.6799962811436713e-09,-1.7856527331506057e-10,-1.8972694642364023e-09,-8.307859030202679e-10
0,1,0,1536,2048,1.0,size,unrestricted,0.6814417027896975,-6.665909752675763e-11,14.999999971407497,2.756439847356867e-10,2.3137586413750272e-10,-4.317049181145157e-10,3.41142990438029e-10,-1.1398682292353923e-10,-3.0021712094394627e-10,3.4182893959099427e-10,1.773446202140179e-10,6.618180146762708e-11,-3.824082898781209e-10,-1.6342143134277803e-10,-2.7238270240302676e-10,-1.465571855743927e-10
0,2,0,1536,2048,1.0,size,unrestricted,0.40264002099820456,-1.0500042673672412e-10,7.316083731043934e-10,2.5147779915400384e-10,1.928284842686115e-09,-3.772641814393642e-10,3.1423443491187314e-08,-2.0226092549369056e-09,14.999999900656803,-1.8131440939243566e-09,6.891068078193526e-10,5.815449323206066e-10,1.105777865000482e-09,8.399743530104745e-10,-8.872184279970787e-10,-8.878197858546951e-10
0,3,0,1536,2048,1.0,size,unrestricted,0.28261762743824265,-3.6668348282060914e-09,-3.8736090266990715e-09,3.3067860489452842e-09,-4.954316949348288e-10,1.0107178878597964e-07,-8.016908447336834e-10,-7.330900227990511e-09,7.997368805323062e-10,14.999999780683428,1.9023003549592034e-09,-7.243174434995314e-10,-3.4187743004033667e-09,-7.599466446478644e-09,-3.977053515735021e-09,-5.988632667226889e-11
0,4,0,1536,2048,1.0,size,unrestricted,0.29526973004739004,-8.912190081383044e-11,-2.0598055725322675e-09,-9.542015433964188e-10,-9.975299479802573e-11,-1.8108085496974608e-09,-4.947767944642259e-10,-14.999999967209165,-1.6060241392376195e-09,-7.914257977712854e-10,-1.3888542535716533e-10,-9.019272979271379e-11,-9.931951693890364e-10,-1.0208677316250365e-09,6.964591916656108e-11,4.3924863900961846e-10
0,0,1,406,2048,1.0,size,unrestricted,0.9764575204364835,14.999999997166013,6.863398199120827e-11,1.3126529317666478e-11,1.1807641082892617e-11,-1.3034812309302156e-10,-1.6053158760815338e-10,-6.5364183567412946e-12,8.216084104617752e-11,-6.237511442119299e-10,-1.6721250262100384e-11,5.1732676447801345e-11,2.9881029523679603e-11,3.2208186264099516e-11,4.5839961992715205e-11,-2.2756444142365535e-11
0,1,1,406,2048,1.0,size,unrestricted,1.1535115965618938,-3.1142068404104445e-10,-3.928643790300025e-10,-4.378242373732935e-10,4.248763041164676e-10,-1.3573975797367807e-11,-1.0378889578698536e-10,-5.3654081334943196e-11,-1.924298219733535e-09,2.833125040764273e-09,-14.999999966312094,-2.4262124472878966e-10,-6.828218924396227e-10,-2.1797030992190827e-10,6.763366236859018e-10,4.369528883989796e-10
0,2,1,406,2048,1.0,size,unrestricted,0.992404938770864,3.1137617073875983e-10,-4.2495365940859325e-10,-6.520846617229329e-10,5.373629503471807e-10,7.998095223936214e-10,1.184129031947936e-09,14.999999965142475,5.294371838543636e-10,2.1991791959546235e-10,2.721904823085616e-11,2.6614687303844865e-10,4.1003477069519555e-10,-1.2216525956231634e-09,-2.72063144011962e-10,2.9257952144905343e-09
0,3,1,406,2048,1.0,size,unrestricted,0.5204474112959173,-2.1464497692063103e-10,-2.4181051964276745e-11,14.999999989219107,-1.4690583624104117e-10,3.3691986152695455e-12,1.3519878699886035e-09,9.5601770354459e-11,1.1510563977647667e-09,-5.439395492247872e-11,2.1527165786472744e-09,-7.168801065026275e-11,-6.977819088457763e-11,6.007991111785058e-11,-1.640489582906367e-10,-5.034710924514916e-10
0,4,1,406,2048,1.0,size,unrestricted,0.9756621606589619,-1.0537100696334709e-09,-2.2454098488354895e-10,-3.955786648245596e-10,-4.1119345824537803e-10,3.344321765150373e-10,6.947791258294263e-10,1.3597579247253413e-09,-1.2066028434244149e-10,-7.37954856469483e-12,-3.467265932202406e-11,-2.881619902152754e-10,14.99999996733171,2.7506570123311747e-11,-9.896562810306845e-10,-1.3500699567892323e-10
0,0,2,106,2048,1.0,size,unrestricted,1.7550726772894425,-2.111326385178268e-09,-1.1821386183478243e-10,2.6305667568473537e-09,-2.490351503324723e-09,-2.1073235907030698e-11,-14.99999992278932,-3.3402654704604246e-10,8.76454712697967e-09,-3.1532812062316417e-09,-1.0174276413116532e-09,-4.2307972926077504e-10,-4.743500750742137e-09,-1.5044875326108323e-10,7.736580837618663e-09,-3.936790880537576e-10
0,1,2,106,2048,1.0,size,unrestricted,2.481528768667752,-1.1263951771385606e-09,2.9086174907659688e-11,-1.4519972878137104e-09,-14.99999990296348,1.8354369159602006e-09,-8.5637631466654e-10,1.8741813087480097e-09,4.297090085890088e-10,2.532200767910113e-10,2.3153334002072086e-10,1.9728850534794242e-08,2.932030003402891e-09,-2.1253552347272583e-11,2.891458164481678e-09,-8.56018034640739e-10
0,2,2,106,2048,1.0,size,unrestricted,2.071518993378543,1.4338136715382722e-11,2.945185928611212e-12,-6.832619794590897e-11,-5.445897760967701e-14,-2.394319519598631e-12,-6.584590206982641e-11,-14.999999996747935,4.404821950633947e-11,7.660469471394183e-11,2.911236967679023e-11,6.982529107068412e-11,2.2838543034066643e-11,6.0965488828411e-11,-5.533733953373369e-11,-6.009958962766195e-10
0,3,2,106,2048,1.0,size,unrestricted,1.2285392758706408,-14.999999972302561,6.527696353144177e-11,-1.2299767828158744e-09,-1.1156498044354342e-09,1.118498600636271e-09,-1.2142554655235985e-10,-1.0538483173021885e-09,2.1377042108035974e-09,-7.387533793142898e-11,-4.462876409367335e-11,-1.2232237296923609e-09,-6.941064019242276e-09,-7.634312790726481e-10,-1.4245761581171122e-10,-2.0346743179955534e-09
0,4,2,106,2048,1.0,size,unrestricted,1.4324154806176004,1.089416106117703e-10,4.594857035191095e-11,4.06617730600682e-11,-8.526485017784072e-13,9.784947240882224e-10,-3.234339478356213e-11,-3.7557683475788824e-10,6.241266453286495e-11,3.05432624016306e-11,14.999999995021573,-2.542107928222207e-10,5.335522681987081e-11,-3.5059616821867765e-11,-3.1208531474746153e-11,1.3540925576695519e-10
0,0,0,1536,2048,1.0,size,restricted,0.36036265120501637,5.858653095783802,-6.7434924584629935e-15,-5.519105251410559,2.102839654639644,-2.3610712304909397e-12,-6.053774729820105e-14,-7.304677233619614e-14,-2.6269022483631497e-13,-1.5194019981266218,-1.3285302684767116e-14,5.20936224343926e-12,-1.9676858137151324e-12,-2.2565847675981812e-14,-5.256044824411227e-13,-5.632467346685142e-14
0,1,0,1536,2048,1.0,size,restricted,0.5715825159745377,9.354826158031253e-13,8.503665626513444,2.794527264272078e-11,1.2149510556649206e-11,-0.47408659199350245,4.892391592277048,8.431115241961954e-13,-1.6663004889786925e-12,1.1298561887643495,1.9791579723572204e-12,-1.4758857821901825e-12,-2.1159174110829267e-11,1.4620777478263463e-12,-2.965803877941576e-13,9.183371658045472e-13
0,2,0,1536,2048,1.0,size,restricted,0.3873279639620641,-8.058282738881986e-15,1.4315345879241755e-12,2.0106184336037608e-13,0.8947802024983689,-1.5668218441264646e-13,6.52447798741899,-1.4186558335232764e-10,7.580741809856036,-1.299505452391725e-11,9.64924101275303e-13,7.279366898289286e-13,5.5602000816455825e-12,1.488642257252946e-12,-7.02905555616415e-13,-6.160809840092849e-13
0,3,0,1536,2048,1.0,size,restricted,0.2735287893110348,-1.0526372858095894e-11,-8.627516249110889e-12,1.22815655058451e-11,-2.548251204786859e-13,6.536167679652437,-7.864150865297193e-13,-0.5504191792331875,2.1680128478880134e-12,7.215312287272186,4.900686771017477e-12,-7.940092465727735e-13,-5.874365516749995e-12,-0.698100853795859,-1.1209536698703247e-11,4.547975503328514e-13
0,4,0,1536,2048,1.0,size,restricted,0.23550584176964673,-2.0769023463696463e-13,-2.4540664311506157,-0.9596332935553896,-1.2186634557218367e-13,-2.6378604949321325,-4.7164507376645905e-12,-5.409630315991643,-2.2128385042751177,-3.742846721406055e-11,-1.6179604773974202e-13,-1.2045877090618778e-13,-0.42379209521789657,-0.9021788647219702,9.361207501896446e-13,1.5459158499397428e-11
0,0,1,406,2048,1.0,size,restricted,0.7402337008126194,3.928879076135154,1.4489077838461566,1.5358286600663474e-12,1.8424963378214338e-12,-1.242198085800582,-1.4495220577616925,-3.333385461557274e-14,2.0453192184842526,-2.9342965423247613,-3.439068091433257e-13,0.8757423292830542,0.04766658712167139,1.1510401581807891e-11,1.027468319193754,-4.271574516968699e-13
0,1,1,406,2048,1.0,size,restricted,0.7636476239072539,-0.18069540681703708,-1.973485438385539e-11,-0.4927609897223429,1.3352061948940248,1.0164644411412591e-10,3.6406794084507806e-11,2.3933871795481685e-11,-1.9696910581146245,3.632096917148401,-3.3034592061248618,-1.66532356496895e-11,-0.7015893466597065,-1.506022145619344e-11,1.8754685584688968,1.5090323216753216
0,2,1,406,2048,1.0,size,restricted,0.7219723541541423,1.924619248368479e-11,-3.6884693344037995e-12,-5.697910197236101e-11,0.3145551489578195,1.0832926970375838,2.3261156254133404,5.069913144383779,1.2432456248150723,3.1214708838035095e-11,9.21285520237449e-13,9.410191050854499e-12,1.6237706691705107e-09,-1.1546655402990385,-2.81320669494402e-12,3.8082122172531934
0,3,1,406,2048,1.0,size,restricted,0.4614153582442567,-0.0573349454186285,4.823377463659584e-12,3.6847603626866268,-2.8376979214348964e-11,5.297786505781391e-12,3.5177044310226884,0.45188882727803137,3.165484921169408,2.0847505982631157e-12,3.334884900500025,-3.3168464544708893e-12,1.8557580337599338e-12,1.6293058166591324e-10,-1.0628931117282517e-11,-0.7879416116407963
0,4,1,406,2048,1.0,size,restricted,0.6159829920399389,-1.8865331876813027,2.3625687465709684e-13,-0.05879888331028529,-0.2303167662490449,1.0602220652021246,2.0488719296180413,3.074823522789585,1.1148157869190646e-10,0.2572570557918702,1.3913019898821796e-11,-0.3234412745891774,4.702501315590283,0.03453390831067335,-1.3227000906318143,5.6017200060393455e-12
0,0,2,106,2048,1.0,size,restricted,0.7754955669696065,-0.6106574072331842,0.5455776519412088,1.2702921404037413,-0.5750298893958931,0.3517828285942394,-1.588586885279102,0.0920100555144033,2.2722036946481503,-0.7369748024647055,-0.1705467155959062,0.20654090627615154,-0.618394567933446,0.20844028763497585,2.050224167911376,0.5238853447474352
0,1,2,106,2048,1.0,size,restricted,1.1288389988781073,-0.24734932766173243,0.5484275121012209,-0.4172578660991347,-2.015503346602254,1.2213634329687013,0.040488255063826514,1.020578536170952,1.168319821110319,0.8281710004379861,0.37666407297226195,2.3839173413374324,1.7617098441276038,0.4145205750563878,1.766694224169825,0.09047692116091924
0,2,2,106,2048,1.0,size,restricted,0.8442483512389072,0.42844147596411025,0.5319118271245078,-0.6227308552039842,0.512818757892669,0.5404722221929819,-0.45081393358310234,-2.1020188820404955,1.1378603005540961,1.4894001534819599,0.9036537356108774,1.23953359126886,1.0540679445310117,1.188167940697033,-0.06593973270940026,-1.7661277487375762
0,3,2,106,2048,1.0,size,restricted,0.48210137509217876,-1.9768638734628075,0.5762921160759275,-0.8781961058529094,-0.6122739503355599,1.300374770162083,0.25855585793633684,-0.50159991382575,1.742063952928921,0.414785875091949,0.22564817024349215,-0.7004076259073787,-0.9678280574970467,-0.40726622539533713,0.20113958654908648,-0.6801960499539635
0,4,2,106,2048,1.0,size,restricted,0.7487120026402545,0.9862382062744238,1.0071135983354835,0.6975989102606616,0.2981182903996075,2.382555508097497,-1.5954136504779227e-11,-1.1706844764584945,1.1572608073162542,0.837587340531916,2.7329417168012244,-0.808542392645703,1.1933882350272478,0.14044435139733047,0.22463110087396465,1.3628950651397438
0,0,0,1536,2048,inf,equal,unrestricted,0.3807555825020274,5.5130471995625203e-08,3.476812766288588e-10,-14.999999858486776,6.245264752041337e-09,-2.8121999025180286e-09,-8.736652635906985e-10,-9.232604134956094e-10,-1.5011333824522718e-09,-8.632749712738552e-09,1.104377588977414e-10,2.8669134350330534e-09,-2.6799962811436713e-09,-1.7856527331506057e-10,-1.8972694642364023e-09,-8.307859030202679e-10
0,1,0,1536,2048,inf,equal,unrestricted,0.6814417027896975,-6.665909752675763e-11,14.999999971407497,2.756439847356867e-10,2.3137586413750272e-10,-4.317049181145157e-10,3.41142990438029e-10,-1.1398682292353923e-10,-3.0021712094394627e-10,3.4182893959099427e-10,1.773446202140179e-10,6.618180146762708e-11,-3.824082898781209e-10,-1.6342143134277803e-10,-2.7238270240302676e-10,-1.465571855743927e-10
0,2,0,1536,2048,inf,equal,unrestricted,0.40264002099820456,-1.0500042673672412e-10,7.316083731043934e-10,2.5147779915400384e-10,1.928284842686115e-09,-3.772641814393642e-10,3.1423443491187314e-08,-2.0226092549369056e-09,14.999999900656803,-1.8131440939243566e-09,6.891068078193526e-10,5.815449323206066e-10,1.105777865000482e-09,8.399743530104745e-10,-8.872184279970787e-10,-8.878197858546951e-10
0,3,0,1536,2048,inf,equal,unrestricted,0.28261762743824265,-3.6668348282060914e-09,-3.8736090266990715e-09,3.3067860489452842e-09,-4.954316949348288e-10,1.0107178878597964e-07,-8.016908447336834e-10,-7.330900227990511e-09,7.997368805323062e-10,14.999999780683428,1.9023003549592034e-09,-7.243174434995314e-10,-3.4187743004033667e-09,-7.599466446478644e-09,-3.977053515735021e-09,-5.988632667226889e-11
0,4,0,1536,2048,inf,equal,unrestricted,0.29526973004739004,-8.912190081383044e-11,-2.0598055725322675e-09,-9.542015433964188e-10,-9.975299479802573e-11,-1.8108085496974608e-09,-4.947767944642259e-10,-14.999999967209165,-1.6060241392376195e-09,-7.914257977712854e-10,-1.3888542535716533e-10,-9.019272979271379e-11,-9.931951693890364e-10,-1.0208677316250365e-09,6.964591916656108e-11,4.3924863900961846e-10
0,0,1,406,2048,inf,equal,unrestricted,0.9764575204364835,14.999999997166013,6.863398199120827e-11,1.3126529317666478e-11,1.1807641082892617e-11,-1.3034812309302156e-10,-1.6053158760815338e-10,-6.5364183567412946e-12,8.216084104617752e-11,-6.237511442119299e-10,-1.6721250262100384e-11,5.1732676447801345e-11,2.9881029523679603e-11,3.2208186264099516e-11,4.5839961992715205e-11,-2.2756444142365535e-11
0,1,1,406,2048,inf,equal,unrestricted,1.1535115965618938,-3.1142068404104445e-10,-3.928643790300025e-10,-4.378242373732935e-10,4.248763041164676e-10,-1.3573975797367807e-11,-1.0378889578698536e-10,-5.3654081334943196e-11,-1.924298219733535e-09,2.833125040764273e-09,-14.999999966312094,-2.4262124472878966e-10,-6.828218924396227e-10,-2.1797030992190827e-10,6.763366236859018e-10,4.369528883989796e-10
0,2,1,406,2048,inf,equal,unrestricted,0.992404938770864,3.1137617073875983e-10,-4.2495365940859325e-10,-6.520846617229329e-10,5.373629503471807e-10,7.998095223936214e-10,1.184129031947936e-09,14.999999965142475,5.294371838543636e-10,2.1991791959546235e-10,2.721904823085616e-11,2.6614687303844865e-10,4.1003477069519555e-10,-1.2216525956231634e-09,-2.72063144011962e-10,2.9257952144905343e-09
0,3,1,406,2048,inf,equal,unrestricted,0.5204474112959173,-2.1464497692063103e-10,-2.4181051964276745e-11,14.999999989219107,-1.4690583624104117e-10,3.3691986152695455e-12,1.3519878699886035e-09,9.5601770354459e-11,1.1510563977647667e-09,-5.439395492247872e-11,2.1527165786472744e-09,-7.168801065026275e-11,-6.977819088457763e-11,6.007991111785058e-11,-1.640489582906367e-10,-5.034710924514916e-10
0,4,1,406,2048,inf,equal,unrestricted,0.9756621606589619,-1.0537100696334709e-09,-2.2454098488354895e-10,-3.955786648245596e-10,-4.1119345824537803e-10,3.344321765150373e-10,6.947791258294263e-10,1.3597579247253413e-09,-1.2066028434244149e-10,-7.37954856469483e-12,-3.467265932202406e-11,-2.881619902152754e-10,14.99999996733171,2.7506570123311747e-11,-9.896562810306845e-10,-1.3500699567892323e-10
0,0,2,106,2048,inf,equal,unrestricted,1.7550726772894425,-2.111326385178268e-09,-1.1821386183478243e-10,2.6305667568473537e-09,-2.490351503324723e-09,-2.1073235907030698e-11,-14.99999992278932,-3.3402654704604246e-10,8.76454712697967e-09,-3.1532812062316417e-09,-1.0174276413116532e-09,-4.2307972926077504e-10,-4.743500750742137e-09,-1.5044875326108323e-10,7.736580837618663e-09,-3.936790880537576e-10
0,1,2,106,2048,inf,equal,unrestricted,2.481528768667752,-1.1263951771385606e-09,2.9086174907659688e-11,-1.4519972878137104e-09,-14.99999990296348,1.8354369159602006e-09,-8.5637631466654e-10,1.8741813087480097e-09,4.297090085890088e-10,2.532200767910113e-10,2.3153334002072086e-10,1.9728850534794242e-08,2.932030003402891e-09,-2.1253552347272583e-11,2.891458164481678e-09,-8.56018034640739e-10
0,2,2,106,2048,inf,equal,unrestricted,2.071518993378543,1.4338136715382722e-11,2.945185928611212e-12,-6.832619794590897e-11,-5.445897760967701e-14,-2.394319519598631e-12,-6.584590206982641e-11,-14.999999996747935,4.404821950633947e-11,7.660469471394183e-11,2.911236967679023e-11,6.982529107068412e-11,2.2838543034066643e-11,6.0965488828411e-11,-5.533733953373369e-11,-6.009958962766195e-10
0,3,2,106,2048,inf,equal,unrestricted,1.2285392758706408,-14.999999972302561,6.527696353144177e-11,-1.2299767828158744e-09,-1.1156498044354342e-09,1.118498600636271e-09,-1.2142554655235985e-10,-1.0538483173021885e-09,2.1377042108035974e-09,-7.387533793142898e-11,-4.462876409367335e-11,-1.2232237296923609e-09,-6.941064019242276e-09,-7.634312790726481e-10,-1.4245761581171122e-10,-2.0346743179955534e-09
0,4,2,106,2048,inf,equal,unrestricted,1.4324154806176004,1.089416106117703e-10,4.594857035191095e-11,4.06617730600682e-11,-8.526485017784072e-13,9.784947240882224e-10,-3.234339478356213e-11,-3.7557683475788824e-10,6.241266453286495e-11,3.05432624016306e-11,14.999999995021573,-2.542107928222207e-10,5.335522681987081e-11,-3.5059616821867765e-11,-3.1208531474746153e-11,1.3540925576695519e-10
0,0,0,1536,2048,inf,equal,restricted,0.06327659775148169,0.6720708738885728,0.41297693138336805,-0.733830934823264,0.5723934103437779,-0.2816786504515289,-0.3183603207316373,0.29428660406189644,0.0026107691574879842,-0.1403693213540453,0.251593516762562,0.046601281375054544,-0.41467189329928544,0.1411951656448912,-0.16980130728981097,-0.0023850805720232906
0,1,0,1536,2048,inf,equal,restricted,0.11256297633526248,0.0263785537528618,1.3891557511361148,0.24944160490025982,0.3832208319310245,-0.30869909239212906,0.2706605242102564,0.24687809977576874,-0.18039217916795777,0.9242908336057297,0.40390967478951517,-0.23726414392994802,-0.3066840770683786,-0.05334980748223344,-0.11954610491800957,0.2601482199100366
0,2,0,1536,2048,inf,equal,restricted,0.06330500499801169,0.13780391355874969,0.44244675284573304,-0.014650795097046273,0.5915509707270137,0.04116755384494156,0.4346843446732682,-0.21247095977009167,1.0584302067802838,0.024815456142436836,0.3469755133286385,-0.2238073260634012,0.5394174097983853,0.3943127708771997,0.1594791762249451,0.0014670650508330624
0,3,0,1536,2048,inf,equal,restricted,0.05605344062210111,-0.2610913580743974,0.10872090567107019,0.3405520428433995,0.08490019314666791,0.7633766244569268,-0.30832962033318057,-0.20504977494433402,0.30626999430005875,1.1477321122937876,0.3852134020663188,-0.3727707155676578,-0.21330769152825593,-0.42281144603478865,-0.17089197170945322,0.17527541258424817
0,4,0,1536,2048,inf,equal,restricted,0.03096182024197446,-0.106034468084208,-0.1513030923904928,-0.31786338430745903,0.29092149873888806,-0.6210622796637585,0.0013502115564888201,-0.19211521684904695,-0.4660343308738312,0.08652417908941035,0.39730212443731344,-0.006419426195010977,-0.32569048095001324,-0.23371503975618174,0.07637563892273125,0.30247753281813683
0,0,1,406,2048,inf,equal,restricted,0.3849121176196599,1.4712536470782016,1.268477308859801,0.8153787362255139,0.8931085154627005,-0.807334417364524,-0.3620799013988361,0.28538448452999027,1.2705792529133761,-0.88835337803882,0.3275448557487218,1.2616697564114154,0.9701625438182417,0.6798932745654948,0.8350302423483628,0.22449070969751006
0,1,1,406,2048,inf,equal,restricted,0.3214745957612137,-0.2480712744378,0.10934099083652243,-0.27356593945792074,0.9472386472612221,0.27051049543197137,0.4535816643256482,0.5068106086289281,-0.7670078102430544,1.7617386103412016,-1.1360907028254528,0.1456353407783654,-0.3288750225721946,0.22420335413747589,0.838970309271798,0.79739974896356
0,2,1,406,2048,inf,equal,restricted,0.39994984182180415,0.6040376665595205,0.1163042872789974,-0.2675190059415178,0.8309385103989622,1.0842822009747985,1.3548440352688431,1.8333015447956111,1.3918035633714558,0.712408404626479,0.25257981985000705,0.7701676735301518,0.8388935541706912,-0.5108033383770411,0.2504658308634374,1.7884703173830196
0,3,1,406,2048,inf,equal,restricted,0.22510244121769557,-0.348956113971762,0.4005996914618391,1.6253571867146412,-0.17297493074767212,0.34504885944830954,1.7018148687454693,0.6156879061576103,1.690581283201265,0.23879301292858204,1.5279649246433156,0.13350182801797347,0.4685298179848716,0.5452740782096875,0.014156143166354593,-0.3080765069838827
0,4,1,406,2048,inf,equal,restricted,0.2838890821583346,-0.8146769502461767,0.18547454864081483,-0.12129225751278493,-0.31875188974484275,0.8463223310242044,1.211538680538002,1.344173088527058,0.5160659640980464,0.5032540042539907,0.26646124171652613,-0.05247377223262865,2.1514252700289407,0.460653248189397,-0.49183362652659707,0.31910660714307165
0,0,2,106,2048,inf,equal,restricted,0.6366144180221552,-0.45603717426732115,0.4552287951439553,0.9831003097965003,-0.5166020011012235,0.31383536758003083,-1.3305969743682595,0.04126552738135751,1.8947122611324352,-0.5249478418596613,-0.1556635481346219,0.12289812588955394,-0.46704001586124055,0.17728032567787058,1.7318272993108,0.45250571953593277
0,1,2,106,2048,inf,equal,restricted,0.7967445987549869,-0.07166744831607223,0.5351848607231405,-0.4838253422616481,-1.5901334974673391,0.8200565291907365,-0.5193792058039551,1.0170764369992018,0.9033281103970285,0.7563195345730409,0.0018546087586789706,1.2291097215130689,0.9754793356216095,0.15428832138837836,1.3381408054937507,-0.4606764981033016
0,2,2,106,2048,inf,equal,restricted,0.6496973679690671,0.2713722723760619,0.5371575189239625,-0.7917554563369218,0.17837550562054047,0.4444746070267724,-0.7937977183021497,-1.4957315978447383,0.9156236781065223,1.2268615291433773,0.6442726538591879,0.2840763709676188,0.5896819856816227,0.799705743965513,-0.04087346229713365,-1.5056530885866632
0,3,2,106,2048,inf,equal,restricted,0.3862011125565295,-1.5943709670778161,0.4692018409111234,-0.7020072877103921,-0.5154813577167201,1.1117058224130625,0.2407140482306231,-0.47110081366811557,1.495732121916477,0.3337972561614739,0.18380439695221623,-0.5013475484591229,-0.7159419769020796,-0.28428273195325565,0.26415835114935704,-0.47350912948921847
0,4,2,106,2048,inf,equal,restricted,0.5938705547710009,0.8528100690800657,0.9903484197712272,0.48142212492161224,0.15761901148708563,1.63804556357728,-0.48370583886753504,-0.9616156536219098,0.8695101575136783,0.7165187732757181,2.0684488079405203,-1.1925724552111139,0.8437001989192171,0.06382332439211386,0.34183970316364876,0.9756046161064956
0,0,0,3072,4096,1.0,size,unrestricted,0.25170888987234147,14.999999876620432,1.1315614079734237e-09,1.7412592796741314e-10,8.69863359628657e-10,-7.957586309205932e-10,1.2611084445668594e-10,3.7305940388295316e-10,-2.3755322081182064e-09,-7.235800691517004e-08,-1.0563138274492543e-09,-5.103890729810685e-10,-6.419355855542515e-10,-1.4515030480518682e-09,-1.331361458944178e-09,9.949111416337487e-11
0,1,0,3072,4096,1.0,size,unrestricted,0.5586825296521559,-4.801547002084329e-11,14.999999975054077,6.478766752217249e-11,-5.320507535935533e-11,1.8561543012824555e-10,1.8928213112409756e-11,6.205696770237356e-11,-5.611954375736601e-11,6.950289770861522e-11,6.765467099613954e-11,-3.033944403379628e-11,-5.933522265004674e-11,3.253253033777705e-11,-3.027607149477556e-11,-2.7229111979197936e-11
0,2,0,3072,4096,1.0,size,unrestricted,0.2891956780821121,1.3601788884891855e-11,-3.01230247864704e-10,-2.786510133873796e-10,4.76080988583104e-11,-1.199540420620527e-09,1.4957720296302646e-09,-14.99999994702586,2.0723067193680565e-09,-4.854997075029092e-10,-5.11380257326528e-10,-5.814123235352728e-10,6.085626966948231e-11,-6.171171281508114e-11,-1.8960869415318877e-08,-2.4405331792510956e-09
0,3,0,3072,4096,1.0,size,unrestricted,0.22484468847380826,-3.384402357910502e-10,-14.999999957320808,4.131515692637613e-10,2.599613988448405e-10,1.240330511405731e-08,-5.402120323060383e-10,-4.0309859213155165e-10,4.5647333813880957e-10,5.411728325450534e-10,4.424305339926087e-10,-1.1824811106161178e-11,3.780215194395391e-10,-5.725608633671746e-10,-3.242267288027561e-10,-2.0228590641064584e-10
0,4,0,3072,4096,1.0,size,unrestricted,0.42540395341115333,-6.300790153291024e-11,-6.219165302464786e-11,-7.673260947123903e-10,4.41479031245543e-12,-1.3618494816515499e-10,3.081085653718442e-11,-14.99999999768443,-1.8497035724003003e-11,-5.791684606320847e-11,2.48603902891037e-11,-2.5104360802243252e-11,-7.483909628141277e-11,8.758947925444622e-12,6.524501801934614e-11,3.922463791419237e-11
0,0,1,815,4096,1.0,size,unrestricted,0.5885774601581804,14.999999859364351,6.940297369926564e-10,-9.079957491373617e-10,-1.1188765100159966e-09,-7.156271672953208e-09,-4.650796141728949e-09,1.633735822927203e-09,8.092579930780348e-10,-5.907919815330909e-09,-1.2170872877755607e-09,4.712927914126015e-10,3.135893030231691e-08,-2.1943035102036905e-10,3.735564856408912e-09,-8.559563122833007e-09
0,1,1,815,4096,1.0,size,unrestricted,0.4401228413844612,-6.03259354027753e-11,-7.119089516932777e-11,-1.719886297752414e-10,4.806041842591018e-11,-3.497325501900875e-11,6.085374486633393e-11,-2.4600865722528637e-10,-9.754197533986275e-10,1.3438578479830163e-10,-9.49056153456101e-10,3.81277731857964e-11,-14.999999994610754,5.894329367499029e-11,6.893862591842634e-11,8.538526474183433e-12
0,2,1,815,4096,1.0,size,unrestricted,0.4816066485469267,1.6100101309449504e-10,-1.1026492150070786e-09,-7.871086410186374e-10,1.2550980874265186e-09,-1.0958799592651218e-10,2.4518943755071867e-10,1.2777794442171641e-09,2.3758593636394694e-10,-5.17261876826135e-10,7.436369871223172e-10,2.0724229522811485e-09,1.9350052663171914e-10,1.858560846074806e-10,1.2688686934962382e-10,14.999999965998198
0,3,1,815,4096,1.0,size,unrestricted,0.5746181547856156,-7.592404926361298e-10,4.193513235123324e-11,-2.4665760253818734e-10,2.789137212952913e-10,6.702625271301329e-10,6.912687651072651e-10,-1.1541358817200847e-10,4.092999892060736e-10,3.605415265341953e-10,3.169105267826613e-10,-14.99999996958065,-3.188396074476707e-11,1.0551478942787641e-10,1.634930703386286e-11,-7.772535596416081e-10
0,4,1,815,4096,1.0,size,unrestricted,0.54312284181386,-3.1105060524087864e-08,-1.6224873191664105e-08,-8.478006479651429e-10,1.0642719197685838e-08,4.272946051622412e-09,-9.64713549587336e-10,4.552346380283801e-09,-7.685308944098797e-09,-1.0635139004203622e-09,1.9959193855443505e-09,2.397959808642508e-10,14.999999825323705,-2.717717321472788e-09,-8.32471528598927e-09,-4.1161532495842035e-10
0,0,2,209,4096,1.0,size,unrestricted,0.9157337249687756,-6.872875712593318e-13,-1.180917125616956e-11,6.752063505109055e-12,1.3921512722754716e-11,1.6281594078429874e-10,-14.999999997588041,8.953601511082627e-12,3.902179896212623e-11,3.91542637372255e-11,-1.305693570717775e-10,-3.976974521160053e-11,-2.268009023801683e-10,4.295614048603189e-12,2.122228167717381e-10,-1.5412034540328118e-11
0,1,2,209,4096,1.0,size,unrestricted,2.1034599951076034,3.292880740248775e-10,-1.0428422441768472e-10,-4.721010096352689e-10,-14.999999943497201,8.345696287413526e-10,-7.148210770831813e-10,9.6073474178595e-10,-4.3815095537843e-10,3.922193347846672e-10,8.716195581079172e-11,1.0420194692571947e-08,7.129142210551932e-10,-6.381733500297217e-11,2.1348426052169586e-10,-1.0453635965616208e-09
0,2,2,209,4096,1.0,size,unrestricted,0.7765154297602006,-9.146330052672044e-11,-2.2268803816287347e-11,-2.9482714738859306e-10,1.8914516010467563e-10,-6.138036097482319e-11,-7.314099893888443e-11,-1.2104944393561244e-10,14.99999999544416,2.9361558111242286e-10,9.691814077811683e-12,3.009979110955086e-10,-1.1499388281550931e-10,-2.1141858497842284e-11,-1.730997684402197e-10,-9.229516972464487e-11
0,3,2,209,4096,1.0,size,unrestricted,0.7574533416428558,-2.337761206426961e-10,3.9729792536241446e-11,-1.1940730614494071e-09,9.040656042109815e-10,2.8818269113085027e-10,4.174739790500228e-09,-8.43035132671727e-10,3.3523670016120385e-09,3.5529140240214506e-10,1.6977451319832584e-10,-1.0754624833451312e-10,-5.141978204387857e-10,6.230674462944723e-11,-14.999999981880034,-1.6504006718552084e-10
0,4,2,209,4096,1.0,size,unrestricted,1.3008676672676964,3.450221133225172e-09,1.0049788859533371e-09,9.792367843070593e-11,1.7452509581391089e-10,9.192012022906804e-10,5.221962156942273e-09,4.479490718776944e-10,4.0352183584299173e-10,-2.2346972072108366e-09,14.999999943349922,-1.1061788343409332e-09,2.2276882695689047e-10,3.7418869192551174e-10,-1.4907366973358856e-10,5.836583448766704e-09
0,0,0,3072,4096,1.0,size,restricted,0.20642545265295142,5.2820343061650625,1.4471230415049707,4.620861132106279e-12,0.8464370051281473,-7.553123451876752e-12,4.061422368440262e-12,9.035252497824604e-12,-2.138083419596253,-4.144736089988591,-0.06744019342383348,-3.076276969074459e-12,-5.2544894790451126e-12,-0.7630361607770475,-0.31110978348352947,3.290361375018302e-12
0,1,0,3072,4096,1.0,size,restricted,0.38878112368358514,1.0241938163883334e-11,7.370381802444494,4.732244735659463e-11,2.9486771949412214,-1.8864536441973803,1.9926108756763041,0.01770690836715038,1.0559345981562664e-11,0.7233135804316381,5.218864375677788e-11,-5.023711885622547e-13,-1.6857523709778473e-11,-1.3839208034252854e-11,-0.060855992853364606,-5.074563440670821e-12
0,2,0,3072,4096,1.0,size,restricted,0.2397649395400264,-1.3237949625242297e-13,2.551449945662123e-13,2.4811157462883283e-13,-2.4135985007146515e-13,-0.10029493972926987,2.0312362074411667,-4.132697570270978,2.8314465637128907,5.903278335577244e-14,-2.1328386402626592e-13,-4.764963449778726e-13,-2.602711598632004e-13,-5.947471465024717e-14,-3.3788916160672886,-2.525433102737289
0,3,0,3072,4096,1.0,size,restricted,0.19820593401897757,3.2561833017786324e-12,-4.4724551967751855,-4.668595655873532e-12,-3.717271452757824e-12,4.954129106672879,-2.1559002474712478e-12,4.0070365548968594e-12,3.015354937458591,0.38803080431169074,-4.5707266193976046e-12,-5.186473402772654e-13,-4.6790294330320245e-12,-2.1700299545426085,3.16994676881234e-12,1.755785761275421e-12
0,4,0,3072,4096,1.0,size,restricted,0.2945485016001833,-0.41207606278208225,-0.11927559609904204,-4.293237364372225,1.4938806427101925e-11,-1.4481061458288862,0.5584565833697606,-4.837412761136277,-2.255032081121508e-13,-2.079122638852312e-09,0.20381371040722393,-1.1856144528230054e-12,-0.339462867722668,1.5002096634046397e-11,1.9340865880208873,0.8540723180381194
0,0,1,815,4096,1.0,size,restricted,0.3560371541118536,2.4014110651148215,0.7489752424668357,-0.07704893438919753,0.14890703262077334,-1.0046772399456096,-0.7632352811742843,1.0195321544213582,0.8696304868046156,-0.915726503454917,-0.12111548264053815,0.5936271608701893,2.3862448967708523,0.19603613842892015,1.7249777468640464,-1.0071816682011865
0,1,1,815,4096,1.0,size,restricted,0.23677794710128575,-0.309562961780601,-0.0908158213522746,-1.103451512683307,1.1158943967770363,-0.14932511165274975,1.1574729381651756,-1.0296816357343648,-1.3672658471400472,1.3861448303476722,-1.5882942991973554,0.7570151299965976,-1.4560417072844551,0.9728994070493204,1.10535807977017,0.49245625785714686
0,2,1,815,4096,1.0,size,restricted,0.2792089724900593,0.2642675047843658,-0.7151829401801054,-0.6613959080359505,2.029641088602209,6.022191187176452e-13,0.5262248099713612,1.8525790682849508,0.8787274924525844,-2.22943763861472e-11,1.4006777372310646,2.2306770258004267,0.5481583804813493,0.28633308384030054,0.3119055804923672,3.294229379815403
0,3,1,815,4096,1.0,size,restricted,0.26155363112683083,-1.148819881138484,0.4458434077985472,-0.291702440993764,0.9863033022113679,1.7845395526832077,1.8314617756696263,0.13997416058516385,1.3647878511504883,1.1569962991193112,0.978129570694405,-2.4881581135569286,0.37057828628934014,0.5651706036801697,0.3293246339238981,-1.1182101202265786
0,4,1,815,4096,1.0,size,restricted,0.34771322430671703,-1.5612896304190038,-1.0520288686175296,0.1078366974184184,1.9384629610561463,1.3800097797494366,0.12034823456739435,1.5527844773415589,-0.8124266451649617,0.17450768714169135,1.0421977257424389,0.29959298314829513,2.3667832350044615,-0.327115851663771,-1.0396322020347903,0.3415549561251116
0,0,2,209,4096,1.0,size,restricted,0.32973365645198066,0.31671828820181874,0.36150032945172084,0.19087218098331743,0.6628327926262815,1.4692139976255965,-1.1768394720326916,0.4232602962017693,0.9862367982730875,0.6873755928267753,-0.6615553435579486,-0.13858193710587582,-0.8926271278921256,0.3216568600428755,1.6460282355702824,0.16467310456365963
0,1,2,209,4096,1.0,size,restricted,0.6629635307691245,0.6754059477098557,0.310022260532959,-0.1546081715785454,-1.4567389972196616,1.0785847780043438,-0.14387792508743605,1.0652547877162555,0.18244388490523117,0.7740493872413658,0.4108412938397305,1.8036351823354229,1.1008709390889664,0.2668288794576802,0.5425297567805117,-0.397069324274411
0,2,2,209,4096,1.0,size,restricted,0.356448261412914,-0.20377814738747965,0.29252488552430655,-0.8210891010131697,1.6178592064188866,0.021930400781877253,-0.017201340875927715,-0.14306388525888095,1.8112381087393874,1.4196192325889512,0.388909901501607,1.396997190219064,-0.15502847115395424,0.182282630386801,-0.728682869153926,0.02067122118073973
0,3,2,209,4096,1.0,size,restricted,0.3625935610403256,-0.24960340799126574,0.46187285498049296,-0.807347815671112,1.3153634049855842,0.8921223576990855,1.5383133290958344,-0.379639586001098,1.7686229005866851,0.9844114794130534,0.6621726618393803,0.06751987058274565,-0.3439096625205628,0.5154340904375683,-0.8633414734333683,0.026961509131890594
0,4,2,209,4096,1.0,size,restricted,0.5781923830731778,1.4240838050848825,0.9910554047540515,0.36907328870672845,0.5201045707725955,0.8469308217706436,1.5809221623257024,0.7248587907344513,0.8388306322915212,-0.42842796867188754,1.9967243919539537,-0.23020508711704518,0.6678332106716204,0.6403950889770843,0.36939369791199467,1.7137368371005672
0,0,0,3072,4096,inf,equal,unrestricted,0.25170888987234147,14.999999876620432,1.1315614079734237e-09,1.7412592796741314e-10,8.69863359628657e-10,-7.957586309205932e-10,1.2611084445668594e-10,3.7305940388295316e-10,-2.3755322081182064e-09,-7.235800691517004e-08,-1.0563138274492543e-09,-5.103890729810685e-10,-6.419355855542515e-10,-1.4515030480518682e-09,-1.331361458944178e-09,9.949111416337487e-11
0,1,0,3072,4096,inf,equal,unrestricted,0.5586825296521559,-4.801547002084329e-11,14.999999975054077,6.478766752217249e-11,-5.320507535935533e-11,1.8561543012824555e-10,1.8928213112409756e-11,6.205696770237356e-11,-5.611954375736601e-11,6.950289770861522e-11,6.765467099613954e-11,-3.033944403379628e-11,-5.933522265004674e-11,3.253253033777705e-11,-3.027607149477556e-11,-2.7229111979197936e-11
0,2,0,3072,4096,inf,equal,unrestricted,0.2891956780821121,1.3601788884891855e-11,-3.01230247864704e-10,-2.786510133873796e-10,4.76080988583104e-11,-1.199540420620527e-09,1.4957720296302646e-09,-14.99999994702586,2.0723067193680565e-09,-4.854997075029092e-10,-5.11380257326528e-10,-5.814123235352728e-10,6.085626966948231e-11,-6.171171281508114e-11,-1.8960869415318877e-08,-2.4405331792510956e-09
0,3,0,3072,4096,inf,equal,unrestricted,0.22484468847380826,-3.384402357910502e-10,-14.999999957320808,4.131515692637613e-10,2.599613988448405e-10,1.240330511405731e-08,-5.402120323060383e-10,-4.0309859213155165e-10,4.5647333813880957e-10,5.411728325450534e-10,4.424305339926087e-10,-1.1824811106161178e-11,3.780215194395391e-10,-5.725608633671746e-10,-3.242267288027561e-10,-2.0228590641064584e-10
0,4,0,3072,4096,inf,equal,unrestricted,0.42540395341115333,-6.300790153291024e-11,-6.219165302464786e-11,-7.673260947123903e-10,4.41479031245543e-12,-1.3618494816515499e-10,3.081085653718442e-11,-14.99999999768443,-1.8497035724003003e-11,-5.791684606320847e-11,2.48603902891037e-11,-2.5104360802243252e-11,-7.483909628141277e-11,8.758947925444622e-12,6.524501801934614e-11,3.922463791419237e-11
0,0,1,815,4096,inf,equal,unrestricted,0.5885774601581804,14.999999859364351,6.940297369926564e-10,-9.079957491373617e-10,-1.1188765100159966e-09,-7.156271672953208e-09,-4.650796141728949e-09,1.633735822927203e-09,8.092579930780348e-10,-5.907919815330909e-09,-1.2170872877755607e-09,4.712927914126015e-10,3.135893030231691e-08,-2.1943035102036905e-10,3.735564856408912e-09,-8.559563122833007e-09
0,1,1,815,4096,inf,equal,unrestricted,0.4401228413844612,-6.03259354027753e-11,-7.119089516932777e-11,-1.719886297752414e-10,4.806041842591018e-11,-3.497325501900875e-11,6.085374486633393e-11,-2.4600865722528637e-10,-9.754197533986275e-10,1.3438578479830163e-10,-9.49056153456101e-10,3.81277731857964e-11,-14.999999994610754,5.894329367499029e-11,6.893862591842634e-11,8.538526474183433e-12
0,2,1,815,4096,inf,equal,unrestricted,0.4816066485469267,1.6100101309449504e-10,-1.1026492150070786e-09,-7.871086410186374e-10,1.2550980874265186e-09,-1.0958799592651218e-10,2.4518943755071867e-10,1.2777794442171641e-09,2.3758593636394694e-10,-5.17261876826135e-10,7.436369871223172e-10,2.0724229522811485e-09,1.9350052663171914e-10,1.858560846074806e-10,1.2688686934962382e-10,14.999999965998198
0,3,1,815,4096,inf,equal,unrestricted,0.5746181547856156,-7.592404926361298e-10,4.193513235123324e-11,-2.4665760253818734e-10,2.789137212952913e-10,6.702625271301329e-10,6.912687651072651e-10,-1.1541358817200847e-10,4.092999892060736e-10,3.605415265341953e-10,3.169105267826613e-10,-14.99999996958065,-3.188396074476707e-11,1.0551478942787641e-10,1.634930703386286e-11,-7.772535596416081e-10
0,4,1,815,4096,inf,equal,unrestricted,0.54312284181386,-3.1105060524087864e-08,-1.6224873191664105e-08,-8.478006479651429e-10,1.0642719197685838e-08,4.272946051622412e-09,-9.64713549587336e-10,4.552346380283801e-09,-7.685308944098797e-09,-1.0635139004203622e-09,1.9959193855443505e-09,2.397959808642508e-10,14.999999825323705,-2.717717321472788e-09,-8.32471528598927e-09,-4.1161532495842035e-10
0,0,2,209,4096,inf,equal,unrestricted,0.9157337249687756,-6.872875712593318e-13,-1.180917125616956e-11,6.752063505109055e-12,1.3921512722754716e-11,1.6281594078429874e-10,-14.999999997588041,8.953601511082627e-12,3.902179896212623e-11,3.91542637372255e-11,-1.305693570717775e-10,-3.976974521160053e-11,-2.268009023801683e-10,4.295614048603189e-12,2.122228167717381e-10,-1.5412034540328118e-11
0,1,2,209,4096,inf,equal,unrestricted,2.1034599951076034,3.292880740248775e-10,-1.0428422441768472e-10,-4.721010096352689e-10,-14.999999943497201,8.345696287413526e-10,-7.148210770831813e-10,9.6073474178595e-10,-4.3815095537843e-10,3.922193347846672e-10,8.716195581079172e-11,1.0420194692571947e-08,7.129142210551932e-10,-6.381733500297217e-11,2.1348426052169586e-10,-1.0453635965616208e-09
0,2,2,209,4096,inf,equal,unrestricted,0.7765154297602006,-9.146330052672044e-11,-2.2268803816287347e-11,-2.9482714738859306e-10,1.8914516010467563e-10,-6.138036097482319e-11,-7.314099893888443e-11,-1.2104944393561244e-10,14.99999999544416,2.9361558111242286e-10,9.691814077811683e-12,3.009979110955086e-10,-1.1499388281550931e-10,-2.1141858497842284e-11,-1.730997684402197e-10,-9.229516972464487e-11
0,3,2,209,4096,inf,equal,unrestricted,0.7574533416428558,-2.337761206426961e-10,3.9729792536241446e-11,-1.1940730614494071e-09,9.040656042109815e-10,2.8818269113085027e-10,4.174739790500228e-09,-8.43035132671727e-10,3.3523670016120385e-09,3.5529140240214506e-10,1.6977451319832584e-10,-1.0754624833451312e-10,-5.141978204387857e-10,6.230674462944723e-11,-14.999999981880034,-1.6504006718552084e-10
0,4,2,209,4096,inf,equal,unrestricted,1.3008676672676964,3.450221133225172e-09,1.0049788859533371e-09,9.792367843070593e-11,1.7452509581391089e-10,9.192012022906804e-10,5.221962156942273e-09,4.479490718776944e-10,4.0352183584299173e-10,-2.2346972072108366e-09,14.999999943349922,-1.1061788343409332e-09,2.2276882695689047e-10,3.7418869192551174e-10,-1.4907366973358856e-10,5.836583448766704e-09
0,0,0,3072,4096,inf,equal,restricted,0.030213152178522704,0.6536364640363852,0.41099724358746914,0.04249984415133169,0.3633791294256972,-0.11980550650138222,0.21660969478571374,0.2610948404354613,-0.26327173710188545,-0.1654657785871946,-0.13301354681743746,-0.22610732109220205,-0.14652496537472273,-0.31753848358888426,-0.2156738273468601,0.3313359678067508
0,1,0,3072,4096,inf,equal,restricted,0.07151058842011494,-0.031149588518165846,0.9644443346220818,0.056555960960937846,0.5571631471722519,-0.3813182824080258,0.42160034447260997,0.2734714265557922,-0.029615953688502936,0.5966118882783026,0.2392913555949818,-0.10384007818364403,-0.17981554549611709,0.021483312520769432,-0.2674046846634245,0.39786694973287917
0,2,0,3072,4096,inf,equal,restricted,0.03297515673558976,0.12107618843021846,0.050285147985762474,-0.07673023582018237,0.22247624548419903,-0.2230875389664049,0.6343713626771729,-0.31683664344422285,0.5324996190651253,0.18808486647526623,-0.06792940325042367,-0.22170518477762172,0.09570590680634626,-0.05984099960215897,-0.3848988579188645,-0.1386424524316866
0,3,0,3072,4096,inf,equal,restricted,0.03491520102844305,-0.01344513076630108,-0.39164785561699256,0.1992819741605091,0.2519364164650111,0.5353148042346325,-0.0797014694072097,-0.03409859320389334,0.5648174101848076,0.6115668079234241,0.25897683153791357,-0.13331156449461876,0.26762874341657183,-0.4671080831453493,0.004720732491390437,0.2821845640121268
0,4,0,3072,4096,inf,equal,restricted,0.043792091933360484,-0.21249802729367376,0.028603080031216848,-0.5355141497271368,0.36300393819016064,-0.3925441726628439,0.4683208991612672,-0.44357042278130127,0.015071219378763812,0.14656602736614074,0.4417937116760876,0.024861090584602497,-0.2221857240882131,0.049862787269738404,0.39956425111521926,0.4008192954109052
0,0,1,815,4096,inf,equal,restricted,0.19157817718599815,1.3601138906235293,0.6464297428711397,0.26783481014333654,0.30618602220155083,-0.7065410131822082,-0.2202758795753883,0.7380037540231373,0.5649613151875423,-0.36594136102590663,0.09606108607257387,0.5976998330181458,1.3335237745547812,0.13229918745998537,0.9662143334914122,-0.4970783196520911
0,1,1,815,4096,inf,equal,restricted,0.11516435004106253,-0.06148234978597109,0.06255716639388378,-0.4552033635590354,0.7276297105644998,-0.0010304673637183766,0.7422369245820092,-0.41549377820807076,-0.6071209313903339,0.7858869662711121,-0.722709322545565,0.5903084729854622,-0.6738563353046058,0.6516649927953015,0.7062800332919547,0.319725665161713
0,2,1,815,4096,inf,equal,restricted,0.16256372077698875,0.44550592887385077,-0.26154646693633465,-0.17617747295096736,1.334695908989498,0.1735544203434096,0.5440749329569622,1.1492044796766163,0.8611272639148797,0.02374503163398935,0.9777625403466306,1.3605136827010913,0.5736279242593468,0.44413014369801984,0.5239542832268137,1.6587727355660493
0,3,1,815,4096,inf,equal,restricted,0.1416186399701787,-0.5245606144067343,0.47517680876314283,-0.0900220237844601,0.7140398310024708,1.1322339033171716,1.1302411137513362,0.3170836013497119,0.9639059703768461,0.7514798057509903,0.6959576249211429,-1.1393693184335147,0.4550596243111228,0.5457127630386103,0.4039236567345784,-0.484291314306462
0,4,1,815,4096,inf,equal,restricted,0.1828048162258559,-0.7146136746979987,-0.415465232968366,0.136986237653782,1.1305758149078085,0.9361799225163148,0.11502425828221115,0.9277913619122877,-0.257962908389133,0.17474173261613196,0.6328546897096265,0.31093917705033597,1.46600426444013,-0.018105690611343792,-0.43327081899425823,0.25664581514048795
0,0,2,209,4096,inf,equal,restricted,0.3042521050077414,0.2659900351525237,0.215138324538997,0.03492015125974681,0.41507978247612515,1.198034940224493,-1.1535732583042775,0.2173458450084498,0.7427216957142652,0.6970121044005662,-0.7302353290208786,-0.4404112055939089,-0.8882809677603376,0.04702390827793749,1.377682241944565,0.06987426022469903
0,1,2,209,4096,inf,equal,restricted,0.5409740443128197,0.5763966331277783,0.18709393940520616,-0.4173840146006375,-1.4374530005991975,0.7076511193432071,-0.21175806162074431,0.79759518211815,0.01704183714514834,0.7371483972165475,0.17151690227999347,1.2519046116207861,0.5700809598356149,-0.06465664426733657,0.3205650117740887,-0.3395339475630953
0,2,2,209,4096,inf,equal,restricted,0.31719624404035246,-0.30371616878222446,0.3258286212171391,-0.9683269003808866,1.232875827923259,-0.308629106847841,-0.07932856340828678,-0.2485911121406157,1.385544971018639,1.4181728465133068,0.18443640506670023,0.9096331199420337,-0.3663886239237213,-0.08098111068243023,-0.8223415100689996,0.2522761674810546
0,3,2,209,4096,inf,equal,restricted,0.32298715215009655,-0.3641441992586521,0.3286716654100509,-0.9283015438583441,1.0038585416405457,0.41883737041981833,1.2340340012057878,-0.5491498005714864,1.3256112317900564,0.9483553464321411,0.4138435007734356,-0.31319370294915155,-0.49303536483558025,0.21072635622607358,-0.9920254400068188,0.2250433809558101
0,4,2,209,4096,inf,equal,restricted,0.4682838707375467,1.055172900448434,0.5028294162537871,0.0032799925803302303,0.28972735643725306,0.3234849078895596,1.315215286897716,0.4518480604424866,0.48610463379502405,-0.3379709223226655,1.6596310153456115,-0.48110831739832904,0.2923444600022133,0.24639413840870147,-0.02959087919201999,1.6704052656862967
0,0,0,6144,8192,1.0,size,unrestricted,0.2725845435746859,3.9991057564138416e-09,-8.721823898773246e-10,5.207486490312065e-09,6.3054175469465066e-09,-5.669702708595828e-10,5.734577530404771e-09,1.8476626612495705e-09,-14.999999787446802,-4.753275556541213e-08,-1.4738029011218067e-08,-3.130930749637578e-09,-1.3108478653294019e-08,1.8924121162519706e-10,-4.837376705048309e-09,-2.7254402491986732e-08
0,1,0,6144,8192,1.0,size,unrestricted,0.2968222465149965,-1.6978557526074447e-10,14.999999977583942,-2.347378529266042e-10,-2.5472935289361226e-10,-1.6832885085299795e-10,1.728075143846313e-11,-7.734130185754938e-11,-1.9919150263610226e-11,1.8333282605142653e-10,5.641406315248007e-11,-1.0523479897577511e-11,-7.851552403691095e-11,1.4266247675675338e-10,-1.8965020947520187e-10,7.98704769956336e-11
0,2,0,6144,8192,1.0,size,unrestricted,0.1769815730744272,-4.6021673369505946e-08,1.3595970986213325e-10,-5.033422373869477e-10,1.2922757376335627e-09,-8.011198112232535e-10,6.224255512354345e-09,-9.775745536418983e-09,1.4789077653999953e-08,-2.6274279425506684e-10,-3.2646139086960947e-09,-3.985186788402738e-09,-4.978912349589223e-10,-3.225873025878171e-09,-14.99999987310183,-1.66473858403925e-09
0,3,0,6144,8192,1.0,size,unrestricted,0.18087848512263863,-6.642252459254967e-10,-14.999999955249894,7.390085235492628e-10,-6.178751163622361e-10,1.014114938107686e-09,-1.74354962162857e-09,-1.0910280410013857e-09,3.4250355780465217e-09,5.15094880296241e-10,-2.750979078586019e-10,-4.418764556191598e-10,9.088232457079067e-10,-6.996174855681882e-10,-1.6305063022494625e-10,-3.592158083525911e-09
0,4,0,6144,8192,1.0,size,unrestricted,0.18192385150255633,-6.92307993443914e-11,-1.1840366796313894e-10,3.1356014565220604e-10,-1.3180503854083584e-10,14.999999977970218,1.3948631961885094e-10,-1.2085255235609712e-11,-1.141034740248807e-10,5.615656622499592e-11,-6.21489280214529e-11,-6.639883030407855e-11,-7.221899464950675e-11,-1.5555587081750178e-10,1.0708587746580365e-10,1.4354905635996363e-10
0,0,1,1634,8192,1.0,size,unrestricted,0.3410760420829962,4.7688450723395e-09,7.613207144688215e-10,-4.720145747765313e-10,4.3515063979657654e-10,-14.999999961100333,-7.382282281984963e-10,7.999928102035039e-10,2.695116880354749e-09,-5.779310234350026e-10,6.785810200371827e-10,-1.1109354834087557e-10,2.3436295447722375e-09,-8.54226552349081e-11,3.7954009351756467e-10,-2.2022996497179108e-09
0,1,1,1634,8192,1.0,size,unrestricted,0.3790892542842688,-4.2816631491957856e-10,-1.1325777113395033e-11,-3.86265640097832e-10,4.321073321899575e-10,-4.4339320136528026e-10,-1.1634366454062063e-10,2.803762497996879e-10,-4.707022872589752e-10,-3.0525399025525505e-11,-4.2019633111222136e-10,4.862719976229833e-10,-14.999999977009624,-3.871267726897582e-10,2.773053450924164e-10,-1.2693573283673832e-10
0,2,1,1634,8192,1.0,size,unrestricted,0.42068575978463735,2.223772505840775e-10,2.651149272316801e-10,-1.2508676666398475e-11,-1.4049797275609279e-10,-2.652987490137927e-10,-1.3144237137543106e-10,1.9319231340216983e-10,2.755688740076753e-10,2.7521917069095206e-10,2.544892940268896e-10,14.99999997307169,2.492185084938476e-10,2.713253228033946e-10,-3.144127395196027e-11,2.7069472695892316e-10
0,3,1,1634,8192,1.0,size,unrestricted,0.5823164669926492,1.0938825664912921e-10,1.9552059193923469e-10,-2.8505790207998106e-11,2.3619737437136104e-11,-3.0080481419985954e-10,-2.5842014311376048e-11,7.370293066871216e-11,1.8592719492154516e-10,2.2276020562470243e-10,1.7492662910107697e-10,3.0272056665058463e-10,4.887198681752699e-11,1.9427599639397996e-10,-3.194518626799001e-10,-14.999999973466236
0,4,1,1634,8192,1.0,size,unrestricted,0.3990541472463323,-3.6389905751830996e-09,-14.99999993070887,-6.822381783574494e-10,1.1868934652661225e-09,2.0833480044744578e-08,-2.797970549834785e-10,-5.51798195501994e-10,-8.909743433017497e-10,-5.647650279950073e-10,1.041025395120416e-09,-2.532756721092635e-10,8.758961172297988e-10,-3.0774625659763536e-10,-7.740229390028485e-10,3.2912296455825476e-10
0,0,2,414,8192,1.0,size,unrestricted,0.6296207978546247,1.1204494493190494e-10,7.105214696490359e-09,6.557263115981247e-09,6.187118427832562e-10,1.5774296329243389e-09,-4.425281277284548e-09,-1.286880830432871e-08,14.999999892556572,-1.9734605488551676e-10,2.5367171563012836e-11,-9.415579219001836e-10,-5.777041119191851e-09,3.610669484392567e-09,4.625992974411199e-09,-1.953858703158908e-09
0,1,2,414,8192,1.0,size,unrestricted,1.516150680880332,-1.1818020933408965e-10,-2.233922333730239e-10,-2.3117876435502724e-10,-3.15640733818523e-10,2.054131344702929e-10,-1.1063948346158392e-10,-4.8624851978669945e-11,-1.8867575276174279e-10,1.5948027854922463e-10,7.089384527130008e-11,14.999999972811052,-4.0897412102910885e-11,-2.0010052821255523e-10,1.4545820835949818e-10,-3.1252407468609574e-10
0,2,2,414,8192,1.0,size,unrestricted,0.9810717999876836,-2.923216407188868e-10,-5.1991030348022e-11,-2.101437413619787e-09,2.778060231719744e-10,-2.490713741021786e-10,-4.2658088278867475e-10,-1.9217274444199683e-10,1.7874569679661267e-10,14.99999996673239,7.853526618752785e-12,5.245479773052325e-10,-3.7674558170035063e-10,2.1072020315471973e-10,-4.967440523849693e-10,-2.3131658784148763e-11
0,3,2,414,8192,1.0,size,unrestricted,0.7442094367132979,-2.2372662076542196e-10,-1.6851996914519706e-10,-2.279779640164696e-10,9.998963281596408e-10,3.279564718491349e-10,6.933426316162766e-10,-2.7353664927139614e-10,6.740213484810987e-11,6.050959930498129e-10,-2.0893528946821865e-10,-1.998893128807028e-09,-14.999999965618692,-4.6061383076561074e-10,2.1157224616832936e-10,-4.6285734196766414e-10
0,4,2,414,8192,1.0,size,unrestricted,0.6422223504794045,1.082622861723506e-09,-8.981025860175602e-10,-5.244317818514147e-09,1.7807575365873768e-09,5.214983849574772e-10,2.8393563336441616e-09,4.087776088581102e-10,6.854186090572507e-10,-1.4005546214530108e-09,9.04587159733892e-09,-1.4536567835167706e-09,-3.65050647414182e-10,14.999999934033225,7.055271520105293e-10,1.4298010037389112e-09
0,0,0,6144,8192,1.0,size,restricted,0.15845481982201473,0.9759828786833171,2.7198037732120915e-11,1.2928545656295531,1.4893561403389188,3.328367937181986e-11,1.2932999402768615,0.5739667866622226,-2.728435933481411,-2.2088743831345723,-1.2490228583218819,-0.037769982231552,-1.015768158786272,0.1124851600957297,-0.3802489385858243,-1.6419342735532727
0,1,0,6144,8192,1.0,size,restricted,0.1852537926334961,-0.14748922369151718,4.352096147708431,2.635792073259308,2.853978310234506,-0.8083176460731533,0.008604440521594339,6.310840287237639e-13,6.5957137851890526e-12,1.2701376206053492,0.3935119015231326,1.694446595955387e-09,3.5509010755357064e-12,-1.4745906437253113,-0.5112923118165162,0.5441896790850627
0,2,0,6144,8192,1.0,size,restricted,0.12268747225190357,-2.3118570407097137,0.34419106851800657,2.091933079928728e-11,1.261171365238116,-1.3241408436624624e-12,2.0321122621597394,-1.3899965996593522,2.71310087808289,0.06485924615787349,-0.7736732105397334,-0.8340988933184666,5.9042887558133795e-12,-0.708532970169435,-2.2058596472861285,-0.36054681803390337
0,3,0,6144,8192,1.0,size,restricted,0.113942346069322,-0.05153156545602377,-3.2668599578530424,1.1139000638012104,-3.8068180653165626e-11,1.6415979510693322,-1.0693368105439915,-0.5915954978190435,3.267778787282741,0.7311566705449114,-4.840948502813148e-13,-3.002092224851139e-12,1.443492729085596,-3.820999682898492e-11,1.0257317485713037e-12,-1.8227499664917757
0,4,0,6144,8192,1.0,size,restricted,0.11472423462105846,-0.9031757845565656,3.782817960985758e-12,-1.7135335626412924,4.458144953609154e-12,4.403490732844476,1.1430092746388036,-1.0760500141584786,1.7280503626095133e-12,5.227469558661331e-14,2.640503386298622e-13,1.84232581128332e-13,-0.7728259690712642,2.4619262550412224,1.7391325889037053,0.7868558178166905
0,0,1,1634,8192,1.0,size,restricted,0.21011039257280842,1.8539371690399458,1.2335704588701335,-0.18486793631630688,1.052872584678907,-1.1512451391712732,-0.4663443709558135,1.324696659765914,1.8236080841941344,-0.12870099343390212,1.320577502580281,0.36607829743376724,1.8337788343365193,0.29413110055211583,0.9487881924759795,-0.7765866058576509
0,1,1,1634,8192,1.0,size,restricted,0.164845297120565,-0.7297995631792593,0.3990506619317763,-0.5679310376316179,1.5353420934131103,-0.9504338697185191,0.1713330825002622,0.8399299525391356,-0.8524864880866726,0.27668674590437536,-0.537974247316145,1.659004820911342,-1.4263048093998312,-0.4936971102728626,0.9102345895745586,0.2618646117667304
0,2,1,1634,8192,1.0,size,restricted,0.2121099693652362,0.9686515030367173,1.2226403618165238,1.5234746851191797e-10,9.01886108780376e-12,-0.31354157589108456,-2.364764852455013e-13,0.8512720907022304,1.5704864794154898,1.4256156426830626,1.3048556971554115,2.964913413982654,1.1622440129281637,1.4561534829046174,0.1017919057518935,1.657833833550165
0,3,1,1634,8192,1.0,size,restricted,0.19258447772215861,-1.3211518972896616,0.8502114217329461,0.269273569857638,0.5496708184163335,-0.8032291230829557,0.22767620106297723,0.5256721695291049,0.9088259222585101,0.9815067437480769,0.9198452063931304,1.2243303319539716,0.5538297456337706,0.872437580802559,-0.7275398619884453,-2.032206575670708
0,4,1,1634,8192,1.0,size,restricted,0.1964380271020963,-1.2629976500867508,-1.407597411223865,-0.24114314096414702,1.6434654832189595,2.0029270944160458,0.01453494691487768,-0.17579206675590317,-0.32808670158971576,-0.10762059862498417,1.4484868940430795,0.17538365464996275,1.2980154932867078,0.1792748149043645,-0.2929181372298448,0.6766509664384773
0,0,2,414,8192,1.0,size,restricted,0.24516761417735936,0.3202163119812651,1.1586876366641579,1.095266058252226,0.5946552042331578,0.7991122035935804,-0.4288481334313467,-0.7235229388438957,1.6399555552313958,0.2430030789461258,0.4016263928527308,0.16734059426369202,-0.3954490570015801,0.9878340132847965,1.1519568370670519,-0.06700742138672552
0,1,2,414,8192,1.0,size,restricted,0.3451494563237444,0.0937884860603606,-0.12454655369702415,-0.1848006383211396,-0.6807223972823895,0.6856322141787182,0.07349242045576507,0.1776414638702181,-0.8085454818484434,0.6317955635915327,0.49515203062130125,1.8930614808596309,0.29825264145286956,-0.08886958673587912,0.607044486947635,-0.25843113655658867
0,2,2,414,8192,1.0,size,restricted,0.23404269721988719,-0.0719596527640855,0.26636295228187107,-1.107300490649157,0.7120628339823143,0.0005101342317656784,-0.19547972170908018,0.07810793379009714,0.6399536187505648,2.0450984998880015,0.4330204445250068,0.9735587973786538,-0.06694447762959531,0.607703560918479,-0.20385904278842948,0.3990975868669564
0,3,2,414,8192,1.0,size,restricted,0.15334370723941196,0.0034845639327025805,0.15210086375155668,-0.019551654691246236,1.0879887668994013,0.6072524500500743,0.8945819051326588,0.03205301387257209,0.4816399932542907,0.8181196985096602,0.1193645367882739,-0.7419110978055834,-1.45544012819146,-0.11836077370693723,0.5782509740505241,-0.0998303683979541
0,4,2,414,8192,1.0,size,restricted,0.23913521145767797,0.7567443334091394,-0.01860117159957851,-0.7223978275077284,0.9971260929286524,0.5530540636184966,1.055390609891994,0.509512237198071,0.784628940618325,-0.10453762662312914,1.5255853721323493,-0.11199624926429327,0.23761484342615183,1.7137881715285788,0.7346969109704812,0.925758017016261
0,0,0,6144,8192,inf,equal,unrestricted,0.2725845435746859,3.9991057564138416e-09,-8.721823898773246e-10,5.207486490312065e-09,6.3054175469465066e-09,-5.669702708595828e-10,5.734577530404771e-09,1.8476626612495705e-09,-14.999999787446802,-4.753275556541213e-08,-1.4738029011218067e-08,-3.130930749637578e-09,-1.3108478653294019e-08,1.8924121162519706e-10,-4.837376705048309e-09,-2.7254402491986732e-08
0,1,0,6144,8192,inf,equal,unrestricted,0.2968222465149965,-1.6978557526074447e-10,14.999999977583942,-2.347378529266042e-10,-2.5472935289361226e-10,-1.6832885085299795e-10,1.728075143846313e-11,-7.734130185754938e-11,-1.9919150263610226e-11,1.8333282605142653e-10,5.641406315248007e-11,-1.0523479897577511e-11,-7.851552403691095e-11,1.4266247675675338e-10,-1.8965020947520187e-10,7.98704769956336e-11
0,2,0,6144,8192,inf,equal,unrestricted,0.1769815730744272,-4.6021673369505946e-08,1.3595970986213325e-10,-5.033422373869477e-10,1.2922757376335627e-09,-8.011198112232535e-10,6.224255512354345e-09,-9.775745536418983e-09,1.4789077653999953e-08,-2.6274279425506684e-10,-3.2646139086960947e-09,-3.985186788402738e-09,-4.978912349589223e-10,-3.225873025878171e-09,-14.99999987310183,-1.66473858403925e-09
0,3,0,6144,8192,inf,equal,unrestricted,0.18087848512263863,-6.642252459254967e-10,-14.999999955249894,7.390085235492628e-10,-6.178751163622361e-10,1.014114938107686e-09,-1.74354962162857e-09,-1.0910280410013857e-09,3.4250355780465217e-09,5.15094880296241e-10,-2.750979078586019e-10,-4.418764556191598e-10,9.088232457079067e-10,-6.996174855681882e-10,-1.6305063022494625e-10,-3.592158083525911e-09
0,4,0,6144,8192,inf,equal,unrestricted,0.18192385150255633,-6.92307993443914e-11,-1.1840366796313894e-10,3.1356014565220604e-10,-1.3180503854083584e-10,14.999999977970218,1.3948631961885094e-10,-1.2085255235609712e-11,-1.141034740248807e-10,5.615656622499592e-11,-6.21489280214529e-11,-6.639883030407855e-11,-7.221899464950675e-11,-1.5555587081750178e-10,1.0708587746580365e-10,1.4354905635996363e-10
0,0,1,1634,8192,inf,equal,unrestricted,0.3410760420829962,4.7688450723395e-09,7.613207144688215e-10,-4.720145747765313e-10,4.3515063979657654e-10,-14.999999961100333,-7.382282281984963e-10,7.999928102035039e-10,2.695116880354749e-09,-5.779310234350026e-10,6.785810200371827e-10,-1.1109354834087557e-10,2.3436295447722375e-09,-8.54226552349081e-11,3.7954009351756467e-10,-2.2022996497179108e-09
0,1,1,1634,8192,inf,equal,unrestricted,0.3790892542842688,-4.2816631491957856e-10,-1.1325777113395033e-11,-3.86265640097832e-10,4.321073321899575e-10,-4.4339320136528026e-10,-1.1634366454062063e-10,2.803762497996879e-10,-4.707022872589752e-10,-3.0525399025525505e-11,-4.2019633111222136e-10,4.862719976229833e-10,-14.999999977009624,-3.871267726897582e-10,2.773053450924164e-10,-1.2693573283673832e-10
0,2,1,1634,8192,inf,equal,unrestricted,0.42068575978463735,2.223772505840775e-10,2.651149272316801e-10,-1.2508676666398475e-11,-1.4049797275609279e-10,-2.652987490137927e-10,-1.3144237137543106e-10,1.9319231340216983e-10,2.755688740076753e-10,2.7521917069095206e-10,2.544892940268896e-10,14.99999997307169,2.492185084938476e-10,2.713253228033946e-10,-3.144127395196027e-11,2.7069472695892316e-10
0,3,1,1634,8192,inf,equal,unrestricted,0.5823164669926492,1.0938825664912921e-10,1.9552059193923469e-10,-2.8505790207998106e-11,2.3619737437136104e-11,-3.0080481419985954e-10,-2.5842014311376048e-11,7.370293066871216e-11,1.8592719492154516e-10,2.2276020562470243e-10,1.7492662910107697e-10,3.0272056665058463e-10,4.887198681752699e-11,1.9427599639397996e-10,-3.194518626799001e-10,-14.999999973466236
0,4,1,1634,8192,inf,equal,unrestricted,0.3990541472463323,-3.6389905751830996e-09,-14.99999993070887,-6.822381783574494e-10,1.1868934652661225e-09,2.0833480044744578e-08,-2.797970549834785e-10,-5.51798195501994e-10,-8.909743433017497e-10,-5.647650279950073e-10,1.041025395120416e-09,-2.532756721092635e-10,8.758961172297988e-10,-3.0774625659763536e-10,-7.740229390028485e-10,3.2912296455825476e-10
0,0,2,414,8192,inf,equal,unrestricted,0.6296207978546247,1.1204494493190494e-10,7.105214696490359e-09,6.557263115981247e-09,6.187118427832562e-10,1.5774296329243389e-09,-4.425281277284548e-09,-1.286880830432871e-08,14.999999892556572,-1.9734605488551676e-10,2.5367171563012836e-11,-9.415579219001836e-10,-5.777041119191851e-09,3.610669484392567e-09,4.625992974411199e-09,-1.953858703158908e-09
0,1,2,414,8192,inf,equal,unrestricted,1.516150680880332,-1.1818020933408965e-10,-2.233922333730239e-10,-2.3117876435502724e-10,-3.15640733818523e-10,2.054131344702929e-10,-1.1063948346158392e-10,-4.8624851978669945e-11,-1.8867575276174279e-10,1.5948027854922463e-10,7.089384527130008e-11,14.999999972811052,-4.0897412102910885e-11,-2.0010052821255523e-10,1.4545820835949818e-10,-3.1252407468609574e-10
0,2,2,414,8192,inf,equal,unrestricted,0.9810717999876836,-2.923216407188868e-10,-5.1991030348022e-11,-2.101437413619787e-09,2.778060231719744e-10,-2.490713741021786e-10,-4.2658088278867475e-10,-1.9217274444199683e-10,1.7874569679661267e-10,14.99999996673239,7.853526618752785e-12,5.245479773052325e-10,-3.7674558170035063e-10,2.1072020315471973e-10,-4.967440523849693e-10,-2.3131658784148763e-11
0,3,2,414,8192,inf,equal,unrestricted,0.7442094367132979,-2.2372662076542196e-10,-1.6851996914519706e-10,-2.279779640164696e-10,9.998963281596408e-10,3.279564718491349e-10,6.933426316162766e-10,-2.7353664927139614e-10,6.740213484810987e-11,6.050959930498129e-10,-2.0893528946821865e-10,-1.998893128807028e-09,-14.999999965618692,-4.6061383076561074e-10,2.1157224616832936e-10,-4.6285734196766414e-10
0,4,2,414,8192,inf,equal,unrestricted,0.6422223504794045,1.082622861723506e-09,-8.981025860175602e-10,-5.244317818514147e-09,1.7807575365873768e-09,5.214983849574772e-10,2.8393563336441616e-09,4.087776088581102e-10,6.854186090572507e-10,-1.4005546214530108e-09,9.04587159733892e-09,-1.4536567835167706e-09,-3.65050647414182e-10,14.999999934033225,7.055271520105293e-10,1.4298010037389112e-09
0,0,0,6144,8192,inf,equal,restricted,0.016108503461532694,0.2548078536660912,0.10059293127871269,-0.05364203631062301,0.2902946134535958,0.09075561202406413,0.20265455860020137,0.21617904812113528,-0.3405291294915648,-0.06749740507586616,-0.08774660770824831,-0.1296214321028219,-0.16811450058554034,-0.049757942417121864,-0.06431518258526715,-0.09271881003433607
0,1,0,6144,8192,inf,equal,restricted,0.025345107716491372,0.0526596733575005,0.5910241611209927,0.07600539558967843,0.4424428232077532,-0.07019314792130325,0.06713316651948023,0.09959572369163515,0.014828995623889868,0.4206732913381743,0.1545088035993711,-0.008759243297255246,0.013871968263920665,-0.33298503827018827,-0.11695630643166641,0.2514868705732575
0,2,0,6144,8192,inf,equal,restricted,0.013904785325520775,-0.161229440412183,0.17195760434600327,-0.15454226687123324,0.2925904087874058,0.05400243557313921,0.32591122919420173,-0.07165174000378591,0.34957558460107385,0.2045603458164921,-0.026329216696858514,-0.17170996539124805,-0.006286738887072849,-0.21077907088757894,-0.24542077509995772,0.11125516727265147
0,3,0,6144,8192,inf,equal,restricted,0.010748932218870166,0.07106164863043964,-0.22699900485073274,0.1194241380644916,0.09539459796225538,0.33021606962503175,-0.048004192910801255,0.03618674999240218,0.44012177804923563,0.28301426711025574,0.10507736133081608,-0.04800164229419062,0.17954906375066298,-0.17685378755762976,0.09563709861485503,-0.04450774197162267
0,4,0,6144,8192,inf,equal,restricted,0.014773562834492465,-0.014263446175777636,0.05360870478301566,-0.40861114726013464,0.06553535231064733,0.5030214479794399,0.22597755869724498,-0.09940787056845427,0.016961384165451076,0.22696708327165177,0.10144494703410364,-0.05296080933854264,-0.16310132023691432,0.15742767911856323,0.2675513077457103,0.26480691042055987
0,0,1,1634,8192,inf,equal,restricted,0.11897640779024037,1.1447380092579065,0.8757046315496049,0.20417757566788436,0.7898144921203574,-0.6134561583126023,0.02994298593651294,0.8852702908485923,1.1346681167755943,-0.17903396237506364,0.8861494343923524,0.23324374412985094,0.9705826467672919,0.05626551140851263,0.7023009664320441,-0.1831024504569964
0,1,1,1634,8192,inf,equal,restricted,0.07956016424274469,-0.3236910210936027,0.33221806984078955,-0.14240322127757685,0.9461603920237098,-0.39977962240382886,0.18464344275504246,0.5738782438175233,-0.26955506545707364,0.2695872901814129,-0.18329507257552308,1.0620905237140874,-0.6111656661003587,-0.0962939800301672,0.6460819531048861,0.22988035154720074
0,2,1,1634,8192,inf,equal,restricted,0.11951401292841582,0.7095358649642827,0.7534065648347887,0.5324398488004978,0.5882427750762684,-0.2652716349880108,0.46108243308049074,0.75409051016603,1.02359174091667,0.6510063064065408,0.8487029955634414,1.6821018514471833,0.5043026919041186,0.6089800970947762,0.39405271038131634,1.1977416779393684
0,3,1,1634,8192,inf,equal,restricted,0.09084666568036816,-0.7241244617451208,0.7869753468236506,0.4574789554276056,0.4790670410113674,-0.3319532140909527,0.5006198122482937,0.3322751832849012,0.5562861173007321,0.2044855494710928,0.5725431441473756,0.7973825033075715,0.04330639247192274,0.437100331196434,-0.1910246383131612,-0.851366854320157
0,4,1,1634,8192,inf,equal,restricted,0.10333221994344281,-0.6299733890112091,-0.5940265896327013,0.09790402129545961,1.1047408534995187,1.1832927312825157,0.19890691253518092,0.022084268660358963,-0.0576480142498418,-0.06307849593969177,0.9397059485879302,0.2478662231684567,0.7690769387586264,0.23526326428490354,-0.010792706472811681,0.5869679006519382
0,0,2,414,8192,inf,equal,restricted,0.18491332293179202,0.2373745657495954,0.8663989932862473,0.4799600384769062,0.2779844016843627,0.6497409216907667,-0.6045429483993107,-0.7822224566121624,1.0734378952056456,0.2783753960892515,0.16929396360906648,-0.23212681426050122,-0.6018676426858091,0.4346706614776644,0.7218255757175419,-0.157495674982756
0,1,2,414,8192,inf,equal,restricted,0.3106472932344786,0.13423765411241137,-0.12310676200180573,-0.48602384712633545,-0.6330561047312379,0.5269843532820997,-0.07361524057586041,0.1336228383161091,-0.8636106928114141,0.5328393835212187,0.3530857796307496,1.451455697876638,0.05522092983213714,-0.38844964605722093,0.41850601982575125,-0.29807720596520926
0,2,2,414,8192,inf,equal,restricted,0.21632517882435315,-0.04597639779049037,0.24551256533734359,-1.1902748669305598,0.592098680056228,-0.11261930258550185,-0.26983965478352934,0.02434563459200391,0.42720798135224713,1.8050258794274812,0.3093123123645876,0.675591221749273,-0.15161506317145804,0.29619916415990794,-0.3188488850289475,0.2743291435971531
0,3,2,414,8192,inf,equal,restricted,0.14225594102193456,0.006092693615520318,0.13049943801402586,-0.052154447279139295,1.0129790406685075,0.5617400293535412,0.8236957617580399,0.030318683461663533,0.43940267519697707,0.7849833289985992,0.09573670278506748,-0.7046441792243909,-1.3290602871206347,-0.11084257508602144,0.5184213077118769,-0.09398538298069614
0,4,2,414,8192,inf,equal,restricted,0.19292258016507155,0.5201697354963923,-0.18188078080249248,-1.1325269630296675,0.7331783523722031,0.21133913144897296,0.7996747996930484,0.2709650722684499,0.32421116824308654,-0.2543057544806585,1.1355123083531764,-0.36373291422364484,-0.1248139437737782,1.1282144516997568,0.32087602024977946,0.6531710032434553
0,0,0,12288,16384,1.0,size,unrestricted,0.1471834859767429,9.870320274347337e-11,2.1977124618465943e-11,6.320434053770811e-10,1.2442609724325115e-09,7.080672412116889e-11,1.3461919055470358e-10,1.3748593797722108e-10,-14.999999986567333,-8.631430272723095e-10,-1.848696589227876e-10,-5.679637822827328e-10,-5.196637567978029e-09,2.0185867195731856e-10,-2.189898607592347e-11,5.7415224149583846e-12
0,1,0,12288,16384,1.0,size,unrestricted,0.12924335573149534,-1.1705357679709027e-08,14.999999865374418,1.4549049439773142e-09,2.1000059946170436e-08,-4.746755052900171e-09,-3.9618863761253356e-10,3.405810080354577e-09,-2.153218311227142e-08,1.888312004338604e-09,7.23235426162177e-11,-8.398314553380029e-09,4.860307047301025e-09,-5.877856068708066e-09,1.4963084169587465e-10,9.508134334866303e-10
0,2,0,12288,16384,1.0,size,unrestricted,0.17035030103523283,-6.496159993197822e-11,-1.6542200578031026e-10,-2.3590815424523458e-11,14.999999984678801,-3.1783930989800915e-11,5.040250150151465e-11,2.4033286559599094e-11,-1.3155345508121033e-10,-7.18341145282828e-11,-3.0548948068197144e-10,-6.614232630730246e-09,-3.0852995934433063e-10,-2.977503514795475e-10,-6.492367550068172e-10,-1.6610255365449148e-10
0,3,0,12288,16384,1.0,size,unrestricted,0.099994002612247,-1.961641944753266e-08,-3.5467082578735144e-08,-14.9999996535416,1.6058636129929853e-10,9.32978498248106e-10,1.435505943437968e-08,-2.413004056501705e-08,1.6658153179368538e-07,8.59333864999382e-10,-2.5462873320930947e-09,-5.032812121189732e-09,-1.2753166376311566e-10,2.819092913544785e-10,5.484182380413235e-10,-2.3480843823333263e-08
0,4,0,12288,16384,1.0,size,unrestricted,0.12464977978776849,-6.774878230079481e-10,-5.955128648047472e-12,-8.76168410550541e-10,1.8451927620000857e-10,1.4124519211270329e-09,-3.907358196806533e-10,1.606315789195073e-11,-1.6540155188142238e-10,7.74451386807968e-11,-2.664752940573786e-10,-2.094342859525236e-11,-14.999999994004911,-1.3484955278148655e-11,1.3150577503933432e-10,8.624517747467855e-13
0,0,1,3272,16384,1.0,size,unrestricted,0.24382508262454294,8.506774984645703e-10,5.784383920454759e-10,6.563451472185089e-10,-3.2519077987460066e-10,-7.091804404861977e-10,1.484432702141481e-10,-4.256870007012534e-11,1.7602759874013772e-10,3.737080112916277e-10,1.3500998321730387e-11,-5.017030234806319e-10,1.1708387313797794e-09,-3.4745596444596324e-10,5.370100627988976e-10,-14.999999972799312
0,1,1,3272,16384,1.0,size,unrestricted,0.33317516384962903,-6.489164578194568e-11,1.6984112104790782e-10,-1.9749370498902121e-10,4.717060352450536e-11,-1.5750322428151492e-10,1.753048417047577e-10,2.8851857457966503e-11,-14.999999976819236,1.6286421039917057e-10,-4.317852210364006e-11,1.579010415989173e-10,-2.0409181832596364e-10,1.4885452728981404e-10,-2.4978691918943e-10,-9.75540355137865e-11
0,2,1,3272,16384,1.0,size,unrestricted,0.35440831257385774,3.175968498639099e-10,4.835650151727266e-10,2.3595617625616553e-10,-1.8774014942376736e-10,-7.41304799363846e-10,-3.8874861769210233e-10,-1.9164532632224034e-10,9.833829486275153e-12,1.5652255922087715e-11,8.580978485016881e-10,14.999999966851341,4.5975901871389943e-10,1.2251032550722974e-10,-3.371103065766505e-10,1.2252067555612922e-09
0,3,1,3272,16384,1.0,size,unrestricted,0.3822275659416437,-4.6776726241832055e-09,4.215991290334242e-09,4.80983127579459e-09,3.238667115930104e-08,-7.591154664755297e-10,-1.3719875747018148e-10,5.973371545189262e-10,-4.457640219658195e-09,-4.400957841416738e-10,-1.5686840627031507e-09,2.584031789674624e-09,-8.732298590832322e-10,2.941028041190536e-09,4.4218690630368655e-09,-14.999999878607479
0,4,1,3272,16384,1.0,size,unrestricted,0.3124625400554575,-1.1795757080745848e-09,-14.999999176569299,-7.656887194339655e-07,1.78369310505214e-09,1.6214530246916822e-09,4.998554272752691e-10,-7.087203321528334e-10,-3.2344376790421504e-10,5.983572803387044e-10,9.242734463529867e-10,-2.697110784299207e-10,1.2728875923567794e-10,-1.909196393213713e-09,-5.465773087748154e-10,-4.680137475529757e-10
0,0,2,824,16384,1.0,size,unrestricted,0.621038870009863,1.521469645561299e-10,14.999999971160205,1.0096773668150174e-10,2.2491295461706584e-10,8.626897130734607e-10,-1.531361147813713e-09,-6.284478360948416e-10,4.670951435221912e-11,-2.2082629065383782e-10,3.9629607372482605e-11,-6.673541310942284e-10,-6.984442626856124e-10,4.093313755322387e-10,-2.673000252413361e-10,-4.745889360782277e-10
0,1,2,824,16384,1.0,size,unrestricted,0.5714147335570062,-1.9910200796979414e-10,-2.2474978728244084e-09,-4.1692909290407795e-10,-2.978581264836025e-08,1.4712506838814154e-09,-8.332056345360036e-11,-9.325721556348543e-10,-4.743812463745377e-09,-2.340509419366828e-10,14.999999874345294,5.2359249757242655e-09,-1.362092205425935e-09,-2.6329736429268797e-09,3.543434594788431e-09,-3.52654216267618e-09
0,2,2,824,16384,1.0,size,unrestricted,0.5064313349775555,5.626828742002511e-10,-5.649457261110432e-10,-1.0211744080251602e-09,14.999999956687574,-3.49474456401872e-09,-6.347536418764348e-10,1.068785490180768e-09,-2.9252739496684515e-10,1.786556394063562e-09,-7.929490885069411e-10,4.059892087637148e-09,-2.3939150071599426e-09,5.728904095027737e-10,-8.855432596941281e-10,-1.267283747170802e-09
0,3,2,824,16384,1.0,size,unrestricted,0.5672879905071762,-5.3147421167872476e-11,-4.435331608534648e-11,1.7844518725798379e-10,4.546994378334575e-10,7.528856378104393e-10,4.2428974873879287e-10,-4.058163136928996e-11,2.337819884341847e-10,4.16641759432884e-10,1.1564536041442954e-10,3.166057339973297e-10,-14.99999996876988,-3.115675296064414e-10,2.5909124367252835e-10,3.1084600788579783e-10
0,4,2,824,16384,1.0,size,unrestricted,0.42316123725928123,1.2385211461502799e-09,2.1276641255021397e-09,2.4493578239970076e-09,4.41445983350224e-09,-8.360082234216929e-10,2.2922905950964074e-08,-4.215748315569694e-10,1.8280530717568488e-09,4.204658139245969e-09,-1.2953279300880244e-10,-3.0549960276895785e-09,-1.1762648902266674e-09,14.999999886085345,-3.718677177773868e-10,1.4020598928666944e-09
0,0,0,12288,16384,1.0,size,restricted,0.08016729761973823,0.842346679069179,0.5842475461514823,1.7432267390292515,1.9729593692491836,0.7651690784308739,1.0194423134827586,0.9837630629356492,-1.589937272245419,-0.9982532428244362,-0.2255188202842123,-0.8344729255633653,-1.512580090120649,1.1959197223112177,0.27070552639688045,0.4614575896573486
0,1,0,12288,16384,1.0,size,restricted,0.07216973958040594,-0.8872561769397138,2.633028977434531,0.8900029000710296,2.222257797546894,-0.506644769903782,0.21480111609238037,1.18476326366383,-1.3388085135501138,0.9633207681876402,0.5078159941886128,-0.740260625926511,1.4097930820596933,-0.510385167632563,0.29362109092025124,0.6972397557842016
0,2,0,12288,16384,1.0,size,restricted,0.06892123760639805,0.05743557367087094,-0.2642591203372972,0.33271411214093116,2.751619185598288,0.31625242175864626,0.6153977852332321,0.5209733416710677,-0.0865638195914071,0.06457917408860553,-0.5473001753192523,-1.8881807062763765,-0.6099421192340336,-0.585960309595912,-1.1294415574772296,-0.23879178846174512
0,3,0,12288,16384,1.0,size,restricted,0.059832646731984136,-0.9560033266839251,-1.2844858619413493,-1.348933116605889,0.4990885788564091,0.7881590383779373,1.592390544233342,-1.139809262191193,2.028524414718338,0.6920017714281417,-0.1638970631038235,-0.5526062322900686,0.33407558434023316,0.503518490925875,0.6328806126387487,-1.0291000258719698
0,4,0,12288,16384,1.0,size,restricted,0.06532192051611595,-1.0982098369722648,0.3201214386503139,-1.1594962227804932,1.4220381912574112,2.1555252389269786,-0.8902346863636843,0.5083512960631045,-0.4302145795890878,0.968053116254697,-0.6593303972460453,0.1613936445037071,-1.6179488318779065,0.3213180669048682,1.1708617787219422,0.4850520338405011
0,0,1,3272,16384,1.0,size,restricted,0.11592619528627304,1.5607138355847299,1.2045602176887011,1.3499537467509044,-0.10581879226028024,-0.5827397410672019,0.6363580475741116,0.34235845790948904,0.6812281712335302,1.0284054008557477,0.5184646073853166,-0.3513008279628076,1.6938264587150877,-0.16569700990098732,1.1301799159194275,-1.109692452566637
0,1,1,3272,16384,1.0,size,restricted,0.11942059726812712,1.4831218538961308,0.8277148322523997,-0.20544817069517335,0.5150996036730058,-0.5870029487808871,0.8408273133170542,0.41062793891214955,-1.4737439995565422,1.249559778055905,0.4024198840544506,1.2313342448343398,-0.31575082442920466,0.7354995018373932,1.515820249501685,0.2125737594105649
0,2,1,3272,16384,1.0,size,restricted,0.14044547063783822,0.928005374822921,1.0943417785292946,0.8120894272688473,0.18947029998831505,-0.6015923616633087,-0.21970660466004202,0.07529108775889408,0.45721354933472286,0.47688466172797384,1.526138167782546,2.327830051943892,1.10223606542372,0.6063219498632502,-0.18090866105136794,1.816182822069526
0,3,1,3272,16384,1.0,size,restricted,0.1297588565335985,-0.3379393964446667,1.1078964615962539,1.1838450705602106,2.0049254198389566,0.23794017908858126,0.32147618421492175,0.4668710748692043,-0.3287376519927372,0.2605068440732596,0.1573062520760219,0.8570875451169214,0.2194788343735229,0.9195749089605944,1.0281276261554246,-1.5679966000456087
0,4,1,3272,16384,1.0,size,restricted,0.11706616401109728,-0.36941084332873747,-1.3035176577040357,-1.2027743124009942,1.5718673525334188,1.186564169317435,0.6712792721601153,-0.1668181236906608,0.18729548922698588,0.7582226035430609,1.0490086079153151,0.16437714711301915,0.4458910048976134,-0.6033547862121356,-0.07087119539922736,0.03226291919605751
0,0,2,824,16384,1.0,size,restricted,0.13762420963616007,0.4086881109795398,1.3169695088928977,0.40187092725451873,0.5486621657283346,0.9907281105679155,-0.5468483952122838,-0.26374725844653496,0.36132363990181765,0.07223959471043986,0.39695920671165996,-0.29339788877638723,-0.2792029393050125,0.6998820830082759,0.017206912697052004,-0.1364676911046522
0,1,2,824,16384,1.0,size,restricted,0.13885211283573837,0.26289560390423805,-0.16515506791858595,0.20176025283110594,-0.5701354549121723,0.5494106347688462,0.2723132936917308,0.0616888934564982,-0.3241621235107884,0.2500975331499137,1.2740979049316545,0.9450743076182552,0.02804702026019576,-0.18510551889077287,0.8179053941097929,-0.2755529908642333
0,2,2,824,16384,1.0,size,restricted,0.13630445780121245,0.5961830204915024,0.004600962271967648,-0.14328424214924165,1.1970553183714305,-0.4260777810471979,-0.028870348219964325,0.7422996460040677,0.19483556886618372,0.874726347121353,0.03848627809312375,1.011600102709414,-0.3145080757636188,0.5541254519982652,-0.1538370009404538,-0.15481270982160153
0,3,2,824,16384,1.0,size,restricted,0.11641380363194787,0.24710022840277668,0.24423989658093184,0.5037218475653252,0.8396107125701237,1.029482105994742,0.7551693085495117,0.24481727209738904,0.6269980387865625,0.7427381708074006,0.5059439031531068,0.6648605641548413,-1.0828413338393312,-0.04393519980561667,0.5739269881198935,0.66682095719397
0,4,2,824,16384,1.0,size,restricted,0.13487935149415653,0.599727657962555,0.7340724920920065,0.7779578542209635,0.98701058254592,0.13559548833429305,1.2198386993961254,0.24189787019193368,0.7099710878775873,0.9340741835790679,0.3934356975806622,-0.19430357775117146,0.10770029116275343,1.3267101995270503,0.23662422807745842,0.6449794399421525
0,0,0,12288,16384,inf,equal,unrestricted,0.1471834859767429,9.870320274347337e-11,2.1977124618465943e-11,6.320434053770811e-10,1.2442609724325115e-09,7.080672412116889e-11,1.3461919055470358e-10,1.3748593797722108e-10,-14.999999986567333,-8.631430272723095e-10,-1.848696589227876e-10,-5.679637822827328e-10,-5.196637567978029e-09,2.0185867195731856e-10,-2.189898607592347e-11,5.7415224149583846e-12
0,1,0,12288,16384,inf,equal,unrestricted,0.12924335573149534,-1.1705357679709027e-08,14.999999865374418,1.4549049439773142e-09,2.1000059946170436e-08,-4.746755052900171e-09,-3.9618863761253356e-10,3.405810080354577e-09,-2.153218311227142e-08,1.888312004338604e-09,7.23235426162177e-11,-8.398314553380029e-09,4.860307047301025e-09,-5.877856068708066e-09,1.4963084169587465e-10,9.508134334866303e-10
0,2,0,12288,16384,inf,equal,unrestricted,0.17035030103523283,-6.496159993197822e-11,-1.6542200578031026e-10,-2.3590815424523458e-11,14.999999984678801,-3.1783930989800915e-11,5.040250150151465e-11,2.4033286559599094e-11,-1.3155345508121033e-10,-7.18341145282828e-11,-3.0548948068197144e-10,-6.614232630730246e-09,-3.0852995934433063e-10,-2.977503514795475e-10,-6.492367550068172e-10,-1.6610255365449148e-10
0,3,0,12288,16384,inf,equal,unrestricted,0.099994002612247,-1.961641944753266e-08,-3.5467082578735144e-08,-14.9999996535416,1.6058636129929853e-10,9.32978498248106e-10,1.435505943437968e-08,-2.413004056501705e-08,1.6658153179368538e-07,8.59333864999382e-10,-2.5462873320930947e-09,-5.032812121189732e-09,-1.2753166376311566e-10,2.819092913544785e-10,5.484182380413235e-10,-2.3480843823333263e-08
0,4,0,12288,16384,inf,equal,unrestricted,0.12464977978776849,-6.774878230079481e-10,-5.955128648047472e-12,-8.76168410550541e-10,1.8451927620000857e-10,1.4124519211270329e-09,-3.907358196806533e-10,1.606315789195073e-11,-1.6540155188142238e-10,7.74451386807968e-11,-2.664752940573786e-10,-2.094342859525236e-11,-14.999999994004911,-1.3484955278148655e-11,1.3150577503933432e-10,8.624517747467855e-13
0,0,1,3272,16384,inf,equal,unrestricted,0.24382508262454294,8.506774984645703e-10,5.784383920454759e-10,6.563451472185089e-10,-3.2519077987460066e-10,-7.091804404861977e-10,1.484432702141481e-10,-4.256870007012534e-11,1.7602759874013772e-10,3.737080112916277e-10,1.3500998321730387e-11,-5.017030234806319e-10,1.1708387313797794e-09,-3.4745596444596324e-10,5.370100627988976e-10,-14.999999972799312
0,1,1,3272,16384,inf,equal,unrestricted,0.33317516384962903,-6.489164578194568e-11,1.6984112104790782e-10,-1.9749370498902121e-10,4.717060352450536e-11,-1.5750322428151492e-10,1.753048417047577e-10,2.8851857457966503e-11,-14.999999976819236,1.6286421039917057e-10,-4.317852210364006e-11,1.579010415989173e-10,-2.0409181832596364e-10,1.4885452728981404e-10,-2.4978691918943e-10,-9.75540355137865e-11
0,2,1,3272,16384,inf,equal,unrestricted,0.35440831257385774,3.175968498639099e-10,4.835650151727266e-10,2.3595617625616553e-10,-1.8774014942376736e-10,-7.41304799363846e-10,-3.8874861769210233e-10,-1.9164532632224034e-10,9.833829486275153e-12,1.5652255922087715e-11,8.580978485016881e-10,14.999999966851341,4.5975901871389943e-10,1.2251032550722974e-10,-3.371103065766505e-10,1.2252067555612922e-09
0,3,1,3272,16384,inf,equal,unrestricted,0.3822275659416437,-4.6776726241832055e-09,4.215991290334242e-09,4.80983127579459e-09,3.238667115930104e-08,-7.591154664755297e-10,-1.3719875747018148e-10,5.973371545189262e-10,-4.457640219658195e-09,-4.400957841416738e-10,-1.5686840627031507e-09,2.584031789674624e-09,-8.732298590832322e-10,2.941028041190536e-09,4.4218690630368655e-09,-14.999999878607479
0,4,1,3272,16384,inf,equal,unrestricted,0.3124625400554575,-1.1795757080745848e-09,-14.999999176569299,-7.656887194339655e-07,1.78369310505214e-09,1.6214530246916822e-09,4.998554272752691e-10,-7.087203321528334e-10,-3.2344376790421504e-10,5.983572803387044e-10,9.242734463529867e-10,-2.697110784299207e-10,1.2728875923567794e-10,-1.909196393213713e-09,-5.465773087748154e-10,-4.680137475529757e-10
0,0,2,824,16384,inf,equal,unrestricted,0.621038870009863,1.521469645561299e-10,14.999999971160205,1.0096773668150174e-10,2.2491295461706584e-10,8.626897130734607e-10,-1.531361147813713e-09,-6.284478360948416e-10,4.670951435221912e-11,-2.2082629065383782e-10,3.9629607372482605e-11,-6.673541310942284e-10,-6.984442626856124e-10,4.093313755322387e-10,-2.673000252413361e-10,-4.745889360782277e-10
0,1,2,824,16384,inf,equal,unrestricted,0.5714147335570062,-1.9910200796979414e-10,-2.2474978728244084e-09,-4.1692909290407795e-10,-2.978581264836025e-08,1.4712506838814154e-09,-8.332056345360036e-11,-9.325721556348543e-10,-4.743812463745377e-09,-2.340509419366828e-10,14.999999874345294,5.2359249757242655e-09,-1.362092205425935e-09,-2.6329736429268797e-09,3.543434594788431e-09,-3.52654216267618e-09
0,2,2,824,16384,inf,equal,unrestricted,0.5064313349775555,5.626828742002511e-10,-5.649457261110432e-10,-1.0211744080251602e-09,14.999999956687574,-3.49474456401872e-09,-6.347536418764348e-10,1.068785490180768e-09,-2.9252739496684515e-10,1.786556394063562e-09,-7.929490885069411e-10,4.059892087637148e-09,-2.3939150071599426e-09,5.728904095027737e-10,-8.855432596941281e-10,-1.267283747170802e-09
0,3,2,824,16384,inf,equal,unrestricted,0.5672879905071762,-5.3147421167872476e-11,-4.435331608534648e-11,1.7844518725798379e-10,4.546994378334575e-10,7.528856378104393e-10,4.2428974873879287e-10,-4.058163136928996e-11,2.337819884341847e-10,4.16641759432884e-10,1.1564536041442954e-10,3.166057339973297e-10,-14.99999996876988,-3.115675296064414e-10,2.5909124367252835e-10,3.1084600788579783e-10
0,4,2,824,16384,inf,equal,unrestricted,0.42316123725928123,1.2385211461502799e-09,2.1276641255021397e-09,2.4493578239970076e-09,4.41445983350224e-09,-8.360082234216929e-10,2.2922905950964074e-08,-4.215748315569694e-10,1.8280530717568488e-09,4.204658139245969e-09,-1.2953279300880244e-10,-3.0549960276895785e-09,-1.1762648902266674e-09,14.999999886085345,-3.718677177773868e-10,1.4020598928666944e-09
0,0,0,12288,16384,inf,equal,restricted,0.006345961585731876,0.17454660357795648,0.09343851879541822,0.13878625034518358,0.21600013990288527,0.1854043131067023,0.12177602913584114,0.1612385648290522,-0.16260837215717364,0.014227243365533293,0.08892465585585667,-0.13074633734681476,-0.0029458625208173333,0.12049374877790396,0.06976943281772005,0.15424889340005007
0,1,0,12288,16384,inf,equal,restricted,0.0074707723827381585,0.025491986383862054,0.27315151401661597,0.06503045778970487,0.2481772162797774,0.0695489749470979,0.06120412685853355,0.1767918623883826,-0.132558155221758,0.19452321642274437,0.1526402505653408,-0.12780885156924796,0.25518043967848725,-0.02643296059093206,0.07694258319209119,0.18309581041677672
0,2,0,12288,16384,inf,equal,restricted,0.004994377497809459,0.1063018072390958,0.027817302100523796,0.022054787791463658,0.3030208648784341,0.14233199052198858,0.08602586847520309,0.12638199206815162,-0.028694247993125817,0.11249317334827064,0.06733790453669851,-0.22526213440868562,0.0871586839255617,-0.026361623106567766,-0.04293924856867175,0.09486721444236795
0,3,0,12288,16384,inf,equal,restricted,0.003694199733351125,0.0218171795234682,-0.06094678888102651,-0.1297185121527854,0.09393548019869434,0.19256581928664634,0.17821752001050484,-0.017902272106015634,0.17379897874865372,0.1440181650797455,0.09474546121615929,-0.10547215757528008,0.17495177550409466,0.07439257652457977,0.11493389664131845,0.024831763107230006
0,4,0,12288,16384,inf,equal,restricted,0.004829607970846985,0.020897609453243017,0.08785493543924776,-0.09186617684404107,0.18218313242385434,0.3115458720465603,-0.030701003528378217,0.1258975223303645,-0.04594972057515135,0.16044265986163694,0.05343500881646464,-0.04158327068689591,-0.01799102113112492,0.05058513883148961,0.1731680193277373,0.14815081435915076
0,0,1,3272,16384,inf,equal,restricted,0.06744597366447941,1.0598320516174569,0.8165568792142808,0.9340272423195219,0.09170527557019327,-0.31896138185737777,0.608800048920275,0.309913844558238,0.5034700032898912,0.4473914361721385,0.37950266999472304,-0.21758961111685676,0.8860530749194556,-0.10903009932876805,0.7004570212440397,-0.49118734577834494
0,1,1,3272,16384,inf,equal,restricted,0.06430710876896341,0.9977971990453912,0.5071511483128021,0.09817172206306989,0.3682964456636516,-0.36675787126238374,0.7166520252948216,0.3465893001805845,-0.7138572952300541,0.37862399029553984,0.275608414321456,0.535261055118405,-0.2961045063791854,0.302100568946599,0.9903056740874795,0.295218146298389
0,2,1,3272,16384,inf,equal,restricted,0.07233508525165794,0.6590879824597196,0.6124378478641272,0.48779348096389374,0.3075518141728169,-0.4238784488984467,0.20882644716500132,0.12688860862322018,0.3311365661137363,-0.0750738819917657,0.7234641784394406,1.2714695817989028,0.47986191197248007,0.178872564883699,0.005531215940161241,1.000507140140301
0,3,1,3272,16384,inf,equal,restricted,0.07191800667034282,-0.00407352058461308,0.6984253677701833,0.8798119300414698,1.2681736961134462,0.13182598924297487,0.449271050933353,0.2970230291405636,0.0373259722426767,-0.24373023100906094,0.20079409722083627,0.4317976657956887,-0.01941072317615239,0.4998783929298441,0.7423159769220615,-0.7123057277564926
0,4,1,3272,16384,inf,equal,restricted,0.054587969010323256,0.04216539862995882,-0.6007345874082636,-0.4876752794359917,0.9691004474485375,0.5672699742744041,0.6288355822991614,-0.04216883930641888,0.23488701348890462,0.0343793602120281,0.5208508028808273,0.25596424506624954,0.0450740386607575,-0.432271295088169,0.07393613055423372,0.07900371274204981
0,0,2,824,16384,inf,equal,restricted,0.138258945957224,0.29748274415441966,1.0927967310620614,0.13570423205845075,0.26661518778188525,0.8913042058348788,-0.723448712712847,-0.3971075706607142,0.03595103994074289,0.0058962692813479935,0.24484012402925875,-0.5955856710070866,-0.3605325748443535,0.4291870200124978,-0.10891178451194333,-0.26584743539082767
0,1,2,824,16384,inf,equal,restricted,0.14132657005535876,0.17102872285487478,-0.3036081329628261,-0.0472913624360181,-0.7339112431805704,0.5408659943154847,0.06436840129974301,-0.05323044337050368,-0.5610616899487672,0.058790517630062024,1.0538571072254956,0.597882392689083,-0.08059005891834317,-0.36189135802589506,0.6459802380725824,-0.39275112731514006
0,2,2,824,16384,inf,equal,restricted,0.1258396222342298,0.4555074097133676,-0.15002865878445792,-0.38819588825981444,0.9603138502888918,-0.5141229437253774,-0.19356638503615634,0.6135950508363488,-0.1262308288196965,0.6875280599460571,-0.1161608750748484,0.618679357423216,-0.3486301671727996,0.31043478866464347,-0.29706922433831634,-0.2433281862432644
0,3,2,824,16384,inf,equal,restricted,0.09723382338370548,0.10725031740027935,0.05276743188986835,0.2974078196542176,0.5279098425075002,0.8606541814082477,0.516492772647874,0.06427718600574746,0.27561984869215533,0.5454650115383973,0.2896275810380988,0.31072709528246895,-1.1212683849151184,-0.29196088304819834,0.38359417519753974,0.4896402267178044
0,4,2,824,16384,inf,equal,restricted,0.10715857057898866,0.39342477126150394,0.5059881833970826,0.45854251658375506,0.6826641957955937,-0.0480294128444216,0.9855032335070814,0.0520435869932725,0.33851473919492403,0.7658219943742194,0.15083495995328838,-0.5106759444767881,0.002225523529726391,1.0226101232304103,0.007893330715999125,0.5342692194527183


==> experiments/logistic_15d_three_groups_geometric_no_noise/3/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,5.315658938697123,0.30974351573748654,0.9579514898108897,2.3480859536110747,2.3480859568721386
0,1,12,64,1.0,size,11.259391312258886,0.6194870314749731,0.7256438530077748,5.01020862465447,5.01021710228372
0,2,4,64,1.0,size,21.906691069943495,1.0729830131446736,0.627459092847744,9.880362521827074,9.258088606193175
0,0,48,64,inf,equal,5.315658938697123,0.30974351573748654,1.1184198664708016,2.3480859536110747,1.6409806871503456
0,1,12,64,inf,equal,11.259391312258886,0.6194870314749731,1.2988953813591193,5.01020862465447,3.3777134434469547
0,2,4,64,inf,equal,21.906691069943495,1.0729830131446736,2.146031347287249,9.880362521827074,8.147397218077492
0,0,96,128,1.0,size,3.6143046555278615,0.21902174040653885,0.8737383250224464,1.5881305873573919,1.5881305911731833
0,1,24,128,1.0,size,7.459488754488323,0.4380434808130777,0.7094720197175421,3.2917008964310837,3.2446296946170095
0,2,8,128,1.0,size,15.530707225488788,0.7587135646925732,0.6400449099992098,7.006640048051821,6.06408914488976
0,0,96,128,inf,equal,3.6143046555278615,0.21902174040653885,0.964579424981203,1.5881305873573919,1.0781794333854182
0,1,24,128,inf,equal,7.459488754488323,0.4380434808130777,1.0874662698118545,3.2917008964310837,2.171175760180294
0,2,8,128,inf,equal,15.530707225488788,0.7587135646925732,1.5213117180520568,7.006640048051821,4.803084801386065
0,0,192,256,1.0,size,2.739616389522136,0.15487175786874327,0.8381299203904147,1.2149364368923248,1.2149364397731381
0,1,49,256,1.0,size,5.064143282736032,0.3065665751841925,0.7231798006499984,2.225505066183824,2.0076247971821886
0,2,15,256,1.0,size,8.805881701897913,0.5540860454230366,0.6707542420353119,3.84885480552592,3.1316953998077834
0,0,192,256,inf,equal,2.739616389522136,0.15487175786874327,0.9290382603590444,1.2149364368923248,0.6087963564467891
0,1,49,256,inf,equal,5.064143282736032,0.3065665751841925,0.9907423160176653,2.225505066183824,1.072643749732304
0,2,15,256,inf,equal,8.805881701897913,0.5540860454230366,1.1609070677214666,3.84885480552592,2.2821422220811605
0,0,384,512,1.0,size,1.9339277212392563,0.10951087020326943,0.80099887477515,0.8574529904163587,0.836797514545322
0,1,100,512,1.0,size,3.5291110760458393,0.21459660262893474,0.7205593673721734,1.5499589353939849,1.3863740898879418
0,2,28,512,1.0,size,6.149895219044316,0.4055494591110793,0.68108954156052,2.6693981504110784,1.7944379307787162
0,0,384,512,inf,equal,1.9339277212392563,0.10951087020326943,0.8431487982719985,0.8574529904163587,0.34278728373882505
0,1,100,512,inf,equal,3.5291110760458393,0.21459660262893474,1.0290695327029562,1.5499589353939849,0.8005993400993965
0,2,28,512,inf,equal,6.149895219044316,0.4055494591110793,1.1092127634108762,2.6693981504110784,1.44720494965602
0,0,768,1024,1.0,size,1.3191532440133247,0.07743587893437164,0.7702934090022143,0.5821407430722907,0.5552371116545952
0,1,202,1024,1.0,size,2.7323924435874667,0.15098964271718057,0.7137097230789194,1.2152065790765527,0.9824039991438035
0,2,54,1024,1.0,size,4.9392759327257325,0.29202898720871845,0.6849395228453264,2.1776089791541478,1.1983115125542492
0,0,768,1024,inf,equal,1.3191532440133247,0.07743587893437164,0.8064375865747638,0.5821407430722907,0.1646351371574034
0,1,202,1024,inf,equal,2.7323924435874667,0.15098964271718057,0.9437417214417247,1.2152065790765527,0.4881747280956684
0,2,54,1024,inf,equal,4.9392759327257325,0.29202898720871845,1.007052959642512,2.1776089791541478,0.8951559229461761
0,0,1536,2048,1.0,size,0.9266007357134943,0.05475543510163471,0.7354180417875263,0.40854493275511244,0.3656615524444599
0,1,406,2048,1.0,size,2.060398462385911,0.10650250564813146,0.6955114685229076,0.9236967255448242,0.6606504058316423
0,2,106,2048,1.0,size,4.00449937081636,0.208434646243384,0.674861131812612,1.7938150391647958,0.7958792589638108
0,0,1536,2048,inf,equal,0.9266007357134943,0.05475543510163471,0.7516872731720271,0.40854493275511244,0.06523196798976628
0,1,406,2048,inf,equal,2.060398462385911,0.10650250564813146,0.8795958387062962,0.9236967255448242,0.3230656157157416
0,2,106,2048,inf,equal,4.00449937081636,0.208434646243384,0.9656079234402528,1.7938150391647958,0.612625610414748
0,0,3072,4096,1.0,size,0.7773701747310001,0.03871793946718582,0.7166367395192401,0.34996714789831423,0.2655451902991448
0,1,815,4096,1.0,size,1.20155900128599,0.0751699113051862,0.6884736377958671,0.5256095893378088,0.29625818582734925
0,2,209,4096,1.0,size,2.638491211368762,0.14843957393495466,0.6737082048069407,1.1708060317494264,0.4579862785495045
0,0,3072,4096,inf,equal,0.7773701747310001,0.03871793946718582,0.7259437797172491,0.34996714789831423,0.04268123805920619
0,1,815,4096,inf,equal,1.20155900128599,0.0751699113051862,0.8279525990956085,0.5256095893378088,0.1587459408400168
0,2,209,4096,inf,equal,2.638491211368762,0.14843957393495466,0.9134116883884736,1.1708060317494264,0.39073868324971134
0,0,6144,8192,1.0,size,0.49843171501735656,0.027377717550817356,0.7000923821022067,0.22183813995786092,0.139012533079559
0,1,1634,8192,1.0,size,0.955064778597297,0.053088055220471726,0.6802039996798505,0.4244443340781768,0.1952176327765729
0,2,414,8192,1.0,size,2.0162469788715054,0.10546847625268425,0.6696859496159736,0.9026550131830685,0.24336773728361613
0,0,6144,8192,inf,equal,0.49843171501735656,0.027377717550817356,0.7025259677908585,0.22183813995786092,0.016176178311381496
0,1,1634,8192,inf,equal,0.955064778597297,0.053088055220471726,0.7887647838621052,0.4244443340781768,0.10244589411704237
0,2,414,8192,inf,equal,2.0162469788715054,0.10546847625268425,0.8512190920662431,0.9026550131830685,0.20941286323552596
0,0,12288,16384,1.0,size,0.30728630952458047,0.01935896973359291,0.6876272977541095,0.13428418502869732,0.06928256841092847
0,1,3272,16384,1.0,size,0.7254714085719303,0.037515971276938925,0.6735732496500756,0.3252197330090262,0.12452345674738682
0,2,824,16384,1.0,size,1.225250204330751,0.07475826890319909,0.6661084737172255,0.5378668332621764,0.13281478707984307
0,0,12288,16384,inf,equal,0.30728630952458047,0.01935896973359291,0.6908629395945592,0.13428418502869732,0.005466983834095521
0,1,3272,16384,inf,equal,0.7254714085719303,0.037515971276938925,0.7604187585414883,0.3252197330090262,0.06611882867315336
0,2,824,16384,inf,equal,1.225250204330751,0.07475826890319909,0.8088900431482021,0.5378668332621764,0.12196350644190135


==> experiments/logistic_15d_three_groups_geometric_no_noise/4/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0, "low": -1, "high": 1}

==> experiments/logistic_15d_three_groups_geometric_no_noise/4/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,,,64,1.0,size,unrestricted,,0.43134234220661527,-0.4566437160917599,2.106637291753863,-0.8286922510281691,0.9008839732553742,0.6573457761256087,-0.6713774854367125,1.8034519083453642,1.5482657538821054,0.2729348772697785,0.8951737070540592,-0.8140420444346246,1.0505594250160297,0.7567612750407117,-0.38051994174915715,1.4875247933863238
0,0,48,64,1.0,size,unrestricted,,0.3815123012279098,9.678226921859024e-10,2.0950414734312766,-1.3884704193151305,1.1785771811210974,0.5833642933125384,-0.8304461177399194,2.2546678204512323,1.5036902869444302,0.5302515273086164,0.7745205497773195,-0.7109417660109445,1.0972614999135357,0.3213585756657318,-0.6043749273962397,1.127033550907328
0,1,12,64,1.0,size,unrestricted,,0.04122244515122737,-1.483990141233911e-09,1.4885806645186963e-09,1.3578920068268963,-0.9868571133623535,1.88638252343229e-09,8.223081791005977e-09,-3.394254047891383e-10,-5.877923526072034e-10,-0.5657886294144459,2.6611648133684382,-2.243260449599544e-09,4.25963158462914e-09,3.4169423566609045,0.935011138353233,5.0763438907778
0,2,4,64,1.0,size,unrestricted,,0.00021293874255959045,1.2674315949401891e-05,8.993557685649934e-06,-9.628299337021017,0.015417596462625497,-1.748865318653594e-05,-5.355544795270332,1.9841173491394834e-06,2.581345105344217e-05,2.995762495226633e-06,1.633010868629356e-05,1.1860433991488144e-05,-5.173772288559748e-05,-2.1614535541626165e-05,-6.596484737006044e-06,0.00019521595042332453
0,,,64,1.0,size,restricted,0,0.43134234220661527,-0.45664371199722015,2.1066372685060175,-0.8286922464546139,0.9008839763521957,0.6573457646734684,-0.6713774843842674,1.8034518944997855,1.5482657351048066,0.27293486336529305,0.8951737010726124,-0.8140420325276948,1.0505594147731205,0.7567612675298553,-0.3805199358690168,1.4875247866692414
0,,,64,1.0,size,restricted,1,0.43134234220661527,-0.4566437113378132,2.1066372656238497,-0.8286922457151193,0.9008839766162159,0.6573457634069937,-0.6713774834437546,1.8034518925968108,1.5482657330110887,0.27293486170848086,0.8951737000783905,-0.8140420304554463,1.0505594131520068,0.7567612663107914,-0.3805199340250431,1.487524785225035
0,,,64,1.0,size,restricted,2,0.43134234220661516,-0.4566437140033354,2.1066372728818257,-0.8286922471939524,0.9008839765157545,0.6573457665545525,-0.6713774859744928,1.8034518982595709,1.5482657383348906,0.27293486584509613,0.8951737029715258,-0.8140420355179667,1.0505594176766329,0.7567612691773014,-0.3805199374859799,1.4875247894453199
0,,,64,inf,equal,unrestricted,,0.45752063623462585,-0.4328496537717364,1.692211805921936,-0.38516359473707745,0.5561056349411952,0.8200583172584792,-0.211600046977169,1.2153061784071784,1.3185455598320008,-0.10739059782952283,0.7103753075155577,-0.5300478917527827,0.8931249267625552,0.9845438532947185,-0.2200249213513214,1.475363523229795
0,0,48,64,inf,equal,unrestricted,,0.3815123012279098,9.678226921859024e-10,2.0950414734312766,-1.3884704193151305,1.1785771811210974,0.5833642933125384,-0.8304461177399194,2.2546678204512323,1.5036902869444302,0.5302515273086164,0.7745205497773195,-0.7109417660109445,1.0972614999135357,0.3213585756657318,-0.6043749273962397,1.127033550907328
0,1,12,64,inf,equal,unrestricted,,0.04122244515122737,-1.483990141233911e-09,1.4885806645186963e-09,1.3578920068268963,-0.9868571133623535,1.88638252343229e-09,8.223081791005977e-09,-3.394254047891383e-10,-5.877923526072034e-10,-0.5657886294144459,2.6611648133684382,-2.243260449599544e-09,4.25963158462914e-09,3.4169423566609045,0.935011138353233,5.0763438907778
0,2,4,64,inf,equal,unrestricted,,0.00021293874255959045,1.2674315949401891e-05,8.993557685649934e-06,-9.628299337021017,0.015417596462625497,-1.748865318653594e-05,-5.355544795270332,1.9841173491394834e-06,2.581345105344217e-05,2.995762495226633e-06,1.633010868629356e-05,1.1860433991488144e-05,-5.173772288559748e-05,-2.1614535541626165e-05,-6.596484737006044e-06,0.00019521595042332453
0,,,64,inf,equal,restricted,0,0.4575206360816387,-0.4328496524375529,1.6922118027303001,-0.3851635918188546,0.5561056365068233,0.8200583162576678,-0.2116000489039047,1.2153061760939599,1.3185455567368554,-0.10739059586197035,0.7103753064356307,-0.5300478896092315,0.893124924068273,0.9845438489951767,-0.2200249185161033,1.475363519892877
0,,,64,inf,equal,restricted,1,0.4575206361036857,-0.4328496531887979,1.692211805503656,-0.38516359224793617,0.5561056341359996,0.8200583202331189,-0.21160004462429025,1.2153061785060084,1.3185455615129267,-0.10739059782836038,0.7103753063417388,-0.5300478926338998,0.893124928513487,0.9845438548430411,-0.2200249234613178,1.475363523586689
0,,,64,inf,equal,restricted,2,0.4575206361751067,-0.4328496559536135,1.6922118063724643,-0.3851635907103533,0.5561056352500429,0.8200583174696245,-0.21160005137803511,1.2153061801520146,1.3185455570146378,-0.10739059103905617,0.7103753113456283,-0.5300478956474239,0.8931249285037728,0.9845438493829997,-0.2200249203953835,1.4753635195284718
0,,,128,1.0,size,unrestricted,,0.5847656240542615,0.013919200191353235,1.1376200241301,0.057294810967480465,0.7110319908442547,0.3169139487506364,-0.2736875833801144,0.7591075279826495,0.49888778879614193,-0.03995959194605158,0.11763190056747382,-0.2139234839985456,0.09761641577062503,0.6610928785775254,0.0939932226772406,0.7608632609624513
0,0,96,128,1.0,size,unrestricted,,0.5636338427037769,-0.2036217158382733,1.1574343881235665,-0.019466820615665334,0.7271518584388983,0.3561125722057295,-0.45579088906639637,1.0421311408607523,0.4377845963929856,0.2913917196272401,0.07562020400406808,-0.44859257532716285,0.3784920495053933,0.8486664104785985,0.45470801842206765,0.6651968104284746
0,1,24,128,1.0,size,unrestricted,,0.2641209733762213,0.04364931751033366,1.81452463367015,2.296460839465204,2.3545705765648877e-11,0.2500395608308609,3.2888960135293215,-0.9832024388713124,0.727967021214142,-0.23693050565704465,6.42456612019094e-10,0.4123045913271474,0.6678473558987602,1.0436322316302793,-1.1209227520307938,2.1136227342534997
0,2,8,128,1.0,size,unrestricted,,0.0614997692134092,1.0713829554324505,-3.7438636872792057,-4.715475888118774,3.924474177689926e-08,-7.463509050758945e-09,-3.16616255726363,1.3476778166087413,-1.7528760355232513e-08,-0.1641602932651505,-5.591258081009165e-09,-2.7881705889171944e-09,-0.7912765803710753,-1.419645830560972e-09,1.709587014126921e-08,1.2027343331497803e-08
0,,,128,1.0,size,restricted,0,0.5847656240542616,0.013919199899117182,1.1376200240065284,0.057294811207474955,0.7110319905199245,0.3169139491951248,-0.27368758330554316,0.7591075283698202,0.498887788934502,-0.039959591678917196,0.11763190053453035,-0.21392348426495628,0.0976164160073044,0.6610928797029624,0.09399322207012109,0.7608632610454542
0,,,128,1.0,size,restricted,1,0.5847656240542615,0.0139192003209157,1.1376200244962256,0.05729481079421225,0.7110319907381565,0.31691394929592454,-0.27368758329043125,0.7591075286596741,0.49888778892394203,-0.03995959184332977,0.11763190083273285,-0.21392348422420407,0.09761641589435809,0.6610928791687939,0.09399322279216962,0.7608632609113761
0,,,128,1.0,size,restricted,2,0.5847656240542615,0.013919200262174096,1.1376200232382445,0.057294810700132315,0.7110319901736443,0.3169139486667196,-0.2736875830793663,0.7591075275526362,0.49888778850021603,-0.03995959194665844,0.11763190060346168,-0.21392348390111346,0.09761641578605541,0.6610928782627675,0.09399322266437436,0.7608632603201818
0,,,128,inf,equal,unrestricted,,0.5878366213992899,0.06293828779438995,1.1695570408448621,0.16830066128928703,0.6981566419830313,0.3292413500722761,-0.1366743448834761,0.6238432428099789,0.5441458053274552,-0.11592997686369541,0.1291349747520969,-0.14264205160465468,0.012480914811685515,0.649178626377603,-0.05980540850852093,0.8100907923314543
0,0,96,128,inf,equal,unrestricted,,0.5636338427037769,-0.2036217158382733,1.1574343881235665,-0.019466820615665334,0.7271518584388983,0.3561125722057295,-0.45579088906639637,1.0421311408607523,0.4377845963929856,0.2913917196272401,0.07562020400406808,-0.44859257532716285,0.3784920495053933,0.8486664104785985,0.45470801842206765,0.6651968104284746
0,1,24,128,inf,equal,unrestricted,,0.2641209733762213,0.04364931751033366,1.81452463367015,2.296460839465204,2.3545705765648877e-11,0.2500395608308609,3.2888960135293215,-0.9832024388713124,0.727967021214142,-0.23693050565704465,6.42456612019094e-10,0.4123045913271474,0.6678473558987602,1.0436322316302793,-1.1209227520307938,2.1136227342534997
0,2,8,128,inf,equal,unrestricted,,0.0614997692134092,1.0713829554324505,-3.7438636872792057,-4.715475888118774,3.924474177689926e-08,-7.463509050758945e-09,-3.16616255726363,1.3476778166087413,-1.7528760355232513e-08,-0.1641602932651505,-5.591258081009165e-09,-2.7881705889171944e-09,-0.7912765803710753,-1.419645830560972e-09,1.709587014126921e-08,1.2027343331497803e-08
0,,,128,inf,equal,restricted,0,0.5878366214031311,0.06293828795475565,1.1695570397010222,0.16830066230057486,0.6981566401582342,0.32924134966538293,-0.13667434525921004,0.6238432425576069,0.5441458042422385,-0.11592997751434038,0.1291349750492729,-0.14264205234341293,0.012480915840129746,0.6491786244212789,-0.05980540824041635,0.8100907910839678
0,,,128,inf,equal,restricted,1,0.5878366214589379,0.06293828760916234,1.1695570390508747,0.16830066179684863,0.69815664035292,0.3292413498233262,-0.13667434489989091,0.6238432424396715,0.5441458042682257,-0.11592997680626567,0.12913497465358154,-0.1426420522850196,0.012480915353716421,0.649178625107414,-0.05980540806616438,0.8100907907087813
0,,,128,inf,equal,restricted,2,0.5878366214108618,0.06293828724226294,1.1695570364002128,0.16830066126526808,0.6981566389413953,0.3292413496443843,-0.13667434434577694,0.6238432407627355,0.5441458032160064,-0.11592997669167196,0.12913497437804478,-0.1426420523079367,0.012480915168906263,0.6491786230009385,-0.059805407406693864,0.8100907892189526
0,,,256,1.0,size,unrestricted,,0.6403856505819259,-0.010019495676904766,0.34078641402112186,0.18388675948097807,-0.0006379752749327368,0.4055402544984856,0.07086905337397996,0.374193281991349,0.3749471180987737,-0.03280346318182219,0.08084379181555369,-0.00775645436660955,0.23734142288694873,0.4759496441451076,0.5991743392829638,0.42963836517073656
0,0,192,256,1.0,size,unrestricted,,0.5934051971499154,0.03167355832326736,0.328594660966712,0.2071725183659319,0.1879730736376886,0.4272361992808316,-0.08245374503628924,0.5461953224587228,0.393571261470531,0.2648784208616511,0.1464961421197213,-0.2604281192250363,0.34877920424796616,0.79625179151456,0.9328737949816697,0.8325209921321853
0,1,49,256,1.0,size,unrestricted,,0.5017657916164255,-1.2447782218351109,1.061498778548262,0.10514918771004755,-0.42471993807898517,0.9891605158568436,3.368492225773984,-1.343720235158343,-0.42683165598140976,-1.2375307924875643,-0.9218116443254624,0.9557249892359307,0.9213716986988836,0.5712780117559141,0.6234135339724419,0.8045183491378539
0,2,15,256,1.0,size,unrestricted,,0.13072124080996225,0.474892782660099,-0.607499961258876,-0.04875249779845241,1.4382372208775106e-09,-1.5520243042025856,-4.24922298528037,4.617831884278222e-09,-3.5376738589171683,-0.5008113557075341,-1.152372306498167,2.384199929273302,-3.035109628581647e-10,-0.008590381856823691,-0.4839596035288876,7.318869588870408e-09
0,,,256,1.0,size,restricted,0,0.6403856505819259,-0.010019495596141773,0.3407864133998609,0.18388675912812397,-0.0006379752546037639,0.4055402538147252,0.07086905318939797,0.3741932814110105,0.3749471175457663,-0.03280346309032284,0.08084379171181962,-0.007756454468628616,0.23734142240184408,0.4759496433696721,0.5991743383421931,0.42963836446128917
0,,,256,1.0,size,restricted,1,0.6403856505819259,-0.01001949546593008,0.3407864138763358,0.18388675942858443,-0.0006379752705036719,0.4055402543980643,0.07086905314929606,0.37419328184880046,0.3749471179411329,-0.03280346317580649,0.08084379186353717,-0.007756454316087542,0.23734142269220782,0.4759496440715947,0.5991743391231967,0.42963836518157045
0,,,256,1.0,size,restricted,2,0.6403856505819259,-0.01001949571646932,0.34078641386534314,0.18388675938450738,-0.0006379752774544647,0.40554025432763263,0.07086905338378036,0.37419328169065386,0.3749471180692741,-0.032803463142298143,0.08084379172097808,-0.007756454352622892,0.2373414227370407,0.47594964394450606,0.5991743390423523,0.4296383650372114
0,,,256,inf,equal,unrestricted,,0.6690590245194621,-0.241968084785214,0.24569363707557804,0.028115949180828156,-0.1673069697546111,0.17673882433450908,-0.15720352986684405,0.3493094688251635,0.11018411668650055,-0.32597299220328796,-0.013031603071537914,0.2769662815857892,0.13497268024461,0.20848724547492115,0.17170679970817482,0.09531030782443747
0,0,192,256,inf,equal,unrestricted,,0.5934051971499154,0.03167355832326736,0.328594660966712,0.2071725183659319,0.1879730736376886,0.4272361992808316,-0.08245374503628924,0.5461953224587228,0.393571261470531,0.2648784208616511,0.1464961421197213,-0.2604281192250363,0.34877920424796616,0.79625179151456,0.9328737949816697,0.8325209921321853
0,1,49,256,inf,equal,unrestricted,,0.5017657916164255,-1.2447782218351109,1.061498778548262,0.10514918771004755,-0.42471993807898517,0.9891605158568436,3.368492225773984,-1.343720235158343,-0.42683165598140976,-1.2375307924875643,-0.9218116443254624,0.9557249892359307,0.9213716986988836,0.5712780117559141,0.6234135339724419,0.8045183491378539
0,2,15,256,inf,equal,unrestricted,,0.13072124080996225,0.474892782660099,-0.607499961258876,-0.04875249779845241,1.4382372208775106e-09,-1.5520243042025856,-4.24922298528037,4.617831884278222e-09,-3.5376738589171683,-0.5008113557075341,-1.152372306498167,2.384199929273302,-3.035109628581647e-10,-0.008590381856823691,-0.4839596035288876,7.318869588870408e-09
0,,,256,inf,equal,restricted,0,0.6690590242402521,-0.24196808657279797,0.24569363686823087,0.028115948495704094,-0.16730697054582638,0.17673882378462927,-0.15720352973182247,0.349309468758128,0.11018411569220028,-0.32597299299584986,-0.0130316030168931,0.27696628261466555,0.1349726790802666,0.20848724407077632,0.17170679743495765,0.09531030652713472
0,,,256,inf,equal,restricted,1,0.6690590242811755,-0.2419680863109121,0.24569363681669726,0.028115948509195823,-0.1673069706545143,0.17673882366717478,-0.15720352967866097,0.34930946866099444,0.11018411610989141,-0.32597299280613057,-0.013031602975815567,0.27696628247854216,0.1349726795440352,0.2084872443873719,0.17170679773534198,0.09531030673341558
0,,,256,inf,equal,restricted,2,0.6690590242099937,-0.24196808670776415,0.24569363689000087,0.028115948395996862,-0.16730697058123126,0.17673882381464484,-0.15720352975669466,0.34930946880091224,0.11018411547364358,-0.325972993142877,-0.01303160304681586,0.27696628273727963,0.13497267887888986,0.20848724392763326,0.17170679721582643,0.09531030638135511
0,,,512,1.0,size,unrestricted,,0.6441265833495313,0.0024382923593468772,0.505638431576506,0.3304679225787898,0.20648787095361998,0.34410820308482243,0.24493140534247343,0.4017409573353134,0.42069846633721514,0.1293170891015898,0.06531363261990042,0.39721468384633496,0.23073116457716625,0.29654269678534434,0.4260434032456676,0.23954937771653803
0,0,384,512,1.0,size,unrestricted,,0.6270050319410884,-0.015258352975372062,0.5296306345999517,0.4137174085710677,0.3500231680480701,0.384162418588901,0.23099273662731618,0.566945355939798,0.5815422660254256,0.19740686818825134,0.1156494521752444,0.2514571848048168,0.2443156918902046,0.2552862672457929,0.5024838666734323,0.18966585975349484
0,1,100,512,1.0,size,unrestricted,,0.5958288240178153,-0.23363407789176435,0.7366979168197159,0.5475414516786427,-0.4048366477442561,0.3769762538692931,1.1192778904845015,-0.5025587229834401,-0.09242909030930622,-0.20244325866679225,0.03420941756814168,0.8710511133076027,0.50477363614436,0.4914177964999127,0.25260181699121287,0.7258301095652799
0,2,28,512,1.0,size,unrestricted,,0.2314081690765206,0.6755591818549204,-1.780283255657038e-10,-0.8143523645846671,4.4490549555841806e-10,-0.7569116120328789,-3.533743558441118,-0.40768591823317,-3.874787061626167,0.19892677590140082,-1.7688489091533524,2.1809946394636643,0.14749230548254802,-2.0380940185472307e-10,0.12643849299879095,0.5142591769715626
0,,,512,1.0,size,restricted,0,0.6441265833495313,0.0024382923772989103,0.5056384311032072,0.33046792225971955,0.2064878707883919,0.34410820279917187,0.24493140513487327,0.4017409570896204,0.42069846590372934,0.12931708889458587,0.06531363248636458,0.3972146835388395,0.23073116438421284,0.29654269664045796,0.42604340287501796,0.23954937766386417
0,,,512,1.0,size,restricted,1,0.6441265833495312,0.0024382923302081316,0.5056384315103751,0.3304679225257346,0.20648787092873266,0.34410820303261813,0.24493140528117968,0.40174095735289406,0.42069846626457563,0.12931708904686334,0.0653136325900783,0.397214683791453,0.23073116451540462,0.2965426967431129,0.42604340316076583,0.2395493776976802
0,,,512,1.0,size,restricted,2,0.6441265833495313,0.002438292334390087,0.5056384314647123,0.33046792249991125,0.20648787092670062,0.3441082029925821,0.24493140526251664,0.401740957284309,0.4206984662165567,0.12931708905410202,0.06531363256597483,0.39721468373623015,0.2307311645272239,0.2965426967119061,0.42604340311769906,0.23954937766322615
0,,,512,inf,equal,unrestricted,,0.6580781044579301,0.02781954256067779,0.38540752520821847,0.17854357460182796,0.014240507274696895,0.13947697903715384,0.04719883739425116,0.24526952852129552,0.056635444329726545,0.09157925429366867,-0.04783391758793554,0.6490547403976247,0.2599462899232655,0.3852668053659132,0.35978267341293646,0.30591720478431916
0,0,384,512,inf,equal,unrestricted,,0.6270050319410884,-0.015258352975372062,0.5296306345999517,0.4137174085710677,0.3500231680480701,0.384162418588901,0.23099273662731618,0.566945355939798,0.5815422660254256,0.19740686818825134,0.1156494521752444,0.2514571848048168,0.2443156918902046,0.2552862672457929,0.5024838666734323,0.18966585975349484
0,1,100,512,inf,equal,unrestricted,,0.5958288240178153,-0.23363407789176435,0.7366979168197159,0.5475414516786427,-0.4048366477442561,0.3769762538692931,1.1192778904845015,-0.5025587229834401,-0.09242909030930622,-0.20244325866679225,0.03420941756814168,0.8710511133076027,0.50477363614436,0.4914177964999127,0.25260181699121287,0.7258301095652799
0,2,28,512,inf,equal,unrestricted,,0.2314081690765206,0.6755591818549204,-1.780283255657038e-10,-0.8143523645846671,4.4490549555841806e-10,-0.7569116120328789,-3.533743558441118,-0.40768591823317,-3.874787061626167,0.19892677590140082,-1.7688489091533524,2.1809946394636643,0.14749230548254802,-2.0380940185472307e-10,0.12643849299879095,0.5142591769715626
0,,,512,inf,equal,restricted,0,0.6580781042376104,0.02781954332352838,0.3854075250663533,0.17854357478766875,0.014240505921113082,0.13947697882437418,0.047198837358891986,0.24526952681541508,0.05663544224690264,0.09157925280355839,-0.04783391750526405,0.6490547412047831,0.25994628957575916,0.38526680526834817,0.3597826736590698,0.3059172062113728
0,,,512,inf,equal,restricted,1,0.6580781041780446,0.027819543294254463,0.3854075250963005,0.17854357475951887,0.014240505534593375,0.13947697873804618,0.047198837425561226,0.24526952647980388,0.056635441792692295,0.0915792526307189,-0.04783391756876478,0.6490547416333637,0.2599462896321341,0.385266805371199,0.35978267358194016,0.3059172063881639
0,,,512,inf,equal,restricted,2,0.6580781042839742,0.0278195432510443,0.3854075250963249,0.17854357480142552,0.014240506220445686,0.13947697886873905,0.04719883737698949,0.24526952714811467,0.05663544259904671,0.09157925306228863,-0.04783391750109569,0.6490547409556942,0.25994628963727334,0.3852668052095997,0.3597826736887286,0.3059172060020398
0,,,1024,1.0,size,unrestricted,,0.6469459747471635,0.12029353466466124,0.32862543531482313,0.2611609766470677,0.2401258943786594,0.24560362880352093,0.38379434835871534,0.40617427637685155,0.3850499767878265,-0.014630143507742872,0.07989268976798966,0.4177044860132452,0.185460877383017,0.3789274241777752,0.43602308990708094,0.228457402707986
0,0,768,1024,1.0,size,unrestricted,,0.6351254013450149,0.02650277565876932,0.2576444547579393,0.33222113490627975,0.4060227498167778,0.25098998371636666,0.2952123999345056,0.5359417482794943,0.49153601089320426,0.03870295398114525,0.196628875012383,0.3935820039905138,0.23543441789895328,0.3007544753808447,0.5147237504391295,0.2721733292216611
0,1,202,1024,1.0,size,unrestricted,,0.6168130885778706,0.23534849683962478,0.705057468648312,0.4054641979985613,-0.4421008423080853,0.3306802846468269,0.7142779173555035,0.0016899311212022247,0.038003131221774185,-0.18425645553123518,-0.4558112108027084,0.4057147905413918,0.23762139882157998,0.829575123422343,0.25216523687205994,0.21843382811942524
0,2,54,1024,1.0,size,unrestricted,,0.5757234379198019,0.9633532760777381,0.19052917967271296,-0.3401242767802039,0.17332075499232907,-0.5586312352263051,-0.13672352539323593,-0.7901166644136182,-0.9401558861268177,-0.009395096717517001,-0.7211428989278518,1.2788900898356115,0.7616345728750555,-0.14890963343498922,1.4946098328030422,-0.20343524136451313
0,,,1024,1.0,size,restricted,0,0.6469459747471635,0.12029353443339265,0.3286254350322334,0.26116097629949897,0.24012589413095012,0.2456036285413396,0.3837943477910706,0.4061742759761239,0.3850499762961763,-0.014630143500625158,0.07989268956268152,0.41770448543965766,0.18546087711426074,0.37892742373028954,0.4360230893515648,0.22845740241672133
0,,,1024,1.0,size,restricted,1,0.6469459747471635,0.12029353428198661,0.32862543491082064,0.2611609761753343,0.24012589404061344,0.24560362832918484,0.38379434756633735,0.4061742758430474,0.38504997602176183,-0.01463014351193738,0.07989268943707815,0.41770448518645403,0.1854608770053521,0.3789274235112987,0.4360230890728791,0.22845740225323613
0,,,1024,1.0,size,restricted,2,0.6469459747471635,0.12029353442398652,0.32862543508537234,0.2611609763670007,0.2401258941600374,0.24560362850171533,0.38379434789085876,0.40617427616493906,0.38504997630662563,-0.014630143552822206,0.0798926895576093,0.4177044855170361,0.18546087720142188,0.378927423787812,0.4360230894134378,0.22845740243899942
0,,,1024,inf,equal,unrestricted,,0.6569552276166102,0.2894352387227872,0.31138891250910855,0.09791606872131575,0.20068314025555228,0.14552046677200747,0.326531213178794,0.1567720014141275,0.10831532414038952,-0.04961633437949245,-0.07172103517369416,0.5406586883926202,0.1939968753074665,0.3614171881058264,0.5412212792938336,0.12943047344457914
0,0,768,1024,inf,equal,unrestricted,,0.6351254013450149,0.02650277565876932,0.2576444547579393,0.33222113490627975,0.4060227498167778,0.25098998371636666,0.2952123999345056,0.5359417482794943,0.49153601089320426,0.03870295398114525,0.196628875012383,0.3935820039905138,0.23543441789895328,0.3007544753808447,0.5147237504391295,0.2721733292216611
0,1,202,1024,inf,equal,unrestricted,,0.6168130885778706,0.23534849683962478,0.705057468648312,0.4054641979985613,-0.4421008423080853,0.3306802846468269,0.7142779173555035,0.0016899311212022247,0.038003131221774185,-0.18425645553123518,-0.4558112108027084,0.4057147905413918,0.23762139882157998,0.829575123422343,0.25216523687205994,0.21843382811942524
0,2,54,1024,inf,equal,unrestricted,,0.5757234379198019,0.9633532760777381,0.19052917967271296,-0.3401242767802039,0.17332075499232907,-0.5586312352263051,-0.13672352539323593,-0.7901166644136182,-0.9401558861268177,-0.009395096717517001,-0.7211428989278518,1.2788900898356115,0.7616345728750555,-0.14890963343498922,1.4946098328030422,-0.20343524136451313
0,,,1024,inf,equal,restricted,0,0.656955227147725,0.28943524086745387,0.3113889109203365,0.09791606703233144,0.20068314195465756,0.14552046450746753,0.32653121089102843,0.15677199956266097,0.10831532079109796,-0.0496163332153515,-0.07172103584979533,0.5406586902952679,0.1939968762615149,0.36141718505556775,0.5412212820701628,0.12943047180474782
0,,,1024,inf,equal,restricted,1,0.6569552270626134,0.2894352411726058,0.31138891062233903,0.09791606658574281,0.20068314232377463,0.1455204641261512,0.32653121050999767,0.15677199915968412,0.10831532028292687,-0.04961633316981503,-0.07172103593324751,0.5406586907316339,0.19399687644518882,0.3614171848143476,0.54122128268378,0.12943047150931147
0,,,1024,inf,equal,restricted,2,0.6569552271383531,0.2894352408285657,0.31138891073830816,0.09791606685855113,0.20068314189427153,0.1455204644076822,0.3265312107950912,0.15677199945961287,0.10831532081382454,-0.04961633340011302,-0.07172103572238683,0.5406586902284775,0.19399687631675194,0.36141718528018685,0.541221282195605,0.12943047159160637
0,,,2048,1.0,size,unrestricted,,0.6542386488729977,0.19894998617561746,0.22591246470684762,0.1879065810084526,0.22402455611771774,0.2530695155141893,0.3256504086221062,0.2846084122412374,0.257353183463289,0.24314121731877972,0.05365320651414466,0.35079901740743064,0.2737068937475749,0.35953731450553594,0.3267836938632537,0.21899076066128378
0,0,1536,2048,1.0,size,unrestricted,,0.6400395275488352,0.248359701919855,0.24887697226142072,0.26033325563373766,0.3516715620043209,0.2572817582355427,0.3265581796912352,0.4207044803550534,0.36493439510888487,0.1633860375358151,0.11883427968901082,0.3526893811296901,0.2725850167316835,0.39029967371002583,0.4249336650831795,0.2295855402695986
0,1,406,2048,1.0,size,unrestricted,,0.6603018392551995,0.055664678338885214,0.11919498911892243,0.038219098549855696,-0.1543550584151838,0.36616744807762397,0.28244194683937446,-0.024498157474216093,-0.06536915362183904,0.5640052147586696,-0.19281975618833133,0.34925379021002,0.25565648768761523,0.35402912812893933,-0.020513488210536748,0.15952438183296527
0,2,106,2048,1.0,size,unrestricted,,0.6411147675942784,0.18520264709374573,0.27171975454695974,-0.18370292991884327,-0.30980573851819815,-0.21310820661578986,0.6734750084532531,-0.6205608542362303,0.014066450257979821,-0.07619572185859778,-0.26519687585428914,0.3215002672340156,0.34024431585809867,0.17276183468857995,0.30492349504149013,0.6086796709692217
0,,,2048,1.0,size,restricted,0,0.6542386488729975,0.19894998607376377,0.2259124646289287,0.1879065808754393,0.2240245560547197,0.2530695154574702,0.3256504084839605,0.28460841222654853,0.2573531833701977,0.2431412172384575,0.05365320646963635,0.3507990172814723,0.2737068936573611,0.35953731440145353,0.3267836937274168,0.21899076059894612
0,,,2048,1.0,size,restricted,1,0.6542386488729977,0.1989499858954828,0.22591246438773047,0.18790658073130437,0.2240245558023046,0.2530695151612875,0.3256504081471033,0.2846084118557977,0.2573531830893689,0.24314121697713825,0.05365320643959107,0.35079901691322585,0.27370689336124626,0.3595373139867478,0.32678369338404223,0.21899076034649617
0,,,2048,1.0,size,restricted,2,0.6542386488729977,0.19894998586696347,0.22591246437372406,0.18790658070470206,0.2240245558353118,0.2530695151685233,0.3256504081514262,0.2846084119023968,0.2573531830788582,0.24314121701067562,0.05365320639604325,0.3507990169672473,0.27370689336558157,0.35953731401616906,0.3267836933448119,0.21899076037275775
0,,,2048,inf,equal,unrestricted,,0.667625379377178,0.13608497376972287,0.18364664425385369,0.04962535525410338,-0.04444274645393865,0.18551490597319242,0.36072795288564136,-0.07267477374629265,0.0480243818855123,0.30515375060443484,-0.11197160989024521,0.32979042230232675,0.2939751374986229,0.28402842954256824,0.16881486955233344,0.26306098909284437
0,0,1536,2048,inf,equal,unrestricted,,0.6400395275488352,0.248359701919855,0.24887697226142072,0.26033325563373766,0.3516715620043209,0.2572817582355427,0.3265581796912352,0.4207044803550534,0.36493439510888487,0.1633860375358151,0.11883427968901082,0.3526893811296901,0.2725850167316835,0.39029967371002583,0.4249336650831795,0.2295855402695986
0,1,406,2048,inf,equal,unrestricted,,0.6603018392551995,0.055664678338885214,0.11919498911892243,0.038219098549855696,-0.1543550584151838,0.36616744807762397,0.28244194683937446,-0.024498157474216093,-0.06536915362183904,0.5640052147586696,-0.19281975618833133,0.34925379021002,0.25565648768761523,0.35402912812893933,-0.020513488210536748,0.15952438183296527
0,2,106,2048,inf,equal,unrestricted,,0.6411147675942784,0.18520264709374573,0.27171975454695974,-0.18370292991884327,-0.30980573851819815,-0.21310820661578986,0.6734750084532531,-0.6205608542362303,0.014066450257979821,-0.07619572185859778,-0.26519687585428914,0.3215002672340156,0.34024431585809867,0.17276183468857995,0.30492349504149013,0.6086796709692217
0,,,2048,inf,equal,restricted,0,0.6676253790446269,0.13608497208902914,0.1836466421667808,0.049625352856170035,-0.044442753568023574,0.1855149064308154,0.36072795303657396,-0.07267478191963875,0.04802437609551975,0.3051537538391684,-0.11197161459867253,0.32979042116412344,0.2939751372376641,0.2840284274782945,0.1688148648304305,0.2630609896367726
0,,,2048,inf,equal,restricted,1,0.667625379056794,0.13608497212100742,0.18364664230266364,0.049625353040830864,-0.04444275325823655,0.1855149063613544,0.3607279530096088,-0.0726747816693098,0.04802437630163573,0.30515375372377807,-0.11197161447712621,0.329790421148248,0.29397513730743313,0.284028427655069,0.1688148649839173,0.2630609895729154
0,,,2048,inf,equal,restricted,2,0.6676253791389515,0.13608497199069947,0.18364664310511997,0.04962535409445274,-0.04444275115709613,0.1855149057063814,0.36072795307833605,-0.07267477994308925,0.04802437773161129,0.3051537528808772,-0.11197161383694443,0.32979042106272766,0.29397513810241505,0.2840284293253595,0.16881486578984106,0.263060988802036
0,,,4096,1.0,size,unrestricted,,0.6551563069289958,0.2949151630453099,0.23902105587852038,0.2647155725814963,0.24753929189133492,0.21353730757535908,0.3577816611305955,0.26876491388527374,0.27674125164447383,0.2622868310513333,0.1393788992558667,0.30031937554462734,0.2661899053745244,0.24872794685664718,0.3336354484969701,0.15100418655127454
0,0,3072,4096,1.0,size,unrestricted,,0.6397565429749558,0.33806086390347334,0.3003699472755176,0.3149540065278079,0.36311561227402606,0.2764803258538479,0.4116233836454918,0.3465868570179728,0.3122397120886396,0.2853629981370794,0.15448768792700238,0.3186838766814525,0.2986136098279851,0.31795357459983703,0.40520081933680285,0.199021582485467
0,1,815,4096,1.0,size,unrestricted,,0.6805809028568685,0.16642959534904295,0.017801901445706952,0.06001993364930942,-0.056632632789962126,0.14795727691569285,0.22648931675077472,0.06830172331899366,0.20169752045834735,0.2368226674803959,-0.00738151776488856,0.24053511427190855,0.11328676193512063,0.1299913587199713,0.19768297030768933,0.03810375213913298
0,2,209,4096,1.0,size,unrestricted,,0.6582416879036875,0.1335470777680591,0.2539914316813975,0.2969324498290524,-0.18717389870132897,-0.3285709691104766,0.3153010846894697,-0.10928283255269676,0.18234048246113838,-0.16617762731549732,0.48801068070690423,0.1747641453554611,0.4029964992996677,-0.12447555978458062,-0.14160518781126097,0.11623778716628574
0,,,4096,1.0,size,restricted,0,0.6551563069289958,0.2949151628055388,0.2390210556867197,0.2647155723664132,0.24753929172267744,0.21353730736840418,0.35778166079227,0.268764913709854,0.2767412513987863,0.2622868307670544,0.13937889913552376,0.30031937526045877,0.2661899051373971,0.2487279466690219,0.3336354481663065,0.15100418644084043
0,,,4096,1.0,size,restricted,1,0.6551563069289958,0.29491516245607136,0.23902105535809995,0.26471557200306406,0.24753929139357075,0.2135373071005686,0.35778166040775433,0.26876491337403285,0.27674125101686436,0.2622868304465754,0.13937889893907263,0.3003193748789301,0.26618990481853055,0.24872794635504,0.33363544771392967,0.15100418625744624
0,,,4096,1.0,size,restricted,2,0.6551563069289958,0.2949151573531632,0.23902105116353925,0.2647155669685441,0.2475392868037545,0.21353730318251488,0.357781653919526,0.26876490894217425,0.27674124552328677,0.2622868253482922,0.13937889612539234,0.3003193691573114,0.26618989994279474,0.2487279419227945,0.33363544126759787,0.15100418374694355
0,,,4096,inf,equal,unrestricted,,0.6824871182345198,0.13845483636699812,0.0742696218709863,0.1357712956007028,-0.056908901357527714,0.03956350489918872,0.22055147974125233,0.04501535879811691,0.20470340231346715,0.17468821146971653,0.08206024320679682,0.22585610877820375,0.1933550788245918,0.053889699844351026,0.13266964333027945,0.04271634703663985
0,0,3072,4096,inf,equal,unrestricted,,0.6397565429749558,0.33806086390347334,0.3003699472755176,0.3149540065278079,0.36311561227402606,0.2764803258538479,0.4116233836454918,0.3465868570179728,0.3122397120886396,0.2853629981370794,0.15448768792700238,0.3186838766814525,0.2986136098279851,0.31795357459983703,0.40520081933680285,0.199021582485467
0,1,815,4096,inf,equal,unrestricted,,0.6805809028568685,0.16642959534904295,0.017801901445706952,0.06001993364930942,-0.056632632789962126,0.14795727691569285,0.22648931675077472,0.06830172331899366,0.20169752045834735,0.2368226674803959,-0.00738151776488856,0.24053511427190855,0.11328676193512063,0.1299913587199713,0.19768297030768933,0.03810375213913298
0,2,209,4096,inf,equal,unrestricted,,0.6582416879036875,0.1335470777680591,0.2539914316813975,0.2969324498290524,-0.18717389870132897,-0.3285709691104766,0.3153010846894697,-0.10928283255269676,0.18234048246113838,-0.16617762731549732,0.48801068070690423,0.1747641453554611,0.4029964992996677,-0.12447555978458062,-0.14160518781126097,0.11623778716628574
0,,,4096,inf,equal,restricted,0,0.6824871182335254,0.1384548352282452,0.07426962067121269,0.13577129442833388,-0.0569089032484906,0.039563504178125056,0.22055147895861996,0.04501535747708928,0.20470340197868808,0.17468821114777372,0.08206024222974079,0.22585610810878312,0.193355078143109,0.053889698851527286,0.13266964223998534,0.042716346364632486
0,,,4096,inf,equal,restricted,1,0.68248711823516,0.13845483658917207,0.0742696221669549,0.13577129587579123,-0.05690890100806777,0.039563505080817005,0.2205514799282791,0.04501535908685815,0.20470340241714818,0.17468821154385278,0.0820602433776036,0.22585610882204638,0.1933550790083172,0.053889700048489364,0.13266964361299433,0.042716347170620075
0,,,4096,inf,equal,restricted,2,0.6824871182344135,0.13845483568008796,0.07426962127522475,0.13577129470063443,-0.05690890221532969,0.03956350443738433,0.22055147906848308,0.0450153581425112,0.2047034020166258,0.17468821129188375,0.08206024261599532,0.22585610807538742,0.19335507828554366,0.05388969923620889,0.13266964245427068,0.04271634669103147
0,,,8192,1.0,size,unrestricted,,0.6552739491318165,0.3064550347495355,0.2410388430600268,0.29408607838495593,0.27268085959153177,0.24029845173850653,0.2885370019727716,0.33229397011190237,0.23404083632923162,0.2730587081827839,0.14432304671787272,0.24635553033762123,0.26483794613724765,0.25486387998941423,0.2644895279216155,0.20415543548702814
0,0,6144,8192,1.0,size,unrestricted,,0.6406416420741227,0.3547853401980882,0.2956358805268841,0.336394714569927,0.34500966412944206,0.2895239474697942,0.3519578111170709,0.40710190218275344,0.26434185698263596,0.31100746841360544,0.18811841221309597,0.30487542381426747,0.2622381588946223,0.30109301950132283,0.37010695737526056,0.2181807291641071
0,1,1634,8192,1.0,size,unrestricted,,0.6832241793674204,0.1870786222534178,0.03705931232071655,0.10332397746420435,0.07251005466874703,0.13207771522718775,0.06470706910227206,0.15619214064981016,0.1788945799898725,0.1478412936310363,-0.022726944496537362,0.07987663288470741,0.21232386492742428,0.11271486685727491,-0.055405343810777795,0.14915279920095909
0,2,414,8192,1.0,size,unrestricted,,0.6582928108601321,0.07302326489440983,0.316294852075034,0.4923314804180101,0.08177177748585325,-0.06757788147188643,0.37954548525633935,0.005306004155049238,0.11831537155276856,0.1600701938013969,0.15698658331643467,0.0635863596243975,0.49539876346152434,0.13465805388540178,0.11218277511667037,0.320125767175638
0,,,8192,1.0,size,restricted,0,0.6552739491318164,0.30645503446475464,0.24103884284694643,0.2940860781047323,0.2726808593463599,0.2402984515022346,0.2885370016895668,0.33229396984551257,0.23404083607002496,0.27305870790696607,0.1443230465925081,0.24635553009441397,0.26483794589413256,0.2548638797768895,0.264489527650654,0.20415543527766913
0,,,8192,1.0,size,restricted,1,0.6552739491318165,0.3064550342729844,0.24103884267991332,0.2940860779167948,0.2726808591698215,0.24029845133408687,0.2885370015034023,0.33229396957239365,0.23404083593981817,0.273058707715464,0.14432304650252814,0.24635552994089918,0.26483794569086994,0.2548638795422347,0.2644895274677085,0.20415543513873463
0,,,8192,1.0,size,restricted,2,0.6552739491318165,0.30645503441225863,0.24103884277231988,0.2940860780071912,0.27268085927889757,0.240298451394863,0.28853700159503154,0.33229396971158714,0.23404083602587522,0.27305870780003094,0.14432304657153347,0.2463555300105722,0.2648379457867683,0.25486387962358165,0.2644895275294124,0.2041554351984473
0,,,8192,inf,equal,unrestricted,,0.6832241793674205,0.1870786265442021,0.03705932304724252,0.10332398794249431,0.07251006296815272,0.1320777190932527,0.06470708018657273,0.15619214672888032,0.17889458103516806,0.14784129929415546,-0.02272693577993,0.07987663860337693,0.21232386894185115,0.11271487223399558,-0.05540532950023837,0.14915280167697517
0,0,6144,8192,inf,equal,unrestricted,,0.6406416420741227,0.3547853401980882,0.2956358805268841,0.336394714569927,0.34500966412944206,0.2895239474697942,0.3519578111170709,0.40710190218275344,0.26434185698263596,0.31100746841360544,0.18811841221309597,0.30487542381426747,0.2622381588946223,0.30109301950132283,0.37010695737526056,0.2181807291641071
0,1,1634,8192,inf,equal,unrestricted,,0.6832241793674204,0.1870786222534178,0.03705931232071655,0.10332397746420435,0.07251005466874703,0.13207771522718775,0.06470706910227206,0.15619214064981016,0.1788945799898725,0.1478412936310363,-0.022726944496537362,0.07987663288470741,0.21232386492742428,0.11271486685727491,-0.055405343810777795,0.14915279920095909
0,2,414,8192,inf,equal,unrestricted,,0.6582928108601321,0.07302326489440983,0.316294852075034,0.4923314804180101,0.08177177748585325,-0.06757788147188643,0.37954548525633935,0.005306004155049238,0.11831537155276856,0.1600701938013969,0.15698658331643467,0.0635863596243975,0.49539876346152434,0.13465805388540178,0.11218277511667037,0.320125767175638
0,,,8192,inf,equal,restricted,0,0.6832241793674204,0.18707862356976734,0.037059316092775865,0.10332398101063144,0.07251005774348318,0.13207771678679714,0.0647070729839294,0.15619214291359856,0.17889458018938656,0.14784129553316003,-0.02272694135319088,0.07987663464762931,0.21232386599926245,0.11271486859441329,-0.055405338654763686,0.14915279988778904
0,,,8192,inf,equal,restricted,1,0.6832241793674202,0.18707862085198412,0.037059308411180845,0.1033239731303849,0.0725100513313819,0.1320777133734157,0.06470706470450208,0.1561921382963563,0.17889457980245904,0.1478412918812062,-0.022726948695642207,0.07987663056202207,0.21232386322513946,0.11271486492909834,-0.05540534931141156,0.1491527983150688
0,,,8192,inf,equal,restricted,2,0.6832241793674204,0.18707862461719177,0.03705931760898744,0.1033239827094175,0.07251005877324562,0.13207771737799914,0.06470707488245515,0.15619214374737236,0.17889458060835584,0.14784129666731113,-0.02272694017007913,0.07987663614864539,0.2123238667914457,0.1127148697377023,-0.05540533638164964,0.14915280050265667
0,,,16384,1.0,size,unrestricted,,0.65906902271427,0.29062074684486516,0.19886246667470106,0.29419305962202214,0.22868948197339403,0.23420361544301949,0.2794173304476685,0.28950391617997606,0.24147720275105033,0.24404428411253243,0.16562480549577888,0.2590318188259662,0.24871366506661874,0.21528615979237253,0.2716006259623419,0.20319277540595646
0,0,12288,16384,1.0,size,unrestricted,,0.646527690739412,0.3291911921560574,0.23297060528991856,0.34822793745612696,0.27715867079878287,0.2922782422208475,0.33360460643872175,0.3526527399967802,0.27251351518476563,0.2922803265176825,0.21444087294307745,0.3110678174738333,0.2528374278472329,0.2652626112287914,0.3386966015890639,0.24157122424922284
0,1,3272,16384,1.0,size,unrestricted,,0.6862432743571151,0.17108879499308519,0.0776747513238561,0.06463691390962846,0.09244561560017144,0.0642062011368702,0.08778506406488044,0.11353911227511464,0.1272354929886188,0.057541358755307845,-0.024697523500773727,0.12416742020608178,0.21450334426713366,0.07723261600788864,0.07135677780385126,0.08031537113262636
0,2,824,16384,1.0,size,unrestricted,,0.6570854468518602,0.2262392045830339,0.2712309964943309,0.5020645731294732,0.12344302957538836,0.022539043291227794,0.30593757478982564,0.15932248771157814,0.3268196294608109,0.2453465960818207,0.23627213688958942,0.10363357649800284,0.3883626744300175,0.06250710944274622,0.1416963694675967,0.23156528105939006
0,,,16384,1.0,size,restricted,0,0.65906902271427,0.29062074698305335,0.1988624667556186,0.29419305974332566,0.22868948208762727,0.23420361553127364,0.2794173305797656,0.2895039163301511,0.24147720283731425,0.24404428424571384,0.16562480557836246,0.25903181894729826,0.2487136651772328,0.2152861598936441,0.2716006260863583,0.20319277548994047
0,,,16384,1.0,size,restricted,1,0.6590690227142699,0.2906207466334192,0.1988624665741939,0.29419305947543767,0.22868948173654186,0.23420361534965564,0.2794173302973826,0.2895039160858973,0.24147720257460584,0.24404428395710198,0.16562480536830942,0.2590318186358711,0.24871366494845704,0.21528615968160897,0.27160062578121963,0.2031927752570664
0,,,16384,1.0,size,restricted,2,0.6590690227142699,0.29062074338861626,0.19886246433037238,0.2941930561648803,0.2286894792691051,0.2342036126571651,0.2794173271008999,0.28950391276119164,0.24147719989024494,0.24404428116683455,0.16562480349276965,0.2590318157403343,0.24871366212458976,0.2152861572294644,0.2716006226852115,0.20319277297974245
0,,,16384,inf,equal,unrestricted,,0.6862432743571151,0.17108879722447196,0.07767475391138734,0.06463691919693945,0.09244561804234172,0.06420620469201373,0.08778506804811134,0.11353911602063488,0.12723549530498504,0.057541362718202364,-0.024697519628858928,0.12416742274699721,0.21450334578876915,0.07723261894171049,0.07135678227021712,0.08031537353080616
0,0,12288,16384,inf,equal,unrestricted,,0.646527690739412,0.3291911921560574,0.23297060528991856,0.34822793745612696,0.27715867079878287,0.2922782422208475,0.33360460643872175,0.3526527399967802,0.27251351518476563,0.2922803265176825,0.21444087294307745,0.3110678174738333,0.2528374278472329,0.2652626112287914,0.3386966015890639,0.24157122424922284
0,1,3272,16384,inf,equal,unrestricted,,0.6862432743571151,0.17108879499308519,0.0776747513238561,0.06463691390962846,0.09244561560017144,0.0642062011368702,0.08778506406488044,0.11353911227511464,0.1272354929886188,0.057541358755307845,-0.024697523500773727,0.12416742020608178,0.21450334426713366,0.07723261600788864,0.07135677780385126,0.08031537113262636
0,2,824,16384,inf,equal,unrestricted,,0.6570854468518602,0.2262392045830339,0.2712309964943309,0.5020645731294732,0.12344302957538836,0.022539043291227794,0.30593757478982564,0.15932248771157814,0.3268196294608109,0.2453465960818207,0.23627213688958942,0.10363357649800284,0.3883626744300175,0.06250710944274622,0.1416963694675967,0.23156528105939006
0,,,16384,inf,equal,restricted,0,0.6862432743571151,0.17108879471949257,0.07767475123533782,0.06463691406960348,0.09244561543991497,0.064206201079413,0.08778506368353689,0.11353911231803963,0.12723549313460827,0.057541358505472366,-0.02469752375258527,0.12416742002215853,0.2145033448232021,0.07723261602657647,0.07135677778394964,0.08031537108031543
0,,,16384,inf,equal,restricted,1,0.6862432743571151,0.17108879484355466,0.0776747513539351,0.06463691447597715,0.092445615597806,0.06420620136647276,0.0877850640163192,0.11353911266835563,0.12723549343039242,0.0575413587451364,-0.024697523557326382,0.12416742002626065,0.2145033448156083,0.07723261614898062,0.07135677819297537,0.08031537110361066
0,,,16384,inf,equal,restricted,2,0.6862432743571151,0.17108879739741667,0.07767475367602811,0.0646369187674303,0.09244561806007984,0.06420620479052226,0.08778506781321938,0.11353911572161003,0.12723549534941267,0.05754136263475411,-0.024697519752848975,0.12416742267643067,0.21450334524348688,0.07723261872819308,0.07135678186391703,0.08031537348838554


==> experiments/logistic_15d_three_groups_geometric_no_noise/4/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.4077079678969124,1.0205209069988983
0,,,64,1.0,size,unrestricted,,1,0.6251870263535401,1.1558636501040374
0,,,64,1.0,size,unrestricted,,2,0.1334207814822753,1.111873424709762
0,0,48,64,1.0,size,unrestricted,,0,0.3815123012279098,1.085918598419298
0,0,48,64,1.0,size,unrestricted,,1,0.8651840500955702,1.2010504161947553
0,0,48,64,1.0,size,unrestricted,,2,0.09191108007466577,1.193894258826898
0,1,12,64,1.0,size,unrestricted,,0,1.5292622179212536,1.5222290138255459
0,1,12,64,1.0,size,unrestricted,,1,0.041222445151227353,1.7084013130599844
0,1,12,64,1.0,size,unrestricted,,2,1.410766388256161,1.6604545311900951
0,2,4,64,1.0,size,unrestricted,,0,2.171568746316863,3.0978645387822064
0,2,4,64,1.0,size,unrestricted,,1,2.7703461668419482,2.828606383470329
0,2,4,64,1.0,size,unrestricted,,2,0.0002129387425596384,2.8646049561427898
0,,,64,1.0,size,restricted,0,0,0.4077079683085443,1.0205209017948744
0,,,64,1.0,size,restricted,0,1,0.6251870244494465,1.155863643327979
0,,,64,1.0,size,restricted,0,2,0.13342078225497386,1.11187341893247
0,,,64,1.0,size,restricted,1,0,0.40770796837835127,1.020520900966036
0,,,64,1.0,size,restricted,1,1,0.6251870241105971,1.155863642325265
0,,,64,1.0,size,restricted,1,2,0.13342078243383818,1.1118734180680123
0,,,64,1.0,size,restricted,2,0,0.40770796821936023,1.0205209031307125
0,,,64,1.0,size,restricted,2,1,0.6251870249331325,1.1558636449617639
0,,,64,1.0,size,restricted,2,2,0.13342078187412254,1.1118734203464444
0,,,64,inf,equal,unrestricted,,0,0.45752063594446013,0.8849447669017515
0,,,64,inf,equal,unrestricted,,1,0.45752063623462597,1.0199640741622205
0,,,64,inf,equal,unrestricted,,2,0.32258215605593177,0.9710668936112454
0,0,48,64,inf,equal,unrestricted,,0,0.3815123012279098,1.085918598419298
0,0,48,64,inf,equal,unrestricted,,1,0.8651840500955702,1.2010504161947553
0,0,48,64,inf,equal,unrestricted,,2,0.09191108007466577,1.193894258826898
0,1,12,64,inf,equal,unrestricted,,0,1.5292622179212536,1.5222290138255459
0,1,12,64,inf,equal,unrestricted,,1,0.041222445151227353,1.7084013130599844
0,1,12,64,inf,equal,unrestricted,,2,1.410766388256161,1.6604545311900951
0,2,4,64,inf,equal,unrestricted,,0,2.171568746316863,3.0978645387822064
0,2,4,64,inf,equal,unrestricted,,1,2.7703461668419482,2.828606383470329
0,2,4,64,inf,equal,unrestricted,,2,0.0002129387425596384,2.8646049561427898
0,,,64,inf,equal,restricted,0,0,0.45752063601146253,0.8849447657960949
0,,,64,inf,equal,restricted,0,1,0.4575206360816387,1.0199640728301653
0,,,64,inf,equal,restricted,0,2,0.3225821559915913,0.9710668923849447
0,,,64,inf,equal,restricted,1,0,0.45752063600180676,0.8849447669509887
0,,,64,inf,equal,restricted,1,1,0.45752063610368565,1.0199640744055392
0,,,64,inf,equal,restricted,1,2,0.3225821575064985,0.9710668937289822
0,,,64,inf,equal,restricted,2,0,0.4575206359705272,0.8849447668064445
0,,,64,inf,equal,restricted,2,1,0.4575206361751067,1.0199640740283091
0,,,64,inf,equal,restricted,2,2,0.3225821550514303,0.9710668932507354
0,,,128,1.0,size,unrestricted,,0,0.5758364528921879,0.7257169329921495
0,,,128,1.0,size,unrestricted,,1,0.6402725828003598,0.8062419032037711
0,,,128,1.0,size,unrestricted,,2,0.52539480176085,0.7838249389061946
0,0,96,128,1.0,size,unrestricted,,0,0.5636338427037769,0.7585468223730577
0,0,96,128,1.0,size,unrestricted,,1,0.7834296539496196,0.854058254467408
0,0,96,128,1.0,size,unrestricted,,2,0.5066223764825446,0.8101320239454529
0,1,24,128,1.0,size,unrestricted,,0,1.3285846441328883,1.1739269939265204
0,1,24,128,1.0,size,unrestricted,,1,0.2641209733762213,1.3145726627061598
0,1,24,128,1.0,size,unrestricted,,2,2.8969933148582774,1.2678749327572025
0,2,8,128,1.0,size,unrestricted,,0,1.9018485722674567,2.048285074977822
0,2,8,128,1.0,size,unrestricted,,1,2.215872562154377,1.8743289933954308
0,2,8,128,1.0,size,unrestricted,,2,0.06149976921340917,1.9056574090004412
0,,,128,1.0,size,restricted,0,0,0.5758364528788089,0.7257169330138524
0,,,128,1.0,size,restricted,0,1,0.6402725828061159,0.8062419032728976
0,,,128,1.0,size,restricted,0,2,0.525394801904131,0.7838249389194396
0,,,128,1.0,size,restricted,1,0,0.5758364528761177,0.7257169330322337
0,,,128,1.0,size,restricted,1,1,0.6402725828747567,0.8062419032949382
0,,,128,1.0,size,restricted,1,2,0.5253948017305009,0.7838249389750976
0,,,128,1.0,size,restricted,2,0,0.5758364528961738,0.7257169328778218
0,,,128,1.0,size,restricted,2,1,0.640272582768982,0.806241903039905
0,,,128,1.0,size,restricted,2,2,0.5253948018071528,0.7838249387546266
0,,,128,inf,equal,unrestricted,,0,0.5878366212934365,0.7217257618574374
0,,,128,inf,equal,unrestricted,,1,0.5878366213992899,0.8015128080305899
0,,,128,inf,equal,unrestricted,,2,0.5878366213181945,0.7836312943022485
0,0,96,128,inf,equal,unrestricted,,0,0.5636338427037769,0.7585468223730577
0,0,96,128,inf,equal,unrestricted,,1,0.7834296539496196,0.854058254467408
0,0,96,128,inf,equal,unrestricted,,2,0.5066223764825446,0.8101320239454529
0,1,24,128,inf,equal,unrestricted,,0,1.3285846441328883,1.1739269939265204
0,1,24,128,inf,equal,unrestricted,,1,0.2641209733762213,1.3145726627061598
0,1,24,128,inf,equal,unrestricted,,2,2.8969933148582774,1.2678749327572025
0,2,8,128,inf,equal,unrestricted,,0,1.9018485722674567,2.048285074977822
0,2,8,128,inf,equal,unrestricted,,1,2.215872562154377,1.8743289933954308
0,2,8,128,inf,equal,unrestricted,,2,0.06149976921340917,1.9056574090004412
0,,,128,inf,equal,restricted,0,0,0.5878366212925397,0.7217257616723785
0,,,128,inf,equal,restricted,0,1,0.587836621403131,0.8015128077281667
0,,,128,inf,equal,restricted,0,2,0.5878366213096795,0.7836312940034377
0,,,128,inf,equal,restricted,1,0,0.5878366212697193,0.7217257616240189
0,,,128,inf,equal,restricted,1,1,0.5878366214589379,0.8015128076874375
0,,,128,inf,equal,restricted,1,2,0.58783662130523,0.7836312939408837
0,,,128,inf,equal,restricted,2,0,0.5878366212889176,0.7217257612967691
0,,,128,inf,equal,restricted,2,1,0.5878366214108618,0.8015128071819024
0,,,128,inf,equal,restricted,2,2,0.5878366213146756,0.7836312934693878
0,,,256,1.0,size,unrestricted,,0,0.6088979681091259,0.6663298445213964
0,,,256,1.0,size,unrestricted,,1,0.7099724179262202,0.7275669905925827
0,,,256,1.0,size,unrestricted,,2,0.816111212909071,0.7101468203828551
0,0,192,256,1.0,size,unrestricted,,0,0.5934051971499154,0.699321521347646
0,0,192,256,1.0,size,unrestricted,,1,0.8546957992876918,0.7851547618192398
0,0,192,256,1.0,size,unrestricted,,2,0.8853505509355485,0.7537540131397814
0,1,49,256,1.0,size,unrestricted,,0,1.2889932938928519,1.2061652773077092
0,1,49,256,1.0,size,unrestricted,,1,0.5017657916164255,1.2645994466220136
0,1,49,256,1.0,size,unrestricted,,2,2.0835399803927612,1.3420339085241002
0,2,15,256,1.0,size,unrestricted,,0,1.701270923354551,1.911142281304608
0,2,15,256,1.0,size,unrestricted,,1,1.9001271675621914,1.756641946992581
0,2,15,256,1.0,size,unrestricted,,2,0.13072124080996225,1.8034766174649457
0,,,256,1.0,size,restricted,0,0,0.6088979681563758,0.666329844483626
0,,,256,1.0,size,restricted,0,1,0.7099724178163557,0.7275669904514281
0,,,256,1.0,size,restricted,0,2,0.8161112126631636,0.7101468202728763
0,,,256,1.0,size,restricted,1,0,0.6088979681118215,0.6663298445156524
0,,,256,1.0,size,restricted,1,1,0.7099724179328633,0.727566990567842
0,,,256,1.0,size,restricted,1,2,0.8161112128528668,0.7101468203632212
0,,,256,1.0,size,restricted,2,0,0.6088979681229629,0.6663298445111068
0,,,256,1.0,size,restricted,2,1,0.7099724178856951,0.7275669905560362
0,,,256,1.0,size,restricted,2,2,0.8161112128643389,0.7101468203542267
0,,,256,inf,equal,unrestricted,,0,0.6690590237387415,0.6953736137465696
0,,,256,inf,equal,unrestricted,,1,0.6690590244260578,0.7153097217219884
0,,,256,inf,equal,unrestricted,,2,0.6690590245194621,0.7101775824494448
0,0,192,256,inf,equal,unrestricted,,0,0.5934051971499154,0.699321521347646
0,0,192,256,inf,equal,unrestricted,,1,0.8546957992876918,0.7851547618192398
0,0,192,256,inf,equal,unrestricted,,2,0.8853505509355485,0.7537540131397814
0,1,49,256,inf,equal,unrestricted,,0,1.2889932938928519,1.2061652773077092
0,1,49,256,inf,equal,unrestricted,,1,0.5017657916164255,1.2645994466220136
0,1,49,256,inf,equal,unrestricted,,2,2.0835399803927612,1.3420339085241002
0,2,15,256,inf,equal,unrestricted,,0,1.701270923354551,1.911142281304608
0,2,15,256,inf,equal,unrestricted,,1,1.9001271675621914,1.756641946992581
0,2,15,256,inf,equal,unrestricted,,2,0.13072124080996225,1.8034766174649457
0,,,256,inf,equal,restricted,0,0,0.6690590241385981,0.6953736139771866
0,,,256,inf,equal,restricted,0,1,0.6690590242269725,0.7153097217756665
0,,,256,inf,equal,restricted,0,2,0.6690590242402521,0.7101775825648937
0,,,256,inf,equal,restricted,1,0,0.6690590240781177,0.6953736139380211
0,,,256,inf,equal,restricted,1,1,0.66905902425783,0.7153097217665862
0,,,256,inf,equal,restricted,1,2,0.6690590242811755,0.7101775825470268
0,,,256,inf,equal,restricted,2,0,0.6690590241808231,0.6953736140059699
0,,,256,inf,equal,restricted,2,1,0.6690590242063892,0.7153097217848208
0,,,256,inf,equal,restricted,2,2,0.6690590242099937,0.7101775825811819
0,,,512,1.0,size,unrestricted,,0,0.6312029648577566,0.6520691352576796
0,,,512,1.0,size,unrestricted,,1,0.6610885239503332,0.720455739665941
0,,,512,1.0,size,unrestricted,,2,0.7607864205195776,0.7110173316301515
0,0,384,512,1.0,size,unrestricted,,0,0.6270050319410884,0.6574313735244119
0,0,384,512,1.0,size,unrestricted,,1,0.6867511136591331,0.734249326957351
0,0,384,512,1.0,size,unrestricted,,2,0.8032382909536847,0.719658842355192
0,1,100,512,1.0,size,unrestricted,,0,0.7849847821159462,0.754696010283947
0,1,100,512,1.0,size,unrestricted,,1,0.5958288240178153,0.8199751060158057
0,1,100,512,1.0,size,unrestricted,,2,0.8974588733772894,0.827346231896906
0,2,28,512,1.0,size,unrestricted,,0,1.7780994522580091,1.7981651148176923
0,2,28,512,1.0,size,unrestricted,,1,1.7654092963887806,1.7061812158905778
0,2,28,512,1.0,size,unrestricted,,2,0.2314081690765206,1.7104126319564075
0,,,512,1.0,size,restricted,0,0,0.6312029648675388,0.6520691352470034
0,,,512,1.0,size,restricted,0,1,0.6610885239402318,0.7204557396003456
0,,,512,1.0,size,restricted,0,2,0.7607864204214979,0.7110173315751447
0,,,512,1.0,size,restricted,1,0,0.6312029648587535,0.6520691352574048
0,,,512,1.0,size,restricted,1,1,0.661088523951338,0.7204557396556197
0,,,512,1.0,size,restricted,1,2,0.7607864205023182,0.711017331620725
0,,,512,1.0,size,restricted,2,0,0.6312029648597013,0.6520691352555654
0,,,512,1.0,size,restricted,2,1,0.6610885239501139,0.7204557396474279
0,,,512,1.0,size,restricted,2,2,0.7607864204936917,0.7110173316130883
0,,,512,inf,equal,unrestricted,,0,0.658078103828005,0.6664122227362449
0,,,512,inf,equal,unrestricted,,1,0.6580781042997494,0.7184598496617323
0,,,512,inf,equal,unrestricted,,2,0.6580781044579301,0.7140620880201959
0,0,384,512,inf,equal,unrestricted,,0,0.6270050319410884,0.6574313735244119
0,0,384,512,inf,equal,unrestricted,,1,0.6867511136591331,0.734249326957351
0,0,384,512,inf,equal,unrestricted,,2,0.8032382909536847,0.719658842355192
0,1,100,512,inf,equal,unrestricted,,0,0.7849847821159462,0.754696010283947
0,1,100,512,inf,equal,unrestricted,,1,0.5958288240178153,0.8199751060158057
0,1,100,512,inf,equal,unrestricted,,2,0.8974588733772894,0.827346231896906
0,2,28,512,inf,equal,unrestricted,,0,1.7780994522580091,1.7981651148176923
0,2,28,512,inf,equal,unrestricted,,1,1.7654092963887806,1.7061812158905778
0,2,28,512,inf,equal,unrestricted,,2,0.2314081690765206,1.7104126319564075
0,,,512,inf,equal,restricted,0,0,0.6580781040318379,0.6664122228527661
0,,,512,inf,equal,restricted,0,1,0.658078104185968,0.7184598496943513
0,,,512,inf,equal,restricted,0,2,0.6580781042376104,0.714062088116668
0,,,512,inf,equal,restricted,1,0,0.6580781040869432,0.6664122228880973
0,,,512,inf,equal,restricted,1,1,0.6580781041552103,0.7184598497187276
0,,,512,inf,equal,restricted,1,2,0.6580781041780447,0.7140620881510596
0,,,512,inf,equal,restricted,2,0,0.6580781039894522,0.6664122228263576
0,,,512,inf,equal,restricted,2,1,0.6580781042092246,0.718459849683302
0,,,512,inf,equal,restricted,2,2,0.6580781042839742,0.7140620880952053
0,,,1024,1.0,size,unrestricted,,0,0.639254286992789,0.6522426270293563
0,,,1024,1.0,size,unrestricted,,1,0.6601394424189976,0.713936788072595
0,,,1024,1.0,size,unrestricted,,2,0.7069855252221475,0.7171665967784226
0,0,768,1024,1.0,size,unrestricted,,0,0.6351254013450149,0.6546221998269331
0,0,768,1024,1.0,size,unrestricted,,1,0.6886657308456781,0.7208267224210554
0,0,768,1024,1.0,size,unrestricted,,2,0.7399618813500476,0.7230353635700231
0,1,202,1024,1.0,size,unrestricted,,0,0.7284519588516943,0.7171076473757593
0,1,202,1024,1.0,size,unrestricted,,1,0.6168130885778706,0.7796639063208894
0,1,202,1024,1.0,size,unrestricted,,2,0.6924869736363495,0.7697358608555962
0,2,54,1024,1.0,size,unrestricted,,0,0.9552655469291188,0.9512027084402267
0,2,54,1024,1.0,size,unrestricted,,1,0.9410443540475331,0.9587365118756995
0,2,54,1024,1.0,size,unrestricted,,2,0.5757234379198019,1.0101854876506928
0,,,1024,1.0,size,restricted,0,0,0.6392542870009322,0.652242627020062
0,,,1024,1.0,size,restricted,0,1,0.6601394424036376,0.7139367879914054
0,,,1024,1.0,size,restricted,0,2,0.7069855251637901,0.7171665966868476
0,,,1024,1.0,size,restricted,1,0,0.6392542870046328,0.6522426270173342
0,,,1024,1.0,size,restricted,1,1,0.6601394423968941,0.7139367879540167
0,,,1024,1.0,size,restricted,1,2,0.7069855251363864,0.717166596645762
0,,,1024,1.0,size,restricted,2,0,0.6392542869994131,0.6522426270237968
0,,,1024,1.0,size,restricted,2,1,0.6601394424066376,0.7139367880051897
0,,,1024,1.0,size,restricted,2,2,0.7069855251741738,0.7171665967021092
0,,,1024,inf,equal,unrestricted,,0,0.6569552266241451,0.665462995754818
0,,,1024,inf,equal,unrestricted,,1,0.6569552263325837,0.7133786987803736
0,,,1024,inf,equal,unrestricted,,2,0.6569552276166102,0.7261165042384466
0,0,768,1024,inf,equal,unrestricted,,0,0.6351254013450149,0.6546221998269331
0,0,768,1024,inf,equal,unrestricted,,1,0.6886657308456781,0.7208267224210554
0,0,768,1024,inf,equal,unrestricted,,2,0.7399618813500476,0.7230353635700231
0,1,202,1024,inf,equal,unrestricted,,0,0.7284519588516943,0.7171076473757593
0,1,202,1024,inf,equal,unrestricted,,1,0.6168130885778706,0.7796639063208894
0,1,202,1024,inf,equal,unrestricted,,2,0.6924869736363495,0.7697358608555962
0,2,54,1024,inf,equal,unrestricted,,0,0.9552655469291188,0.9512027084402267
0,2,54,1024,inf,equal,unrestricted,,1,0.9410443540475331,0.9587365118756995
0,2,54,1024,inf,equal,unrestricted,,2,0.5757234379198019,1.0101854876506928
0,,,1024,inf,equal,restricted,0,0,0.6569552268571314,0.665462995989302
0,,,1024,inf,equal,restricted,0,1,0.6569552267765424,0.7133786988250072
0,,,1024,inf,equal,restricted,0,2,0.656955227147725,0.7261165044363872
0,,,1024,inf,equal,restricted,1,0,0.6569552269000479,0.6654629960399766
0,,,1024,inf,equal,restricted,1,1,0.6569552268541581,0.7133786988461355
0,,,1024,inf,equal,restricted,1,2,0.6569552270626134,0.726116504491737
0,,,1024,inf,equal,restricted,2,0,0.6569552268623138,0.6654629960012762
0,,,1024,inf,equal,restricted,2,1,0.6569552267829186,0.7133786988248949
0,,,1024,inf,equal,restricted,2,2,0.6569552271383531,0.7261165044434479
0,,,2048,1.0,size,unrestricted,,0,0.642786527740766,0.647358238829916
0,,,2048,1.0,size,unrestricted,,1,0.685635574678053,0.705705967217339
0,,,2048,1.0,size,unrestricted,,2,0.6999302166301221,0.7032042392990743
0,0,1536,2048,1.0,size,unrestricted,,0,0.6400395275488352,0.6480664716292903
0,0,1536,2048,1.0,size,unrestricted,,1,0.7046857307931327,0.7134353515449511
0,0,1536,2048,1.0,size,unrestricted,,2,0.7210745182396655,0.7140626117723458
0,1,406,2048,1.0,size,unrestricted,,0,0.6861845043780476,0.6792494199904736
0,1,406,2048,1.0,size,unrestricted,,1,0.6603018392551995,0.7245858257937777
0,1,406,2048,1.0,size,unrestricted,,2,0.6904656973927316,0.7029288820718387
0,2,106,2048,1.0,size,unrestricted,,0,0.7445438115555709,0.7356972146377128
0,2,106,2048,1.0,size,unrestricted,,1,0.7282549822110962,0.7571457530085509
0,2,106,2048,1.0,size,unrestricted,,2,0.6411147675942784,0.7734331944910591
0,,,2048,1.0,size,restricted,0,0,0.642786527744089,0.6473582388324248
0,,,2048,1.0,size,restricted,0,1,0.6856355746680106,0.7057059672017688
0,,,2048,1.0,size,restricted,0,2,0.6999302166204342,0.7032042392829498
0,,,2048,1.0,size,restricted,1,0,0.6427865277554465,0.6473582388390461
0,,,2048,1.0,size,restricted,1,1,0.6856355746366092,0.705705967146466
0,,,2048,1.0,size,restricted,1,2,0.699930216576131,0.7032042392316769
0,,,2048,1.0,size,restricted,2,0,0.642786527755633,0.6473582388394519
0,,,2048,1.0,size,restricted,2,1,0.6856355746355144,0.7057059671492768
0,,,2048,1.0,size,restricted,2,2,0.6999302165776196,0.7032042392335054
0,,,2048,inf,equal,unrestricted,,0,0.6676253774996349,0.6647026981766243
0,,,2048,inf,equal,unrestricted,,1,0.6676253792270184,0.7065954505221966
0,,,2048,inf,equal,unrestricted,,2,0.667625379377178,0.7009487983593385
0,0,1536,2048,inf,equal,unrestricted,,0,0.6400395275488352,0.6480664716292903
0,0,1536,2048,inf,equal,unrestricted,,1,0.7046857307931327,0.7134353515449511
0,0,1536,2048,inf,equal,unrestricted,,2,0.7210745182396655,0.7140626117723458
0,1,406,2048,inf,equal,unrestricted,,0,0.6861845043780476,0.6792494199904736
0,1,406,2048,inf,equal,unrestricted,,1,0.6603018392551995,0.7245858257937777
0,1,406,2048,inf,equal,unrestricted,,2,0.6904656973927316,0.7029288820718387
0,2,106,2048,inf,equal,unrestricted,,0,0.7445438115555709,0.7356972146377128
0,2,106,2048,inf,equal,unrestricted,,1,0.7282549822110962,0.7571457530085509
0,2,106,2048,inf,equal,unrestricted,,2,0.6411147675942784,0.7734331944910591
0,,,2048,inf,equal,restricted,0,0,0.6676253784796135,0.6647026989248835
0,,,2048,inf,equal,restricted,0,1,0.6676253789991546,0.706595450894861
0,,,2048,inf,equal,restricted,0,2,0.6676253790446269,0.7009487984971977
0,,,2048,inf,equal,restricted,1,0,0.6676253784429159,0.6647026988975595
0,,,2048,inf,equal,restricted,1,1,0.6676253790078841,0.7065954508834184
0,,,2048,inf,equal,restricted,1,2,0.667625379056794,0.700948798490879
0,,,2048,inf,equal,restricted,2,0,0.6676253782015369,0.6647026987268089
0,,,2048,inf,equal,restricted,2,1,0.6676253790638398,0.7065954508204236
0,,,2048,inf,equal,restricted,2,2,0.6676253791389515,0.7009487984667118
0,,,4096,1.0,size,unrestricted,,0,0.6414050595221675,0.6474506855453694
0,,,4096,1.0,size,unrestricted,,1,0.6946135877264197,0.7034973196722855
0,,,4096,1.0,size,unrestricted,,2,0.7034153891484971,0.7037533540826176
0,0,3072,4096,1.0,size,unrestricted,,0,0.6397565429749558,0.6472971030392352
0,0,3072,4096,1.0,size,unrestricted,,1,0.7059841810106519,0.7141365487379537
0,0,3072,4096,1.0,size,unrestricted,,2,0.7164697096955104,0.7149530508030898
0,1,815,4096,1.0,size,unrestricted,,0,0.6635321526239787,0.6656310547825189
0,1,815,4096,1.0,size,unrestricted,,1,0.6805809028568686,0.6940650135329904
0,1,815,4096,1.0,size,unrestricted,,2,0.6986093529511359,0.6909332466119997
0,2,209,4096,1.0,size,unrestricted,,0,0.7075686719343376,0.7040219013917397
0,2,209,4096,1.0,size,unrestricted,,1,0.7242908583895984,0.7173074810636838
0,2,209,4096,1.0,size,unrestricted,,2,0.6582416879036875,0.7254733502598151
0,,,4096,1.0,size,restricted,0,0,0.6414050595328735,0.6474506855499421
0,,,4096,1.0,size,restricted,0,1,0.69461358769516,0.7034973196304496
0,,,4096,1.0,size,restricted,0,2,0.7034153891130337,0.7037533540402022
0,,,4096,1.0,size,restricted,1,0,0.64140505954956,0.6474506855579188
0,,,4096,1.0,size,restricted,1,1,0.6946135876452455,0.703497319570433
0,,,4096,1.0,size,restricted,1,2,0.703415389062409,0.7037533539797732
0,,,4096,1.0,size,restricted,2,0,0.6414050597868894,0.6474506856665105
0,,,4096,1.0,size,restricted,2,1,0.6946135869388277,0.703497318696806
0,,,4096,1.0,size,restricted,2,2,0.7034153883286987,0.7037533530842559
0,,,4096,inf,equal,unrestricted,,0,0.664494307061231,0.6658600038467954
0,,,4096,inf,equal,unrestricted,,1,0.6824871182312566,0.691529835406937
0,,,4096,inf,equal,unrestricted,,2,0.6824871182345198,0.6906917077872643
0,0,3072,4096,inf,equal,unrestricted,,0,0.6397565429749558,0.6472971030392352
0,0,3072,4096,inf,equal,unrestricted,,1,0.7059841810106519,0.7141365487379537
0,0,3072,4096,inf,equal,unrestricted,,2,0.7164697096955104,0.7149530508030898
0,1,815,4096,inf,equal,unrestricted,,0,0.6635321526239787,0.6656310547825189
0,1,815,4096,inf,equal,unrestricted,,1,0.6805809028568686,0.6940650135329904
0,1,815,4096,inf,equal,unrestricted,,2,0.6986093529511359,0.6909332466119997
0,2,209,4096,inf,equal,unrestricted,,0,0.7075686719343376,0.7040219013917397
0,2,209,4096,inf,equal,unrestricted,,1,0.7242908583895984,0.7173074810636838
0,2,209,4096,inf,equal,unrestricted,,2,0.6582416879036875,0.7254733502598151
0,,,4096,inf,equal,restricted,0,0,0.6644943072945165,0.6658600040505548
0,,,4096,inf,equal,restricted,0,1,0.6824871182315315,0.6915298354229925
0,,,4096,inf,equal,restricted,0,2,0.6824871182335254,0.6906917077842992
0,,,4096,inf,equal,restricted,1,0,0.6644943070112,0.6658600038028902
0,,,4096,inf,equal,restricted,1,1,0.6824871182310798,0.6915298354051642
0,,,4096,inf,equal,restricted,1,2,0.68248711823516,0.6906917077855107
0,,,4096,inf,equal,restricted,2,0,0.6644943071991474,0.6658600039655105
0,,,4096,inf,equal,restricted,2,1,0.682487118231286,0.6915298354049991
0,,,4096,inf,equal,restricted,2,2,0.6824871182344135,0.6906917077710459
0,,,8192,1.0,size,unrestricted,,0,0.642134168085477,0.6466573926583973
0,,,8192,1.0,size,unrestricted,,1,0.6988055125490626,0.7034887700051696
0,,,8192,1.0,size,unrestricted,,2,0.6784629349408259,0.7003040612030708
0,0,6144,8192,1.0,size,unrestricted,,0,0.6406416420741227,0.6471522237558224
0,0,6144,8192,1.0,size,unrestricted,,1,0.7098857375720852,0.7132257947811335
0,0,6144,8192,1.0,size,unrestricted,,2,0.6867864479925636,0.7120325574026424
0,1,1634,8192,1.0,size,unrestricted,,0,0.6669578078356176,0.666201818904727
0,1,1634,8192,1.0,size,unrestricted,,1,0.6832241793674204,0.6934898870561077
0,1,1634,8192,1.0,size,unrestricted,,2,0.67934764711295,0.6852864725700331
0,2,414,8192,1.0,size,unrestricted,,0,0.6680482167899072,0.6652690320627491
0,2,414,8192,1.0,size,unrestricted,,1,0.705651818513698,0.7085229825058661
0,2,414,8192,1.0,size,unrestricted,,2,0.6582928108601321,0.703232799582774
0,,,8192,1.0,size,restricted,0,0,0.6421341680972731,0.6466573926659714
0,,,8192,1.0,size,restricted,0,1,0.6988055125097813,0.7034887699616924
0,,,8192,1.0,size,restricted,0,2,0.6784629349208002,0.70030406116183
0,,,8192,1.0,size,restricted,1,0,0.6421341681060443,0.6466573926711804
0,,,8192,1.0,size,restricted,1,1,0.6988055124806546,0.7034887699281812
0,,,8192,1.0,size,restricted,1,2,0.6784629349055893,0.700304061131309
0,,,8192,1.0,size,restricted,2,0,0.642134168101742,0.64665739266905
0,,,8192,1.0,size,restricted,2,1,0.6988055124948828,0.7034887699441211
0,,,8192,1.0,size,restricted,2,2,0.6784629349132835,0.7003040611474555
0,,,8192,inf,equal,unrestricted,,0,0.6669578059859278,0.6662018172682622
0,,,8192,inf,equal,unrestricted,,1,0.6832241793674205,0.6934898867518124
0,,,8192,inf,equal,unrestricted,,2,0.6793476461200204,0.6852864724388248
0,0,6144,8192,inf,equal,unrestricted,,0,0.6406416420741227,0.6471522237558224
0,0,6144,8192,inf,equal,unrestricted,,1,0.7098857375720852,0.7132257947811335
0,0,6144,8192,inf,equal,unrestricted,,2,0.6867864479925636,0.7120325574026424
0,1,1634,8192,inf,equal,unrestricted,,0,0.6669578078356176,0.666201818904727
0,1,1634,8192,inf,equal,unrestricted,,1,0.6832241793674204,0.6934898870561077
0,1,1634,8192,inf,equal,unrestricted,,2,0.67934764711295,0.6852864725700331
0,2,414,8192,inf,equal,unrestricted,,0,0.6680482167899072,0.6652690320627491
0,2,414,8192,inf,equal,unrestricted,,1,0.705651818513698,0.7085229825058661
0,2,414,8192,inf,equal,unrestricted,,2,0.6582928108601321,0.703232799582774
0,,,8192,inf,equal,restricted,0,0,0.6669578071868703,0.6662018183347926
0,,,8192,inf,equal,restricted,0,1,0.6832241793674204,0.6934898869385379
0,,,8192,inf,equal,restricted,0,2,0.67934764677537,0.6852864725199768
0,,,8192,inf,equal,restricted,1,0,0.6669578085633928,0.6662018195511363
0,,,8192,inf,equal,restricted,1,1,0.6832241793674204,0.6934898871939046
0,,,8192,inf,equal,restricted,1,2,0.6793476475158668,0.6852864726157915
0,,,8192,inf,equal,restricted,2,0,0.6669578068824117,0.6662018180605245
0,,,8192,inf,equal,restricted,2,1,0.6832241793674204,0.693489886902597
0,,,8192,inf,equal,restricted,2,2,0.6793476466212124,0.6852864725043895
0,,,16384,1.0,size,unrestricted,,0,0.6476862581319872,0.6470961299984578
0,,,16384,1.0,size,unrestricted,,1,0.7002684293030326,0.7002746402390719
0,,,16384,1.0,size,unrestricted,,2,0.6652182373121571,0.6982194154287121
0,0,12288,16384,1.0,size,unrestricted,,0,0.646527690739412,0.6462437741942806
0,0,12288,16384,1.0,size,unrestricted,,1,0.7096776303554861,0.7084638737608391
0,0,12288,16384,1.0,size,unrestricted,,2,0.6685564023255769,0.7068127302784537
0,1,3272,16384,1.0,size,unrestricted,,0,0.6690916127517835,0.6680120700945588
0,1,3272,16384,1.0,size,unrestricted,,1,0.6862432743571151,0.6903358322292086
0,1,3272,16384,1.0,size,unrestricted,,2,0.6749270511487596,0.6894988111161906
0,2,824,16384,1.0,size,unrestricted,,0,0.6584540013195196,0.6562488461398477
0,2,824,16384,1.0,size,unrestricted,,1,0.7052064553603685,0.7048680975636192
0,2,824,16384,1.0,size,unrestricted,,2,0.6570854468518602,0.697007021271972
0,,,16384,1.0,size,restricted,0,0,0.6476862581268237,0.6470961299938846
0,,,16384,1.0,size,restricted,0,1,0.7002684293216164,0.700274640257196
0,,,16384,1.0,size,restricted,0,2,0.6652182373153652,0.6982194154470039
0,,,16384,1.0,size,restricted,1,0,0.6476862581387713,0.6470961300046429
0,,,16384,1.0,size,restricted,1,1,0.7002684292785382,0.7002746402170845
0,,,16384,1.0,size,restricted,1,2,0.6652182373082526,0.6982194154027047
0,,,16384,1.0,size,restricted,2,0,0.6476862582654895,0.6470961301263771
0,,,16384,1.0,size,restricted,2,1,0.700268428820251,0.7002746397653516
0,,,16384,1.0,size,restricted,2,2,0.6652182372383526,0.6982194149666556
0,,,16384,inf,equal,unrestricted,,0,0.6690916119951787,0.6680120693410331
0,,,16384,inf,equal,unrestricted,,1,0.6862432743571151,0.6903358321646111
0,,,16384,inf,equal,unrestricted,,2,0.6749270506188039,0.6894988109819447
0,0,12288,16384,inf,equal,unrestricted,,0,0.646527690739412,0.6462437741942806
0,0,12288,16384,inf,equal,unrestricted,,1,0.7096776303554861,0.7084638737608391
0,0,12288,16384,inf,equal,unrestricted,,2,0.6685564023255769,0.7068127302784537
0,1,3272,16384,inf,equal,unrestricted,,0,0.6690916127517835,0.6680120700945588
0,1,3272,16384,inf,equal,unrestricted,,1,0.6862432743571151,0.6903358322292086
0,1,3272,16384,inf,equal,unrestricted,,2,0.6749270511487596,0.6894988111161906
0,2,824,16384,inf,equal,unrestricted,,0,0.6584540013195196,0.6562488461398477
0,2,824,16384,inf,equal,unrestricted,,1,0.7052064553603685,0.7048680975636192
0,2,824,16384,inf,equal,unrestricted,,2,0.6570854468518602,0.697007021271972
0,,,16384,inf,equal,restricted,0,0,0.66909161277145,0.6680120701109417
0,,,16384,inf,equal,restricted,0,1,0.6862432743571151,0.6903358322439308
0,,,16384,inf,equal,restricted,0,2,0.6749270511531421,0.6894988111144926
0,,,16384,inf,equal,restricted,1,0,0.6690916127199761,0.6680120700614818
0,,,16384,inf,equal,restricted,1,1,0.6862432743571151,0.6903358322387209
0,,,16384,inf,equal,restricted,1,2,0.6749270511161051,0.6894988111017225
0,,,16384,inf,equal,restricted,2,0,0.6690916120294453,0.668012069375389
0,,,16384,inf,equal,restricted,2,1,0.6862432743571151,0.6903358321611972
0,,,16384,inf,equal,restricted,2,2,0.6749270506521168,0.6894988109819653


==> experiments/logistic_15d_three_groups_geometric_no_noise/4/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15
0,0,0,48,64,1.0,size,unrestricted,2.582724497224423,2.8177309787838617e-10,2.0472818321478548e-09,1.7078089251830226e-09,-5.876073707612561e-09,14.999999953839437,-2.5068247967654795e-09,1.2184715838584884e-09,8.168110744698385e-10,-4.070923101880745e-10,2.475812525142102e-09,-1.516972487324257e-10,1.3649753035474531e-09,-7.989069423597341e-11,1.1665589146902222e-08,-2.68670682170356e-10
0,1,0,48,64,1.0,size,unrestricted,2.39912664066162,-6.743736217663993e-11,-4.366625128174608e-11,5.3903799261568047e-11,-6.759208342671882e-10,5.699526511963011e-10,1.8424705876995412e-10,4.953598796754742e-11,6.904743042534892e-11,1.7772785239209012e-10,-3.08464845499367e-10,2.463168855687318e-10,9.742601376283375e-08,-14.999999895667099,1.2955972145112894e-11,4.189188658420071e-10
0,2,0,48,64,1.0,size,unrestricted,2.1525496281379546,-5.565801352781788e-10,5.711276198331103e-11,1.4358503591973874e-10,-7.543328112397994e-12,14.999999994600415,9.711009102126032e-10,7.277451158775228e-11,-9.550546692311444e-13,-7.219441942539296e-11,-1.4545755534840894e-11,4.736454993300901e-10,-1.243754086931676e-10,-3.7886034298946944e-10,-7.51287050674013e-11,-4.239192302053425e-11
0,3,0,48,64,1.0,size,unrestricted,2.4534200857978985,3.042384361574465e-10,-5.2219922679469234e-11,-4.405670726316245e-10,1.842478325251961e-09,-4.0206862455110705e-09,14.999999979467981,-1.2492744412972586e-10,8.226289696957606e-10,-3.4968134666285646e-11,-5.0716200050604e-09,5.711925767904146e-10,-5.452559866956613e-10,-1.4650073293024452e-10,1.6263260685893512e-10,-1.2505807946176049e-10
0,4,0,48,64,1.0,size,unrestricted,2.446542562830715,1.1311400745783136e-09,14.999999908702687,3.402678708682461e-10,-8.858199284273317e-10,2.016295212544369e-09,-3.43921013220785e-10,1.8325622439431154e-09,1.469382772531665e-09,1.3410611173474682e-08,9.323655395381563e-10,4.546506620516462e-09,1.9661439289638458e-09,2.085963009142033e-08,-6.082567102700069e-09,-1.7815510040950863e-09
0,0,1,12,64,1.0,size,unrestricted,4.762800059496565,-1.0395888327282858e-10,4.170740162479262e-12,-4.765339995944449e-10,-3.563899218892345e-11,6.810693079021356e-11,5.234620314545424e-10,14.999999991149117,5.439714891386006e-10,-1.4681812791388752e-10,-7.286496624653438e-10,1.8630458296366827e-10,4.782659017395932e-11,9.29038124306432e-11,7.956511158605461e-11,3.09865562945322e-10
0,1,1,12,64,1.0,size,unrestricted,5.1254490726761865,-1.8908887015783973e-10,8.776988836528925e-10,-6.268582664512708e-10,-8.0299092987239e-11,-7.747909206654348e-11,2.4202712240436045e-11,2.0315454480414418e-10,1.7995602362680017e-10,2.353908913327953e-10,-9.219606012843482e-12,6.339391973904971e-11,-2.1076577120460874e-10,14.999999992628997,3.8652412266782294e-10,-4.5041403955412144e-11
0,2,1,12,64,1.0,size,unrestricted,3.16220563403076,4.3417884077941355e-11,6.022489316341514e-09,-2.0829822390152223e-11,-1.3922616287291417e-08,1.1549509077451187e-11,8.673086729214637e-11,-3.507416305165891e-11,-9.278601341634196e-11,3.3767241504274184e-08,2.2166733778734236e-08,1.3582725080255645e-08,2.1489037796772585e-11,5.084493516867627e-11,-2.462488978791169e-07,14.9999996536255
0,3,1,12,64,1.0,size,unrestricted,4.209039158223633,8.24241439724234e-11,8.437774254591982e-10,-7.344286470202128e-10,-4.9346446790788445e-08,-6.242427119869537e-10,1.5598520239260732e-10,5.915232385209964e-10,1.1951825293227204e-11,4.054067011703585e-10,2.0046631885559674e-10,-5.298006684364278e-10,-5.415269808601988e-09,7.151955330012269e-10,14.999999920681951,-4.0515483802571824e-10
0,4,1,12,64,1.0,size,unrestricted,5.571320066969253,6.097959618060516e-11,-6.098781914848055e-11,1.9191432968871824e-11,1.1373132874434613e-10,7.054679130811688e-11,-1.2427119051060373e-10,-4.3976961085469286e-11,3.80900043231084e-12,-3.639520600583981e-11,-2.1058291675829394e-11,-1.3733577581639284e-10,1.2542387367187423e-11,6.4885278410416525e-12,1.227701534435956e-10,-14.999999996622845
0,0,2,4,64,1.0,size,unrestricted,9.407430009271518,7.550941509046574e-11,1.2831820158830033e-11,-4.725103051603232e-10,1.5727067845271668e-10,1.247250753133383e-10,-3.680939951635294e-10,9.172184547767493e-11,-7.065816139057135e-11,4.4950753090427146e-10,3.9974243922767317e-10,2.5942933119635645e-10,-3.9858714182647403e-10,-5.401472008550769e-10,5.329658705966309e-11,14.999999985155691
0,1,2,4,64,1.0,size,unrestricted,10.992475185473863,1.1254845353175964e-10,2.7044086988170705e-11,-9.899970421165921e-11,-1.412552361481806e-10,-1.5505629317279697e-11,2.0094045476615962e-10,-1.5210670069936307e-10,-1.1686597604504744e-11,14.999999988013107,1.2871934864033745e-10,-3.282643585099101e-10,1.211229911859724e-10,-1.0640443895773893e-10,1.3301580439688103e-10,2.812185723477157e-10
0,2,2,4,64,1.0,size,unrestricted,10.816647288787124,1.2370328461839045e-09,4.966027923844023e-10,-6.695633898914296e-10,1.0699003404868883e-08,-6.348061005356732e-10,-1.2871695370179955e-09,-6.63927270042227e-10,14.999999958661368,-9.737531977191808e-10,-4.733589798582053e-10,1.3823986761117492e-09,-1.0730135023735733e-09,-9.603747126257398e-11,-5.4381881292700325e-09,5.653777840665936e-10
0,3,2,4,64,1.0,size,unrestricted,9.407430009271518,7.550941509046574e-11,1.2831820158830033e-11,-4.725103051603232e-10,1.5727067845271668e-10,1.247250753133383e-10,-3.680939951635294e-10,9.172184547767493e-11,-7.065816139057135e-11,4.4950753090427146e-10,3.9974243922767317e-10,2.5942933119635645e-10,-3.9858714182647403e-10,-5.401472008550769e-10,5.329658705966309e-11,14.999999985155691
0,4,2,4,64,1.0,size,unrestricted,7.928659368145356,-6.452122954149929e-09,6.219876268039016e-10,-5.676362375482587e-09,3.34309058076592e-09,-5.864623833629195e-09,-5.279879732176994e-10,-5.306243070589045e-10,-8.757050561935038e-10,14.999999949979136,-5.220213008592101e-10,-7.32904827585303e-09,4.174354972453981e-11,2.809640816127522e-10,1.3944420201269422e-10,-1.769387933457786e-10
0,0,0,48,64,1.0,size,restricted,2.5827244988163307,6.827744564628487e-11,3.4560284514427553e-10,3.529349719510903e-10,-5.744546268854927e-09,14.999999976396907,-4.1043864444528854e-10,2.1598006294353322e-10,1.35466005826582e-10,-7.791531283822949e-11,3.4458253783635335e-10,-2.8924809904835927e-11,2.831437229583525e-10,-1.643439621641524e-11,1.1523378273864584e-09,-8.67705155265929e-11
0,1,0,48,64,1.0,size,restricted,2.3991266402394555,-7.490433851846872e-11,-4.9737711037079946e-11,6.071913765100059e-11,-8.345826951041519e-10,3.578055802903545e-09,2.0837311020806438e-10,5.5099634304583163e-11,7.579215819656396e-11,2.0054734194738738e-10,-3.4507019478492277e-10,2.7425117163552043e-10,7.70921608809347e-08,-14.99999991026336,1.4636738267427038e-11,4.618209768235477e-10
0,2,0,48,64,1.0,size,restricted,2.1525496236524706,-1.1074189691292622e-08,5.0900079454328814e-12,2.6768695400319376e-10,-1.4243097113606888e-10,14.999999950725977,2.9276677445445493e-09,-9.338035292141594e-12,-2.8922033114144113e-11,-4.915829572674163e-11,-1.5517113786024017e-10,1.0152121473914112e-09,-1.68462888929651e-10,-1.2119998820247355e-09,-1.184133350154623e-10,-1.8205199762572493e-10
0,3,0,48,64,1.0,size,restricted,2.453420086494192,1.2988065612386532e-10,-4.6022442031807654e-11,-1.4088172023409185e-10,2.7389937883160054e-10,-3.956648876245835e-10,14.999999990392743,-7.742033859051016e-11,2.025444822490235e-10,-1.9666041471066322e-11,-4.3056791841607355e-10,1.7454535132787766e-10,-1.6423683450527866e-10,-7.019770394310733e-11,8.281337565525645e-11,-7.649355818233356e-11
0,4,0,48,64,1.0,size,restricted,2.446542567696118,2.0927288926011392e-10,14.999999971568696,6.26403802615499e-11,-1.6367006100902042e-10,3.3899437687543283e-10,-6.232429601789562e-11,3.072904612786183e-10,2.5694961154801893e-10,1.7504323230607334e-09,1.5499209978265335e-10,7.103094210766463e-10,3.388415692623469e-10,3.165729327290582e-09,-9.104813488544008e-10,-3.2895872618063414e-10
0,0,1,12,64,1.0,size,restricted,4.762800060246607,-3.718012525799266e-11,2.5807345271964346e-12,-2.2968620886575796e-10,-1.9633813026452356e-11,3.20147682078938e-11,4.3000569019596884e-10,14.999999992004778,7.671879202851817e-10,-5.387098431088152e-11,-2.871558499848741e-09,5.805867192619456e-11,1.0041461705608195e-11,2.5044956171700752e-11,3.896694541534799e-11,1.414526312750803e-10
0,1,1,12,64,1.0,size,restricted,5.125449072498501,-1.605922501968545e-10,5.9086150166393814e-09,-5.124809652083573e-09,-7.302110873018493e-11,-6.268681493827384e-11,2.2898283441057143e-11,1.5914744715922218e-10,1.5531323621173602e-10,1.9354231545236066e-10,-1.545586867362332e-11,5.5352206993264064e-11,-1.462572015142899e-10,14.999999984658944,2.7474664636937285e-10,-2.7400910953295282e-11
0,2,1,12,64,1.0,size,restricted,3.1622056384207675,3.6961419604329023e-11,2.471561563600588e-10,-1.613744998131967e-11,-4.155770158031373e-10,8.380142838539738e-12,5.6583089259450427e-11,-3.0489401830779403e-11,-6.369238632732719e-11,6.471880919599065e-10,5.822227256221869e-10,3.6859732379891175e-10,1.6617242525266052e-11,4.5566423326670666e-11,-1.1962347336184361e-07,14.999999877270417
0,3,1,12,64,1.0,size,restricted,4.209039165658768,3.944294263881807e-12,8.139272853432488e-11,-5.5276194792731915e-11,-7.952372716368136e-09,-4.6465602668804615e-11,1.0529089579316526e-11,7.825371462811925e-11,2.026651285745819e-12,2.815577177052549e-11,1.3089745257748808e-11,-2.953144857222396e-11,-4.0771198463899417e-10,4.951625547159401e-11,14.999999989763678,-2.6851608216606017e-11
0,4,1,12,64,1.0,size,restricted,5.434415125436551,1.1387288217136994e-10,-8.407084770981328e-11,1.5460639352064332e-11,3.4205145484065114e-10,2.1615358720381821e-10,-3.7183830873834504e-10,-5.482824874390647e-11,3.02127852146092e-11,-4.7897655981612526e-11,-1.1869059572998728e-11,-4.575090648495164e-10,2.7087074221866676e-11,-6.842504689851239e-12,1.0727008947109282,-13.927299100494226
0,0,2,4,64,1.0,size,restricted,9.407430016382186,7.766878343020048e-11,6.209087031904602e-13,-3.336784684090513e-11,1.0107669875096004e-11,6.933988949094363e-12,-2.4821447012556123e-11,5.4692735645044156e-12,-4.0881637397891124e-12,2.7765471017020948e-11,3.755252032522486e-09,1.5164657665720317e-11,-2.4042929372737135e-11,-4.413743486526755e-11,2.9647517866656083e-12,14.99999999540329
0,1,2,4,64,1.0,size,restricted,10.685405591553529,-4.977546525771452e-11,1.1001562845841519e-10,-1.9418373413523803e-10,1.3723220154969745e-10,4.5940096851038427e-10,2.0073784934819893e-10,2.500718433798463e-10,-0.6034501064793913,14.05028411487001,2.783909741734193e-09,-0.34626576590436053,4.817857408577895e-10,-4.988321543755311e-12,3.4247902968216124e-10,1.6037103966552656e-09
0,2,2,4,64,1.0,size,restricted,10.81664730526133,2.1363401084605813e-11,8.51384548941786e-12,-1.3957486237381231e-11,9.091717777096119e-09,-1.3975259577847205e-11,-2.1493736122134167e-11,-1.4282498664591362e-11,14.999999990410336,-1.822169730706953e-11,-1.0948116224309638e-11,2.2641048248541598e-11,-1.9680484835889857e-11,-2.632404389166445e-12,-3.807699488045823e-11,1.2222649962659473e-11
0,3,2,4,64,1.0,size,restricted,9.407430016382186,7.766878343020048e-11,6.209087031904602e-13,-3.336784684090513e-11,1.0107669875096004e-11,6.933988949094363e-12,-2.4821447012556123e-11,5.4692735645044156e-12,-4.0881637397891124e-12,2.7765471017020948e-11,3.755252032522486e-09,1.5164657665720317e-11,-2.4042929372737135e-11,-4.413743486526755e-11,2.9647517866656083e-12,14.99999999540329
0,4,2,4,64,1.0,size,restricted,7.855476166091182,-0.01975389527334413,1.018713192362391e-10,-9.516323646230609e-10,9.837314887157567e-10,-1.5693309968215681e-09,-9.677367841623662e-11,-4.652448967595255e-11,-9.442694408905793e-11,14.297700073152397,-5.937102641670968e-11,-0.6825460254634411,1.4486123145014516e-11,5.848804801818582e-11,2.508597778592444e-11,-2.9203254638928714e-11
0,0,0,48,64,inf,equal,unrestricted,2.582724497224423,2.8177309787838617e-10,2.0472818321478548e-09,1.7078089251830226e-09,-5.876073707612561e-09,14.999999953839437,-2.5068247967654795e-09,1.2184715838584884e-09,8.168110744698385e-10,-4.070923101880745e-10,2.475812525142102e-09,-1.516972487324257e-10,1.3649753035474531e-09,-7.989069423597341e-11,1.1665589146902222e-08,-2.68670682170356e-10
0,1,0,48,64,inf,equal,unrestricted,2.39912664066162,-6.743736217663993e-11,-4.366625128174608e-11,5.3903799261568047e-11,-6.759208342671882e-10,5.699526511963011e-10,1.8424705876995412e-10,4.953598796754742e-11,6.904743042534892e-11,1.7772785239209012e-10,-3.08464845499367e-10,2.463168855687318e-10,9.742601376283375e-08,-14.999999895667099,1.2955972145112894e-11,4.189188658420071e-10
0,2,0,48,64,inf,equal,unrestricted,2.1525496281379546,-5.565801352781788e-10,5.711276198331103e-11,1.4358503591973874e-10,-7.543328112397994e-12,14.999999994600415,9.711009102126032e-10,7.277451158775228e-11,-9.550546692311444e-13,-7.219441942539296e-11,-1.4545755534840894e-11,4.736454993300901e-10,-1.243754086931676e-10,-3.7886034298946944e-10,-7.51287050674013e-11,-4.239192302053425e-11
0,3,0,48,64,inf,equal,unrestricted,2.4534200857978985,3.042384361574465e-10,-5.2219922679469234e-11,-4.405670726316245e-10,1.842478325251961e-09,-4.0206862455110705e-09,14.999999979467981,-1.2492744412972586e-10,8.226289696957606e-10,-3.4968134666285646e-11,-5.0716200050604e-09,5.711925767904146e-10,-5.452559866956613e-10,-1.4650073293024452e-10,1.6263260685893512e-10,-1.2505807946176049e-10
0,4,0,48,64,inf,equal,unrestricted,2.446542562830715,1.1311400745783136e-09,14.999999908702687,3.402678708682461e-10,-8.858199284273317e-10,2.016295212544369e-09,-3.43921013220785e-10,1.8325622439431154e-09,1.469382772531665e-09,1.3410611173474682e-08,9.323655395381563e-10,4.546506620516462e-09,1.9661439289638458e-09,2.085963009142033e-08,-6.082567102700069e-09,-1.7815510040950863e-09
0,0,1,12,64,inf,equal,unrestricted,4.762800059496565,-1.0395888327282858e-10,4.170740162479262e-12,-4.765339995944449e-10,-3.563899218892345e-11,6.810693079021356e-11,5.234620314545424e-10,14.999999991149117,5.439714891386006e-10,-1.4681812791388752e-10,-7.286496624653438e-10,1.8630458296366827e-10,4.782659017395932e-11,9.29038124306432e-11,7.956511158605461e-11,3.09865562945322e-10
0,1,1,12,64,inf,equal,unrestricted,5.1254490726761865,-1.8908887015783973e-10,8.776988836528925e-10,-6.268582664512708e-10,-8.0299092987239e-11,-7.747909206654348e-11,2.4202712240436045e-11,2.0315454480414418e-10,1.7995602362680017e-10,2.353908913327953e-10,-9.219606012843482e-12,6.339391973904971e-11,-2.1076577120460874e-10,14.999999992628997,3.8652412266782294e-10,-4.5041403955412144e-11
0,2,1,12,64,inf,equal,unrestricted,3.16220563403076,4.3417884077941355e-11,6.022489316341514e-09,-2.0829822390152223e-11,-1.3922616287291417e-08,1.1549509077451187e-11,8.673086729214637e-11,-3.507416305165891e-11,-9.278601341634196e-11,3.3767241504274184e-08,2.2166733778734236e-08,1.3582725080255645e-08,2.1489037796772585e-11,5.084493516867627e-11,-2.462488978791169e-07,14.9999996536255
0,3,1,12,64,inf,equal,unrestricted,4.209039158223633,8.24241439724234e-11,8.437774254591982e-10,-7.344286470202128e-10,-4.9346446790788445e-08,-6.242427119869537e-10,1.5598520239260732e-10,5.915232385209964e-10,1.1951825293227204e-11,4.054067011703585e-10,2.0046631885559674e-10,-5.298006684364278e-10,-5.415269808601988e-09,7.151955330012269e-10,14.999999920681951,-4.0515483802571824e-10
0,4,1,12,64,inf,equal,unrestricted,5.571320066969253,6.097959618060516e-11,-6.098781914848055e-11,1.9191432968871824e-11,1.1373132874434613e-10,7.054679130811688e-11,-1.2427119051060373e-10,-4.3976961085469286e-11,3.80900043231084e-12,-3.639520600583981e-11,-2.1058291675829394e-11,-1.3733577581639284e-10,1.2542387367187423e-11,6.4885278410416525e-12,1.227701534435956e-10,-14.999999996622845
0,0,2,4,64,inf,equal,unrestricted,9.407430009271518,7.550941509046574e-11,1.2831820158830033e-11,-4.725103051603232e-10,1.5727067845271668e-10,1.247250753133383e-10,-3.680939951635294e-10,9.172184547767493e-11,-7.065816139057135e-11,4.4950753090427146e-10,3.9974243922767317e-10,2.5942933119635645e-10,-3.9858714182647403e-10,-5.401472008550769e-10,5.329658705966309e-11,14.999999985155691
0,1,2,4,64,inf,equal,unrestricted,10.992475185473863,1.1254845353175964e-10,2.7044086988170705e-11,-9.899970421165921e-11,-1.412552361481806e-10,-1.5505629317279697e-11,2.0094045476615962e-10,-1.5210670069936307e-10,-1.1686597604504744e-11,14.999999988013107,1.2871934864033745e-10,-3.282643585099101e-10,1.211229911859724e-10,-1.0640443895773893e-10,1.3301580439688103e-10,2.812185723477157e-10
0,2,2,4,64,inf,equal,unrestricted,10.816647288787124,1.2370328461839045e-09,4.966027923844023e-10,-6.695633898914296e-10,1.0699003404868883e-08,-6.348061005356732e-10,-1.2871695370179955e-09,-6.63927270042227e-10,14.999999958661368,-9.737531977191808e-10,-4.733589798582053e-10,1.3823986761117492e-09,-1.0730135023735733e-09,-9.603747126257398e-11,-5.4381881292700325e-09,5.653777840665936e-10
0,3,2,4,64,inf,equal,unrestricted,9.407430009271518,7.550941509046574e-11,1.2831820158830033e-11,-4.725103051603232e-10,1.5727067845271668e-10,1.247250753133383e-10,-3.680939951635294e-10,9.172184547767493e-11,-7.065816139057135e-11,4.4950753090427146e-10,3.9974243922767317e-10,2.5942933119635645e-10,-3.9858714182647403e-10,-5.401472008550769e-10,5.329658705966309e-11,14.999999985155691
0,4,2,4,64,inf,equal,unrestricted,7.928659368145356,-6.452122954149929e-09,6.219876268039016e-10,-5.676362375482587e-09,3.34309058076592e-09,-5.864623833629195e-09,-5.279879732176994e-10,-5.306243070589045e-10,-8.757050561935038e-10,14.999999949979136,-5.220213008592101e-10,-7.32904827585303e-09,4.174354972453981e-11,2.809640816127522e-10,1.3944420201269422e-10,-1.769387933457786e-10
0,0,0,48,64,inf,equal,restricted,1.94323052284935,-2.6514494216727137e-11,3.1950310506675015,1.6952046146748505e-10,-7.229670162229091e-10,6.854505201402571,-4.345657340647569,5.637875155410813e-10,8.392172582983872e-10,-8.208582529403918e-11,1.0563143933521118e-09,-1.2792143574231857e-10,6.161189662316573e-10,2.7010131257078888e-11,0.6048063968333834,1.4499126852704463e-10
0,1,0,48,64,inf,equal,restricted,1.767507292230298,-2.955007461367413,9.824485504924978e-10,-9.704117554695022e-10,-6.098118761096499e-10,2.2064542885142355,4.552659492059397e-10,-1.1436635270287951e-10,1.1065183788376427e-08,6.275387407175367e-10,-2.6750012560706355e-09,7.921238337613113e-10,2.1696139612881193,-4.1095437198769735,-3.025148156827453e-11,3.559380541608257
0,2,0,48,64,inf,equal,restricted,1.7263340037788952,-5.086281048018859,0.554235904373487,-1.2210132894986927e-10,1.5647197103127513e-09,1.7797533573081954,1.175070191303093e-08,-8.784815738293966e-11,4.778910910549967e-10,2.2793233989640976e-10,1.3241045607027082e-10,3.793093874079469,-1.6832423153873415e-08,-3.78663577058321,-5.829242121172342e-09,1.2869887355844204e-09
0,3,0,48,64,inf,equal,restricted,1.652641784418339,6.45285612297702e-10,2.1261351689008394e-10,-1.175779706882462,3.3313743704261745,-3.3538810819838014,5.436051941472328,-2.4574632384425198e-11,0.5380839140350856,-4.4465815836732266e-10,-4.6165414540428e-11,0.30560342474479435,-3.2749403140851045e-09,-1.2184193681487682e-09,0.7758353073503298,0.08339023614626892
0,4,0,48,64,inf,equal,restricted,2.1977968697067873,2.2584482725827957e-10,11.416021984691858,0.498751005978963,-1.7525396971553095e-10,1.189525775922872,-3.375853156579007e-11,8.861457370866252e-10,3.901904517685486e-10,0.04210734213674222,1.5769214357920145e-09,1.7269789724220815e-09,0.14407018392707793,1.709523685816991,-1.6940363734417062e-09,1.4451138691044317e-09
0,0,1,12,64,inf,equal,restricted,4.332249527354761,-1.4722927152792188e-10,1.402921952488394e-10,-1.3542190240817813,6.555866075241324e-11,2.2723876699650056e-10,7.945014902798637e-10,9.423110812382289,3.1947024149864585,-1.2325736300009823e-10,-1.027967740859852,1.0605788355173968e-10,7.594783736373792e-11,8.934786776233768e-11,9.121504025050845e-11,2.185291415856035e-09
0,1,1,12,64,inf,equal,restricted,4.483357617411286,-4.306549901941421e-10,3.8787626907961914,-5.504403965503436,-3.223905639464381e-11,-1.700427085077132e-11,2.8316374785793845e-11,0.15516331111942055,5.43082595088863e-10,1.9819652559080494e-10,7.1301583932230755e-12,1.1777844104391448e-10,-8.210840889097593e-11,5.46167002897998,2.809190063786406e-10,1.206002986848991e-12
0,2,1,12,64,inf,equal,restricted,2.9770580703131095,8.162759846968758e-11,1.7554853685708536,-1.1191422945943818e-10,-2.0325436875057351e-10,5.496997765971494e-11,5.621719910322896e-11,-1.1912031254759115e-11,-6.582465281671054e-11,1.5245709691511826,3.5847676003603115,0.23438534013313864,3.924458854499059e-11,2.0305366763501988e-10,-3.995149785645283,3.9056409342586185
0,3,1,12,64,inf,equal,restricted,2.771939321804512,-8.813187982246045e-12,2.2243463738510756,-2.1992486153062534,-1.024832659597715,-4.3429169955312434e-10,-3.156010641890352e-12,3.029453001696605,4.578724384188089e-10,4.685699306464472e-10,1.0040280469039623e-10,-1.0629180134448521e-10,-1.183783247987671,7.486132584744473e-10,5.338336095974204,-2.702783583986091e-10
0,4,1,12,64,inf,equal,restricted,3.4721610941876215,2.121299922463926e-10,6.282143707157364e-10,1.8616326548654813e-10,2.4747961981398916,1.2758996484035725,-2.433362380139413,0.11038601505168671,8.585383305550598e-10,-2.8057020010249285e-10,1.278352937885363e-09,-1.2326756686734703,8.900448394741123e-10,-0.36017908866837856,3.111590834862721,-4.001110150563373
0,0,2,4,64,inf,equal,restricted,8.065113806983554,1.6744690870324812,1.7102573121980654e-11,-0.15632461208987594,2.1470477715433986e-10,4.1421974958040786e-11,-3.546700921467929e-10,9.166603633277452e-11,7.435237107586843e-12,1.1352896995244925e-10,4.22633812079052,1.1067700370005136e-10,-7.924537126780937e-11,-1.2618191053405097e-10,-2.580757571105415e-11,8.942868177822891
0,1,2,4,64,inf,equal,restricted,8.444400497228772,-1.0562629857182535e-10,3.158157044146552e-11,-1.2989789099328045e-11,2.045321563947706e-11,3.657480353240073e-10,1.4301012338214302e-10,1.6668163561354923e-10,-1.3677834301615237,9.197440326928444,0.9298470102725213,-2.227031477270383,0.1108559371973074,5.744108134089187e-11,4.076958185377286e-10,1.1670418153857387
0,2,2,4,64,inf,equal,restricted,10.522717120141811,9.388214632990791e-11,7.360359797887109e-11,-6.553305762352054e-11,2.6856697867615873,-5.5999424869794416e-11,-9.907128664306693e-11,-5.397197776404441e-11,12.314330210617909,-8.557363306451809e-11,-4.5631835669271066e-11,1.1407546914600556e-10,-8.82085004799794e-11,-1.0413041509725036e-11,-3.04476412123191e-10,6.424239661239853e-11
0,3,2,4,64,inf,equal,restricted,8.065113806983554,1.6744690870324812,1.7102573121980654e-11,-0.15632461208987594,2.1470477715433986e-10,4.1421974958040786e-11,-3.546700921467929e-10,9.166603633277452e-11,7.435237107586843e-12,1.1352896995244925e-10,4.22633812079052,1.1067700370005136e-10,-7.924537126780937e-11,-1.2618191053405097e-10,-2.580757571105415e-11,8.942868177822891
0,4,2,4,64,inf,equal,restricted,7.308918108066113,-1.794469471311404,3.257488793125807e-11,-9.534834879268117e-10,0.4701868751778052,-2.665783090471797e-10,-3.541076016062954e-11,-1.0595955124214928e-11,-3.360099125791471e-11,9.981785570774383,-1.2965126584928282e-11,-2.7535580806903988,6.432572740839894e-12,2.1450774371490424e-11,7.025412136915053e-12,-1.2839087971645675e-11
0,0,0,96,128,1.0,size,unrestricted,1.996199951949544,-1.1244195262349464e-11,1.265451782469635e-10,1.2198840553016548e-10,-7.437596423067829e-10,14.999999995476525,-2.2249292417667247e-10,3.765041208269619e-11,-6.01605458767521e-11,-1.3731509456852144e-10,2.1915353176274098e-10,-1.2334312530041734e-11,-4.100707867569881e-11,-8.734847042737457e-11,7.708221150733892e-11,-8.672042999520951e-11
0,1,0,96,128,1.0,size,unrestricted,2.0248134134265103,-2.815673777255723e-11,-7.437077714348672e-11,2.401954140270603e-10,-1.3433757635783342e-11,6.729100993124361e-10,1.493839513649011e-10,6.836425665606656e-12,6.838990233936193e-11,5.7157293742329544e-11,-5.434756599988117e-11,2.9653884896383346e-11,2.9725341989782676e-12,-2.41980013100787e-10,-8.593046379201188e-12,14.999999995840941
0,2,0,96,128,1.0,size,unrestricted,2.464642711094748,-4.133212430170693e-09,-8.12022431850198e-10,3.0497726744539855e-09,-3.1977851734098984e-09,6.903973618343313e-10,3.4718006932677216e-10,6.898013361764749e-10,-2.7414590135761113e-10,-2.584367018494023e-10,3.4763330664251347e-10,14.999999956095238,-6.700744279180597e-10,-6.23864726577828e-10,1.5063522819961367e-10,-1.981853607619643e-10
0,3,0,96,128,1.0,size,unrestricted,1.1399177476351408,-5.802239792156587e-11,2.561975281868409e-10,1.1574907851144481e-11,1.6298857160778673e-10,-2.8121775020083965e-10,3.532744612734912e-10,-1.9366525943017913e-11,8.316514651012961e-11,-1.7366269894032234e-10,-1.4380178850976997e-11,-1.7524386114461333e-10,-3.7156820378301503e-10,14.999999995482694,1.628613408817401e-10,-3.8702637901283217e-10
0,4,0,96,128,1.0,size,unrestricted,1.121767906683,1.423182147428886e-10,3.070645583707508e-10,8.492456343208257e-10,-5.382330307423873e-10,-8.507125651555796e-11,-2.456658684022915e-10,9.726400460191622e-10,3.701498207629218e-10,6.607309763355226e-11,1.1853839365410556e-10,2.576248404397223e-10,-2.0541579460732277e-11,14.999999990506737,-8.641186207174368e-11,-1.2789543675731425e-09
0,0,1,24,128,1.0,size,unrestricted,3.902984581274204,-1.7180216044826794e-10,-8.724319274094704e-11,-3.8420188302237033e-10,-1.6404681691312733e-10,-1.5714422320134166e-10,1.927480508905844e-10,14.999999888209972,9.992788133817444e-11,-2.2253734406292797e-11,-6.146599969527102e-11,2.8690852604650765e-10,4.376353703861019e-11,-3.898262798317972e-11,1.054083692781495e-07,1.1829447989663155e-09
0,1,1,24,128,1.0,size,unrestricted,3.309941275538377,1.8718706572589406e-10,2.0173017236892614e-09,-14.999999988785037,-2.5686044999102387e-09,5.377744486594325e-12,-8.993075349181309e-11,-1.5280048466034827e-11,2.634344631940608e-10,2.4459517698965858e-11,4.66870293382435e-10,4.054826678231363e-11,2.8580376984742645e-11,1.0226986071361163e-09,2.0686408848407443e-09,-1.990389677066118e-10
0,2,1,24,128,1.0,size,unrestricted,4.986703408967072,-1.1866323396707938e-11,1.3712389622357274e-10,3.8824632516039675e-11,-5.463968931292362e-12,1.7321426188859941e-13,6.56848375297375e-10,9.721749416551692e-12,7.630303537134199e-12,-2.7913083186566096e-12,2.1366021104087937e-12,6.384597923277203e-11,-1.7128296084855058e-11,-1.648376617717269e-10,-14.999999994812109,1.9747130504529238e-11
0,3,1,24,128,1.0,size,unrestricted,2.875253789464399,3.647075730029726e-11,14.999999997092248,-3.9561145813597756e-11,-2.3311365387516546e-10,2.0088704925500024e-11,-2.7599664004866544e-12,3.525239506555147e-11,2.1607481681789235e-10,-1.1454555369891651e-10,2.5083475312754952e-11,-1.901538496902514e-10,4.795932048223179e-12,8.641861517113838e-11,3.064995709494169e-11,-2.8168209379839413e-11
0,4,1,24,128,1.0,size,unrestricted,3.4680871890939122,6.205426600042973e-10,-1.2629971707250153e-10,-1.5361704713217146e-09,9.672030911825496e-10,9.123652989477666e-10,-7.784893404991149e-09,-14.9999999128512,-1.2433475750969134e-09,8.393935099186554e-09,8.312360240457196e-11,2.126283591714504e-10,-5.782202755652046e-10,-7.933342647846699e-10,1.6323487115423261e-09,-5.6143519411510124e-09
0,0,2,8,128,1.0,size,unrestricted,6.430036167896104,7.427616881001669e-10,9.225358340144273e-10,-14.999999985997448,3.3536977624824143e-10,-5.29100954040683e-10,-5.360467441262617e-10,1.4138327346027948e-10,-9.810009078921396e-11,8.907157189897708e-10,5.877055157714073e-10,5.781491999454001e-11,-9.350877360874393e-11,-2.1355826207845868e-10,1.7656378831917074e-10,5.523539856895118e-10
0,1,2,8,128,1.0,size,unrestricted,7.374334108099072,6.475979009945391e-11,4.822908494197235e-11,-2.0581469186329365e-10,3.8346222299631254e-11,-2.5362062568001804e-10,-7.256008346528131e-12,-1.0097751769502955e-11,-2.6843729547829175e-10,14.999999994295857,6.316470012208146e-11,-1.7121082918312006e-10,9.671344645545805e-11,6.817548155765545e-12,1.2443517589736828e-10,1.9568427662449384e-11
0,2,2,8,128,1.0,size,unrestricted,6.620719140163148,3.914825119480605e-10,6.11027004379019e-10,-14.99999850744696,1.4832603315451274e-06,-1.3893768718914443e-09,-8.329086859581981e-11,-6.749593720321819e-13,5.6843835022026984e-11,-3.5440094432738176e-10,-3.180441006723193e-11,7.17474811796252e-12,-1.042224353988026e-10,6.615156042075485e-11,-9.280820083614607e-11,4.3570426216719826e-11
0,3,2,8,128,1.0,size,unrestricted,6.94608538837149,1.622603769253707e-10,4.1417254608263647e-11,-1.4917863652937704e-11,-1.4830085451423821e-10,1.2816356736925466e-10,1.897902497366977e-11,9.418353514600774e-11,5.938580727192654e-11,14.99999999466237,8.672316480174723e-11,5.971763695400316e-11,-1.4600601049208688e-10,-1.4806775467936434e-10,4.727492270287343e-11,1.6313307172332905e-10
0,4,2,8,128,1.0,size,unrestricted,5.916709474446841,-7.232113240685935e-10,9.029072807524729e-11,-3.5479656489452074e-09,14.999999978417923,-2.6550625046042437e-09,2.6172585923050893e-10,-4.819173515622633e-10,-8.007211891037204e-10,-1.4937727346362951e-10,6.294504609405057e-11,-8.446963106915994e-10,3.7200881721694835e-10,9.386261228995021e-11,-2.9950284906361585e-11,1.5442176592185896e-10
0,0,0,96,128,1.0,size,restricted,1.9961999515756677,-1.6671875458968106e-12,2.5501466030750952e-11,3.995959638954159e-11,-3.615150538445501e-08,14.999999959146082,-8.078834522465359e-11,2.204324884669026e-12,-2.0220008890031395e-11,-4.5045232916040577e-11,7.87436591599164e-11,-2.068094946945767e-12,-1.0485212492812398e-11,-3.009838310220808e-11,1.9140068781251362e-11,-3.100212705392292e-11
0,1,0,96,128,1.0,size,restricted,2.02481341278606,1.5920667175246348e-11,-1.0409859523887539e-11,-2.850215890241703e-11,-9.132116060911836e-12,3.4787962837588576e-09,-3.7093883306530204e-11,-1.6715629197130874e-11,-4.532604811600373e-11,-2.6318230622978395e-11,-2.7144526479407843e-12,-1.4608563565335898e-11,5.946575336225461e-12,1.1147533233966271e-11,-9.412291539906231e-12,14.99999998892866
0,2,0,96,128,1.0,size,restricted,2.4646427125187054,2.876358726976719e-10,1.674062513270041e-10,5.240712666953828e-10,-3.79072664551481e-10,-2.0484396462876322e-10,-1.0064948960541056e-10,-2.2222159558597475e-10,7.65866437264554e-11,7.38735808406325e-11,-1.1741179615934933e-10,14.999999972379412,1.8250862308223133e-10,1.6321836827797603e-10,-5.2791980445316404e-11,5.4742112255607806e-11
0,3,0,96,128,1.0,size,restricted,1.1399177473596716,-7.550928283735927e-13,3.886156032996268e-11,-3.9081568698755907e-13,6.0903216751496236e-12,-2.1556020968943518e-10,1.681069384031355e-09,-1.4167380764250742e-11,1.5533132472972692e-12,-4.198887938557645e-11,-9.836970849124253e-12,-2.7624117438474858e-11,-1.3929332720002218e-10,14.999999991575327,4.2844501580661685e-11,-1.450293694767751e-10
0,4,0,96,128,1.0,size,restricted,1.1217679066455453,6.827862840849918e-11,1.52687453616423e-10,4.981734813763409e-10,-2.405759238200083e-09,-4.01266202848648e-11,-1.217095048587803e-10,5.834737586107748e-10,1.8923219607950535e-10,3.110045917014869e-11,5.607989404939812e-11,1.3062451765360744e-10,-9.539255341973673e-12,14.999999989262276,-4.1029548271778446e-11,-1.2284036494740028e-09
0,0,1,24,128,1.0,size,restricted,3.9029845818049798,-1.736822797349534e-11,-9.899228338246082e-12,-2.9622207818489475e-11,-1.6779288648523157e-11,-1.6235214303189654e-11,1.8934970456172862e-11,14.999998857016914,1.1140959487055725e-11,-2.667181980759111e-12,-7.171013930051333e-12,2.497239317185074e-11,5.180902992891786e-12,-4.644181901351495e-12,1.1424691087859935e-06,5.4661560371138425e-11
0,1,1,24,128,1.0,size,restricted,3.30994127608991,1.4825238637997957e-11,8.674795786138864e-11,-14.999999942494167,-1.2726847595508682e-10,5.649564135980199e-13,-8.44008550270983e-12,-1.6142688907931259e-12,1.88057243221166e-11,2.555616727317803e-12,2.6122286493260053e-11,4.147999258385913e-12,2.9780128319300955e-12,4.5417368356954273e-11,5.712157804523934e-08,-1.5413213359454704e-11
0,2,1,24,128,1.0,size,restricted,4.931235847163722,-7.694536384396936e-11,0.24386360274477623,1.9325783383320297e-10,4.147240026458445e-12,9.909547125050811e-11,5.488219029853164e-10,1.4105457342251824e-10,5.4440226850812765e-11,-4.7911538088825105e-11,1.3413817463076413e-10,1.801172996581477e-10,-1.8069673395038456e-10,-1.0810872840947443e-10,-14.756136391838512,2.6341620892920604e-10
0,3,1,24,128,1.0,size,restricted,2.8752537897996007,5.841447209370408e-12,14.99999999693932,-5.9718654244612565e-12,-3.613720775924994e-11,3.3019090373395414e-12,-4.614535158305136e-13,5.580132757378618e-12,1.5596160395519126e-10,-2.9110483674869986e-09,3.989248035850895e-12,-3.160875877774731e-11,7.922404596692577e-13,1.2980955229055613e-11,4.927781615602095e-12,-4.3958042948071325e-12
0,4,1,24,128,1.0,size,restricted,3.331146978500693,1.1150490171679514e-11,1.2807690989234599e-12,-3.182387037971183e-11,2.6938069059672854e-11,1.9091925331892157e-11,-1.4589004321155432e-09,-11.851882571331632,-2.2584236114193638e-11,3.813854711226735e-10,5.1676826505102145e-12,7.737842546373004e-12,-1.2450814933496259e-11,-1.1626036019529038e-11,3.889941458940204e-11,-3.1481174259582176
0,0,2,8,128,1.0,size,restricted,6.101635259130744,1.0665702888682273e-10,3.837855898581889,-11.162144100130531,5.16330087272827e-11,-5.478817662732648e-11,-7.273266020269715e-11,2.7712322404671e-11,-1.0972791198116309e-11,1.1701364768710906e-10,1.0316905449092996e-10,6.898372535443194e-12,-1.0415022133699384e-11,-1.678941048889132e-11,2.3442405693437105e-11,8.10609050806971e-11
0,1,2,8,128,1.0,size,restricted,6.782610904209732,2.483630478178304e-11,4.21290267655093,-1.408331795685264e-09,3.8722071994118846e-11,-1.3169088407915212e-10,-1.06855775629899e-11,1.9450997411703987e-11,-1.6267055161854522e-10,10.787097320324879,3.77685019737617e-11,-9.45250940779536e-11,3.7035990717904794e-11,1.7822321486120257e-11,6.829507595604401e-11,8.894025785508431e-12
0,2,2,8,128,1.0,size,restricted,6.6160970358107996,3.395735343241133e-11,4.597517077100048e-11,-10.997536992233465,4.002463007001141,-1.9718133721361784e-10,-9.436009614599123e-12,-5.358206666192773e-14,6.507819520452283e-12,-3.1678084642479705e-11,-3.648601686162263e-12,8.208256448634028e-13,-1.1650600347135495e-11,7.575863329166322e-12,-1.0446811382345943e-11,5.030907208747943e-12
0,3,2,8,128,1.0,size,restricted,6.082809577551018,1.3762675857585946e-10,4.483752171164163e-11,-5.035266733607802e-12,-4.306376575625356e-11,1.8241713108130297e-10,-3.8224810226178447,1.2745578514556725e-10,4.7515968043105984e-11,10.284813698295837,7.187303722228584e-11,1.6243913720769075e-11,-0.8927052771916651,-5.151190909430971e-11,2.13092415770936e-11,3.4182452561815105e-10
0,4,2,8,128,1.0,size,restricted,5.6627942518515795,-3.1904439004827534e-11,9.63377291457479e-12,-0.1202672521495248,11.433541037138875,-3.4461917101586264,8.878600340862337e-12,-1.7340402683070025e-11,-2.9872146579091e-11,-6.434624565018227e-12,4.822619223693279e-12,-3.6615854792844174e-11,1.598264197165687e-11,5.426676652791589e-12,3.647681955667704e-13,9.184943072443857e-12
0,0,0,96,128,inf,equal,unrestricted,1.996199951949544,-1.1244195262349464e-11,1.265451782469635e-10,1.2198840553016548e-10,-7.437596423067829e-10,14.999999995476525,-2.2249292417667247e-10,3.765041208269619e-11,-6.01605458767521e-11,-1.3731509456852144e-10,2.1915353176274098e-10,-1.2334312530041734e-11,-4.100707867569881e-11,-8.734847042737457e-11,7.708221150733892e-11,-8.672042999520951e-11
0,1,0,96,128,inf,equal,unrestricted,2.0248134134265103,-2.815673777255723e-11,-7.437077714348672e-11,2.401954140270603e-10,-1.3433757635783342e-11,6.729100993124361e-10,1.493839513649011e-10,6.836425665606656e-12,6.838990233936193e-11,5.7157293742329544e-11,-5.434756599988117e-11,2.9653884896383346e-11,2.9725341989782676e-12,-2.41980013100787e-10,-8.593046379201188e-12,14.999999995840941
0,2,0,96,128,inf,equal,unrestricted,2.464642711094748,-4.133212430170693e-09,-8.12022431850198e-10,3.0497726744539855e-09,-3.1977851734098984e-09,6.903973618343313e-10,3.4718006932677216e-10,6.898013361764749e-10,-2.7414590135761113e-10,-2.584367018494023e-10,3.4763330664251347e-10,14.999999956095238,-6.700744279180597e-10,-6.23864726577828e-10,1.5063522819961367e-10,-1.981853607619643e-10
0,3,0,96,128,inf,equal,unrestricted,1.1399177476351408,-5.802239792156587e-11,2.561975281868409e-10,1.1574907851144481e-11,1.6298857160778673e-10,-2.8121775020083965e-10,3.532744612734912e-10,-1.9366525943017913e-11,8.316514651012961e-11,-1.7366269894032234e-10,-1.4380178850976997e-11,-1.7524386114461333e-10,-3.7156820378301503e-10,14.999999995482694,1.628613408817401e-10,-3.8702637901283217e-10
0,4,0,96,128,inf,equal,unrestricted,1.121767906683,1.423182147428886e-10,3.070645583707508e-10,8.492456343208257e-10,-5.382330307423873e-10,-8.507125651555796e-11,-2.456658684022915e-10,9.726400460191622e-10,3.701498207629218e-10,6.607309763355226e-11,1.1853839365410556e-10,2.576248404397223e-10,-2.0541579460732277e-11,14.999999990506737,-8.641186207174368e-11,-1.2789543675731425e-09
0,0,1,24,128,inf,equal,unrestricted,3.902984581274204,-1.7180216044826794e-10,-8.724319274094704e-11,-3.8420188302237033e-10,-1.6404681691312733e-10,-1.5714422320134166e-10,1.927480508905844e-10,14.999999888209972,9.992788133817444e-11,-2.2253734406292797e-11,-6.146599969527102e-11,2.8690852604650765e-10,4.376353703861019e-11,-3.898262798317972e-11,1.054083692781495e-07,1.1829447989663155e-09
0,1,1,24,128,inf,equal,unrestricted,3.309941275538377,1.8718706572589406e-10,2.0173017236892614e-09,-14.999999988785037,-2.5686044999102387e-09,5.377744486594325e-12,-8.993075349181309e-11,-1.5280048466034827e-11,2.634344631940608e-10,2.4459517698965858e-11,4.66870293382435e-10,4.054826678231363e-11,2.8580376984742645e-11,1.0226986071361163e-09,2.0686408848407443e-09,-1.990389677066118e-10
0,2,1,24,128,inf,equal,unrestricted,4.986703408967072,-1.1866323396707938e-11,1.3712389622357274e-10,3.8824632516039675e-11,-5.463968931292362e-12,1.7321426188859941e-13,6.56848375297375e-10,9.721749416551692e-12,7.630303537134199e-12,-2.7913083186566096e-12,2.1366021104087937e-12,6.384597923277203e-11,-1.7128296084855058e-11,-1.648376617717269e-10,-14.999999994812109,1.9747130504529238e-11
0,3,1,24,128,inf,equal,unrestricted,2.875253789464399,3.647075730029726e-11,14.999999997092248,-3.9561145813597756e-11,-2.3311365387516546e-10,2.0088704925500024e-11,-2.7599664004866544e-12,3.525239506555147e-11,2.1607481681789235e-10,-1.1454555369891651e-10,2.5083475312754952e-11,-1.901538496902514e-10,4.795932048223179e-12,8.641861517113838e-11,3.064995709494169e-11,-2.8168209379839413e-11
0,4,1,24,128,inf,equal,unrestricted,3.4680871890939122,6.205426600042973e-10,-1.2629971707250153e-10,-1.5361704713217146e-09,9.672030911825496e-10,9.123652989477666e-10,-7.784893404991149e-09,-14.9999999128512,-1.2433475750969134e-09,8.393935099186554e-09,8.312360240457196e-11,2.126283591714504e-10,-5.782202755652046e-10,-7.933342647846699e-10,1.6323487115423261e-09,-5.6143519411510124e-09
0,0,2,8,128,inf,equal,unrestricted,6.430036167896104,7.427616881001669e-10,9.225358340144273e-10,-14.999999985997448,3.3536977624824143e-10,-5.29100954040683e-10,-5.360467441262617e-10,1.4138327346027948e-10,-9.810009078921396e-11,8.907157189897708e-10,5.877055157714073e-10,5.781491999454001e-11,-9.350877360874393e-11,-2.1355826207845868e-10,1.7656378831917074e-10,5.523539856895118e-10
0,1,2,8,128,inf,equal,unrestricted,7.374334108099072,6.475979009945391e-11,4.822908494197235e-11,-2.0581469186329365e-10,3.8346222299631254e-11,-2.5362062568001804e-10,-7.256008346528131e-12,-1.0097751769502955e-11,-2.6843729547829175e-10,14.999999994295857,6.316470012208146e-11,-1.7121082918312006e-10,9.671344645545805e-11,6.817548155765545e-12,1.2443517589736828e-10,1.9568427662449384e-11
0,2,2,8,128,inf,equal,unrestricted,6.620719140163148,3.914825119480605e-10,6.11027004379019e-10,-14.99999850744696,1.4832603315451274e-06,-1.3893768718914443e-09,-8.329086859581981e-11,-6.749593720321819e-13,5.6843835022026984e-11,-3.5440094432738176e-10,-3.180441006723193e-11,7.17474811796252e-12,-1.042224353988026e-10,6.615156042075485e-11,-9.280820083614607e-11,4.3570426216719826e-11
0,3,2,8,128,inf,equal,unrestricted,6.94608538837149,1.622603769253707e-10,4.1417254608263647e-11,-1.4917863652937704e-11,-1.4830085451423821e-10,1.2816356736925466e-10,1.897902497366977e-11,9.418353514600774e-11,5.938580727192654e-11,14.99999999466237,8.672316480174723e-11,5.971763695400316e-11,-1.4600601049208688e-10,-1.4806775467936434e-10,4.727492270287343e-11,1.6313307172332905e-10
0,4,2,8,128,inf,equal,unrestricted,5.916709474446841,-7.232113240685935e-10,9.029072807524729e-11,-3.5479656489452074e-09,14.999999978417923,-2.6550625046042437e-09,2.6172585923050893e-10,-4.819173515622633e-10,-8.007211891037204e-10,-1.4937727346362951e-10,6.294504609405057e-11,-8.446963106915994e-10,3.7200881721694835e-10,9.386261228995021e-11,-2.9950284906361585e-11,1.5442176592185896e-10
0,0,0,96,128,inf,equal,restricted,1.2613383420056739,-4.3989519816516854e-11,2.828131035940267,-8.437187225403541e-11,-1.0650075994765962,4.441091048491821,-3.383812571186471,0.293704330027442,-1.7711733574596622e-09,-1.7301992124914767,0.23203674725864096,-2.7179068416652935e-10,-0.6115776303221855,-6.020797237886699e-10,8.98694480255825e-11,0.4144398183827163
0,1,0,96,128,inf,equal,restricted,1.1105486499792194,-0.4816026568213273,1.2806349617899344,-1.644056647551186e-10,1.3493240829007709,3.081250049305784,1.269169482504331e-10,1.842175714064922,1.937836229360762e-10,-8.928232366271156e-12,-0.7452267601995869,-0.3588436051066883,-2.7028984657712255e-10,-0.8569410964006723,5.353101606467527e-10,5.004001068899811
0,2,0,96,128,inf,equal,restricted,1.10852801792629,-2.5476325799056974,1.5939294615931097,0.66728873476815,-0.6957602595712122,-4.194180556033506e-10,-2.1018875942783273e-09,0.6062708126772354,-0.3876623966027276,-0.9819702789823762,1.130268913851988,3.771364868216321,-1.9676615301458655,3.831733497537759e-09,-0.057531159137347215,0.592658953740022
0,3,0,96,128,inf,equal,restricted,0.8378935665950923,-2.147934820053525e-10,3.1526524915682352,1.2429111217395762e-10,1.7476655243992398,-3.25397526979471e-08,1.8606473335951657,7.490551503038965e-12,0.3679129136141381,-0.811643113612191,1.1775336449337315e-10,-2.1985298303876002e-10,-2.75364199612262,2.5590088711102537,1.7468277179262903,-3.1639293814712023e-10
0,4,0,96,128,inf,equal,restricted,0.7903916731341791,0.6938632869535339,2.3879892595341645,1.9451939436013457,-0.3592109154406745,-4.288861553738947e-10,-1.6773303583181773,2.5902170572474277,1.10697638041372,8.090028498193645e-11,2.4395948973893714e-09,0.2770009308367762,-3.272523751943817e-10,3.493934014442929,-0.46828384663698885,-8.498832797605527e-10
0,0,1,24,128,inf,equal,restricted,3.3014205305094584,-0.5012559449962066,7.920294635417986e-10,-1.4154323577385928,-6.597427492760146e-12,-2.1825992376444963e-10,0.26805801883321334,5.054995307030717,0.3756468901351113,6.893458130052885e-11,-4.870970584349527e-10,3.380666125139287e-10,6.057494443004629e-10,6.386960876225023e-10,4.9002565267684615,2.48435494720059
0,1,1,24,128,inf,equal,restricted,3.0197486693875493,1.4923554582197659e-10,3.6805710470397224,-3.6790460006340773,-2.3923047353855495e-09,1.3329278369427145e-11,-7.227892751600933e-11,2.686149984310331e-11,0.18629704148011397,2.4210031114450724e-11,1.7181595181069104e-09,2.7291825698298742e-11,4.5348834554874806e-11,2.951613094238765,4.5024728107217955,-1.2986510013842514e-10
0,2,1,24,128,inf,equal,restricted,2.0255261539432667,-2.3474973138598457e-10,2.9066316031485497,0.06037616458216976,0.9556488228640899,0.6138711771669767,0.916720087662634,2.5026544992541875,0.11369126489054139,-1.0226471985029765e-09,0.3040679221543207,0.05348925821963859,-0.8802899433269906,0.0665309221316078,-4.27213703874174,1.3538912869616304
0,3,1,24,128,inf,equal,restricted,2.217157112847324,6.882954053238981e-11,5.537769650209185,-1.0000826892110862e-10,-2.1681162900600748e-09,5.942268276142744e-11,-2.7188678349970448e-11,1.401344618773777,2.63575153206598,-2.961524523483388,6.047076765851862e-11,-1.6055121989784895,1.1385959374457751e-11,0.8580974731002906,3.237650215198927e-10,4.932467327072165e-12
0,4,1,24,128,inf,equal,restricted,2.0028897511067076,-5.826262754314259e-12,0.8042342624327298,-0.18229745748850257,1.7357068903262973,0.32881896748249045,-3.165128581341674,-1.702720047444486,-0.40853797124722196,3.0864672989804878,0.30000128755152305,-7.041559730883852e-11,-1.0539580167119851e-10,9.113516576512514e-11,1.2276101186346122,-2.0584771152467396
0,0,2,8,128,inf,equal,restricted,5.084197097177207,0.7939433506785308,6.45853349998008,-5.019594317076592,1.3066502548952008,-1.1699430775574983e-10,-9.807928809660166e-11,3.711759043562747e-11,-1.1154359056117867e-11,2.053210064627401e-10,3.4703704973212626e-10,4.171484683183563e-12,-3.5546857809778404e-11,-4.3627067644432765e-11,4.6421339305730404e-11,1.4212785756418553
0,1,2,8,128,inf,equal,restricted,5.237010407061896,4.853699324914929e-10,5.182292737588148,-0.7401669365346774,0.6948206832637593,-1.013466320293579,0.005985473776234262,1.5306868694255832e-10,-5.330160763170221e-10,4.895434816811272,7.83909498198651e-11,-2.4653245905925956,4.010826202159007e-10,7.90148088759654e-11,1.7733924891438177e-10,0.0025084375065482735
0,2,2,8,128,inf,equal,restricted,6.231125218681254,1.3747183205638468e-10,1.847839326773192,-4.43456432645276,5.640130418967581,-3.077465926745933,-3.8162919864157685e-11,9.13128294551288e-12,2.1813862843202238e-11,-9.717084134976078e-11,-2.59727809813579e-12,-1.3891464640702917e-13,-2.979091634443312e-11,2.960818919894554e-11,-1.8204210775177027e-11,2.476963823722573e-11
0,3,2,8,128,inf,equal,restricted,4.398180445159068,0.9060214467028749,1.9988315332179416e-10,3.9387880946969855e-11,-4.836701217008722e-10,2.484259095241502,-0.5561424290625229,9.51517038102759e-10,1.9256175745698731,6.265032224211221,7.74661400504464e-11,1.2603966836527416e-11,-1.0081792896359083,-1.6362631665622756e-10,-4.408998928277758e-11,1.8547479377549123
0,4,2,8,128,inf,equal,restricted,4.82425993158705,-1.2041932450441204,0.37938822068879774,-2.992291512140367,5.644872648535528,-3.7328656219869996,1.1474464479796918e-12,-5.415699157908375e-11,-2.341434927018918e-10,-1.0876584094991806e-11,6.730466687376836e-11,-1.0463887499627822,1.4709704690813205e-10,6.556006077925824e-11,4.3900283822429604e-11,3.03989160632782e-10
0,0,0,192,256,1.0,size,unrestricted,1.9311388163402992,4.690968822740006e-11,2.635340917309424e-09,-2.4275843348389607e-10,-14.999999965016405,7.178996326773457e-10,-5.206720073569292e-10,2.4489274648669683e-10,-1.1165253838837196e-09,-1.1123922769934032e-10,1.1615353857651951e-09,-2.0149553653063102e-10,-1.1594043456046954e-10,-2.445513391822499e-10,7.639862664705395e-10,2.8550590521294357e-10
0,1,0,192,256,1.0,size,unrestricted,1.8873560969109835,-5.600651736486127e-10,-8.69946566981805e-10,1.4867366199033334e-09,-1.1698027838332233e-10,1.4652036846047115e-09,1.3053710638935253e-09,1.4567038643040202e-11,1.5382616095226175e-10,2.797136528484109e-10,1.712400968626813e-10,-3.3029932192884127e-10,1.904646264718025e-10,1.3499351292128076e-10,3.679864901617865e-10,14.999999965925918
0,2,0,192,256,1.0,size,unrestricted,1.5076221430994237,-3.0292390617644496e-09,-5.23719772008128e-10,2.44680713694522e-09,-4.389052512074036e-09,5.575770667941872e-10,-3.4285832087459225e-11,1.79226052810338e-09,-1.4129591681344187e-09,2.0777446919886925e-10,1.038764705151206e-09,14.999999953188667,-5.469116388595686e-10,-1.5163064105862382e-09,-1.8011896490414231e-10,-1.352702561374113e-10
0,3,0,192,256,1.0,size,unrestricted,1.2208728898755512,-6.552503957955722e-09,1.7701205418731892e-09,-5.4649781969817857e-11,1.926781269258449e-09,3.432419333281765e-11,1.6056650999012026e-09,-14.999999936044702,4.362789914420184e-09,-1.3255418044092593e-09,1.5353456475358665e-09,8.6385546633769e-10,-3.4414715213665572e-09,2.3676512840709893e-09,3.0405849041006753e-09,3.7149056154812165e-10
0,4,0,192,256,1.0,size,unrestricted,1.1728163260411104,-5.215258600838074e-10,6.632859572158919e-10,14.999999942223646,-1.5578866121442193e-09,-3.8952819057981396e-10,-1.0037310256229412e-09,-2.145789228498698e-10,3.719612492536911e-10,2.700591907757318e-09,1.1191875141650655e-09,9.26817867560691e-09,-7.762781684420172e-10,7.957338976781496e-10,-1.7157854848661477e-09,-2.309514019873191e-09
0,0,1,49,256,1.0,size,unrestricted,3.7474757989321064,-1.0579619438218558e-09,3.200117234576164e-10,-1.8753070282542647e-09,-2.336854470412465e-09,1.0443418791424776e-11,-1.8455391793194221e-10,6.295830005357016e-09,-5.247279906487573e-10,-6.082417977996087e-10,-6.050317667859281e-10,1.6376787474478164e-09,2.6632426249205496e-10,-5.973624140676334e-09,14.999999948723127,8.142911936544401e-10
0,1,1,49,256,1.0,size,unrestricted,3.3060909300029233,3.225135696642677e-11,2.131911541203006e-09,-7.242636115065782e-10,-3.5598291668737816e-09,-1.7207610792284485e-10,7.7594444521892e-11,1.0210989822851994e-10,-6.663394443269691e-11,7.764544964378705e-10,8.493977981058948e-09,-2.3162778394099094e-10,-4.571571480789693e-10,1.1531546397023826e-09,14.999999959936117,-4.1459702999979796e-10
0,2,1,49,256,1.0,size,unrestricted,3.3001325884818975,-2.3005898766836118e-10,5.910939686275923e-10,1.0623039519471996e-10,-1.8335969856726107e-10,-2.6317037833954826e-10,5.516095860554953e-09,1.8000500649634105e-10,7.758255358942456e-09,-1.673980583350967e-09,3.213892779126272e-09,1.3231462706534287e-09,-1.044419517868451e-08,1.9997386483995523e-09,-14.999999923459612,3.0573746035377357e-09
0,3,1,49,256,1.0,size,unrestricted,2.6165427704183037,3.205697343322933e-11,9.470036474045999e-09,-1.5026404138716954e-09,-14.999999948800617,3.3876265391021187e-09,-5.087941051358443e-10,1.0613463917096772e-10,5.066039130555487e-10,-2.3633924802213448e-09,6.029793359141123e-10,-9.538779996308384e-09,-3.439899851463382e-11,3.1397901923226634e-09,2.4888000939145115e-10,9.670061075348915e-10
0,4,1,49,256,1.0,size,unrestricted,2.165176590644486,14.999999899375744,-1.4532555400691792e-11,-9.129501041346353e-11,1.861135628421032e-10,-8.980337804642902e-10,-2.355806847115439e-09,-7.700764826025387e-08,-2.7734010868986952e-09,1.3792604977554444e-09,2.2298187391104833e-10,2.931494788928988e-11,-2.7993806461216187e-10,4.4542595895155925e-11,7.42853877294945e-12,-3.725797657430587e-09
0,0,2,15,256,1.0,size,unrestricted,4.286266394935938,2.791663340524843e-10,2.4483354572361165e-10,-1.9431864636853925e-10,6.915626362220394e-11,-6.776311944417557e-11,-9.157727774007688e-13,6.288371281032818e-11,-4.508259291292031e-11,14.999999995982286,1.3163273387876087e-11,-1.3571047974633478e-11,-1.3792991402161164e-10,1.4226119196647122e-13,1.1446120928897297e-10,9.903056162963937e-11
0,1,2,15,256,1.0,size,unrestricted,6.462207359674342,2.2577426609564494e-10,1.0546352165359407e-10,-14.999999950803868,3.4697177869813953e-10,-4.604784200249533e-10,3.5075743394471336e-10,-2.711534576028365e-10,-9.351200989794886e-11,1.962161512591144e-08,4.0758349897531547e-10,-4.5332340665028525e-10,9.391116855178268e-11,9.65637774410945e-11,3.445904858486797e-10,2.483891408546541e-10
0,2,2,15,256,1.0,size,unrestricted,3.1205148453548905,-1.129662672608188e-10,1.8909524120302236e-11,-1.3033098224738553e-08,8.99758429256638e-07,-6.655723749522865e-11,-1.4644684580527368e-09,1.9375867176501804e-10,-1.0950711677361353e-11,-14.99999906326648,-1.6010771503705879e-10,1.3517039810064466e-10,-2.842070390507336e-10,2.8655126301881016e-10,-1.4466808900643733e-10,-2.786579107910678e-10
0,3,2,15,256,1.0,size,unrestricted,4.587118761356479,1.467258542159134e-11,-1.7079535464748116e-11,-1.4494919078458565e-11,-1.330438381558738e-10,1.2083642601242297e-10,-14.999999997132505,5.872114895793244e-11,1.954122756824147e-11,1.1241865747652321e-10,1.7202046415826648e-11,6.58125560550763e-11,-1.9512228304801133e-11,-3.089880425775622e-11,-3.9361459041354936e-11,-5.7615239031280115e-11
0,4,2,15,256,1.0,size,unrestricted,5.24235897966663,-1.5652263705489416e-12,6.129863597078976e-12,-14.999999998657128,1.190009527197933e-11,-2.550866896252507e-11,8.759857359334227e-11,-3.2227034992028683e-13,-1.5936214135626043e-11,1.5636138109529376e-11,-1.9326972898928646e-11,-2.3554322174622467e-12,1.664193861499467e-11,8.068660120314512e-12,-1.8980993206725156e-11,9.382770708405855e-12
0,0,0,192,256,1.0,size,restricted,1.9311388200427526,-6.219743511487885e-13,3.3622421147408912e-09,3.91374195002432e-12,-14.999999995386224,-1.5725490566419096e-11,9.897401761214946e-12,-8.972842679689122e-12,-4.7403210285487395e-11,2.816559892007473e-12,-1.3133794512903501e-11,3.4231872993105718e-12,7.227000506824897e-13,1.240391811981523e-12,-2.754285801766164e-11,-1.1181101107986094e-11
0,1,0,192,256,1.0,size,restricted,1.8873560998594183,3.171310311419523e-11,-2.845309464638064e-10,9.46008177903576e-10,1.8710369245717167e-11,-6.717416276265029e-11,1.5728630067487602e-10,-9.005431214239984e-12,-2.2583707820820523e-11,-3.366754238969855e-11,-2.4232097021502714e-11,3.347279076699081e-11,-1.750919074527897e-11,-2.1984141147013202e-11,-5.4029193388448816e-11,14.999999991940685
0,2,0,192,256,1.0,size,restricted,1.5076221465448996,-1.1747016939431776e-09,9.268391574169388e-13,8.050634947991943e-10,-8.75803307764071e-10,-5.188725587736284e-12,-5.686394452203815e-14,9.66942342821616e-11,-2.513438054533082e-11,-1.6316810428149902e-12,-5.188155879985585e-12,14.99999999530664,-5.790535156168652e-12,-1.3922461510022776e-12,-1.8358908098610905e-12,-4.127257546820152e-12
0,3,0,192,256,1.0,size,restricted,1.2208728931693542,-3.0281470875087353e-09,-1.285422795765442e-11,8.795620000583098e-13,2.1893625121466729e-10,-1.4382110129181375e-12,-4.304870517561492e-12,-14.999999989427291,1.6740092758610837e-09,1.165380646497086e-11,4.78839200673763e-12,-1.1280745090191944e-11,-7.486246846140234e-11,9.547582610492025e-11,5.042932781461475e-11,-2.1124801633461302e-12
0,4,0,192,256,1.0,size,restricted,1.1728163292474623,5.614247769858578e-12,-1.0934580647521543e-11,14.999999995136887,1.0439868050704084e-11,-4.159789768112651e-12,1.1642564707352759e-11,-3.6131229818169432e-12,-7.69420877029841e-12,-4.281259617914581e-12,-1.523648026917274e-11,3.648159006418312e-10,1.4752296840164565e-12,-1.6780996441648246e-11,-1.6072262435896883e-10,-3.682879396437071e-10
0,0,1,49,256,1.0,size,restricted,3.7474758076306767,4.13743472955444e-12,-2.422683915728993e-12,3.5548273533006407e-12,3.557283256429128e-12,-5.502515333553959e-13,1.570907602457835e-12,9.79655050882939e-09,3.202911634653954e-12,3.6043714104283075e-12,3.1819270139347794e-12,-4.348279788224995e-12,-1.6703251565327278e-12,-2.9123812311851255e-11,14.999999988795246,-4.853024041796686e-12
0,1,1,49,256,1.0,size,restricted,3.3060909360568154,2.4969158488120614e-13,3.154041885414034e-11,-4.8395921239707005e-12,-6.191559595584004e-11,-6.249139117909209e-13,1.5664989057676338e-12,5.161364248112538e-13,-2.512691591217219e-14,8.807764086365485e-12,6.154507779270501e-09,-9.079190264541316e-13,-1.4178208697946817e-12,4.748417327859072e-12,14.999999993094653,-2.1698435743774194e-12
0,2,1,49,256,1.0,size,restricted,3.0927815479708864,-3.598607991267717e-12,9.824048250246652e-12,1.927698837986777e-12,-5.187653315995148e-12,-7.010154085765929e-13,1.1728541229118637e-10,3.3519322119249947e-12,0.5318586176593909,-2.494154278548316e-11,7.66550444270021e-11,1.863279308200823e-11,-3.4287035109380137,3.7124298567910494e-11,-11.03943787060598,7.224038400688956e-11
0,3,1,49,256,1.0,size,restricted,2.4959182783250466,1.1865875137559074e-12,0.989722599464974,-2.387368489442005e-11,-12.117476065508617,1.0628004247320912e-10,-7.595310392196794e-12,3.3258495450653637e-12,1.0216315865681587e-11,-4.4851738341732397e-11,1.0921452223377884e-11,-1.8928013342178476,2.1421520247012383e-13,9.244230934684083e-11,3.945745092710125e-12,1.922034953825021e-11
0,4,1,49,256,1.0,size,restricted,2.098560373449089,12.096149982645315,1.4133812416577897e-12,-6.2743157239854854e-12,1.0768632334813532e-11,-3.7389888123187413e-11,-1.207614200538431e-10,-2.9038500158038687,-1.2497235076230823e-10,6.925078551673548e-11,1.849737563050441e-11,2.2125927464968206e-12,-1.776729046848011e-11,6.219176429666721e-12,3.1847436100700153e-12,-1.459914680456121e-10
0,0,2,15,256,1.0,size,restricted,3.675412072420832,1.4792844149583286,0.7289869105910292,-2.0578687346339253,1.064375679708099e-11,-5.249238966800067e-12,-9.59178675868283e-13,1.0558719824308818e-11,-3.256421095417804e-12,6.306768698551058,3.601436522459911e-12,-2.562076322123667e-12,-2.131738522485577e-11,3.0461383560056427e-12,2.8976565653345157e-11,4.4270912410190535
0,1,2,15,256,1.0,size,restricted,4.902611752268615,6.31015082052715e-11,2.9974042309177413,-5.647907644852551,2.4901223200589325e-10,-2.16769543457283e-10,1.3076359632312348e-10,-7.918257691407683e-12,3.432533028301247e-12,4.2376589162365175,0.8740058407392937,-0.6054897336870375,3.3345670008627366e-11,2.0954439149619927e-10,0.6375336317337038,1.8589595352637662e-10
0,2,2,15,256,1.0,size,restricted,2.9533829535274623,5.271377908059105e-11,4.7023546636203383e-11,-2.7114340307919305,4.093060479847262,-8.541624536803903e-13,-2.4280382923858332,3.1620328285208895e-11,-3.14009866054561e-13,-5.767467196660401,-3.6227949767163568e-12,3.257241013748806e-12,-9.481732518795612e-12,1.6016396733388807e-11,-1.6207849283296614e-12,-7.154749149512974e-12
0,3,2,15,256,1.0,size,restricted,3.663838358003725,8.968709021687679e-12,-6.658743050312614e-12,-7.058602330155565e-12,-2.1099509133701266,2.7002340922433845,-7.048759451717114,1.388501620058477e-10,1.1198513114500869e-11,3.1410555419792687,1.1810102933287168e-11,5.205284513798482e-11,-7.347887458358283e-12,-4.282221367505878e-12,-2.588389077049842e-11,-2.0138010067724045e-11
0,4,2,15,256,1.0,size,restricted,3.5870526826779403,-6.778435699885712e-12,0.12924529743917829,-6.192784621081428,0.1273978063142208,-0.14294126736515747,4.382088676587543,1.263389369228825e-10,-5.931627578910114e-11,3.1046833823249516e-10,-0.4609488940393874,-2.5915052744562118e-12,1.5387559198305698,1.0797830031227953,-8.902076581862205e-12,0.9460545133066229
0,0,0,192,256,inf,equal,unrestricted,1.9311388163402992,4.690968822740006e-11,2.635340917309424e-09,-2.4275843348389607e-10,-14.999999965016405,7.178996326773457e-10,-5.206720073569292e-10,2.4489274648669683e-10,-1.1165253838837196e-09,-1.1123922769934032e-10,1.1615353857651951e-09,-2.0149553653063102e-10,-1.1594043456046954e-10,-2.445513391822499e-10,7.639862664705395e-10,2.8550590521294357e-10
0,1,0,192,256,inf,equal,unrestricted,1.8873560969109835,-5.600651736486127e-10,-8.69946566981805e-10,1.4867366199033334e-09,-1.1698027838332233e-10,1.4652036846047115e-09,1.3053710638935253e-09,1.4567038643040202e-11,1.5382616095226175e-10,2.797136528484109e-10,1.712400968626813e-10,-3.3029932192884127e-10,1.904646264718025e-10,1.3499351292128076e-10,3.679864901617865e-10,14.999999965925918
0,2,0,192,256,inf,equal,unrestricted,1.5076221430994237,-3.0292390617644496e-09,-5.23719772008128e-10,2.44680713694522e-09,-4.389052512074036e-09,5.575770667941872e-10,-3.4285832087459225e-11,1.79226052810338e-09,-1.4129591681344187e-09,2.0777446919886925e-10,1.038764705151206e-09,14.999999953188667,-5.469116388595686e-10,-1.5163064105862382e-09,-1.8011896490414231e-10,-1.352702561374113e-10
0,3,0,192,256,inf,equal,unrestricted,1.2208728898755512,-6.552503957955722e-09,1.7701205418731892e-09,-5.4649781969817857e-11,1.926781269258449e-09,3.432419333281765e-11,1.6056650999012026e-09,-14.999999936044702,4.362789914420184e-09,-1.3255418044092593e-09,1.5353456475358665e-09,8.6385546633769e-10,-3.4414715213665572e-09,2.3676512840709893e-09,3.0405849041006753e-09,3.7149056154812165e-10
0,4,0,192,256,inf,equal,unrestricted,1.1728163260411104,-5.215258600838074e-10,6.632859572158919e-10,14.999999942223646,-1.5578866121442193e-09,-3.8952819057981396e-10,-1.0037310256229412e-09,-2.145789228498698e-10,3.719612492536911e-10,2.700591907757318e-09,1.1191875141650655e-09,9.26817867560691e-09,-7.762781684420172e-10,7.957338976781496e-10,-1.7157854848661477e-09,-2.309514019873191e-09
0,0,1,49,256,inf,equal,unrestricted,3.7474757989321064,-1.0579619438218558e-09,3.200117234576164e-10,-1.8753070282542647e-09,-2.336854470412465e-09,1.0443418791424776e-11,-1.8455391793194221e-10,6.295830005357016e-09,-5.247279906487573e-10,-6.082417977996087e-10,-6.050317667859281e-10,1.6376787474478164e-09,2.6632426249205496e-10,-5.973624140676334e-09,14.999999948723127,8.142911936544401e-10
0,1,1,49,256,inf,equal,unrestricted,3.3060909300029233,3.225135696642677e-11,2.131911541203006e-09,-7.242636115065782e-10,-3.5598291668737816e-09,-1.7207610792284485e-10,7.7594444521892e-11,1.0210989822851994e-10,-6.663394443269691e-11,7.764544964378705e-10,8.493977981058948e-09,-2.3162778394099094e-10,-4.571571480789693e-10,1.1531546397023826e-09,14.999999959936117,-4.1459702999979796e-10
0,2,1,49,256,inf,equal,unrestricted,3.3001325884818975,-2.3005898766836118e-10,5.910939686275923e-10,1.0623039519471996e-10,-1.8335969856726107e-10,-2.6317037833954826e-10,5.516095860554953e-09,1.8000500649634105e-10,7.758255358942456e-09,-1.673980583350967e-09,3.213892779126272e-09,1.3231462706534287e-09,-1.044419517868451e-08,1.9997386483995523e-09,-14.999999923459612,3.0573746035377357e-09
0,3,1,49,256,inf,equal,unrestricted,2.6165427704183037,3.205697343322933e-11,9.470036474045999e-09,-1.5026404138716954e-09,-14.999999948800617,3.3876265391021187e-09,-5.087941051358443e-10,1.0613463917096772e-10,5.066039130555487e-10,-2.3633924802213448e-09,6.029793359141123e-10,-9.538779996308384e-09,-3.439899851463382e-11,3.1397901923226634e-09,2.4888000939145115e-10,9.670061075348915e-10
0,4,1,49,256,inf,equal,unrestricted,2.165176590644486,14.999999899375744,-1.4532555400691792e-11,-9.129501041346353e-11,1.861135628421032e-10,-8.980337804642902e-10,-2.355806847115439e-09,-7.700764826025387e-08,-2.7734010868986952e-09,1.3792604977554444e-09,2.2298187391104833e-10,2.931494788928988e-11,-2.7993806461216187e-10,4.4542595895155925e-11,7.42853877294945e-12,-3.725797657430587e-09
0,0,2,15,256,inf,equal,unrestricted,4.286266394935938,2.791663340524843e-10,2.4483354572361165e-10,-1.9431864636853925e-10,6.915626362220394e-11,-6.776311944417557e-11,-9.157727774007688e-13,6.288371281032818e-11,-4.508259291292031e-11,14.999999995982286,1.3163273387876087e-11,-1.3571047974633478e-11,-1.3792991402161164e-10,1.4226119196647122e-13,1.1446120928897297e-10,9.903056162963937e-11
0,1,2,15,256,inf,equal,unrestricted,6.462207359674342,2.2577426609564494e-10,1.0546352165359407e-10,-14.999999950803868,3.4697177869813953e-10,-4.604784200249533e-10,3.5075743394471336e-10,-2.711534576028365e-10,-9.351200989794886e-11,1.962161512591144e-08,4.0758349897531547e-10,-4.5332340665028525e-10,9.391116855178268e-11,9.65637774410945e-11,3.445904858486797e-10,2.483891408546541e-10
0,2,2,15,256,inf,equal,unrestricted,3.1205148453548905,-1.129662672608188e-10,1.8909524120302236e-11,-1.3033098224738553e-08,8.99758429256638e-07,-6.655723749522865e-11,-1.4644684580527368e-09,1.9375867176501804e-10,-1.0950711677361353e-11,-14.99999906326648,-1.6010771503705879e-10,1.3517039810064466e-10,-2.842070390507336e-10,2.8655126301881016e-10,-1.4466808900643733e-10,-2.786579107910678e-10
0,3,2,15,256,inf,equal,unrestricted,4.587118761356479,1.467258542159134e-11,-1.7079535464748116e-11,-1.4494919078458565e-11,-1.330438381558738e-10,1.2083642601242297e-10,-14.999999997132505,5.872114895793244e-11,1.954122756824147e-11,1.1241865747652321e-10,1.7202046415826648e-11,6.58125560550763e-11,-1.9512228304801133e-11,-3.089880425775622e-11,-3.9361459041354936e-11,-5.7615239031280115e-11
0,4,2,15,256,inf,equal,unrestricted,5.24235897966663,-1.5652263705489416e-12,6.129863597078976e-12,-14.999999998657128,1.190009527197933e-11,-2.550866896252507e-11,8.759857359334227e-11,-3.2227034992028683e-13,-1.5936214135626043e-11,1.5636138109529376e-11,-1.9326972898928646e-11,-2.3554322174622467e-12,1.664193861499467e-11,8.068660120314512e-12,-1.8980993206725156e-11,9.382770708405855e-12
0,0,0,192,256,inf,equal,restricted,0.7168701019437761,-1.5750234077473044,1.8999099115321307,-0.36895117977505665,-2.4096377362588606,1.2031318428955098,-0.613061718146101,0.32278794832777724,-1.1603820316464735,-1.6356649569525266,0.6498068572592258,0.6936435273709162,0.10759084892087753,-0.37820257912613564,-0.017552779586062515,0.5388865116540473
0,1,0,192,256,inf,equal,restricted,0.4898368783572626,-2.5502129715274293,-0.5329749690855223,0.06401813578672699,-0.5719882986919029,0.7013435622946639,-0.012663205076342693,-0.08521814375456935,-0.008768256382638765,-0.5305686348323836,-0.2576257742245981,0.2870207981643934,0.7608914807364991,-0.12491465836432232,-0.06425291174976909,2.4926314965521805
0,2,0,192,256,inf,equal,restricted,0.8172373175581189,-3.053971999195756,0.17555051301390184,0.391081025230667,-2.2355640042565996,-0.23107828997848676,-0.3044535711656052,1.0327947352146005,-0.9314876819547605,-1.1976926663025076,0.8614587184885909,2.9244295254187977,-0.5304301552326609,-0.08871795663454998,-0.8484835880363408,-0.19280552453122213
0,3,0,192,256,inf,equal,restricted,0.5507691878384907,-2.923096268093581,0.9944833683241718,-0.19234636667445965,-0.4568895058957719,-0.19129891715941813,0.6358607615146689,-1.1099383894507704,-0.4145269560820334,-1.4526538349209508,-0.05646240567887914,2.801520631788534,-1.2707356701016685,1.6151391821523406,0.7425231246519997,0.1425238033958196
0,4,0,192,256,inf,equal,restricted,0.5269041394182035,-1.2286229016318808,0.7789794754820102,1.7570774144858228,-1.5558543972761918,-0.9380552086297935,-0.30515996968772063,0.5585452023312518,0.2796947079742101,0.07083650688576053,0.6737753442006136,2.681173256029172,-0.5394920575797634,1.2477377181129476,-0.9980851571911205,-1.343045203436939
0,0,1,49,256,inf,equal,restricted,2.2591911247622685,-1.0209973815624633,4.4162444664184273e-11,-0.8685083023733876,-0.37368279017819916,-0.08659025713946072,-0.936533371245887,3.020434619088405,3.44334369505229e-11,-9.774011273328415e-10,-0.6355027937171054,0.8675757929846062,0.6468495400550736,-0.9548986984077222,4.502211148381425,1.0862153026457815
0,1,1,49,256,inf,equal,restricted,1.6765179339815641,7.567315340515209e-10,1.5437161542792857,-0.3150389487423797,-1.7354615968850313,-0.8021709224790904,-0.9892820903227681,0.5516789704004239,0.016121118094655305,1.5349037859138128e-10,1.9667071219352332,0.7861001036689523,0.586573887458631,1.659846819416829,3.8721592949570525,-0.17514296907474605
0,2,1,49,256,inf,equal,restricted,1.6272356876838365,-0.46705842610609427,0.7202487169692211,0.10612229239032836,-0.34465829495514044,-0.2630940547685879,-3.983988516878386e-10,1.3947123467534093,1.5195455090597267,-0.9225996278008067,1.4745608884046955,1.0551433725549404,-1.5658670078257202,1.7914494629288042,-2.196539847423519,1.1784001488862808
0,3,1,49,256,inf,equal,restricted,1.6185266076904732,3.1670539683078874e-11,2.3156663466352887,-0.6484793808689568,-2.3028614472931324,1.7728193447283571,-1.048296752023361,4.2165488685851683e-10,0.4635130433600414,-1.3469413244798156,0.010169907992408918,-1.7035813326800326,0.0749989389787189,2.057889902367804,2.2350469331124086e-10,1.2547822769078538
0,4,1,49,256,inf,equal,restricted,1.0563243067315036,2.429051631446017,0.5957954539197398,-0.26655031156889214,0.4374359126230512,-0.025668314044034208,-2.2256869667322006,-1.49469838964043,-1.3676414292973467,1.7455212270490001,1.073483381407224,-0.08605339665519511,-0.26766419197854896,1.5077886493627137,1.2876473121360203,-0.18931340487414344
0,0,2,15,256,inf,equal,restricted,2.570772481342959,1.6404143711500472,3.0241873522031786,-1.8381005106866015,0.07618072029694116,7.436672484379488e-12,2.5600874286326603,3.203729633282296e-11,-2.9241738310243413e-12,2.6065693287116214,-2.7112044398642275e-11,-1.901520697865961e-11,-1.3913242342485782e-09,-1.9162062634897742e-11,1.682888827825475,1.5715714585134093
0,1,2,15,256,inf,equal,restricted,3.53506793205116,1.4851706648870952e-10,2.631472809252866,-3.2837493064276586,0.5895130572134084,-1.5595034361973539e-10,2.2306553505027735,-1.7445957674651326e-10,0.16354560036287222,2.2868746886267046,0.5269084652454978,-0.8804856612881188,0.14179542893826927,0.17978304275269716,1.6236253709066837,0.46159121664621333
0,2,2,15,256,inf,equal,restricted,2.412133660463864,1.2748548142014076,1.7666703980383027,-2.0692897710262064,2.146364325360591,0.29496049235841487,-1.2473539532571367,1.9601192688938032,-1.9356703601998816e-11,-3.199847211640221,-8.779734465611294e-11,0.042337543026088754,-0.290723145775969,0.412279928022824,8.78137262716997e-11,-0.29519914790060847
0,3,2,15,256,inf,equal,restricted,2.581192247185757,1.3296227750608067e-10,6.029157312631031e-12,2.2966443505383018e-11,-2.292098377924757,2.478415558673078,-3.178208537623983,1.4381229301883582,0.9041457208252551,1.866880401132758,0.5520431149392341,0.7827813196128705,-0.289609642183827,0.05513514290218247,-0.6459026920678447,-0.5166565605343395
0,4,2,15,256,inf,equal,restricted,2.4798731295433725,1.497521276330072e-11,0.8832121034372488,-3.775491912915771,0.4504608553000688,-0.32223200850604483,2.557592826408837,0.6350084126949083,-1.280145504239764e-10,0.6235444299227553,-0.6000524700682622,-0.0553716495370169,1.482333307787321,1.8436614130388729,0.12076020716809485,1.6502784023411414
0,0,0,384,512,1.0,size,unrestricted,1.4154174278180518,1.6960338104716586e-10,1.3403321380193426e-09,1.0942288240007713e-10,-14.99999997171992,-2.9718079076903244e-11,-5.608842153863754e-10,-3.1562704431346707e-10,-5.055537864080042e-10,-5.064960377792719e-12,4.329828604920798e-10,4.007555829305421e-11,2.604675314491174e-10,1.6210870741050485e-10,9.321189652497109e-10,1.6566880966598404e-10
0,1,0,384,512,1.0,size,unrestricted,0.9505451731145547,-4.009012045931141e-09,-4.577870227792949e-10,14.999999950862158,-3.0153170285002455e-10,1.4284430038546145e-09,1.4570684814746048e-09,-6.487944841736617e-10,-1.6179603418927496e-09,7.091927690706334e-11,-1.1279241293095693e-09,-7.011655114168794e-10,1.5433902446073894e-10,2.357357959780404e-10,3.419617099317191e-09,4.685927412778269e-09
0,2,0,384,512,1.0,size,unrestricted,0.9948444111531692,-1.67132018024917e-09,-1.9481989265918003e-09,8.512355344641684e-10,-6.276582260896759e-10,3.222403217635282e-10,-2.7527608326343464e-10,2.2425770443762774e-10,-6.416524535350596e-10,1.4893302298704187e-10,7.133216825860822e-10,1.4494467000833961e-09,-1.1005499148688596e-09,-14.999999964622656,-1.487178024866798e-09,9.40092646092791e-12
0,3,0,384,512,1.0,size,unrestricted,0.7775024698624854,-3.6159353231298654e-09,2.2281561825499172e-09,4.61934247521311e-09,-2.7886783518349457e-09,-1.9566132885459984e-09,1.5286547484848119e-09,-14.99999988997212,7.992927406903292e-10,-5.694829611375296e-09,2.467400483091166e-09,1.3262888068706558e-08,-1.1556146050233912e-08,7.932236489061246e-10,-5.787542589111076e-10,-4.582104663875502e-10
0,4,0,384,512,1.0,size,unrestricted,1.1462366218961841,2.171864878820992e-10,2.6179777044850933e-10,3.80783725214801e-10,1.4045372039076314e-10,-14.999999968219168,-5.058505111641828e-10,4.777491824550208e-10,-3.6355978831048027e-10,2.3377009427354814e-10,-6.027014047460542e-11,9.632138852466713e-10,-4.980442244752853e-10,4.3642529026788773e-10,-2.5368887088702575e-10,-1.7127910471779697e-09
0,0,1,100,512,1.0,size,unrestricted,1.861435867788505,-5.659789045794129e-09,1.6594998890337859e-09,-2.279225758440052e-09,-8.194446706376776e-10,-1.132501564289417e-09,1.2959908565524213e-09,5.312941433192401e-09,-2.1703332582972843e-10,-2.2145651455010125e-09,-7.992779509563384e-10,2.6948434613455423e-09,1.9966117239640224e-09,-9.490220252251664e-09,14.99999992549625,5.50820277499607e-10
0,1,1,100,512,1.0,size,unrestricted,2.006439467553061,1.5210262456496325e-09,14.999999901738157,-2.7588321120011604e-10,-4.690871034388487e-09,-3.4199291048028293e-09,-3.4428904610672355e-10,-6.613791541788926e-10,-1.15946535071611e-09,1.156367050852134e-08,-1.051131602723725e-09,-7.395796767223188e-10,-1.5906130375614075e-09,-1.7629561478189788e-09,1.0540720780466451e-08,3.86697738592757e-09
0,2,1,100,512,1.0,size,unrestricted,2.871589906823587,1.8799450337458203e-10,-7.367561049549331e-11,-5.5381138586138914e-11,-1.378458402479798e-10,-1.8361682114008016e-11,9.976153882730182e-10,5.489766272020247e-10,1.8050545868458702e-09,-1.8366301201067497e-09,1.4985773704457983e-09,2.6469568882217e-10,1.547414024322291e-10,4.4341070830024525e-10,-14.999999964206099,1.5445039215051354e-10
0,3,1,100,512,1.0,size,unrestricted,1.3513183575654892,-2.363123746877858e-10,4.790291443294321e-12,4.440202176001531e-12,-1.0543382359681401e-10,14.999999995550024,-4.899313249798882e-10,-2.4127429346047366e-10,-5.378465217655257e-12,-2.5398508447105325e-10,2.547568468876419e-10,-7.000351085353574e-11,-1.175149297614369e-11,2.7143509070045984e-10,1.7133087903024319e-10,1.931261352951485e-10
0,4,1,100,512,1.0,size,unrestricted,1.4653831255466745,3.815913832777553e-10,6.575040945011791e-11,14.999999997318113,5.760872836324984e-13,2.1611662814285487e-11,-3.932712676244419e-11,-3.688603959891804e-12,-4.072583785193645e-11,2.0304121286479234e-10,1.0248595523153766e-10,-1.6614768289543755e-10,-6.456783051359121e-11,-1.2449443128841865e-10,8.855391557310473e-11,-1.8394643186217593e-11
0,0,2,28,512,1.0,size,unrestricted,3.9639034979626393,3.3525453072603914e-10,5.378402947627234e-10,-1.927429847091343e-09,9.30898039196169e-09,-3.765170385061552e-09,-7.691715877125871e-11,2.434619149360168e-12,-5.4168883467817624e-11,14.999999954510043,4.81155238297944e-11,2.506488501266025e-10,-6.994085043442993e-11,1.7313326546604653e-10,2.3963583101460226e-10,1.9699699061169488e-08
0,1,2,28,512,1.0,size,unrestricted,3.713902030161741,-9.16163474945707e-11,6.024959303763695e-09,-14.999999978249162,4.368490569859169e-12,-1.2196411763798861e-11,-4.785083903295003e-11,2.8762519565360907e-11,3.188831214609378e-11,4.57005902795495e-11,1.8205634543652833e-11,3.0510262336480196e-11,1.2440885040361237e-11,-3.141439786066572e-11,2.6881630451401054e-11,-1.0213554025386749e-10
0,2,2,28,512,1.0,size,unrestricted,3.662148733777137,1.892822105990567e-10,3.284558962130985e-10,-1.2813779611799318e-10,3.195388472616004e-10,-3.2879691660354716e-10,-3.173729530563167e-10,2.2559445715231688e-10,-2.978348100439113e-10,-3.2487478791036623e-10,-8.774704125709127e-11,14.99999997488756,-4.676222280058109e-11,1.2208860930964442e-10,-3.2403732701362037e-10,-2.972828683774142e-10
0,3,2,28,512,1.0,size,unrestricted,3.237906083881726,7.980467908140162e-09,-6.641747430332704e-10,-5.089745897775016e-10,-2.09770008136992e-08,1.555482707079084e-08,-14.999998956337665,9.291019607657323e-07,8.082768038781956e-10,3.988917122034051e-09,3.63932060540754e-09,-3.821287634228246e-11,-2.5049135002398415e-09,2.131767144280833e-09,7.97293363772339e-10,-4.388295955516335e-09
0,4,2,28,512,1.0,size,unrestricted,3.147156796133385,5.4013524254148685e-11,-2.2597493552957618e-10,-4.706277900570924e-07,-6.534040939808713e-10,-3.8217354500710983e-10,1.2087545204663914e-07,3.068483481196439e-09,-9.806287291027517e-10,6.136245810827326e-10,-14.999999363552755,7.398193330619813e-11,-4.879590706577148e-11,8.959351635645994e-10,-1.835750995377382e-11,7.154461370464603e-10
0,0,0,384,512,1.0,size,restricted,1.4154174301666351,-1.6118140100094364e-12,2.175963399989208e-09,-1.087577901133621e-12,-14.999999997565581,2.68839303941755e-13,4.50535853774196e-12,2.8358177053239786e-12,4.322069412727426e-12,1.1771752889272558e-14,-3.898309275094879e-12,-4.201185870144255e-13,-2.4757711677990764e-12,-1.5663662426236762e-12,3.26969838512551e-11,-1.59995616778251e-12
0,1,0,384,512,1.0,size,restricted,0.9505451752725005,-3.440804307098725e-09,5.0233882023650696e-12,14.999999992558894,3.462068769510292e-12,-9.046050719362408e-12,1.730546313684199e-11,6.653516286219341e-12,-8.719455138597918e-12,-7.743293176281638e-13,8.156291008949977e-12,6.989517712810397e-12,-1.7834021501357968e-12,-2.807224993842997e-12,9.585097768116425e-10,2.2699614949586844e-09
0,2,0,384,512,1.0,size,restricted,0.994844412897299,-2.8225825182715078e-11,-6.296110228371028e-09,-1.6480887255206848e-11,1.4188742345021503e-11,-8.212440284865186e-12,7.085779602280492e-12,-5.8716246503930415e-12,1.4554907099914942e-11,-3.95501694141141e-12,-1.4960617587546712e-11,-1.924755768411843e-11,1.7594556950053055e-11,-14.999999992714388,1.962297338783911e-11,-2.749261274625827e-13
0,3,0,384,512,1.0,size,restricted,0.777502473752652,-1.273199203166496e-11,8.992607479029691e-12,1.4553972054848078e-11,-1.0663764747029472e-11,-8.230655134312906e-12,6.648372415942122e-12,-14.999999992634235,3.6339866068392618e-12,-1.7531265385709282e-11,9.759139874902786e-12,7.682378659842494e-09,-2.119048069533533e-11,3.6179544070735345e-12,-2.728181988252662e-12,-2.1896770472646586e-12
0,4,0,384,512,1.0,size,restricted,1.1462366239020914,9.664502401907892e-13,1.0245696231926854e-12,1.5912717366601723e-12,5.586218506983724e-13,-14.999999990637454,-2.7054067688306023e-12,2.5561275813818953e-12,-1.8489463588343435e-12,1.0059809972600505e-12,-2.989988047797867e-13,2.26135755463816e-12,-4.031916979774523e-12,1.9106535188216658e-12,-1.191724643251659e-12,-9.310538393956807e-09
0,0,1,100,512,1.0,size,restricted,1.692438370890397,-4.4980822728193506e-10,8.21245088278963e-12,-8.808475061182538e-12,-1.9876318354529707e-12,-3.3486492887540974e-12,6.327173187111333e-12,1.566182909055766,3.257335169332549e-13,-1.1194470593237292e-11,-2.53913438527027e-12,2.91505878793628e-11,1.1788574525106355e-11,-3.477412862331677,9.956404227896883,2.1865762413078197e-12
0,1,1,100,512,1.0,size,restricted,1.8676859907580954,4.4306744072675574e-12,10.016401395716933,-2.05234966224228e-13,-2.2627520641734513e-11,-1.1643097815096546e-11,-3.918186910309281e-13,-1.070456084065625e-12,-2.0291346375710605e-12,2.9689510935036325,-2.77747125454044e-12,-1.193947022976961e-12,-3.996396859311488e-12,-4.522629207473621e-12,2.0146475103273267,1.9644356138604258e-11
0,2,1,100,512,1.0,size,restricted,2.215818007694473,9.161037663363135e-12,8.092879127533593e-12,4.632738785733352e-13,-1.2290279560649786e-11,5.508907916578567e-12,8.079893650832372e-09,6.667888643141222e-11,3.326041473442535,-1.7246690136913647,2.3131012940368696,1.9659967811827426e-11,8.63535210800917e-12,5.832744427552839e-11,-7.636188210254378,2.0098851123018504e-11
0,3,1,100,512,1.0,size,restricted,1.2884862420745151,-6.310724878131547e-11,2.254844451409541e-12,1.078904608713918e-12,-1.2369005853635497e-11,8.147127982692362,-6.142622585631197,-5.6180403620691814e-11,3.5009956601246717e-13,-5.3864108089276784e-11,1.5784448962801899e-10,-7.0116090869821394e-12,3.6012414015743783e-13,0.7102494310746698,4.8554619481188385e-11,1.0611701512641932e-10
0,4,1,100,512,1.0,size,restricted,1.3971546695518129,5.871885674009001,9.758681636524955e-12,8.732620907721131,1.4289438485043242e-13,2.3617735423348985e-12,-2.7356897328622567e-12,3.163089338611329e-13,-2.190203184641748e-12,0.3954934181072941,1.5046602352625533e-11,-2.7146144320881824e-11,-4.649364765874876e-12,-1.3038665471268485e-11,1.5162011750215877e-11,-1.0934873883417479e-12
0,0,2,28,512,1.0,size,restricted,2.88422099706417,7.476758449224352e-10,1.6603099964086883,-0.7100450538995822,3.0030938697816234,-0.7898861325410671,-4.2838024415119716e-12,1.6247110303704284e-11,1.2151454958613803e-11,4.402477894449872,1.239943283794365e-11,0.3181643186883688,3.195508428830055e-12,0.1979832891708664,0.5863803002938773,3.3316591436163936
0,1,2,28,512,1.0,size,restricted,2.274089585294649,1.7713691754053773,3.5188949694961167,-4.116189613976056,0.12763686390533405,-1.8229136248724073e-10,-2.6528690529006253e-11,0.44463792672076,0.6966356827238118,0.5171456708744032,1.0749364254573285e-10,-0.1961042485608378,4.557610758776644e-11,1.488403233109503e-11,1.5255672668267397,2.085818580775404
0,2,2,28,512,1.0,size,restricted,2.5628483567453344,1.7155985527815023,1.3634941238124456,-1.496753216491068,0.9900405782621114,-5.145862777229076e-12,-0.15258680229959787,1.7073145100390573e-11,-7.93286422650282e-12,-4.1375152623667515e-11,-1.7065727825150268e-12,6.004271403544519,-7.723504315739188e-14,3.2772553226478394,-1.2686008753792463e-11,-4.430771228573754e-12
0,3,2,28,512,1.0,size,restricted,2.6570554839017366,1.5672819594311382,-1.4234259161773449e-12,8.678543698652934e-14,-1.580547098744046,2.612325834336969,-3.4550979477176242,4.318418853256339,2.7528324254395678e-11,1.0012818338051508,0.4524716674397559,8.841237158655825e-12,-5.4337258489532405e-11,3.525665579747107e-09,2.4663716592519465e-11,-0.012574801438416142
0,4,2,28,512,1.0,size,restricted,2.4075763224370226,-3.272403195839866e-13,-1.857065987629173e-13,-2.7435992042750192,-3.50917635783994e-11,-7.612837332565167e-12,3.446921953931181,2.5885208628682337,-1.544821857112621e-10,0.11976867393548098,-3.4645414162605053,4.661995885465585e-11,1.6850413554025064e-12,1.5973999121729583,5.189414487947894e-12,1.0392479761552982
0,0,0,384,512,inf,equal,unrestricted,1.4154174278180518,1.6960338104716586e-10,1.3403321380193426e-09,1.0942288240007713e-10,-14.99999997171992,-2.9718079076903244e-11,-5.608842153863754e-10,-3.1562704431346707e-10,-5.055537864080042e-10,-5.064960377792719e-12,4.329828604920798e-10,4.007555829305421e-11,2.604675314491174e-10,1.6210870741050485e-10,9.321189652497109e-10,1.6566880966598404e-10
0,1,0,384,512,inf,equal,unrestricted,0.9505451731145547,-4.009012045931141e-09,-4.577870227792949e-10,14.999999950862158,-3.0153170285002455e-10,1.4284430038546145e-09,1.4570684814746048e-09,-6.487944841736617e-10,-1.6179603418927496e-09,7.091927690706334e-11,-1.1279241293095693e-09,-7.011655114168794e-10,1.5433902446073894e-10,2.357357959780404e-10,3.419617099317191e-09,4.685927412778269e-09
0,2,0,384,512,inf,equal,unrestricted,0.9948444111531692,-1.67132018024917e-09,-1.9481989265918003e-09,8.512355344641684e-10,-6.276582260896759e-10,3.222403217635282e-10,-2.7527608326343464e-10,2.2425770443762774e-10,-6.416524535350596e-10,1.4893302298704187e-10,7.133216825860822e-10,1.4494467000833961e-09,-1.1005499148688596e-09,-14.999999964622656,-1.487178024866798e-09,9.40092646092791e-12
0,3,0,384,512,inf,equal,unrestricted,0.7775024698624854,-3.6159353231298654e-09,2.2281561825499172e-09,4.61934247521311e-09,-2.7886783518349457e-09,-1.9566132885459984e-09,1.5286547484848119e-09,-14.99999988997212,7.992927406903292e-10,-5.694829611375296e-09,2.467400483091166e-09,1.3262888068706558e-08,-1.1556146050233912e-08,7.932236489061246e-10,-5.787542589111076e-10,-4.582104663875502e-10
0,4,0,384,512,inf,equal,unrestricted,1.1462366218961841,2.171864878820992e-10,2.6179777044850933e-10,3.80783725214801e-10,1.4045372039076314e-10,-14.999999968219168,-5.058505111641828e-10,4.777491824550208e-10,-3.6355978831048027e-10,2.3377009427354814e-10,-6.027014047460542e-11,9.632138852466713e-10,-4.980442244752853e-10,4.3642529026788773e-10,-2.5368887088702575e-10,-1.7127910471779697e-09
0,0,1,100,512,inf,equal,unrestricted,1.861435867788505,-5.659789045794129e-09,1.6594998890337859e-09,-2.279225758440052e-09,-8.194446706376776e-10,-1.132501564289417e-09,1.2959908565524213e-09,5.312941433192401e-09,-2.1703332582972843e-10,-2.2145651455010125e-09,-7.992779509563384e-10,2.6948434613455423e-09,1.9966117239640224e-09,-9.490220252251664e-09,14.99999992549625,5.50820277499607e-10
0,1,1,100,512,inf,equal,unrestricted,2.006439467553061,1.5210262456496325e-09,14.999999901738157,-2.7588321120011604e-10,-4.690871034388487e-09,-3.4199291048028293e-09,-3.4428904610672355e-10,-6.613791541788926e-10,-1.15946535071611e-09,1.156367050852134e-08,-1.051131602723725e-09,-7.395796767223188e-10,-1.5906130375614075e-09,-1.7629561478189788e-09,1.0540720780466451e-08,3.86697738592757e-09
0,2,1,100,512,inf,equal,unrestricted,2.871589906823587,1.8799450337458203e-10,-7.367561049549331e-11,-5.5381138586138914e-11,-1.378458402479798e-10,-1.8361682114008016e-11,9.976153882730182e-10,5.489766272020247e-10,1.8050545868458702e-09,-1.8366301201067497e-09,1.4985773704457983e-09,2.6469568882217e-10,1.547414024322291e-10,4.4341070830024525e-10,-14.999999964206099,1.5445039215051354e-10
0,3,1,100,512,inf,equal,unrestricted,1.3513183575654892,-2.363123746877858e-10,4.790291443294321e-12,4.440202176001531e-12,-1.0543382359681401e-10,14.999999995550024,-4.899313249798882e-10,-2.4127429346047366e-10,-5.378465217655257e-12,-2.5398508447105325e-10,2.547568468876419e-10,-7.000351085353574e-11,-1.175149297614369e-11,2.7143509070045984e-10,1.7133087903024319e-10,1.931261352951485e-10
0,4,1,100,512,inf,equal,unrestricted,1.4653831255466745,3.815913832777553e-10,6.575040945011791e-11,14.999999997318113,5.760872836324984e-13,2.1611662814285487e-11,-3.932712676244419e-11,-3.688603959891804e-12,-4.072583785193645e-11,2.0304121286479234e-10,1.0248595523153766e-10,-1.6614768289543755e-10,-6.456783051359121e-11,-1.2449443128841865e-10,8.855391557310473e-11,-1.8394643186217593e-11
0,0,2,28,512,inf,equal,unrestricted,3.9639034979626393,3.3525453072603914e-10,5.378402947627234e-10,-1.927429847091343e-09,9.30898039196169e-09,-3.765170385061552e-09,-7.691715877125871e-11,2.434619149360168e-12,-5.4168883467817624e-11,14.999999954510043,4.81155238297944e-11,2.506488501266025e-10,-6.994085043442993e-11,1.7313326546604653e-10,2.3963583101460226e-10,1.9699699061169488e-08
0,1,2,28,512,inf,equal,unrestricted,3.713902030161741,-9.16163474945707e-11,6.024959303763695e-09,-14.999999978249162,4.368490569859169e-12,-1.2196411763798861e-11,-4.785083903295003e-11,2.8762519565360907e-11,3.188831214609378e-11,4.57005902795495e-11,1.8205634543652833e-11,3.0510262336480196e-11,1.2440885040361237e-11,-3.141439786066572e-11,2.6881630451401054e-11,-1.0213554025386749e-10
0,2,2,28,512,inf,equal,unrestricted,3.662148733777137,1.892822105990567e-10,3.284558962130985e-10,-1.2813779611799318e-10,3.195388472616004e-10,-3.2879691660354716e-10,-3.173729530563167e-10,2.2559445715231688e-10,-2.978348100439113e-10,-3.2487478791036623e-10,-8.774704125709127e-11,14.99999997488756,-4.676222280058109e-11,1.2208860930964442e-10,-3.2403732701362037e-10,-2.972828683774142e-10
0,3,2,28,512,inf,equal,unrestricted,3.237906083881726,7.980467908140162e-09,-6.641747430332704e-10,-5.089745897775016e-10,-2.09770008136992e-08,1.555482707079084e-08,-14.999998956337665,9.291019607657323e-07,8.082768038781956e-10,3.988917122034051e-09,3.63932060540754e-09,-3.821287634228246e-11,-2.5049135002398415e-09,2.131767144280833e-09,7.97293363772339e-10,-4.388295955516335e-09
0,4,2,28,512,inf,equal,unrestricted,3.147156796133385,5.4013524254148685e-11,-2.2597493552957618e-10,-4.706277900570924e-07,-6.534040939808713e-10,-3.8217354500710983e-10,1.2087545204663914e-07,3.068483481196439e-09,-9.806287291027517e-10,6.136245810827326e-10,-14.999999363552755,7.398193330619813e-11,-4.879590706577148e-11,8.959351635645994e-10,-1.835750995377382e-11,7.154461370464603e-10
0,0,0,384,512,inf,equal,restricted,0.626782080879125,8.076467213220318e-10,2.2142690558157896,1.4419425034955502,-2.306449451387879,0.007570521543477609,-0.19230331484389732,-0.7357131781190185,-0.908698528112771,-0.3691514127857186,0.43786941248278116,1.9341623676563384,1.2950381279930872,1.0626564934012381,1.206005086140506,0.8881705346161652
0,1,0,384,512,inf,equal,restricted,0.4069379501576444,-1.2406074839631525,0.5769268985538367,1.3816350891018503,-0.6359271351644712,0.1816019560303642,0.5669634181293574,-0.7955410199534063,-1.2467679160236171,-0.16757803052433895,-0.9452324113489762,1.3869516441478627,1.0723841309331077,1.4244472911482318,1.3383359291577703,2.0390996362140146
0,2,0,384,512,inf,equal,restricted,0.3634280132097119,-1.4713621091906595,-0.47583590814528987,0.5848289271223702,-1.1997257844285072,-0.271121742492086,0.1317924922693825,0.07255767678476653,-1.0163447128920615,0.11542893034340038,1.295132580020077,1.7690033875161546,-0.46703635687637945,-0.9868959905444047,-0.7679211549891807,0.7158537791072936
0,3,0,384,512,inf,equal,restricted,0.4134414134751503,-0.9518046297132493,1.5255808357719913,1.242192568857255,-1.4912126177461769,-0.9514977467167889,0.40444503915047236,-1.378346223078791,-0.56151394505231,-0.7799820657843164,0.572247266619794,2.5963794461362606,-0.6738790823799469,1.002288675401621,0.28378651500401075,0.5848433394960754
0,4,0,384,512,inf,equal,restricted,0.3371909426600917,-0.3261948947574123,1.3233328173207237,1.599214313686177,-1.0924350064175432,-1.655822943155625,0.37133012276363575,0.3028242020813391,-0.9851876630943556,-0.19079091673141066,-0.2529508337527954,1.9271169449839625,0.09788479807567886,1.3253019709763723,-0.3321109818828585,-0.7038169636501039
0,0,1,100,512,inf,equal,restricted,1.0697019869288438,-1.301112479225142,0.9694053432501076,-0.4459735032046584,0.14100667785873727,-0.5078959929545751,0.8638293544525739,2.321790901542463,0.7246250181649071,-0.5723149782060788,-0.252939509615348,1.5481210411878703,1.0050900222902424,-0.9683593090248498,3.165908895485248,0.21162697188771168
0,1,1,100,512,inf,equal,restricted,0.9226559154519204,0.5158990211042879,2.501311066661117,0.589756697760327,-0.3328814279671775,-0.504662812624487,0.12311835735415026,0.7960777054963041,0.5329785127124146,2.052070385349544,-0.16469325484059955,0.4480412832100177,-0.016248463295021928,-0.18810559643739658,2.2938966587566836,1.171087701594146
0,2,1,100,512,inf,equal,restricted,0.8694560012589085,0.6035096413435288,-0.01951858515040654,-0.3819443074310739,-0.32209534313618193,-0.2787014262068101,0.13710379453382673,1.4938095670177995,0.6799914126324182,-0.9743835764740528,1.3931877931986005,0.751361814890274,0.5231210093145581,1.4378044151494072,-1.8937516582719522,0.9940529981797741
0,3,1,100,512,inf,equal,restricted,0.6929623862091512,-0.8235572514922466,0.6271910145004466,0.5966464554671993,0.17153151546668555,1.9473233579020315,-1.567217483104848,-0.428468306265639,0.44718790730214814,-0.6039942810730707,0.8154626029751498,0.19960591177261275,0.7977310473688926,1.8277553375739712,1.3644392871968023,1.5459782742366432
0,4,1,100,512,inf,equal,restricted,0.7297731202160633,1.801920125870433,1.2435686311641483,2.205156977941916,0.3164000836246067,0.31625550518904355,-1.0058856964768657,0.7666248013523114,-0.2602532599738811,1.84064027082212,1.0461799595784018,0.15823737053327688,-0.0008383651076412064,-0.7087511602720488,1.3750044792433056,-0.11160558103700613
0,0,2,28,512,inf,equal,restricted,2.030002725736693,0.6787177036182692,1.8363645399761763,-1.147830283819875,1.924129000844175,-0.12111574075339164,1.4849480166223425,-0.0744223106241823,2.4989829487860224e-11,2.403644641538368,0.08348611612720173,1.4011976896946008,6.7371056979138e-11,0.6796686006715058,0.958886405060685,2.205588950236478
0,1,2,28,512,inf,equal,restricted,1.5246819738444877,1.2645262842389673,2.847157093422207,-2.245474998699111,0.7085258212093052,0.6653072247071062,1.2141819477958078,1.0335630347951511e-11,1.0521453389191495,0.630522221640704,0.11392973790400071,-0.2510115772718215,0.23392654225951065,0.21277500953353137,1.8019014528643043,1.7586147490238406
0,2,2,28,512,inf,equal,restricted,1.8898173162635419,1.2466814727512898,1.9605598755456868,-1.0611375141738706,1.1949273921758856,0.4887813603203718,-0.35330668520850905,0.9690293550710348,-0.2683774486216203,-0.8248441839776616,-0.3774516371491149,3.385947529524339,0.14855410924763726,2.464743008743042,-0.19843385447847034,0.0052229443404974134
0,3,2,28,512,inf,equal,restricted,1.9588796805095412,1.2057060073624981,0.3103479633420968,9.069105343893376e-11,-1.9222842550882062,2.106867568333086,-1.5662544122636604,2.1397352788587574,0.4302520047554392,0.6000249384878389,1.2479309316348495,1.2207695477012583,-0.33214464757955253,1.0790583737636228,0.34046045587904533,-0.49816361451950547
0,4,2,28,512,inf,equal,restricted,1.728104929385523,0.1453393480527602,0.31536349012813436,-1.3044336205540228,-0.4074975997308845,0.15269273289990787,2.2912469077954927,2.464054475835622,-0.2246843187952254,0.8619578636234426,-1.979356210355277,0.7883413237465275,0.3192382150454633,1.8465559744420332,0.5830607388917433,1.2732331355368753
0,0,0,768,1024,1.0,size,unrestricted,0.7711758157260787,1.6233780915244023e-09,3.680334016525955e-08,1.2410825804863437e-09,-14.999999883398115,8.474504461580536e-10,-1.6892836788603896e-09,-6.871130019201294e-10,-2.4368002161056443e-09,-7.752735870059221e-10,1.356435811153986e-09,-2.4017824783137273e-10,5.865249488312652e-10,7.333087479599565e-10,3.908070569728021e-09,-2.0452440047525156e-09
0,1,0,768,1024,1.0,size,unrestricted,0.6648697872831025,-14.999999959557776,-8.545263477843276e-10,4.565407002655056e-11,-8.968655403638278e-10,-1.4877267880777506e-10,-9.021290335864872e-11,-3.726032184502309e-10,-6.2141251290109955e-09,1.0193454464732094e-09,-8.878575960515575e-10,1.6412850677928655e-10,-6.593298801916504e-10,5.67787007857344e-10,4.2167469578808447e-10,1.3671154333141128e-09
0,2,0,768,1024,1.0,size,unrestricted,0.7998965849076161,-3.5027704285343464e-10,-3.8934057670508265e-10,2.678775386050251e-10,1.1736715549296777e-10,-2.6043199735795546e-11,-2.0685500206412534e-10,4.4049321050906893e-11,-14.999999974327082,-1.0193211102884689e-10,1.3658707696477178e-10,3.5446628940541838e-12,-3.917818775697942e-10,-4.606699561054139e-10,-2.670186253375169e-10,1.5789712419559783e-10
0,3,0,768,1024,1.0,size,unrestricted,0.4541479212169996,-9.398281575393275e-12,-9.807691250490452e-11,2.478711294429824e-11,6.715107953835448e-11,9.113633142521159e-11,-9.000484287172185e-12,-14.999999996929828,-1.8096628576233427e-11,-1.5653993208392029e-10,-2.319501246921834e-11,1.2870647107758064e-11,-6.412313310194515e-10,-7.499128426149461e-12,-3.108812972613526e-11,1.240615188427253e-12
0,4,0,768,1024,1.0,size,unrestricted,0.7703818497984782,1.4237136981586819e-09,4.4282820384952335e-09,2.4232112597093e-09,2.8072399881708974e-09,-14.999998848127595,-2.9161502759811766e-09,2.6263924222451804e-09,-7.206912107644535e-09,-4.493934091113495e-10,2.108491983922426e-09,1.0458983614655781e-06,-1.777839197268001e-09,-2.0407100019203466e-09,-5.8048731923650287e-11,-5.812759157759396e-09
0,0,1,202,1024,1.0,size,unrestricted,1.1366035425343057,-4.051818398335289e-09,6.997258416073252e-10,-1.2154240203463224e-11,-4.54755937408124e-09,-9.538371321454856e-10,2.7493827365534627e-09,1.2882286950817092e-09,2.415662009387113e-10,-1.4467725509958346e-09,-2.0956814894593286e-10,14.99999994958877,2.1550584344378323e-09,-1.7569252012386922e-09,-8.847680107554287e-11,1.2956598112900652e-10
0,1,1,202,1024,1.0,size,unrestricted,1.4081392453107568,5.625972935505539e-09,4.6475678056450226e-10,-5.102631433837755e-09,-3.662698609921443e-09,-6.945940097190453e-10,-2.355154291867499e-09,-14.999998310928842,-2.1457709240598148e-10,1.5445876185637474e-06,2.614651077452255e-09,3.975246124405885e-09,-3.1011586202843497e-09,-4.578861215029214e-09,8.91952013315968e-09,8.60770804860755e-09
0,2,1,202,1024,1.0,size,unrestricted,1.6487320296283434,-7.114976587123067e-10,1.6113628397633123e-10,-1.0723150477192256e-09,6.339355622381559e-10,-2.912892592102036e-10,8.960053008395573e-10,5.02087201971086e-10,1.4566914651737856e-10,-8.512176906313969e-10,8.074384782332524e-09,1.470749196328244e-09,-1.195528869213081e-11,-2.3797093426991207e-10,-14.99999994876336,5.026782134886242e-10
0,3,1,202,1024,1.0,size,unrestricted,1.6260167062121293,-1.3380819349642028e-10,-5.037296792676009e-10,-5.559214025115736e-10,-8.253631593440482e-13,6.278932080608475e-10,-2.2409713394658044e-09,-14.999999964838826,4.552674123347331e-10,6.353314752114692e-11,9.18640345897265e-10,1.1252977104044934e-10,-7.221311138386565e-10,3.1364503456582355e-10,1.3005273503932425e-09,2.008315043512742e-10
0,4,1,202,1024,1.0,size,unrestricted,1.430552494456151,3.642787659668958e-09,14.999999959979728,2.1628012867688246e-10,1.3699653761580454e-10,-3.356799288000211e-10,-1.0820043726983722e-09,2.2564462899478146e-10,-2.0340601576466065e-10,1.2660739874209252e-09,1.540209770508307e-10,-2.039433438987654e-09,-1.0691055633066821e-09,-7.377487994571037e-10,1.204301711428369e-09,-2.8793477431246865e-10
0,0,2,54,1024,1.0,size,unrestricted,3.523883276120978,2.0685100850584402e-11,3.041100732530909e-10,-2.1626185594480133e-10,14.999999995891914,1.717994362399388e-11,-1.8908570748009968e-11,-2.1790948317386023e-11,-2.1618426160332106e-11,6.192742957163986e-10,1.0677559291256789e-10,6.064771577401838e-11,-2.5366289538396476e-11,-9.359461143223923e-11,3.6434583931523495e-11,1.624770017197089e-10
0,1,2,54,1024,1.0,size,unrestricted,2.0015126518970536,1.2694818107689241e-11,3.514940401815746e-12,-14.999999977983444,6.331249989650382e-11,-2.508098493260863e-11,-6.908434599674959e-10,-6.816007419029908e-11,1.340021557151194e-08,-5.688960202559294e-11,5.0850305803386464e-11,-9.54214098166697e-11,2.3158422784393847e-10,-2.0434124790330056e-11,-6.74014997648044e-11,3.4079602254415686e-11
0,2,2,54,1024,1.0,size,unrestricted,2.3655626664581337,6.070515898090022e-10,1.877519132330248e-08,-1.350792987571628e-08,1.5732428047229336e-09,-6.217763928012506e-10,3.0128543353322786e-10,-1.915345596673193e-10,-2.010729850356454e-09,2.0686990223618325e-09,-6.187164045422494e-10,14.999999922998256,-2.9731437533934183e-10,3.899314904277519e-10,-2.4899181299302883e-09,6.975967336287936e-10
0,3,2,54,1024,1.0,size,unrestricted,2.3450753130590622,14.99999625739026,4.878839694577062e-10,-4.481343696898948e-10,-1.7402884000355787e-08,1.6077801389698324e-09,-2.535377698631836e-09,8.387120572107455e-09,-6.762704173553632e-10,-1.5310644374115853e-10,8.550635903819278e-10,-3.0852273164812097e-10,-7.229052781321757e-09,5.486123406253702e-11,2.415086347863494e-09,-3.6670847321396826e-06
0,4,2,54,1024,1.0,size,unrestricted,2.374773438765215,4.2797753034978015e-09,-1.376275507370943e-09,-1.3376435946051137e-08,1.9895435451396362e-10,-4.309361925407072e-10,14.999999919406307,1.1470632385124283e-09,-8.957873052033635e-09,3.47090241620217e-10,-9.918691466578616e-09,-4.571859392333152e-10,-5.975343161652201e-10,1.0953753686536586e-09,-1.6541730500726296e-09,1.5971531933932747e-09
0,0,0,768,1024,1.0,size,restricted,0.7642293841051808,-5.379519820832388e-12,4.120230687404361,-4.471483730418873e-12,-10.879769312266754,-3.2219194352592935e-12,5.447551475287749e-12,2.507571504209721e-12,5.8871565957773974e-12,2.906325224996391e-12,-4.763257606068645e-12,8.73813142739361e-13,-2.309476303779681e-12,-2.842975667619634e-12,-2.050416607295636e-12,5.9476011182506296e-12
0,1,0,768,1024,1.0,size,restricted,0.634909614430509,-9.62575945715583,-4.201186925615116e-12,-1.506755881026877e-13,-6.14390002583134e-12,2.2295816732232289e-13,5.876441871243441e-14,2.9290242649513484e-13,-5.362493760766056,1.948646726065393e-11,-6.7118471192455075e-12,-2.810978111955413e-13,-1.2446708532903042e-12,1.1837707697541665e-12,6.929551104473537e-14,0.011746781834683395
0,2,0,768,1024,1.0,size,restricted,0.7221659965649788,-1.7786148463178333,-2.2239129472926793e-11,1.698843874574434e-12,-3.891532556950449e-13,-4.303421363473996e-14,2.4458985090818215e-13,-3.938137178273274e-13,-9.215678689058663,3.2453521561366945e-13,-3.676886443075074e-13,-1.8746717806966906e-13,-3.2703060799929124e-11,-4.005706464239848,-3.8108165100505006e-13,-2.855116040646308e-13
0,3,0,768,1024,1.0,size,restricted,0.447871437359224,-3.563567098043044e-13,-5.468030035318609e-12,9.624150040991781e-13,3.354479425050517e-12,5.159509359340236e-12,-3.603391373751115e-13,-9.043406689989105,-7.259793795973685e-13,-1.0805621280141833e-11,-9.073368918571915e-13,4.5124454855911666e-13,-5.956593309925735,-2.831030791298372e-13,-1.247422122918055e-12,3.446070692415778e-14
0,4,0,768,1024,1.0,size,restricted,0.7683878757834858,-2.004385381919925e-12,-4.936182854233076e-13,-2.6795752315497282e-12,-2.6547892395427595e-12,-11.016815671386993,2.5991101883217586e-12,-2.696276857447213e-12,-4.963231004061177e-12,7.063555319936353e-13,-2.572179425859425e-12,3.9831843283789796,2.3356913024926862e-12,2.5047150998894828e-12,7.12430958819062e-14,-2.3318228903458815e-12
0,0,1,202,1024,1.0,size,restricted,0.9296619707028408,-1.9049595094962284,4.889880136375533e-12,3.709172075105578e-13,-2.117539993121211,-3.718063140745416e-12,2.463553115625897,4.1058472407446753e-11,1.854034907252666e-12,-1.3886354942949348e-11,-5.73531359174181e-13,7.777015322042066,0.7369320596247865,-8.118857319096674e-12,5.058694599715495e-13,7.36323683085917e-13
0,1,1,202,1024,1.0,size,restricted,1.2344622062969828,0.712333766702785,7.440835147004959e-13,-1.1203064688503413e-11,-3.725916427575574e-12,-5.648763003800941e-14,-1.9416600195135857e-12,-4.653703909719447,5.108764368568336e-13,5.176834415630132,4.216391568295669e-12,1.661085654979705e-10,-2.5380012007798005e-12,-5.081909832947633e-12,2.5669430793904744,1.8901848283518163
0,2,1,202,1024,1.0,size,restricted,1.2451014048719582,-6.24039540513842e-11,1.4628541205140595e-11,-0.4451929276626286,4.913846141085605e-10,-9.587125783746167e-12,1.1122326130749145,0.13228181230822214,1.6849844519989598e-11,-0.46232831132156543,5.093051040481527,2.567587924609065,-9.442598059155308e-13,3.4025142277522583e-12,-5.1873253696524655,9.648529946875348e-11
0,3,1,202,1024,1.0,size,restricted,1.1261827340360921,1.0722995201571587e-12,-1.635328521612031e-11,-2.359043880347254e-11,4.698614098036403e-12,0.8919634381522328,-3.0235581026653398,-5.789010786401354,0.5716960134084914,2.230149249515351e-12,1.7957171406902908,1.607497323192709e-11,-6.879495306971934e-11,4.8711128781623043e-11,2.928054518410826,1.1301044964532109e-11
0,4,1,202,1024,1.0,size,restricted,1.1163198894551605,4.0764695903835415,7.00799119552427,5.109350408620234e-12,3.4276288219852285e-12,-5.819410336885899e-13,-4.35978910604464e-11,7.459743894167231e-12,8.177755263342539e-13,1.079085461581739,2.2274221841160763e-12,-0.9452270326343565,-6.283885481068892e-11,-5.867637420217806e-12,1.8912267196449633,-2.5708998534436835e-12
0,0,2,54,1024,1.0,size,restricted,2.2729793060485135,0.0442352681279056,2.347366814508994,-1.0267299828653291,3.2831905032829636,0.541706935853108,5.0103613712089983e-11,7.623041498041899e-11,0.1919971970354262,2.5969217291709112,1.03737923647082,1.1389470934520372,-1.1323304933148099e-11,-0.07946587779988559,1.1530091122679533,1.5590502487669977
0,1,2,54,1024,1.0,size,restricted,1.067071791301172,1.3243571581069127,0.302336322970797,-2.663741342871679,-0.028790649729570232,0.5323414830571174,-0.7423684659571205,1.2851465321672007,2.766668468019459,0.5372964540414827,-0.16769208993631643,-0.5899120996923195,1.7921677114254937,0.4117386308348508,1.8554425910602708,4.747458849543079e-12
0,2,2,54,1024,1.0,size,restricted,1.4465613760992877,0.6087947330833996,2.9254842870502764,-1.909914289235911,1.40452364846831,2.0986488102476585e-10,0.9619248535098484,0.13638745147554576,-0.14671985558886624,0.8747281231179092,-0.011183381390219316,3.7939466504817543,2.1505452006987237e-11,1.1987550809674647,-0.2873034408352275,0.740334204287324
0,3,2,54,1024,1.0,size,restricted,1.7043888340317126,2.479388437143441,0.6130894441130312,5.039855556163897e-11,-1.6386157508951413,1.2573760032047951,-0.2144161761292709,2.5341676816394534,-2.3795131065968435e-13,7.596282371319688e-12,0.7688022824903026,0.25119316019054777,-1.3678298663794608,0.2352262693219357,1.7597603265228898,-1.8801346016810938
0,4,2,54,1024,1.0,size,restricted,1.485050399984544,1.5727827636544172,-0.16516472380262834,-1.7958882916799057,0.4182644860151127,1.235060387418882e-10,3.4671318357138583,1.3479265218483547,-1.228727660209419,7.604290931261144e-12,-1.7902707007433054,0.1615745837976948,2.629398268586977e-11,1.6593620465732124,-0.03384865918199262,1.359057726073096
0,0,0,768,1024,inf,equal,unrestricted,0.7711758157260787,1.6233780915244023e-09,3.680334016525955e-08,1.2410825804863437e-09,-14.999999883398115,8.474504461580536e-10,-1.6892836788603896e-09,-6.871130019201294e-10,-2.4368002161056443e-09,-7.752735870059221e-10,1.356435811153986e-09,-2.4017824783137273e-10,5.865249488312652e-10,7.333087479599565e-10,3.908070569728021e-09,-2.0452440047525156e-09
0,1,0,768,1024,inf,equal,unrestricted,0.6648697872831025,-14.999999959557776,-8.545263477843276e-10,4.565407002655056e-11,-8.968655403638278e-10,-1.4877267880777506e-10,-9.021290335864872e-11,-3.726032184502309e-10,-6.2141251290109955e-09,1.0193454464732094e-09,-8.878575960515575e-10,1.6412850677928655e-10,-6.593298801916504e-10,5.67787007857344e-10,4.2167469578808447e-10,1.3671154333141128e-09
0,2,0,768,1024,inf,equal,unrestricted,0.7998965849076161,-3.5027704285343464e-10,-3.8934057670508265e-10,2.678775386050251e-10,1.1736715549296777e-10,-2.6043199735795546e-11,-2.0685500206412534e-10,4.4049321050906893e-11,-14.999999974327082,-1.0193211102884689e-10,1.3658707696477178e-10,3.5446628940541838e-12,-3.917818775697942e-10,-4.606699561054139e-10,-2.670186253375169e-10,1.5789712419559783e-10
0,3,0,768,1024,inf,equal,unrestricted,0.4541479212169996,-9.398281575393275e-12,-9.807691250490452e-11,2.478711294429824e-11,6.715107953835448e-11,9.113633142521159e-11,-9.000484287172185e-12,-14.999999996929828,-1.8096628576233427e-11,-1.5653993208392029e-10,-2.319501246921834e-11,1.2870647107758064e-11,-6.412313310194515e-10,-7.499128426149461e-12,-3.108812972613526e-11,1.240615188427253e-12
0,4,0,768,1024,inf,equal,unrestricted,0.7703818497984782,1.4237136981586819e-09,4.4282820384952335e-09,2.4232112597093e-09,2.8072399881708974e-09,-14.999998848127595,-2.9161502759811766e-09,2.6263924222451804e-09,-7.206912107644535e-09,-4.493934091113495e-10,2.108491983922426e-09,1.0458983614655781e-06,-1.777839197268001e-09,-2.0407100019203466e-09,-5.8048731923650287e-11,-5.812759157759396e-09
0,0,1,202,1024,inf,equal,unrestricted,1.1366035425343057,-4.051818398335289e-09,6.997258416073252e-10,-1.2154240203463224e-11,-4.54755937408124e-09,-9.538371321454856e-10,2.7493827365534627e-09,1.2882286950817092e-09,2.415662009387113e-10,-1.4467725509958346e-09,-2.0956814894593286e-10,14.99999994958877,2.1550584344378323e-09,-1.7569252012386922e-09,-8.847680107554287e-11,1.2956598112900652e-10
0,1,1,202,1024,inf,equal,unrestricted,1.4081392453107568,5.625972935505539e-09,4.6475678056450226e-10,-5.102631433837755e-09,-3.662698609921443e-09,-6.945940097190453e-10,-2.355154291867499e-09,-14.999998310928842,-2.1457709240598148e-10,1.5445876185637474e-06,2.614651077452255e-09,3.975246124405885e-09,-3.1011586202843497e-09,-4.578861215029214e-09,8.91952013315968e-09,8.60770804860755e-09
0,2,1,202,1024,inf,equal,unrestricted,1.6487320296283434,-7.114976587123067e-10,1.6113628397633123e-10,-1.0723150477192256e-09,6.339355622381559e-10,-2.912892592102036e-10,8.960053008395573e-10,5.02087201971086e-10,1.4566914651737856e-10,-8.512176906313969e-10,8.074384782332524e-09,1.470749196328244e-09,-1.195528869213081e-11,-2.3797093426991207e-10,-14.99999994876336,5.026782134886242e-10
0,3,1,202,1024,inf,equal,unrestricted,1.6260167062121293,-1.3380819349642028e-10,-5.037296792676009e-10,-5.559214025115736e-10,-8.253631593440482e-13,6.278932080608475e-10,-2.2409713394658044e-09,-14.999999964838826,4.552674123347331e-10,6.353314752114692e-11,9.18640345897265e-10,1.1252977104044934e-10,-7.221311138386565e-10,3.1364503456582355e-10,1.3005273503932425e-09,2.008315043512742e-10
0,4,1,202,1024,inf,equal,unrestricted,1.430552494456151,3.642787659668958e-09,14.999999959979728,2.1628012867688246e-10,1.3699653761580454e-10,-3.356799288000211e-10,-1.0820043726983722e-09,2.2564462899478146e-10,-2.0340601576466065e-10,1.2660739874209252e-09,1.540209770508307e-10,-2.039433438987654e-09,-1.0691055633066821e-09,-7.377487994571037e-10,1.204301711428369e-09,-2.8793477431246865e-10
0,0,2,54,1024,inf,equal,unrestricted,3.523883276120978,2.0685100850584402e-11,3.041100732530909e-10,-2.1626185594480133e-10,14.999999995891914,1.717994362399388e-11,-1.8908570748009968e-11,-2.1790948317386023e-11,-2.1618426160332106e-11,6.192742957163986e-10,1.0677559291256789e-10,6.064771577401838e-11,-2.5366289538396476e-11,-9.359461143223923e-11,3.6434583931523495e-11,1.624770017197089e-10
0,1,2,54,1024,inf,equal,unrestricted,2.0015126518970536,1.2694818107689241e-11,3.514940401815746e-12,-14.999999977983444,6.331249989650382e-11,-2.508098493260863e-11,-6.908434599674959e-10,-6.816007419029908e-11,1.340021557151194e-08,-5.688960202559294e-11,5.0850305803386464e-11,-9.54214098166697e-11,2.3158422784393847e-10,-2.0434124790330056e-11,-6.74014997648044e-11,3.4079602254415686e-11
0,2,2,54,1024,inf,equal,unrestricted,2.3655626664581337,6.070515898090022e-10,1.877519132330248e-08,-1.350792987571628e-08,1.5732428047229336e-09,-6.217763928012506e-10,3.0128543353322786e-10,-1.915345596673193e-10,-2.010729850356454e-09,2.0686990223618325e-09,-6.187164045422494e-10,14.999999922998256,-2.9731437533934183e-10,3.899314904277519e-10,-2.4899181299302883e-09,6.975967336287936e-10
0,3,2,54,1024,inf,equal,unrestricted,2.3450753130590622,14.99999625739026,4.878839694577062e-10,-4.481343696898948e-10,-1.7402884000355787e-08,1.6077801389698324e-09,-2.535377698631836e-09,8.387120572107455e-09,-6.762704173553632e-10,-1.5310644374115853e-10,8.550635903819278e-10,-3.0852273164812097e-10,-7.229052781321757e-09,5.486123406253702e-11,2.415086347863494e-09,-3.6670847321396826e-06
0,4,2,54,1024,inf,equal,unrestricted,2.374773438765215,4.2797753034978015e-09,-1.376275507370943e-09,-1.3376435946051137e-08,1.9895435451396362e-10,-4.309361925407072e-10,14.999999919406307,1.1470632385124283e-09,-8.957873052033635e-09,3.47090241620217e-10,-9.918691466578616e-09,-4.571859392333152e-10,-5.975343161652201e-10,1.0953753686536586e-09,-1.6541730500726296e-09,1.5971531933932747e-09
0,0,0,768,1024,inf,equal,restricted,0.35510302624103457,1.0545270156931303,2.356148537479855,1.104708452266269,-1.4982006047736771,0.5791952551469574,-0.011253672313657351,-0.6632596972350613,-0.6962632391284181,-0.6705112027862411,-0.29855972373059164,0.6762583632650507,0.8930552262911543,1.36450545439389,1.407198174972757,-0.2430298175508752
0,1,0,768,1024,inf,equal,restricted,0.19986757789345563,-0.6877037607096511,0.3270163625178954,0.09866243442091642,-0.9745429276463191,0.15275364242379005,0.7959332432917898,-0.6016834145769259,-1.172205648883304,0.3352744024302309,-1.3526823006221402,0.8063531194226148,0.07374221927481597,1.0030266045323522,0.7298736447423507,1.17360751536002
0,2,0,768,1024,inf,equal,restricted,0.1257272558310458,-0.5314888122162421,-0.012746133850121813,0.4746179542564179,-0.2500478524996049,0.08314550622794549,0.5039529806429026,0.09460939728652161,-1.1827166907478968,-0.18897858849831214,-0.1814654298178862,0.30831248064435085,-0.5919011530645172,-0.3979288737967832,-0.33358869636000366,0.5129382175564465
0,3,0,768,1024,inf,equal,restricted,0.11409509173753347,0.5480994295071675,0.22592791249931618,0.34569858410952636,0.3321300767810848,0.9615540905967556,0.588235155163125,-1.4458115994762746,-0.33522519761855285,-1.1444562409216223,-0.8766545302588286,0.5658564351793263,-0.8577290349346752,0.7830026343473856,0.08683955814279375,0.40183824412536223
0,4,0,768,1024,inf,equal,restricted,0.24764316402587605,0.6902362099837226,1.648874979997584,1.155191050756926,-0.27283425723291593,-0.531661040745975,0.08102432537149026,0.6839480003403341,-0.6964519851697933,-0.23855499874225541,-0.0005132731621812575,1.5054614810313969,0.08171806443837025,0.5419434205325078,0.36548704989352593,-0.5339888364987471
0,0,1,202,1024,inf,equal,restricted,0.43530017535064947,-0.8129630523787931,0.7780043197067152,0.018543165769798517,-0.6949560614996553,-0.47504110033250896,1.6847721736425667,1.1934509736188361,0.5642909543023563,-0.578601937727806,-0.08223830919851854,2.1719109829970904,0.9758051018592462,-0.06696772564837292,1.0307361741107388,0.19865294175097895
0,1,1,202,1024,inf,equal,restricted,0.5590477748579813,1.0319860446414184,0.4380325195890768,-0.36672019895047,0.19998627310746947,0.4581708894837907,-0.03324211631086125,-0.9207057503990105,0.6887585579709866,1.559873384898871,0.8670092194448634,1.2367135902890052,-0.0528322110804697,-0.30356512515171574,1.6976538117123627,1.1473383738668732
0,2,1,202,1024,inf,equal,restricted,0.43439125958497604,-0.07373828751037913,0.0004963090363398933,-1.1829178151614368,0.7935900683748428,-0.15295104492133246,1.4890435933415858,0.4077210838314382,-0.32830701254010963,-0.6058999811967493,1.4246752104822806,1.6804937965689646,0.19001221607437346,0.3818306471821375,-0.5051868417409398,0.24909543345851962
0,3,1,202,1024,inf,equal,restricted,0.46151792197509217,0.33906964428448194,-0.12118522821903979,-0.14119312374453005,0.5559307806206103,0.8437237570781345,-0.8820817243940848,-1.6307085135937642,0.7630612156181286,0.1842041240625241,1.0087637550102622,0.9573100219897126,-0.21409577278018757,0.593082218508656,1.6675679906823428,0.4835997100767319
0,4,1,202,1024,inf,equal,restricted,0.45042520775728384,1.4000469610280395,1.9562376536463084,0.49407064644472387,0.46429907450933827,0.14488950450614213,-0.5402580941929848,0.6401606134586066,0.2943289685802106,0.8407317416501889,0.16278046202623556,-0.29169393238879987,-0.39931871587129264,-0.151153600050515,1.5320043552696196,-0.2205440446051197
0,0,2,54,1024,inf,equal,restricted,1.8297533445962473,0.3429902155449431,2.6706484822779086,-1.1544488646717403,2.033893358618958,1.3119580571158784,0.6745273765001515,0.20307229537925456,0.10528656423715665,1.7695526181247574,0.5212507666147536,1.3033537853458692,-0.42078481100298554,3.781726900944004e-12,0.8744965159243804,1.6137362882033321
0,1,2,54,1024,inf,equal,restricted,0.9225207520659873,1.2502605171700296,0.8166917863884826,-2.2324307953691314,-0.42697331689347967,0.8966161857729182,-0.33479249682239093,0.8803604168646165,2.609194001129343,0.18570332828035105,-0.6362504841500228,-0.1855716134005035,1.4223075361142543,1.3531003942530115,1.7697471270746112,-4.4114865261587513e-11
0,2,2,54,1024,inf,equal,restricted,1.2847388447973276,0.7306483357215418,2.554285724898924,-1.6098443023969569,1.710154147643494,0.1499130819221419,1.0205718670566792,0.47326989368022815,0.016584531332388297,0.9251822617658989,3.884986619831397e-10,3.2235420679226325,0.13055478037815446,1.1579213504976908,-0.3323396025293958,0.9651880506429751
0,3,2,54,1024,inf,equal,restricted,1.534082056840761,2.2071818210156753,0.7676187854798009,0.26851585811998546,-1.413872752865381,1.3252832251228581,-0.18510191136827267,2.360450273756197,0.013545619214407988,4.1086952479829454e-10,0.8915563767872806,0.5140280516681958,-1.2260159246134703,0.567537463950323,1.7092293233815912,-1.550062611665163
0,4,2,54,1024,inf,equal,restricted,1.265589384676615,1.5588808173808169,-0.23866448388195904,-1.4779317451896452,0.757854364264327,0.14495939913992736,2.875302053226282,1.6634163158967263,-0.9335379881892213,0.0025438446680200464,-1.2697685999169408,0.5020115575224023,0.22275226019488265,1.6186136762768975,-0.031928070560959865,1.491975605224694
0,0,0,1536,2048,1.0,size,unrestricted,0.477065031473062,3.4295755487245515e-10,4.027853238709353e-10,2.9961596899002254e-10,-14.999999977864706,-5.344296589805404e-11,-3.4678749044513353e-10,-1.5007417345732335e-10,-1.4732674215204862e-11,-4.2389080626275084e-12,2.1043658385385532e-10,-2.618810641055787e-10,-8.322527730630265e-11,5.915025475280599e-11,1.2962661866459566e-09,-3.365203062933091e-10
0,1,0,1536,2048,1.0,size,unrestricted,0.46172329407507373,-1.1978373193511095e-10,-1.5652979524738717e-10,-2.2042960500905668e-10,-2.650573827235001e-10,-1.3839741034278835e-10,-2.602300670860964e-10,-7.846052899464779e-11,-14.99999997666465,2.551509676751387e-10,-2.1232291704966534e-10,-3.6635908972031226e-11,2.598400655433799e-10,1.3756563001631812e-10,2.467332229403271e-10,7.99196289135321e-11
0,2,0,1536,2048,1.0,size,unrestricted,0.4331218054632328,-3.9477677915985326e-11,-3.2053689444732836e-10,-2.0761108219194774e-10,3.1985147924527277e-10,3.1640541998605023e-10,-2.891859963041523e-10,2.0987118437956766e-11,-3.2096725751817043e-10,3.156919382004492e-10,-2.3385154870572443e-11,3.7641814316283224e-13,-1.155843792379249e-10,-8.649491412776202e-11,-14.999999974967942,3.106002533346619e-10
0,3,0,1536,2048,1.0,size,unrestricted,0.44885166710309754,2.0053659250645843e-10,2.4066448430099526e-10,1.8345568140631015e-10,2.5744595344693045e-10,7.49479914737852e-12,2.714742520280041e-10,-2.741628859440675e-10,-4.92112636983786e-11,2.4600226355127534e-10,2.4367870164329627e-10,2.5646342291370426e-10,-14.999999974207604,-2.1208727324456754e-10,-2.604737399991369e-10,8.478078366134562e-11
0,4,0,1536,2048,1.0,size,unrestricted,0.627041397180645,1.1344894351423432e-10,-7.2689252885810725e-12,6.407673214526225e-12,-2.8247834708462264e-10,2.2600396583922307e-10,-1.1889477579897922e-10,7.3819527927598e-11,-1.442986204984692e-10,-1.84299683929652e-11,1.457295878526376e-10,14.99999997771343,3.553387049662418e-11,-7.831841311684022e-11,-7.264438459554455e-11,-1.4719584544400255e-10
0,0,1,406,2048,1.0,size,unrestricted,0.7608385252850548,3.239205079724271e-10,-2.9879324249887003e-09,6.925524270999248e-10,-2.1482640621818496e-08,-7.472839597928771e-09,5.281567827576256e-09,-5.321386340256563e-10,-7.706972342096027e-10,-2.7745214712066714e-09,-1.4608062861647664e-09,14.999999814111849,2.7392594860140768e-08,-4.6908661600767986e-09,-2.3209099562096304e-09,-4.440968376629946e-09
0,1,1,406,2048,1.0,size,unrestricted,0.9451722048430414,3.814452140023752e-09,-1.5392302794017816e-09,-3.615644545596516e-10,-4.424753241722502e-10,-1.2070960559410946e-09,-8.885579453345521e-10,-1.0370174982136398e-09,3.6612547593068155e-10,7.27225630841881e-10,7.42563367546968e-11,8.278810039570065e-09,-14.999999944228971,-6.815088389060456e-10,2.1799407456691454e-09,5.762356359911091e-10
0,2,1,406,2048,1.0,size,unrestricted,0.8199365056579896,-1.965056457283471e-12,-4.044558169302998e-11,-1.1878496474503538e-09,-1.4494719670713402e-10,-7.008503864155874e-10,1.2019088208902301e-09,1.4202376554832613e-09,-2.54410545944082e-09,-1.563855483173612e-11,5.135288052375937e-10,2.243647362207134e-10,-2.204477170994522e-10,-7.847973484311295e-11,-14.999999963746406,-8.580875264774785e-10
0,3,1,406,2048,1.0,size,unrestricted,1.0908988452746164,-9.705255542819899e-12,-1.2902403125094619e-11,-5.412560060744176e-10,-3.088680272756497e-10,3.326803276495066e-10,-7.84463251104702e-10,-14.999999968520223,-7.353093083994301e-11,-4.361309249004188e-10,4.219333573054183e-10,1.0455598124164952e-10,-7.86288608426683e-10,-1.4102589546555857e-10,6.66760601726604e-11,-1.3763869337072494e-11
0,4,1,406,2048,1.0,size,unrestricted,0.9612721073023577,2.6068252285582588e-09,14.999999964353124,2.8947570784432393e-10,-1.3079045011271627e-10,2.2254754996899858e-10,-3.247959181139717e-10,1.6405036681259965e-10,1.5296741230431285e-09,1.0893034731349075e-09,-5.244863585409428e-10,-8.584978641597086e-10,-3.679948143964867e-10,-1.8835221814628622e-09,-2.1083652700684793e-10,1.0705823724179634e-10
0,0,2,106,2048,1.0,size,unrestricted,1.4071124065282496,4.815499001031452e-10,2.4104098839786406e-10,-5.810004734426387e-10,2.570554903871061e-09,-4.392207946791405e-11,3.6613349358162923e-10,-6.004364276248515e-10,-1.677455490274072e-10,14.99999998517769,3.7517494699832474e-09,1.2872781892528108e-10,-1.2597401673396495e-10,3.0901672785538505e-10,2.842410819175481e-10,1.5698749290409343e-10
0,1,2,106,2048,1.0,size,unrestricted,1.568731413960238,1.2995942321180086e-10,-2.4597240788384865e-09,-14.999999931947052,1.300249056371316e-09,-3.140947953254458e-09,-3.019587815992994e-09,1.0558139153694054e-08,5.010540773128732e-09,1.903187534761242e-09,-2.310449016634785e-09,-1.8539670238009964e-09,-1.0794495652209495e-09,9.637934812288019e-10,6.417408950395353e-10,1.5973067833765941e-09
0,2,2,106,2048,1.0,size,unrestricted,1.8270050050481839,-4.611755906860452e-11,2.670283369436722e-10,-8.572621698446203e-10,1.3692533291325887e-10,5.92715229672312e-11,4.353528858615765e-11,-2.4470374820779926e-10,-7.759818308380344e-10,9.279516117755521e-10,-2.5504736201431358e-11,1.0194073757143435e-09,-2.3475126917122553e-10,14.999999988990579,-2.0668155467406337e-09,-8.733975103214483e-11
0,3,2,106,2048,1.0,size,unrestricted,1.3990433883242588,9.49236429371681e-09,-1.0285559470526774e-08,-7.269013873993583e-09,-14.999999895026928,9.485656612681207e-10,-5.528637964167233e-09,1.6177867878292376e-09,9.837469487830165e-11,1.6872594000692959e-09,4.942903044972071e-10,1.2455160261055836e-09,-2.394033492896739e-09,-1.1712173918536364e-09,6.013044379427332e-09,-4.021685709451838e-09
0,4,2,106,2048,1.0,size,unrestricted,1.224562707197019,2.2066872523861437e-10,4.406164819002544e-11,-2.2225359337717643e-10,-2.0945698712200492e-11,2.1495955047575809e-10,1.5020781904290767e-10,1.2218507296279322e-10,-2.3110894652144356e-10,7.74353536950813e-11,-2.320408993428777e-10,-5.5714340162632044e-11,1.7107285795500603e-11,-2.1858405902961395e-10,5.800513061749557e-11,14.999999996359625
0,0,0,1536,2048,1.0,size,restricted,0.44692533370404025,-1.2652260226076886e-11,2.7297016924882356,-9.008530523152822e-12,-7.550022284685077,1.0906994024946495e-12,9.808323434060543e-12,3.6386067616560566e-12,-1.0597433667716933e-11,-5.841976534483676e-13,-6.195737754900152e-12,6.9288242125259156e-12,1.6595008432524376e-12,-2.396199995041872e-12,4.720276022329158,9.581390548974639e-12
0,1,0,1536,2048,1.0,size,restricted,0.3701664619488278,-1.6718398768704108,6.530188885863312e-13,-0.17331712501787494,-4.428748377419927e-12,5.299852300346723e-13,-1.5449835513767494e-12,1.880727113886333e-13,-7.666777232953407,0.8653412399866248,-0.9459977693866433,-3.4916542688053413e-14,2.2995085008493052e-11,-4.080621699760083e-13,5.84920016661806e-12,3.676726755570691
0,2,0,1536,2048,1.0,size,restricted,0.3483960649861089,1.8701123725066117e-13,-0.8348124550787243,1.0914732962365296e-12,0.6851455394042892,0.41904636530575506,-2.8436900189395065e-12,-8.090200939812666e-13,-1.4532261330493824e-10,0.6757322036585443,1.701432859552315e-13,-4.721001090947066,5.562650080371289e-13,9.879335738376871e-14,-6.961142926976773,0.7031194182052215
0,3,0,1536,2048,1.0,size,restricted,0.34901700038452116,2.1365123989785664e-12,7.315951604689267e-12,2.4216319047680063e-12,2.6995486115652585,1.4610120710353237e-13,0.35098286911270554,-6.574430108948104e-12,8.453530064200724e-16,2.355297531769415,6.535659790564036e-12,8.461422566127652e-11,-8.079258862886963,-1.5149121244800836,-3.2486336536531335e-12,4.698631483320666e-13
0,4,0,1536,2048,1.0,size,restricted,0.5442276673763132,7.41478037865233e-13,0.9021634578594783,-9.39197038613869e-14,3.402049188535114,-0.3395957250859558,5.0594818562965485e-14,0.06803430827806883,-2.7487146499576916e-12,-3.4908023474540706e-14,6.38429010267752e-12,10.288157320037431,-1.9627244573926517e-13,7.638920421400132e-14,-1.2147710254200812e-11,-1.7840091181024205e-12
0,0,1,406,2048,1.0,size,restricted,0.5854084049460944,0.16681433147609406,-0.3614145838798957,0.1867445067160331,-2.084852005414362,-1.2358319468519203,2.0240056587359407,5.313428505576142e-11,5.485686278416504e-12,-0.11849040623175,-0.09242395397006412,3.914585427511979,3.75851480463645,-0.1439644840725517,-1.0494133491292097e-11,-0.9123578903630021
0,1,1,406,2048,1.0,size,restricted,0.6991984883463412,2.9515012345731346,-0.892248261680388,-2.045588083434004e-12,-1.2767507541485352e-12,-0.06717390989489913,-6.345616433876654e-12,-0.01731321991015882,0.11558845497049915,0.8233646477004826,1.6546110542662894e-12,3.8537104688757062,-3.0900710761895267,-3.2746384647229907e-12,2.772507035528644,0.41652169064233585
0,2,1,406,2048,1.0,size,restricted,0.47931962331842615,2.1018738063756578e-11,1.505335994601223e-11,-1.2126556277690725,4.455780142879387e-13,-0.5680155615375234,2.501869552312236,2.6536486710551817,-2.0908031362979718,6.81315875072947e-11,0.914775735093994,0.7677249034452388,-1.3323109870825149e-12,0.2713518558602157,-3.327955430610585,-0.6911995257785019
0,3,1,406,2048,1.0,size,restricted,0.5087034718365556,0.2881958996800721,0.283989091816325,-1.1928726839433437,-0.17337829419651865,1.4577687194136266,-1.6529318306094043,-3.7263472811195637,0.1913903713255001,-0.727211193252002,1.424903657409082,1.0323482829620219,-1.589646748448645,0.16469968685436753,0.8080995134676303,0.28621674530870533
0,4,1,406,2048,1.0,size,restricted,0.6722601564713857,2.8597792336533376,4.236456734647602,0.42606843226464397,2.0317216277145437e-12,0.48849979563003965,-1.761584969370399e-12,7.936176991123233e-11,2.6591560318652037,2.280629913799634,-0.2415479873524671,-0.39060171301671925,-2.739761298278221e-12,-1.4172601576431678,4.322752448645125e-13,7.503999814354503e-12
0,0,2,106,2048,1.0,size,restricted,0.8933753867448923,1.233826637819778,1.0056729799069255,-0.6478878456668856,1.9695163159820532,0.2312631724210643,1.4446356267453835,-0.5248999163675869,-1.6254620857591704e-11,2.0135261799854884,1.6595986165285548,0.9980312878682389,4.260224893036406e-13,1.2722596122877583,1.3167896888968993,0.6820921193936255
0,1,2,106,2048,1.0,size,restricted,0.6990008010497764,0.20693548660090616,-0.5392550982347835,-1.5789124911088241,0.8891466247834977,-0.5386642429662245,-0.3361468591785293,1.8945647267798131,1.581748129669362,1.1131044414970488,-0.7387467961058383,-0.1629698720252049,-0.03697253662412195,0.8895607880209366,0.9512635167641794,1.153848849200248
0,2,2,106,2048,1.0,size,restricted,1.022352794301903,0.16422202293173996,1.1682443013159245,-0.8720409337993332,0.8815329621963653,0.7113940639976561,0.8354339342226114,-0.23111533662500233,-0.79503910448288,1.5405296762332406,0.004904640161605914,1.9270484112848538,-0.19619734856440035,2.2560598592496945,-0.9917930328581411,0.0006022599605805984
0,3,2,106,2048,1.0,size,restricted,0.6231406664907716,1.6485371838513148,-1.0417563332747115,-0.9049576256916637,-1.394285211147588,0.7513477990528172,-0.4634188771298339,0.9731120613285147,0.34411007108625125,0.9823562073431722,0.34044420243715445,1.0282764668202276,-0.17486660918879468,0.14865668638702795,1.6700577769055318,-0.506591167045858
0,4,2,106,2048,1.0,size,restricted,0.76923133245569,1.513391613527639,0.6080914409641485,-0.912222384147703,0.23476996099809533,1.6894171724173805,1.555197387225735,1.3756003871474107,-0.7608060575137942,0.9877347144030252,-1.1107259652166517,0.12314437714889469,0.6250232344994193,-0.44107732957661355,1.1451830354282457,1.9176149390748833
0,0,0,1536,2048,inf,equal,unrestricted,0.477065031473062,3.4295755487245515e-10,4.027853238709353e-10,2.9961596899002254e-10,-14.999999977864706,-5.344296589805404e-11,-3.4678749044513353e-10,-1.5007417345732335e-10,-1.4732674215204862e-11,-4.2389080626275084e-12,2.1043658385385532e-10,-2.618810641055787e-10,-8.322527730630265e-11,5.915025475280599e-11,1.2962661866459566e-09,-3.365203062933091e-10
0,1,0,1536,2048,inf,equal,unrestricted,0.46172329407507373,-1.1978373193511095e-10,-1.5652979524738717e-10,-2.2042960500905668e-10,-2.650573827235001e-10,-1.3839741034278835e-10,-2.602300670860964e-10,-7.846052899464779e-11,-14.99999997666465,2.551509676751387e-10,-2.1232291704966534e-10,-3.6635908972031226e-11,2.598400655433799e-10,1.3756563001631812e-10,2.467332229403271e-10,7.99196289135321e-11
0,2,0,1536,2048,inf,equal,unrestricted,0.4331218054632328,-3.9477677915985326e-11,-3.2053689444732836e-10,-2.0761108219194774e-10,3.1985147924527277e-10,3.1640541998605023e-10,-2.891859963041523e-10,2.0987118437956766e-11,-3.2096725751817043e-10,3.156919382004492e-10,-2.3385154870572443e-11,3.7641814316283224e-13,-1.155843792379249e-10,-8.649491412776202e-11,-14.999999974967942,3.106002533346619e-10
0,3,0,1536,2048,inf,equal,unrestricted,0.44885166710309754,2.0053659250645843e-10,2.4066448430099526e-10,1.8345568140631015e-10,2.5744595344693045e-10,7.49479914737852e-12,2.714742520280041e-10,-2.741628859440675e-10,-4.92112636983786e-11,2.4600226355127534e-10,2.4367870164329627e-10,2.5646342291370426e-10,-14.999999974207604,-2.1208727324456754e-10,-2.604737399991369e-10,8.478078366134562e-11
0,4,0,1536,2048,inf,equal,unrestricted,0.627041397180645,1.1344894351423432e-10,-7.2689252885810725e-12,6.407673214526225e-12,-2.8247834708462264e-10,2.2600396583922307e-10,-1.1889477579897922e-10,7.3819527927598e-11,-1.442986204984692e-10,-1.84299683929652e-11,1.457295878526376e-10,14.99999997771343,3.553387049662418e-11,-7.831841311684022e-11,-7.264438459554455e-11,-1.4719584544400255e-10
0,0,1,406,2048,inf,equal,unrestricted,0.7608385252850548,3.239205079724271e-10,-2.9879324249887003e-09,6.925524270999248e-10,-2.1482640621818496e-08,-7.472839597928771e-09,5.281567827576256e-09,-5.321386340256563e-10,-7.706972342096027e-10,-2.7745214712066714e-09,-1.4608062861647664e-09,14.999999814111849,2.7392594860140768e-08,-4.6908661600767986e-09,-2.3209099562096304e-09,-4.440968376629946e-09
0,1,1,406,2048,inf,equal,unrestricted,0.9451722048430414,3.814452140023752e-09,-1.5392302794017816e-09,-3.615644545596516e-10,-4.424753241722502e-10,-1.2070960559410946e-09,-8.885579453345521e-10,-1.0370174982136398e-09,3.6612547593068155e-10,7.27225630841881e-10,7.42563367546968e-11,8.278810039570065e-09,-14.999999944228971,-6.815088389060456e-10,2.1799407456691454e-09,5.762356359911091e-10
0,2,1,406,2048,inf,equal,unrestricted,0.8199365056579896,-1.965056457283471e-12,-4.044558169302998e-11,-1.1878496474503538e-09,-1.4494719670713402e-10,-7.008503864155874e-10,1.2019088208902301e-09,1.4202376554832613e-09,-2.54410545944082e-09,-1.563855483173612e-11,5.135288052375937e-10,2.243647362207134e-10,-2.204477170994522e-10,-7.847973484311295e-11,-14.999999963746406,-8.580875264774785e-10
0,3,1,406,2048,inf,equal,unrestricted,1.0908988452746164,-9.705255542819899e-12,-1.2902403125094619e-11,-5.412560060744176e-10,-3.088680272756497e-10,3.326803276495066e-10,-7.84463251104702e-10,-14.999999968520223,-7.353093083994301e-11,-4.361309249004188e-10,4.219333573054183e-10,1.0455598124164952e-10,-7.86288608426683e-10,-1.4102589546555857e-10,6.66760601726604e-11,-1.3763869337072494e-11
0,4,1,406,2048,inf,equal,unrestricted,0.9612721073023577,2.6068252285582588e-09,14.999999964353124,2.8947570784432393e-10,-1.3079045011271627e-10,2.2254754996899858e-10,-3.247959181139717e-10,1.6405036681259965e-10,1.5296741230431285e-09,1.0893034731349075e-09,-5.244863585409428e-10,-8.584978641597086e-10,-3.679948143964867e-10,-1.8835221814628622e-09,-2.1083652700684793e-10,1.0705823724179634e-10
0,0,2,106,2048,inf,equal,unrestricted,1.4071124065282496,4.815499001031452e-10,2.4104098839786406e-10,-5.810004734426387e-10,2.570554903871061e-09,-4.392207946791405e-11,3.6613349358162923e-10,-6.004364276248515e-10,-1.677455490274072e-10,14.99999998517769,3.7517494699832474e-09,1.2872781892528108e-10,-1.2597401673396495e-10,3.0901672785538505e-10,2.842410819175481e-10,1.5698749290409343e-10
0,1,2,106,2048,inf,equal,unrestricted,1.568731413960238,1.2995942321180086e-10,-2.4597240788384865e-09,-14.999999931947052,1.300249056371316e-09,-3.140947953254458e-09,-3.019587815992994e-09,1.0558139153694054e-08,5.010540773128732e-09,1.903187534761242e-09,-2.310449016634785e-09,-1.8539670238009964e-09,-1.0794495652209495e-09,9.637934812288019e-10,6.417408950395353e-10,1.5973067833765941e-09
0,2,2,106,2048,inf,equal,unrestricted,1.8270050050481839,-4.611755906860452e-11,2.670283369436722e-10,-8.572621698446203e-10,1.3692533291325887e-10,5.92715229672312e-11,4.353528858615765e-11,-2.4470374820779926e-10,-7.759818308380344e-10,9.279516117755521e-10,-2.5504736201431358e-11,1.0194073757143435e-09,-2.3475126917122553e-10,14.999999988990579,-2.0668155467406337e-09,-8.733975103214483e-11
0,3,2,106,2048,inf,equal,unrestricted,1.3990433883242588,9.49236429371681e-09,-1.0285559470526774e-08,-7.269013873993583e-09,-14.999999895026928,9.485656612681207e-10,-5.528637964167233e-09,1.6177867878292376e-09,9.837469487830165e-11,1.6872594000692959e-09,4.942903044972071e-10,1.2455160261055836e-09,-2.394033492896739e-09,-1.1712173918536364e-09,6.013044379427332e-09,-4.021685709451838e-09
0,4,2,106,2048,inf,equal,unrestricted,1.224562707197019,2.2066872523861437e-10,4.406164819002544e-11,-2.2225359337717643e-10,-2.0945698712200492e-11,2.1495955047575809e-10,1.5020781904290767e-10,1.2218507296279322e-10,-2.3110894652144356e-10,7.74353536950813e-11,-2.320408993428777e-10,-5.5714340162632044e-11,1.7107285795500603e-11,-2.1858405902961395e-10,5.800513061749557e-11,14.999999996359625
0,0,0,1536,2048,inf,equal,restricted,0.10382047465486717,0.7083030348581245,0.8556814376819947,0.4289310137516597,-0.9426463583578455,0.22323951930747438,0.0754973251784266,-0.4621239116550464,-0.6001771954277628,0.43369519709206744,-0.03245358442643066,0.11955161573490204,0.37375558292883077,0.4524304428579339,0.673719029293062,0.057146964852353
0,1,0,1536,2048,inf,equal,restricted,0.09967239498219975,-0.3896101226134888,-0.014554655846765734,-0.4025493474365693,-0.5161003427644372,0.17593475200961162,0.10460815793514627,-0.2634359424717164,-0.8612383856720672,0.8855730973494496,-0.7409585039824735,0.3419470418966437,0.6602101621608041,0.4696411882087253,0.3065926765854772,0.7874006719558306
0,2,0,1536,2048,inf,equal,restricted,0.06833988780686599,0.17605386365307246,-0.3189000129042543,-0.11400876873630554,0.18597584450410723,0.4541519160576274,0.02633194060283526,-0.37894363237820594,-0.5568310980301882,0.5652008800470141,-0.2268882327642356,-0.5200795229799912,0.19802332652261306,-0.03346873715250357,-0.811324592484431,0.653595482770143
0,3,0,1536,2048,inf,equal,restricted,0.07564074168735224,0.33664983269327436,0.37884344260167574,0.21174168895285606,0.2624987371876387,0.24238449297313783,0.8206540737825893,-0.5443625120000952,-0.058681080605094714,0.9255885016027233,0.05321526738955563,0.556966485749591,-0.6663273193225915,-0.25252554666459265,-0.1165446312329198,0.45334457356837804
0,4,0,1536,2048,inf,equal,restricted,0.09833770229859727,0.3239987474855535,0.4823424490407493,0.013492649666517953,0.38548867652724955,-0.3534665339274829,0.3633747556935793,0.27625783568048073,-0.41807448674825337,0.26467726730657776,0.1486629399044856,1.2623939105613893,0.5229780545121867,0.29439782092724903,-0.20007259665610025,-0.038075582417812476
0,0,1,406,2048,inf,equal,restricted,0.2512574583409078,0.4477372131521578,-0.11924161582268898,0.47022251460062436,-0.6895588744916648,-0.49900404796998343,1.114725783731321,0.5733244631407616,0.39716372007272605,-0.18460318619347366,-0.15339752722961567,1.7438877382854043,1.650151668346827,-0.02925816734542156,0.15333554619703282,-0.3913926599217314
0,1,1,406,2048,inf,equal,restricted,0.3052505617611698,1.2618914405826618,-0.3926858011132585,0.002208221032591084,0.07225897020842498,-0.3475381012373811,0.16531157846843567,-0.5321659460235451,0.5921067323247031,0.6409046408479526,0.06576773038973358,1.609586371883232,-0.7931476353162978,0.02728287061537464,1.3118167739000464,0.7161937441281665
0,2,1,406,2048,inf,equal,restricted,0.1970546381025939,0.25736345606713423,0.32499590777257825,-0.5574769767261546,0.09734702619509139,-0.397971018833938,1.3499731563541864,1.1687045166378702,-0.7423922346622306,0.09178983966050537,0.6040789359961908,0.5998179340782974,0.23243188041178683,0.4282377413566691,-1.1046086618715685,-0.33463237555559733
0,3,1,406,2048,inf,equal,restricted,0.19962167781169274,0.30771987055710665,0.32612909115934857,-0.4130300533033856,0.11862016290529932,0.7058953992276374,-0.5891749503543047,-1.4737284513847306,0.3194040138395196,-0.3628196560965803,0.742807567110769,0.653477583095758,-0.5849813398241763,0.28947326011363217,0.567248314709052,0.29586532104588326
0,4,1,406,2048,inf,equal,restricted,0.29003686787081073,1.3105653262415726,1.60310487629718,0.45862438308705494,-0.19731022489000644,0.406519147169823,0.2645081259638851,-0.08927799634794396,1.2541491357198398,0.9058302705979454,-0.5083631383528774,-0.3600965719887514,-0.04007367265504705,-0.43490549919539756,0.152609656952106,0.45105284993571815
0,0,2,106,2048,inf,equal,restricted,0.8849376387340323,1.0259506657106707,0.6789189350567427,-0.8117700691960928,1.5405038798325077,0.45967034774441284,1.466470194743058,-0.7966936264502648,-0.4749216608777455,2.790056976188227,1.357754350275197,1.1724133054189645,-0.0029795328125227553,1.0177532815696424,0.7425964711518719,0.6615459047055301
0,1,2,106,2048,inf,equal,restricted,0.7080434607269745,-0.0494055441541517,-0.6176121612090347,-1.832507801536657,0.6665887221066754,-0.4536290344036745,-0.4919029971943695,1.5982047365908076,1.3029823005575016,1.5687792522305521,-1.0742493867291847,-0.08477858247796283,-0.29117104269416944,0.7524388184160994,0.30337767574175767,1.200236226157212
0,2,2,106,2048,inf,equal,restricted,1.069010164846384,0.22263115629715768,1.3704888761939096,-0.8786480255449226,1.2036610722876835,0.666867155494496,0.87245364852171,-0.19208746542109587,-0.7241942079769652,1.4214902914752792,0.16299732971043632,2.0356736945502885,-0.2872542883177482,2.5012580171616583,-0.9816204900094536,0.020655308903133097
0,3,2,106,2048,inf,equal,restricted,0.6596724207108418,1.689565824494796,-1.1017297686675072,-1.0376096800576113,-1.6301852924720652,0.883085722445344,-0.5266049304807748,0.841205147926626,0.12442884566666643,1.1439551504324255,0.2757038947531522,1.1935089680843354,-0.2417062126504363,0.27492571896099416,1.5219336741340015,-0.47571221066563396
0,4,2,106,2048,inf,equal,restricted,0.8075827061473497,1.5657017215752238,0.5428979801274723,-0.9414454070855702,0.036493396922979676,1.797204015188971,1.5790843923500593,1.4182897244389756,-0.8932223205732355,1.0492488254195749,-1.1655118331773682,2.3444890279080325e-11,0.4895513234082335,-0.47087232485073666,1.0324523104886647,2.0180244243199237
0,0,0,3072,4096,1.0,size,unrestricted,0.30882885726973,3.3278104357934414e-10,1.8224411571260476e-10,-2.0108373827208593e-10,-14.999999974195134,-2.2609745505037552e-10,-2.519932360089741e-10,-3.4910439429452795e-10,-1.1177618727715858e-10,-3.4745002823589585e-10,-1.7865109489954296e-10,7.032078594302381e-11,-3.225482491662448e-11,-1.850253639168205e-10,1.8840399678156884e-10,-8.997985081527845e-13
0,1,0,3072,4096,1.0,size,unrestricted,0.39359730505115853,-5.1100506282575145e-11,1.666896580402987e-11,-2.4993030034799123e-12,-1.465614041016187e-09,8.69694570169324e-12,-3.187027646449515e-11,-6.932440841651779e-11,-14.999999995967276,3.1058900820221827e-10,7.534468109933374e-12,-3.282044531429813e-11,7.917633280247701e-11,1.5190358797749362e-12,3.6196908635137677e-11,4.987496590255615e-10
0,2,0,3072,4096,1.0,size,unrestricted,0.2945703973120281,-3.0646897082789606e-10,-2.754214806537269e-10,1.313653810178214e-10,2.6295519512744003e-10,-3.0981147540540054e-10,2.1257735069692636e-11,-1.6442918676101286e-10,-1.0726599755905554e-10,-8.226081104916969e-11,-14.999999978059602,-1.7418860481580245e-10,-1.0111017438466344e-10,-1.0638421113779784e-10,-2.770900126821161e-10,2.889562287584019e-10
0,3,0,3072,4096,1.0,size,unrestricted,0.20704349713900747,-1.5619544597386082e-10,14.99999997618168,1.033408886490443e-09,1.0543423354270211e-10,-3.7943581162307775e-10,9.481362625205806e-11,-6.986276124791231e-11,-2.746274923035287e-10,3.9807602133935827e-10,-4.707933334554925e-11,3.824171306087248e-10,-9.884600514637293e-11,-3.7105501864859766e-10,-2.2981259646090827e-10,-3.8949001682537516e-10
0,4,0,3072,4096,1.0,size,unrestricted,0.38982696253559695,6.312834401233928e-11,4.6968121724452685e-11,-4.4006430266091737e-11,3.316060475999322e-10,-1.373328892075464e-10,-3.241433319530822e-11,1.3742818138748657e-09,-1.1040292522143702e-10,-1.1300725005754557e-11,3.254210019336791e-11,14.999999996226778,3.766144098918831e-11,1.4902261059011955e-11,-2.426485490464801e-10,-2.572956671421637e-10
0,0,1,815,4096,1.0,size,unrestricted,0.6878223522687346,-5.42054487078985e-11,-1.2134338308231764e-10,8.831239685787955e-12,-3.3249668864416426e-10,-4.367970883796612e-10,5.445046279690861e-11,4.1421862650362985e-12,-8.37093756627753e-12,-2.2558953819532241e-10,-4.948277658792936e-10,14.999999970652645,1.8242542124175757e-10,-3.3427526864527914e-10,-4.143559812935599e-10,-2.644784415268987e-10
0,1,1,815,4096,1.0,size,unrestricted,0.6066889226426707,2.418327882756229e-08,-1.453851546808112e-09,4.941553871734635e-10,-1.4907201956663656e-11,-5.192963719841058e-10,-2.92727049340636e-10,-1.1012191338274543e-09,1.8208864297905586e-09,2.739638328222885e-10,-3.804305216503404e-09,14.999999900098997,-1.3027306933850843e-09,-1.8522702144550702e-09,8.757766421898385e-10,6.647918816149504e-10
0,2,1,815,4096,1.0,size,unrestricted,0.9600346274602212,1.7674819095228096e-10,-1.753230169314001e-10,-2.9117666896717694e-10,-3.6404706507536175e-11,-2.202282027188246e-10,14.999999975669065,-1.3757793136243868e-10,-1.1275822200521759e-10,-1.9425339522758332e-10,-2.035138243472197e-11,1.8209708734048375e-10,9.626648702807089e-11,2.023991716167991e-10,-6.585956089607838e-10,-2.7477342806047105e-10
0,3,1,815,4096,1.0,size,unrestricted,0.7250468946843345,-4.119711220351867e-10,1.7410347974448416e-10,-2.327240068138138e-10,2.6081767715655666e-10,2.1383223608823804e-10,-3.0397091615878866e-10,-14.99999997172936,3.36881347803765e-10,-2.9577442018216704e-10,4.105690428651892e-10,-4.7965549972128233e-11,-3.679562640164052e-10,-2.260652891960822e-10,2.746550361835653e-11,-2.699504255000732e-10
0,4,1,815,4096,1.0,size,unrestricted,0.49017005045235207,8.152847291536029e-11,8.734622818860137e-11,9.228022913678367e-11,-1.551822935454041e-11,4.803018491493496e-11,-3.1141374582592784e-10,-2.019568070209064e-10,3.894425353256588e-10,14.999999996087963,-3.0777309693828445e-10,-6.005127645663343e-11,-1.704559921479581e-11,-3.0631228485220034e-10,-4.305534722695328e-10,1.1838558945996856e-10
0,0,2,209,4096,1.0,size,unrestricted,1.4820527754587658,7.730109615811639e-10,5.650572170153208e-10,-1.710869213864335e-09,3.825395017193921e-10,-7.863172267771442e-10,8.717575152125336e-10,-4.91316737967456e-10,-9.990094232867947e-10,14.999999955667333,4.4956963103581e-09,7.497628531446262e-10,-2.6520202573623546e-10,8.692412794248752e-10,2.9130173355476694e-09,7.865461175171451e-10
0,1,2,209,4096,1.0,size,unrestricted,1.045219834211763,3.049217315097255e-10,-1.875553139081656e-10,-3.446664318164203e-11,2.424053947101393e-12,-5.908326528755573e-11,-14.999999996961677,-6.347737776186458e-11,-4.1940018499419384e-11,3.6662557245269374e-11,-5.681114049782638e-11,-1.5475813985578261e-10,-1.4927207744501564e-10,2.4611978336367896e-10,2.173817265064837e-11,3.07934377340616e-11
0,2,2,209,4096,1.0,size,unrestricted,1.8707673687457729,-8.151101926047345e-10,1.1289459824529419e-09,1.1571547494756632e-10,6.179821981022036e-10,7.015465768431458e-10,2.2296428152918208e-10,-3.427554591096563e-10,-3.788670329553862e-09,3.6348002513455874e-10,3.0189883119726703e-10,6.010484034614556e-10,-1.914724862402739e-09,14.999999961638206,-9.864381906773294e-10,-1.7074660264351353e-10
0,3,2,209,4096,1.0,size,unrestricted,1.3551103127162951,1.7966816245126125e-09,-14.999999943016094,-2.669241767335924e-09,-4.25218275258559e-09,3.779320535942792e-09,6.454283380779818e-10,1.0341612977895894e-09,-2.5959212011823933e-09,3.5605350536301936e-09,-1.274227314704459e-10,-1.9635018128248153e-10,-4.5657733603802823e-10,-5.18139322701262e-10,3.112404542942572e-09,-9.62616345143952e-10
0,4,2,209,4096,1.0,size,unrestricted,1.007083729810634,6.644890095539768e-11,-4.49158254465815e-12,-1.1188866359896635e-09,1.1839933489230821e-11,5.481255927562303e-11,7.347491879947911e-11,2.1259895643892545e-09,-4.468566313528927e-11,1.9068232001790345e-10,-2.756896538147848e-10,2.1779432882434772e-10,-3.4520766208906197e-10,-3.468706154626935e-10,1.6992304430803293e-10,14.999999991638731
0,0,0,3072,4096,1.0,size,restricted,0.2151261899655964,2.233392625237106,0.4953406273172287,-3.4461786888585143e-12,-4.218065125297169,-1.1437542652614099e-11,-2.6374264734182158e-11,-0.8189624068025332,-2.620237801497688,-0.7979854206306168,-3.4422850830738485e-12,8.205927935636135e-11,1.1875092745225183e-12,-1.28993819543412e-12,3.816015993066449,5.994475847662492e-13
0,1,0,3072,4096,1.0,size,restricted,0.29830212980079557,-8.018419120524072e-13,3.1277088430262834e-12,7.820068717843125e-13,-3.5381664888734226,1.4235236185280923e-12,-9.133899773135034e-14,-2.353415377150052e-12,-3.870460920921306,2.937358564213883,8.709430231746913e-13,-4.565752119878052e-13,1.357772276100128,1.418179272137363e-12,0.3061244859032403,2.990117263891719
0,2,0,3072,4096,1.0,size,restricted,0.21890205080262282,-0.6446579213390976,-1.1458412525112662e-11,9.50984466163831e-12,2.41404360100523,-3.10107074735981e-10,4.0795429744259955e-12,-3.1421467229643647e-12,-1.2980165426605334e-12,3.3388585724174744,-4.920564946327653,-1.7338382154948424,-1.6864811677427578,-1.8939579679139445e-12,-9.636912905052332e-12,0.2615555755279516
0,3,0,3072,4096,1.0,size,restricted,0.1787798639366683,8.977440122557209e-14,5.779040872330418,4.524020611955514,-1.3929376469417327e-13,-0.343167208465794,-1.3680351040144997e-13,1.207634061000466e-14,-7.29248551561467e-15,3.5582304662354156,2.5808085708715573e-15,0.24566843441904396,4.505644055674756e-14,-0.5498724065137424,9.516547714125351e-14,-1.2575659426657551e-11
0,4,0,3072,4096,1.0,size,restricted,0.3401502554409313,2.853333306153581e-11,-8.622636692683416e-12,5.9001038238932974e-12,2.5463125019611237,-3.1131797345475772e-12,2.6346631036065e-12,5.147479054118206,8.785752204484435e-12,6.694334801949359e-14,-7.95521400845799e-12,5.819331583964219,-9.065926376680045e-12,-6.066983894768335e-12,-0.4377429409893407,-1.0491339185076112
0,0,1,815,4096,1.0,size,restricted,0.3089419068192283,0.43872501456095514,0.052350230089333975,0.7725229427577517,-0.6451723183926464,-1.1255982786805023,0.7655918216478067,0.7134134897688023,0.5903476894213289,-0.27252290238469595,-1.8203052640342883,3.8549014272232456,1.1508082603294092,-0.5668095541649324,-1.0863720785005275,-0.7121907574171169
0,1,1,815,4096,1.0,size,restricted,0.3952928282631168,3.3017752119794266,-0.3034158306106215,0.8540988654673237,0.3285335438305685,7.791607574868593e-12,0.14481154664286344,-0.053256437420771185,1.8121261924156455,0.43371855245407676,-1.6801954650839883,3.5456995408420346,-0.224161930525183,-0.6620136821612921,1.1405622103342128,0.5156309900222295
0,2,1,815,4096,1.0,size,restricted,0.5587112976836411,1.15832548852754,-0.15407232429211562,-0.6398978864995494,0.25442956553532586,-0.32034558723038015,3.5822783373601554,2.691439765373775,0.062185303538482214,-0.009628910775645505,0.16624755033767824,1.1681157908326467,0.8704083265045133,1.2490431786156517,-2.0386794900813916,-0.6349024941504979
0,3,1,815,4096,1.0,size,restricted,0.33085379586127517,-1.1649271542830408,1.0546072545496668,-0.1797074495031818,1.407612833492546,1.0280550724790751,-0.3414781264652181,-2.8725641836814484,1.6286863649468777,-0.5284735778744766,1.9411776866582957,0.3303256668111596,-0.9388833861749886,-0.28928142913079125,0.6399740700405484,-0.6542457434456603
0,4,1,815,4096,1.0,size,restricted,0.39636351280045007,0.792089478308028,0.9282324001977623,1.2152236562130814,-7.806590846066398e-15,0.0381200823185371,-0.9836497318635168,-0.8749908977530035,2.631839014444714,2.694168227702517,-1.3777135107540566,-4.412696165689135e-12,-7.817807900867756e-14,-1.2556747980613123,-1.19275521480916,1.0155429876768116
0,0,2,209,4096,1.0,size,restricted,0.7055915949349711,1.1097159790266131,0.8972714758036409,-0.5442668025749489,0.7184430579503531,-0.08190970681934741,1.3463325732498665,0.03769115332036192,-0.1662531928933064,2.188044082309842,1.6220173493324275,1.11708006714839,0.28235234361732026,1.1135217628921694,1.8403886358544583,0.7987773973339759
0,1,2,209,4096,1.0,size,restricted,0.4087403388050186,1.6776848282057206,-0.7167645636940712,0.02245996721558686,0.36279881953378046,-0.27815722533583687,-0.9775424455593429,-0.2554589651119505,-0.10014227129504018,0.6982401864718034,-0.3572618504867395,-0.5760786187683676,-0.5071427461075523,1.6817301543753236,0.7009104664128536,0.5707176116723489
0,2,2,209,4096,1.0,size,restricted,0.7436409047396415,-0.22882610532233907,1.3837508362640571,0.5611932066503873,0.9994869265316937,1.057846784492309,0.8222819321858753,-0.0393226775692247,-0.9785810914646511,0.7829089930812168,0.514867392669381,1.1637112815263264,-0.8012018407981876,2.1653969510461897,-0.3560061985615115,-0.000343656876104085
0,3,2,209,4096,1.0,size,restricted,0.6045586807464335,1.267482185449192,-1.2136609337520865,-0.5965415870307061,-0.7660620998386098,1.436499925792572,0.9805397215127125,1.0497948708286622,-0.5562272575967206,1.5320559963526803,0.23596669083286945,0.34760808330108606,0.199997112368133,0.07555345439106861,1.5543144692385844,-0.28409241880234243
0,4,2,209,4096,1.0,size,restricted,0.5187317020627267,0.8053158384365299,0.3144535851303804,-0.9052255199958021,0.5402627170296952,0.7619930131128694,0.9658511817887129,1.9816923288155317,0.2555743875442216,1.0940095159656893,-0.6100629563574141,1.2476162353821545,-0.47893308639662985,-0.5343245387537437,1.2668398650643433,1.7479158980760214
0,0,0,3072,4096,inf,equal,unrestricted,0.30882885726973,3.3278104357934414e-10,1.8224411571260476e-10,-2.0108373827208593e-10,-14.999999974195134,-2.2609745505037552e-10,-2.519932360089741e-10,-3.4910439429452795e-10,-1.1177618727715858e-10,-3.4745002823589585e-10,-1.7865109489954296e-10,7.032078594302381e-11,-3.225482491662448e-11,-1.850253639168205e-10,1.8840399678156884e-10,-8.997985081527845e-13
0,1,0,3072,4096,inf,equal,unrestricted,0.39359730505115853,-5.1100506282575145e-11,1.666896580402987e-11,-2.4993030034799123e-12,-1.465614041016187e-09,8.69694570169324e-12,-3.187027646449515e-11,-6.932440841651779e-11,-14.999999995967276,3.1058900820221827e-10,7.534468109933374e-12,-3.282044531429813e-11,7.917633280247701e-11,1.5190358797749362e-12,3.6196908635137677e-11,4.987496590255615e-10
0,2,0,3072,4096,inf,equal,unrestricted,0.2945703973120281,-3.0646897082789606e-10,-2.754214806537269e-10,1.313653810178214e-10,2.6295519512744003e-10,-3.0981147540540054e-10,2.1257735069692636e-11,-1.6442918676101286e-10,-1.0726599755905554e-10,-8.226081104916969e-11,-14.999999978059602,-1.7418860481580245e-10,-1.0111017438466344e-10,-1.0638421113779784e-10,-2.770900126821161e-10,2.889562287584019e-10
0,3,0,3072,4096,inf,equal,unrestricted,0.20704349713900747,-1.5619544597386082e-10,14.99999997618168,1.033408886490443e-09,1.0543423354270211e-10,-3.7943581162307775e-10,9.481362625205806e-11,-6.986276124791231e-11,-2.746274923035287e-10,3.9807602133935827e-10,-4.707933334554925e-11,3.824171306087248e-10,-9.884600514637293e-11,-3.7105501864859766e-10,-2.2981259646090827e-10,-3.8949001682537516e-10
0,4,0,3072,4096,inf,equal,unrestricted,0.38982696253559695,6.312834401233928e-11,4.6968121724452685e-11,-4.4006430266091737e-11,3.316060475999322e-10,-1.373328892075464e-10,-3.241433319530822e-11,1.3742818138748657e-09,-1.1040292522143702e-10,-1.1300725005754557e-11,3.254210019336791e-11,14.999999996226778,3.766144098918831e-11,1.4902261059011955e-11,-2.426485490464801e-10,-2.572956671421637e-10
0,0,1,815,4096,inf,equal,unrestricted,0.6878223522687346,-5.42054487078985e-11,-1.2134338308231764e-10,8.831239685787955e-12,-3.3249668864416426e-10,-4.367970883796612e-10,5.445046279690861e-11,4.1421862650362985e-12,-8.37093756627753e-12,-2.2558953819532241e-10,-4.948277658792936e-10,14.999999970652645,1.8242542124175757e-10,-3.3427526864527914e-10,-4.143559812935599e-10,-2.644784415268987e-10
0,1,1,815,4096,inf,equal,unrestricted,0.6066889226426707,2.418327882756229e-08,-1.453851546808112e-09,4.941553871734635e-10,-1.4907201956663656e-11,-5.192963719841058e-10,-2.92727049340636e-10,-1.1012191338274543e-09,1.8208864297905586e-09,2.739638328222885e-10,-3.804305216503404e-09,14.999999900098997,-1.3027306933850843e-09,-1.8522702144550702e-09,8.757766421898385e-10,6.647918816149504e-10
0,2,1,815,4096,inf,equal,unrestricted,0.9600346274602212,1.7674819095228096e-10,-1.753230169314001e-10,-2.9117666896717694e-10,-3.6404706507536175e-11,-2.202282027188246e-10,14.999999975669065,-1.3757793136243868e-10,-1.1275822200521759e-10,-1.9425339522758332e-10,-2.035138243472197e-11,1.8209708734048375e-10,9.626648702807089e-11,2.023991716167991e-10,-6.585956089607838e-10,-2.7477342806047105e-10
0,3,1,815,4096,inf,equal,unrestricted,0.7250468946843345,-4.119711220351867e-10,1.7410347974448416e-10,-2.327240068138138e-10,2.6081767715655666e-10,2.1383223608823804e-10,-3.0397091615878866e-10,-14.99999997172936,3.36881347803765e-10,-2.9577442018216704e-10,4.105690428651892e-10,-4.7965549972128233e-11,-3.679562640164052e-10,-2.260652891960822e-10,2.746550361835653e-11,-2.699504255000732e-10
0,4,1,815,4096,inf,equal,unrestricted,0.49017005045235207,8.152847291536029e-11,8.734622818860137e-11,9.228022913678367e-11,-1.551822935454041e-11,4.803018491493496e-11,-3.1141374582592784e-10,-2.019568070209064e-10,3.894425353256588e-10,14.999999996087963,-3.0777309693828445e-10,-6.005127645663343e-11,-1.704559921479581e-11,-3.0631228485220034e-10,-4.305534722695328e-10,1.1838558945996856e-10
0,0,2,209,4096,inf,equal,unrestricted,1.4820527754587658,7.730109615811639e-10,5.650572170153208e-10,-1.710869213864335e-09,3.825395017193921e-10,-7.863172267771442e-10,8.717575152125336e-10,-4.91316737967456e-10,-9.990094232867947e-10,14.999999955667333,4.4956963103581e-09,7.497628531446262e-10,-2.6520202573623546e-10,8.692412794248752e-10,2.9130173355476694e-09,7.865461175171451e-10
0,1,2,209,4096,inf,equal,unrestricted,1.045219834211763,3.049217315097255e-10,-1.875553139081656e-10,-3.446664318164203e-11,2.424053947101393e-12,-5.908326528755573e-11,-14.999999996961677,-6.347737776186458e-11,-4.1940018499419384e-11,3.6662557245269374e-11,-5.681114049782638e-11,-1.5475813985578261e-10,-1.4927207744501564e-10,2.4611978336367896e-10,2.173817265064837e-11,3.07934377340616e-11
0,2,2,209,4096,inf,equal,unrestricted,1.8707673687457729,-8.151101926047345e-10,1.1289459824529419e-09,1.1571547494756632e-10,6.179821981022036e-10,7.015465768431458e-10,2.2296428152918208e-10,-3.427554591096563e-10,-3.788670329553862e-09,3.6348002513455874e-10,3.0189883119726703e-10,6.010484034614556e-10,-1.914724862402739e-09,14.999999961638206,-9.864381906773294e-10,-1.7074660264351353e-10
0,3,2,209,4096,inf,equal,unrestricted,1.3551103127162951,1.7966816245126125e-09,-14.999999943016094,-2.669241767335924e-09,-4.25218275258559e-09,3.779320535942792e-09,6.454283380779818e-10,1.0341612977895894e-09,-2.5959212011823933e-09,3.5605350536301936e-09,-1.274227314704459e-10,-1.9635018128248153e-10,-4.5657733603802823e-10,-5.18139322701262e-10,3.112404542942572e-09,-9.62616345143952e-10
0,4,2,209,4096,inf,equal,unrestricted,1.007083729810634,6.644890095539768e-11,-4.49158254465815e-12,-1.1188866359896635e-09,1.1839933489230821e-11,5.481255927562303e-11,7.347491879947911e-11,2.1259895643892545e-09,-4.468566313528927e-11,1.9068232001790345e-10,-2.756896538147848e-10,2.1779432882434772e-10,-3.4520766208906197e-10,-3.468706154626935e-10,1.6992304430803293e-10,14.999999991638731
0,0,0,3072,4096,inf,equal,restricted,0.028737096154359498,0.37972193280288613,0.1843899507661576,0.041960336612546216,-0.5920901435827565,-0.060766845798517766,0.06871212499621251,-0.20599735045071632,-0.1437412843148431,-0.047635909899013486,-0.03601121596040073,0.27593857274771655,0.20535919039267653,-0.039842060458596014,0.5444766866166354,0.057498277618796494
0,1,0,3072,4096,inf,equal,restricted,0.04114320227192839,0.02998237405445737,0.12375899954883404,0.16076503078880042,-0.5594644093861928,0.05352896975818137,0.14229293580727118,-0.07700860051702364,-0.3074288273828008,0.5410251438200872,0.13236099281840397,0.16910741327533266,0.3819731184379141,0.07422615199621509,0.249296999280211,0.4124863953962562
0,2,0,3072,4096,inf,equal,restricted,0.02596850005563166,-0.20182699490733305,-0.020591889894033627,0.30261164167674887,0.20417364220137063,-0.3317813195767034,0.21495476101302063,-0.08940950697936362,0.1399136485924405,0.400112115033391,-0.36784617870908426,-0.1786532330746384,-0.07248072009368108,-0.11962935244022084,-0.11862464820805918,0.16445482772460748
0,3,0,3072,4096,inf,equal,restricted,0.026859482914275933,0.05895125307879023,0.5351184837481345,0.5358982819285677,0.003996597029970656,-0.13973523368158908,0.23178254389926853,0.01892327177007325,0.0991058972200222,0.6517140594884246,-0.002035658524965609,0.44858050831888163,0.12905939906017844,-0.18792585038020881,0.1066331522067126,-0.20034897806039162
0,4,0,3072,4096,inf,equal,restricted,0.04900592736179687,0.31348879133733615,0.10947312098840942,-0.04941322009547332,0.2560865535402267,-0.030391662648519575,0.13098956527392885,0.55062796121771,-0.04333403882424794,0.20192754831212778,0.15194284999768234,0.7849820304762745,0.274544022119804,0.1462990129785955,-0.09951976126310198,-0.2209152588524383
0,0,1,815,4096,inf,equal,restricted,0.13825914535531472,0.33968999318848925,0.18482249146628976,0.5480564229554152,-0.13343418172508514,-0.4851022605694807,0.5461081839607882,0.47061203099527765,0.39848743916117435,-0.02653977165348018,-0.7257247229932222,1.9477377879861832,0.6524617989499415,-0.14419277802650968,-0.3761047282158185,-0.24804204788240472
0,1,1,815,4096,inf,equal,restricted,0.16506092446414372,1.4057923013267657,-0.0658723024687743,0.9002157280696634,-0.07158923014044022,-0.4412388855101762,0.32404058148534026,-0.45530786275642743,1.1478638620854729,0.1287827637032803,-0.20858795715716835,1.474733557728688,0.13989624553467517,-0.3987550894570153,0.20632163713904972,0.28461888610002267
0,2,1,815,4096,inf,equal,restricted,0.26281288224430405,0.6067147612087571,0.08521053326212946,-0.1341120316309619,0.20860813059618444,-0.3493702667519301,1.7382547826068022,1.1857177558114165,0.17515520247855842,-0.08460628988295645,0.361527501538409,0.6909787894041488,0.6932254913355647,0.552191860592095,-0.9522324491824781,-0.308505974803207
0,3,1,815,4096,inf,equal,restricted,0.14179663131148343,-0.4073790556967139,0.590234529774199,0.046870438047099124,0.6158063756708206,0.38878551596093025,-0.033765164969077006,-1.2327033527739353,0.8151193314399686,-0.3023871821872783,1.0662834112731545,0.24860657814779075,-0.23694240994851076,-0.14664483593030755,0.354788165568743,-0.18742128598228278
0,4,1,815,4096,inf,equal,restricted,0.1874196976437344,0.8131843705978729,0.732314837593558,0.9982161290309068,-0.011312869063447122,0.3887742444524942,-0.34246751680391535,-0.4693899509974731,1.1718262532489119,0.9425873886350863,-0.3275560163221964,-0.034598546165971966,0.26791529088287847,-0.5302039424037073,-0.514310605246264,0.609386642094657
0,0,2,209,4096,inf,equal,restricted,0.5964307872907106,0.9147586001292284,0.4930251285846529,-0.7107769282922196,0.11201826339645383,-0.01940742883245258,1.053816493028704,-0.05356598694686093,-0.32656107661416983,2.0228383907973635,1.244566473738726,1.0411655962904036,-0.03669191539134648,0.8149195764182822,1.3772791566933844,0.6730480707655353
0,1,2,209,4096,inf,equal,restricted,0.3937172199358354,1.4772561714940782,-0.844944395734777,-0.11787643835628614,0.13199519602731857,-0.26399725730894386,-0.9042128682213079,-0.40142345301811283,-0.06025698071425895,0.6517046310894987,-0.4877489170621931,-0.5814337378452837,-0.524765314468273,1.5363169122606692,0.570027718961169,0.45307168011618626
0,2,2,209,4096,inf,equal,restricted,0.6194596296558201,-0.3452028332616153,0.8151972593553661,0.053217426874316784,0.32749120376905405,0.9470210752526574,0.5906006730414031,-0.05778316066419328,-0.7741371382899934,0.9023751231767109,0.27222920606943607,1.0303126383977064,-0.9883488641161802,1.7725147353722457,-0.4795956218535353,-0.11878942999301559
0,3,2,209,4096,inf,equal,restricted,0.5912543553164736,1.205138408424104,-1.1965043482062339,-0.6619321954895695,-0.8236175775732573,1.422873818507271,0.942418310360514,0.9396430136656189,-0.5926712786309066,1.4108877378158298,0.1902559502566001,0.39125855460499315,0.07200394009499889,0.10794664827296752,1.43522216960306,-0.279607139414041
0,4,2,209,4096,inf,equal,restricted,0.4711957010555314,0.6372267358125249,0.04923349336116488,-1.2679581155531776,-0.028215330059216216,0.7858363880243485,0.8183331921239737,1.5433197416612328,-0.006746299894738667,0.8947511979053394,-0.4993159234012603,1.2143327524465735,-0.754541386959828,-0.5628349721863911,0.8563186817853716,1.3792763750649695
0,0,0,6144,8192,1.0,size,unrestricted,0.15223782607469905,4.952549762383776e-10,4.0167062269704135e-10,-7.921101284644186e-11,-2.291837353134911e-09,-5.421443400831767e-10,-2.814332403349377e-09,-1.189406130113125e-08,-9.469814958235901e-09,-14.99999939658682,1.5175711007957984e-10,1.2586012165646e-09,-3.4411334055344236e-10,-1.728432367382034e-09,5.209383846839847e-07,-1.4276525965291581e-09
0,1,0,6144,8192,1.0,size,unrestricted,0.2708002216636036,-1.276199067822089e-10,2.2770128683756473e-10,5.6525866070806785e-11,-14.999999976038449,1.7705707377127863e-10,-1.3507150031062927e-10,1.2751606197461334e-10,-3.3676398831430494e-11,1.972202393377146e-10,-1.950419778054511e-10,1.0965602731194193e-10,3.0716406520376245e-11,2.3787688127103835e-10,-9.572907942945184e-11,-4.078153921872742e-12
0,2,0,6144,8192,1.0,size,unrestricted,0.26248624444082935,-1.920120471620114e-08,-3.197377496109669e-08,3.7232879755589285e-09,8.70908810028985e-11,6.135736949368163e-10,-1.3750202715792514e-09,-7.809137208866744e-09,-2.137267998463309e-08,9.033377563453574e-09,-14.999999829657915,-1.9457881539152667e-09,-7.211901296967875e-09,6.357837280152543e-09,-2.717562658268046e-09,-7.165669518612275e-11
0,3,0,6144,8192,1.0,size,unrestricted,0.22707016832884927,1.1540584274364908e-09,4.487116523728427e-09,-1.810224395768845e-10,-7.047944972036322e-09,-14.9999998938096,1.289437134303747e-09,6.124690453619817e-09,-1.4356838874337016e-09,8.19023627696549e-09,-9.40044820832358e-10,1.7779820983844587e-08,1.851605932340573e-10,-9.12989208106823e-09,2.4533020135839687e-09,8.593552001783677e-10
0,4,0,6144,8192,1.0,size,unrestricted,0.29889703449938376,5.659532879397713e-11,6.2853527952857685e-12,5.078268281527156e-11,2.170247755713643e-11,-4.799330942703873e-11,5.467795629950857e-12,14.999999974833521,1.1807259406306802e-10,9.661454359519959e-12,-1.5126580060649448e-11,-5.093331897577828e-11,4.452654256050691e-11,-6.403745540206819e-11,-5.766292995171852e-11,-1.5618879021832433e-11
0,0,1,1634,8192,1.0,size,unrestricted,0.40811057107567855,-2.938899944303835e-10,5.519393966897656e-12,3.250015967721612e-10,-3.40919035078975e-10,-2.545225349769814e-10,-3.341101432479032e-10,-3.104477952763391e-10,1.0374233831872961e-10,3.3167106097535365e-10,-3.1679988917631335e-10,1.7543979023953236e-09,-1.1246235641694758e-10,-3.736755307893835e-10,-3.6654888753327256e-10,-14.99999997776696
0,1,1,1634,8192,1.0,size,unrestricted,0.3302272578296639,5.843615898992951e-10,-5.326234007397423e-10,7.818509315571594e-10,-2.3909310526526946e-10,-6.457840234916826e-10,-5.129548621676292e-10,-5.69044075511416e-10,2.6032701676094e-10,-5.379470724220618e-11,-3.1232929435843795e-10,14.999999972704845,-1.7482319767415626e-10,-1.2541502069852897e-10,-5.10697873372142e-11,-2.6468680152797367e-10
0,2,1,1634,8192,1.0,size,unrestricted,0.5009936142963072,-2.2161937767750962e-10,-3.4202309605406437e-10,-1.3170557235317547e-10,-3.9940844937271703e-10,-5.62275174937353e-11,14.999999975467265,3.6514251641329053e-10,-4.319272474528588e-10,-2.363439850640546e-10,-1.8412641201105032e-10,-1.226518702997655e-10,4.232950284772105e-10,4.388700687269399e-10,-1.8945601567813033e-11,-2.4154883344415256e-10
0,3,1,1634,8192,1.0,size,unrestricted,0.44140769795711854,2.7930438917452206e-10,2.0899591752395876e-10,-2.1729397022010677e-10,2.546016176783017e-10,-7.102461814269172e-12,1.185353503459094e-10,-14.99999997555066,-1.4526698538713782e-12,-2.547402133101829e-11,5.63602222675444e-11,-1.0720903578247894e-11,-3.0231872728463377e-10,3.578871221194668e-11,1.3478502758838966e-10,6.297070942957073e-12
0,4,1,1634,8192,1.0,size,unrestricted,0.34486633690816,-3.6144140555242316e-10,2.2021443757522166e-10,1.5292095619375223e-10,-3.5210794550224725e-10,9.562464035032498e-12,-1.0212037763719669e-10,-4.680126927223682e-10,-1.625783199677334e-10,5.88678812610077e-10,-3.8390678020537204e-10,-7.033013963312845e-10,-1.0140087193807138e-10,-2.9158878117319683e-11,-1.6060627461845206e-10,14.999999972508464
0,0,2,414,8192,1.0,size,unrestricted,0.9501406198252652,7.73514214059493e-10,4.5299611529251743e-10,-7.35405566426153e-11,-9.84349357529341e-10,-8.716262559467946e-10,9.937015997377251e-10,5.748677576311653e-10,-7.035227764273325e-10,8.009895191411238e-10,14.99999996717218,3.2853794559066613e-10,1.2846070910163616e-09,1.378263283700085e-10,9.159278372781347e-10,3.884423028352338e-10
0,1,2,414,8192,1.0,size,unrestricted,0.9004166444409508,4.041532777695509e-09,-3.334940312171242e-09,-2.3897940385703925e-09,-8.891320671680395e-10,-9.790518216666243e-10,-8.2828134789151e-09,-1.2128427091354045e-08,-3.6733774854650768e-09,1.4355832427936446e-09,-2.4696219454156693e-09,-14.999999803766661,-6.36404975268407e-10,3.849193665837533e-08,-2.759739149167617e-09,2.283761035958037e-09
0,2,2,414,8192,1.0,size,unrestricted,1.0413069228584253,-3.712118684519251e-10,1.031131361740542e-08,-1.5367454440084102e-09,6.325519462441259e-10,2.721208576535877e-09,3.795760672094038e-09,-1.5505767184410848e-09,-3.1172563008159915e-09,3.5237864229789918e-09,2.439017203606189e-09,2.42451392602008e-09,-2.8049929471751185e-08,14.99999986487918,-5.983481779565416e-10,-2.234032608178832e-09
0,3,2,414,8192,1.0,size,unrestricted,1.035223670691392,1.063261971163161e-09,-14.999999968523396,-9.81557093028188e-10,-7.924781140957601e-10,8.011662676537279e-10,5.719034372551718e-10,2.2042465475994451e-10,6.494519477872502e-11,1.6235544776225814e-10,1.157138524426151e-09,-2.9097081263044e-10,-2.8879419524512382e-11,-5.417783964982045e-10,-3.7217844834394266e-10,-3.1794111226582164e-10
0,4,2,414,8192,1.0,size,unrestricted,0.7147632366661131,1.085754349012336e-10,-2.471659423291923e-11,-1.5020779389699418e-11,-3.237712893884911e-11,-3.220577526896632e-11,-1.0903687618810149e-11,4.4234138982165845e-10,-1.4270367691851985e-10,2.8858564723632298e-11,4.9904932079870525e-11,1.3637628292856916e-10,-14.999999996453706,5.750214591375416e-12,9.40765404860115e-11,5.233748398615111e-10
0,0,0,6144,8192,1.0,size,restricted,0.12251450753648986,0.5369607001869005,0.32304956481085306,2.853122041008823e-12,-1.448860806129172,-7.188688490469909e-13,-1.7077632888547707,-1.6502769368197896,-1.7844154704703012,-2.0078758129359633,5.710553165590082e-12,1.3851796208387666,2.5477249287898483e-13,-0.7288218332179015,2.7468724733894914,-0.6799234923560316
0,1,0,6144,8192,1.0,size,restricted,0.17316897443145166,-1.16024557049293,1.0561399411846457,-5.93406889494994e-14,-3.5784976364672976,0.39777536370395905,2.9803351360826117e-13,0.1592214582678538,-1.5179846938245611,0.7434028017512821,-8.610546994954983e-13,5.064468182147971e-12,-2.7670509857848556e-13,1.3548708356471169,2.6057257111598733,2.4261359874543027
0,2,0,6144,8192,1.0,size,restricted,0.17039202196520975,-1.4547684028947252,-2.1571969071841703,1.2823054217039984,0.039500699555660636,0.16490627551621484,1.126946709755374e-13,-0.6041773425508394,-1.7735140764279058,2.026773147179137,-3.083931323432416,-9.455811586760391e-13,-0.6777774084691234,1.6287825648220733,-0.10636643019892987,9.769601630669463e-12
0,3,0,6144,8192,1.0,size,restricted,0.15777519224000233,2.093488287978173e-11,1.2901462356014024,-3.7014977178911717e-13,-0.8152015902741967,-3.5760193468032315,1.0959633465527924e-10,2.0168234730094814,4.954378058025479e-13,2.2895335823301393,3.1907852271550693e-13,3.434621834505634,-4.897518898185729e-13,-1.0803645371533543,0.4972894001480334,-3.11266276778747e-13
0,4,0,6144,8192,1.0,size,restricted,0.17618009757191075,0.7543202163271014,6.868787517884599e-13,0.5793843950210166,1.8435238038399315,-0.4259046943552872,1.2628817646756522e-11,5.600425377027279,-1.274452967972721,6.395592442577235e-12,1.814895361942115,2.3022948643498475,0.40479831908129565,-2.994514234999356e-11,-3.128998065352283e-13,1.3485316809648547e-13
0,0,1,1634,8192,1.0,size,restricted,0.18037686993194957,-0.11192060109615132,0.4188817847368389,1.1623245333436845,-0.660313377212469,-0.14963966614778307,-0.7792247841632063,-0.7778314973561263,0.4606817832123806,1.0746659975048074,-0.8894979816603761,1.7435628079115946,0.20277637687233235,-0.558440917897172,-0.5170727208747892,-1.4150621290026077
0,1,1,1634,8192,1.0,size,restricted,0.1387340425123162,1.6163232124224602,-0.5834941158170511,1.908446841071613,0.03866033382780459,-0.8704379020735962,-0.6273317443036613,-0.6124577922538418,0.8544873229846989,0.29993290810505113,-0.3148831918938514,2.3621861329643035,0.11971884961747564,0.19111296819281318,0.21489313761448547,-0.21256486297166566
0,2,1,1634,8192,1.0,size,restricted,0.20792840234565702,0.10517611693922933,-0.2890060434511609,0.23408088991979986,-0.4315754802579442,0.28673120107892625,2.556786538905806,1.9540322814474174,-0.5958333890650339,0.07144131832343899,-0.14128278086002827,0.18007818500311376,1.3416959391386047,1.4784503257615171,-1.0880301067270748,-0.11230470509468045
0,3,1,1634,8192,1.0,size,restricted,0.15541916505894898,1.2362213765282628,0.9538276507449232,-0.04014231700651473,1.6774392564935272,0.36875064402737273,-1.163388843021492,-1.7401186031269178,0.37769331897603065,-1.075143511661545,0.3405657692677854,0.389970923096205,-0.5951322090240249,0.4826875902259905,0.7033397530175733,0.3108473095751714
0,4,1,1634,8192,1.0,size,restricted,0.12897897737231556,-0.3004413583903842,0.8908146596601222,0.8261688528613605,-0.3079939718605338,0.3989733510428728,0.2514324000589332,-0.5775871721597484,0.03690246484208907,1.9259764774430927,-0.621137285362346,-1.261761957538402,0.24745240331992205,0.34105877519646316,0.06379126806831169,2.4210075905299497
0,0,2,414,8192,1.0,size,restricted,0.3692074136297621,1.066509061686228,0.7666923552169198,0.38777267108220514,-0.3670273171216734,-0.27921650100725054,1.2181384391124501,1.0065312108686317,-0.19482395272587652,1.1075301156964066,1.6552201088360365,0.7081628842674567,1.2662268923921478,0.5524363353346693,1.1439507472634112,0.6331145924688714
0,1,2,414,8192,1.0,size,restricted,0.24916263755430862,0.9530827822274363,-0.1762909692624232,0.012307003456121964,0.22093742739885436,0.1353896432026035,-0.5254904121235497,-0.5776546451774506,-0.27215282899823684,0.570426343512293,-0.2306616188597253,-1.0095061292689542,0.27473081431550467,1.5398761695887913,-0.14541616826601864,0.6242336297824504
0,2,2,414,8192,1.0,size,restricted,0.42223796492337157,0.3618861236398045,1.3452851193698026,0.06673081004177633,0.5549620912094793,0.952936120611507,1.1944916211754033,0.04460188879509609,-0.3193497707516039,1.096854278212196,0.7337062905269505,0.9238954465378338,-0.7720640913232709,1.5831736134186671,0.2743972962858123,-0.24284180241143064
0,3,2,414,8192,1.0,size,restricted,0.2916991776325563,1.2488331417012368,-1.2087291262305206,-0.4417485202874977,-0.3909614012668035,1.0676877588550109,0.9772384193845386,0.7701827303607606,0.3786567517127657,0.58913827889641,1.1372013865236565,0.015208414271723857,0.30813396759083056,-0.21442168505573567,0.03359094322725143,-0.05468385241973614
0,4,2,414,8192,1.0,size,restricted,0.2807753926279468,1.1027999557116743,0.08177504568442429,0.2621497970955193,0.1321172119092763,0.1443043930563443,0.3812117429309032,1.717755696505858,-0.38213450345676786,0.6492420761147951,0.6332293151421212,1.1142657989080014,-0.8847005615431712,0.41518321528928426,1.0077654671741931,1.3932183455852007
0,0,0,6144,8192,inf,equal,unrestricted,0.15223782607469905,4.952549762383776e-10,4.0167062269704135e-10,-7.921101284644186e-11,-2.291837353134911e-09,-5.421443400831767e-10,-2.814332403349377e-09,-1.189406130113125e-08,-9.469814958235901e-09,-14.99999939658682,1.5175711007957984e-10,1.2586012165646e-09,-3.4411334055344236e-10,-1.728432367382034e-09,5.209383846839847e-07,-1.4276525965291581e-09
0,1,0,6144,8192,inf,equal,unrestricted,0.2708002216636036,-1.276199067822089e-10,2.2770128683756473e-10,5.6525866070806785e-11,-14.999999976038449,1.7705707377127863e-10,-1.3507150031062927e-10,1.2751606197461334e-10,-3.3676398831430494e-11,1.972202393377146e-10,-1.950419778054511e-10,1.0965602731194193e-10,3.0716406520376245e-11,2.3787688127103835e-10,-9.572907942945184e-11,-4.078153921872742e-12
0,2,0,6144,8192,inf,equal,unrestricted,0.26248624444082935,-1.920120471620114e-08,-3.197377496109669e-08,3.7232879755589285e-09,8.70908810028985e-11,6.135736949368163e-10,-1.3750202715792514e-09,-7.809137208866744e-09,-2.137267998463309e-08,9.033377563453574e-09,-14.999999829657915,-1.9457881539152667e-09,-7.211901296967875e-09,6.357837280152543e-09,-2.717562658268046e-09,-7.165669518612275e-11
0,3,0,6144,8192,inf,equal,unrestricted,0.22707016832884927,1.1540584274364908e-09,4.487116523728427e-09,-1.810224395768845e-10,-7.047944972036322e-09,-14.9999998938096,1.289437134303747e-09,6.124690453619817e-09,-1.4356838874337016e-09,8.19023627696549e-09,-9.40044820832358e-10,1.7779820983844587e-08,1.851605932340573e-10,-9.12989208106823e-09,2.4533020135839687e-09,8.593552001783677e-10
0,4,0,6144,8192,inf,equal,unrestricted,0.29889703449938376,5.659532879397713e-11,6.2853527952857685e-12,5.078268281527156e-11,2.170247755713643e-11,-4.799330942703873e-11,5.467795629950857e-12,14.999999974833521,1.1807259406306802e-10,9.661454359519959e-12,-1.5126580060649448e-11,-5.093331897577828e-11,4.452654256050691e-11,-6.403745540206819e-11,-5.766292995171852e-11,-1.5618879021832433e-11
0,0,1,1634,8192,inf,equal,unrestricted,0.40811057107567855,-2.938899944303835e-10,5.519393966897656e-12,3.250015967721612e-10,-3.40919035078975e-10,-2.545225349769814e-10,-3.341101432479032e-10,-3.104477952763391e-10,1.0374233831872961e-10,3.3167106097535365e-10,-3.1679988917631335e-10,1.7543979023953236e-09,-1.1246235641694758e-10,-3.736755307893835e-10,-3.6654888753327256e-10,-14.99999997776696
0,1,1,1634,8192,inf,equal,unrestricted,0.3302272578296639,5.843615898992951e-10,-5.326234007397423e-10,7.818509315571594e-10,-2.3909310526526946e-10,-6.457840234916826e-10,-5.129548621676292e-10,-5.69044075511416e-10,2.6032701676094e-10,-5.379470724220618e-11,-3.1232929435843795e-10,14.999999972704845,-1.7482319767415626e-10,-1.2541502069852897e-10,-5.10697873372142e-11,-2.6468680152797367e-10
0,2,1,1634,8192,inf,equal,unrestricted,0.5009936142963072,-2.2161937767750962e-10,-3.4202309605406437e-10,-1.3170557235317547e-10,-3.9940844937271703e-10,-5.62275174937353e-11,14.999999975467265,3.6514251641329053e-10,-4.319272474528588e-10,-2.363439850640546e-10,-1.8412641201105032e-10,-1.226518702997655e-10,4.232950284772105e-10,4.388700687269399e-10,-1.8945601567813033e-11,-2.4154883344415256e-10
0,3,1,1634,8192,inf,equal,unrestricted,0.44140769795711854,2.7930438917452206e-10,2.0899591752395876e-10,-2.1729397022010677e-10,2.546016176783017e-10,-7.102461814269172e-12,1.185353503459094e-10,-14.99999997555066,-1.4526698538713782e-12,-2.547402133101829e-11,5.63602222675444e-11,-1.0720903578247894e-11,-3.0231872728463377e-10,3.578871221194668e-11,1.3478502758838966e-10,6.297070942957073e-12
0,4,1,1634,8192,inf,equal,unrestricted,0.34486633690816,-3.6144140555242316e-10,2.2021443757522166e-10,1.5292095619375223e-10,-3.5210794550224725e-10,9.562464035032498e-12,-1.0212037763719669e-10,-4.680126927223682e-10,-1.625783199677334e-10,5.88678812610077e-10,-3.8390678020537204e-10,-7.033013963312845e-10,-1.0140087193807138e-10,-2.9158878117319683e-11,-1.6060627461845206e-10,14.999999972508464
0,0,2,414,8192,inf,equal,unrestricted,0.9501406198252652,7.73514214059493e-10,4.5299611529251743e-10,-7.35405566426153e-11,-9.84349357529341e-10,-8.716262559467946e-10,9.937015997377251e-10,5.748677576311653e-10,-7.035227764273325e-10,8.009895191411238e-10,14.99999996717218,3.2853794559066613e-10,1.2846070910163616e-09,1.378263283700085e-10,9.159278372781347e-10,3.884423028352338e-10
0,1,2,414,8192,inf,equal,unrestricted,0.9004166444409508,4.041532777695509e-09,-3.334940312171242e-09,-2.3897940385703925e-09,-8.891320671680395e-10,-9.790518216666243e-10,-8.2828134789151e-09,-1.2128427091354045e-08,-3.6733774854650768e-09,1.4355832427936446e-09,-2.4696219454156693e-09,-14.999999803766661,-6.36404975268407e-10,3.849193665837533e-08,-2.759739149167617e-09,2.283761035958037e-09
0,2,2,414,8192,inf,equal,unrestricted,1.0413069228584253,-3.712118684519251e-10,1.031131361740542e-08,-1.5367454440084102e-09,6.325519462441259e-10,2.721208576535877e-09,3.795760672094038e-09,-1.5505767184410848e-09,-3.1172563008159915e-09,3.5237864229789918e-09,2.439017203606189e-09,2.42451392602008e-09,-2.8049929471751185e-08,14.99999986487918,-5.983481779565416e-10,-2.234032608178832e-09
0,3,2,414,8192,inf,equal,unrestricted,1.035223670691392,1.063261971163161e-09,-14.999999968523396,-9.81557093028188e-10,-7.924781140957601e-10,8.011662676537279e-10,5.719034372551718e-10,2.2042465475994451e-10,6.494519477872502e-11,1.6235544776225814e-10,1.157138524426151e-09,-2.9097081263044e-10,-2.8879419524512382e-11,-5.417783964982045e-10,-3.7217844834394266e-10,-3.1794111226582164e-10
0,4,2,414,8192,inf,equal,unrestricted,0.7147632366661131,1.085754349012336e-10,-2.471659423291923e-11,-1.5020779389699418e-11,-3.237712893884911e-11,-3.220577526896632e-11,-1.0903687618810149e-11,4.4234138982165845e-10,-1.4270367691851985e-10,2.8858564723632298e-11,4.9904932079870525e-11,1.3637628292856916e-10,-14.999999996453706,5.750214591375416e-12,9.40765404860115e-11,5.233748398615111e-10
0,0,0,6144,8192,inf,equal,restricted,0.006953533292525955,0.2457803161736763,0.07865534977015666,0.09603935567403349,-0.12467183154450866,0.09204513095824286,-0.1474048901990148,-0.057686133990387106,-0.03342450977807104,-0.10378987389785053,-0.009982203174773158,0.20289012329285333,0.20918221633602055,-0.035664245414904074,0.15668857045530774,0.022981152711346143
0,1,0,6144,8192,inf,equal,restricted,0.017848478879459086,0.015834506540002215,0.1600408436806594,0.12254934275647299,-0.259612511166651,0.23156922549363596,0.020893507345338663,0.229673224040817,-0.02254510404964678,0.2638794202639506,-0.11112665517551593,0.1503269648059591,0.22393005125521884,0.2548969538541888,0.1537575952384461,0.3515212449318599
0,2,0,6144,8192,inf,equal,restricted,0.015138334475618034,-0.031338047976877934,-0.20284943783609358,0.21389813605328914,0.08561337185581282,0.11943691462686705,0.03635073002100646,0.0033322323163136255,-0.0390702470400706,0.29912923794921353,-0.3287485014835305,-2.1769730677004854e-05,0.09604333621043447,0.25526805173303346,-0.158150348743521,0.15613865979253924
0,3,0,6144,8192,inf,equal,restricted,0.016249518367977354,0.2307161087674874,0.17286299016538328,0.08991325016245315,-0.09464413935323485,-0.16699839851056106,0.12362415278437258,0.33211702602853005,0.11497857290350638,0.3442145299688607,-0.041666684355397735,0.33162864725502395,0.242505586595996,-0.08700222456777987,0.06052997383418717,0.21978664989335236
0,4,0,6144,8192,inf,equal,restricted,0.019115823185642505,0.24732049122268898,0.02872807081747642,0.1529992335941633,0.21190844098172978,0.025001904493294803,0.05979157634555572,0.5999454713348529,-0.02525300684984486,0.17162773085012642,0.16143036185218138,0.2546878522664839,0.27703202860685816,-0.00567140472655635,-0.12451215289876344,0.13619600689448366
0,0,1,1634,8192,inf,equal,restricted,0.08974878118137253,0.019211748253048857,0.35249643633537275,0.8557453837757629,-0.29611403976294703,-0.09620643655151358,-0.21047511446414352,-0.35888652824031336,0.27957770143924543,0.7287079546401709,-0.42796473072455476,0.9956844601198108,0.252100393113395,-0.2456642931347082,-0.15962818203456097,-0.6739710555615945
0,1,1,1634,8192,inf,equal,restricted,0.07419745550271159,0.844846342307512,-0.1627730712794625,1.3652097190716568,-0.004543752305334402,-0.6451404720435551,-0.03295798585399084,-0.3574116063081005,0.44502802633605937,0.2660088806221599,-0.1024898926195445,1.2293473084270183,0.2849564511366769,0.1287751902011203,0.16956327274642638,0.023332120110001735
0,2,1,1634,8192,inf,equal,restricted,0.11596526117987883,0.06564498881700781,-0.011043368135655719,0.3116343277816468,-0.10994183522192315,0.08191634967637192,1.5526571014116832,1.062934919520961,-0.2611336321483595,0.11276824323554469,0.016440328879510628,0.2005264406570067,1.003073207048201,0.8585960818676618,-0.5733587933551131,0.04643190291071852
0,3,1,1634,8192,inf,equal,restricted,0.07475599532932029,0.5862496864218162,0.633102198448336,0.21326657349557668,0.7297948039135859,0.056084041305788125,-0.3881990519505786,-1.0832193105345764,0.19699751532505977,-0.5562339303917999,0.3746918122433244,-0.002140246856879748,-0.043687567757948305,0.21357822891170214,0.36699115407018745,0.4310711026028002
0,4,1,1634,8192,inf,equal,restricted,0.06974164467038009,-0.024593835508792194,0.6480108584711329,0.5966093307415307,-0.004129216460211786,0.39751832864566217,0.30833256628737177,-0.127276357378459,0.11059173421593396,1.2308842439287895,-0.2696429335517739,-0.5804082593158175,0.24746140868086014,0.3383096690436508,0.2285000493608971,1.494628795495231
0,0,2,414,8192,inf,equal,restricted,0.28402920574255613,0.838136345660702,0.37829219251630825,0.13131730241459585,-0.6209859611501287,-0.2885580673110736,0.777591275761148,0.7041454036068882,-0.27448961142181544,0.8653323111246384,1.295178836938269,0.3827078564505033,1.0354623868822064,0.20312791317460788,0.6226081104527224,0.5215808447577204
0,1,2,414,8192,inf,equal,restricted,0.2454879252381243,0.9641644595766448,-0.16870314732230635,0.010241131440782092,0.2380254387707919,0.15333613452544426,-0.5058857471452314,-0.5459561637727077,-0.2676482307909559,0.5769470133602967,-0.2287285039530309,-0.9823314411692012,0.2560557081320662,1.5555105617814144,-0.11172855859565689,0.6212854682181841
0,2,2,414,8192,inf,equal,restricted,0.33799528022874553,0.22793729273070173,0.927934266196162,-0.21027392337261314,0.18078988415247366,0.8807260708944648,0.8148648512036321,-0.059305040474318026,-0.28252051779635284,0.8085628393446133,0.3841233557830215,0.6247512557128064,-0.7917054210096274,1.2657020019506773,-0.14584156134352616,-0.25114093807014326
0,3,2,414,8192,inf,equal,restricted,0.2804892368610148,1.0780469448648708,-1.209993574587179,-0.5850877514758444,-0.541961405583891,0.9320444958696671,0.7042399409069202,0.5754399439809583,0.2362537450125224,0.43989820501497745,0.9055655701784847,-0.11430888856646006,0.2235580603320528,-0.3275949012254965,-0.2723837393398724,-0.045413247182073437
0,4,2,414,8192,inf,equal,restricted,0.23063402813120212,0.8437509354023205,-0.13697737580472527,-0.1166949557958264,-0.1495919417546541,0.11958180189979795,0.039313071616491786,1.32538247437925,-0.46507392113366425,0.5171645916950393,0.39658434091692557,0.7745960785693529,-0.8491841176416335,0.1414929030107738,0.4953917781479443,1.2039069381627614
0,0,0,12288,16384,1.0,size,unrestricted,0.18517524572296096,9.46061911550513e-11,3.8590668109774923e-10,2.94371612558725e-12,-6.882805632239629e-11,-1.0189185318562349e-10,-3.256377299637828e-09,-2.9462736505384785e-10,-1.671149317618856e-10,-14.999999990719143,7.927336580568393e-11,2.3707226982994207e-11,6.530348152779909e-12,4.15389505285959e-11,1.8644850757321105e-10,2.3612237334773305e-11
0,1,0,12288,16384,1.0,size,unrestricted,0.195223859724036,-2.0082464641275203e-10,3.095305379349748e-10,-2.3557103766442967e-10,-14.999999972553052,1.5516940183554576e-10,4.2265506289726495e-11,3.558651100143146e-10,-3.5488439056492246e-10,3.397717340946957e-10,1.250234023920486e-10,5.157493477938197e-11,8.721721540916177e-11,3.564140229580222e-10,9.463329001141593e-11,1.0679759243878796e-10
0,2,0,12288,16384,1.0,size,unrestricted,0.18815350073228462,-1.2482485339950987e-10,-14.999999997336845,-1.3591547586595572e-10,3.7630458249314656e-11,1.8514654055473836e-10,-2.6094340844657365e-10,-5.217717164845773e-10,1.953653189414937e-11,2.7698948092045394e-11,-8.198681979715897e-11,-7.677931332264112e-11,-1.1513438674049603e-11,1.3722067478369597e-10,-9.056862202140381e-11,-3.176954948752743e-12
0,3,0,12288,16384,1.0,size,unrestricted,0.18616822221551432,1.3207875641181978e-10,-3.083462761619823e-10,1.3393490075565832e-10,-1.0306913252337182e-10,8.238359021012611e-11,-5.443661312458156e-11,14.99999997808806,-1.4273845084554044e-10,9.112239206192489e-11,9.85256432852134e-11,1.4168871679274037e-10,1.4273878218892368e-10,7.5254606077372e-11,1.4185334089889993e-10,-1.0445105392250526e-10
0,4,0,12288,16384,1.0,size,unrestricted,0.24842234422161455,1.814829576980935e-11,3.52492141189216e-11,5.982881253947662e-12,3.607910970327378e-11,-1.143176926937653e-11,2.1073241143606708e-11,14.999999974804792,1.6707507459818413e-10,-2.368835167868146e-11,3.5689584832139025e-11,3.713403727560795e-11,-4.309471357032379e-11,3.201923833039819e-11,-1.9004350860955957e-11,2.815035171398444e-11
0,0,1,3272,16384,1.0,size,unrestricted,0.3415599998474753,3.748769560782206e-10,-1.2676337464331321e-09,4.523708473554211e-10,1.2694786760203275e-09,-8.466785587627491e-10,-5.103412031434456e-09,-7.2099037574396596e-09,3.9301405683774747e-10,2.196623446037849e-09,2.4308648102067705e-10,1.054236359148784e-09,-6.25534198731781e-09,-1.0778546361609161e-08,-14.999998808398768,-1.0920537603269057e-06
0,1,1,3272,16384,1.0,size,unrestricted,0.24031149523135018,2.4999624053772454e-10,-2.975551067040887e-10,2.0675058092962338e-11,3.624267106303981e-10,-14.99999997226685,-3.9709682444654816e-10,-8.193919119599771e-10,6.207637955395022e-10,-2.828054542612786e-10,-6.042793047948754e-10,5.530615261745402e-10,-1.2065439327697124e-11,-4.1923464440797497e-10,-2.3890960103882887e-10,5.11717862977118e-10
0,2,1,3272,16384,1.0,size,unrestricted,0.30007366344211467,7.16053541002171e-11,-1.1053923524523873e-11,-4.1146752350286595e-11,-1.9824577379164923e-08,5.3470722968144066e-12,9.638081853054227e-12,-2.3759311931547002e-12,-2.479862101776464e-11,-3.2726951571900425e-12,1.6967289822458043e-12,-1.7809227207281623e-11,8.273315594466451e-11,3.8214286637321244e-10,-14.999999978345729,-1.626181948728635e-11
0,3,1,3272,16384,1.0,size,unrestricted,0.2923195720901496,1.742094092733782e-10,-3.0368824917609975e-10,-9.338524352141384e-11,2.7831884171753593e-10,-3.0295649609346805e-10,-2.7455520630181275e-11,-14.999999974625066,-2.342534220312885e-10,-3.424406721310826e-10,-3.596660259423274e-10,1.716155137983287e-10,-2.553978619880808e-10,2.9134709829926295e-11,5.6970578865336014e-11,3.5018883584651703e-10
0,4,1,3272,16384,1.0,size,unrestricted,0.20734431527080097,4.668036332222458e-10,7.620262147707662e-08,-1.1972587820595148e-10,-3.3350813749209003e-10,3.1096988597686067e-10,-1.3090296187457844e-12,1.4649628529899097e-11,5.0781708481257547e-11,2.294508822226293e-10,-4.78446654797525e-10,-14.9999999126075,-4.3489831204250057e-11,2.4368811472583305e-10,4.714829009830748e-10,3.40971863995768e-10
0,0,2,824,16384,1.0,size,unrestricted,0.6185989655959414,4.402566523378966e-11,-2.1153944997045355e-11,-14.999999997162734,-2.9542219334400613e-11,-7.599143149783912e-11,-8.071592232581752e-12,4.790974758949441e-11,1.5745964724022437e-11,4.074582602156048e-12,4.2111791277188186e-10,1.9962608213083866e-11,7.834658296838649e-11,2.2391091214833535e-11,2.3177516123776578e-11,4.943141695900121e-10
0,1,2,824,16384,1.0,size,unrestricted,0.5442524408551508,6.834897934733233e-10,-6.109445942904674e-10,4.995854895088553e-10,1.7624763789798622e-10,4.934564311763574e-10,-9.970690407115941e-10,-14.999999960364782,-4.230885448302463e-10,5.644279243420962e-10,1.8797742252124384e-10,-5.795083697482038e-10,-4.669006372571828e-10,4.97095862857656e-09,-4.5109822057625424e-10,4.3380563965547415e-10
0,2,2,824,16384,1.0,size,unrestricted,0.689350405977048,6.581845223363225e-10,2.056225726705947e-09,-6.072980220379204e-10,-5.767207506582485e-10,1.3957955307538335e-09,3.0170708765468816e-09,-1.0356551687404536e-09,7.090417928691518e-10,2.1154424659370993e-09,2.417108206019888e-09,2.21174632256163e-09,-14.999999838287414,7.988358433242204e-08,-4.03568736824789e-09,-1.6588744577260545e-09
0,3,2,824,16384,1.0,size,unrestricted,0.5308425994903712,8.133081608567413e-10,-6.469175241354754e-11,8.635744378327712e-12,-1.8989919070915194e-10,4.2407499015881256e-11,1.6117676242931286e-11,-3.929285405240694e-11,-3.598528110379055e-11,-3.830481240566321e-11,8.85851579091304e-10,-14.999999994562405,1.312754857133108e-11,-8.299154500726195e-10,1.0631737422963465e-10,-1.1159155727583204e-11
0,4,2,824,16384,1.0,size,unrestricted,0.6262605196562424,1.171870615118513e-09,3.4561158267566476e-10,-7.121963241723674e-10,-4.989005753098255e-11,-6.395339490000411e-10,-1.5452213390580679e-09,1.9844978022537632e-09,-1.6414301286511048e-10,2.5146209440850707e-11,6.406031561531441e-11,-7.267432782772963e-11,-14.999999970183964,-2.84032673131069e-10,3.2651739905450436e-10,5.054156091600386e-10
0,0,0,12288,16384,1.0,size,restricted,0.0934604789569997,1.1483998436019962,1.9781219453267802,0.5209610057632078,2.831410935101719e-11,-0.1341658662980126,-2.5129729878926494,-0.9206546927466759,-0.3946295620900399,-2.814426311223976,0.8225078219486475,0.6086791074299651,0.4226503542042037,0.663854612569123,1.5612410901865195,0.4967347986753386
0,1,0,12288,16384,1.0,size,restricted,0.11485443941955498,5.873463619054523e-12,1.3626098911883378,3.822966700397185e-12,-3.1541691253972797,0.5470405249519555,1.2832542183793353e-12,2.1008706567584428,-0.9508631529146553,1.8059579739543512,0.18371505376059744,-8.445003769495241e-13,0.20885275078608997,2.0195570516305215,0.18609800927718756,2.4802658090677605
0,2,0,12288,16384,1.0,size,restricted,0.10531696171934364,-0.7544168609349616,-2.348317558441118,-0.7929517359713564,0.9546756342640631,1.9478887666000622,-1.2598424606372371,-1.7412687900292627,0.6048166078898944,0.822144911027057,-0.7150985589632218,-0.5501114584221694,0.08844285800253417,1.7012726389234438,-0.550881527628811,0.16786963220963408
0,3,0,12288,16384,1.0,size,restricted,0.10990991013648456,0.5781556802708845,2.3079438639968313,0.7138582227440691,-2.538135879519558e-13,-1.0641225188279078,7.919570048542017e-14,4.5703266404675285,-1.3857141212426736e-12,1.6755930826344645,3.3661716637745865e-12,0.8420141749611945,0.9605443222551684,-1.0225297474661164,0.8250383080645893,-0.43987343832717535
0,4,0,12288,16384,1.0,size,restricted,0.12709007777315118,1.4658135347264605,0.4870880165853406,1.8899240689630018e-10,0.6086894222721613,-1.7912480869180051e-12,0.35676968466334347,4.990118464413094,-1.1108327500429456,-7.026537415907752e-13,0.7732515664298486,0.8623492000332855,1.913149545757446,1.1790911603464316,-1.2442106982945386e-12,1.252846654389093
0,0,1,3272,16384,1.0,size,restricted,0.10514348554358433,0.47477410886249705,-0.09744816840757828,0.5787177162919964,0.652518319337076,0.04670580423803504,-0.43929552456943277,-0.5782890268451325,0.4199472459691588,0.834662072759268,0.2914227183428809,0.638141461047725,-0.5643317665175815,-0.8904117780879565,-1.034222699441374,-1.1235379439970992
0,1,1,3272,16384,1.0,size,restricted,0.08137248626366451,0.8102490029993722,-0.16998018990237465,0.47303763809331695,0.913342021522197,-1.1649212917039837,-0.2418395583944999,-0.7926050125590213,1.2332322180182829,-0.1747994288731935,-0.6483438839937788,1.1789194567651307,0.3087985534056186,-0.35878303455057586,-0.011055980395626303,1.0669121060103042
0,2,1,3272,16384,1.0,size,restricted,0.11005773278349462,1.2665718832194512,0.047481720843334324,-0.23783211245201827,-1.0717740062470185,0.45445293220508454,0.5909265959148483,0.3871476685082582,-0.18650202660915166,0.3043338211915584,0.2764755417038533,-0.031068840658159923,1.2974205844408802,1.6164052728100071,-1.052830836724193,-0.035058088612897574
0,3,1,3272,16384,1.0,size,restricted,0.086562063141535,0.7359663882042861,-0.31485580209050507,-0.7239342559728598,1.3488006902188383,-0.30782403279896914,0.320440341023315,-1.1956974392389619,-0.13048764130781634,-0.4264180637232262,-0.6099114810651044,0.6849820615026971,-0.17718596982911086,0.36326448411369816,0.48478196874429014,1.1919473651047887
0,4,1,3272,16384,1.0,size,restricted,0.09374012117776714,1.345497142912848,1.6675544465291818,0.14632872389023632,-0.3298401412352495,1.0514945527987325,0.43060189504669105,0.4839791480505873,0.5136653357968224,0.9110255919047968,-0.6882063139499485,-0.9585602044018873,0.32434338066871105,0.9061819118898655,1.2946692996629838,1.053352932192801
0,0,2,824,16384,1.0,size,restricted,0.19540302164477705,0.783011145747406,0.04057366742725471,-0.6123633465454014,0.010346315422313724,-0.28247862004928004,0.29363535247970496,0.8312414089503993,0.48536322397927695,0.347700144327492,1.1556647277390177,0.5434826234160198,0.9440870265552582,0.5202215636003426,0.6100965708291829,1.210051554570822
0,1,2,824,16384,1.0,size,restricted,0.12108369379918388,0.8330777850308705,-0.16482612773175775,0.733810795574632,0.41521824130340584,0.6393989310239516,-0.2941602916230154,-0.8294801696564096,-0.03869348200993798,0.6810844960382747,0.35488379749711796,-0.09639573358490992,-0.02384785011439526,1.237295274917168,0.005457841351642296,0.5556673372192578
0,2,2,824,16384,1.0,size,restricted,0.19951582377653662,0.5543312753629885,0.7101048733865831,0.24340687888604137,0.17471438624948415,0.6348874107206853,0.9480753584625076,0.12044247891762891,0.4565290286297542,0.7809255043503751,0.712887071513363,0.8012919807359021,-0.7209088335386041,1.2712618582094846,-0.29778863670919714,-0.11214821868414677
0,3,2,824,16384,1.0,size,restricted,0.15022594239037423,1.1813959249285537,-0.1273401972236266,0.42667775923227835,-0.3801687034384371,0.5407067080972957,0.43893903454418115,0.11970341661511259,0.11369371747944579,0.09747009002107708,1.135170673966677,-0.6084925198624542,0.39677044223827734,-0.5872615032597478,0.8272499187731791,0.16960734431656319
0,4,2,824,16384,1.0,size,restricted,0.15259538140433673,1.0793343196754563,0.5349475527594388,-0.23195730284661817,0.24108843891322093,-0.262352205774521,-0.45534854275812114,1.1812060528400865,0.17162837201602976,0.3140884552739972,0.25400600173178034,0.259903606662557,-0.7605889415575855,0.031514060004694956,0.6196810208451089,0.7144456144858502
0,0,0,12288,16384,inf,equal,unrestricted,0.18517524572296096,9.46061911550513e-11,3.8590668109774923e-10,2.94371612558725e-12,-6.882805632239629e-11,-1.0189185318562349e-10,-3.256377299637828e-09,-2.9462736505384785e-10,-1.671149317618856e-10,-14.999999990719143,7.927336580568393e-11,2.3707226982994207e-11,6.530348152779909e-12,4.15389505285959e-11,1.8644850757321105e-10,2.3612237334773305e-11
0,1,0,12288,16384,inf,equal,unrestricted,0.195223859724036,-2.0082464641275203e-10,3.095305379349748e-10,-2.3557103766442967e-10,-14.999999972553052,1.5516940183554576e-10,4.2265506289726495e-11,3.558651100143146e-10,-3.5488439056492246e-10,3.397717340946957e-10,1.250234023920486e-10,5.157493477938197e-11,8.721721540916177e-11,3.564140229580222e-10,9.463329001141593e-11,1.0679759243878796e-10
0,2,0,12288,16384,inf,equal,unrestricted,0.18815350073228462,-1.2482485339950987e-10,-14.999999997336845,-1.3591547586595572e-10,3.7630458249314656e-11,1.8514654055473836e-10,-2.6094340844657365e-10,-5.217717164845773e-10,1.953653189414937e-11,2.7698948092045394e-11,-8.198681979715897e-11,-7.677931332264112e-11,-1.1513438674049603e-11,1.3722067478369597e-10,-9.056862202140381e-11,-3.176954948752743e-12
0,3,0,12288,16384,inf,equal,unrestricted,0.18616822221551432,1.3207875641181978e-10,-3.083462761619823e-10,1.3393490075565832e-10,-1.0306913252337182e-10,8.238359021012611e-11,-5.443661312458156e-11,14.99999997808806,-1.4273845084554044e-10,9.112239206192489e-11,9.85256432852134e-11,1.4168871679274037e-10,1.4273878218892368e-10,7.5254606077372e-11,1.4185334089889993e-10,-1.0445105392250526e-10
0,4,0,12288,16384,inf,equal,unrestricted,0.24842234422161455,1.814829576980935e-11,3.52492141189216e-11,5.982881253947662e-12,3.607910970327378e-11,-1.143176926937653e-11,2.1073241143606708e-11,14.999999974804792,1.6707507459818413e-10,-2.368835167868146e-11,3.5689584832139025e-11,3.713403727560795e-11,-4.309471357032379e-11,3.201923833039819e-11,-1.9004350860955957e-11,2.815035171398444e-11
0,0,1,3272,16384,inf,equal,unrestricted,0.3415599998474753,3.748769560782206e-10,-1.2676337464331321e-09,4.523708473554211e-10,1.2694786760203275e-09,-8.466785587627491e-10,-5.103412031434456e-09,-7.2099037574396596e-09,3.9301405683774747e-10,2.196623446037849e-09,2.4308648102067705e-10,1.054236359148784e-09,-6.25534198731781e-09,-1.0778546361609161e-08,-14.999998808398768,-1.0920537603269057e-06
0,1,1,3272,16384,inf,equal,unrestricted,0.24031149523135018,2.4999624053772454e-10,-2.975551067040887e-10,2.0675058092962338e-11,3.624267106303981e-10,-14.99999997226685,-3.9709682444654816e-10,-8.193919119599771e-10,6.207637955395022e-10,-2.828054542612786e-10,-6.042793047948754e-10,5.530615261745402e-10,-1.2065439327697124e-11,-4.1923464440797497e-10,-2.3890960103882887e-10,5.11717862977118e-10
0,2,1,3272,16384,inf,equal,unrestricted,0.30007366344211467,7.16053541002171e-11,-1.1053923524523873e-11,-4.1146752350286595e-11,-1.9824577379164923e-08,5.3470722968144066e-12,9.638081853054227e-12,-2.3759311931547002e-12,-2.479862101776464e-11,-3.2726951571900425e-12,1.6967289822458043e-12,-1.7809227207281623e-11,8.273315594466451e-11,3.8214286637321244e-10,-14.999999978345729,-1.626181948728635e-11
0,3,1,3272,16384,inf,equal,unrestricted,0.2923195720901496,1.742094092733782e-10,-3.0368824917609975e-10,-9.338524352141384e-11,2.7831884171753593e-10,-3.0295649609346805e-10,-2.7455520630181275e-11,-14.999999974625066,-2.342534220312885e-10,-3.424406721310826e-10,-3.596660259423274e-10,1.716155137983287e-10,-2.553978619880808e-10,2.9134709829926295e-11,5.6970578865336014e-11,3.5018883584651703e-10
0,4,1,3272,16384,inf,equal,unrestricted,0.20734431527080097,4.668036332222458e-10,7.620262147707662e-08,-1.1972587820595148e-10,-3.3350813749209003e-10,3.1096988597686067e-10,-1.3090296187457844e-12,1.4649628529899097e-11,5.0781708481257547e-11,2.294508822226293e-10,-4.78446654797525e-10,-14.9999999126075,-4.3489831204250057e-11,2.4368811472583305e-10,4.714829009830748e-10,3.40971863995768e-10
0,0,2,824,16384,inf,equal,unrestricted,0.6185989655959414,4.402566523378966e-11,-2.1153944997045355e-11,-14.999999997162734,-2.9542219334400613e-11,-7.599143149783912e-11,-8.071592232581752e-12,4.790974758949441e-11,1.5745964724022437e-11,4.074582602156048e-12,4.2111791277188186e-10,1.9962608213083866e-11,7.834658296838649e-11,2.2391091214833535e-11,2.3177516123776578e-11,4.943141695900121e-10
0,1,2,824,16384,inf,equal,unrestricted,0.5442524408551508,6.834897934733233e-10,-6.109445942904674e-10,4.995854895088553e-10,1.7624763789798622e-10,4.934564311763574e-10,-9.970690407115941e-10,-14.999999960364782,-4.230885448302463e-10,5.644279243420962e-10,1.8797742252124384e-10,-5.795083697482038e-10,-4.669006372571828e-10,4.97095862857656e-09,-4.5109822057625424e-10,4.3380563965547415e-10
0,2,2,824,16384,inf,equal,unrestricted,0.689350405977048,6.581845223363225e-10,2.056225726705947e-09,-6.072980220379204e-10,-5.767207506582485e-10,1.3957955307538335e-09,3.0170708765468816e-09,-1.0356551687404536e-09,7.090417928691518e-10,2.1154424659370993e-09,2.417108206019888e-09,2.21174632256163e-09,-14.999999838287414,7.988358433242204e-08,-4.03568736824789e-09,-1.6588744577260545e-09
0,3,2,824,16384,inf,equal,unrestricted,0.5308425994903712,8.133081608567413e-10,-6.469175241354754e-11,8.635744378327712e-12,-1.8989919070915194e-10,4.2407499015881256e-11,1.6117676242931286e-11,-3.929285405240694e-11,-3.598528110379055e-11,-3.830481240566321e-11,8.85851579091304e-10,-14.999999994562405,1.312754857133108e-11,-8.299154500726195e-10,1.0631737422963465e-10,-1.1159155727583204e-11
0,4,2,824,16384,inf,equal,unrestricted,0.6262605196562424,1.171870615118513e-09,3.4561158267566476e-10,-7.121963241723674e-10,-4.989005753098255e-11,-6.395339490000411e-10,-1.5452213390580679e-09,1.9844978022537632e-09,-1.6414301286511048e-10,2.5146209440850707e-11,6.406031561531441e-11,-7.267432782772963e-11,-14.999999970183964,-2.84032673131069e-10,3.2651739905450436e-10,5.054156091600386e-10
0,0,0,12288,16384,inf,equal,restricted,0.005446212675655016,0.20954605559672299,0.1842114032234255,0.0684565840669548,0.06313655032065386,0.015940857265000687,-0.1207300034807375,0.006799781998907705,0.06807197720818242,-0.16775167704976598,0.0023918080310927656,0.14792680386684692,0.22037734922794605,0.09498513085509398,0.14082933509935294,0.08966402030040589
0,1,0,12288,16384,inf,equal,restricted,0.00831440655256258,0.11977148367421056,0.15741849140225103,-0.003975097276725194,-0.12270223986926619,0.11151474400760941,0.10070585953838328,0.23124393659497092,0.025530790368976073,0.16302679939619608,0.008067159139723045,0.141082711547243,0.22633374321103777,0.18267406399326588,0.09942405333969447,0.21667048641809256
0,2,0,12288,16384,inf,equal,restricted,0.0046870074515955006,0.08365982756815933,-0.10311281258985591,-0.026985342817188368,0.14079224856906222,0.15698982601600098,-0.03137919215426868,-0.0366003399191266,0.14354028820698536,0.08268944825925643,-0.10774697904454177,0.05951965537389294,0.20327285239933685,0.17836141372434178,-0.008298016213487542,0.07998022113038639
0,3,0,12288,16384,inf,equal,restricted,0.009534910996935734,0.21478461077300798,0.19897608957761237,0.1174551996303109,0.054868744133598754,-0.036371263856851604,0.07600569047334056,0.3373595857198838,0.06537240023560519,0.15055163098439006,0.02501594215554212,0.17509989708133125,0.27876358481517033,-0.0380058640237541,0.1314983937201696,-0.0041276520143921054
0,4,0,12288,16384,inf,equal,restricted,0.011966413068907758,0.25005822931512617,0.10684170746965915,0.06981474248195318,0.13719543065337408,0.06329902440554395,0.10977563199916976,0.3967744048303364,0.008170777642728846,0.04475471504310944,0.04048451905471325,0.17018284538602765,0.31166404948574894,0.13942876139358604,0.04805340543640926,0.15068080517943086
0,0,1,3272,16384,inf,equal,restricted,0.05598758374712287,0.41021976917233044,0.021679770466541726,0.5099172001683643,0.4985910079046064,0.13565795002231426,-0.14068953999434822,-0.2293883892877065,0.3645840393570759,0.6439963316072047,0.27216662805088204,0.5019921252649703,-0.2756735988883561,-0.4610528970692438,-0.5092384201385005,-0.603954503906452
0,1,1,3272,16384,inf,equal,restricted,0.04666861069634305,0.6278743258934893,-0.007529346485247637,0.45245566036559626,0.6800589563038179,-0.6115053862993056,-0.005717025373488809,-0.34335234632457606,0.8724348484097942,0.02200720177859798,-0.29320190204163415,0.8569257814533789,0.2647400538798326,-0.12798861947758775,0.1315223730844443,0.7594063782468596
0,2,1,3272,16384,inf,equal,restricted,0.06416439841901372,0.8123830991667563,0.16111768074063784,0.09778402991900864,-0.5967530115248113,0.27123936647517016,0.49584922016549704,0.26600573589322674,0.05210920533575306,0.30317961946331184,0.28957609245665217,0.0020102229274100098,0.9491975038277952,0.9622209148429761,-0.6382776883366248,0.03709097648281917
0,3,1,3272,16384,inf,equal,restricted,0.04297989799122726,0.4378933566251446,-0.07625366686108072,-0.16868961444928227,0.6672366306312386,-0.21499954503031685,0.31033004169462614,-0.8026122712750614,0.10806115477298198,-0.1572529995532967,-0.18130452657608276,0.29982172470855584,0.0804403053708842,0.019468418404452736,0.2858464472093731,0.8064178495328994
0,4,1,3272,16384,inf,equal,restricted,0.05475407438328685,0.7731522566699764,1.1055460480722081,0.410095884563322,-0.22002153713210096,0.4636915110997773,0.26274098270232377,0.17056482753042584,0.44885814511656474,0.6213064092570932,-0.27194843731794155,-0.6795566774532557,0.4152463084870347,0.42112786586416695,0.6688684680121797,0.7009680347039434
0,0,2,824,16384,inf,equal,restricted,0.16390925833902972,0.5710961216094774,-0.14255820364244837,-0.7927538186855246,-0.15873103591929896,-0.44054562507284695,0.029653951141391622,0.5643283963199062,0.295158895461381,0.11829330924297823,0.7808883332065258,0.33136278030441796,0.7575341569718571,0.25235408332093406,0.3047755768619654,0.940963098723021
0,1,2,824,16384,inf,equal,restricted,0.10786905378897069,0.6400291382770555,-0.29026242737068586,0.41980869363482864,0.26578449706186424,0.3736119922142307,-0.44134903847417595,-0.8895744308646969,-0.138339754169068,0.3949917945667103,0.051878188219221175,-0.18133257571457786,-0.02565930835608959,0.9882234413973463,-0.187016693331011,0.3754731191488176
0,2,2,824,16384,inf,equal,restricted,0.16096816513213288,0.37111003035550943,0.49570508753523007,-0.05035594433404455,-0.029381010627750278,0.4279190575747146,0.6317831432124489,-0.06981598422438828,0.3101778925673699,0.48917885326080984,0.3928639208958024,0.5887759860624919,-0.6506440412235771,0.9879758276507846,-0.46432561246494536,-0.2422999393272963
0,3,2,824,16384,inf,equal,restricted,0.13591546427862758,0.9676269998500928,-0.22329679215570025,0.14569729790159666,-0.46675196769090616,0.2819275755440632,0.24130652674364456,-0.017451996622265334,-0.04362017827643938,-0.09033237145730444,0.7994799466938189,-0.675457127996564,0.32348629064054013,-0.695620743481366,0.5314463755349302,0.02408894518647785
0,4,2,824,16384,inf,equal,restricted,0.14047349890086852,0.8185724782693992,0.34109223329917593,-0.45985390339412635,0.033449274804810386,-0.3941531366245677,-0.6169753476869536,0.899139835677016,0.032176050623753054,0.10372714327935043,0.03528864596037947,0.03764058360743437,-0.6992303374447858,-0.13021468887563997,0.33708672360466063,0.5509358474093851


==> experiments/logistic_15d_three_groups_geometric_no_noise/4/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,5.433232397336017,0.30974351573748654,0.8959576158128452,2.406872682930522,2.4068726833797136
0,1,12,64,1.0,size,10.371299659508507,0.6194870314749731,0.6636499790097302,4.56616279827928,4.538781812452239
0,2,4,64,1.0,size,21.567022770669094,1.0729830131446736,0.5654652188496995,9.710528372189874,9.634477819134082
0,0,48,64,inf,equal,5.433232397336017,0.30974351573748654,1.000999332702932,2.406872682930522,1.8575020945967338
0,1,12,64,inf,equal,10.371299659508507,0.6194870314749731,1.2908447724650298,4.56616279827928,3.607353126214258
0,2,4,64,inf,equal,21.567022770669094,1.0729830131446736,2.146286890216201,9.710528372189874,8.481252667880762
0,0,96,128,1.0,size,3.9369801731286547,0.21902174040653885,0.9132982346640698,1.7494683461577885,1.7494683461771299
0,1,24,128,1.0,size,8.29327505936134,0.4380434808130777,0.7490319293591657,3.7085940488675924,3.6701124946717814
0,2,8,128,1.0,size,14.832580840975808,0.7587135646925732,0.6796048196408333,6.657576855795331,6.249189405710775
0,0,96,128,inf,equal,3.9369801731286547,0.21902174040653885,1.0016773235168546,1.7494683461577885,1.0217400499280909
0,1,24,128,inf,equal,8.29327505936134,0.4380434808130777,1.2469753694425245,3.7085940488675924,2.5133484435588613
0,2,8,128,inf,equal,14.832580840975808,0.7587135646925732,1.5861549642961805,6.657576855795331,5.154954619933295
0,0,192,256,1.0,size,3.3976660246444337,0.15487175786874327,0.8726932873850407,1.5439612544534735,1.5439612577727773
0,1,49,256,1.0,size,6.667300621760272,0.3065665751841925,0.7577431676446247,3.0270837356959435,2.948165388686503
0,2,15,256,1.0,size,10.587558627241386,0.5540860454230366,0.7053176090299379,4.739693268197656,3.756459563779715
0,0,192,256,inf,equal,3.3976660246444337,0.15487175786874327,0.9031487128874018,1.5439612544534735,0.6203235250231703
0,1,49,256,inf,equal,6.667300621760272,0.3065665751841925,1.1488562133601175,3.0270837356959435,1.647559132169929
0,2,15,256,inf,equal,10.587558627241386,0.5540860454230366,1.3097938699774925,4.739693268197656,2.7158078901174223
0,0,384,512,1.0,size,2.332840181944317,0.10951087020326943,0.8083928886544355,1.056909220768889,1.0569092231982355
0,1,100,512,1.0,size,4.251659895368796,0.21459660262893474,0.727953381251459,1.9112333450554633,1.6923166561938587
0,2,28,512,1.0,size,7.90110577498881,0.4055494591110793,0.6884835554398057,3.5450034283833256,2.5571581490885826
0,0,384,512,inf,equal,2.332840181944317,0.10951087020326943,0.8460267723476272,1.056909220768889,0.42955608007634466
0,1,100,512,inf,equal,4.251659895368796,0.21459660262893474,1.025022029275685,1.9112333450554633,0.8569098820129775
0,2,28,512,inf,equal,7.90110577498881,0.4055494591110793,1.1403660497899062,3.5450034283833256,1.8262973251479575
0,0,768,1024,1.0,size,1.5390605414416534,0.07743587893437164,0.7630997931487211,0.692094391786455,0.6675128616486757
0,1,202,1024,1.0,size,3.2019968926910356,0.15098964271718057,0.7065161072254262,1.4500088036283372,1.1303456410726072
0,2,54,1024,1.0,size,5.628380912937614,0.29202898720871845,0.6777459069918331,2.5221614692600887,1.5952103414930459
0,0,768,1024,inf,equal,1.5390605414416534,0.07743587893437164,0.7899971592137582,0.692094391786455,0.2084872231457891
0,1,202,1024,inf,equal,3.2019968926910356,0.15098964271718057,0.9187923740122317,1.4500088036283372,0.46813646790519653
0,2,54,1024,inf,equal,5.628380912937614,0.29202898720871845,1.1597814123372387,2.5221614692600887,1.3673368765953877
0,0,1536,2048,1.0,size,1.088632148321314,0.05475543510163471,0.7363718015254497,0.48956063905902225,0.4117465056799623
0,1,406,2048,1.0,size,2.0442522866414867,0.10650250564813146,0.696465228260831,0.9156236376726119,0.5889780289837606
0,2,106,2048,1.0,size,3.3874512609099474,0.208434646243384,0.6758148915505355,1.4852909842115898,0.8014201962086066
0,0,1536,2048,inf,equal,1.088632148321314,0.05475543510163471,0.7495503977521046,0.48956063905902225,0.0891622402859765
0,1,406,2048,inf,equal,2.0442522866414867,0.10650250564813146,0.8733068505514624,0.9156236376726119,0.24864424077743497
0,2,106,2048,inf,equal,3.3874512609099474,0.208434646243384,1.0579840600810464,1.4852909842115898,0.8258492782331164
0,0,3072,4096,1.0,size,0.7149826866573801,0.03871793946718582,0.7132332161297745,0.3187734038615042,0.2502520979893229
0,1,815,4096,1.0,size,1.5382449616136977,0.0751699113051862,0.6850701144064015,0.6939525695016626,0.3980326682855423
0,2,209,4096,1.0,size,3.0009727562472017,0.14843957393495466,0.670304681417475,1.3520468041886462,0.5962526442577583
0,0,3072,4096,inf,equal,0.7149826866573801,0.03871793946718582,0.7171924219093274,0.3187734038615042,0.03434284175159847
0,1,815,4096,inf,equal,1.5382449616136977,0.0751699113051862,0.8309207254672409,0.6939525695016626,0.1790698562037961
0,2,209,4096,inf,equal,3.0009727562472017,0.14843957393495466,0.9551208357735967,1.3520468041886462,0.5344115386508742
0,0,6144,8192,1.0,size,0.5393520331045807,0.027377717550817356,0.6963405254580425,0.24229829900147298,0.16000615874901286
0,1,1634,8192,1.0,size,0.9164183016677148,0.053088055220471726,0.6764521430356862,0.40512109561338566,0.16228749144423746
0,2,414,8192,1.0,size,2.0676773902982273,0.10546847625268425,0.6659340929718095,0.9283702188964293,0.3226165172735891
0,0,6144,8192,inf,equal,0.5393520331045807,0.027377717550817356,0.6973157214194363,0.24229829900147298,0.015061137640244587
0,1,1634,8192,inf,equal,0.9164183016677148,0.053088055220471726,0.7894002898083639,0.40512109561338566,0.08488182757273267
0,2,414,8192,inf,equal,2.0676773902982273,0.10546847625268425,0.8692297633655006,0.9283702188964293,0.27572713524032855
0,0,12288,16384,1.0,size,0.43997520851375,0.01935896973359291,0.6881074773146594,0.20062863452328208,0.1101263736011068
0,1,3272,16384,1.0,size,0.6276755609066342,0.037515971276938925,0.6740534292106255,0.27632180917637816,0.09537517778200912
0,2,824,16384,1.0,size,1.3532385104362996,0.07475826890319909,0.6665886532777754,0.6018609863149508,0.1637647726030417
0,0,12288,16384,inf,equal,0.43997520851375,0.01935896973359291,0.691459267938059,0.20062863452328208,0.007989790149131318
0,1,3272,16384,inf,equal,0.6276755609066342,0.037515971276938925,0.7612752169109926,0.27632180917637816,0.05291091304739874
0,2,824,16384,inf,equal,1.3532385104362996,0.07475826890319909,0.8066019846582584,0.6018609863149508,0.14182708808792585


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/0/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0.1, "low": -1, "high": 1}

==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/0/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19,w20
0,,,64,1.0,size,unrestricted,,0.36532049961313334,1.573656197133298,-0.5579774036530082,0.7309686587146027,-0.7596279166703019,-0.8943594381755698,-1.5340042660627229,0.7540142986084538,0.5406178765556554,1.5463287324241886,0.8893447175401222,1.306092979242872,-0.2281323939762808,0.775396272507965,-1.0554928378968265,1.0249695159322427,1.046509915122468,1.749411519859356,0.8873856091423044,-1.5847748750233586,0.5609345662288396
0,0,48,64,1.0,size,unrestricted,,0.18283385598486945,2.3673859542177174,-0.5719878426354468,1.4811686191901905,-0.5087858855947615,-0.07348928705281631,-1.4988003710830569,0.19222630644331537,1.1399940544252525,3.062630925684986,0.25950110589092423,0.6476331045272937,0.29264612198866213,1.3289476519052013,2.5267536274350027e-09,1.2777118176164508e-10,1.133810363275155,3.5715556479528994,0.9351326680217541,-0.4195466680119364,0.5147574083959753
0,1,12,64,1.0,size,unrestricted,,0.05249772872244107,-5.628772957508478e-10,0.4961573675770839,2.139932743521316e-09,-1.063026802334888,-6.347193054003223,-2.2733119856648952e-08,-4.365302928447724e-09,1.303355226799949,-2.123093196948646e-08,0.8916999003503737,-2.153060994619289e-09,1.92323712720033,2.410212669936771e-10,-1.6510632039211106,1.2454066868910695e-09,-1.4668875575724538e-09,-3.009773792375819,2.1009792570597394,-0.9164440643831936,0.2970700698441649
0,2,4,64,1.0,size,unrestricted,,9.618262301446545e-05,6.367121600992181e-06,-1.8854653823134777,-8.518536819991739e-06,1.4876780131980213e-05,-1.5882620984182192e-05,-0.004922304857458822,1.0235587326946353e-05,-4.496853565431424,-8.542877366782384e-06,-0.0010325202972518192,4.000203006089065,-2.108458750800345e-06,-9.611206886471209,7.959216591700617e-08,-9.035373376453693e-07,1.9030223143861352e-05,2.0896085493376246e-06,-6.982391799013134e-06,-7.278438753184788e-06,-1.0939382061772515e-06
0,,,64,1.0,size,restricted,0,0.36532049962287544,1.5736561973335181,-0.5579774054691302,0.7309686573315096,-0.7596279155688916,-0.8943594384769471,-1.534004265089792,0.7540143000894177,0.5406178781355022,1.5463287277890871,0.8893447182762692,1.306092981464182,-0.22813239223320664,0.7753962700500879,-1.0554928324592392,1.0249695186818086,1.0465099126501234,1.7494115202294227,0.8873856095376933,-1.5847748781205122,0.5609345650501643
0,,,64,1.0,size,restricted,1,0.36532049962472524,1.5736561964683182,-0.5579774069059631,0.7309686619517436,-0.7596279191088648,-0.8943594403003429,-1.5340042631942157,0.7540143008970837,0.5406178727450585,1.546328725845188,0.8893447192428913,1.3060929828304992,-0.22813239312645325,0.7753962700600282,-1.055492837134341,1.024969519485859,1.0465099063932954,1.7494115185617403,0.8873856059322536,-1.5847748774239547,0.5609345652066948
0,,,64,1.0,size,restricted,2,0.36532049962276025,1.5736561973785286,-0.5579774058793372,0.7309686540177432,-0.7596279146222421,-0.8943594376500553,-1.5340042658845776,0.7540143015023982,0.5406178780240748,1.5463287274728053,0.8893447201424531,1.3060929805304842,-0.22813239212923406,0.7753962699281081,-1.055492831028822,1.024969516695709,1.046509914511528,1.7494115202610663,0.8873856094064292,-1.584774880266031,0.5609345667808625
0,,,64,inf,equal,unrestricted,,0.3895487986379267,1.492225987183321,-0.5099688488519385,0.5083593147605205,-0.9446770450519271,-1.2347576103951317,-1.7052547417801704,0.8663532671839755,0.13835545611162603,1.0743334402662001,0.8142183914489969,1.1953910453358656,-0.1923462644723795,0.3986642901692006,-1.4030162968327853,1.5420630166330682,1.2449978641569373,1.1657851708829061,1.1158204593928487,-1.7433891650104727,0.7100223024197287
0,0,48,64,inf,equal,unrestricted,,0.18283385598486945,2.3673859542177174,-0.5719878426354468,1.4811686191901905,-0.5087858855947615,-0.07348928705281631,-1.4988003710830569,0.19222630644331537,1.1399940544252525,3.062630925684986,0.25950110589092423,0.6476331045272937,0.29264612198866213,1.3289476519052013,2.5267536274350027e-09,1.2777118176164508e-10,1.133810363275155,3.5715556479528994,0.9351326680217541,-0.4195466680119364,0.5147574083959753
0,1,12,64,inf,equal,unrestricted,,0.05249772872244107,-5.628772957508478e-10,0.4961573675770839,2.139932743521316e-09,-1.063026802334888,-6.347193054003223,-2.2733119856648952e-08,-4.365302928447724e-09,1.303355226799949,-2.123093196948646e-08,0.8916999003503737,-2.153060994619289e-09,1.92323712720033,2.410212669936771e-10,-1.6510632039211106,1.2454066868910695e-09,-1.4668875575724538e-09,-3.009773792375819,2.1009792570597394,-0.9164440643831936,0.2970700698441649
0,2,4,64,inf,equal,unrestricted,,9.618262301446545e-05,6.367121600992181e-06,-1.8854653823134777,-8.518536819991739e-06,1.4876780131980213e-05,-1.5882620984182192e-05,-0.004922304857458822,1.0235587326946353e-05,-4.496853565431424,-8.542877366782384e-06,-0.0010325202972518192,4.000203006089065,-2.108458750800345e-06,-9.611206886471209,7.959216591700617e-08,-9.035373376453693e-07,1.9030223143861352e-05,2.0896085493376246e-06,-6.982391799013134e-06,-7.278438753184788e-06,-1.0939382061772515e-06
0,,,64,inf,equal,restricted,0,0.389548798678774,1.4922259875478028,-0.5099688473664589,0.5083593146803707,-0.9446770462314921,-1.2347576094032147,-1.705254741188739,0.866353266572438,0.13835545668326152,1.074333441085446,0.8142183885306398,1.195391044353496,-0.19234626394734936,0.3986642922716599,-1.4030162991703659,1.5420630152624029,1.2449978651619251,1.1657851709576137,1.1158204606192543,-1.7433891609238854,0.7100223014726205
0,,,64,inf,equal,restricted,1,0.3895487986417289,1.4922259901070483,-0.5099688460422777,0.5083593080205505,-0.9446770446018741,-1.234757611207178,-1.705254741336713,0.8663532716967507,0.13835545491628068,1.0743334372670392,0.814218391438102,1.1953910466701763,-0.19234626063473348,0.39866429017264887,-1.4030162913695954,1.5420630126931563,1.2449978708973943,1.1657851704912658,1.115820461023454,-1.7433891735872664,0.7100223033714782
0,,,64,inf,equal,restricted,2,0.3895487988918054,1.492225983456676,-0.509968847523099,0.5083593156276587,-0.9446770437105835,-1.2347576112641367,-1.705254737369997,0.8663532665131444,0.1383554527464521,1.074333437912377,0.8142183917336486,1.195391046298847,-0.1923462625704179,0.39866429054015456,-1.4030162932422148,1.5420630129056405,1.2449978605316048,1.165785169761508,1.1158204557175837,-1.7433891642128896,0.7100223009647539
0,,,128,1.0,size,unrestricted,,0.5421720681411147,0.7573517691403561,-0.14490050413965472,0.24091495165564344,-0.11694703728886978,-0.198760686191352,-0.825278551830484,0.22007470979350877,0.4254373288007366,0.5946043319086628,0.639615368694589,0.6458708979772555,-0.31719860280676593,-0.05347834129320918,0.3900896023979766,0.07595286108066762,0.6124682325459743,0.5969118494094173,1.2890110772499588,-0.23177493336204788,0.3568569184026609
0,0,96,128,1.0,size,unrestricted,,0.4649954109276783,0.8947754211474122,-0.17420431767238564,0.7966336538673948,-0.2562556960910335,0.2777938421039734,-0.024550170798465082,0.021360389240521794,0.9492082862805743,0.7155527299193906,0.8510078426864334,0.7770907987627913,-0.3925688042118654,0.4870106175374347,0.5831690690474093,-0.10390645971479819,0.8608876223482095,1.7978667656873395,1.5017094362781795,0.2156964249174773,0.14794292732640157
0,1,24,128,1.0,size,unrestricted,,0.16629900662731037,0.6471187597997976,0.8351270343985034,-5.585311564273864e-10,-7.218822662929678e-10,-2.8650615280618386,-2.2391749158874874,2.167126301396877e-10,-1.5676033087576686,0.3935438351375805,1.9731935636039302,-0.6083020938589504,1.7101002469960206e-09,-5.40307289058501e-10,-1.050045360673964,0.645754059971489,1.2281832388964528e-10,-2.488543548509497,2.831940417504878,-0.02557205000259737,1.8290195102256155
0,2,8,128,1.0,size,unrestricted,,0.0005995088009984669,-2.5025081810367995e-06,2.4114017260363255e-06,-2.8987591769381028e-06,1.0449636144073605e-05,-5.3567255321303796e-05,2.587353467366679e-07,3.1671978168116484,2.3357697971013904e-06,-1.098881857772526e-06,-12.33023839674379,0.7964853372602159,-7.084533012294122e-06,-1.0687644405881227,8.20235651293248e-06,1.340061398804328e-06,0.9172049384784671,1.8096430342459818e-06,-3.2227132858116734e-07,1.650354407367297e-06,1.7199674699358105
0,,,128,1.0,size,restricted,0,0.5421720681411146,0.7573517683019703,-0.14490050413085542,0.24091495117310732,-0.11694703710609851,-0.19876068603136174,-0.8252785509200726,0.22007470980297644,0.42543732824927555,0.5946043309221948,0.6396153678974903,0.6458708969343326,-0.3171986022740755,-0.05347834143958954,0.39008960193946585,0.0759528611723027,0.6124682320221655,0.5969118486165239,1.2890110755181399,-0.23177493323015874,0.3568569180466147
0,,,128,1.0,size,restricted,1,0.5421720681411147,0.7573517688464866,-0.14490050377860303,0.2409149518829314,-0.11694703767684386,-0.198760686106839,-0.8252785516545895,0.22007470941152957,0.4254373287378732,0.594604331739456,0.639615368342084,0.6458708979287663,-0.3171986029753526,-0.05347834162448658,0.39008960234826856,0.0759528607392071,0.6124682328058761,0.5969118491998959,1.2890110771773127,-0.23177493330412982,0.35685691836104444
0,,,128,1.0,size,restricted,2,0.5421720681411146,0.7573517687714489,-0.14490050425123233,0.24091495137876084,-0.11694703728891848,-0.19876068606575797,-0.8252785514488343,0.220074709939951,0.4254373287118827,0.5946043314927701,0.6396153682890593,0.6458708973603445,-0.3171986023397677,-0.053478341545194694,0.3900896021990866,0.07595286106282156,0.6124682325213581,0.5969118491904799,1.2890110765315208,-0.2317749332882448,0.3568569180667236
0,,,128,inf,equal,unrestricted,,0.5464235430524961,0.7043860757176578,-0.135064410950611,0.07933938782704729,-0.15036044820961725,-0.27045881233559077,-0.9438517590666338,0.23958242369523522,0.3083328396326436,0.5410709220088107,0.6644988308263889,0.5725215587108086,-0.2683309059836767,-0.11272892160816811,0.34280041777643977,0.1613744702648974,0.5520575260318008,0.3268985177508639,1.3055567307404836,-0.3697959203946293,0.42212935002136576
0,0,96,128,inf,equal,unrestricted,,0.4649954109276783,0.8947754211474122,-0.17420431767238564,0.7966336538673948,-0.2562556960910335,0.2777938421039734,-0.024550170798465082,0.021360389240521794,0.9492082862805743,0.7155527299193906,0.8510078426864334,0.7770907987627913,-0.3925688042118654,0.4870106175374347,0.5831690690474093,-0.10390645971479819,0.8608876223482095,1.7978667656873395,1.5017094362781795,0.2156964249174773,0.14794292732640157
0,1,24,128,inf,equal,unrestricted,,0.16629900662731037,0.6471187597997976,0.8351270343985034,-5.585311564273864e-10,-7.218822662929678e-10,-2.8650615280618386,-2.2391749158874874,2.167126301396877e-10,-1.5676033087576686,0.3935438351375805,1.9731935636039302,-0.6083020938589504,1.7101002469960206e-09,-5.40307289058501e-10,-1.050045360673964,0.645754059971489,1.2281832388964528e-10,-2.488543548509497,2.831940417504878,-0.02557205000259737,1.8290195102256155
0,2,8,128,inf,equal,unrestricted,,0.0005995088009984669,-2.5025081810367995e-06,2.4114017260363255e-06,-2.8987591769381028e-06,1.0449636144073605e-05,-5.3567255321303796e-05,2.587353467366679e-07,3.1671978168116484,2.3357697971013904e-06,-1.098881857772526e-06,-12.33023839674379,0.7964853372602159,-7.084533012294122e-06,-1.0687644405881227,8.20235651293248e-06,1.340061398804328e-06,0.9172049384784671,1.8096430342459818e-06,-3.2227132858116734e-07,1.650354407367297e-06,1.7199674699358105
0,,,128,inf,equal,restricted,0,0.546423543029907,0.7043860759208379,-0.1350644109130096,0.07933938798068148,-0.1503604481047074,-0.2704588125429365,-0.943851759682342,0.23958242370201044,0.30833283962555097,0.5410709221646353,0.6644988312824087,0.5725215591219676,-0.26833090610112126,-0.11272892142542983,0.3428004180151304,0.16137447048618372,0.552057526010989,0.326898517875973,1.3055567312891871,-0.3697959209410694,0.4221293504426206
0,,,128,inf,equal,restricted,1,0.5464235431003956,0.7043860767413762,-0.13506441098136882,0.07933938817346592,-0.1503604479950091,-0.2704588129642264,-0.9438517603505779,0.23958242364346477,0.3083328400672803,0.5410709224620077,0.6644988319049646,0.5725215595915665,-0.2683309070288809,-0.11272892108562868,0.3428004181023533,0.16137447038171507,0.5520575259414724,0.32689851833791783,1.305556731731917,-0.3697959207949452,0.4221293501415751
0,,,128,inf,equal,restricted,2,0.546423543090442,0.7043860759449417,-0.13506441065231314,0.07933938803803023,-0.15036044840795645,-0.27045881234616287,-0.9438517596566578,0.23958242364495388,0.3083328394724412,0.5410709226341227,0.6644988316712716,0.5725215590495795,-0.2683309058275932,-0.11272892192498646,0.3428004179000539,0.161374470232065,0.5520575265648817,0.32689851809147363,1.3055567320092636,-0.36979592069697276,0.42212935071809243
0,,,256,1.0,size,unrestricted,,0.6043377375934282,0.6489912918947065,-0.19278811590653094,0.22975700432466994,0.12783713414236036,0.050012725945197456,-0.17911641990477584,0.041034979239391124,0.6229680190693323,0.44525435868052815,0.26992497727977177,0.6087974641320503,0.06045793319123385,0.33530504508384595,0.35670303062370007,0.024543156264430023,0.13071711660240928,0.757981789114873,0.6234932995313796,0.27750512070354993,0.18265154109835563
0,0,192,256,1.0,size,unrestricted,,0.5198687483634132,0.5463858212836753,-0.2709810997878036,0.5858202583961797,0.174719022530602,0.33191640068309597,0.29605780987333497,0.045719241807849705,0.9942757072204693,0.4992819672009924,0.36168505250640925,0.8809035764796631,-0.07706918110837166,0.7134632924839701,0.5518215490183447,-0.04072595437822468,0.4701603017999638,1.4271960937003771,0.9994205239230483,0.32807764030180053,0.25975395174113947
0,1,49,256,1.0,size,unrestricted,,0.4714118738553594,2.1236210581992125,0.048613922426720475,-0.712610756216978,-0.23576554484657664,-1.8587475132849522,-0.5803237825645382,-0.1259610226096581,0.3541882399398194,-0.3755391601184661,0.8343278628207108,0.7395938311851622,0.9021302649718935,0.44819466327340046,0.2152584015996866,1.9407882510564753,-1.4118736938926684,-1.3964391160683192,0.8324812730041664,-0.6711641218620054,0.29581125310302775
0,2,15,256,1.0,size,unrestricted,,0.034174403681033604,-2.571361046054511e-09,8.545332829238949e-09,3.889698509437847e-09,-0.08811189584288061,-0.2397123194605176,1.0078725302424316,-2.367502526936323e-09,-1.4253166972514442,0.48177940996506696,-0.7757428767192278,3.9655266920711987,1.2194546924487886,-5.111369791312543,1.4482741291506993,6.176512701479414e-09,2.522524962384839e-10,-5.76132595271766e-09,-4.4571791975168045e-09,4.236838831459954,3.1757004032301653e-08
0,,,256,1.0,size,restricted,0,0.6043377375934282,0.648991291160663,-0.19278811596240522,0.2297570039702382,0.12783713404249933,0.05001272539902405,-0.17911641901726857,0.041034978608444954,0.6229680182118476,0.4452543586946908,0.2699249768058758,0.6087974633906865,0.0604579330202536,0.33530504444972226,0.356703030129532,0.024543156261216247,0.1307171162701675,0.7579817887668083,0.6234932990602949,0.27750512049027753,0.18265154144125859
0,,,256,1.0,size,restricted,1,0.6043377375934282,0.6489912914914038,-0.19278811575620503,0.2297570043425568,0.1278371341064256,0.05001272633174481,-0.17911641968642605,0.04103497892687222,0.6229680187796104,0.44525435817867015,0.26992497707157054,0.6087974639206154,0.060457933041272525,0.33530504481921736,0.35670303052149077,0.0245431560231533,0.1307171165246587,0.7579817888429784,0.6234932991264237,0.27750512073914935,0.18265154104420422
0,,,256,1.0,size,restricted,2,0.6043377375934282,0.6489912919590712,-0.19278811595978398,0.22975700451401407,0.12783713423416967,0.05001272635120411,-0.17911641980265838,0.04103497900950875,0.622968019227461,0.4452543585746162,0.2699249773060393,0.6087974643782061,0.06045793313201925,0.33530504508380565,0.3567030308072292,0.02454315610740235,0.1307171166042668,0.757981789358216,0.6234932995804818,0.2775051209666584,0.18265154121399588
0,,,256,inf,equal,unrestricted,,0.6292487527659604,0.7142785184201499,-0.137459629797243,0.0010731539204480037,0.09062605589172652,-0.22966742053468087,-0.4337218950093493,0.015345942519810528,0.3980577171135257,0.37010563639692884,0.249709703718703,0.5188413509253255,0.11568892050921432,0.10571855014525237,0.28160544835449647,0.19334647198598992,-0.11428987925986075,0.26151887571706334,0.4858185606623745,0.25066924960518644,0.23753994227203204
0,0,192,256,inf,equal,unrestricted,,0.5198687483634132,0.5463858212836753,-0.2709810997878036,0.5858202583961797,0.174719022530602,0.33191640068309597,0.29605780987333497,0.045719241807849705,0.9942757072204693,0.4992819672009924,0.36168505250640925,0.8809035764796631,-0.07706918110837166,0.7134632924839701,0.5518215490183447,-0.04072595437822468,0.4701603017999638,1.4271960937003771,0.9994205239230483,0.32807764030180053,0.25975395174113947
0,1,49,256,inf,equal,unrestricted,,0.4714118738553594,2.1236210581992125,0.048613922426720475,-0.712610756216978,-0.23576554484657664,-1.8587475132849522,-0.5803237825645382,-0.1259610226096581,0.3541882399398194,-0.3755391601184661,0.8343278628207108,0.7395938311851622,0.9021302649718935,0.44819466327340046,0.2152584015996866,1.9407882510564753,-1.4118736938926684,-1.3964391160683192,0.8324812730041664,-0.6711641218620054,0.29581125310302775
0,2,15,256,inf,equal,unrestricted,,0.034174403681033604,-2.571361046054511e-09,8.545332829238949e-09,3.889698509437847e-09,-0.08811189584288061,-0.2397123194605176,1.0078725302424316,-2.367502526936323e-09,-1.4253166972514442,0.48177940996506696,-0.7757428767192278,3.9655266920711987,1.2194546924487886,-5.111369791312543,1.4482741291506993,6.176512701479414e-09,2.522524962384839e-10,-5.76132595271766e-09,-4.4571791975168045e-09,4.236838831459954,3.1757004032301653e-08
0,,,256,inf,equal,restricted,0,0.6292487526248445,0.7142785185315599,-0.13745962927142047,0.0010731536925787687,0.09062605589603064,-0.22966742116579592,-0.43372189528892185,0.015345942833768054,0.3980577170693483,0.37010563588590273,0.2497097038534624,0.5188413512436353,0.11568892058782,0.10571855030366094,0.28160544808175736,0.19334647267664012,-0.11428987978266496,0.26151887491725256,0.4858185604144693,0.2506692494838644,0.23753994260919817
0,,,256,inf,equal,restricted,1,0.6292487526203476,0.7142785182854003,-0.1374596294269213,0.0010731536056285504,0.09062605584621078,-0.22966742102047605,-0.43372189525233223,0.015345942713993069,0.3980577169678443,0.37010563591950085,0.24970970384406435,0.5188413511001583,0.1156889204509888,0.10571855025986328,0.28160544794525194,0.19334647247186462,-0.1142898796858464,0.2615188748733303,0.4858185600025046,0.25066924966760384,0.23753994246242724
0,,,256,inf,equal,restricted,2,0.6292487526512425,0.7142785184759602,-0.13745962935779824,0.0010731537711814731,0.0906260558758673,-0.2296674210023838,-0.4337218952921705,0.01534594279794569,0.39805771708220833,0.37010563597608825,0.24970970380354335,0.5188413511581977,0.11568892048501472,0.10571855028739449,0.281605448083329,0.1933464724837831,-0.11428987968306575,0.2615188750603344,0.48581856035293997,0.2506692494912612,0.2375399425538927
0,,,512,1.0,size,unrestricted,,0.6262549835644486,0.6983721570536938,0.18443540036070333,0.09888851553390517,0.23879771240001427,0.12597557246512406,0.13243815934611022,0.11263863799066771,0.3353342104169844,0.36728468729913966,0.20017150861481933,0.43409080275987316,0.011027137128715515,0.36146738867154643,0.3582779948663569,0.2496791274239084,0.17823613272711064,0.5235091010691441,0.36386546824107646,0.24255188675188852,0.14905503977767567
0,0,384,512,1.0,size,unrestricted,,0.5970060712288241,0.6757043204279385,0.2713485330297372,0.18049640029613573,0.28636724627286914,0.40342572211708444,0.41139540825735776,0.2255794430278706,0.3564409934479781,0.5188449460642842,0.2019350541184713,0.5322060611647864,-0.07236361363677012,0.35430177154557563,0.3517640829078484,0.17247609792483062,0.3351415669594121,0.8166294575616914,0.5392098578943552,0.08510359568438104,0.14553837301185807
0,1,100,512,1.0,size,unrestricted,,0.5614872647953559,1.1273500925736186,-0.3346416247545678,-0.31811301005101833,-0.019737105795914884,-0.7812466655739294,-0.5077787478872862,-0.2924253661100807,1.0048711729056743,-0.16645003437351896,0.4710721858353906,0.08893526382066039,0.6201790598864474,0.4735617667298386,0.4070712130050166,0.6014969613420135,-0.7333197069515273,-0.060252237704686636,0.299006187027905,0.20299693376065447,-0.029367240696482527
0,2,28,512,1.0,size,unrestricted,,0.3407825155711092,2.0224653373192287e-09,-2.5532337581932927e-10,-0.14218591368231798,-0.6084474670695634,-1.5968491227825485,-0.08038293900268874,1.679274090084026,-6.125236674677877e-10,-0.13464423771887543,0.20038456972298457,0.608596262796662,1.5928659538794967,-1.6715156360458068,1.3828973513929819,0.09579058582739407,3.166933983431846,-0.2164268740402128,-3.2008895662473784,2.028660180115409,1.593255239417373
0,,,512,1.0,size,restricted,0,0.6262549835644485,0.6983721576387746,0.18443540054817978,0.09888851596086665,0.23879771266271768,0.1259755723841694,0.1324381591553495,0.11263863816938016,0.33533421068282,0.36728468719107205,0.20017150867343841,0.4340908031599564,0.011027137166269553,0.36146738891960173,0.35827799470742333,0.2496791276177035,0.17823613286506257,0.5235091014211256,0.363865468448925,0.24255188723546514,0.14905503983029725
0,,,512,1.0,size,restricted,1,0.6262549835644484,0.6983721564972449,0.18443540012736462,0.09888851558848162,0.23879771222843932,0.12597557231244597,0.1324381592971538,0.11263863784066434,0.3353342102082902,0.3672846870027134,0.20017150839024228,0.43409080238700815,0.011027137094594866,0.36146738836490894,0.35827799445573894,0.24967912724227834,0.17823613244022396,0.523509100694418,0.3638654678418614,0.2425518865871389,0.1490550395256781
0,,,512,1.0,size,restricted,2,0.6262549835644485,0.6983721565579661,0.18443540016637794,0.09888851561103963,0.2387977122357532,0.12597557239116675,0.13243815929695266,0.11263863781077009,0.3353342101745905,0.3672846870418962,0.20017150842408038,0.43409080232251324,0.011027137171865892,0.36146738839936743,0.3582779944609972,0.24967912730624808,0.17823613253295612,0.5235091007181188,0.3638654679184148,0.24255188657968998,0.1490550395716709
0,,,512,inf,equal,unrestricted,,0.6345553563541646,0.711491686238608,0.16998023972328613,0.01858699374837794,0.20188567316694514,-0.12716077077088406,-0.07532669792879303,0.017022148360451135,0.35338275967860533,0.27421706481116037,0.189953752058726,0.39115024564054474,0.07202200210098277,0.3702646285055737,0.386597214553707,0.3439979890195999,0.10012841338108341,0.32294293725141354,0.20752766890057192,0.37713854705069666,0.17362740571766586
0,0,384,512,inf,equal,unrestricted,,0.5970060712288241,0.6757043204279385,0.2713485330297372,0.18049640029613573,0.28636724627286914,0.40342572211708444,0.41139540825735776,0.2255794430278706,0.3564409934479781,0.5188449460642842,0.2019350541184713,0.5322060611647864,-0.07236361363677012,0.35430177154557563,0.3517640829078484,0.17247609792483062,0.3351415669594121,0.8166294575616914,0.5392098578943552,0.08510359568438104,0.14553837301185807
0,1,100,512,inf,equal,unrestricted,,0.5614872647953559,1.1273500925736186,-0.3346416247545678,-0.31811301005101833,-0.019737105795914884,-0.7812466655739294,-0.5077787478872862,-0.2924253661100807,1.0048711729056743,-0.16645003437351896,0.4710721858353906,0.08893526382066039,0.6201790598864474,0.4735617667298386,0.4070712130050166,0.6014969613420135,-0.7333197069515273,-0.060252237704686636,0.299006187027905,0.20299693376065447,-0.029367240696482527
0,2,28,512,inf,equal,unrestricted,,0.3407825155711092,2.0224653373192287e-09,-2.5532337581932927e-10,-0.14218591368231798,-0.6084474670695634,-1.5968491227825485,-0.08038293900268874,1.679274090084026,-6.125236674677877e-10,-0.13464423771887543,0.20038456972298457,0.608596262796662,1.5928659538794967,-1.6715156360458068,1.3828973513929819,0.09579058582739407,3.166933983431846,-0.2164268740402128,-3.2008895662473784,2.028660180115409,1.593255239417373
0,,,512,inf,equal,restricted,0,0.6345553563090233,0.7114916863507632,0.16998023963829673,0.01858699373012686,0.2018856731217217,-0.12716077106267837,-0.07532669810724286,0.017022148270499516,0.35338275980479655,0.2742170647964558,0.18995375201479603,0.3911502456965706,0.07202200226021559,0.37026462875536165,0.38659721465393565,0.34399798921954894,0.10012841323994755,0.3229429371581781,0.20752766872149417,0.3771385472887977,0.17362740576523272
0,,,512,inf,equal,restricted,1,0.6345553562617484,0.7114916862776629,0.16998023963545125,0.018586993632922853,0.20188567313616143,-0.12716077133900083,-0.07532669827054088,0.01702214814895216,0.35338275980486705,0.274217064688153,0.18995375197814127,0.3911502456509585,0.07202200215275548,0.37026462865213594,0.386597214707755,0.3439979892643715,0.10012841316771057,0.3229429369080376,0.20752766856867655,0.3771385473851625,0.17362740570595506
0,,,512,inf,equal,restricted,2,0.6345553562450998,0.7114916863121552,0.1699802396383115,0.01858699357418896,0.2018856731136083,-0.12716077141925805,-0.07532669835803572,0.017022148114717032,0.35338275983039275,0.2742170646579913,0.189953752017165,0.3911502456151607,0.07202200225311453,0.3702646286420146,0.3865972147011418,0.343997989315023,0.10012841316127868,0.3229429368391991,0.2075276685061083,0.37713854740558783,0.1736274057579799
0,,,1024,1.0,size,unrestricted,,0.6372488614478895,0.4142203998554506,0.11085234673643954,0.18945359710710025,0.24702340204817436,0.19574677735245832,0.16852235542831642,0.3292209766582049,0.29902221739949436,0.2935980164257077,0.2545625340367883,0.36612760687876944,0.16004936956696383,0.40983475156008337,0.30301306513578713,0.2700927636603397,0.18448021722890467,0.2672273745353522,0.28744688333204427,0.19767798920012566,0.20656950043343622
0,0,768,1024,1.0,size,unrestricted,,0.6159072804373221,0.44806027086093986,0.14773362748771873,0.20296211202532122,0.21001207832579283,0.34115084793120176,0.35646729880511385,0.4165665032557306,0.43320736517050523,0.4835773471248949,0.2751893072770179,0.4894608974196399,0.08837851835454014,0.42789039974811555,0.22971398560305822,0.2056816605578614,0.21858685064098002,0.371799659319478,0.4163745654660105,0.10307462357712711,0.2666092516412367
0,1,202,1024,1.0,size,unrestricted,,0.6310853420949116,0.26607703711773933,0.051863962926292806,0.015228356250003698,0.2627517710369261,-0.2893654761655675,-0.33829418282705137,0.15756542802019324,0.18065951536927835,-0.29106130282364284,0.4300191512105868,0.047725763826082374,0.4210058246401916,0.3358022965530231,0.7076096295996841,0.49842069187948973,-0.11739350475339769,0.2805573261825995,0.09844536253477254,0.31835107816376235,0.08578976075730446
0,2,54,1024,1.0,size,unrestricted,,0.5407174725446622,0.5047485111451858,-0.1384611580385373,0.519242757442656,0.4619353305806957,0.02249189493024627,-0.10115154015748413,-0.2595676096238735,-0.6350222695829341,0.2624041575054952,-0.04468310625439393,-0.41298739298602927,0.08465302763478265,0.2769473414909886,0.6289440034990856,0.7629439543063474,0.9512350902514416,-0.5873560471013571,-1.1362882708905893,1.3090461323513576,0.4915449836398346
0,,,1024,1.0,size,restricted,0,0.6372488614478894,0.41422040035928004,0.11085234700506778,0.18945359728900124,0.2470234025107445,0.1957467775746916,0.16852235567471047,0.3292209770611116,0.2990222177611059,0.29359801657956913,0.2545625344841971,0.3661276073219512,0.16004936987041643,0.4098347520235864,0.3030130657005795,0.2700927637142062,0.1844802174940107,0.26722737479582304,0.28744688353853526,0.19767798929611832,0.20656950076903002
0,,,1024,1.0,size,restricted,1,0.6372488614478894,0.4142203999500501,0.11085234694200923,0.1894535970532895,0.24702340222511307,0.19574677750757605,0.1685223555473301,0.3292209767404783,0.2990222174660065,0.29359801639231775,0.25456253423657044,0.36612760702914016,0.1600493698148149,0.4098347516360762,0.30301306540772716,0.27009276346768574,0.18448021738972675,0.2672273745023392,0.2874468833637798,0.1976779890842417,0.20656950064535673
0,,,1024,1.0,size,restricted,2,0.6372488614478894,0.4142204002255506,0.11085234698701807,0.18945359723143823,0.24702340241566242,0.19574677753262473,0.16852235567029208,0.3292209769085562,0.29902221762248726,0.293598016478724,0.2545625344010819,0.36612760721097337,0.16004936983085294,0.4098347519366387,0.3030130656041384,0.2700927636615687,0.18448021746616955,0.2672273747189535,0.2874468834473464,0.19767798921542118,0.20656950071682154
0,,,1024,inf,equal,unrestricted,,0.6484061518436933,0.36892099755689095,0.08915383160608546,0.15672012853287323,0.2977711176199429,0.025218891639211986,-0.08306125468064222,0.2144186119233447,0.1296123279135512,0.053684988204124005,0.2654285642860405,0.22049344205114724,0.2466396666190255,0.3871052950758268,0.417010902873442,0.36731658892147273,0.12050478244795874,0.178991229728846,0.1379506229387902,0.3418223879561545,0.1592901438441328
0,0,768,1024,inf,equal,unrestricted,,0.6159072804373221,0.44806027086093986,0.14773362748771873,0.20296211202532122,0.21001207832579283,0.34115084793120176,0.35646729880511385,0.4165665032557306,0.43320736517050523,0.4835773471248949,0.2751893072770179,0.4894608974196399,0.08837851835454014,0.42789039974811555,0.22971398560305822,0.2056816605578614,0.21858685064098002,0.371799659319478,0.4163745654660105,0.10307462357712711,0.2666092516412367
0,1,202,1024,inf,equal,unrestricted,,0.6310853420949116,0.26607703711773933,0.051863962926292806,0.015228356250003698,0.2627517710369261,-0.2893654761655675,-0.33829418282705137,0.15756542802019324,0.18065951536927835,-0.29106130282364284,0.4300191512105868,0.047725763826082374,0.4210058246401916,0.3358022965530231,0.7076096295996841,0.49842069187948973,-0.11739350475339769,0.2805573261825995,0.09844536253477254,0.31835107816376235,0.08578976075730446
0,2,54,1024,inf,equal,unrestricted,,0.5407174725446622,0.5047485111451858,-0.1384611580385373,0.519242757442656,0.4619353305806957,0.02249189493024627,-0.10115154015748413,-0.2595676096238735,-0.6350222695829341,0.2624041575054952,-0.04468310625439393,-0.41298739298602927,0.08465302763478265,0.2769473414909886,0.6289440034990856,0.7629439543063474,0.9512350902514416,-0.5873560471013571,-1.1362882708905893,1.3090461323513576,0.4915449836398346
0,,,1024,inf,equal,restricted,0,0.6484061513094405,0.3689209965148654,0.0891538324555123,0.15672012802288668,0.2977711190229706,0.025218888404071885,-0.08306126102479408,0.21441860978117916,0.12961232396631228,0.05368498221507562,0.2654285649051287,0.220493437881725,0.24663966874315008,0.3871052938094999,0.41701090616580855,0.3673165919628102,0.12050478077136377,0.17899122781732907,0.137950620271156,0.3418223909776174,0.15929014328276486
0,,,1024,inf,equal,restricted,1,0.648406151307866,0.368920996482827,0.08915383248678604,0.15672012805363103,0.29777111904513964,0.025218888419569083,-0.08306126106235302,0.21441860979166397,0.12961232393412353,0.053684982176395196,0.265428564880271,0.22049343782601943,0.24663966870736234,0.38710529377441905,0.4170109061826752,0.36731659200055145,0.12050478077918271,0.17899122778673357,0.1379506202961268,0.34182239094431494,0.1592901433044253
0,,,1024,inf,equal,restricted,2,0.6484061512587167,0.3689209964476662,0.0891538324615475,0.1567201278942163,0.2977711191561985,0.02521888802626183,-0.08306126161371989,0.21441860953577035,0.1296123236096284,0.05368498167576763,0.26542856504585366,0.22049343758673173,0.24663966891932648,0.3871052938360116,0.4170109064890459,0.36731659221052126,0.12050478060342111,0.17899122771521644,0.13795061996584496,0.3418223913677086,0.15929014322575805
0,,,2048,1.0,size,unrestricted,,0.6405869742048618,0.3531071902957245,0.22323704562647845,0.2580199837314319,0.2081449903465005,0.22019213370498916,0.22020907818494068,0.24987647443170172,0.35550281250788884,0.30825438229806806,0.254936349659681,0.3166156563570149,0.25669164178183795,0.2722366100474958,0.2972159763787619,0.25772567889778847,0.2707594505551257,0.15301177168023342,0.2568690872568935,0.20336727963781573,0.22849086757746728
0,0,1536,2048,1.0,size,unrestricted,,0.6214702410124638,0.40998919669837397,0.28480946092995246,0.2523173987615104,0.2899629432931728,0.3703854304860893,0.30927182632126404,0.3654217575973137,0.46527168921408985,0.4162930441684518,0.2565672362319728,0.3491776788474313,0.19601890593113888,0.30256794667490505,0.296720160886544,0.21255886807981547,0.2983150745927347,0.3279055158124901,0.3240561015569232,0.1943642897798373,0.24653009104863566
0,1,406,2048,1.0,size,unrestricted,,0.6462323909060352,0.257843994227193,-0.0693258934743467,0.2130064203452461,-0.08518824187558349,-0.2749705509478225,-0.1495444541867157,-0.13253065022581925,0.3403800891170495,0.07623586727161308,0.4485121289783722,0.18241287268608705,0.5664683576986776,0.04906743999800721,0.39763876891508726,0.37752016668906696,0.027357636008793592,-0.17580837580592823,0.22367685413187532,0.16564174983269386,0.18266575995885095
0,2,106,2048,1.0,size,unrestricted,,0.5679782483568053,-0.027136259851399065,0.6345877879497148,0.3254339106046911,0.08132494643037946,0.03268394408296081,0.2336490125266795,0.5155075893658705,-0.6741006314272201,0.05511634177618709,-0.19177509566394832,0.041453546953325725,0.2101127298621522,0.17293955325536847,-0.012451298445742642,0.914668173897647,0.8648358068282725,-0.7590409375278956,-0.3788092375719139,0.4069750622892214,0.39005806807765825
0,,,2048,1.0,size,restricted,0,0.6405869742048618,0.3531071905456916,0.22323704569728206,0.25801998392899367,0.20814499051488275,0.22019213376977181,0.2202090784234076,0.2498764745914872,0.35550281270606193,0.3082543824221329,0.25493634978684226,0.316615656436134,0.2566916417716954,0.2722366101940373,0.2972159764762889,0.25772567910600447,0.2707594506446931,0.15301177187990725,0.25686908724684543,0.2033672797168448,0.2284908676418161
0,,,2048,1.0,size,restricted,1,0.6405869742048618,0.3531071899974982,0.22323704543555647,0.2580199835252892,0.20814499015534774,0.22019213351786224,0.22020907803018056,0.2498764741881082,0.35550281220687935,0.30825438201887573,0.25493634943330956,0.31661565607019826,0.25669164157317476,0.27223660980644476,0.29721597611745115,0.25772567867052854,0.2707594503341073,0.15301177156611648,0.2568690870154907,0.20336727945852434,0.22849086733565088
0,,,2048,1.0,size,restricted,2,0.6405869742048617,0.35310718937103974,0.22323704503688438,0.2580199830599723,0.20814498974683707,0.2201921330905456,0.22020907764998773,0.2498764736390688,0.3555028115763787,0.3082543813606459,0.2549363488153037,0.31661565540210723,0.25669164091595015,0.2722366092634284,0.29721597538644634,0.2577256781087938,0.27075944962832743,0.15301177134764238,0.25686908649093504,0.203367279084833,0.22849086688060577
0,,,2048,inf,equal,unrestricted,,0.6558716537960358,0.2435625826710273,0.11520046919301241,0.25400704550600517,0.056487802175551084,-0.05237830735004645,0.036935131815423274,0.022569659199482135,0.19895148132945417,0.14002248340030135,0.2887224021405751,0.25891665011704756,0.42567082010834056,0.17724862294527677,0.3120858726768325,0.3529926494555216,0.19813054939793517,-0.13672803424179072,0.16992085145712874,0.22664118959221752,0.211887081935724
0,0,1536,2048,inf,equal,unrestricted,,0.6214702410124638,0.40998919669837397,0.28480946092995246,0.2523173987615104,0.2899629432931728,0.3703854304860893,0.30927182632126404,0.3654217575973137,0.46527168921408985,0.4162930441684518,0.2565672362319728,0.3491776788474313,0.19601890593113888,0.30256794667490505,0.296720160886544,0.21255886807981547,0.2983150745927347,0.3279055158124901,0.3240561015569232,0.1943642897798373,0.24653009104863566
0,1,406,2048,inf,equal,unrestricted,,0.6462323909060352,0.257843994227193,-0.0693258934743467,0.2130064203452461,-0.08518824187558349,-0.2749705509478225,-0.1495444541867157,-0.13253065022581925,0.3403800891170495,0.07623586727161308,0.4485121289783722,0.18241287268608705,0.5664683576986776,0.04906743999800721,0.39763876891508726,0.37752016668906696,0.027357636008793592,-0.17580837580592823,0.22367685413187532,0.16564174983269386,0.18266575995885095
0,2,106,2048,inf,equal,unrestricted,,0.5679782483568053,-0.027136259851399065,0.6345877879497148,0.3254339106046911,0.08132494643037946,0.03268394408296081,0.2336490125266795,0.5155075893658705,-0.6741006314272201,0.05511634177618709,-0.19177509566394832,0.041453546953325725,0.2101127298621522,0.17293955325536847,-0.012451298445742642,0.914668173897647,0.8648358068282725,-0.7590409375278956,-0.3788092375719139,0.4069750622892214,0.39005806807765825
0,,,2048,inf,equal,restricted,0,0.6558716536771578,0.24356258156293317,0.11520046874633445,0.2540070453636573,0.05648780104698685,-0.0523783095546739,0.036935130314873034,0.022569657337065965,0.1989514799992792,0.14002248214538043,0.28872240232556595,0.25891664975589823,0.42567082191354993,0.17724862201678437,0.31208587275323024,0.3529926503950724,0.19813054888986473,-0.13672803672080744,0.16992085079256508,0.2266411898776969,0.21188708180967944
0,,,2048,inf,equal,restricted,1,0.6558716535800687,0.24356258074786521,0.11520046814195842,0.2540070455672636,0.05648779995471072,-0.05237831129471953,0.03693512913209039,0.02256965572657957,0.19895147894253692,0.14002248123159836,0.28872240276449634,0.2589166496030721,0.42567082330054984,0.17724862120886273,0.3120858728568625,0.352992651161749,0.19813054873500585,-0.13672803878372697,0.16992085020165074,0.2266411903219739,0.21188708184163754
0,,,2048,inf,equal,restricted,2,0.6558716535612096,0.24356258052240973,0.1152004681641618,0.2540070453088769,0.056487799937407705,-0.05237831169440723,0.03693512890740822,0.022569655532989643,0.19895147868506063,0.14002248096153386,0.2887224026298145,0.25891664945048776,0.42567082365753606,0.17724862111628634,0.31208587290414413,0.35299265138286684,0.19813054846563583,-0.13672803916976134,0.16992085012291305,0.22664119022356838,0.21188708178654478
0,,,4096,1.0,size,unrestricted,,0.6439738563225079,0.34057740499912914,0.17169805319301504,0.23586027320754765,0.16941940044340115,0.2659124952798994,0.14708230720819518,0.24629710419685136,0.3648664957209883,0.2548447943365631,0.26857679364127723,0.25064980953976873,0.3016578034433342,0.2906503929980287,0.26680761052109586,0.29823611388367,0.2007949552551055,0.21577144275519536,0.2336085329961538,0.1937169992921276,0.25902066913472666
0,0,3072,4096,1.0,size,unrestricted,,0.6258098851134503,0.3984438242181295,0.1898882945559367,0.24316404795637553,0.24312417784761417,0.36357721719965924,0.22418592513124425,0.329682704933254,0.43568345351730303,0.34793471838046586,0.2981192006034188,0.3165432256863036,0.32832414183892755,0.35893904919914366,0.2908664329302389,0.28544301895251734,0.22197582830541668,0.29789087541939885,0.2722114042901046,0.20501080270191935,0.29010794092553793
0,1,815,4096,1.0,size,unrestricted,,0.6721496386519457,0.2812439267547906,0.048589487099645674,0.20284803370385773,-0.08032320790800312,-0.05670603646478967,-0.10169149599684343,0.043092295051344445,0.23700337029032512,-0.07218404139335081,0.30298379860284985,0.026440414073040302,0.22056090169301776,0.03182657626893789,0.21878986435774364,0.27502134166942255,0.15119471995489633,0.07971873442222485,0.2261949028229583,0.06905853020726836,0.09507015156354812
0,2,209,4096,1.0,size,unrestricted,,0.6137805319191256,-0.13650657144394485,0.4724332202950762,0.13297770499355105,0.34345349505128436,0.22135824860556302,-0.020407789589160546,0.19299214687604335,-0.13106791892824474,0.270460351525836,-0.32082134060731,0.06610286136756462,0.5616626463449278,0.4087787264430454,0.21927232591224174,0.7831260085110262,0.4453865847410085,-0.24517676022232252,-0.24008163651728012,0.6227516717557272,0.395399864000365
0,,,4096,1.0,size,restricted,0,0.643973856322508,0.34057740513881213,0.17169805326959273,0.2358602732996581,0.1694194005202338,0.2659124953326468,0.14708230724248436,0.24629710426975202,0.3648664958877068,0.2548447944060471,0.26857679368996384,0.2506498095830113,0.3016578035488107,0.2906503931067825,0.2668076106110916,0.29823611393485167,0.20079495537611428,0.21577144276057258,0.23360853300588819,0.19371699934000094,0.2590206691842152
0,,,4096,1.0,size,restricted,1,0.643973856322508,0.34057740422672794,0.17169805278242828,0.23586027267048185,0.16941940006596778,0.2659124946892508,0.14708230689110327,0.24629710357603155,0.36486649486713674,0.2548447937796728,0.26857679300333087,0.2506498089639746,0.3016578027998019,0.29065039235221796,0.2668076099140111,0.2982361131763694,0.2007949548600844,0.2157714422585275,0.23360853244405172,0.19371699888323915,0.2590206685040023
0,,,4096,1.0,size,restricted,2,0.6439738563225079,0.34057740587157465,0.171698053637295,0.2358602738151113,0.16941940089635682,0.265912495973491,0.1470823075720457,0.24629710480496836,0.3648664966704023,0.25484479496967294,0.2685767943501634,0.2506498101678502,0.30165780422052885,0.2906503937308234,0.2668076111815101,0.2982361146433571,0.20079495571915384,0.21577144330041492,0.23360853360583883,0.1937169997677463,0.25902066978361843
0,,,4096,inf,equal,unrestricted,,0.6739888790632362,0.21198363458741584,0.12297433357145213,0.19340004904275473,-0.03121041128225727,-0.007853344630299615,-0.06452551402637469,0.03005132739809749,0.18559161696738014,-0.02624629380492746,0.2196148835811196,0.05473946185807223,0.25992405383505807,0.08260828067749193,0.21736852278488597,0.31652816118350036,0.16000583826342565,0.03010728026373674,0.1665654389895341,0.142316741304008,0.14556068599279065
0,0,3072,4096,inf,equal,unrestricted,,0.6258098851134503,0.3984438242181295,0.1898882945559367,0.24316404795637553,0.24312417784761417,0.36357721719965924,0.22418592513124425,0.329682704933254,0.43568345351730303,0.34793471838046586,0.2981192006034188,0.3165432256863036,0.32832414183892755,0.35893904919914366,0.2908664329302389,0.28544301895251734,0.22197582830541668,0.29789087541939885,0.2722114042901046,0.20501080270191935,0.29010794092553793
0,1,815,4096,inf,equal,unrestricted,,0.6721496386519457,0.2812439267547906,0.048589487099645674,0.20284803370385773,-0.08032320790800312,-0.05670603646478967,-0.10169149599684343,0.043092295051344445,0.23700337029032512,-0.07218404139335081,0.30298379860284985,0.026440414073040302,0.22056090169301776,0.03182657626893789,0.21878986435774364,0.27502134166942255,0.15119471995489633,0.07971873442222485,0.2261949028229583,0.06905853020726836,0.09507015156354812
0,2,209,4096,inf,equal,unrestricted,,0.6137805319191256,-0.13650657144394485,0.4724332202950762,0.13297770499355105,0.34345349505128436,0.22135824860556302,-0.020407789589160546,0.19299214687604335,-0.13106791892824474,0.270460351525836,-0.32082134060731,0.06610286136756462,0.5616626463449278,0.4087787264430454,0.21927232591224174,0.7831260085110262,0.4453865847410085,-0.24517676022232252,-0.24008163651728012,0.6227516717557272,0.395399864000365
0,,,4096,inf,equal,restricted,0,0.673988879061978,0.21198364017370658,0.1229743344462667,0.1934000524009643,-0.03121040631720378,-0.007853337296661243,-0.06452550862002242,0.030051333644216974,0.18559162401197066,-0.026246286191406825,0.21961488699147239,0.05473946740758412,0.2599240535007213,0.08260828528069376,0.217368523659901,0.3165281602864007,0.16000583947473715,0.03010728641745442,0.16656544230535317,0.14231674085382773,0.14556068840989556
0,,,4096,inf,equal,restricted,1,0.673988879062011,0.21198364308951212,0.12297433386131063,0.19340005294542614,-0.031210403498398515,-0.007853332980479077,-0.064525505197391,0.030051337724624393,0.18559162811504093,-0.02624628154486187,0.2196148891449242,0.05473947043849143,0.25992405292525117,0.08260828813173318,0.2173685244465107,0.31652815929686623,0.16000583924877226,0.03010728950143491,0.16656544380250995,0.14231674100539307,0.14556068973351655
0,,,4096,inf,equal,restricted,2,0.6739888790625251,0.21198364285542481,0.12297433387348361,0.1934000528370109,-0.031210403695127942,-0.007853333283530948,-0.06452550545334908,0.03005133743976029,0.18559162778873098,-0.026246281866625955,0.21961488898091414,0.054739470197533356,0.25992405298117716,0.08260828790953091,0.21736852440888677,0.3165281593712361,0.16000583923866848,0.030107289258635764,0.16656544368939782,0.14231674103346315,0.1455606896294347
0,,,8192,1.0,size,unrestricted,,0.6474663426753021,0.3168576809804011,0.2433303252001806,0.21213451550406007,0.2278853815422357,0.23863933999118292,0.14463304397030513,0.2676739053963704,0.32104595459779206,0.19709132141193197,0.26182742908973555,0.2039420393544358,0.27018176039774366,0.2280310165183102,0.30006255739245224,0.2617535366150905,0.23847515494093474,0.2877738534377874,0.2296215909212681,0.26795028960114914,0.21254591853944163
0,0,6144,8192,1.0,size,unrestricted,,0.6325894084479846,0.3874872530686413,0.24044180064053058,0.2360019478628692,0.2783690102887344,0.31514879679418695,0.19397849639238654,0.34876680682828803,0.3807392062699979,0.24594377199209166,0.27492672125277307,0.25317630503864225,0.3387349531487213,0.2850697267721622,0.33053256321988905,0.28256685513281693,0.250273173327569,0.3607458262214817,0.2664890571478681,0.2897754590478705,0.23661483362172542
0,1,1634,8192,1.0,size,unrestricted,,0.6749204250164034,0.18944035115053906,0.15774383117296126,0.14532459208809853,0.06585593475892929,-0.029403684728247073,-0.041478483479257214,0.060033709567630954,0.185839167988013,0.022333725543054517,0.2889199381111728,0.07444373208628353,0.0587751704562136,0.027585000232036805,0.26516982897326663,0.1443107958450428,0.22830249264964178,0.18571370841827506,0.19478988061090358,0.1844237985693407,0.07507582556497064
0,2,414,8192,1.0,size,unrestricted,,0.6316081021933163,-0.1422423905899553,0.6520151032361329,0.2834056050175027,0.2421094394527885,0.28314956448496326,0.2175635038717519,-0.012654181532957649,0.01971179059221087,0.23336904457142804,-0.016584856576067578,-0.028980941351812988,0.3780645308201896,0.3310402298033526,0.0005370460449114396,0.4391001014572169,0.38722636604527555,-0.23006030663984287,-0.06185713142921331,0.3267643805034452,0.3649030803655108
0,,,8192,1.0,size,restricted,0,0.647466342675302,0.31685768044611273,0.2433303247426228,0.21213451514473686,0.22788538115858167,0.23863933952218724,0.14463304367850463,0.267673904906504,0.3210459540245127,0.197091321056106,0.26182742857471525,0.20394203895092297,0.270181759912224,0.228031016095991,0.30006255686810235,0.26175353611472735,0.2384751545240609,0.28777385289673885,0.22962159046237146,0.2679502891285545,0.21254591815504106
0,,,8192,1.0,size,restricted,1,0.6474663426753021,0.31685768368587164,0.24333032726579984,0.21213451734391492,0.22788538345397957,0.23863934198523182,0.14463304524086798,0.2676739076429343,0.32104595730943275,0.19709132303922558,0.26182743140089915,0.20394204114988776,0.27018176273453925,0.2280310185215931,0.30006255994564207,0.2617535388347574,0.23847515701149138,0.2877738558074311,0.22962159287920886,0.26795029178332275,0.21254592030898078
0,,,8192,1.0,size,restricted,2,0.6474663426753021,0.31685768006276005,0.24333032449517292,0.21213451488623852,0.2278853808728367,0.23863933927223815,0.144633043554838,0.2676739045858533,0.3210459536238673,0.1970913208376325,0.2618274282705252,0.20394203874672956,0.27018175961586344,0.22803101582483382,0.30006255655265596,0.2617535358493663,0.23847515423210222,0.2877738526162252,0.22962159019868114,0.2679502888664918,0.21254591798401057
0,,,8192,inf,equal,unrestricted,,0.6753877056874638,0.1564594427811544,0.20795833453503826,0.14782338924135643,0.07838526458173761,0.0013253559289090131,-0.01026219454498514,0.049177929531557314,0.17766235212047013,0.04303855577979464,0.25905868167366025,0.07120089165222063,0.08404129003840999,0.05223462312265288,0.24552655697808334,0.167720750970919,0.22703751891845247,0.15160905638304123,0.1723633161637983,0.1983561440802373,0.10991091172648511
0,0,6144,8192,inf,equal,unrestricted,,0.6325894084479846,0.3874872530686413,0.24044180064053058,0.2360019478628692,0.2783690102887344,0.31514879679418695,0.19397849639238654,0.34876680682828803,0.3807392062699979,0.24594377199209166,0.27492672125277307,0.25317630503864225,0.3387349531487213,0.2850697267721622,0.33053256321988905,0.28256685513281693,0.250273173327569,0.3607458262214817,0.2664890571478681,0.2897754590478705,0.23661483362172542
0,1,1634,8192,inf,equal,unrestricted,,0.6749204250164034,0.18944035115053906,0.15774383117296126,0.14532459208809853,0.06585593475892929,-0.029403684728247073,-0.041478483479257214,0.060033709567630954,0.185839167988013,0.022333725543054517,0.2889199381111728,0.07444373208628353,0.0587751704562136,0.027585000232036805,0.26516982897326663,0.1443107958450428,0.22830249264964178,0.18571370841827506,0.19478988061090358,0.1844237985693407,0.07507582556497064
0,2,414,8192,inf,equal,unrestricted,,0.6316081021933163,-0.1422423905899553,0.6520151032361329,0.2834056050175027,0.2421094394527885,0.28314956448496326,0.2175635038717519,-0.012654181532957649,0.01971179059221087,0.23336904457142804,-0.016584856576067578,-0.028980941351812988,0.3780645308201896,0.3310402298033526,0.0005370460449114396,0.4391001014572169,0.38722636604527555,-0.23006030663984287,-0.06185713142921331,0.3267643805034452,0.3649030803655108
0,,,8192,inf,equal,restricted,0,0.6753877056728136,0.1564594485702595,0.20795833240420422,0.1478233900769693,0.07838526756371872,0.001325360209588209,-0.010262192467007129,0.049177936038227565,0.1776623565066051,0.04303855836595348,0.25905868351801487,0.07120089518224709,0.08404129254684671,0.05223462593060176,0.24552655946136992,0.1677207526286777,0.22703751856649768,0.15160906071655028,0.1723633184229593,0.1983561451600553,0.10991091237838299
0,,,8192,inf,equal,restricted,1,0.6753877056825492,0.15645944588472765,0.20795833356233454,0.14782338979839993,0.07838526629615232,0.0013253584306875176,-0.01026219326345017,0.04917793314880303,0.1776623543847876,0.043038557257505196,0.25905868252253494,0.07120089377842027,0.08404129145090279,0.05223462480337611,0.24552655833870538,0.1677207518205688,0.22703751882724654,0.15160905871669575,0.17236331743755537,0.19835614470566285,0.10991091234376865
0,,,8192,inf,equal,restricted,2,0.6753877056792404,0.15645945106352152,0.20795833212035042,0.14782339069011768,0.07838526927947435,0.001325362762302035,-0.010262190997926569,0.04917793913337937,0.17766235836388414,0.04303856009429239,0.2590586838917994,0.07120089701272962,0.08404129429168397,0.052234627829051354,0.24552656036513745,0.16772075361985686,0.22703751841067796,0.1516090626172136,0.1723633192115355,0.1983561457980224,0.10991091328749118
0,,,16384,1.0,size,unrestricted,,0.6466280016315342,0.2975881397705188,0.224103788912485,0.21964158646188456,0.2546818914528629,0.2626927230320744,0.17610913686412258,0.26542423621051137,0.27895586727590144,0.22403668298208362,0.2803540095101075,0.21489942227545214,0.2642090705653396,0.2662049910248563,0.2757068679695964,0.27114093093003333,0.2445567475343398,0.24521343510392168,0.25909524744581947,0.2585207060703304,0.2377302678453272
0,0,12288,16384,1.0,size,unrestricted,,0.6299544724843563,0.36456312638022914,0.264189789276742,0.27681073322962785,0.3071177419356587,0.3245956900831449,0.23159376769546464,0.3486071287771934,0.333156795127941,0.27723554192503924,0.32570915512046794,0.23986838408139266,0.33888550854035937,0.30017916707811815,0.31126094020400186,0.29247062453780154,0.26015222593183984,0.3005563507253162,0.30033286745321985,0.31939226433903317,0.28956301658718825
0,1,3272,16384,1.0,size,unrestricted,,0.6783264592506639,0.16752889984174377,0.03447276989904091,0.07212426443690304,0.09357995175940856,0.06609455642463748,-0.023950188415152784,0.057894201877634464,0.09873218500255256,0.046624242162876826,0.1970317554295513,0.1741185420861321,0.07694207056157377,0.14000023867847294,0.2046097562207014,0.2187517587381949,0.24031655632372628,0.15109041710993215,0.19997909560603397,0.058942537208755405,0.079656417218115
0,2,824,16384,1.0,size,unrestricted,,0.6592929363288715,-0.025461733830513398,0.39135514276710676,0.08560184411654154,0.22650931213723594,0.269087570586349,0.20003118192357314,0.08654756703674793,0.2765274699659114,0.21776060068664482,0.07819361949454529,0.04289519945978344,0.15929472278440765,0.3787727065674699,0.1068340397669574,0.24075853637737987,0.17304436339268514,-0.08109570530284983,0.026332582166642905,0.2679313600182628,0.17130928289670597
0,,,16384,1.0,size,restricted,0,0.6466280016315342,0.29758813705738907,0.22410378681037096,0.2196415844206762,0.2546818891163916,0.26269272060084065,0.17610913525316832,0.2654242338067287,0.27895586472136574,0.22403668089946616,0.2803540068956601,0.21489942027578193,0.2642090681366076,0.26620498853214875,0.2757068654380482,0.27114092842869286,0.24455674527005888,0.2452134328659115,0.2590952450104196,0.25852070372503083,0.23773026566612326
0,,,16384,1.0,size,restricted,1,0.6466280016315343,0.29758814057527305,0.22410378948067464,0.2196415870590532,0.2546818921449409,0.2626927237200975,0.17610913736357003,0.2654242369074009,0.2789558680037806,0.22403668359229567,0.2803540102161529,0.21489942286108127,0.26420907129166643,0.26620499170830936,0.27570686868138533,0.271140931642065,0.24455674820725093,0.24521343575756296,0.25909524809942436,0.2585207067734331,0.2377302684590026
0,,,16384,1.0,size,restricted,2,0.6466280016315342,0.29758813827869873,0.22410378775536505,0.2196415853354243,0.2546818901874677,0.262692721700802,0.17610913595716887,0.2654242348921349,0.2789558658500153,0.2240366818505816,0.2803540080660152,0.21489942118681774,0.26420906923479553,0.26620498967123324,0.2757068665606729,0.2711409295533637,0.24455674627330576,0.2452134338569759,0.25909524613934015,0.2585207047693729,0.2377302666560016
0,,,16384,inf,equal,unrestricted,,0.6786712615744724,0.14319537071306182,0.07710266600612369,0.06921123842247903,0.11111497125321666,0.09193324374753728,0.003680504123937846,0.05603112254965414,0.12385090247826831,0.06777768453963431,0.17922110951098455,0.16048887274915535,0.08268344857133592,0.16309208036473677,0.1937620545286638,0.22129271922564284,0.22581265120274974,0.1225612620558583,0.17605883229352162,0.08632898611182087,0.09614579958482698
0,0,12288,16384,inf,equal,unrestricted,,0.6299544724843563,0.36456312638022914,0.264189789276742,0.27681073322962785,0.3071177419356587,0.3245956900831449,0.23159376769546464,0.3486071287771934,0.333156795127941,0.27723554192503924,0.32570915512046794,0.23986838408139266,0.33888550854035937,0.30017916707811815,0.31126094020400186,0.29247062453780154,0.26015222593183984,0.3005563507253162,0.30033286745321985,0.31939226433903317,0.28956301658718825
0,1,3272,16384,inf,equal,unrestricted,,0.6783264592506639,0.16752889984174377,0.03447276989904091,0.07212426443690304,0.09357995175940856,0.06609455642463748,-0.023950188415152784,0.057894201877634464,0.09873218500255256,0.046624242162876826,0.1970317554295513,0.1741185420861321,0.07694207056157377,0.14000023867847294,0.2046097562207014,0.2187517587381949,0.24031655632372628,0.15109041710993215,0.19997909560603397,0.058942537208755405,0.079656417218115
0,2,824,16384,inf,equal,unrestricted,,0.6592929363288715,-0.025461733830513398,0.39135514276710676,0.08560184411654154,0.22650931213723594,0.269087570586349,0.20003118192357314,0.08654756703674793,0.2765274699659114,0.21776060068664482,0.07819361949454529,0.04289519945978344,0.15929472278440765,0.3787727065674699,0.1068340397669574,0.24075853637737987,0.17304436339268514,-0.08109570530284983,0.026332582166642905,0.2679313600182628,0.17130928289670597
0,,,16384,inf,equal,restricted,0,0.6786712615598597,0.14319537226539095,0.07710266525600977,0.06921123894542555,0.11111497121845658,0.0919332436958489,0.0036805041210373336,0.05603112347298262,0.12385090239866815,0.06777768443542505,0.17922111072421612,0.16048887339141207,0.08268344892017392,0.1630920801563886,0.19376205540116925,0.22129271921827814,0.22581265163935602,0.12256126347047064,0.17605883343206402,0.08632898604054134,0.09614579951996106
0,,,16384,inf,equal,restricted,1,0.6786712615611953,0.14319537245593653,0.07710266533019519,0.06921123904577564,0.11111497130877264,0.09193324384706139,0.003680504332664904,0.0560311236745584,0.12385090252585959,0.0677776845465471,0.1792211108184937,0.16048887340449428,0.08268344906227329,0.16309208020969998,0.19376205543901506,0.2212927192430783,0.2258126516238985,0.12256126355797906,0.17605883347557547,0.0863289861719959,0.09614579958288576
0,,,16384,inf,equal,restricted,2,0.6786712615568491,0.143195370505368,0.07710266463448656,0.06921123754841042,0.11111497033708363,0.09193324275937607,0.0036805031810250525,0.05603112168962439,0.12385090152405244,0.06777768342350061,0.17922110956013837,0.16048887260079903,0.08268344758463524,0.16309207970221168,0.19376205448738737,0.2212927189674678,0.22581265137001097,0.12256126181365852,0.17605883231878977,0.08632898509904888,0.09614579851895655


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/0/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.2918427379894648,1.1783138339771695
0,,,64,1.0,size,unrestricted,,1,0.5746944998248817,1.3339562332039725
0,,,64,1.0,size,unrestricted,,2,0.6189316384619103,1.2533886786118802
0,0,48,64,1.0,size,unrestricted,,0,0.18283385598486945,1.3022735910965195
0,0,48,64,1.0,size,unrestricted,,1,1.6662342629049398,1.592312712942653
0,0,48,64,1.0,size,unrestricted,,2,1.2766525625211118,1.4112616909534603
0,1,12,64,1.0,size,unrestricted,,0,2.482491617028598,2.1764693620595925
0,1,12,64,1.0,size,unrestricted,,1,0.05249772872244107,2.0963691701972644
0,1,12,64,1.0,size,unrestricted,,2,1.4134806907357016,2.0162268527168967
0,2,4,64,1.0,size,unrestricted,,0,3.5464907036490128,3.0839886903584732
0,2,4,64,1.0,size,unrestricted,,1,3.928113364678986,2.9890136816275907
0,2,4,64,1.0,size,unrestricted,,2,9.618262301448128e-05,2.911338673939252
0,,,64,1.0,size,restricted,0,0,0.2918427379963425,1.1783138337011116
0,,,64,1.0,size,restricted,0,1,0.5746944995110241,1.3339562328775818
0,,,64,1.0,size,restricted,0,2,0.6189316394768237,1.2533886783939163
0,,,64,1.0,size,restricted,1,0,0.29184273813925315,1.1783138339143804
0,,,64,1.0,size,restricted,1,1,0.5746944990763115,1.3339562328948633
0,,,64,1.0,size,restricted,1,2,0.6189316390956316,1.2533886784728694
0,,,64,1.0,size,restricted,2,0,0.29184273801336974,1.1783138337701813
0,,,64,1.0,size,restricted,2,1,0.5746944995536761,1.3339562328740908
0,,,64,1.0,size,restricted,2,2,0.6189316391426997,1.2533886784401598
0,,,64,inf,equal,unrestricted,,0,0.38954879838805995,1.249448186915423
0,,,64,inf,equal,unrestricted,,1,0.3895487986379267,1.3610364713876746
0,,,64,inf,equal,unrestricted,,2,0.3895487986223895,1.3055442579308738
0,0,48,64,inf,equal,unrestricted,,0,0.18283385598486945,1.3022735910965195
0,0,48,64,inf,equal,unrestricted,,1,1.6662342629049398,1.592312712942653
0,0,48,64,inf,equal,unrestricted,,2,1.2766525625211118,1.4112616909534603
0,1,12,64,inf,equal,unrestricted,,0,2.482491617028598,2.1764693620595925
0,1,12,64,inf,equal,unrestricted,,1,0.05249772872244107,2.0963691701972644
0,1,12,64,inf,equal,unrestricted,,2,1.4134806907357016,2.0162268527168967
0,2,4,64,inf,equal,unrestricted,,0,3.5464907036490128,3.0839886903584732
0,2,4,64,inf,equal,unrestricted,,1,3.928113364678986,2.9890136816275907
0,2,4,64,inf,equal,unrestricted,,2,9.618262301448128e-05,2.911338673939252
0,,,64,inf,equal,restricted,0,0,0.38954879836642936,1.2494481865030662
0,,,64,inf,equal,restricted,0,1,0.389548798678774,1.3610364710290024
0,,,64,inf,equal,restricted,0,2,0.3895487986637371,1.3055442576164524
0,,,64,inf,equal,restricted,1,0,0.3895487983885857,1.2494481872908965
0,,,64,inf,equal,restricted,1,1,0.3895487986334379,1.3610364717234975
0,,,64,inf,equal,restricted,1,2,0.3895487986417289,1.305544258426468
0,,,64,inf,equal,restricted,2,0,0.3895487982669441,1.2494481855547328
0,,,64,inf,equal,restricted,2,1,0.3895487988918053,1.3610364698979378
0,,,64,inf,equal,restricted,2,2,0.38954879883519494,1.3055442564223176
0,,,128,1.0,size,unrestricted,,0,0.5191033183683156,0.7790613311118388
0,,,128,1.0,size,unrestricted,,1,0.6274627288175786,0.858905086162737
0,,,128,1.0,size,unrestricted,,2,0.5631250833853134,0.8221636967817596
0,0,96,128,1.0,size,unrestricted,,0,0.4649954109276782,0.8321930981569242
0,0,96,128,1.0,size,unrestricted,,1,1.101768975633438,0.9781764164506032
0,0,96,128,1.0,size,unrestricted,,2,1.1130139768908887,0.9117774749387557
0,1,24,128,1.0,size,unrestricted,,0,1.5072744613659206,1.6856243014596604
0,1,24,128,1.0,size,unrestricted,,1,0.16629900662731037,1.6665589791501
0,1,24,128,1.0,size,unrestricted,,2,1.21156463029618,1.5460575927451767
0,2,8,128,1.0,size,unrestricted,,0,4.535536923070327,3.3317251665200245
0,2,8,128,1.0,size,unrestricted,,1,3.7764116462447412,3.3444811507872996
0,2,8,128,1.0,size,unrestricted,,2,0.0005995088009984743,3.483065854393508
0,,,128,1.0,size,restricted,0,0,0.5191033184202115,0.7790613308251421
0,,,128,1.0,size,restricted,0,1,0.627462728593701,0.8589050857631958
0,,,128,1.0,size,restricted,0,2,0.5631250834341932,0.8221636964399086
0,,,128,1.0,size,restricted,1,0,0.5191033183702034,0.779061331092279
0,,,128,1.0,size,restricted,1,1,0.627462728817144,0.8589050861145999
0,,,128,1.0,size,restricted,1,2,0.563125083363963,0.8221636967529499
0,,,128,1.0,size,restricted,2,0,0.5191033183856896,0.7790613309911787
0,,,128,1.0,size,restricted,2,1,0.6274627287461961,0.858905085991124
0,,,128,1.0,size,restricted,2,2,0.5631250833909736,0.8221636966452781
0,,,128,inf,equal,unrestricted,,0,0.546423542957193,0.79420602261391
0,,,128,inf,equal,unrestricted,,1,0.5464235430524961,0.8597718024550847
0,,,128,inf,equal,unrestricted,,2,0.5464235429634339,0.8272026353290342
0,0,96,128,inf,equal,unrestricted,,0,0.4649954109276782,0.8321930981569242
0,0,96,128,inf,equal,unrestricted,,1,1.101768975633438,0.9781764164506032
0,0,96,128,inf,equal,unrestricted,,2,1.1130139768908887,0.9117774749387557
0,1,24,128,inf,equal,unrestricted,,0,1.5072744613659206,1.6856243014596604
0,1,24,128,inf,equal,unrestricted,,1,0.16629900662731037,1.6665589791501
0,1,24,128,inf,equal,unrestricted,,2,1.21156463029618,1.5460575927451767
0,2,8,128,inf,equal,unrestricted,,0,4.535536923070327,3.3317251665200245
0,2,8,128,inf,equal,unrestricted,,1,3.7764116462447412,3.3444811507872996
0,2,8,128,inf,equal,unrestricted,,2,0.0005995088009984743,3.483065854393508
0,,,128,inf,equal,restricted,0,0,0.546423542965809,0.7942060227395562
0,,,128,inf,equal,restricted,0,1,0.546423543029907,0.8597718026188147
0,,,128,inf,equal,restricted,0,2,0.5464235429687446,0.8272026354673435
0,,,128,inf,equal,restricted,1,0,0.5464235429391735,0.7942060228848632
0,,,128,inf,equal,restricted,1,1,0.5464235431003955,0.8597718027923013
0,,,128,inf,equal,restricted,1,2,0.5464235429493622,0.8272026356221762
0,,,128,inf,equal,restricted,2,0,0.5464235429425844,0.7942060227937375
0,,,128,inf,equal,restricted,2,1,0.546423543090442,0.8597718027071686
0,,,128,inf,equal,restricted,2,2,0.5464235429560238,0.8272026355385772
0,,,256,1.0,size,unrestricted,,0,0.5541529026820083,0.6790296991902758
0,,,256,1.0,size,unrestricted,,1,0.7529323312370111,0.7621232757537235
0,,,256,1.0,size,unrestricted,,2,0.7612946185572323,0.7188131780378759
0,0,192,256,1.0,size,unrestricted,,0,0.5198687483634133,0.7399071655774045
0,0,192,256,1.0,size,unrestricted,,1,1.0243002642405734,0.8696229310401834
0,0,192,256,1.0,size,unrestricted,,2,1.0730754022343543,0.8056643020489612
0,1,49,256,1.0,size,unrestricted,,0,1.3414492568212928,1.2359442771679032
0,1,49,256,1.0,size,unrestricted,,1,0.47141187385535926,1.2458675807666009
0,1,49,256,1.0,size,unrestricted,,2,0.8826109154228124,1.2001121448882814
0,2,15,256,1.0,size,unrestricted,,0,2.3129029827280423,1.9201330003130126
0,2,15,256,1.0,size,unrestricted,,1,2.1053295873531,1.9579598753489045
0,2,15,256,1.0,size,unrestricted,,2,0.034174403681033604,1.827074408797555
0,,,256,1.0,size,restricted,0,0,0.5541529027327547,0.6790296991252447
0,,,256,1.0,size,restricted,0,1,0.7529323311182134,0.762123275596639
0,,,256,1.0,size,restricted,0,2,0.7612946182957503,0.7188131779049901
0,,,256,1.0,size,restricted,1,0,0.5541529026943771,0.6790296991426134
0,,,256,1.0,size,restricted,1,1,0.752932331196145,0.7621232756600168
0,,,256,1.0,size,restricted,1,2,0.7612946185324074,0.7188131779769685
0,,,256,1.0,size,restricted,2,0,0.5541529026570262,0.6790296991992784
0,,,256,1.0,size,restricted,2,1,0.7529323313173126,0.7621232757828893
0,,,256,1.0,size,restricted,2,2,0.7612946186146862,0.7188131780618269
0,,,256,inf,equal,unrestricted,,0,0.6292487523717242,0.6901158887110392
0,,,256,inf,equal,unrestricted,,1,0.6292487527659604,0.7450995595509852
0,,,256,inf,equal,unrestricted,,2,0.6292487527519637,0.7116449834727449
0,0,192,256,inf,equal,unrestricted,,0,0.5198687483634133,0.7399071655774045
0,0,192,256,inf,equal,unrestricted,,1,1.0243002642405734,0.8696229310401834
0,0,192,256,inf,equal,unrestricted,,2,1.0730754022343543,0.8056643020489612
0,1,49,256,inf,equal,unrestricted,,0,1.3414492568212928,1.2359442771679032
0,1,49,256,inf,equal,unrestricted,,1,0.47141187385535926,1.2458675807666009
0,1,49,256,inf,equal,unrestricted,,2,0.8826109154228124,1.2001121448882814
0,2,15,256,inf,equal,unrestricted,,0,2.3129029827280423,1.9201330003130126
0,2,15,256,inf,equal,unrestricted,,1,2.1053295873531,1.9579598753489045
0,2,15,256,inf,equal,unrestricted,,2,0.034174403681033604,1.827074408797555
0,,,256,inf,equal,restricted,0,0,0.6292487525134505,0.6901158887447402
0,,,256,inf,equal,restricted,0,1,0.6292487526248445,0.745099559564962
0,,,256,inf,equal,restricted,0,2,0.629248752619512,0.7116449834922861
0,,,256,inf,equal,restricted,1,0,0.629248752517447,0.6901158887337004
0,,,256,inf,equal,restricted,1,1,0.6292487526203476,0.7450995595311055
0,,,256,inf,equal,restricted,1,2,0.629248752617568,0.7116449834691614
0,,,256,inf,equal,restricted,2,0,0.6292487524867351,0.6901158887366602
0,,,256,inf,equal,restricted,2,1,0.6292487526512425,0.7450995595566583
0,,,256,inf,equal,restricted,2,2,0.629248752645179,0.7116449834848595
0,,,512,1.0,size,unrestricted,,0,0.6084286795108232,0.6487203783067899
0,,,512,1.0,size,unrestricted,,1,0.6759839803472567,0.7256592642598554
0,,,512,1.0,size,unrestricted,,2,0.6931264506469953,0.6895374482627545
0,0,384,512,1.0,size,unrestricted,,0,0.5970060712288241,0.6597897743762156
0,0,384,512,1.0,size,unrestricted,,1,0.7595329096000141,0.7578302592980483
0,0,384,512,1.0,size,unrestricted,,2,0.7856505427018907,0.7121034658764834
0,1,100,512,1.0,size,unrestricted,,0,0.8389577366514086,0.8346811500192621
0,1,100,512,1.0,size,unrestricted,,1,0.5614872647953559,0.8590387966344821
0,1,100,512,1.0,size,unrestricted,,2,0.819255547580136,0.8433257954102732
0,2,28,512,1.0,size,unrestricted,,0,1.6699099207639012,1.5638507237648416
0,2,28,512,1.0,size,unrestricted,,1,1.7348126578536864,1.5981079713473914
0,2,28,512,1.0,size,unrestricted,,2,0.3407825155711092,1.5339526919941304
0,,,512,1.0,size,restricted,0,0,0.6084286795057631,0.6487203783168863
0,,,512,1.0,size,restricted,0,1,0.6759839803729568,0.7256592643209858
0,,,512,1.0,size,restricted,0,2,0.6931264506246044,0.6895374483081532
0,,,512,1.0,size,restricted,1,0,0.6084286795292799,0.6487203782906195
0,,,512,1.0,size,restricted,1,1,0.6759839802859102,0.7256592641748671
0,,,512,1.0,size,restricted,1,2,0.6931264506129696,0.6895374482095544
0,,,512,1.0,size,restricted,2,0,0.6084286795263171,0.6487203782885221
0,,,512,1.0,size,restricted,2,1,0.6759839802951266,0.7256592641821992
0,,,512,1.0,size,restricted,2,2,0.6931264506206875,0.6895374482115431
0,,,512,inf,equal,unrestricted,,0,0.6345553560579357,0.6593199337931326
0,,,512,inf,equal,unrestricted,,1,0.6345553563067419,0.7226710781169071
0,,,512,inf,equal,unrestricted,,2,0.6345553563541646,0.6925695448209581
0,0,384,512,inf,equal,unrestricted,,0,0.5970060712288241,0.6597897743762156
0,0,384,512,inf,equal,unrestricted,,1,0.7595329096000141,0.7578302592980483
0,0,384,512,inf,equal,unrestricted,,2,0.7856505427018907,0.7121034658764834
0,1,100,512,inf,equal,unrestricted,,0,0.8389577366514086,0.8346811500192621
0,1,100,512,inf,equal,unrestricted,,1,0.5614872647953559,0.8590387966344821
0,1,100,512,inf,equal,unrestricted,,2,0.819255547580136,0.8433257954102732
0,2,28,512,inf,equal,unrestricted,,0,1.6699099207639012,1.5638507237648416
0,2,28,512,inf,equal,unrestricted,,1,1.7348126578536864,1.5981079713473914
0,2,28,512,inf,equal,unrestricted,,2,0.3407825155711092,1.5339526919941304
0,,,512,inf,equal,restricted,0,0,0.6345553560929008,0.6593199338187522
0,,,512,inf,equal,restricted,0,1,0.6345553562719346,0.7226710781452209
0,,,512,inf,equal,restricted,0,2,0.6345553563090233,0.6925695448441002
0,,,512,inf,equal,restricted,1,0,0.6345553561262978,0.6593199338379899
0,,,512,inf,equal,restricted,1,1,0.6345553562403432,0.7226710781400864
0,,,512,inf,equal,restricted,1,2,0.6345553562617484,0.6925695448520501
0,,,512,inf,equal,restricted,2,0,0.6345553561390921,0.6593199338440424
0,,,512,inf,equal,restricted,2,1,0.6345553562276587,0.7226710781435429
0,,,512,inf,equal,restricted,2,2,0.6345553562450998,0.6925695448555513
0,,,1024,1.0,size,unrestricted,,0,0.6219536941843319,0.6385298205686241
0,,,1024,1.0,size,unrestricted,,1,0.682884231358965,0.7125011555041363
0,,,1024,1.0,size,unrestricted,,2,0.6840700417511291,0.6726193041793568
0,0,768,1024,1.0,size,unrestricted,,0,0.6159072804373221,0.6449396468148113
0,0,768,1024,1.0,size,unrestricted,,1,0.7269971446289938,0.7322212931880032
0,0,768,1024,1.0,size,unrestricted,,2,0.7295089236028921,0.6832647818724629
0,1,202,1024,1.0,size,unrestricted,,0,0.7094557228476776,0.6964635710680144
0,1,202,1024,1.0,size,unrestricted,,1,0.6310853420949116,0.7406980106161233
0,1,202,1024,1.0,size,unrestricted,,2,0.7029389726987134,0.7259415529778306
0,2,54,1024,1.0,size,unrestricted,,0,0.9100396867246925,0.8707886749657207
0,2,54,1024,1.0,size,unrestricted,,1,0.8734281275161937,0.9163477148109511
0,2,54,1024,1.0,size,unrestricted,,2,0.5407174725446622,0.8952328577807329
0,,,1024,1.0,size,restricted,0,0,0.6219536941672511,0.6385298205623965
0,,,1024,1.0,size,restricted,0,1,0.6828842314125134,0.7125011555852134
0,,,1024,1.0,size,restricted,0,2,0.6840700417937453,0.672619304211496
0,,,1024,1.0,size,restricted,1,0,0.621953694178686,0.6385298205618346
0,,,1024,1.0,size,restricted,1,1,0.6828842313764948,0.7125011555217771
0,,,1024,1.0,size,restricted,1,2,0.684070041765852,0.6726193041805626
0,,,1024,1.0,size,restricted,2,0,0.6219536941718996,0.6385298205624463
0,,,1024,1.0,size,restricted,2,1,0.6828842313983939,0.712501155562852
0,,,1024,1.0,size,restricted,2,2,0.6840700417804487,0.6726193042008058
0,,,1024,inf,equal,unrestricted,,0,0.6484061502026103,0.6493308552255099
0,,,1024,inf,equal,unrestricted,,1,0.6484061518436933,0.7092259389296166
0,,,1024,inf,equal,unrestricted,,2,0.6484061518189248,0.6804338836636151
0,0,768,1024,inf,equal,unrestricted,,0,0.6159072804373221,0.6449396468148113
0,0,768,1024,inf,equal,unrestricted,,1,0.7269971446289938,0.7322212931880032
0,0,768,1024,inf,equal,unrestricted,,2,0.7295089236028921,0.6832647818724629
0,1,202,1024,inf,equal,unrestricted,,0,0.7094557228476776,0.6964635710680144
0,1,202,1024,inf,equal,unrestricted,,1,0.6310853420949116,0.7406980106161233
0,1,202,1024,inf,equal,unrestricted,,2,0.7029389726987134,0.7259415529778306
0,2,54,1024,inf,equal,unrestricted,,0,0.9100396867246925,0.8707886749657207
0,2,54,1024,inf,equal,unrestricted,,1,0.8734281275161937,0.9163477148109511
0,2,54,1024,inf,equal,unrestricted,,2,0.5407174725446622,0.8952328577807329
0,,,1024,inf,equal,restricted,0,0,0.6484061510845754,0.6493308557122651
0,,,1024,inf,equal,restricted,0,1,0.6484061513094405,0.7092259391397534
0,,,1024,inf,equal,restricted,0,2,0.6484061513064481,0.6804338841501139
0,,,1024,inf,equal,restricted,1,0,0.6484061510873914,0.6493308557128193
0,,,1024,inf,equal,restricted,1,1,0.648406151307866,0.7092259391386102
0,,,1024,inf,equal,restricted,1,2,0.6484061513042932,0.6804338841513021
0,,,1024,inf,equal,restricted,2,0,0.648406151168516,0.649330855762383
0,,,1024,inf,equal,restricted,2,1,0.6484061512587166,0.7092259391663358
0,,,1024,inf,equal,restricted,2,2,0.6484061512571863,0.6804338842001063
0,,,2048,1.0,size,unrestricted,,0,0.6255713049347059,0.6358385282061555
0,,,2048,1.0,size,unrestricted,,1,0.6872053181317999,0.7078047056253179
0,,,2048,1.0,size,unrestricted,,2,0.6796154682107348,0.6668924545778612
0,0,1536,2048,1.0,size,unrestricted,,0,0.621470241012464,0.6364239114390711
0,0,1536,2048,1.0,size,unrestricted,,1,0.7169735917975489,0.7230599085959916
0,0,1536,2048,1.0,size,unrestricted,,2,0.7087629065135055,0.6777856899554296
0,1,406,2048,1.0,size,unrestricted,,0,0.6935135294572407,0.6898238029051446
0,1,406,2048,1.0,size,unrestricted,,1,0.6462323909060352,0.7266436143153017
0,1,406,2048,1.0,size,unrestricted,,2,0.7091993111369901,0.6930578762490179
0,2,106,2048,1.0,size,unrestricted,,0,0.7975494091750038,0.78756042934319
0,2,106,2048,1.0,size,unrestricted,,1,0.8279255724599953,0.819715158782565
0,2,106,2048,1.0,size,unrestricted,,2,0.5679782483568053,0.7999400811504501
0,,,2048,1.0,size,restricted,0,0,0.6255713049250856,0.6358385282025762
0,,,2048,1.0,size,restricted,0,1,0.6872053181619306,0.7078047056554795
0,,,2048,1.0,size,restricted,0,2,0.6796154682347304,0.6668924545898197
0,,,2048,1.0,size,restricted,1,0,0.6255713049477698,0.6358385282125404
0,,,2048,1.0,size,restricted,1,1,0.6872053180895695,0.7078047055678749
0,,,2048,1.0,size,restricted,1,2,0.6796154681831817,0.6668924545577156
0,,,2048,1.0,size,restricted,2,0,0.6255713049757299,0.6358385282249214
0,,,2048,1.0,size,restricted,2,1,0.6872053179967361,0.7078047054306504
0,,,2048,1.0,size,restricted,2,2,0.6796154681335922,0.6668924545104614
0,,,2048,inf,equal,unrestricted,,0,0.6558716524727789,0.6568669776538804
0,,,2048,inf,equal,unrestricted,,1,0.6558716537960358,0.70549475054967
0,,,2048,inf,equal,unrestricted,,2,0.6558716537819096,0.6703905021240771
0,0,1536,2048,inf,equal,unrestricted,,0,0.621470241012464,0.6364239114390711
0,0,1536,2048,inf,equal,unrestricted,,1,0.7169735917975489,0.7230599085959916
0,0,1536,2048,inf,equal,unrestricted,,2,0.7087629065135055,0.6777856899554296
0,1,406,2048,inf,equal,unrestricted,,0,0.6935135294572407,0.6898238029051446
0,1,406,2048,inf,equal,unrestricted,,1,0.6462323909060352,0.7266436143153017
0,1,406,2048,inf,equal,unrestricted,,2,0.7091993111369901,0.6930578762490179
0,2,106,2048,inf,equal,unrestricted,,0,0.7975494091750038,0.78756042934319
0,2,106,2048,inf,equal,unrestricted,,1,0.8279255724599953,0.819715158782565
0,2,106,2048,inf,equal,unrestricted,,2,0.5679782483568053,0.7999400811504501
0,,,2048,inf,equal,restricted,0,0,0.655871652855737,0.6568669779508043
0,,,2048,inf,equal,restricted,0,1,0.6558716536771577,0.7054947506702605
0,,,2048,inf,equal,restricted,0,2,0.6558716536686168,0.6703905022882926
0,,,2048,inf,equal,restricted,1,0,0.6558716531687563,0.6568669781966802
0,,,2048,inf,equal,restricted,1,1,0.6558716535800687,0.705494750785684
0,,,2048,inf,equal,restricted,1,2,0.6558716535756854,0.670390502423218
0,,,2048,inf,equal,restricted,2,0,0.6558716532295296,0.6568669782419952
0,,,2048,inf,equal,restricted,2,1,0.6558716535612097,0.705494750797053
0,,,2048,inf,equal,restricted,2,2,0.6558716535576802,0.6703905024490002
0,,,4096,1.0,size,unrestricted,,0,0.6280087280879423,0.6362715509724886
0,,,4096,1.0,size,unrestricted,,1,0.6956363885944403,0.7072462908724106
0,,,4096,1.0,size,unrestricted,,2,0.677179167973039,0.6684945260142526
0,0,3072,4096,1.0,size,unrestricted,,0,0.6258098851134503,0.6357955425693655
0,0,3072,4096,1.0,size,unrestricted,,1,0.7121966140228634,0.7212178824065361
0,0,3072,4096,1.0,size,unrestricted,,2,0.6894402309855295,0.6741938302418036
0,1,815,4096,1.0,size,unrestricted,,0,0.6632266739660162,0.6679510209736724
0,1,815,4096,1.0,size,unrestricted,,1,0.6721496386519457,0.6964421008940647
0,1,815,4096,1.0,size,unrestricted,,2,0.6974759368301522,0.6834681517857707
0,2,209,4096,1.0,size,unrestricted,,0,0.7152816329705457,0.7053812341295332
0,2,209,4096,1.0,size,unrestricted,,1,0.767942745747219,0.7643272826221591
0,2,209,4096,1.0,size,unrestricted,,2,0.6137805319191256,0.7385456061717346
0,,,4096,1.0,size,restricted,0,0,0.6280087280834322,0.6362715509701196
0,,,4096,1.0,size,restricted,0,1,0.6956363886096998,0.7072462908905234
0,,,4096,1.0,size,restricted,0,2,0.6771791679798246,0.6684945260200911
0,,,4096,1.0,size,restricted,1,0,0.6280087281232581,0.6362715509933655
0,,,4096,1.0,size,restricted,1,1,0.6956363884790403,0.7072462907294873
0,,,4096,1.0,size,restricted,1,2,0.6771791679039512,0.6684945259623412
0,,,4096,1.0,size,restricted,2,0,0.6280087280485177,0.636271550948816
0,,,4096,1.0,size,restricted,2,1,0.69563638872373,0.7072462910317563
0,,,4096,1.0,size,restricted,2,2,0.6771791680483565,0.6684945260707519
0,,,4096,inf,equal,unrestricted,,0,0.6582556205766305,0.6610198718676485
0,,,4096,inf,equal,unrestricted,,1,0.6739888790632362,0.6930721406745245
0,,,4096,inf,equal,unrestricted,,2,0.6739888790360167,0.6776053283237723
0,0,3072,4096,inf,equal,unrestricted,,0,0.6258098851134503,0.6357955425693655
0,0,3072,4096,inf,equal,unrestricted,,1,0.7121966140228634,0.7212178824065361
0,0,3072,4096,inf,equal,unrestricted,,2,0.6894402309855295,0.6741938302418036
0,1,815,4096,inf,equal,unrestricted,,0,0.6632266739660162,0.6679510209736724
0,1,815,4096,inf,equal,unrestricted,,1,0.6721496386519457,0.6964421008940647
0,1,815,4096,inf,equal,unrestricted,,2,0.6974759368301522,0.6834681517857707
0,2,209,4096,inf,equal,unrestricted,,0,0.7152816329705457,0.7053812341295332
0,2,209,4096,inf,equal,unrestricted,,1,0.767942745747219,0.7643272826221591
0,2,209,4096,inf,equal,unrestricted,,2,0.6137805319191256,0.7385456061717346
0,,,4096,inf,equal,restricted,0,0,0.6582556191565945,0.6610198706756082
0,,,4096,inf,equal,restricted,0,1,0.673988879061978,0.693072140593285
0,,,4096,inf,equal,restricted,0,2,0.6739888790432752,0.6776053275743422
0,,,4096,inf,equal,restricted,1,0,0.6582556183364074,0.6610198700072709
0,,,4096,inf,equal,restricted,1,1,0.673988879062011,0.6930721405073054
0,,,4096,inf,equal,restricted,1,2,0.6739888790430855,0.6776053271268415
0,,,4096,inf,equal,restricted,2,0,0.6582556183973388,0.6610198700569319
0,,,4096,inf,equal,restricted,2,1,0.6739888790625251,0.6930721405127157
0,,,4096,inf,equal,restricted,2,2,0.6739888790401197,0.6776053271601238
0,,,8192,1.0,size,unrestricted,,0,0.6341493520571392,0.634681223105112
0,,,8192,1.0,size,unrestricted,,1,0.6905512544494894,0.7037898409548936
0,,,8192,1.0,size,unrestricted,,2,0.6750480927211269,0.6716164546739862
0,0,6144,8192,1.0,size,unrestricted,,0,0.6325894084479846,0.6339397882879171
0,0,6144,8192,1.0,size,unrestricted,,1,0.7020073115291688,0.7162244242019226
0,0,6144,8192,1.0,size,unrestricted,,2,0.6848490511242652,0.6770290568142534
0,1,1634,8192,1.0,size,unrestricted,,0,0.6575046432575785,0.6573858902700793
0,1,1634,8192,1.0,size,unrestricted,,1,0.6749204250164034,0.6896498543071308
0,1,1634,8192,1.0,size,unrestricted,,2,0.6853464526188616,0.6782511625536266
0,2,414,8192,1.0,size,unrestricted,,0,0.6900545664364852,0.6796898354774404
0,2,414,8192,1.0,size,unrestricted,,1,0.7297360298942182,0.7279673243853957
0,2,414,8192,1.0,size,unrestricted,,2,0.6316081021933163,0.7033649877148141
0,,,8192,1.0,size,restricted,0,0,0.6341493520816386,0.6346812231278994
0,,,8192,1.0,size,restricted,0,1,0.6905512543704343,0.7037898408504016
0,,,8192,1.0,size,restricted,0,2,0.6750480926695596,0.6716164546295024
0,,,8192,1.0,size,restricted,1,0,0.6341493519435281,0.6346812230004953
0,,,8192,1.0,size,restricted,1,1,0.6905512548147731,0.7037898414421504
0,,,8192,1.0,size,restricted,1,2,0.6750480929654564,0.6716164548754935
0,,,8192,1.0,size,restricted,2,0,0.6341493520965795,0.6346812231407387
0,,,8192,1.0,size,restricted,2,1,0.6905512543232741,0.703789840786615
0,,,8192,1.0,size,restricted,2,2,0.6750480926339616,0.6716164546028035
0,,,8192,inf,equal,unrestricted,,0,0.6554968017264257,0.6545104990036906
0,,,8192,inf,equal,unrestricted,,1,0.6753877056874638,0.6881739363121998
0,,,8192,inf,equal,unrestricted,,2,0.6753877054970437,0.675522042380383
0,0,6144,8192,inf,equal,unrestricted,,0,0.6325894084479846,0.6339397882879171
0,0,6144,8192,inf,equal,unrestricted,,1,0.7020073115291688,0.7162244242019226
0,0,6144,8192,inf,equal,unrestricted,,2,0.6848490511242652,0.6770290568142534
0,1,1634,8192,inf,equal,unrestricted,,0,0.6575046432575785,0.6573858902700793
0,1,1634,8192,inf,equal,unrestricted,,1,0.6749204250164034,0.6896498543071308
0,1,1634,8192,inf,equal,unrestricted,,2,0.6853464526188616,0.6782511625536266
0,2,414,8192,inf,equal,unrestricted,,0,0.6900545664364852,0.6796898354774404
0,2,414,8192,inf,equal,unrestricted,,1,0.7297360298942182,0.7279673243853957
0,2,414,8192,inf,equal,unrestricted,,2,0.6316081021933163,0.7033649877148141
0,,,8192,inf,equal,restricted,0,0,0.6554968009538973,0.6545104983313722
0,,,8192,inf,equal,restricted,0,1,0.6753877056728136,0.6881739363872272
0,,,8192,inf,equal,restricted,0,2,0.6753877056442873,0.675522042075143
0,,,8192,inf,equal,restricted,1,0,0.655496801289117,0.6545104986151834
0,,,8192,inf,equal,restricted,1,1,0.6753877056825492,0.6881739363509103
0,,,8192,inf,equal,restricted,1,2,0.6753877055464379,0.6755220421996553
0,,,8192,inf,equal,restricted,2,0,0.655496800537239,0.6545104979492409
0,,,8192,inf,equal,restricted,2,1,0.6753877056792404,0.6881739364155628
0,,,8192,inf,equal,restricted,2,2,0.6753877055796933,0.6755220418792205
0,,,16384,1.0,size,unrestricted,,0,0.6316170376637753,0.6343182401839537
0,,,16384,1.0,size,unrestricted,,1,0.6949127943517606,0.7050555170716896
0,,,16384,1.0,size,unrestricted,,2,0.6787480058247879,0.6698846461489397
0,0,12288,16384,1.0,size,unrestricted,,0,0.6299544724843563,0.6335656160538586
0,0,12288,16384,1.0,size,unrestricted,,1,0.707675110851799,0.7187595035790352
0,0,12288,16384,1.0,size,unrestricted,,2,0.6871924793112304,0.6757283854029628
0,1,3272,16384,1.0,size,unrestricted,,0,0.6563260010078239,0.6569741453056358
0,1,3272,16384,1.0,size,unrestricted,,1,0.6783264592506637,0.6896001673883825
0,1,3272,16384,1.0,size,unrestricted,,2,0.6847493992074294,0.675421949200005
0,2,824,16384,1.0,size,unrestricted,,0,0.6551067772058609,0.6560468872923862
0,2,824,16384,1.0,size,unrestricted,,1,0.7006235371390482,0.6989547790198385
0,2,824,16384,1.0,size,unrestricted,,2,0.6592929363288715,0.6786473917502424
0,,,16384,1.0,size,restricted,0,0,0.6316170378028403,0.6343182402939681
0,,,16384,1.0,size,restricted,0,1,0.6949127939049728,0.7050555165227932
0,,,16384,1.0,size,restricted,0,2,0.6787480055251033,0.669884645934134
0,,,16384,1.0,size,restricted,1,0,0.6316170376236047,0.6343182401520673
0,,,16384,1.0,size,restricted,1,1,0.6949127944808544,0.7050555172290406
0,,,16384,1.0,size,restricted,1,2,0.6787480059112232,0.6698846462097403
0,,,16384,1.0,size,restricted,2,0,0.6316170377402525,0.6343182402443299
0,,,16384,1.0,size,restricted,2,1,0.6949127941060345,0.7050555167706885
0,,,16384,1.0,size,restricted,2,2,0.6787480056600623,0.6698846460304211
0,,,16384,inf,equal,unrestricted,,0,0.6538752211300204,0.6544650824918662
0,,,16384,inf,equal,unrestricted,,1,0.6786712615744724,0.6880424112451781
0,,,16384,inf,equal,unrestricted,,2,0.678671261395137,0.673138416723277
0,0,12288,16384,inf,equal,unrestricted,,0,0.6299544724843563,0.6335656160538586
0,0,12288,16384,inf,equal,unrestricted,,1,0.707675110851799,0.7187595035790352
0,0,12288,16384,inf,equal,unrestricted,,2,0.6871924793112304,0.6757283854029628
0,1,3272,16384,inf,equal,unrestricted,,0,0.6563260010078239,0.6569741453056358
0,1,3272,16384,inf,equal,unrestricted,,1,0.6783264592506637,0.6896001673883825
0,1,3272,16384,inf,equal,unrestricted,,2,0.6847493992074294,0.675421949200005
0,2,824,16384,inf,equal,unrestricted,,0,0.6551067772058609,0.6560468872923862
0,2,824,16384,inf,equal,unrestricted,,1,0.7006235371390482,0.6989547790198385
0,2,824,16384,inf,equal,unrestricted,,2,0.6592929363288715,0.6786473917502424
0,,,16384,inf,equal,restricted,0,0,0.6538752210430184,0.654465082418462
0,,,16384,inf,equal,restricted,0,1,0.6786712615598597,0.6880424112894827
0,,,16384,inf,equal,restricted,0,2,0.6786712615147712,0.6731384167164248
0,,,16384,inf,equal,restricted,1,0,0.6538752210135498,0.6544650823921959
0,,,16384,inf,equal,restricted,1,1,0.6786712615611953,0.6880424112896734
0,,,16384,inf,equal,restricted,1,2,0.6786712615038357,0.673138416702468
0,,,16384,inf,equal,restricted,2,0,0.6538752213171869,0.654465082675959
0,,,16384,inf,equal,restricted,2,1,0.6786712615568492,0.6880424112470968
0,,,16384,inf,equal,restricted,2,2,0.6786712615394175,0.6731384168353898


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/0/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19,w20
0,0,0,48,64,1.0,size,unrestricted,4.992167098165491,2.803427191674284e-10,1.6466167109294805e-11,-4.903187796842474e-10,-19.99999997745107,1.5200485994828475e-10,6.534421822885175e-10,2.7821054634094886e-10,3.040075461035511e-10,-3.8497577570083146e-11,-2.40122938044796e-09,2.890137169641293e-10,3.016347554287921e-10,-6.997193620336496e-11,-2.1899186335985697e-10,-2.5183224383128563e-10,3.8843162732266957e-10,5.715271873136298e-10,5.031364825910078e-10,3.954945650882406e-10,2.3678091931165477e-10
0,1,0,48,64,1.0,size,unrestricted,2.8569800014065136,3.221574145804485e-10,1.374056657180943e-11,-4.983859512085382e-09,-3.7134887556839523e-09,-1.2271701851527035e-11,-1.4759360139303545e-10,1.547255964455491e-10,-1.906792815122155e-09,1.7457576226452766e-12,9.431214957304353e-10,-7.815221059035329e-10,1.4863071659349088e-10,-3.6454081532072344e-10,1.3944294169079447e-11,5.197269180942894e-10,5.588361355866186e-10,3.9160870224919203e-10,-19.99999997419266,2.8444431899815985e-11,1.70402559385573e-09
0,2,0,48,64,1.0,size,unrestricted,4.682696040091261,-1.5614993647329828e-10,1.2048763745911329e-09,-8.78245508012031e-10,-2.1298412142166723e-10,8.833857849052435e-10,5.36983085975885e-11,7.402580209436209e-10,-5.747998074160994e-10,1.9760429039283048e-10,1.1588438592661588e-09,1.6465003530401511e-09,1.2278155799686593e-09,3.7845770917779626e-10,5.877503766918774e-10,-4.0226742755981794e-10,-1.0953749565050338e-09,1.9155769399191714e-09,6.668934302287965e-09,-7.408138398429299e-10,19.999999965449092
0,3,0,48,64,1.0,size,unrestricted,3.7236896756385107,-2.4361245308057076e-08,2.8314777623008857e-10,3.098667918795921e-11,3.059339043677775e-10,6.349434623933937e-11,-3.321035553988824e-09,-5.892750966790862e-10,-1.0466400742372955e-10,-1.9576237629380298e-10,-6.127396955899205e-11,-19.999999949763673,-2.521904657897915e-09,1.5899967951936587e-10,4.756347682146251e-12,-1.824614994248095e-10,1.1712391571684198e-10,2.2043795264193054e-10,2.977966272562006e-10,-9.94348700215549e-10,4.685450036463366e-09
0,4,0,48,64,1.0,size,unrestricted,3.461737633447314,19.999999988605307,1.127984007154497e-09,1.5481802890314654e-10,-6.629831451121596e-11,-2.6487646986078837e-12,-8.964664199680674e-12,-5.5219185770320565e-11,1.0112371300643581e-09,1.8788385734707974e-10,7.465900358835668e-10,-2.1243819848717379e-10,1.034581825273534e-10,6.074945372616084e-11,1.1408747824504885e-10,-2.475773416020888e-10,-1.2304905973893309e-09,-6.445973995262315e-11,4.934134491580226e-10,-4.916594739343894e-11,-2.7173910645611987e-10
0,0,1,12,64,1.0,size,unrestricted,6.894703905725566,-8.743655350118158e-11,6.486668590394934e-11,9.894273053083418e-09,-8.111089389279026e-11,1.074295998216298e-10,4.192835484753543e-10,-9.01629260481335e-09,2.594119606133664e-10,2.3718236023759555e-10,-6.379345683947319e-11,1.2911802592313139e-09,1.4346874584668792e-09,-1.3570167962373632e-10,1.141055638577029e-10,-1.5433676373379146e-10,5.285848765580492e-10,-2.3715000943086923e-10,-1.0425028709796289e-10,1.730116043224067e-10,19.99999996395717
0,1,1,12,64,1.0,size,unrestricted,5.9278248980122115,3.516172330854948e-08,3.126481631211096e-11,-4.533576504550633e-12,5.5230682298960547e-11,-4.580863974872714e-11,-8.481374669851041e-11,2.5226179673866913e-11,9.43013852353882e-11,9.236841739652453e-11,-5.3202945043474605e-11,1.493003844084571e-07,7.59122226256472e-11,8.286730802919873e-11,-2.86621910602628e-11,-6.723421629661563e-11,-3.4544945773169224e-11,-8.815465878413779e-11,-3.5628168103049314e-09,1.3670340628798953e-07,19.99999965202463
0,2,1,12,64,1.0,size,unrestricted,7.316909349979414,6.102947431352339e-12,1.217980133219794e-10,-19.999999987536764,-2.595768665479089e-10,-1.4849612449892346e-10,1.2343791427103277e-10,-1.4664371789229556e-10,1.1700591998137124e-10,7.516471038962191e-11,-1.1532789557054032e-10,4.4060513064888763e-10,-4.875516139840583e-10,-5.430661994852171e-12,-5.174964627617964e-10,-6.528825661299909e-11,-1.4123038785230647e-10,-1.1172421197075244e-10,1.696418486753654e-11,5.712004312261646e-10,-2.834263542071259e-11
0,3,1,12,64,1.0,size,unrestricted,8.3936225753305,3.597221042558533e-10,-9.011287426722897e-12,1.0809837158173312e-10,1.2646411710318108e-11,-2.3636248939237524e-11,-1.1618238772360601e-10,1.5305467517291388e-11,-5.385160272360803e-11,2.6701492435447147e-10,-7.37759117902008e-11,4.1668139231404405e-11,2.550457937093367e-10,6.683835045610987e-11,2.0642659819986606e-10,-2.1305541584859695e-10,1.768596502504108e-11,3.323771250980479e-11,-1.4089868061250184e-11,-9.423399556953346e-11,19.999999994293756
0,4,1,12,64,1.0,size,unrestricted,8.527278879496647,6.989262117436565e-11,9.078250530624393e-11,3.967198727213059e-11,-8.202185237927502e-11,9.33462501563695e-11,1.2163881009230804e-10,-9.92461871538253e-11,-1.0010776137886154e-10,19.999999995134125,-8.424813150659325e-11,5.7153729855850465e-11,4.2961359026234675e-11,-1.3956300936341542e-10,6.835381793304743e-11,-1.533102340664205e-10,-8.277014306611708e-12,2.488553602665659e-11,-1.15660521944642e-10,-7.1902564740268415e-12,9.55371958322179e-11
0,0,2,4,64,1.0,size,unrestricted,12.91061892245386,4.6774216067529095e-08,-19.999997753623422,6.310873817272979e-11,-1.7888564266096346e-11,5.222669587907419e-11,-2.299898163620914e-11,9.024683383075416e-11,2.8771243163990942e-11,-6.058388843004276e-11,-5.6988531370349963e-11,2.192689670975703e-06,1.6754527783295965e-10,-4.2735682105254424e-11,6.4408006602142e-11,1.5426336883983632e-11,6.267320485746093e-11,-1.0687117888996424e-10,-8.645175264062473e-11,-3.4224417898699937e-10,-1.8093566378034144e-11
0,1,2,4,64,1.0,size,unrestricted,11.333187301123719,-4.800753181194843e-09,3.00155413592215e-08,-2.041643500505158e-10,3.2455305002055736e-07,2.054518192154716e-09,1.5961745524076313e-09,-8.54378447849726e-10,-1.8087066680522919e-09,-3.154472370324472e-11,-2.1059200717026327e-11,-9.216756475523063e-10,-2.1615034006641713e-07,-1.9233897905349182e-10,-19.999999087980637,1.2849117176679856e-11,-1.1909124688238762e-09,3.5387868320390273e-10,4.298995003841618e-09,1.2110138049888093e-08,2.3517958428480156e-07
0,2,2,4,64,1.0,size,unrestricted,10.014153290985341,-6.666600067376536e-11,-3.6119282912987665e-12,-3.645638273577296e-11,5.678747380413884e-11,-6.06284331546325e-12,-6.674205927501656e-11,6.092947773515967e-11,1.1774962170832768e-11,-3.4944324342878935e-09,-2.41312420679586e-11,2.0251241955014048e-11,-2.373203259751104e-11,-3.5161443862050254e-09,-3.786882013497177e-11,19.999999989424577,3.149419958557877e-11,9.382129128803493e-11,-1.834355297183884e-11,1.3287776830628948e-11,1.6283556924310817e-09
0,3,2,4,64,1.0,size,unrestricted,11.895739721721203,3.263033961157085e-08,-1.1745528744132793e-09,4.8204994253168e-09,2.3807031248862077e-09,2.8615353679354777e-08,1.5251691953761597e-08,-6.435361174734675e-10,-2.2364821617046834e-09,2.953756022038698e-09,-2.565277914573373e-10,7.121635814402026e-09,3.245394706651726e-10,3.742621012073962e-09,-1.3787016814166256e-09,-2.1570973017206753e-08,-1.21580086201358e-09,-19.999999825900602,1.34874291191916e-09,-9.185995402572904e-10,1.8750862859061294e-10
0,4,2,4,64,1.0,size,unrestricted,10.014153290985341,6.666596395977658e-11,3.611926666284431e-12,3.64563651623647e-11,-5.678744508453352e-11,6.0628405826609554e-12,6.67420248646623e-11,-6.092944666224227e-11,-1.1774956822693397e-11,3.4944302537625025e-09,2.4131230805062162e-11,-2.025123259332264e-11,2.373202153214648e-11,3.5161421925035873e-09,3.7868801813893695e-11,-19.999999989424584,-3.149418460060839e-11,-9.382124094455095e-11,1.8343544529667875e-11,-1.3287770779155662e-11,-1.628354682581772e-09
0,0,0,48,64,1.0,size,restricted,4.992167079715492,3.545160033172863e-10,1.8006207510784195e-11,-5.952681638562474e-10,-19.999999903497585,1.9472040660085336e-10,7.674906666630589e-10,3.5141879409045895e-10,3.8593899359108935e-10,-4.6314320197414303e-11,-2.06040322482065e-09,3.649360645529004e-10,3.7908014950216687e-10,-8.763004565468976e-11,-2.745375160798652e-10,-3.167958756341357e-10,4.876175494711777e-10,6.868771039523692e-10,6.11825516950008e-10,4.869953568718661e-10,3.052670835342937e-10
0,1,0,48,64,1.0,size,restricted,2.856979997488525,6.884519577371344e-11,5.77692012055574e-10,-5.239694707490943e-09,-7.277867151920776e-09,-1.5201220425102027e-11,-4.385945887640265e-11,8.902001392236897e-11,-1.4703746778580883e-09,-2.2593900274035395e-10,8.372840217667832e-10,-1.7324532794592911e-09,3.4626048978639835e-10,-1.274105584512251e-09,-1.8200405187893853e-10,2.8582243531830085e-10,1.5328194045260484e-10,2.263913138867758e-10,-19.99999993396162,5.540870713172374e-11,1.124101729722111e-08
0,2,0,48,64,1.0,size,restricted,4.682696026777864,-4.744027100760772e-10,2.0295669696065077e-09,-1.5997466229830673e-09,-4.0756186511076033e-10,1.6070294996852533e-09,2.378749248144049e-10,1.286699448194958e-09,-1.2095127832300798e-09,3.542119714670864e-10,1.926044414311475e-09,2.4151940724807874e-09,2.0583263592345554e-09,6.729325300594948e-10,1.2166331170464807e-09,-9.228878687169519e-10,-2.1101393969926105e-09,2.524212425929883e-09,5.411408246354203e-09,-1.3174935649932018e-09,19.999999906146524
0,3,0,48,64,1.0,size,restricted,3.7236896648184783,-3.984431557441335e-09,4.4449520620221097e-10,-1.0040878404480236e-11,4.610057715379647e-10,1.2940406631245155e-10,-1.6541281994567911e-09,-6.906928487232513e-10,-1.9756876990429983e-10,-3.1335073076855414e-10,-1.500397505726581e-10,-19.9999999098388,-1.4561733458443333e-09,1.614733396090671e-10,2.8253456087540958e-11,-3.2989138619226614e-10,1.3945771155879207e-10,2.600899390030847e-10,3.9172100567597453e-10,-9.13913327942361e-10,1.939232337904546e-09
0,4,0,48,64,1.0,size,restricted,3.4617376245559157,19.999999900701937,3.1171530612531366e-09,6.18188987552391e-10,-3.255986297068565e-10,-3.6513169525736196e-11,1.9207408696082338e-10,-5.016589197386033e-10,3.3195336446190958e-09,7.076211674622636e-10,2.121594081929528e-08,-9.174468671612005e-10,3.859596388874032e-10,5.848563845243266e-11,4.0800479536828236e-10,-9.915918103845795e-10,-1.5058623462260745e-08,-6.011198793721234e-10,1.632254946976044e-09,3.19217256658048e-11,-9.446272942171955e-10
0,0,1,12,64,1.0,size,restricted,6.894703908077715,-4.652567446393984e-11,3.72271576342549e-11,1.4058400709101399e-09,-2.6972069219840163e-11,5.513668081277238e-11,1.9404755313999827e-10,-1.1117617198650393e-08,1.0582561379882913e-10,9.232951183890527e-11,-4.355240767421854e-11,2.8758841666704884e-10,3.0276365915519213e-10,-9.365560362285434e-11,5.651837141819582e-11,-7.190964884023046e-11,1.437426549021977e-10,-1.1833385681079088e-10,-8.800322635820993e-11,9.92967826072704e-11,19.999999978233703
0,1,1,12,64,1.0,size,restricted,5.927823433798511,-2.06481237488988e-06,4.165433146293257e-05,3.2566315627121627e-05,1.9488331067129295e-05,-3.9404404858242875e-05,0.00012880822625382246,-7.648296818987936e-05,-5.494984459094005e-05,0.0001094990046676517,-4.446037335290481e-05,-1.893655175252045e-06,5.714567261436006e-05,9.090405003956796e-05,-7.192305768548608e-05,-9.390490132975543e-05,-3.9253721995180755e-05,-5.8924969918971406e-05,7.633282168337416e-05,1.8248716345951845e-05,19.999998934434398
0,2,1,12,64,1.0,size,restricted,7.316909350724825,1.223051528947247e-11,5.6369820729217885e-11,-19.99999997962657,-1.3857137836463063e-08,-5.938480260059015e-11,5.8052603548159654e-11,-7.20949487732204e-11,7.184691089267932e-11,4.4463573197431167e-11,-4.444187020333411e-11,2.8162618565929345e-10,-3.7873506833896114e-10,7.254171614235448e-12,-6.744718437993106e-10,-4.039103543422494e-11,-4.937781758463623e-11,-9.071050319087216e-11,1.6613912660205754e-11,5.54768284280539e-10,-1.2071976751220648e-11
0,3,1,12,64,1.0,size,restricted,8.393622565998005,2.2030897348054867e-09,-7.658300796798413e-11,4.909193163885134e-10,9.486389238094021e-11,-1.1075359913598002e-10,-4.202755968481101e-10,9.945568577393107e-12,-2.2399590211711725e-10,1.2371293792073399e-09,-2.839001086502593e-10,1.2865034947047413e-10,1.5698588785845674e-09,2.415604743907829e-10,1.4550682458026648e-09,-1.4024054878076403e-08,1.5150711068260083e-12,7.24975409188887e-11,-2.0683679032896875e-10,-3.3469131888806773e-10,19.99999995682073
0,4,1,12,64,1.0,size,restricted,8.52727887504514,1.771593084262957e-10,4.448926686317258e-10,7.284734765264353e-11,-1.5078046296045046e-10,3.0295686267004485e-10,2.10481226845186e-10,-4.3929253663425005e-10,-2.565272174560338e-10,19.99999998205043,-7.744813179933258e-10,1.4575733999593806e-10,6.835558805130962e-11,-1.8553185089241043e-09,1.5187504940155144e-10,-9.278178383450536e-10,-7.557175198504899e-11,4.882818099590546e-11,-5.355647963450328e-10,-3.0549547690634947e-11,2.062536382329621e-10
0,0,2,4,64,1.0,size,restricted,12.907049972306382,1.519882526441172e-09,-16.97490123460162,2.7875807642421268e-11,-7.131499813846418e-12,2.22148595213695e-11,-9.248653762377768e-12,4.840530658449643e-11,1.1687269368722168e-11,-2.6456972805267433e-11,-2.454804645748651e-11,3.025098761945883,1.1550771333480826e-10,-1.7692015657564028e-11,2.857495085963206e-11,6.164420951107165e-12,2.7629454274154956e-11,-7.744007498725495e-11,-4.4249144894182616e-11,-1.4664850685323518e-10,-7.146578514422771e-12
0,1,2,4,64,1.0,size,restricted,11.102455361810533,-3.4085487586993905e-10,9.244726787077994e-10,-1.674637888842104e-11,1.1027299481951895,2.220534859520916e-10,1.6929452072513262e-10,-9.02920617535592e-11,-1.859016265563383e-10,2.774861369203781e-12,3.3991516860021454e-12,-1.0343797059170226e-10,-1.0850359884705422e-08,-1.4295749077572941e-11,-14.431968758846216,7.444001097462485e-12,-1.2378751872432184e-10,4.632240964419195e-11,3.823300431328123e-10,5.614172955876695e-10,4.465301274525909
0,2,2,4,64,1.0,size,restricted,9.868843260332994,-2.6871850644267473e-10,-2.0656363773228468e-11,-1.6234024266993e-10,2.5776528233550387e-10,-3.372038331036053e-11,-3.5631773997566944e-10,2.987613436709778e-10,6.093322540396872e-11,-9.710221821976353e-08,-1.2774562258100734e-10,1.219374056745199e-10,-1.0294793234140909e-10,-1.6865277485816952,-1.984288091422834e-10,16.907733172528012,1.7417737580649244e-10,4.6216346400330383e-10,-6.928116961878147e-11,4.846022998403117e-11,1.405738973270874
0,3,2,4,64,1.0,size,restricted,10.984441161796818,6.963623830869656,-1.1395048333517916e-10,2.3868673439489677e-10,1.6121795165273096e-10,2.7601807734476878,6.032055217853059e-10,-3.8827716149914547e-11,-1.642921108287786e-10,2.3308996092656807e-10,-1.4118344707991203e-11,5.91708578931063e-10,2.0935543906121715e-11,4.177524652448131e-10,-1.1047718851954911e-10,-1.1565009639994667e-09,-7.107333901734523e-11,-10.276195388405359,1.6584448830426094e-10,-9.083727727922601e-11,4.345548048226202e-11
0,4,2,4,64,1.0,size,restricted,9.8070874690058,1.244569481090535e-10,5.8568390267047746e-12,6.75667069000295e-11,-1.0221485507048337e-10,1.2301657643156043e-11,1.1358296296336166e-10,-9.929554026612007e-11,-2.197193032800084e-11,0.26389313200587705,5.128215559502001e-11,-3.883552268176348e-11,4.3926168757219197e-11,6.394397198810549,7.421435675637072e-11,-13.341709665122945,-5.149935878837779e-11,-1.3644361175427846e-10,3.561251034864307e-11,-2.697865956804346e-11,-7.557247615097981e-10
0,0,0,48,64,inf,equal,unrestricted,4.992167098165491,2.803427191674284e-10,1.6466167109294805e-11,-4.903187796842474e-10,-19.99999997745107,1.5200485994828475e-10,6.534421822885175e-10,2.7821054634094886e-10,3.040075461035511e-10,-3.8497577570083146e-11,-2.40122938044796e-09,2.890137169641293e-10,3.016347554287921e-10,-6.997193620336496e-11,-2.1899186335985697e-10,-2.5183224383128563e-10,3.8843162732266957e-10,5.715271873136298e-10,5.031364825910078e-10,3.954945650882406e-10,2.3678091931165477e-10
0,1,0,48,64,inf,equal,unrestricted,2.8569800014065136,3.221574145804485e-10,1.374056657180943e-11,-4.983859512085382e-09,-3.7134887556839523e-09,-1.2271701851527035e-11,-1.4759360139303545e-10,1.547255964455491e-10,-1.906792815122155e-09,1.7457576226452766e-12,9.431214957304353e-10,-7.815221059035329e-10,1.4863071659349088e-10,-3.6454081532072344e-10,1.3944294169079447e-11,5.197269180942894e-10,5.588361355866186e-10,3.9160870224919203e-10,-19.99999997419266,2.8444431899815985e-11,1.70402559385573e-09
0,2,0,48,64,inf,equal,unrestricted,4.682696040091261,-1.5614993647329828e-10,1.2048763745911329e-09,-8.78245508012031e-10,-2.1298412142166723e-10,8.833857849052435e-10,5.36983085975885e-11,7.402580209436209e-10,-5.747998074160994e-10,1.9760429039283048e-10,1.1588438592661588e-09,1.6465003530401511e-09,1.2278155799686593e-09,3.7845770917779626e-10,5.877503766918774e-10,-4.0226742755981794e-10,-1.0953749565050338e-09,1.9155769399191714e-09,6.668934302287965e-09,-7.408138398429299e-10,19.999999965449092
0,3,0,48,64,inf,equal,unrestricted,3.7236896756385107,-2.4361245308057076e-08,2.8314777623008857e-10,3.098667918795921e-11,3.059339043677775e-10,6.349434623933937e-11,-3.321035553988824e-09,-5.892750966790862e-10,-1.0466400742372955e-10,-1.9576237629380298e-10,-6.127396955899205e-11,-19.999999949763673,-2.521904657897915e-09,1.5899967951936587e-10,4.756347682146251e-12,-1.824614994248095e-10,1.1712391571684198e-10,2.2043795264193054e-10,2.977966272562006e-10,-9.94348700215549e-10,4.685450036463366e-09
0,4,0,48,64,inf,equal,unrestricted,3.461737633447314,19.999999988605307,1.127984007154497e-09,1.5481802890314654e-10,-6.629831451121596e-11,-2.6487646986078837e-12,-8.964664199680674e-12,-5.5219185770320565e-11,1.0112371300643581e-09,1.8788385734707974e-10,7.465900358835668e-10,-2.1243819848717379e-10,1.034581825273534e-10,6.074945372616084e-11,1.1408747824504885e-10,-2.475773416020888e-10,-1.2304905973893309e-09,-6.445973995262315e-11,4.934134491580226e-10,-4.916594739343894e-11,-2.7173910645611987e-10
0,0,1,12,64,inf,equal,unrestricted,6.894703905725566,-8.743655350118158e-11,6.486668590394934e-11,9.894273053083418e-09,-8.111089389279026e-11,1.074295998216298e-10,4.192835484753543e-10,-9.01629260481335e-09,2.594119606133664e-10,2.3718236023759555e-10,-6.379345683947319e-11,1.2911802592313139e-09,1.4346874584668792e-09,-1.3570167962373632e-10,1.141055638577029e-10,-1.5433676373379146e-10,5.285848765580492e-10,-2.3715000943086923e-10,-1.0425028709796289e-10,1.730116043224067e-10,19.99999996395717
0,1,1,12,64,inf,equal,unrestricted,5.9278248980122115,3.516172330854948e-08,3.126481631211096e-11,-4.533576504550633e-12,5.5230682298960547e-11,-4.580863974872714e-11,-8.481374669851041e-11,2.5226179673866913e-11,9.43013852353882e-11,9.236841739652453e-11,-5.3202945043474605e-11,1.493003844084571e-07,7.59122226256472e-11,8.286730802919873e-11,-2.86621910602628e-11,-6.723421629661563e-11,-3.4544945773169224e-11,-8.815465878413779e-11,-3.5628168103049314e-09,1.3670340628798953e-07,19.99999965202463
0,2,1,12,64,inf,equal,unrestricted,7.316909349979414,6.102947431352339e-12,1.217980133219794e-10,-19.999999987536764,-2.595768665479089e-10,-1.4849612449892346e-10,1.2343791427103277e-10,-1.4664371789229556e-10,1.1700591998137124e-10,7.516471038962191e-11,-1.1532789557054032e-10,4.4060513064888763e-10,-4.875516139840583e-10,-5.430661994852171e-12,-5.174964627617964e-10,-6.528825661299909e-11,-1.4123038785230647e-10,-1.1172421197075244e-10,1.696418486753654e-11,5.712004312261646e-10,-2.834263542071259e-11
0,3,1,12,64,inf,equal,unrestricted,8.3936225753305,3.597221042558533e-10,-9.011287426722897e-12,1.0809837158173312e-10,1.2646411710318108e-11,-2.3636248939237524e-11,-1.1618238772360601e-10,1.5305467517291388e-11,-5.385160272360803e-11,2.6701492435447147e-10,-7.37759117902008e-11,4.1668139231404405e-11,2.550457937093367e-10,6.683835045610987e-11,2.0642659819986606e-10,-2.1305541584859695e-10,1.768596502504108e-11,3.323771250980479e-11,-1.4089868061250184e-11,-9.423399556953346e-11,19.999999994293756
0,4,1,12,64,inf,equal,unrestricted,8.527278879496647,6.989262117436565e-11,9.078250530624393e-11,3.967198727213059e-11,-8.202185237927502e-11,9.33462501563695e-11,1.2163881009230804e-10,-9.92461871538253e-11,-1.0010776137886154e-10,19.999999995134125,-8.424813150659325e-11,5.7153729855850465e-11,4.2961359026234675e-11,-1.3956300936341542e-10,6.835381793304743e-11,-1.533102340664205e-10,-8.277014306611708e-12,2.488553602665659e-11,-1.15660521944642e-10,-7.1902564740268415e-12,9.55371958322179e-11
0,0,2,4,64,inf,equal,unrestricted,12.91061892245386,4.6774216067529095e-08,-19.999997753623422,6.310873817272979e-11,-1.7888564266096346e-11,5.222669587907419e-11,-2.299898163620914e-11,9.024683383075416e-11,2.8771243163990942e-11,-6.058388843004276e-11,-5.6988531370349963e-11,2.192689670975703e-06,1.6754527783295965e-10,-4.2735682105254424e-11,6.4408006602142e-11,1.5426336883983632e-11,6.267320485746093e-11,-1.0687117888996424e-10,-8.645175264062473e-11,-3.4224417898699937e-10,-1.8093566378034144e-11
0,1,2,4,64,inf,equal,unrestricted,11.333187301123719,-4.800753181194843e-09,3.00155413592215e-08,-2.041643500505158e-10,3.2455305002055736e-07,2.054518192154716e-09,1.5961745524076313e-09,-8.54378447849726e-10,-1.8087066680522919e-09,-3.154472370324472e-11,-2.1059200717026327e-11,-9.216756475523063e-10,-2.1615034006641713e-07,-1.9233897905349182e-10,-19.999999087980637,1.2849117176679856e-11,-1.1909124688238762e-09,3.5387868320390273e-10,4.298995003841618e-09,1.2110138049888093e-08,2.3517958428480156e-07
0,2,2,4,64,inf,equal,unrestricted,10.014153290985341,-6.666600067376536e-11,-3.6119282912987665e-12,-3.645638273577296e-11,5.678747380413884e-11,-6.06284331546325e-12,-6.674205927501656e-11,6.092947773515967e-11,1.1774962170832768e-11,-3.4944324342878935e-09,-2.41312420679586e-11,2.0251241955014048e-11,-2.373203259751104e-11,-3.5161443862050254e-09,-3.786882013497177e-11,19.999999989424577,3.149419958557877e-11,9.382129128803493e-11,-1.834355297183884e-11,1.3287776830628948e-11,1.6283556924310817e-09
0,3,2,4,64,inf,equal,unrestricted,11.895739721721203,3.263033961157085e-08,-1.1745528744132793e-09,4.8204994253168e-09,2.3807031248862077e-09,2.8615353679354777e-08,1.5251691953761597e-08,-6.435361174734675e-10,-2.2364821617046834e-09,2.953756022038698e-09,-2.565277914573373e-10,7.121635814402026e-09,3.245394706651726e-10,3.742621012073962e-09,-1.3787016814166256e-09,-2.1570973017206753e-08,-1.21580086201358e-09,-19.999999825900602,1.34874291191916e-09,-9.185995402572904e-10,1.8750862859061294e-10
0,4,2,4,64,inf,equal,unrestricted,10.014153290985341,6.666596395977658e-11,3.611926666284431e-12,3.64563651623647e-11,-5.678744508453352e-11,6.0628405826609554e-12,6.67420248646623e-11,-6.092944666224227e-11,-1.1774956822693397e-11,3.4944302537625025e-09,2.4131230805062162e-11,-2.025123259332264e-11,2.373202153214648e-11,3.5161421925035873e-09,3.7868801813893695e-11,-19.999999989424584,-3.149418460060839e-11,-9.382124094455095e-11,1.8343544529667875e-11,-1.3287770779155662e-11,-1.628354682581772e-09
0,0,0,48,64,inf,equal,restricted,2.2302160478158064,1.3920330683158731e-09,-4.707517279196401e-11,-1.112857357032679e-09,-6.271385149927972,-2.7039713019239436e-09,-2.2893717368892043e-09,0.94945267447758,2.6688739147068696e-10,-1.4694879635905664e-08,-1.3587155584749773,1.9804119493679093,1.965448114560026e-09,-1.328052780305959e-09,-2.8811746272517196,-4.89183865630052e-10,3.1731694520348763,4.232002619958548e-09,3.274707362130251,7.028300377878139e-10,0.11098315679309975
0,1,0,48,64,inf,equal,restricted,2.4348886411627895,1.6384486118270305e-09,-1.0111676576397238e-10,-4.3796645291571386,-1.1175946372548233,-9.189121192950983e-10,-0.5762823186507698,1.5470166957752775e-09,-2.9572952128876295,-9.4426018472965e-10,3.7972631637036844,-3.8794603486784744e-11,2.3096604448650176e-09,-2.367931417644733e-09,-5.812637693718173e-10,1.6236619668740328e-09,0.102898289306995,8.144926949490616e-10,-2.359183423831357,-2.78885099253199e-09,4.7098183883457185
0,2,0,48,64,inf,equal,restricted,2.9217110807008795,-5.728447639740486e-10,4.620437505747676e-09,-3.912746461856564,-7.975613305194153e-10,6.280990790765725e-11,-2.0324520411804363e-09,1.803539898692605e-08,-1.2607135367832854e-09,-2.4514856324338416e-09,0.005938896876474279,3.7006200158061104,2.1260049387002757,-1.179340473852295e-09,8.165781372670349e-11,3.4750665123784036e-10,-1.427802490121744e-09,1.2389666749271052e-09,4.748745455492841,-0.18227887437499407,5.323665291097644
0,3,0,48,64,inf,equal,restricted,1.9699502422336994,-1.9183278171899956e-08,-6.1037606234471e-10,-3.925417564530919e-09,1.4438154426231236,-3.86559344189766e-09,-5.632348650367111,-4.4957118572705314e-09,-1.1123730789599123e-08,-7.820920080714135e-09,-1.799699886898954e-09,-3.29465194688103,-1.0777147027409868,9.30022820313697e-10,-7.00312750393453e-09,-3.034634510235424e-09,2.1968737803871954,-1.0045188123459535e-09,2.1834511509573735,-0.5842575271887327,3.586886687904368
0,4,0,48,64,inf,equal,restricted,2.337451264623775,7.743574922304005,3.522349912075743,-1.6656194211377504e-10,3.7146819742591377e-10,-0.6946216443140076,-4.083537379841945,4.421695038320453e-12,1.3404703066450253e-09,-2.7064354306338426e-10,0.8978622911087621,-3.7063007008472226e-10,-1.21019207668981e-10,-6.769543790760199e-09,9.990782591059186e-11,-5.241337033767669e-11,-7.811703907053519e-10,4.6216230600475294e-10,3.0580538281874188,-7.535252445013269e-11,-6.91690973551672e-10
0,0,1,12,64,inf,equal,restricted,5.652635146749968,5.450782418044702e-12,-7.14724602225121e-11,3.104351639867805,-1.3438094453759774e-11,-3.7125278074719167e-11,2.3983436977400008e-11,-2.8226064282935144,6.185332873622375e-11,3.0213702084532757e-10,-2.5884698386905034e-10,4.488874595808767,1.4752064054275119e-09,-2.545545625775914e-10,3.698560636554977e-10,-1.9078549018832133e-10,2.601625534398124,7.23737724345322e-12,-1.5053242456928676e-10,5.669664378887403e-11,6.9825417925604185
0,1,1,12,64,inf,equal,restricted,5.5136819914176165,5.323737999342847,-2.1009140550316547,4.704930133759069e-11,2.4572949250780726e-11,-1.1497787797086105e-10,-9.442433492352755e-11,1.540404961422885e-11,1.3619545789056437e-10,1.2604292151538459e-10,-1.6188069780033787e-11,3.560717417597044,1.014307583156259e-10,3.339539199120685e-10,4.3792667224242006e-10,-1.3713320971305125e-10,4.132929417264837e-10,-1.834425383281293e-11,-7.018217308139927e-10,1.717273636627249,7.297356886577288
0,2,1,12,64,inf,equal,restricted,4.124330649152008,1.9985655091181533,-4.5957381993734965e-10,-3.95588972388219,-4.436875907493963,2.723231628389295e-10,-1.011487854655142e-10,1.2635656794481997e-10,1.1579402230944674e-09,0.8496145199348684,2.391183816376369e-11,1.4939523416195903,-3.7436187442468873,1.1606636439587104,-1.603909346185913,-1.4163251394797151e-12,3.8372725353286015e-10,9.736834751185416e-10,0.7569102427823524,1.066678616658961e-09,4.6103849502141706e-10
0,3,1,12,64,inf,equal,restricted,6.745347086801463,5.190967304601932,-3.728555653527524e-10,2.5286528117697056e-09,2.2469845221529962e-11,-7.747145324373834e-11,-1.2239918719625082,-9.876916235466404e-12,-1.2787519919532263e-10,1.4821613329168177,-1.5185617786502264e-10,1.9099659533272267e-10,1.0775220210025891e-09,6.764679412569915e-10,2.3697563392812055,-2.2637536806656744,1.974531453273571e-10,4.499193009635632e-10,-9.10814839832438e-12,-8.5625715958903e-10,7.469369460260782
0,4,1,12,64,inf,equal,restricted,5.529592397244571,2.7214774837141698,9.745225813883863e-11,7.764921137510144e-10,-3.2417866733204338e-09,9.138998058647557e-10,1.0293535997865084e-11,-4.5065487283987174e-10,-3.262749041325823e-10,8.48488649733008,-2.9473648314183345,0.7054497091193798,3.87998500960559e-10,-1.1335642011170783,2.473211775192971e-09,-1.1851136700934601e-09,5.537693365683112e-10,2.5618899671214876,-4.557169563521907e-10,-3.221051266762842e-09,1.4453672898182597
0,0,2,4,64,inf,equal,restricted,12.787276834763638,3.841696689404816,-7.271049847444149,1.0075079986834871e-10,-5.038595841346654e-11,6.221659125293473e-11,-8.12289946590026e-11,2.637246632278949e-10,1.0578192994002046e-10,-1.5640646826989258e-10,-5.205502791725878e-11,8.662134959583366,3.8225985224471314e-10,-3.2737231644933795e-11,5.98876890423557e-11,6.040468598226239e-11,7.380734857744859e-11,-2.5329976774182237e-10,-7.934795890318058e-11,-0.22511849764346303,-1.9057002845536737e-11
0,1,2,4,64,inf,equal,restricted,10.38816906347678,-1.1534598193551325e-10,0.8463081310047724,2.730167457631046e-11,2.3411891132127667,0.29103773098159574,1.8300850300413993e-10,-9.757606076312554e-11,-1.5994645131851169e-10,3.8809864868644106e-11,4.1629366943309357e-11,-6.299350510624502e-11,-5.580190971009947,5.22266690267516e-11,-4.759513455575447,8.238615842494222e-12,-4.607461311056588e-11,1.2566454858791228e-10,0.9524862836767835,9.066233795222561e-10,5.229274309999834
0,2,2,4,64,inf,equal,restricted,9.185475626025335,-2.1459032092575465e-10,-9.264523690246074e-11,-7.241883882871085e-11,3.3271051428952067e-10,-3.488211317878364e-12,-6.031508775639648e-10,3.1876649647924427e-10,1.086492038257992e-10,-2.460148520427218,-1.4779283976167737e-10,2.1367127342421718e-10,-6.870840934291254e-11,-1.6513433541701439,-3.3775505080211177e-10,8.160324251565022,4.336722184155908e-10,1.2265493822776241,3.7994423047099635e-12,-4.2500585030819545e-11,6.50163448321662
0,3,2,4,64,inf,equal,restricted,9.989698986953137,5.809435738300232,-6.067391990677875e-11,1.0147324650140068e-10,6.432754605159461e-11,5.081200291645872,6.498125874388408e-10,-1.4257215601377688e-11,-5.959329259410169e-11,1.433140120576809e-10,-2.973478467830121e-12,0.13285812778835884,2.380464097795871e-12,2.528155669807415,-7.159239457247807e-11,-0.2991215615343143,-2.601191832090017e-11,-6.149228608317921,1.7089837998937323e-10,-3.079968344241718e-11,3.1884189398011625e-11
0,4,2,4,64,inf,equal,restricted,9.593922812244532,1.9511666623061353e-10,1.5741597901939597e-11,8.305019386548792e-11,-1.6273510089364149e-10,1.2942017507538676e-11,1.2266631220721946e-10,-1.2985983364229316e-10,-1.827068563576765e-11,3.5844086235633186,1.0874973817726374e-10,-4.578678978897433e-11,4.987678151302197e-11,8.957031172110542,8.861481248291904e-11,-7.107874930947576,-5.442025283135524e-11,-2.1362970026489492e-10,4.128792442090146e-11,-3.7448342617760696e-11,-0.35068526963106206
0,0,0,96,128,1.0,size,unrestricted,3.603264433211473,5.084767734162402e-10,-1.0801364039736375e-10,-1.5580487228078215e-09,-19.99999995554219,8.250896261399282e-10,6.507065257855406e-10,1.995396217428382e-10,8.15811988063459e-10,2.5761701364473847e-10,-5.721761846305605e-10,1.45981830068273e-10,-8.201810591559091e-10,3.400821259484746e-10,5.101410673561649e-10,6.935521808761165e-10,-8.52809066011565e-10,9.968275704800897e-10,5.557722395638713e-10,-1.071604580666629e-09,8.403771551103617e-10
0,1,0,96,128,1.0,size,unrestricted,2.1274316813599263,-9.191356502207815e-11,-1.983666303091994e-10,-3.2158002983504274e-09,-3.329459910187267e-10,4.884846844259994e-10,-3.215176864379103e-10,1.8347169139468666e-09,-3.2372109819800625e-10,3.1975096000455326e-10,-4.10563178470597e-09,-6.033122574187811e-09,3.252124558434688e-11,-2.3012422989007145e-10,-9.505590022910568e-10,-1.8664566361903385e-10,3.1082770889753754e-10,2.0565959718228583e-10,-1.5918758231146333e-09,2.9905984294071177e-10,19.999999967547343
0,2,0,96,128,1.0,size,unrestricted,2.009119522216324,1.8763864578381727e-10,4.447207362653637e-10,-6.582946214703127e-10,-7.068234933688618e-10,-2.0023785262069782e-10,1.0331482615439843e-09,-6.260078099674694e-11,3.938980319851941e-09,-2.1012831783141444e-10,1.798264683765737e-09,-1.1821097876841444e-11,1.4518611573252784e-09,1.1461127189966332e-09,1.1442096386334124e-09,-2.1375959404756392e-10,-7.202959385686218e-10,-9.10175656701127e-11,1.71615646031459e-09,-2.6823206387462337e-10,19.999999974039344
0,3,0,96,128,1.0,size,unrestricted,1.6567876525300231,-2.3839217650172935e-10,-1.411602443727583e-11,-2.2500908530045886e-11,-1.2673471143766415e-10,1.1675677644451207e-11,-6.47201977029149e-11,-1.2615089888129015e-10,2.6139321837102497e-11,6.292077618972308e-12,-2.7044598562195435e-10,-3.454175464733254e-11,-2.4507921881961723e-10,-4.827543352079813e-11,-1.0604803895643996e-10,-8.948160315347621e-11,2.5497413653354453e-10,-6.809297378431058e-11,19.99999999593231,2.1109521543938336e-10,5.2737443092911564e-11
0,4,0,96,128,1.0,size,unrestricted,2.133780730044084,3.253675666145691e-08,2.32948547385928e-08,1.474616590022125e-09,-19.999999787696687,-1.2424576775857914e-09,-3.8786326620628145e-09,-3.2921142583062113e-09,1.7747086030201706e-09,2.262557194300593e-09,9.256210086868029e-09,3.857725002165076e-09,1.294187206878851e-09,8.651041120614462e-10,-3.2812407538552105e-09,-5.1800653618945735e-09,-1.5769269094720116e-09,1.1428934967094673e-09,1.296004575013127e-09,-1.263544368053702e-09,-7.752932306142681e-09
0,0,1,24,128,1.0,size,unrestricted,8.0491867993401,-7.18781093440237e-11,8.023949084477051e-11,-5.879169438510556e-11,-2.189319118814282e-10,1.5588684884247658e-10,3.6536719841613774e-11,-19.999999960575185,1.1401630008784681e-09,-1.5685053213753956e-10,-2.237030714649061e-10,1.5830604193650561e-10,6.125850281704909e-10,-6.097320588452672e-10,7.11099504431987e-11,-3.009649213213006e-10,7.045407888239e-10,1.589293151536647e-11,3.9545065816626343e-10,2.407583011895252e-10,2.279858919910117e-08
0,1,1,24,128,1.0,size,unrestricted,4.69632149147945,4.20533605736783e-12,-3.219547761865303e-11,-1.4677166698318504e-11,-8.134539843531899e-12,-7.357112199547788e-11,2.537938301834126e-11,-1.9338745641511343e-11,2.627373442070436e-11,1.968236460716544e-12,-5.141160165942902e-11,7.522539316029778e-11,1.0396923157102078e-11,2.7316223479924162e-11,1.7780447965725838e-11,-5.01114531546647e-11,1.308660428596377e-11,-1.8290149450539176e-11,-19.999999998069484,4.65164034647437e-11,2.4310684204316473e-11
0,2,1,24,128,1.0,size,unrestricted,5.193047277632771,-1.3369476476676465e-10,-4.515101934193437e-10,-6.396969613253164e-08,1.0067984119173699e-10,2.3433804549396766e-11,19.999999075850994,1.6402034592720094e-10,-6.245963065179803e-10,1.1991295615257833e-10,-1.4912659992138006e-10,-3.7363733082755823e-10,5.252287066340351e-10,3.6945212319706e-11,-4.898895251147203e-08,-1.8066677412942734e-11,-2.3155797338055647e-10,2.828593700493515e-10,-1.460752606884015e-10,7.546881198168002e-07,-1.0025328335711591e-10
0,3,1,24,128,1.0,size,unrestricted,4.089567383517182,1.7361375846296864e-10,-3.263005142527956e-11,1.5926341053516282e-10,3.5798253490081605e-11,-4.292961120811025e-11,1.5360188610419313e-10,1.3598128682000862e-11,-1.1049909840364707e-10,1.534627504609474e-10,-4.8227167267955114e-11,4.8174819612503427e-11,1.7668654686512695e-10,3.440009709653652e-11,1.0095189971984747e-10,-1.7806795668393311e-10,1.257948053480682e-10,8.792495716876446e-11,-19.999999994269764,4.999164527308738e-11,1.4823014189563724e-10
0,4,1,24,128,1.0,size,unrestricted,7.254081104248599,-9.87201721862064e-12,-3.180441108475983e-12,8.108865799205596e-13,-2.2300597414108235e-10,2.045407195130127e-09,2.076893307895733e-10,9.410630922020426e-12,-1.880867382625546e-10,19.99999998898912,-1.0162197048881694e-11,-9.449771223964903e-12,9.277223256161349e-12,-7.707496929937794e-12,-9.707831489033617e-12,-1.0812076455398598e-12,3.92085668375741e-11,1.4673394127535957e-10,-3.2418199024128025e-10,2.7296271822836487e-13,1.0187355454521603e-11
0,0,2,8,128,1.0,size,unrestricted,10.461422848776714,19.99999998378168,-3.9141876444425975e-11,2.2474724394515328e-10,2.6457908525153274e-10,-1.3410239640526837e-10,-3.5097245951985906e-10,5.986632892543906e-10,3.576851233270897e-10,4.8593704869766206e-11,-2.7536389853103954e-10,6.806635056229868e-10,1.3118257798061294e-10,-5.737264617782074e-10,-8.755304535673366e-11,-5.084776661982609e-11,1.7011946944298337e-11,-5.312392493401303e-10,-7.200155923881248e-10,7.65833917638643e-12,9.326750035367592e-11
0,1,2,8,128,1.0,size,unrestricted,8.246496580227149,-1.9398224468350994e-09,19.999999071988793,1.365227937860584e-10,5.094981859781867e-10,-5.695252778608548e-10,1.1738412343224474e-09,1.245389291455048e-09,4.629419481386234e-10,2.4558891317909117e-09,-7.158598436406668e-10,-2.37257166605186e-10,-2.466587485744358e-09,-2.2088801646216564e-09,-2.7937554811935164e-09,-7.773984007326409e-10,-1.838168511310477e-09,-1.3992437697081576e-10,2.728817930282956e-09,8.062732792623777e-07,1.5294788180742122e-09
0,2,2,8,128,1.0,size,unrestricted,6.9954449262762,1.773050053654566e-09,-3.387270071293e-10,-6.838132939997905e-11,4.541003099092162e-11,-2.181066832507075e-09,-19.999999814856956,5.588170472219718e-09,-1.349070746387887e-10,-6.080419677370806e-10,-5.0913394007489334e-08,6.466131833367964e-10,8.713956553304229e-09,-4.7311123429649464e-08,-4.491912649262289e-09,1.959613441115853e-09,-6.502223903115296e-10,2.639066222444023e-10,-7.013291428398173e-10,2.0833603376103418e-09,7.199656204168085e-10
0,3,2,8,128,1.0,size,unrestricted,7.987578896335118,19.99999990452791,-1.3601738657298324e-10,1.3836323612137256e-10,1.3195273201779878e-10,1.3609355013273856e-10,1.1005093544634179e-11,-1.39117385526561e-10,-7.656186427642658e-11,8.253088505390433e-11,2.2042265966653508e-11,3.4949179166324686e-11,-2.960785671362465e-11,3.292233091573945e-11,-2.327529711314361e-11,-1.317620625467297e-10,-1.2681480001741223e-10,-9.117693322238566e-08,-1.7389550025145838e-11,-8.514434466888124e-11,-4.507411126275011e-11
0,4,2,8,128,1.0,size,unrestricted,8.410916884827945,2.6297429918525226e-08,-9.271619391216996e-12,4.437431778999905e-10,-9.026733571060195e-10,-1.6998045781081465e-10,-1.960634615478387e-10,-9.467340648409878e-11,-1.5061660412371034e-10,19.999999843889885,-4.110257000386598e-10,-1.16666882773932e-10,1.3721181413944972e-08,4.1529260069136487e-10,1.5502014541766496e-11,-4.358872043250888e-08,-7.057827803525505e-10,-1.6547365900755745e-09,9.118309398436345e-11,8.012583193969628e-11,-4.484123164830728e-08
0,0,0,96,128,1.0,size,restricted,3.603264437572118,1.1898724491591192e-10,1.7681226756201576e-11,-1.1598773440769262e-09,-19.999999981272868,6.732382081428736e-10,2.327723971887945e-10,1.7721146783352315e-10,1.429907170655957e-10,2.2691068814706474e-11,-4.4346963805783454e-10,-1.6322189117430546e-11,-2.910156312506722e-10,9.603017798875328e-11,6.190105933073984e-11,1.8641669920295595e-10,-1.906823471246273e-09,3.014076529056856e-10,2.9577346708514917e-10,-3.098905482153307e-10,2.1485941143107923e-10
0,1,0,96,128,1.0,size,restricted,2.1274316816258545,-1.6238408905345903e-11,-3.320351667182561e-11,-1.0856178819474664e-07,-5.7276430427147954e-11,9.029451084785182e-11,-5.220153034075032e-11,4.2118102990733124e-10,-6.057604876665405e-11,5.225471377865138e-11,-2.0962663116702097e-09,-8.552686969721605e-09,7.182033544472618e-12,-4.1182783569612775e-11,-1.951491482824789e-10,-3.231868697248573e-11,5.110334473316114e-11,3.05967932100228e-11,-9.319744992778383e-10,5.3398571982011194e-11,19.999999870503377
0,2,0,96,128,1.0,size,restricted,2.009119523069045,4.4459450523232457e-11,1.106076566420084e-10,-1.6973916711637934e-10,-1.7528431388699732e-10,-5.226089367203841e-11,2.492541555963387e-10,-1.929722854820054e-11,5.73477955194167e-09,-5.587380003689114e-11,4.5262786828718915e-10,-4.713503966828341e-12,4.057021807631015e-10,2.6872581260948094e-10,2.694659371837927e-10,-5.447303546924512e-11,-2.606210351494939e-10,-2.989856604897174e-11,2.2891651149005856e-08,-6.506897154747164e-11,19.999999965544056
0,3,0,96,128,1.0,size,restricted,1.6567876507601216,-3.166679128433038e-09,-6.11131334746752e-11,-1.050134271554365e-10,-7.369200598986735e-10,4.0615579117792954e-11,-2.8133453710197077e-10,-7.953274874479966e-10,1.1424872322986322e-10,1.9779651826515014e-11,-9.67289090900664e-09,-1.804308884302211e-10,-2.1612806916377438e-09,-2.4518553361463907e-10,-5.393419027882082e-10,-4.001511682015861e-10,1.26445218686757e-08,-4.788567371003433e-10,19.99999994674287,5.820029140244458e-09,2.1109908035313233e-10
0,4,0,96,128,1.0,size,restricted,2.1337807442931296,2.171492102074764e-08,4.078352534167385e-09,4.6958768657016906e-11,-19.999999965011202,-3.8583816390934925e-11,-1.1887703133015253e-10,-1.0059691342031732e-10,5.284700132778298e-11,6.802954818241605e-11,2.656393238763901e-10,1.1448836182441902e-10,4.1091581960471416e-11,2.6674848237463204e-11,-1.0659293807837736e-10,-1.6082597575665172e-10,-5.245832518711182e-11,3.4381869382344794e-11,4.004999686139703e-11,-3.757012181542227e-11,-2.8182067627112165e-10
0,0,1,24,128,1.0,size,restricted,8.019362444448442,-4.509671230194009e-12,1.0323551663064547e-11,-4.177200949947073e-12,-2.9893672619309304e-11,2.788243079595809e-11,2.0820225115619916e-12,-19.657453596633417,1.574585077189007e-10,-1.641277949615288e-11,-3.253440621687053e-11,2.614598369132652e-11,8.152157100503375e-11,-7.691554591510302e-11,1.1346293098234471e-11,-4.346353410351226e-11,1.0174998770228e-10,9.785879763920634e-12,7.807370181344196e-11,3.136115434382845e-11,0.342546397317133
0,1,1,24,128,1.0,size,restricted,4.440611927623913,2.6359265933742296e-11,-1.6094374561148383e-10,-5.26792668651796e-11,-2.4837644581854193e-11,-1.2029453227984879,9.000776776046701e-11,-7.282031008295647e-11,1.228917295732349e-10,1.4185490628242461e-11,-2.0849969818962989e-10,2.2058218849720825,4.0035769097127294e-11,1.6691611307755054e-10,7.526597708366781e-11,-5.258489801496557e-10,5.7919043165124316e-11,-4.5525461095167886e-11,-16.591232778485736,8.717549382398957e-09,1.6470174306979702e-10
0,2,1,24,128,1.0,size,restricted,5.130954606149604,4.5538410743109554e-11,1.0207459810318287e-10,-1.2473560283052209e-09,-3.42394148481855e-11,-8.727630807484355e-12,17.552086803412518,-4.271487745446079e-11,1.5080722266333204e-10,-3.5394593666298625e-11,4.726946103331959e-11,8.93860145428708e-11,-1.2266007746850688e-10,-1.0351737548669444e-11,-1.0193075919431832e-09,2.386211439114737e-12,6.129179991323718e-11,-5.829551274161442e-11,-2.3426484474194596e-10,2.4479131898351625,3.664819816168906e-11
0,3,1,24,128,1.0,size,restricted,3.8954804421049096,2.931936911050991e-10,-2.110526029358573e-11,1.6227362590040493e-10,2.8076616502515585e-11,-2.059679412313991e-11,1.305711194728931e-10,1.1096364235464153e-11,-8.523356322922898e-11,1.7318042821773713e-10,-2.2898952808364763e-11,4.5237023845848584e-11,3.3285507719777614e-10,3.1324378346400583,7.539147098244924e-11,-4.4531248357493644e-10,1.1446780074631192e-10,9.237931856337783e-11,-16.86756216126462,1.8731345100482282e-11,2.085672680349295e-10
0,4,1,24,128,1.0,size,restricted,7.254081104210372,5.189083213483089e-12,1.0282400811012492e-11,2.3951088416110037e-11,-9.533635512666873e-11,3.791251333067832e-09,6.351805431802321e-11,-3.062925026731535e-11,-9.227010689409828e-11,19.999999987281793,2.0064299794867002e-11,1.7638948619995932e-11,-3.5014397047891446e-11,9.759903077600658e-12,2.4710131185931648e-11,3.658922383770052e-12,2.660559523877403e-11,1.734619030206557e-10,-2.023467538326461e-09,8.842275152523155e-12,-6.237817907003153e-11
0,0,2,8,128,1.0,size,restricted,9.138118164308706,13.750905291141938,-4.831329994686736e-11,1.3777996835126356e-10,1.3573548352087858e-10,-5.175725087343506e-11,-6.355827690717474e-10,1.9071682418508877,4.4862109100425837e-10,4.920119117928132e-11,-1.594306172225851e-10,3.150480690915528,4.437745826480254e-11,-1.4125299241459278e-09,-4.942083013515959e-11,-1.3798361158574373e-11,1.0123981873557858e-11,-1.191445769467649,-2.8383508746803754e-10,-2.1671431099568134e-11,1.0655513852548587e-10
0,1,2,8,128,1.0,size,restricted,7.794633703147046,-3.301420394259578e-11,8.628540749925316,1.2173486597524432e-11,3.264498908739172e-10,-6.5014919734950534e-12,1.4477035088029804e-11,3.7824675855418235e-11,9.757971572955316e-12,1.1314788451106352e-10,-2.50348686606751e-10,1.82180616320791e-12,-9.251916406529151e-11,-4.795881027257256e-11,-1.328906775150254e-10,-1.4073486314710036e-11,-2.845185364268475e-11,8.294524407465611e-12,1.6806925101968979e-09,7.199554738031955,4.171904507664895
0,2,2,8,128,1.0,size,restricted,6.459134738782119,1.8102770079269133e-10,-1.1568091460361408e-11,1.7821961027261258e-12,-1.837079118240349e-12,-5.641828175095001e-11,-10.142421858846243,3.559833761068938e-10,3.4883417563439275e-12,6.896854277174683e-13,-2.209193509540921,4.525493349388708e-11,0.6599509157193043,-6.98843371352981,-1.657729467453764e-10,7.787545968236311e-11,-1.706799385883193e-12,1.8203114282416128e-11,8.208793425434487e-12,5.5612890454042925e-11,3.315691378699946e-11
0,3,2,8,128,1.0,size,restricted,7.536830975486575,9.971536594794975,-5.065062124308426e-10,2.99635400513843e-10,8.507104282633823e-10,1.1062660295138387,-1.137578278058519e-11,-2.760359407709851e-10,-4.7018682772718024e-11,9.006847481352044e-11,2.476005042243751e-11,2.8706791201525728e-11,-3.3785903884599006e-11,2.2282216904128355e-11,-2.404355521274066,-4.417928114391115e-10,-1.458844166407508e-10,-6.5178418503462066,1.0787680180889057e-11,-1.512452169163522e-10,-1.0461859898841005e-11
0,4,2,8,128,1.0,size,restricted,8.12747801678046,0.8372529202278823,-1.8228962871940015e-12,5.5597888778200014e-11,-9.655555582367255e-11,-2.419476175347769e-11,-3.549542726533114e-11,-1.4289211994427046e-11,-1.892452983831281e-11,13.08903422048883,-4.797424947137722e-11,-1.3117701203485624e-11,5.832723072243596e-10,5.351968677706163e-11,4.893233470901635e-12,-3.970703569205423,-7.456217938004384e-11,-1.0926087654037422e-10,1.83678700646607e-11,1.0757566325953683e-11,-2.103009287464326
0,0,0,96,128,inf,equal,unrestricted,3.603264433211473,5.084767734162402e-10,-1.0801364039736375e-10,-1.5580487228078215e-09,-19.99999995554219,8.250896261399282e-10,6.507065257855406e-10,1.995396217428382e-10,8.15811988063459e-10,2.5761701364473847e-10,-5.721761846305605e-10,1.45981830068273e-10,-8.201810591559091e-10,3.400821259484746e-10,5.101410673561649e-10,6.935521808761165e-10,-8.52809066011565e-10,9.968275704800897e-10,5.557722395638713e-10,-1.071604580666629e-09,8.403771551103617e-10
0,1,0,96,128,inf,equal,unrestricted,2.1274316813599263,-9.191356502207815e-11,-1.983666303091994e-10,-3.2158002983504274e-09,-3.329459910187267e-10,4.884846844259994e-10,-3.215176864379103e-10,1.8347169139468666e-09,-3.2372109819800625e-10,3.1975096000455326e-10,-4.10563178470597e-09,-6.033122574187811e-09,3.252124558434688e-11,-2.3012422989007145e-10,-9.505590022910568e-10,-1.8664566361903385e-10,3.1082770889753754e-10,2.0565959718228583e-10,-1.5918758231146333e-09,2.9905984294071177e-10,19.999999967547343
0,2,0,96,128,inf,equal,unrestricted,2.009119522216324,1.8763864578381727e-10,4.447207362653637e-10,-6.582946214703127e-10,-7.068234933688618e-10,-2.0023785262069782e-10,1.0331482615439843e-09,-6.260078099674694e-11,3.938980319851941e-09,-2.1012831783141444e-10,1.798264683765737e-09,-1.1821097876841444e-11,1.4518611573252784e-09,1.1461127189966332e-09,1.1442096386334124e-09,-2.1375959404756392e-10,-7.202959385686218e-10,-9.10175656701127e-11,1.71615646031459e-09,-2.6823206387462337e-10,19.999999974039344
0,3,0,96,128,inf,equal,unrestricted,1.6567876525300231,-2.3839217650172935e-10,-1.411602443727583e-11,-2.2500908530045886e-11,-1.2673471143766415e-10,1.1675677644451207e-11,-6.47201977029149e-11,-1.2615089888129015e-10,2.6139321837102497e-11,6.292077618972308e-12,-2.7044598562195435e-10,-3.454175464733254e-11,-2.4507921881961723e-10,-4.827543352079813e-11,-1.0604803895643996e-10,-8.948160315347621e-11,2.5497413653354453e-10,-6.809297378431058e-11,19.99999999593231,2.1109521543938336e-10,5.2737443092911564e-11
0,4,0,96,128,inf,equal,unrestricted,2.133780730044084,3.253675666145691e-08,2.32948547385928e-08,1.474616590022125e-09,-19.999999787696687,-1.2424576775857914e-09,-3.8786326620628145e-09,-3.2921142583062113e-09,1.7747086030201706e-09,2.262557194300593e-09,9.256210086868029e-09,3.857725002165076e-09,1.294187206878851e-09,8.651041120614462e-10,-3.2812407538552105e-09,-5.1800653618945735e-09,-1.5769269094720116e-09,1.1428934967094673e-09,1.296004575013127e-09,-1.263544368053702e-09,-7.752932306142681e-09
0,0,1,24,128,inf,equal,unrestricted,8.0491867993401,-7.18781093440237e-11,8.023949084477051e-11,-5.879169438510556e-11,-2.189319118814282e-10,1.5588684884247658e-10,3.6536719841613774e-11,-19.999999960575185,1.1401630008784681e-09,-1.5685053213753956e-10,-2.237030714649061e-10,1.5830604193650561e-10,6.125850281704909e-10,-6.097320588452672e-10,7.11099504431987e-11,-3.009649213213006e-10,7.045407888239e-10,1.589293151536647e-11,3.9545065816626343e-10,2.407583011895252e-10,2.279858919910117e-08
0,1,1,24,128,inf,equal,unrestricted,4.69632149147945,4.20533605736783e-12,-3.219547761865303e-11,-1.4677166698318504e-11,-8.134539843531899e-12,-7.357112199547788e-11,2.537938301834126e-11,-1.9338745641511343e-11,2.627373442070436e-11,1.968236460716544e-12,-5.141160165942902e-11,7.522539316029778e-11,1.0396923157102078e-11,2.7316223479924162e-11,1.7780447965725838e-11,-5.01114531546647e-11,1.308660428596377e-11,-1.8290149450539176e-11,-19.999999998069484,4.65164034647437e-11,2.4310684204316473e-11
0,2,1,24,128,inf,equal,unrestricted,5.193047277632771,-1.3369476476676465e-10,-4.515101934193437e-10,-6.396969613253164e-08,1.0067984119173699e-10,2.3433804549396766e-11,19.999999075850994,1.6402034592720094e-10,-6.245963065179803e-10,1.1991295615257833e-10,-1.4912659992138006e-10,-3.7363733082755823e-10,5.252287066340351e-10,3.6945212319706e-11,-4.898895251147203e-08,-1.8066677412942734e-11,-2.3155797338055647e-10,2.828593700493515e-10,-1.460752606884015e-10,7.546881198168002e-07,-1.0025328335711591e-10
0,3,1,24,128,inf,equal,unrestricted,4.089567383517182,1.7361375846296864e-10,-3.263005142527956e-11,1.5926341053516282e-10,3.5798253490081605e-11,-4.292961120811025e-11,1.5360188610419313e-10,1.3598128682000862e-11,-1.1049909840364707e-10,1.534627504609474e-10,-4.8227167267955114e-11,4.8174819612503427e-11,1.7668654686512695e-10,3.440009709653652e-11,1.0095189971984747e-10,-1.7806795668393311e-10,1.257948053480682e-10,8.792495716876446e-11,-19.999999994269764,4.999164527308738e-11,1.4823014189563724e-10
0,4,1,24,128,inf,equal,unrestricted,7.254081104248599,-9.87201721862064e-12,-3.180441108475983e-12,8.108865799205596e-13,-2.2300597414108235e-10,2.045407195130127e-09,2.076893307895733e-10,9.410630922020426e-12,-1.880867382625546e-10,19.99999998898912,-1.0162197048881694e-11,-9.449771223964903e-12,9.277223256161349e-12,-7.707496929937794e-12,-9.707831489033617e-12,-1.0812076455398598e-12,3.92085668375741e-11,1.4673394127535957e-10,-3.2418199024128025e-10,2.7296271822836487e-13,1.0187355454521603e-11
0,0,2,8,128,inf,equal,unrestricted,10.461422848776714,19.99999998378168,-3.9141876444425975e-11,2.2474724394515328e-10,2.6457908525153274e-10,-1.3410239640526837e-10,-3.5097245951985906e-10,5.986632892543906e-10,3.576851233270897e-10,4.8593704869766206e-11,-2.7536389853103954e-10,6.806635056229868e-10,1.3118257798061294e-10,-5.737264617782074e-10,-8.755304535673366e-11,-5.084776661982609e-11,1.7011946944298337e-11,-5.312392493401303e-10,-7.200155923881248e-10,7.65833917638643e-12,9.326750035367592e-11
0,1,2,8,128,inf,equal,unrestricted,8.246496580227149,-1.9398224468350994e-09,19.999999071988793,1.365227937860584e-10,5.094981859781867e-10,-5.695252778608548e-10,1.1738412343224474e-09,1.245389291455048e-09,4.629419481386234e-10,2.4558891317909117e-09,-7.158598436406668e-10,-2.37257166605186e-10,-2.466587485744358e-09,-2.2088801646216564e-09,-2.7937554811935164e-09,-7.773984007326409e-10,-1.838168511310477e-09,-1.3992437697081576e-10,2.728817930282956e-09,8.062732792623777e-07,1.5294788180742122e-09
0,2,2,8,128,inf,equal,unrestricted,6.9954449262762,1.773050053654566e-09,-3.387270071293e-10,-6.838132939997905e-11,4.541003099092162e-11,-2.181066832507075e-09,-19.999999814856956,5.588170472219718e-09,-1.349070746387887e-10,-6.080419677370806e-10,-5.0913394007489334e-08,6.466131833367964e-10,8.713956553304229e-09,-4.7311123429649464e-08,-4.491912649262289e-09,1.959613441115853e-09,-6.502223903115296e-10,2.639066222444023e-10,-7.013291428398173e-10,2.0833603376103418e-09,7.199656204168085e-10
0,3,2,8,128,inf,equal,unrestricted,7.987578896335118,19.99999990452791,-1.3601738657298324e-10,1.3836323612137256e-10,1.3195273201779878e-10,1.3609355013273856e-10,1.1005093544634179e-11,-1.39117385526561e-10,-7.656186427642658e-11,8.253088505390433e-11,2.2042265966653508e-11,3.4949179166324686e-11,-2.960785671362465e-11,3.292233091573945e-11,-2.327529711314361e-11,-1.317620625467297e-10,-1.2681480001741223e-10,-9.117693322238566e-08,-1.7389550025145838e-11,-8.514434466888124e-11,-4.507411126275011e-11
0,4,2,8,128,inf,equal,unrestricted,8.410916884827945,2.6297429918525226e-08,-9.271619391216996e-12,4.437431778999905e-10,-9.026733571060195e-10,-1.6998045781081465e-10,-1.960634615478387e-10,-9.467340648409878e-11,-1.5061660412371034e-10,19.999999843889885,-4.110257000386598e-10,-1.16666882773932e-10,1.3721181413944972e-08,4.1529260069136487e-10,1.5502014541766496e-11,-4.358872043250888e-08,-7.057827803525505e-10,-1.6547365900755745e-09,9.118309398436345e-11,8.012583193969628e-11,-4.484123164830728e-08
0,0,0,96,128,inf,equal,restricted,1.6909474501774635,1.4675992250058651,4.0947527495872023e-10,-1.9638506512600393,-5.138356701860862,-4.700587986851483e-10,-0.1468304369558705,1.2923594772723241,5.3526605873892e-10,2.0188644394317088e-10,-1.7286152649306887,4.948265950691914e-08,-1.4145391190472112,-8.461978826268837e-10,-3.989573567439864e-10,7.07498218710785e-10,-2.5568676925906978e-09,5.1726055238519e-10,0.3646579667540201,-2.649189299831421,3.8340017934855912
0,1,0,96,128,inf,equal,restricted,1.657943553743088,4.8023839896998255e-11,-1.206666469864899e-10,-1.168302483006853,-2.0037939216366225,3.375702134579701e-10,-1.1702638415053674,3.3833358336139345,-0.2297499687906418,2.9616574434185885e-10,-1.7191235562066518,-1.0932015663316172,9.230565218397954e-12,-8.542133944285559e-10,-3.155171832016577,-8.702736253368723e-12,1.929891850771888e-09,9.25116179902355e-11,-2.720113397057217e-10,-1.7029400821632042e-10,6.0770569852751715
0,2,0,96,128,inf,equal,restricted,1.487471022055831,1.0040460552087427,6.618687286862272e-10,-0.4257004398567899,-1.043280340884499,-3.736382973239495,1.0569533685903636e-10,4.917556070171616e-10,0.3059405587357575,-2.575329611262253e-10,1.8364607846237793,2.875697968344385e-10,2.1053274165492946,4.847887881526192e-10,4.916262568323082e-09,-5.853425420597761e-10,-0.04564751597200668,-2.819796835706548e-09,4.613300864230982,-1.8375786759118593e-09,4.883913028744241
0,3,0,96,128,inf,equal,restricted,1.272452203673199,-2.854536845790451e-08,-6.833722248777902e-11,-1.000002312914785e-10,-2.748951186276863e-09,-5.97004304278128e-11,-1.8497679590440719,-2.4044258514453584e-10,5.4653857791305896e-11,4.733238102666065e-11,-0.8703286233792714,-6.295245669439003e-11,-2.647237424777425,-1.7310636583779905e-10,-6.051707647871268e-10,-6.018391926705374e-10,4.743208700116698,-3.415727350533364,6.473729897905621,7.277420055596152e-09,9.17101594535587e-10
0,4,0,96,128,inf,equal,restricted,1.3030876788752812,3.4166496903512824,4.212270498721926,-4.0289092184992477e-10,-3.6511962973443794,-1.822693511514213,-2.3382606522988203,-5.107506338760043e-10,-2.682033402659268e-10,-3.6220378229376634e-10,0.013000782871029187,1.757028245059936,8.692713120632077e-12,-2.8852041999199957e-10,-6.544959276343345e-08,-9.064514572221014e-10,-5.20737452067251e-10,-8.759789271550678e-10,2.7889002393411864,-2.002414795244005e-09,-1.675661529484756e-10
0,0,1,24,128,inf,equal,restricted,3.878887933283755,0.8558533889436354,-9.034666908067463e-11,0.013575195199245979,5.3667278441203016e-11,7.343501039193425e-10,-0.6802103999608865,-3.6277102860961694,1.9991475064954762,1.0930470764628157e-09,-1.9078522829137807e-10,0.7815442221429415,0.43381646514220124,-1.52074000326104,1.9509107427546167e-09,-0.3881923416812332,2.873188929643641,0.624049110018103,2.9567393396018917,2.1609935902249336e-09,3.245232794330374
0,1,1,24,128,inf,equal,restricted,2.195559028165404,0.37755129906828305,-2.046988497275757,7.42991390691459e-10,8.245815387158374e-10,-0.3067224606261581,0.02936660926728199,-1.305624240155159e-10,2.227006674320374,0.5539479108824382,2.0173737429339488e-10,3.3010392907714405,-2.304160242929447e-10,2.332278998878778,1.7026023256111746,-1.4744695650146342,0.5119565927487801,0.12595407314308518,-0.8846372342011276,1.99164556849015,2.133832892710259
0,2,1,24,128,inf,equal,restricted,2.468761408295992,1.712742149772112,6.868581552590306e-10,-2.4486400743481536,1.4331385169010094e-10,0.14569385657022677,1.415581821988065,4.795735359702828e-10,2.7111774858490425,3.0439244911811734e-10,1.1587076110449357,1.5351114228991007,-1.5176986992867325,-3.3821806963272465e-11,-1.4980570047493664,-0.5072031865165336,2.161141230888877,1.0206925871545565,9.442313750600516e-10,2.1675528613451984,7.717705997107812e-11
0,3,1,24,128,inf,equal,restricted,2.295073039072295,1.9427741610765434,-7.282259553925262e-11,2.2323179991315487,4.445525655998786e-11,-3.699914789678688e-11,0.25655802978917863,4.1210554177084624e-11,-2.191050863685303e-10,0.7929564219768633,-2.215468676691585e-11,0.6482319142424151,0.7531697680975127,2.4612320219274695,0.7160535917245071,-1.99869383952331,0.3761430635654369,3.117327013724496,-2.9370448562133435,5.4892929356521986e-11,1.7674973174453181
0,4,1,24,128,inf,equal,restricted,3.655293136442193,2.224235215224637,5.169209325129048e-11,1.7210963734595937,-0.9045783904637782,1.295285649678791,8.89499145968405e-10,-2.5178439183330874e-12,-2.8263405679996384e-10,5.756193618411945,1.775766763271224e-07,0.4661499824429434,-0.7660048709616958,5.928016631287697e-10,0.9380570539711232,-1.1077767158725804e-09,1.3415727584744253,4.58682589547341,1.1137038121929364e-10,2.466190981053351e-10,-1.8862378945555324e-09
0,0,2,8,128,inf,equal,restricted,6.982935683777965,6.478350086304103,-3.2756660794197384e-10,5.437865920271236e-09,1.3997338891084404e-10,1.9434474346571156e-11,-2.5173979429048443,2.967880986591656,1.7458904123892667,3.657570735828082e-10,-5.8033962941585325e-11,3.9970742964633414,3.397960496306159e-11,-0.9928875079654074,-6.253669944603827e-11,7.70221045743104e-11,3.525215106774545e-10,-0.951632335198313,-1.5897763796898569e-10,-5.560087832008308e-11,0.3488864228462098
0,1,2,8,128,inf,equal,restricted,5.984036244227368,1.9861543591195392e-11,3.890838320380526,0.25643252947444833,0.24386723639910574,1.5841080486565583e-10,7.314808449884093e-11,9.506593603673617e-11,3.250684764758485e-10,2.169610398091773,-1.6166679057380563e-09,2.1994837423322518e-10,-1.3445156558951057,-5.2338090168675116e-11,-0.186964916913251,4.8935239791302945e-11,2.7095217315482744e-10,0.4277301148444321,4.205917861440893,4.808162021938631,2.465960939319663
0,2,2,8,128,inf,equal,restricted,4.348675868375202,2.7971921945265983,-6.397305230000958e-11,1.1480146857386561e-10,-7.516153329301596e-11,-5.56354957526432e-11,-4.99936854073328,2.0442311670299476,0.014208789045142322,6.925186602314442e-11,-0.8439694177763498,0.9395330955447861,1.9211528504341684,-2.8975335730235137,-0.987723047878803,1.6690893023366136,4.4748415631519e-11,0.07252961576687313,0.8131885357864165,1.41206596329737e-10,0.00027986840980183603
0,3,2,8,128,inf,equal,restricted,5.996164306020804,5.129514839601353,-1.9820634056728992,1.9531868143087099,0.8457882507530375,2.9314509025344795,-1.1852494373524508e-10,-1.247151273694619,-5.209278473948585e-11,0.06702627391486549,1.8428148796772818e-10,1.716115961625196e-10,-2.6611696203600097e-10,2.0895437439478096e-10,-2.6818904563845707,-0.7761410058813579,-0.2798593681277463,-1.822712619961352,1.6852249160807696e-10,-0.2832147859200116,7.119546809126363e-11
0,4,2,8,128,inf,equal,restricted,6.640364226499252,2.800202619469351,-9.406511310390618e-12,3.202347515938958e-11,-0.7951792408203983,-3.8881821885804224e-11,-1.6243666193282345,-5.100302467349275e-12,7.229806920144987e-12,4.6460838298956055,-1.1134770154378083e-11,-1.4289993075363951e-11,2.3328240747140727,1.3328633600595018e-09,-1.400567784231649e-11,-3.4332020476768603,-1.782019245629598e-09,-9.821923355894233e-10,1.327396318786571,-9.708080114215458e-13,-3.0407452441924603
0,0,0,192,256,1.0,size,unrestricted,2.7755188096863708,2.1695704731071626e-10,8.473874104279504e-11,6.395680834979485e-11,-19.999999955086658,1.0133729701128985e-10,1.7238429686411475e-10,7.983644882702639e-11,4.702157652033843e-10,4.039665337332271e-10,4.999294531180072e-10,1.4830375890835382e-09,3.100679508547172e-10,2.0995302228590442e-10,-4.296010618319755e-10,6.058735292899562e-11,-7.533994745559684e-10,2.017840298961085e-10,1.7963954060727796e-10,-4.1545298190791016e-10,-2.479262741047025e-10
0,1,0,192,256,1.0,size,unrestricted,1.5396874420461035,-1.418377649754215e-10,-1.8606425990139607e-09,-9.055613132205962e-09,-1.8485449178151365e-10,1.6547761115864598e-09,-2.361798056819525e-09,5.300878779965053e-09,1.811540622763557e-10,9.314516123684824e-09,-19.99999987602413,-4.660140595067479e-09,-2.141933775184951e-09,-3.628072107854425e-09,-1.147342219429458e-11,-2.9693820074786414e-09,5.419317745764496e-09,3.0753837741730776e-09,-1.7843093321467474e-09,-1.3146928733825652e-09,2.278434380454876e-09
0,2,0,192,256,1.0,size,unrestricted,1.8230441169256346,1.8590451460049683e-11,5.856565814844712e-11,-6.158269110558699e-10,-19.999999994312947,-1.0683189583680643e-11,1.1627700545846816e-10,1.1554626819351068e-11,1.9346419890525742e-10,-9.188517508337269e-11,2.5491491869045754e-11,6.899041694752194e-11,1.5506257253801044e-10,2.2683397486193087e-10,7.248682469382928e-11,2.8456463513875656e-11,-2.4487353745544825e-10,7.0863633394916744e-12,4.222054966142723e-10,-8.628152191621145e-11,2.6467878838683686e-10
0,3,0,192,256,1.0,size,unrestricted,1.4087795097897127,-6.268232680796347e-10,5.235193499566092e-11,-1.7705077319730866e-10,-6.69490483820921e-08,1.9219981784115948e-10,-2.0974587241082778e-10,-2.0325581939612188e-10,-1.5816682248394364e-10,-7.220317648127814e-11,-3.307506544326289e-10,1.7803063369863972e-11,-19.999999925447536,-1.1938428948702543e-10,-8.367754452111812e-11,-5.328353915462198e-10,1.6207477106501682e-10,5.61435175833492e-11,2.2021182747175112e-10,1.693299913183486e-10,-7.856232433954613e-11
0,4,0,192,256,1.0,size,unrestricted,1.571586103991132,19.99999984647674,1.510785990785815e-08,3.871335670229281e-09,-1.8610511982331623e-09,-1.22355695478453e-09,-2.2871010527097905e-10,-9.943893945241602e-10,1.3806396373004387e-10,5.613674644912029e-09,4.837852255809837e-09,3.0328066807458564e-10,-8.804118787516722e-10,1.6407017805602658e-09,3.868548553645094e-09,-3.5165030791178976e-09,1.5370263931786364e-09,2.5363172964439615e-09,-5.26640947789441e-10,5.248554503988838e-10,-1.4805106685626493e-08
0,0,1,49,256,1.0,size,unrestricted,2.585588941717954,-1.8259794141936536e-11,1.8680405067452813e-11,1.452080805212644e-11,3.4147282337472785e-11,1.3561800529376763e-09,-3.3283616976493234e-11,-1.339800828450518e-09,1.5908201810205682e-10,-1.5281520524279108e-11,-1.2762569126027205e-10,3.744026929649957e-11,1.2508045205750156e-09,-4.895562959213528e-11,-4.02151908479947e-11,1.9866167522519587e-10,3.0994894489708205e-11,9.745018727344807e-11,1.0065187437156144e-09,-5.470964603118407e-11,19.999999991439207
0,1,1,49,256,1.0,size,unrestricted,2.7246732050764724,1.659133675834884e-10,-1.485375815172176e-10,-1.3190598059285996e-10,-9.376841631231777e-09,-6.150996464067056e-10,1.5344121886610747e-09,-9.05725344786471e-10,-2.8101797124910135e-09,8.060683352284968e-09,-7.092058202577575e-09,7.585833538056129e-10,-8.233497648935088e-10,7.218884606781346e-10,2.21788933595161e-10,-2.0770718906509707e-10,1.772141227602035e-09,-9.50327675593124e-11,-19.999999939480162,8.107302261779099e-09,2.312284789835873e-11
0,2,1,49,256,1.0,size,unrestricted,4.552834428873428,3.9818555524265596e-10,1.229954094586232e-09,-9.09703030353417e-09,-3.42780657047415e-10,-5.053610476129728e-10,1.275247269634125e-08,-2.952388599207725e-09,19.999999760023275,-4.345917787440654e-09,6.417098771121507e-09,-1.3381914598194602e-09,-3.282079183028357e-10,1.8760771725878817e-09,-9.152407980339099e-09,-4.260801193176366e-10,6.161811182601018e-10,-9.612120828663037e-09,-4.984962588502135e-09,4.14920578783695e-08,3.321292054095652e-09
0,3,1,49,256,1.0,size,unrestricted,3.3031401514649765,4.079289207619429e-10,-5.18682950428683e-10,-9.963255065372873e-09,4.0964980392561035e-10,-3.508165231296671e-10,1.883061467983434e-11,1.3432029315428192e-10,-1.2861727734864714e-09,6.176223256766045e-09,-7.662094323181431e-11,1.448791523779296e-09,2.0506375900376567e-09,1.0505892689503018e-10,8.298493187810052e-10,-19.999999906484465,6.33256869495729e-10,-3.3893842279398136e-10,-4.972354395829049e-08,-1.159655761535599e-09,2.6636739521873973e-11
0,4,1,49,256,1.0,size,unrestricted,4.916035935392782,-2.842712372760824e-10,3.0441347459891517e-10,1.4844690071004643e-08,-6.41959299734493e-10,4.592658125856975e-09,2.031931852462995e-08,-6.85213687932378e-10,-9.156152075984408e-10,19.999999873021086,1.27599410839554e-10,1.100212933580862e-09,-2.3266570328281674e-09,1.0522001051231718e-09,1.0173023792025334e-09,-3.170522260291205e-10,2.0157621827571827e-09,2.022116434879416e-09,-3.263019458082769e-10,-2.0740505337955124e-09,1.5458607193679405e-09
0,0,2,15,256,1.0,size,unrestricted,6.138606385996765,19.999999966508803,-1.0041223401803761e-11,1.0156823968095111e-11,-2.0849285576546062e-11,2.958879699556556e-11,-1.7293192137075122e-09,2.2220159566812852e-11,3.044768288489089e-11,3.800486346304243e-12,-7.106472542810337e-12,2.9328823621183394e-11,-1.962117252031577e-11,-2.1887650747847888e-10,3.298561318734538e-11,-2.4843514559593753e-11,2.584390879986955e-11,-2.317696862591638e-08,-3.0305197688810605e-11,-3.441834841690094e-12,7.416881036570688e-12
0,1,2,15,256,1.0,size,unrestricted,4.431809431896588,2.9410149953591705e-10,19.999999977660725,-6.499771980571444e-10,3.6208618227842296e-10,4.3305741394515376e-10,3.5848322561008244e-10,2.1722602584419955e-10,-3.400741823672891e-10,-9.213946525225862e-10,-8.637730299320802e-10,3.791906875201408e-10,-1.923170679053043e-10,2.087193574673191e-10,1.0017760341758606e-09,-4.402193256813903e-10,-5.537195992939133e-10,-7.83816209630294e-11,-5.101812721249486e-13,1.01424155742796e-09,6.004600523042512e-10
0,2,2,15,256,1.0,size,unrestricted,4.0650721965128715,1.267048330879711e-09,-7.191378129987596e-10,-3.8331459776994383e-10,-1.3900169903794654e-10,7.309535060363778e-10,-19.99999997289472,1.307914137764447e-09,-8.853380993443985e-11,-6.284563427299216e-10,-6.236879045432149e-10,1.1270676766442177e-10,4.300821164006509e-10,-6.789860989767495e-10,5.81054643575303e-10,3.2099317239997046e-10,6.760320286078597e-10,-3.418265989766601e-11,3.060119812620765e-10,3.8355908265040585e-10,-6.921852587673746e-10
0,3,2,15,256,1.0,size,unrestricted,7.868496873068035,1.5009844552673557e-09,-3.7759201165974487e-10,1.2355683328566295e-09,6.139402044669883e-10,1.2910163874909556e-10,-5.913292346912368e-10,-4.524417210988157e-10,-1.817599443911976e-10,19.999999913982382,-2.3474815147705016e-11,1.2431255917034812e-10,-1.8622176238280251e-10,-3.608511642432021e-10,-4.9673052569722e-09,-5.880280847059926e-10,1.0217029304626251e-10,-6.021320499662722e-09,1.501067093595876e-09,4.010747818001155e-10,5.181302113388201e-10
0,4,2,15,256,1.0,size,unrestricted,7.535403812084243,4.861548398321751e-11,-4.730251907642824e-11,5.7821520722533685e-12,-2.1709769623196365e-11,1.3615566873541007e-11,1.1315213291429549e-12,-2.1377718557873566e-12,6.907970440732165e-12,2.2542313430456213e-12,-2.9193501883249315e-11,-2.6609044352472128e-11,2.8582637237823558e-11,1.6931061763888496e-11,3.967076249281086e-11,-1.384597083576363e-10,-6.496677987844433e-11,-4.303656680746251e-12,-1.2155763915776417e-11,-6.24124124805001e-11,-19.999999997495678
0,0,0,192,256,1.0,size,restricted,2.7755188150735948,-1.1682917501941034e-11,-2.0686070203924742e-12,-9.385001243963966e-13,-19.999999993857333,-2.5841251058588e-12,-4.048671071231762e-12,-1.4495601686345952e-12,-1.7369965816246348e-11,-1.383293320045724e-11,-1.7256584888554454e-11,3.478098929377022e-09,-8.502442270921284e-12,-9.958383137349689e-12,1.9838726856294946e-13,-6.935184352710789e-13,2.4425465446835318e-11,-1.1383644579431741e-11,-7.88442492350292e-12,1.1945938511356039e-11,5.0808857949661085e-12
0,1,0,192,256,1.0,size,restricted,1.5396874489309749,-3.1872481776994804e-12,-2.196357627526346e-11,-3.979753198681084e-09,-2.59976509360793e-12,2.071286813223128e-11,-2.7399460426263106e-11,4.90022616269265e-11,6.038495720330484e-13,4.074034959216958e-09,-19.99999999219893,-8.891153859143476e-11,-2.491896489689603e-11,-8.266465966756777e-11,-1.0601912459060403e-12,-3.196183329390303e-11,7.034703210039606e-11,3.271949461516325e-11,-2.3967871038750925e-11,-1.6275280002338236e-11,2.5391588773411884e-11
0,2,0,192,256,1.0,size,restricted,1.8230441168167786,2.8508865178293003e-12,1.5231965561347575e-11,-6.016833156307764e-08,-19.999999937942455,-2.8884457610016603e-12,2.9214296501591396e-11,3.2079536951287277e-12,4.328051669468178e-11,-2.9325946289504125e-11,4.777012077159537e-12,1.1150550663142077e-11,5.798648763254245e-11,6.310723430654892e-11,1.4542822147361974e-11,6.950744559758599e-12,-6.633569640293127e-11,-5.956463159276251e-13,6.561514428279066e-11,-2.5185641157759663e-11,5.837866324777992e-11
0,3,0,192,256,1.0,size,restricted,1.4087795100928693,-1.303275617856844e-10,5.875687682864824e-12,-1.783587526594998e-11,-5.988931937925636e-07,1.9421992721734826e-11,-1.969159343481612e-11,-1.9047875423583268e-11,-1.688417124608566e-11,-8.546483288603729e-12,-5.021279889334631e-11,1.869232696611216e-12,-19.999999400871374,-1.2792256723267343e-11,-9.479243238450803e-12,-5.2288681202052154e-11,1.5207961079655665e-11,4.960062618674334e-12,1.967229007985519e-11,1.585634716395059e-11,-8.882113390404095e-12
0,4,0,192,256,1.0,size,restricted,1.5715861126850637,19.999999979798183,5.741249365466222e-09,4.369043240200797e-11,-2.3974872295187095e-11,-1.5884864990698572e-11,-2.957142096427472e-12,-1.268082797784376e-11,1.03956347375487e-12,6.074778783593474e-11,4.046008469507744e-11,2.0386410194128555e-12,-1.1895295319017303e-11,1.9666581610301655e-11,3.491325036153731e-11,-4.0522667649604756e-11,1.9202898438295146e-11,2.7690128487862317e-11,-8.181120110119774e-12,6.74760288567879e-12,-1.3447682429841323e-08
0,0,1,49,256,1.0,size,restricted,2.5609898331971443,-3.424274970445541e-12,3.844409569185706e-12,3.493191072416584e-12,7.197263789478732e-12,2.090030555033455e-10,-7.017846432594412e-12,-2.0999467972045121e-10,2.9059770388101034e-11,-3.0274524922526064e-12,-2.2957568873522985e-11,8.30064984246496e-12,4.626875185348623,-9.738766705188866e-12,-7.959889364116797e-12,3.3247450779517086e-11,6.576933962569149e-12,1.929778027091207e-11,1.510718996141196e-10,-1.0898131701436173e-11,15.373124813091215
0,1,1,49,256,1.0,size,restricted,2.6787336777578274,3.7886852805671454e-12,-3.1922728096215473e-12,-2.5223009567107564e-12,-3.1135846949561684e-09,-1.2939238195341347e-11,3.689890063134396e-11,-2.0862904639326327e-11,-8.671313588455477e-11,1.6420294279531265,-6.932186041266242e-10,1.860372276330919e-11,-1.8793876253554073e-11,1.713472394836912e-11,4.7358501987895625e-12,-4.57934097965528e-12,4.727703146251114e-11,-1.5242939052784544e-12,-10.267839830090951,8.090130737231622,5.003572856474828e-13
0,2,1,49,256,1.0,size,restricted,4.494558911609205,1.5741165385175929e-12,2.6144427327420695e-12,-3.2844878427274205e-11,-5.447352508812346e-13,-9.438137045987816e-13,5.0010099464218086e-11,-7.896724276574585e-12,17.504454203251125,-1.1968858763886277e-11,2.2243222311935797e-11,-2.5234648129605265e-12,-6.137288593175986e-13,5.1209722523309665e-12,-3.175571675078216e-11,-7.06596427146536e-13,1.8646259752946152e-12,-2.930270494747489e-11,-1.3771460352069377e-11,2.4955457949257718,9.424504780503286e-12
0,3,1,49,256,1.0,size,restricted,3.151314712457456,6.055592443649359e-11,-7.342475724930233e-11,-2.2277078134335835e-08,6.003903486533408e-11,-3.6641349614346827e-11,1.746371144690244e-12,2.4577377215060974e-11,-1.4894370314240276e-10,0.9987898124194426,-1.6888994759202593e-12,2.791646838376484e-10,2.6593210631557085e-10,2.3907067355187275e-11,1.287902171718966e-10,-15.670409493603808,1.1001981189836516e-10,-2.571413727224773e-11,-3.330800668192686,-1.6340893207213574e-10,7.942866635722179e-12
0,4,1,49,256,1.0,size,restricted,4.767194466613418,-1.6426563945357566e-13,3.014594330879151e-12,2.0010708244181684e-09,-5.391189613770182e-12,7.230851853532247e-11,3.504025971460456,-8.030006700359828e-12,-7.396571634198606e-12,16.495974024608945,2.7931346858820554e-12,1.628757404946445e-11,-2.7957030261876093e-11,1.289634219387361e-11,1.3995546666955663e-11,-3.151474515157611e-12,2.123835195192788e-11,3.414116132600362e-11,-1.4415041438815858e-13,-2.2170154784994593e-11,1.9375208505734147e-11
0,0,2,15,256,1.0,size,restricted,5.1906357642242025,8.605838583322408,-6.3383479797093254e-12,8.641162387229129e-12,-2.808770237665011e-11,0.3748155528560003,-4.53360136296901,5.5146162517806765e-11,1.4682092129313333,1.509700217418877e-11,-3.1538952916022534e-12,0.9464192156376567,-2.6846544070581624e-11,-0.6706146058477619,1.345565588866084e-10,-3.674417808629457e-11,2.007012505851347e-10,-3.4005014653572023,-3.452427627184838e-11,-9.936833340607964e-13,1.2692908940620175e-11
0,1,2,15,256,1.0,size,restricted,3.5145799231617434,3.231040138258874e-10,6.763022093001411,-4.770271883324331e-10,1.1270197529144266e-10,3.803101547305656,4.8876828517024235e-11,2.8496253265982085e-11,-5.3134193331616616e-11,-1.5109645302142594,-0.7991703984395089,9.651716260248383e-10,-2.933739201971922e-11,7.382452270190924e-11,3.9181209604595884,-3.002077636521245e-10,-8.510309155541986e-11,4.680700270481127e-12,2.2815245034676197e-11,2.6859915462957153,0.5196289210558903
0,2,2,15,256,1.0,size,restricted,3.153571550953158,5.673820199540501,-8.069044482676537e-11,-2.6676360514587958e-11,-6.459332702997238e-12,1.0633763165580352,-7.4584551119934686,2.8364740876992593,3.1927827105207095e-12,-3.583735707715045e-11,-5.0522314900691793e-11,1.3496216059357193e-11,4.553560534131553e-11,-2.8899093593849488,1.407057235361098e-10,2.3258832883528705e-11,0.07796492381307116,6.590184678712885e-12,6.255462210810635e-11,5.847374222733471e-11,-1.0084982069038928e-10
0,3,2,15,256,1.0,size,restricted,6.314867841933764,2.2540790832100273,-3.069108830409951e-11,1.8947311725422846e-10,6.125545884155181e-11,1.745209537949754e-11,-8.857405896511647e-11,-4.011454442056323e-11,3.158790665706734e-12,8.001104947296152,8.154138292533834e-12,3.3506233019121656e-11,-6.792366293653242e-12,-1.6866417514483282e-11,-3.7425533448364434,-2.6438738288110316e-11,8.759212353755655e-12,-2.607118312348443,3.39514431082298,6.772567248767918e-11,4.724895167433363e-11
0,4,2,15,256,1.0,size,restricted,5.633209325873293,2.428885950212078,-1.5486324394462947,5.97207302711596e-12,-4.182965199723302e-11,6.197440102004575e-11,3.3835056702863225e-12,3.5064825478481814e-12,3.719911556528302e-11,1.2523561452021326e-11,-4.442825380252592e-11,-3.749973850408985e-11,9.647528001144186e-11,7.248429091653761e-11,1.081745699827465,-5.7994157021505774,-0.8708081802319108,3.4020748567476e-11,-3.771065008312604e-12,-1.842099128753259,-6.4284128984020645
0,0,0,192,256,inf,equal,unrestricted,2.7755188096863708,2.1695704731071626e-10,8.473874104279504e-11,6.395680834979485e-11,-19.999999955086658,1.0133729701128985e-10,1.7238429686411475e-10,7.983644882702639e-11,4.702157652033843e-10,4.039665337332271e-10,4.999294531180072e-10,1.4830375890835382e-09,3.100679508547172e-10,2.0995302228590442e-10,-4.296010618319755e-10,6.058735292899562e-11,-7.533994745559684e-10,2.017840298961085e-10,1.7963954060727796e-10,-4.1545298190791016e-10,-2.479262741047025e-10
0,1,0,192,256,inf,equal,unrestricted,1.5396874420461035,-1.418377649754215e-10,-1.8606425990139607e-09,-9.055613132205962e-09,-1.8485449178151365e-10,1.6547761115864598e-09,-2.361798056819525e-09,5.300878779965053e-09,1.811540622763557e-10,9.314516123684824e-09,-19.99999987602413,-4.660140595067479e-09,-2.141933775184951e-09,-3.628072107854425e-09,-1.147342219429458e-11,-2.9693820074786414e-09,5.419317745764496e-09,3.0753837741730776e-09,-1.7843093321467474e-09,-1.3146928733825652e-09,2.278434380454876e-09
0,2,0,192,256,inf,equal,unrestricted,1.8230441169256346,1.8590451460049683e-11,5.856565814844712e-11,-6.158269110558699e-10,-19.999999994312947,-1.0683189583680643e-11,1.1627700545846816e-10,1.1554626819351068e-11,1.9346419890525742e-10,-9.188517508337269e-11,2.5491491869045754e-11,6.899041694752194e-11,1.5506257253801044e-10,2.2683397486193087e-10,7.248682469382928e-11,2.8456463513875656e-11,-2.4487353745544825e-10,7.0863633394916744e-12,4.222054966142723e-10,-8.628152191621145e-11,2.6467878838683686e-10
0,3,0,192,256,inf,equal,unrestricted,1.4087795097897127,-6.268232680796347e-10,5.235193499566092e-11,-1.7705077319730866e-10,-6.69490483820921e-08,1.9219981784115948e-10,-2.0974587241082778e-10,-2.0325581939612188e-10,-1.5816682248394364e-10,-7.220317648127814e-11,-3.307506544326289e-10,1.7803063369863972e-11,-19.999999925447536,-1.1938428948702543e-10,-8.367754452111812e-11,-5.328353915462198e-10,1.6207477106501682e-10,5.61435175833492e-11,2.2021182747175112e-10,1.693299913183486e-10,-7.856232433954613e-11
0,4,0,192,256,inf,equal,unrestricted,1.571586103991132,19.99999984647674,1.510785990785815e-08,3.871335670229281e-09,-1.8610511982331623e-09,-1.22355695478453e-09,-2.2871010527097905e-10,-9.943893945241602e-10,1.3806396373004387e-10,5.613674644912029e-09,4.837852255809837e-09,3.0328066807458564e-10,-8.804118787516722e-10,1.6407017805602658e-09,3.868548553645094e-09,-3.5165030791178976e-09,1.5370263931786364e-09,2.5363172964439615e-09,-5.26640947789441e-10,5.248554503988838e-10,-1.4805106685626493e-08
0,0,1,49,256,inf,equal,unrestricted,2.585588941717954,-1.8259794141936536e-11,1.8680405067452813e-11,1.452080805212644e-11,3.4147282337472785e-11,1.3561800529376763e-09,-3.3283616976493234e-11,-1.339800828450518e-09,1.5908201810205682e-10,-1.5281520524279108e-11,-1.2762569126027205e-10,3.744026929649957e-11,1.2508045205750156e-09,-4.895562959213528e-11,-4.02151908479947e-11,1.9866167522519587e-10,3.0994894489708205e-11,9.745018727344807e-11,1.0065187437156144e-09,-5.470964603118407e-11,19.999999991439207
0,1,1,49,256,inf,equal,unrestricted,2.7246732050764724,1.659133675834884e-10,-1.485375815172176e-10,-1.3190598059285996e-10,-9.376841631231777e-09,-6.150996464067056e-10,1.5344121886610747e-09,-9.05725344786471e-10,-2.8101797124910135e-09,8.060683352284968e-09,-7.092058202577575e-09,7.585833538056129e-10,-8.233497648935088e-10,7.218884606781346e-10,2.21788933595161e-10,-2.0770718906509707e-10,1.772141227602035e-09,-9.50327675593124e-11,-19.999999939480162,8.107302261779099e-09,2.312284789835873e-11
0,2,1,49,256,inf,equal,unrestricted,4.552834428873428,3.9818555524265596e-10,1.229954094586232e-09,-9.09703030353417e-09,-3.42780657047415e-10,-5.053610476129728e-10,1.275247269634125e-08,-2.952388599207725e-09,19.999999760023275,-4.345917787440654e-09,6.417098771121507e-09,-1.3381914598194602e-09,-3.282079183028357e-10,1.8760771725878817e-09,-9.152407980339099e-09,-4.260801193176366e-10,6.161811182601018e-10,-9.612120828663037e-09,-4.984962588502135e-09,4.14920578783695e-08,3.321292054095652e-09
0,3,1,49,256,inf,equal,unrestricted,3.3031401514649765,4.079289207619429e-10,-5.18682950428683e-10,-9.963255065372873e-09,4.0964980392561035e-10,-3.508165231296671e-10,1.883061467983434e-11,1.3432029315428192e-10,-1.2861727734864714e-09,6.176223256766045e-09,-7.662094323181431e-11,1.448791523779296e-09,2.0506375900376567e-09,1.0505892689503018e-10,8.298493187810052e-10,-19.999999906484465,6.33256869495729e-10,-3.3893842279398136e-10,-4.972354395829049e-08,-1.159655761535599e-09,2.6636739521873973e-11
0,4,1,49,256,inf,equal,unrestricted,4.916035935392782,-2.842712372760824e-10,3.0441347459891517e-10,1.4844690071004643e-08,-6.41959299734493e-10,4.592658125856975e-09,2.031931852462995e-08,-6.85213687932378e-10,-9.156152075984408e-10,19.999999873021086,1.27599410839554e-10,1.100212933580862e-09,-2.3266570328281674e-09,1.0522001051231718e-09,1.0173023792025334e-09,-3.170522260291205e-10,2.0157621827571827e-09,2.022116434879416e-09,-3.263019458082769e-10,-2.0740505337955124e-09,1.5458607193679405e-09
0,0,2,15,256,inf,equal,unrestricted,6.138606385996765,19.999999966508803,-1.0041223401803761e-11,1.0156823968095111e-11,-2.0849285576546062e-11,2.958879699556556e-11,-1.7293192137075122e-09,2.2220159566812852e-11,3.044768288489089e-11,3.800486346304243e-12,-7.106472542810337e-12,2.9328823621183394e-11,-1.962117252031577e-11,-2.1887650747847888e-10,3.298561318734538e-11,-2.4843514559593753e-11,2.584390879986955e-11,-2.317696862591638e-08,-3.0305197688810605e-11,-3.441834841690094e-12,7.416881036570688e-12
0,1,2,15,256,inf,equal,unrestricted,4.431809431896588,2.9410149953591705e-10,19.999999977660725,-6.499771980571444e-10,3.6208618227842296e-10,4.3305741394515376e-10,3.5848322561008244e-10,2.1722602584419955e-10,-3.400741823672891e-10,-9.213946525225862e-10,-8.637730299320802e-10,3.791906875201408e-10,-1.923170679053043e-10,2.087193574673191e-10,1.0017760341758606e-09,-4.402193256813903e-10,-5.537195992939133e-10,-7.83816209630294e-11,-5.101812721249486e-13,1.01424155742796e-09,6.004600523042512e-10
0,2,2,15,256,inf,equal,unrestricted,4.0650721965128715,1.267048330879711e-09,-7.191378129987596e-10,-3.8331459776994383e-10,-1.3900169903794654e-10,7.309535060363778e-10,-19.99999997289472,1.307914137764447e-09,-8.853380993443985e-11,-6.284563427299216e-10,-6.236879045432149e-10,1.1270676766442177e-10,4.300821164006509e-10,-6.789860989767495e-10,5.81054643575303e-10,3.2099317239997046e-10,6.760320286078597e-10,-3.418265989766601e-11,3.060119812620765e-10,3.8355908265040585e-10,-6.921852587673746e-10
0,3,2,15,256,inf,equal,unrestricted,7.868496873068035,1.5009844552673557e-09,-3.7759201165974487e-10,1.2355683328566295e-09,6.139402044669883e-10,1.2910163874909556e-10,-5.913292346912368e-10,-4.524417210988157e-10,-1.817599443911976e-10,19.999999913982382,-2.3474815147705016e-11,1.2431255917034812e-10,-1.8622176238280251e-10,-3.608511642432021e-10,-4.9673052569722e-09,-5.880280847059926e-10,1.0217029304626251e-10,-6.021320499662722e-09,1.501067093595876e-09,4.010747818001155e-10,5.181302113388201e-10
0,4,2,15,256,inf,equal,unrestricted,7.535403812084243,4.861548398321751e-11,-4.730251907642824e-11,5.7821520722533685e-12,-2.1709769623196365e-11,1.3615566873541007e-11,1.1315213291429549e-12,-2.1377718557873566e-12,6.907970440732165e-12,2.2542313430456213e-12,-2.9193501883249315e-11,-2.6609044352472128e-11,2.8582637237823558e-11,1.6931061763888496e-11,3.967076249281086e-11,-1.384597083576363e-10,-6.496677987844433e-11,-4.303656680746251e-12,-1.2155763915776417e-11,-6.24124124805001e-11,-19.999999997495678
0,0,0,192,256,inf,equal,restricted,1.0160563777549605,0.9637554802035816,-3.67516463504186e-11,-0.00520524365802759,-3.195208626619393,-1.2839072343075775,-5.5839623957375575e-09,7.231991307386362e-08,0.6701612179891314,0.7289588788103745,0.43172832089654234,3.7511092280556597,0.9987981017811254,-4.833193490963608e-09,-0.7325827804655206,1.3689293492150123,-2.96965021649444,-1.2628804640874505,1.290821552916614,-6.877134718138482e-09,0.34630319210465044
0,1,0,192,256,inf,equal,restricted,0.5747179286037128,1.8099625533771668,-0.7635304313869785,-2.111134409633766,-0.003886320572645786,0.48990419326940576,-2.4467553312910266,1.0593138600691387,0.3825704056368982,0.6456316650911591,-0.9271914463578453,-0.4475022246454074,-1.3427287540716635,-2.5083174696081447,0.09330702379982662,0.8336884566889523,0.6718096481687127,-0.831569655610237,0.1430038095842296,0.0019194807460573466,1.7826387947037983
0,2,0,192,256,inf,equal,restricted,1.0724439166100972,1.1333365988046986,1.4507722718885939e-09,-2.660068691466806,-2.7053848111694285,-1.015321439378497,6.507809969426492e-11,3.3883428392781073e-10,0.4006785371935889,-1.2109611640668758e-09,0.49556759733426115,1.2191560441624998,1.131412714768418,1.2066743748382145e-09,3.2938490163899796e-10,1.0560294562567016,-2.5025516707453774,-1.0044555429778625,2.400594953593283,-0.020630571379622733,2.2548113592892287
0,3,0,192,256,inf,equal,restricted,0.5449665617023007,0.18651396962252778,-0.6439183798524377,-0.8203778075586741,-1.078518447924683,0.5844751098826373,-2.71899129312613,0.3636426827067433,-1.1040794389382178,-0.0878459971870084,0.19858507878950887,0.6711642014203952,-1.052758210554323,-2.1250870424878268,0.31183873548804625,-1.643645307831222,0.17586094146597683,-1.3960084221287765,2.0897364987543687,2.1935689288031024,0.5533827372826862
0,4,0,192,256,inf,equal,restricted,0.6808989513569047,3.3531277161073985,1.8459503798383197,4.4614269546116715e-09,-1.9061444929119134e-10,-4.421119130406792,-0.8811359717350444,-0.01834025349807301,0.007981069054769694,0.9027534917410666,2.4822783984151586,0.7736253919853575,-3.8035285630908635e-09,6.141888707019774e-09,2.4685498117127875,0.2999993439451649,-0.6044636321340843,-0.12552463729809724,1.4911161961275174,2.3519219070764512e-09,-0.3240345284452469
0,0,1,49,256,inf,equal,restricted,1.7862397716898255,0.15894775478799417,2.758631904606846e-10,0.7883590881702309,3.9606189990102335e-10,1.781322456749417,-0.20700411755082096,-2.2641343111228336,0.9523195191469128,1.7280308818769175e-09,-0.8888087184399621,1.0424744065359426,3.3004680015246444,-0.7663544112105606,2.482528245970529e-11,0.406673171999914,0.28143932355721474,1.3614638550084959,2.709176665184624,0.15271000836405352,2.938344187027866
0,1,1,49,256,inf,equal,restricted,1.7417885417727221,0.8578416798235794,-4.823138911918104e-11,0.12373759981957706,-1.8498764062807893,-4.7052213251470984e-11,1.157433994178082,-0.5654734354665883,-0.46382639155070354,2.9598971799545457,-1.6566095204773623,1.1605111306196991,-0.564205292178425,2.6328459619591387,0.7228977105526734,-2.9654892776477483e-10,1.3106054970001975,1.5848198637243982,-6.872422732209946e-10,2.3894183344379183,1.709908589012943e-11
0,2,1,49,256,inf,equal,restricted,2.0629020387173305,1.1594313525048137,-0.4014342499680955,-1.080282379267412,1.205451689477861,0.09908419982916492,1.3565518366000326,-0.30603714317956804,3.940604897987122,-0.03589137041679335,0.6619791094898362,0.837302687618682,0.381672707667998,0.2649262478796016,-0.46888286337565876,-0.1618422575747051,1.660168082009532,0.31477068818312204,0.18287467818641528,3.176526907171169,1.3950406970745632
0,3,1,49,256,inf,equal,restricted,1.7344027734839935,1.254417668765603,-0.054012414884746965,-0.6528995322820831,1.2868470915704302,-6.681426050284684e-10,0.41848463956583765,0.691891717220338,-0.26430511002664114,2.2589756694447143,3.490142309200736e-10,2.4989695778108167,0.9021064677268247,0.7238069520257685,1.8958077830265165,-3.071594625217012,1.1974134394403513,0.2758053087733286,-1.0302473034675808,-1.0180343561252936,0.5043803398122604
0,4,1,49,256,inf,equal,restricted,2.91666086564044,0.049445646632267075,-4.3884208813924e-11,3.647780278373818,6.826351980804436e-12,0.9351134698923437,2.632065598800589,-2.4181831202635014e-11,-3.174339603000412e-11,4.231677773020559,-1.2276125130584233e-10,2.3785436956868584,-1.4242238119426528e-09,0.02413867755774791,1.5097026542441894,-2.336891453531884e-10,0.6441934013456942,2.584790308931434,4.2087835557699054e-10,-9.607844073362037e-11,1.362548490170758
0,0,2,15,256,inf,equal,restricted,3.697254123896481,4.1088291571572,-0.43877013579834273,0.21380046824162496,-0.1652134362545393,2.0576499937619475,-2.3185062031050463,0.9803213882603052,2.5593866749836094,3.862333168489565e-09,0.05495696117628299,2.547596372283306,-0.13790145747908952,-0.4427042030424405,0.8022007651124001,-0.6605978715147881,1.4387336804092634,-0.9549350465409908,3.6465413612826406e-10,0.11789617800184198,3.4831443236945074e-10
0,1,2,15,256,inf,equal,restricted,2.3983059623777447,1.8806452494676316,2.1632009133571883,-0.9638734301105673,0.586157009190023,1.9334041558558912,-3.860521117254562e-11,0.09636421475324293,-0.13324243490901827,-1.307931060693819,-0.4975473493634982,1.8242007942917335,-0.1412868289848828,1.3961595560427378,2.28718098627367,-0.5247765399674169,-0.948564814046837,1.4039256444502428e-10,0.6501842085752996,1.3504918123116159,1.3147886408694838
0,2,2,15,256,inf,equal,restricted,2.2540158969291317,3.5512246787802924,-0.5064735388538538,-2.6951945281906736e-11,-1.5121576009936976e-11,2.0099397487793915,-3.164722091681102,1.8574145690534223,0.09014666034057199,-1.9985342328866422e-11,-0.33411283030057526,8.215179314227045e-11,0.8486763987825275,-0.9098268466096363,0.6098091825911944,4.042446168044878e-11,1.794611956515887,0.5993889708960353,1.7379175807871199,0.9289526460727795,-1.0567822995234724
0,3,2,15,256,inf,equal,restricted,4.252347523697014,2.5447620436947886,-0.5698542143081177,1.0650778112569053,0.7090954633648379,0.5574531231019376,-1.0909783436053244,-0.5747307652841015,0.4406691037381935,4.128467006253694,3.889404168727636e-10,0.784620870280973,2.9932195763721294e-11,-2.1714004450712828e-11,-1.7400655201061868,-9.176234703021983e-11,1.449597148603651e-10,-0.9442446792824878,2.9287299836986205,1.5007140361874425,0.4205370342298014
0,4,2,15,256,inf,equal,restricted,3.977206101857194,2.0160948201812063,-1.7514364101474729,7.022121899017239e-11,-0.4348141391084281,0.748256453922384,1.7704424763527685e-10,2.888217164593698e-10,0.5937107340280877,1.5318696651173897e-10,-0.04955353528622286,-9.455549670462284e-11,0.13191359314680223,1.229766437551873,1.8583270464067139,-3.0882993819978646,-1.100745578986491,1.7611431596929132,5.559606426356968e-11,-1.9593984919419771,-3.276540215424774
0,0,0,384,512,1.0,size,unrestricted,1.3088488733006136,-1.0967953869431116e-11,-1.926157067908771e-10,4.756648495676838e-10,-19.999999952955047,3.117774906088518e-10,6.005855922000809e-10,7.608266297063391e-10,8.435747358540406e-11,1.0124179750440357e-09,5.157251040262661e-10,9.893800130412865e-11,2.0163736960371134e-09,4.384505023053213e-10,-3.775846884406472e-10,-1.7098997157336164e-11,-5.486295896436273e-10,-9.809326187317065e-11,-1.6829378325837297e-09,-7.892993548719821e-10,-4.626398544692291e-10
0,1,0,384,512,1.0,size,unrestricted,0.9894665712876501,-5.81091300647606e-12,-2.2704180680265428e-11,-6.876472959821518e-11,-2.690620529407058e-11,3.460014793960395e-10,4.103012247179157e-10,1.1809032650176668e-09,-5.389203151013938e-10,6.225353483762407e-10,8.556632636623531e-11,-5.77147325024524e-11,-4.519923555931586e-10,7.31085655052886e-11,-3.415110511781063e-11,-1.633453171925037e-10,1.3236159113717248e-09,-3.271524078120931e-11,-19.999999989154006,-5.549761174382609e-11,2.9037051077286355e-11
0,2,0,384,512,1.0,size,unrestricted,1.8885511744862082,-2.6084985096854133e-11,1.1507807623689462e-10,-19.999999960031275,-8.397685394259206e-10,4.143853899246783e-10,-3.1012771684541994e-10,2.1937150169450298e-10,9.032374928723778e-10,-5.749010696514526e-10,1.828757983276636e-10,-8.513602924427798e-11,1.3352367945766092e-10,4.834741721400443e-10,6.924089562788871e-10,2.917094138793725e-10,-4.4770297890216305e-10,1.7339273860113704e-10,6.663650910033877e-10,-4.975185820101002e-10,6.358596142398157e-10
0,3,0,384,512,1.0,size,unrestricted,1.3802126285385263,-8.01993775967272e-09,5.1036211964974694e-11,-4.991473598875466e-10,-3.053380706847519e-09,-1.3943164426598163e-09,-2.6797021140417623e-09,-2.0804934239112728e-10,5.516537362458378e-10,3.72243192705072e-10,4.90032668719149e-10,2.8485620274269523e-10,-1.967390785063437e-09,-1.3568720804365794e-10,-9.120003727728433e-10,-19.99999993030689,6.81318981040802e-10,2.4632437033810833e-10,4.972538506554314e-10,1.5868669169473685e-10,-2.0062136387211303e-09
0,4,0,384,512,1.0,size,unrestricted,1.1657487187804545,1.9793614569058136e-11,19.999999996433946,1.1804324065791392e-10,-3.0260805103965546e-11,-1.4061464830752902e-11,4.791237645084644e-11,-4.229002820721737e-11,7.833650644076183e-12,6.313711015963239e-11,1.524915755061208e-11,-9.568971840282044e-11,-2.734503952949968e-11,2.5645697113152777e-11,2.9881367139506154e-11,-2.8814928322718454e-11,4.275588478593544e-11,3.307137888788128e-10,-9.139209268362772e-11,6.015628215884821e-11,-3.673888474755318e-10
0,0,1,100,512,1.0,size,unrestricted,1.4915813115681795,1.015648467442521e-10,-1.194662445158513e-10,1.085200700063813e-11,6.193851808501698e-11,-1.0708245831343474e-11,1.0474318591487318e-10,3.254804209190276e-11,-5.492677708949132e-12,-1.0410259687646055e-11,1.0399701352812441e-10,9.814346142099046e-11,1.4646989534502104e-09,3.119742403477018e-08,4.957429833174852e-13,19.999999938715675,1.3058538438796182e-11,-7.965267376982922e-10,-8.818853936722328e-11,-1.3435257493552927e-11,4.20257846731183e-09
0,1,1,100,512,1.0,size,unrestricted,2.385645732203645,8.142641391577786e-09,-9.368860353710212e-10,2.0574360552573336e-09,-1.3559236428878818e-09,-2.7007006491268924e-09,6.129538029863981e-10,-4.744220825329726e-10,-4.6704332750439665e-09,1.4470581607591293e-09,-19.999999932095765,-3.894117835190968e-10,8.886421212989242e-10,1.255745270928154e-09,4.899260719609195e-09,-3.2312916443285664e-10,1.9288628167949473e-09,-4.953341248520607e-10,-4.6061316131316477e-10,3.1561298210906223e-09,5.468180301148525e-11
0,2,1,100,512,1.0,size,unrestricted,4.489766412661066,2.951210272579921e-10,3.987221381235269e-10,-4.571151587706369e-10,-1.4694761605123013e-10,4.309342795888226e-10,1.235251031561506e-09,6.3739271547132106e-12,19.999999942737265,-9.227290247447332e-10,6.403710301297794e-10,2.7496236951558355e-10,3.455184245259874e-10,-1.523681905667554e-10,-1.441315332749177e-09,-1.6364747651559175e-11,4.189190079641679e-10,-3.4378572286782187e-10,-1.3149314068366552e-09,5.873499089920717e-09,2.9482322744119064e-10
0,3,1,100,512,1.0,size,unrestricted,2.637881003028996,1.1217396768798651e-09,-4.272961930789251e-09,-4.648121431563451e-09,19.999999938850326,-1.7033147016890884e-10,-9.021810311137327e-10,8.223531672822328e-10,-2.173618137808478e-09,2.1068891019944107e-09,-6.094498377474533e-10,-1.4025965970467941e-11,3.941481090242219e-09,2.712934839587307e-10,9.598968879025373e-10,-4.4408309162378116e-09,6.490796933137845e-11,-1.1393219337714061e-10,-6.459714420032201e-10,-2.0482540749854532e-10,2.559118522443541e-10
0,4,1,100,512,1.0,size,unrestricted,3.1689457607360567,7.877513300691292e-11,8.234806445926737e-11,5.368437177767291e-10,-1.687269422165167e-10,1.4403913529836314e-10,8.886525593674349e-10,-3.9666345511552996e-11,5.11418686265157e-11,19.999999992943316,2.2175668360603137e-10,-8.524929352488118e-13,-6.534691779081077e-11,-5.469443492360756e-11,-1.2410561591202474e-11,1.4660968828442466e-10,1.9754073869504686e-10,4.885592815061857e-11,-8.88320269627923e-11,-3.735187650622526e-10,-2.7311244934546806e-11
0,0,2,28,512,1.0,size,unrestricted,5.699388228200989,2.019339051577288e-07,-2.711494841372611e-10,-1.5697114033639284e-10,-1.5952551087019324e-09,4.111412379064246e-09,-6.49836291514852e-10,2.7313447773572957e-09,4.014994907608886e-10,9.48517591123018e-11,-6.688559394908566e-10,1.075994296778127e-09,-7.027557287913265e-10,-1.0283598338886007e-09,-3.9426642051966685e-11,-8.196309265439485e-09,6.797800441871341e-10,-19.999999752050844,-1.8698409065177816e-10,-2.474851702627697e-10,-1.1098227092838626e-10
0,1,2,28,512,1.0,size,unrestricted,5.310261601233146,-5.565440399904028e-10,6.705476888205206e-11,-6.526568681796656e-10,6.481356363416672e-10,-3.429745592964166e-10,6.577116807304628e-10,3.081463101586494e-10,2.9036325542153314e-10,-19.999999943675327,-3.5168176156711616e-10,-3.1449702961162377e-10,-5.877235745065378e-10,4.53965690738485e-10,-2.952944565465035e-10,2.5238387725112986e-10,-4.726088812231857e-10,6.874242354923584e-11,4.740315756924821e-10,-1.5877640000626065e-11,-3.656691229719737e-10
0,2,2,28,512,1.0,size,unrestricted,4.938438255497119,19.999999663732407,2.3013901174736316e-10,-2.6978022037488686e-10,-3.0389151926210875e-10,1.7717071520951256e-12,-2.810159410996775e-07,3.060597196652064e-10,-9.289292720975176e-11,-7.563424078282579e-11,1.3898659641902178e-10,6.509744587734994e-11,2.85649985817128e-10,-2.2998084063380492e-10,-1.6307152669775738e-10,9.848145724781505e-11,2.581470374041935e-10,-2.81118556696309e-10,3.5333668650885425e-11,2.438131393415122e-10,-1.7139586617849237e-10
0,3,2,28,512,1.0,size,unrestricted,5.408187308250141,1.3261310247058177e-10,-2.0470567133778533e-10,2.9089421506301464e-10,1.4032588101209963e-10,8.562018197815814e-11,9.265550156936179e-11,-1.5612546106223776e-11,-4.369975161528042e-12,2.590255558322775e-12,-1.7919819518906982e-10,1.0857279613542193e-10,-6.033515460822341e-11,2.008856254152165e-10,-19.999999957956394,-9.333523984784492e-11,4.958708802840175e-10,-8.342800280937154e-09,2.8590474580689214e-11,-7.253684796244889e-13,-3.0046681935775274e-11
0,4,2,28,512,1.0,size,unrestricted,5.3486985379480965,-1.0276607452096917e-10,-19.999999665331938,1.6949891470699446e-10,-2.37877747154705e-09,1.2167892599746162e-10,6.961407987815077e-09,-1.8631743425999875e-10,1.093908494409804e-10,3.552225028853743e-11,-3.02353891997516e-08,-2.6140161483721934e-10,-7.997726845655336e-11,7.445599064736715e-10,-9.81082233715147e-11,-6.376159601710185e-10,1.1542574129277764e-10,-9.085083037936386e-11,3.11319826197199e-12,-3.162721372184783e-09,-2.6033233907932407e-07
0,0,0,384,512,1.0,size,restricted,1.282335906467681,-4.496298647058097e-12,6.279066795025195e-12,-1.2100737350571774e-11,-18.944431172050976,-1.1324137957524878e-11,-7.03570257057287e-12,5.058592515016361e-13,-4.716044104346242e-12,2.6993840306542817e-11,-1.1157964476471442e-11,-6.181855118968272e-12,1.0555688240472,-1.1937915143945551e-11,1.0440087269020606e-11,-1.712039871661987e-13,1.2104201755932256e-11,-2.645117544118543e-13,-6.586067531994948e-11,8.52901252300848e-12,1.1982164442536777e-11
0,1,0,384,512,1.0,size,restricted,0.9870553044065716,1.729992568111966e-13,1.4321563479791155e-12,4.005938883243169e-12,1.606623907466598e-12,1.6428061223668223e-12,5.878981538700327e-12,1.3738641080668573e-10,-1.484961511520864e-11,0.9042304137157386,-4.804450370879854e-12,3.4466722563744876e-12,-8.53519080286822e-12,-4.398401469299305e-12,2.1891219978098166e-12,5.727661896975782e-12,4.6501114281904574e-10,1.9699910065704082e-12,-19.0957695841193,3.424602356535454e-12,-1.969094952259532e-12
0,2,0,384,512,1.0,size,restricted,1.8652623677222653,-7.638404341049938e-12,-1.5185964064871127e-11,-19.36190725123266,-6.354931865472715e-11,-3.063953314683305e-11,2.261285702368617e-11,-2.1986428146013982e-11,0.6380927440480335,2.960091952018338e-11,-2.1283053261926897e-11,6.109546250506269e-12,-1.3958137070221715e-11,-2.8371951201557655e-11,8.261047906187726e-11,-2.673961128482319e-11,2.941915566716743e-11,-2.1385816545025045e-11,2.7116456354736727e-11,3.024370992498397e-11,-1.6285446394762552e-11
0,3,0,384,512,1.0,size,restricted,1.3802126323514399,-1.3549620424817571e-08,2.5867657510546705e-12,-2.4436616608825914e-11,-9.896634745891201e-11,-5.829930625944681e-11,-9.133706071105503e-11,-1.0421490297821753e-11,2.696022871647061e-11,1.8660588205189512e-11,2.424853317072233e-11,1.4400418369559354e-11,-7.427289633527049e-11,-6.812300721653704e-12,-4.2062660867900096e-11,-19.999999988473515,3.285327643484311e-11,1.2508332444161279e-11,2.4544637622337426e-11,8.048664832541688e-12,-7.600302644902151e-11
0,4,0,384,512,1.0,size,restricted,1.1657487186570936,6.831403116727994e-12,19.999999941726383,3.7125511699389724e-11,-9.841768303464665e-12,-4.762793142011314e-12,1.5634992281998303e-11,-1.3750829941635825e-11,2.5989598820606118e-12,2.0482444578604598e-11,5.188083389897217e-12,-2.945830035170204e-11,-9.105189830925598e-12,8.688767833893389e-12,1.0174326713898507e-11,-9.425245719628075e-12,1.4358878399455424e-11,4.630689648408362e-08,-2.854578729927898e-11,1.9364711947149803e-11,-1.1971031769642505e-08
0,0,1,100,512,1.0,size,restricted,1.350154269192152,-1.6423744726541502e-11,3.9312050819000984e-11,6.8286323832094965e-12,-1.3930539728319136e-11,9.204386948105999e-12,-2.0918123469827194e-11,-1.1951479429856276e-11,1.3128185526118897e-11,-4.73373163399378e-12,-1.737398523657758e-11,-1.4709441228287784e-11,1.47592548040933e-10,6.012917452238327,-6.978516251593457e-12,12.940669743664653,3.3812766797816856e-12,-5.26371178977543e-11,2.4417230970557895e-11,-4.77367044646433e-12,1.046412803346561
0,1,1,100,512,1.0,size,restricted,2.05704446215631,7.817397117657207,-2.0025677776651655e-11,6.727866525851371e-11,-2.634729321926017e-11,-9.593421365118227e-11,1.5053452386074277e-11,-9.82100560658691e-12,-3.2785209982664777e-10,6.150275920487832e-11,-10.628536250495037,-4.113836560424577e-12,1.9071555189937013e-11,4.4964909251485805e-11,1.5540666296042984,-5.06665243275452e-12,7.454872759038819e-11,-3.641558348412932e-12,-6.458352701827136e-12,2.5700096687025247e-10,1.5769016259145776e-12
0,2,1,100,512,1.0,size,restricted,4.103221433942808,9.17712765438349e-13,-1.9533558878266904e-12,1.5366195878461405e-12,-6.011505828467416e-13,4.548714281513907e-13,5.723072380597292e-11,-4.952604078156542e-13,12.879354407954027,-4.051071536870738e-12,6.875819972141593e-12,-1.2825592433454395e-12,-1.0194052956042696e-12,8.925464205226688e-13,-4.060851655170098e-11,-6.667334990817739e-13,-1.22482393772616e-12,1.5485218209199296e-12,-2.7279346642461342e-11,7.120645588270091,-1.9247236751885653e-12
0,3,1,100,512,1.0,size,restricted,2.24399726606907,1.3469831323096962e-10,-1.0285689598157837,-2.1806277629065387,12.172838588072707,-6.9943484828328e-12,-3.95714015272491e-11,3.656713055191681e-11,-1.0812312226129082e-10,0.2157893518161616,-2.051031300364478e-11,5.862338909171915e-12,1.8888376079415994,1.490190844088845e-11,9.053821114426905e-11,-2.513337727763457,6.9925058061807756e-12,5.065343265449402e-12,-2.7538093298293773e-11,-6.45076497505877e-12,1.2831719723804723e-11
0,4,1,100,512,1.0,size,restricted,3.115867927322388,-2.313235067244447e-12,-2.2274549569818173e-12,2.4488630953793276e-11,7.528092971742568e-13,-1.291253108673327e-12,7.844029687912825,1.4833649174449579e-12,-1.9385425095574477e-12,12.155970310950234,2.0389884165430148e-12,-1.575190922209342e-13,2.040580419726982e-12,1.8233149112039956e-12,3.0725046843202317e-13,-1.2246565962843824e-12,5.34275279114968e-13,-1.869323640336102e-12,2.1623147037329508e-12,-1.1263348758334182e-11,1.034563829598341e-12
0,0,2,28,512,1.0,size,restricted,4.1188353046409905,5.400774115123252,-2.5226213255683606e-11,-1.1711438555629934e-11,-0.49932253861529885,3.208743244953217,-6.019009557753815e-11,2.302772503355824,7.593161803406064e-09,3.3789013371048975e-11,-5.82281061637327e-11,1.2276445981058486,-3.409395528506846e-10,-6.961784380383639e-11,1.0621512702321358e-11,-2.2723203934682963,0.7853556110083291,-4.303066986623969,-4.343532522877412e-12,-1.1792632791189292e-11,-2.2868048619839503e-13
0,1,2,28,512,1.0,size,restricted,2.914564534338331,-3.330684078347733e-14,0.008740259712968563,-1.161949187649172,2.232416344266532,-8.954817999236623e-11,2.137085171339844,2.0355838187848678e-10,3.615185675607831e-10,-5.2650513130564525,-2.7425615898639167e-12,6.082802817586737e-12,-1.0342642940727023,1.0179451724036355,4.322683131024963,1.1612828064490932e-10,-1.4342601635567728e-11,0.15671711027464022,2.663148014904438,-5.402239647130049e-12,-7.263676930175318e-11
0,2,2,28,512,1.0,size,restricted,3.929917989004877,7.14999390124996,6.206825480766482e-11,-8.820820740116681e-11,-4.4196956399555346e-11,2.3146379436761815,-5.253696815741373,5.153647380257974e-10,1.2049538810649e-11,4.437933615513836e-12,2.714099505518508e-11,1.9326840595289673e-11,1.795256441060299e-10,-4.8676609600175816e-11,-5.558860593119926e-12,2.3411316976490345e-11,1.274165613723802,3.604084605067594e-12,2.375924706173302e-11,4.007505724075608,-1.763692948414943e-11
0,3,2,28,512,1.0,size,restricted,3.3800961034751893,1.2328851108106096,-0.08223362352750169,3.302213513999962,1.6395682451487847e-10,4.5865520608963555e-10,1.932198707594774e-11,8.72945519390557e-12,5.34582442830008e-11,2.4832704988202985,-0.43914745725364046,0.33541076800227737,-7.804169753422802e-12,2.04499413264775,-4.7108193748698355,-8.749904134401056e-12,3.1759639218608586,-2.1930615970159315,3.1030314745328566e-11,3.226341795018671e-11,1.837858905890866e-11
0,4,2,28,512,1.0,size,restricted,3.669995666923768,3.1027117760047657e-10,-4.301684091598785,0.12784419702058478,-1.269332618568749,0.21239618090813328,3.0794454876126878,-1.7561954573441866e-11,0.5381282325573089,0.3100324108943141,-2.5961690516782894,-5.333787560063075e-12,-1.3476974235646069e-11,1.7099635339522314,6.08311365437508e-12,-0.7911333876241253,5.739956263681673e-12,1.7117290324181187e-10,8.660030279187459e-11,-1.5972090972881758,-3.466661709261145
0,0,0,384,512,inf,equal,unrestricted,1.3088488733006136,-1.0967953869431116e-11,-1.926157067908771e-10,4.756648495676838e-10,-19.999999952955047,3.117774906088518e-10,6.005855922000809e-10,7.608266297063391e-10,8.435747358540406e-11,1.0124179750440357e-09,5.157251040262661e-10,9.893800130412865e-11,2.0163736960371134e-09,4.384505023053213e-10,-3.775846884406472e-10,-1.7098997157336164e-11,-5.486295896436273e-10,-9.809326187317065e-11,-1.6829378325837297e-09,-7.892993548719821e-10,-4.626398544692291e-10
0,1,0,384,512,inf,equal,unrestricted,0.9894665712876501,-5.81091300647606e-12,-2.2704180680265428e-11,-6.876472959821518e-11,-2.690620529407058e-11,3.460014793960395e-10,4.103012247179157e-10,1.1809032650176668e-09,-5.389203151013938e-10,6.225353483762407e-10,8.556632636623531e-11,-5.77147325024524e-11,-4.519923555931586e-10,7.31085655052886e-11,-3.415110511781063e-11,-1.633453171925037e-10,1.3236159113717248e-09,-3.271524078120931e-11,-19.999999989154006,-5.549761174382609e-11,2.9037051077286355e-11
0,2,0,384,512,inf,equal,unrestricted,1.8885511744862082,-2.6084985096854133e-11,1.1507807623689462e-10,-19.999999960031275,-8.397685394259206e-10,4.143853899246783e-10,-3.1012771684541994e-10,2.1937150169450298e-10,9.032374928723778e-10,-5.749010696514526e-10,1.828757983276636e-10,-8.513602924427798e-11,1.3352367945766092e-10,4.834741721400443e-10,6.924089562788871e-10,2.917094138793725e-10,-4.4770297890216305e-10,1.7339273860113704e-10,6.663650910033877e-10,-4.975185820101002e-10,6.358596142398157e-10
0,3,0,384,512,inf,equal,unrestricted,1.3802126285385263,-8.01993775967272e-09,5.1036211964974694e-11,-4.991473598875466e-10,-3.053380706847519e-09,-1.3943164426598163e-09,-2.6797021140417623e-09,-2.0804934239112728e-10,5.516537362458378e-10,3.72243192705072e-10,4.90032668719149e-10,2.8485620274269523e-10,-1.967390785063437e-09,-1.3568720804365794e-10,-9.120003727728433e-10,-19.99999993030689,6.81318981040802e-10,2.4632437033810833e-10,4.972538506554314e-10,1.5868669169473685e-10,-2.0062136387211303e-09
0,4,0,384,512,inf,equal,unrestricted,1.1657487187804545,1.9793614569058136e-11,19.999999996433946,1.1804324065791392e-10,-3.0260805103965546e-11,-1.4061464830752902e-11,4.791237645084644e-11,-4.229002820721737e-11,7.833650644076183e-12,6.313711015963239e-11,1.524915755061208e-11,-9.568971840282044e-11,-2.734503952949968e-11,2.5645697113152777e-11,2.9881367139506154e-11,-2.8814928322718454e-11,4.275588478593544e-11,3.307137888788128e-10,-9.139209268362772e-11,6.015628215884821e-11,-3.673888474755318e-10
0,0,1,100,512,inf,equal,unrestricted,1.4915813115681795,1.015648467442521e-10,-1.194662445158513e-10,1.085200700063813e-11,6.193851808501698e-11,-1.0708245831343474e-11,1.0474318591487318e-10,3.254804209190276e-11,-5.492677708949132e-12,-1.0410259687646055e-11,1.0399701352812441e-10,9.814346142099046e-11,1.4646989534502104e-09,3.119742403477018e-08,4.957429833174852e-13,19.999999938715675,1.3058538438796182e-11,-7.965267376982922e-10,-8.818853936722328e-11,-1.3435257493552927e-11,4.20257846731183e-09
0,1,1,100,512,inf,equal,unrestricted,2.385645732203645,8.142641391577786e-09,-9.368860353710212e-10,2.0574360552573336e-09,-1.3559236428878818e-09,-2.7007006491268924e-09,6.129538029863981e-10,-4.744220825329726e-10,-4.6704332750439665e-09,1.4470581607591293e-09,-19.999999932095765,-3.894117835190968e-10,8.886421212989242e-10,1.255745270928154e-09,4.899260719609195e-09,-3.2312916443285664e-10,1.9288628167949473e-09,-4.953341248520607e-10,-4.6061316131316477e-10,3.1561298210906223e-09,5.468180301148525e-11
0,2,1,100,512,inf,equal,unrestricted,4.489766412661066,2.951210272579921e-10,3.987221381235269e-10,-4.571151587706369e-10,-1.4694761605123013e-10,4.309342795888226e-10,1.235251031561506e-09,6.3739271547132106e-12,19.999999942737265,-9.227290247447332e-10,6.403710301297794e-10,2.7496236951558355e-10,3.455184245259874e-10,-1.523681905667554e-10,-1.441315332749177e-09,-1.6364747651559175e-11,4.189190079641679e-10,-3.4378572286782187e-10,-1.3149314068366552e-09,5.873499089920717e-09,2.9482322744119064e-10
0,3,1,100,512,inf,equal,unrestricted,2.637881003028996,1.1217396768798651e-09,-4.272961930789251e-09,-4.648121431563451e-09,19.999999938850326,-1.7033147016890884e-10,-9.021810311137327e-10,8.223531672822328e-10,-2.173618137808478e-09,2.1068891019944107e-09,-6.094498377474533e-10,-1.4025965970467941e-11,3.941481090242219e-09,2.712934839587307e-10,9.598968879025373e-10,-4.4408309162378116e-09,6.490796933137845e-11,-1.1393219337714061e-10,-6.459714420032201e-10,-2.0482540749854532e-10,2.559118522443541e-10
0,4,1,100,512,inf,equal,unrestricted,3.1689457607360567,7.877513300691292e-11,8.234806445926737e-11,5.368437177767291e-10,-1.687269422165167e-10,1.4403913529836314e-10,8.886525593674349e-10,-3.9666345511552996e-11,5.11418686265157e-11,19.999999992943316,2.2175668360603137e-10,-8.524929352488118e-13,-6.534691779081077e-11,-5.469443492360756e-11,-1.2410561591202474e-11,1.4660968828442466e-10,1.9754073869504686e-10,4.885592815061857e-11,-8.88320269627923e-11,-3.735187650622526e-10,-2.7311244934546806e-11
0,0,2,28,512,inf,equal,unrestricted,5.699388228200989,2.019339051577288e-07,-2.711494841372611e-10,-1.5697114033639284e-10,-1.5952551087019324e-09,4.111412379064246e-09,-6.49836291514852e-10,2.7313447773572957e-09,4.014994907608886e-10,9.48517591123018e-11,-6.688559394908566e-10,1.075994296778127e-09,-7.027557287913265e-10,-1.0283598338886007e-09,-3.9426642051966685e-11,-8.196309265439485e-09,6.797800441871341e-10,-19.999999752050844,-1.8698409065177816e-10,-2.474851702627697e-10,-1.1098227092838626e-10
0,1,2,28,512,inf,equal,unrestricted,5.310261601233146,-5.565440399904028e-10,6.705476888205206e-11,-6.526568681796656e-10,6.481356363416672e-10,-3.429745592964166e-10,6.577116807304628e-10,3.081463101586494e-10,2.9036325542153314e-10,-19.999999943675327,-3.5168176156711616e-10,-3.1449702961162377e-10,-5.877235745065378e-10,4.53965690738485e-10,-2.952944565465035e-10,2.5238387725112986e-10,-4.726088812231857e-10,6.874242354923584e-11,4.740315756924821e-10,-1.5877640000626065e-11,-3.656691229719737e-10
0,2,2,28,512,inf,equal,unrestricted,4.938438255497119,19.999999663732407,2.3013901174736316e-10,-2.6978022037488686e-10,-3.0389151926210875e-10,1.7717071520951256e-12,-2.810159410996775e-07,3.060597196652064e-10,-9.289292720975176e-11,-7.563424078282579e-11,1.3898659641902178e-10,6.509744587734994e-11,2.85649985817128e-10,-2.2998084063380492e-10,-1.6307152669775738e-10,9.848145724781505e-11,2.581470374041935e-10,-2.81118556696309e-10,3.5333668650885425e-11,2.438131393415122e-10,-1.7139586617849237e-10
0,3,2,28,512,inf,equal,unrestricted,5.408187308250141,1.3261310247058177e-10,-2.0470567133778533e-10,2.9089421506301464e-10,1.4032588101209963e-10,8.562018197815814e-11,9.265550156936179e-11,-1.5612546106223776e-11,-4.369975161528042e-12,2.590255558322775e-12,-1.7919819518906982e-10,1.0857279613542193e-10,-6.033515460822341e-11,2.008856254152165e-10,-19.999999957956394,-9.333523984784492e-11,4.958708802840175e-10,-8.342800280937154e-09,2.8590474580689214e-11,-7.253684796244889e-13,-3.0046681935775274e-11
0,4,2,28,512,inf,equal,unrestricted,5.3486985379480965,-1.0276607452096917e-10,-19.999999665331938,1.6949891470699446e-10,-2.37877747154705e-09,1.2167892599746162e-10,6.961407987815077e-09,-1.8631743425999875e-10,1.093908494409804e-10,3.552225028853743e-11,-3.02353891997516e-08,-2.6140161483721934e-10,-7.997726845655336e-11,7.445599064736715e-10,-9.81082233715147e-11,-6.376159601710185e-10,1.1542574129277764e-10,-9.085083037936386e-11,3.11319826197199e-12,-3.162721372184783e-09,-2.6033233907932407e-07
0,0,0,384,512,inf,equal,restricted,0.2924063387135001,0.5413978938535384,-0.24136441244884013,0.24167141112853194,-1.7562394240126609,-0.9132223107819972,0.131044099175837,0.435969290785812,1.0570579249406455,0.7951170074090766,0.9301436991342513,1.2089131479737967,1.7250897831389307,0.979726242425513,0.3471290476586145,0.8413800596822844,-0.9662406158291303,-0.5733855399017033,-1.0187648789771102,0.5593371596290594,0.036068354446600955
0,1,0,384,512,inf,equal,restricted,0.1950211548578437,0.9586818683035465,-0.19617622077967903,-0.32597088847010913,0.288168647467088,0.42441261836850547,0.49922914159652654,0.8480722025869921,-0.39776009340241614,0.6447619082265976,0.8471453622761356,-0.02333018210996762,-0.7455063927075644,0.7733227106472665,0.6332012374397713,-0.3571656336845652,0.11391162701324015,-0.14868816000196158,-0.562900916382514,0.35745804204208736,0.26608990883395867
0,2,0,384,512,inf,equal,restricted,0.645424192059212,1.2850078958812885,0.28754797113490116,-2.205509050437247,-0.8818222818420389,-1.1327201719984175,-1.5713213930311438,0.5815594646578853,2.0036699464774608,-0.4610000403724906,0.3029583507941894,0.7047545884585825,0.13830181982295936,0.8580461100359913,1.877407261641412,2.452198821799963,-0.30311915104165404,-0.0013990601087448481,-0.008553541241069317,0.47061764450615284,1.6663203752023694
0,3,0,384,512,inf,equal,restricted,0.33174826146125314,-0.4508393402141344,0.1700894629900889,-0.2655069666781372,-0.6695237571988516,-1.7025901760318238,-1.2967625125027582,-0.43169974356573415,1.5280974683464945,0.7466322201770539,0.5955905004971299,0.3601889304698961,0.1297447055266189,0.30923301494084593,0.6811212309791544,-1.141745346909874,-0.07410532878162335,-0.47981925619082744,0.483840186743022,1.1232126885521554,-1.2486072706163995
0,4,0,384,512,inf,equal,restricted,0.39001776339684896,1.1950807252594853,1.4390307705363763,0.3602398575994152,0.5010105354074892,-1.583465089947961,-0.6776112744406676,-1.2979934979856236,0.8413989321321595,0.8552936913533623,0.4941497433796041,-0.7220204998060613,0.19033959727501032,1.0325710249127626,1.4198028150009792,0.41650007743338363,-0.239951446396211,0.9849138467631721,-0.604439427597641,1.7231531530797508,-1.5841372284708077
0,0,1,100,512,inf,equal,restricted,0.554998616206361,0.36676484512676544,1.3708610094795062,0.7947241660178599,-0.47204370308023835,0.8519313153062009,-0.3298788376974321,-0.1594048728878888,1.0250790797260667,0.717484659300378,-0.2727076672617956,0.4528372399890136,1.2561007072851733,1.998253505512904,0.20087538527658677,2.352500300917281,0.7230830387312875,0.04260702182220455,1.4970652034716703,0.18638053886739522,1.7343526842822576
0,1,1,100,512,inf,equal,restricted,1.0257000633388165,2.643107311100052,-0.047816785418973,1.2295098556299855,-0.30836808124147985,-0.5667109255532713,0.8669238082339663,0.29059378762156074,-0.7332437075813356,1.6246631733591097,-1.7100456799005685,0.9447067002940184,0.4370052765496389,1.5640287374189497,1.955732431663251,0.005747114983093194,1.2938437074126503,1.175111009325658,0.8526433579959991,1.477099758334461,0.27309878391844145
0,2,1,100,512,inf,equal,restricted,1.502012189432302,1.4840134081700174,0.5928888722043055,0.13521490862059396,0.4956562618790376,1.353929306376714,1.168354925569269,0.39945107506666605,3.1519572240934357,0.058709846160831296,0.9607012237911882,1.1590160768589162,0.31167419060446844,0.18547541382759739,-0.6769551294218582,0.38924103206858196,1.0843957428058424,1.0624166875833787,-0.3979215244439952,2.04902997238432,0.631023313425916
0,3,1,100,512,inf,equal,restricted,0.9340166795218232,1.4012928804191076,-0.5296802588987293,-1.0105675838975297,2.5245177926605544,0.05562148575421631,-0.26598428239833355,0.8613780591485477,-0.18143834454662117,1.8820183563421908,0.20983551741583498,0.868868222869403,1.2763951726233826,0.8565873571494267,1.2534986186561512,-0.9765703077427199,1.1077376169021094,1.1176682927647323,-0.3418202213602143,0.40867888844386835,0.6966273424895145
0,4,1,100,512,inf,equal,restricted,1.5843112585488472,2.094401510029986,1.6134488103331326,0.907022747058535,-0.22532898611121788,0.6063988914699793,2.1154613956229027,3.06747170802144e-10,0.7776299230958265,2.5390989015435705,1.1177543306339344,1.1851258467673425,-0.2044485819276402,-0.49164190978579153,0.38056359777057586,1.1317322614835246,1.7268276472065247,1.0967912055045839,-0.19909883071933038,-1.1842763768524742,0.40294824087072467
0,0,2,28,512,inf,equal,restricted,2.694982853486774,3.2484902414090917,-0.7903121756813722,-0.17227866646481976,-0.7926589727789787,2.1363041955364084,-0.3842259854268124,1.5036052477896893,1.455225573681944,0.784231580738573,-0.26938915479051156,1.7151946631133754,-0.8424679343406565,0.0033608148720261667,0.3428274409144972,-1.2352425823347148,0.8231693499523672,-1.6184628506628882,0.7381870557761115,0.28622400231052564,-0.14722781416327116
0,1,2,28,512,inf,equal,restricted,1.8892447846048976,0.4800547420477042,0.7190964144471086,-1.205794647058134,1.6387293614901508,-0.4823037750516321,1.6598826313246524,0.5988291558421824,0.6160589090388653,-2.5616413106518383,0.12981438098119163,0.30897016636746527,-1.0709875473471653,1.2706246300817066,2.7801782348121105,0.7482503718491507,-1.1850320927126653e-10,1.1022992509898997,2.0052339693133026,-0.31798701353027803,-0.30326348632585315
0,2,2,28,512,inf,equal,restricted,2.583904462111078,3.9146558625142225,0.4222174712099123,-0.7816340804862618,-0.2808275929962374,1.6526961251911851,-2.669327542346055,0.7989615085279785,0.5546499333662109,0.34888828724426474,0.6720444795062511,0.6035192966470231,0.9150950284781757,3.4024551007909494e-11,0.14499171661884366,0.5211645140168234,1.411646587428914,0.32307486404267627,1.0782052834541271,2.705632581875021,-0.20076724202724539
0,3,2,28,512,inf,equal,restricted,2.125278622435353,1.8464727913886687,-1.0119088041989721,1.8436342800722822,0.8565527177627742,0.7267510018329745,0.2377097024717809,-0.12032669122990407,1.0635870085865031,2.0012842767563,-0.8478215961919104,1.1802556443416001,-0.07618165663209825,1.6789666230212166,-2.3343398419130437,-3.416663247097172e-09,1.2806365951331495,-1.164333072533424,0.8608121589545228,0.6146665462759239,0.2537589696328084
0,4,2,28,512,inf,equal,restricted,2.32837905284194,1.2692700295509851,-2.899637371543203,0.5901859262735598,-0.9787116491550808,0.9807481682208833,1.7209304370670593,-0.23532855172899278,1.3063472683041393,0.8818845041810056,-1.3628030807635176,0.2071282446741225,0.13187481617099625,1.3287494524460335,0.10737722536817199,-0.8085956895502123,-0.3365343544161949,0.7519716700458067,0.9543823610839429,-1.0816166299978136,-1.9885779299605642
0,0,0,768,1024,1.0,size,unrestricted,0.3810882858430515,-6.487024104547069e-09,2.846100519114327e-09,2.5853971322503624e-08,-19.99949283306188,-1.1280229037332209e-11,3.266839865942731e-09,4.250811887134313e-09,6.878739783278448e-10,-2.3225827414412152e-09,9.04628773757079e-09,-2.203881970367382e-09,0.0005042004502036526,-1.8147966310142515e-09,-6.489461301760275e-08,3.2241310227535404e-09,-2.7025377488220456e-06,4.281088653389481e-09,-2.0967303261562536e-08,8.944473363282498e-10,4.749033482199367e-10
0,1,0,768,1024,1.0,size,unrestricted,0.9444190712266107,3.507332894642395e-10,-5.519628423572687e-10,-7.159495864166581e-10,7.339678093096654e-11,4.715229561262874e-10,1.1145515658393094e-09,7.340326412004629e-10,-3.327542861412167e-10,6.077671541850254e-10,9.212058055074659e-10,-1.2670981164155485e-12,-2.1247538401458593e-10,3.1559560602852707e-10,-3.4534368777166623e-10,-5.336794415967279e-10,3.3267970436544226e-10,-2.0395998839064386e-10,-19.999999960111197,-2.4753165140481245e-10,3.942781162998398e-10
0,2,0,768,1024,1.0,size,unrestricted,1.1371715166090073,3.231567612031999e-11,-2.3099027335585464e-10,-4.910356660417562e-10,-2.594344393485063e-10,-1.2788675564934547e-10,-2.727009231257711e-10,4.641907837748324e-10,19.999999964875837,-3.662917181392719e-10,4.785910259028531e-10,2.3726599247552567e-10,1.9116036236033872e-10,3.0109738502725406e-10,4.145867430516867e-10,-6.527669974905611e-11,-4.863856637084869e-10,1.0695998247956304e-10,5.071403108772028e-10,-2.439541304452033e-10,4.0069699509551535e-10
0,3,0,768,1024,1.0,size,unrestricted,1.1314878778069593,-2.4088959776639326e-10,2.282947880400553e-10,-8.113996436193175e-11,-3.9382130674419347e-10,-3.568535818952018e-10,-2.4661825823959947e-10,-1.052992296617427e-10,3.37688268919955e-10,1.7988859644330638e-10,2.9190417211966936e-10,1.6700527109263217e-10,-19.99999996297876,-4.729352248203074e-10,-2.2762216003153074e-11,-1.0179515130713523e-09,1.6124223769162277e-11,4.231165683276651e-10,4.203677512273101e-10,2.1832673861811221e-10,-4.9088601295015e-10
0,4,0,768,1024,1.0,size,unrestricted,0.6342355108144507,-1.1183204918695636e-11,6.170258928653615e-11,-2.632440585983604e-11,-3.7221998711577765e-11,1.379741399241612e-11,-1.470617937665434e-11,-6.361081699706113e-11,-1.974780944775455e-10,19.999999994975,-8.892335845817423e-12,-1.3371742135393477e-11,3.1694704604225986e-11,5.780844790537338e-11,2.347591451463697e-09,-1.1296097074204959e-11,2.75196001047343e-11,4.867618128773987e-11,-1.3434656432167347e-10,1.200612125822372e-11,-7.906048093446703e-11
0,0,1,202,1024,1.0,size,unrestricted,1.0581300872967525,5.989359640902777e-11,-5.947893278547193e-11,1.2293069078280646e-11,4.3387847130609236e-11,-4.326748676269854e-11,-3.7819853378970995e-10,2.7397127600662517e-10,1.4811635735264298e-10,6.081080923290214e-11,6.998292020890075e-11,-1.5067829831513754e-10,1.38410388685906e-10,19.999999993541262,-6.815086010876513e-10,4.6366233809597577e-10,1.391505928604221e-10,-2.109031265173243e-10,-7.237884372338973e-11,-1.316355743408017e-12,1.3346465897077923e-10
0,1,1,202,1024,1.0,size,unrestricted,1.7911387382301924,1.364610635982992e-09,-2.6958885926595213e-09,-1.092093956214436e-10,-6.755080209293847e-09,-2.0100861590080932e-10,1.4604670768398543e-10,-5.49271317567875e-09,-19.999999874496513,-1.90788355435073e-09,-2.970454433994495e-09,-4.757480038983306e-09,1.2116183605376627e-08,1.1505839508889979e-09,5.451017611841963e-09,6.832291702174792e-10,7.015927680491928e-12,-3.4436042770417714e-09,-5.028799160446042e-09,2.364060050779479e-09,-5.403337624026365e-10
0,2,1,202,1024,1.0,size,unrestricted,3.3070104496640136,1.7567175170108234e-10,9.097135421135097e-11,-5.065560770036547e-10,-5.181394826951799e-11,4.392834968298817e-10,2.2684337923249344e-10,-2.8016169573272718e-11,19.999999949081268,-2.8787506023979895e-11,4.5513068444359433e-10,3.939583798897791e-10,1.4121385728407635e-09,2.6461494355288266e-10,-1.7674605249258461e-10,-3.4336820923967364e-10,-6.542255343396899e-11,-1.9464581290418917e-10,-6.790973456622425e-10,4.536826187285548e-09,-6.148279427251303e-12
0,3,1,202,1024,1.0,size,unrestricted,2.3301550121327814,4.167057292659134e-10,-1.9047240538762846e-09,-6.242068470832842e-10,4.049908749532744e-09,3.0871624400199865e-10,-7.101234477913754e-10,6.459612341082655e-09,-3.2341708334485147e-09,19.999999931322904,5.168609707271501e-10,-4.700897906737822e-10,3.8678177317675515e-10,-3.942601542448417e-10,1.1581373445653428e-09,-8.46636673467137e-10,-2.244126631593831e-10,1.8271098025093153e-09,2.084364655431668e-10,1.253335020695841e-10,1.2425252054374484e-09
0,4,1,202,1024,1.0,size,unrestricted,1.5310457880504964,-4.971035192489249e-11,3.2147058671922194e-12,19.99999999420224,-3.467775289678865e-10,-5.747906615431773e-11,2.537954764956586e-10,-1.1048650018588504e-10,1.741817804234671e-11,1.1847125536677526e-10,1.6722461278600234e-11,-4.864466139348752e-10,-1.635338065225029e-10,-1.223280968911773e-10,-7.611279332018882e-11,2.944995062392003e-10,2.4176302560913015e-10,1.0222363551660482e-10,-1.709955555247649e-11,-1.340592730560284e-10,-3.4834656771178114e-10
0,0,2,54,1024,1.0,size,unrestricted,2.9070529396757623,1.1586597260826143e-09,-19.999999985444756,-3.164646514766371e-10,-7.152715835883404e-10,1.6759820343906667e-10,-5.153613186500694e-10,7.50759693479709e-10,-5.0851245333728835e-11,1.1504251959190406e-10,9.555947886414302e-11,2.972069631514366e-11,-4.17336633263136e-10,-3.643302148965624e-10,7.512988566363449e-11,-1.1396850856169212e-09,4.2565424040727855e-10,-9.315718723610007e-10,2.656612021623902e-10,8.503829151066698e-11,-1.480270287573433e-10
0,1,2,54,1024,1.0,size,unrestricted,3.6357653368755964,-5.177068113849137e-10,5.03477134179043e-10,-5.257569400973569e-10,2.224332974258659e-09,-1.3027428379635895e-09,2.422276202762583e-10,-2.721101612653332e-10,1.7237045152672822e-10,-19.999999965323017,-8.914897480400918e-10,8.784473002332804e-10,-2.8551406354449754e-10,-2.8559324849906966e-10,-3.909714620758696e-10,-5.885788351829937e-09,-2.0315627057765494e-10,-9.974519238812636e-12,3.914827947096324e-09,3.122349670591702e-09,4.371103040093412e-11
0,2,2,54,1024,1.0,size,unrestricted,4.222462111158529,19.999999975606418,6.66975912511914e-10,9.028209932851251e-10,4.4957449985732227e-10,2.1507532164452239e-10,-4.4796960093511405e-09,1.821825198036194e-10,2.69432460346871e-10,4.936139986007565e-10,8.312394280412017e-11,-1.8972543659591614e-10,4.578361254552165e-10,6.299930823722437e-11,1.968702132462653e-10,1.12072923770153e-09,-2.720369178550509e-10,8.032958118922443e-12,-3.141274170162702e-10,1.6036706461549925e-10,-6.592979147699137e-10
0,3,2,54,1024,1.0,size,unrestricted,2.903450423166024,-3.5445863351295083e-09,-3.1148191574570265e-09,3.590126704270951e-08,2.3751320275614943e-09,-2.114825117730842e-09,-5.323568299148219e-10,-19.99999969754097,1.5034085834674243e-09,5.4895124346938074e-08,-1.0801511485236458e-09,2.3329334002529833e-08,3.746389376882026e-10,4.125054479789792e-09,-9.989542002288263e-09,-2.0308138831909227e-09,8.135468925153052e-09,-2.106646116212868e-08,2.5493717402320446e-09,6.259849238719841e-10,-2.075117272011097e-09
0,4,2,54,1024,1.0,size,unrestricted,2.7181687642707835,-3.2559469089841623e-10,-3.739554282562128e-09,2.227067085483307e-09,-2.49045431129105e-10,5.277401624107847e-11,1.9680085100756843e-06,-3.2152424411351734e-10,5.576111762228136e-09,-3.576044300603828e-10,-1.0698968856290926e-09,-3.0746073037311532e-09,1.468173556660404e-10,5.720652566779575e-09,2.401746087610232e-10,1.9030595074843433e-11,-5.596329319189784e-10,-5.243528040747442e-10,4.055017144396489e-10,-2.124919124068033e-09,-19.999997983954156
0,0,0,768,1024,1.0,size,restricted,0.3810864038280864,4.3555634791179214e-11,-2.7417192881011768e-11,-4.7816932560616066e-11,-11.1784066324619,1.1325746840671108e-13,-3.023231105918165e-11,-3.565501321081852e-11,-7.723637454836387e-12,2.3428774180246917e-11,-4.832364356354583e-11,2.2461283555503868e-11,8.821593364338355,1.906667128483137e-11,-2.5677971058815415e-11,-2.997010874350761e-11,-8.990468641303726e-10,-3.5804683176688044e-11,5.0568192491220305e-11,-9.949390433519272e-12,-5.373717888194999e-12
0,1,0,768,1024,1.0,size,restricted,0.8153533743638489,-3.1220456096191867e-12,-5.217369855428241e-13,-1.4536703935793097e-11,-2.3019646681048957e-12,1.9522420359845673e-12,4.734720629548965,0.13438335138515453,3.6158012812237743e-12,1.9952260447627424e-11,2.8872699385684917,-5.859227666814012e-13,2.714666664526673e-12,-2.7769144633326335e-12,3.6299462515110956e-12,-6.385340565096333e-13,-3.5011424302429724e-12,2.3728915253245727e-12,-12.24362607948675,3.412973501651802e-12,-2.532264470340557e-12
0,2,0,768,1024,1.0,size,restricted,1.0580021134141284,-2.02927953885986e-11,4.125486739108383e-11,-2.536190286139697e-10,3.859473281811329e-11,1.653798893304792e-11,4.292709235436616e-11,5.868904711502622e-12,15.629076479363746,5.458232283267449e-11,6.076489300835005e-11,-4.982476437896976e-11,-3.9205606193858555e-11,-5.6500773232911945e-11,-6.25390338726999e-11,4.600186211421417e-12,-1.7622858328671652e-11,-2.0647224213528046e-11,4.370923515945979,4.011826181941097e-11,-6.499769355820389e-11
0,3,0,768,1024,1.0,size,restricted,1.0121178850553745,7.774205720364098e-12,-1.1373740770955118e-11,1.1206606119214336e-12,9.38686015178145e-12,1.1047135565479623e-11,1.0615753439047596e-11,4.650903400447224e-13,-5.574495402453462e-12,-1.0357121536718964e-11,-1.013991144866732e-11,-9.72914665961284e-12,-11.106058652294635,-4.080748242247686e-11,-1.7248117023922374e-12,-7.231025708688094,-3.3765935437725654e-12,1.8986514698298772e-10,7.47466212225941e-11,-1.1073472562607247e-11,-1.6629156368082447
0,4,0,768,1024,1.0,size,restricted,0.6320756629843411,2.313973057136813e-12,-9.689596196781489e-12,5.259569320223881e-12,6.944001334660138e-12,-2.9220065437350366e-12,3.0298019997129964e-12,9.80348096187e-12,2.898173644481218e-12,14.906130689580355,1.8691131091899783e-12,2.7473727098090064e-12,-6.1858478779764914e-12,-9.419600001779723e-12,5.09386930962373,2.336119759714392e-12,-5.484298506162173e-12,-8.488770635307507e-12,1.073730638449085e-11,-2.5867790140776275e-12,1.0705334045252197e-11
0,0,1,202,1024,1.0,size,restricted,0.9776129916657822,8.87276165454307e-12,-4.660073467104207e-12,2.0884522029591624e-12,4.514565226462781e-12,-3.0317411146007455e-12,-0.8018354278292733,0.6409543926404061,2.154815705238213e-11,7.961653883817125e-12,7.733548817862247e-12,-1.243995290195602e-11,1.780174401880771e-11,8.846755456998391,-2.8365637049976833,6.873891017204314,1.7453663997805103e-11,-2.5283472928050225e-11,-5.643060777915612e-12,6.048063038782777e-13,2.1717711663082562e-11
0,1,1,202,1024,1.0,size,restricted,1.4508957752959046,1.3953016141749667e-11,-2.6603180258574706e-11,7.219662204312097e-13,-1.8954991536810122,-8.615443033134645e-14,1.9571273350552926e-12,-1.2284009431532368,-6.586152668182582,-1.0866405466229752e-11,-2.1463584628576554e-11,-0.8201657219399128,5.584749267937479,1.5326644089677734e-11,3.121881181390477,4.9725741164811945e-12,1.036522582233828e-12,-3.004610346957962e-11,-0.7631510633327101,8.109141514826238e-11,-2.0657246449698283e-12
0,2,1,202,1024,1.0,size,restricted,2.7889224095765477,4.4530667339248067e-11,1.2235349707657929e-12,-1.3827792438840577e-11,4.138161035163285e-12,0.2517189194125078,1.1702669310056006e-11,2.2086039090858956e-12,8.634864917614628,2.897133917519563e-12,0.40356877665552265,3.550894485916979e-10,4.312928998527579,1.6044907994244622e-11,-4.724591582718207e-14,-3.1906040344475396e-12,7.222820775694812e-13,-3.711856929272025e-12,-4.56402648817636e-11,6.396918386861973,3.3025162575572556e-12
0,3,1,202,1024,1.0,size,restricted,1.986891758254328,2.0905176158026205e-12,-1.128030448800247e-10,-2.9821145847932666e-12,4.23094116683744,1.337665535434925e-12,-2.5391887675847954e-12,5.928992148700231,-0.6147658589173639,8.8560605542207,3.190573986708977e-12,-6.600301788330177e-13,1.5686176643648994e-12,-6.928013142374912e-13,3.4059061957217816e-11,-4.444577750460963e-12,-4.3582337145362467e-13,0.3692402705767612,1.0419144420124274e-12,9.00427174067959e-13,2.755672262232154e-11
0,4,1,202,1024,1.0,size,restricted,1.3330839804445807,-3.5039416499023477e-12,3.4588234830500825e-13,7.685194482745122,-0.9644903155745955,-5.042155808740382e-12,1.1328496003407487,-1.7059360923075424e-11,2.245508030970139e-12,3.382375737880023e-11,3.1372862268324334e-12,-5.185058423743712,-5.325257750179202e-11,-1.8338026343222293e-11,-9.892765530215124e-12,2.2163617600617878,1.241759951878929,3.3978662278261863e-11,-1.1845956631295694e-12,-2.5196427849671983e-11,-1.5742854650937366
0,0,2,54,1024,1.0,size,restricted,2.064704940968927,3.077207673112686,-2.016628503125916,-0.3223534728103004,-1.137769503063375,1.3723073222405333,-2.1032933128093103,2.3604076750883745,9.412346874692124e-12,0.40285234013795646,0.16027802260321336,2.0516642505282742e-11,-0.9976971150185843,-4.045136943436386e-11,0.14630903147576152,-1.4490532692118618,1.6738901361863723,-1.0655053979789397,1.3378605337135208,0.3765866911529717,-1.178271600278237e-10
0,1,2,54,1024,1.0,size,restricted,1.7835635377387704,8.563669896937054e-11,1.3782752568516938,-0.42169334934754216,2.3635900699099213,-1.1238316948137121,0.7937174343550482,0.43907314586151286,0.9089548276527134,-2.3874779173607226,-0.4247090612538627,1.895490991229944,-0.20863777956962024,-6.329991711255143e-12,0.3002448698069444,-1.6146732525983318,0.16720699517857876,0.3303500567768443,2.5371804865837255,2.2285892894737565,0.4763035176736513
0,2,2,54,1024,1.0,size,restricted,2.073360832350035,5.3297713027129054,0.9874052485980861,1.642589913927863,0.861350587959928,0.847043898395461,-2.704287798041305,0.3486419994340854,1.0132122041152323,0.9212215340297875,1.1508041253286944e-10,1.2555480738780602e-11,0.5581029829283582,0.6159548217321555,0.31685074677313246,2.2976471855678184,-1.5187104257898775e-11,0.3157385712884971,-1.0977131668009056e-12,0.6139939518559597,-0.626187252070313
0,3,2,54,1024,1.0,size,restricted,1.8684449041215136,-1.2838381046664283e-11,-0.4182527118923762,2.7620777148591644,0.8646256321981086,-2.083969108601814e-11,3.8178930385942075e-10,-2.2639488430367694,0.8957745641698337,3.305817856399334,1.5624280916301942e-11,2.727540343839588,0.2038206318800267,1.5852004972496316,-1.0150431782906826,6.108160683355482e-11,1.371700832005892,-1.2242651447409727,0.9845330462166733,0.37739900208641153,-2.823537132147444e-12
0,4,2,54,1024,1.0,size,restricted,1.9090047008046014,0.30467247183696594,-1.9039805620808965,1.9355809897633565,4.056649265144943e-12,0.45537713457743284,2.830886929981906,5.5484243241200644e-11,2.7092917376684853,0.07749226088892046,-0.7207249719490295,-0.7474484786654774,0.15949354308916644,2.830565196610653,0.5390510833614005,0.6388716478223497,-0.48580030811379504,-4.178014283468394e-11,0.8285386502639445,-1.1986553015416095,-1.6335687313223712
0,0,0,768,1024,inf,equal,unrestricted,0.3810882858430515,-6.487024104547069e-09,2.846100519114327e-09,2.5853971322503624e-08,-19.99949283306188,-1.1280229037332209e-11,3.266839865942731e-09,4.250811887134313e-09,6.878739783278448e-10,-2.3225827414412152e-09,9.04628773757079e-09,-2.203881970367382e-09,0.0005042004502036526,-1.8147966310142515e-09,-6.489461301760275e-08,3.2241310227535404e-09,-2.7025377488220456e-06,4.281088653389481e-09,-2.0967303261562536e-08,8.944473363282498e-10,4.749033482199367e-10
0,1,0,768,1024,inf,equal,unrestricted,0.9444190712266107,3.507332894642395e-10,-5.519628423572687e-10,-7.159495864166581e-10,7.339678093096654e-11,4.715229561262874e-10,1.1145515658393094e-09,7.340326412004629e-10,-3.327542861412167e-10,6.077671541850254e-10,9.212058055074659e-10,-1.2670981164155485e-12,-2.1247538401458593e-10,3.1559560602852707e-10,-3.4534368777166623e-10,-5.336794415967279e-10,3.3267970436544226e-10,-2.0395998839064386e-10,-19.999999960111197,-2.4753165140481245e-10,3.942781162998398e-10
0,2,0,768,1024,inf,equal,unrestricted,1.1371715166090073,3.231567612031999e-11,-2.3099027335585464e-10,-4.910356660417562e-10,-2.594344393485063e-10,-1.2788675564934547e-10,-2.727009231257711e-10,4.641907837748324e-10,19.999999964875837,-3.662917181392719e-10,4.785910259028531e-10,2.3726599247552567e-10,1.9116036236033872e-10,3.0109738502725406e-10,4.145867430516867e-10,-6.527669974905611e-11,-4.863856637084869e-10,1.0695998247956304e-10,5.071403108772028e-10,-2.439541304452033e-10,4.0069699509551535e-10
0,3,0,768,1024,inf,equal,unrestricted,1.1314878778069593,-2.4088959776639326e-10,2.282947880400553e-10,-8.113996436193175e-11,-3.9382130674419347e-10,-3.568535818952018e-10,-2.4661825823959947e-10,-1.052992296617427e-10,3.37688268919955e-10,1.7988859644330638e-10,2.9190417211966936e-10,1.6700527109263217e-10,-19.99999996297876,-4.729352248203074e-10,-2.2762216003153074e-11,-1.0179515130713523e-09,1.6124223769162277e-11,4.231165683276651e-10,4.203677512273101e-10,2.1832673861811221e-10,-4.9088601295015e-10
0,4,0,768,1024,inf,equal,unrestricted,0.6342355108144507,-1.1183204918695636e-11,6.170258928653615e-11,-2.632440585983604e-11,-3.7221998711577765e-11,1.379741399241612e-11,-1.470617937665434e-11,-6.361081699706113e-11,-1.974780944775455e-10,19.999999994975,-8.892335845817423e-12,-1.3371742135393477e-11,3.1694704604225986e-11,5.780844790537338e-11,2.347591451463697e-09,-1.1296097074204959e-11,2.75196001047343e-11,4.867618128773987e-11,-1.3434656432167347e-10,1.200612125822372e-11,-7.906048093446703e-11
0,0,1,202,1024,inf,equal,unrestricted,1.0581300872967525,5.989359640902777e-11,-5.947893278547193e-11,1.2293069078280646e-11,4.3387847130609236e-11,-4.326748676269854e-11,-3.7819853378970995e-10,2.7397127600662517e-10,1.4811635735264298e-10,6.081080923290214e-11,6.998292020890075e-11,-1.5067829831513754e-10,1.38410388685906e-10,19.999999993541262,-6.815086010876513e-10,4.6366233809597577e-10,1.391505928604221e-10,-2.109031265173243e-10,-7.237884372338973e-11,-1.316355743408017e-12,1.3346465897077923e-10
0,1,1,202,1024,inf,equal,unrestricted,1.7911387382301924,1.364610635982992e-09,-2.6958885926595213e-09,-1.092093956214436e-10,-6.755080209293847e-09,-2.0100861590080932e-10,1.4604670768398543e-10,-5.49271317567875e-09,-19.999999874496513,-1.90788355435073e-09,-2.970454433994495e-09,-4.757480038983306e-09,1.2116183605376627e-08,1.1505839508889979e-09,5.451017611841963e-09,6.832291702174792e-10,7.015927680491928e-12,-3.4436042770417714e-09,-5.028799160446042e-09,2.364060050779479e-09,-5.403337624026365e-10
0,2,1,202,1024,inf,equal,unrestricted,3.3070104496640136,1.7567175170108234e-10,9.097135421135097e-11,-5.065560770036547e-10,-5.181394826951799e-11,4.392834968298817e-10,2.2684337923249344e-10,-2.8016169573272718e-11,19.999999949081268,-2.8787506023979895e-11,4.5513068444359433e-10,3.939583798897791e-10,1.4121385728407635e-09,2.6461494355288266e-10,-1.7674605249258461e-10,-3.4336820923967364e-10,-6.542255343396899e-11,-1.9464581290418917e-10,-6.790973456622425e-10,4.536826187285548e-09,-6.148279427251303e-12
0,3,1,202,1024,inf,equal,unrestricted,2.3301550121327814,4.167057292659134e-10,-1.9047240538762846e-09,-6.242068470832842e-10,4.049908749532744e-09,3.0871624400199865e-10,-7.101234477913754e-10,6.459612341082655e-09,-3.2341708334485147e-09,19.999999931322904,5.168609707271501e-10,-4.700897906737822e-10,3.8678177317675515e-10,-3.942601542448417e-10,1.1581373445653428e-09,-8.46636673467137e-10,-2.244126631593831e-10,1.8271098025093153e-09,2.084364655431668e-10,1.253335020695841e-10,1.2425252054374484e-09
0,4,1,202,1024,inf,equal,unrestricted,1.5310457880504964,-4.971035192489249e-11,3.2147058671922194e-12,19.99999999420224,-3.467775289678865e-10,-5.747906615431773e-11,2.537954764956586e-10,-1.1048650018588504e-10,1.741817804234671e-11,1.1847125536677526e-10,1.6722461278600234e-11,-4.864466139348752e-10,-1.635338065225029e-10,-1.223280968911773e-10,-7.611279332018882e-11,2.944995062392003e-10,2.4176302560913015e-10,1.0222363551660482e-10,-1.709955555247649e-11,-1.340592730560284e-10,-3.4834656771178114e-10
0,0,2,54,1024,inf,equal,unrestricted,2.9070529396757623,1.1586597260826143e-09,-19.999999985444756,-3.164646514766371e-10,-7.152715835883404e-10,1.6759820343906667e-10,-5.153613186500694e-10,7.50759693479709e-10,-5.0851245333728835e-11,1.1504251959190406e-10,9.555947886414302e-11,2.972069631514366e-11,-4.17336633263136e-10,-3.643302148965624e-10,7.512988566363449e-11,-1.1396850856169212e-09,4.2565424040727855e-10,-9.315718723610007e-10,2.656612021623902e-10,8.503829151066698e-11,-1.480270287573433e-10
0,1,2,54,1024,inf,equal,unrestricted,3.6357653368755964,-5.177068113849137e-10,5.03477134179043e-10,-5.257569400973569e-10,2.224332974258659e-09,-1.3027428379635895e-09,2.422276202762583e-10,-2.721101612653332e-10,1.7237045152672822e-10,-19.999999965323017,-8.914897480400918e-10,8.784473002332804e-10,-2.8551406354449754e-10,-2.8559324849906966e-10,-3.909714620758696e-10,-5.885788351829937e-09,-2.0315627057765494e-10,-9.974519238812636e-12,3.914827947096324e-09,3.122349670591702e-09,4.371103040093412e-11
0,2,2,54,1024,inf,equal,unrestricted,4.222462111158529,19.999999975606418,6.66975912511914e-10,9.028209932851251e-10,4.4957449985732227e-10,2.1507532164452239e-10,-4.4796960093511405e-09,1.821825198036194e-10,2.69432460346871e-10,4.936139986007565e-10,8.312394280412017e-11,-1.8972543659591614e-10,4.578361254552165e-10,6.299930823722437e-11,1.968702132462653e-10,1.12072923770153e-09,-2.720369178550509e-10,8.032958118922443e-12,-3.141274170162702e-10,1.6036706461549925e-10,-6.592979147699137e-10
0,3,2,54,1024,inf,equal,unrestricted,2.903450423166024,-3.5445863351295083e-09,-3.1148191574570265e-09,3.590126704270951e-08,2.3751320275614943e-09,-2.114825117730842e-09,-5.323568299148219e-10,-19.99999969754097,1.5034085834674243e-09,5.4895124346938074e-08,-1.0801511485236458e-09,2.3329334002529833e-08,3.746389376882026e-10,4.125054479789792e-09,-9.989542002288263e-09,-2.0308138831909227e-09,8.135468925153052e-09,-2.106646116212868e-08,2.5493717402320446e-09,6.259849238719841e-10,-2.075117272011097e-09
0,4,2,54,1024,inf,equal,unrestricted,2.7181687642707835,-3.2559469089841623e-10,-3.739554282562128e-09,2.227067085483307e-09,-2.49045431129105e-10,5.277401624107847e-11,1.9680085100756843e-06,-3.2152424411351734e-10,5.576111762228136e-09,-3.576044300603828e-10,-1.0698968856290926e-09,-3.0746073037311532e-09,1.468173556660404e-10,5.720652566779575e-09,2.401746087610232e-10,1.9030595074843433e-11,-5.596329319189784e-10,-5.243528040747442e-10,4.055017144396489e-10,-2.124919124068033e-09,-19.999997983954156
0,0,0,768,1024,inf,equal,restricted,0.10864129906579512,-0.10640655824838545,0.2360507047537978,0.9769100930389956,-0.4202357536999722,-0.1980750873726325,-0.16589402095552291,0.5295603231647273,-0.3438492607673876,-0.537169729486408,0.8129832148392735,0.016605420997328015,1.4179726045958736,0.4379160201761329,-0.3458639701411605,0.7721544506168115,-0.5596136035702306,0.673264390856458,-0.5363658342527936,0.7988701989723986,0.36287651784053304
0,1,0,768,1024,inf,equal,restricted,0.1439372776791531,0.5210471043660622,-0.22804562290463148,-0.46936634986240267,0.5318766939030859,0.42422546017803586,0.2727674369873683,0.8905762048039957,-0.5086750734993527,-0.10475715650520351,1.0538770801460804,0.006721026167799722,0.11941006637943642,0.8731571592073646,0.624278040563848,0.07755380207390294,0.14000299366033245,0.37293694529897586,-0.9219974359330176,0.2163263820925494,0.4636876156290565
0,2,0,768,1024,inf,equal,restricted,0.24054117615565543,0.7984439752812927,-0.38978358403037344,-0.4763024247975781,0.3266835035998396,-0.3958419594441644,-0.6079027095930387,0.9008746238370371,0.9198280863992081,-0.44445857049917226,1.1142379704780483,0.8054457710294428,0.24080499304131903,0.9714430558769275,1.149938610258136,0.9627453021461425,-0.06383603432780184,-0.09751056522776233,0.4348801687699107,1.0311862337895825,1.0631744544701351
0,3,0,768,1024,inf,equal,restricted,0.15679090997243084,0.26844184183892705,0.4137077171266677,0.20656127220766524,0.23956503348711994,-0.6578260605499715,-0.47721430272002074,0.08009435349183425,0.26168068168329583,0.01087424715786759,0.7209151237341295,0.21705998693998088,-0.8052401379548009,-0.2927386826137379,0.8442729769845471,-0.38073227243305585,0.09592876312903795,0.29241092575525307,0.3891094746647183,0.9396798275527426,-0.7677286520217362
0,4,0,768,1024,inf,equal,restricted,0.1647358011396481,0.19484535205874084,0.7043422162325084,-0.15468050990426993,0.4742762660791604,-0.050027283773132314,-0.7760375501331974,-0.5848206545021893,-0.8793833375905855,0.5006841512268395,0.5067689128025901,-0.01979359694122558,0.6512272377819367,1.0316497859860756,1.6232993235627111,0.5207394783283107,0.08127267139988832,0.7597755003744864,-0.8685185037834243,0.6172384822606541,-0.4432424304044009
0,0,1,202,1024,inf,equal,restricted,0.4620510186942063,1.1312718286361396,-0.09423157944513237,0.43346647722958725,0.5797129077830195,0.4089374388229982,-0.689419077416467,1.6086239511612035,1.5612689733859748,1.0183990410954897,0.7770074505841135,0.33499422032423043,0.7720553039584902,2.143847115717247,-0.9257075160181859,1.5978381500380145,0.924921905095259,-0.44875759549087985,0.092504753058988,0.4238971992037299,1.0856061914156758
0,1,1,202,1024,inf,equal,restricted,0.4946329157937755,0.8812895760497106,-0.4950559383649716,0.22159562405265915,-0.7759970323758373,0.3032769998543652,0.4888121644649762,-0.42334862284231,-1.0264493383244928,0.11185885127273963,-0.30113244276044654,-0.3332007302448265,1.2517810739547401,1.1116619545308082,1.295066271055285,0.6013190446990573,0.25869820110681147,-0.23818315402217322,-0.34428745810568134,0.8842681143870332,0.14578284798956564
0,2,1,202,1024,inf,equal,restricted,1.1088032378759132,0.9795311559330047,0.047827462569841446,-0.21332040662912966,0.6655159302877293,1.2057576166502533,0.547772838107331,0.6105589685431395,2.6244340980961423,0.7472593870722055,0.9842801542329421,1.250948145087255,1.6455068031363902,1.0005158568701642,0.29662470486207787,0.1502377468003622,0.3717043654673168,-0.04191547843801396,-0.3678483481919058,2.035514905658078,0.6060148953954911
0,3,1,202,1024,inf,equal,restricted,0.8669980463367275,0.5178596475957605,-0.6048482361482622,0.06660748117278686,1.5758578829878986,0.6326146065291905,-0.14247920351738702,1.834003821301169,-0.6667635424078452,2.2219699364834957,0.8732678645945565,0.36390793632900403,0.5938639155915476,0.4166105102859771,1.369215916330608,0.138450913835026,0.43320645549528275,1.0851199428020921,0.08724416084952215,1.0857359425084543,1.2313337371474442
0,4,1,202,1024,inf,equal,restricted,0.5549384996779957,0.6066912265942073,0.2693195046788467,1.7069324494570919,-0.5214186296045329,-0.04280087922835466,1.013889555795213,-0.3544679183499811,-0.0005123238825748478,0.9838604087172085,0.2369070495167533,-0.6876309988226399,-0.5245571264453501,-0.3687652352775959,-0.43983430380821215,1.320414812104071,1.4637020509269476,0.7741434495285157,0.224888588179351,-0.22582431603904646,-0.6205708145220453
0,0,2,54,1024,inf,equal,restricted,1.5680839812124683,2.238494259627187,-1.556961254325653,-0.5707102692370619,-0.4699845469143365,1.2165771645887704,-1.4944667542956704,1.592011909294028,0.5572758228972864,0.274810574909021,0.5885208435821307,0.2548783153428597,-0.6544983277788959,-0.3604392772378809,0.9926892403945331,-0.7563362208491028,1.1249739166524206,-0.8007445502970141,1.3990104236052658,0.9399194528407313,-0.5079883726595066
0,1,2,54,1024,inf,equal,restricted,1.300886927161808,0.13961448790808795,1.0735083542496375,-0.3547039420274342,1.800958406290904,-0.7471485311296211,0.7715419802537232,0.46624946816998064,0.9190319634689853,-1.5535994954095074,-0.34198481631325567,1.5403916529464918,-0.22059026480237748,0.1226816031260969,0.2868581780652159,-1.2026676785085795,0.24282420642959898,0.4877941283839284,2.018488531694876,1.611807153597171,0.5239266803462674
0,2,2,54,1024,inf,equal,restricted,1.586708740867221,3.649233921296952,0.7361934885500848,1.1939331704855667,0.964975394227494,0.8514180283122037,-2.0519901950498527,0.5117306379105078,0.946517556366552,0.7671639028492894,0.5507316931126639,0.2510143332681468,0.7477859981355973,1.090618800886666,0.8413642261731124,1.9146170030142367,-0.28235724251529043,0.5744398196238538,0.21037607808294342,0.9440582561645623,-0.7017415699373659
0,3,2,54,1024,inf,equal,restricted,1.3322998103959207,-0.05907053297331498,-0.46259994367867163,1.785322790710445,0.8551034793890014,-0.4154369173621628,-0.165288015659323,-1.774242236986421,0.8059850097807806,2.391299133216827,-0.10143295017157157,1.6389353869187784,0.8201787161244154,1.0749190173086358,-0.6235773692473238,0.437550638758385,0.7149058130906187,-1.0355290337932037,0.8725465982864592,0.6407042206865182,-0.054669333302275934
0,4,2,54,1024,inf,equal,restricted,1.4042619670528143,0.5551667376983492,-1.6020685063033728,1.4903023092657945,-0.19613740772259347,0.13307876443883215,1.61078295878524,0.11789559048309842,2.108773823435874,0.14299162110727454,-0.387480257130009,-0.7435706946039485,0.7580388654587482,1.854461876884478,1.049131494589512,0.7346047653041804,-0.6894630857189324,0.04521191787520506,0.9277749076453575,-0.9089045818372626,-1.2836621985977312
0,0,0,1536,2048,1.0,size,unrestricted,0.6031623412364461,-1.1684906303575936e-09,4.957786050604037e-10,6.374753645656424e-10,-6.010134243500683e-10,3.2042843907392465e-10,2.6693005339058965e-10,5.843539808735885e-10,4.609321697739632e-09,19.999999956468844,-6.516423638819418e-11,3.806060801794253e-10,2.1258551076336853e-10,-6.669029959878164e-10,-5.179864153013732e-10,5.934737690983723e-10,2.3010875311369504e-10,-2.617137557453698e-10,2.201919078849794e-09,-4.867360263924608e-10,-2.3768721825737043e-09
0,1,0,1536,2048,1.0,size,unrestricted,0.7489211034762405,2.3648780152754132e-11,-4.557548227374619e-10,-9.517049257864641e-11,3.116839209434088e-10,6.003320042912303e-10,2.4426142001963857e-10,1.0007788977494605e-09,2.0200932707670892e-10,2.6160920494136645e-10,2.6796488087609997e-10,-3.3410312746224964e-10,3.5046034278365127e-10,4.880507481237216e-10,-4.032540340178662e-10,-1.5909753895071407e-09,19.999999958454904,-6.770553851003629e-10,-3.08126035944902e-10,-2.251991197078368e-11,2.0204151255037274e-10
0,2,0,1536,2048,1.0,size,unrestricted,0.49577708420734173,-2.7240599540379446e-10,1.3017146889904927e-10,-19.999999995746684,-1.2815269632448892e-10,5.364728084847464e-11,7.712746673890071e-11,4.3945997992278007e-10,7.439713080208523e-11,-3.5930953012162114e-11,2.585898413711651e-10,-8.180606317906814e-12,4.291491749643033e-11,5.124251811590232e-11,5.0058993605147196e-11,-1.693566197926805e-11,-2.98996197886853e-11,2.3676671992493572e-11,7.896840901833973e-10,-7.881205409163844e-11,6.958319569366093e-11
0,3,0,1536,2048,1.0,size,unrestricted,0.6468524614093694,-3.283159392036338e-10,-3.380775103261146e-10,-3.829791370597031e-11,-7.599532721688874e-11,-1.9823728848973093e-10,-9.120368316873379e-11,1.796230849006759e-10,3.6818261920238195e-10,-3.418516613113094e-10,1.799085030719409e-10,2.839621728678176e-10,-19.999999962460418,-3.526181945327821e-10,1.4879512231274337e-10,-1.4757346698787382e-10,3.557866347722648e-10,-9.305613410114191e-11,-1.2401322032381496e-10,3.544243051121974e-09,-2.911392520626609e-10
0,4,0,1536,2048,1.0,size,unrestricted,0.4396074017802105,-3.007886705053246e-11,-3.6429545941905335e-11,-7.656313221979653e-10,-2.4160780126374156e-09,6.502245154296376e-10,3.322631652108814e-10,-1.771340873022765e-10,-4.220464574245071e-10,-5.14350925646934e-10,5.404764763895196e-10,-19.999999956769447,-1.1302373778861949e-09,-1.6554705398548673e-10,1.2315908195382757e-09,7.375974359792366e-10,-3.8759165768702724e-10,-2.1378464647571394e-10,-3.959423073330435e-10,-4.800505974259338e-10,-1.3260431763087169e-09
0,0,1,406,2048,1.0,size,unrestricted,0.9081961100199877,5.842853819282157e-10,2.3442574221406603e-09,-3.5028859478244753e-09,7.134574453817276e-09,-7.927281131903845e-10,-2.771237750732149e-09,3.5380613254068944e-09,4.209679963828437e-09,5.5322308574617385e-09,6.227882047460172e-10,7.878973482028965e-11,1.8994132011433294e-09,8.715086271080422e-09,-19.99999984270088,1.1039326627515561e-08,9.612574799482359e-09,-2.1372212385499147e-09,-1.5803765168898368e-09,-1.3603926193488246e-09,7.618970294966557e-09
0,1,1,406,2048,1.0,size,unrestricted,1.953103668193254,6.463841063955286e-11,-1.9770329080041314e-11,1.5126957995849784e-10,-7.810062183817117e-10,-8.101012949883029e-11,-4.863724467001911e-10,-5.329358635083507e-10,-19.99999996161644,7.964143440159408e-11,-5.110334237661678e-10,-7.942018925180885e-10,2.864858401748503e-10,2.889147341969319e-10,2.7791995049978733e-10,1.0374563056139397e-11,-3.5001327573920424e-10,-1.5116048683525706e-10,-4.790924011961327e-10,5.04648019805453e-10,3.0414988735451366e-10
0,2,1,406,2048,1.0,size,unrestricted,1.526242673478393,2.287391941925832e-10,7.040756251834569e-10,-2.2957751702340755e-09,4.279661243064919e-10,-8.494343934363058e-12,-1.637576008480893e-11,1.224756762130859e-10,19.999999949665174,3.030889813160071e-10,2.993700345802317e-10,4.1436660454389247e-10,2.7608151640914594e-09,2.8904495391923566e-10,3.6227191144852215e-10,-2.562654399143306e-10,1.8580374275842903e-11,1.4716548904761142e-10,-9.14079320174264e-10,3.463861306218038e-09,2.1345139900922395e-11
0,3,1,406,2048,1.0,size,unrestricted,0.9188746917705268,5.372124045159097e-11,-8.529422799478792e-10,1.5767655045052974e-10,6.565670824732978e-10,2.618827407461105e-10,4.5105238048771297e-11,19.99999998808713,-8.481073956128668e-10,9.742320880304315e-10,2.3398884137850565e-12,-8.538051491448611e-11,-8.477466648853795e-11,-6.170040605728213e-10,1.4830450818197502e-10,-4.6038886291060734e-10,1.6830891053209077e-10,7.889263965704824e-10,5.529153026644824e-10,2.0364342811305346e-10,6.254050219944011e-11
0,4,1,406,2048,1.0,size,unrestricted,1.2703328098229245,1.0523953899031127e-09,9.85408864296637e-10,19.999999908969766,-1.6516056753522223e-09,-9.307704131036265e-10,9.116165606532924e-09,-2.6320444415881558e-11,1.2684509789520403e-09,3.1867817812727957e-10,2.743808652085331e-09,-1.7656324383787431e-09,1.8868723302955792e-10,-5.6972457057338885e-12,-8.530166738919571e-10,2.0692786581131085e-10,4.730864035839479e-09,6.336179967098777e-10,-1.9171657292129237e-09,-8.047151562850557e-09,-1.3167384635951458e-09
0,0,2,106,2048,1.0,size,unrestricted,1.7583314629946007,7.055090002033847e-10,-7.721450344044024e-10,-6.804264038444182e-10,-1.0806732616460468e-10,7.292111008772403e-11,-2.847550325823251e-10,9.389629986642168e-10,4.367823754904515e-10,19.999999989915292,-2.478680938160786e-11,-2.3131609488067928e-10,5.2309621200246486e-11,-2.2955103822516818e-11,3.186835951600324e-11,1.814380365370066e-11,5.809750561326997e-11,-1.7057318859927366e-10,2.766063481071079e-10,4.1174868291086063e-10,-2.9559277895282213e-11
0,1,2,106,2048,1.0,size,unrestricted,1.6892788450600036,-3.5196329988926007e-10,3.9898219083094427e-10,-1.9757076652138687e-11,4.4261931381565466e-10,-3.4784572582136106e-09,1.9595484906377155e-10,-2.27015285713627e-09,1.057985867741618e-09,-1.5304242393014466e-09,-5.991321718308233e-09,3.142578894865524e-11,-7.197822543309115e-10,-2.799787107608436e-10,-19.999999953233534,-1.2320122588736151e-11,1.7590804632130366e-10,1.4416437073516226e-09,1.5415975144775986e-08,2.5508913312420373e-10,7.879780043511648e-10
0,2,2,106,2048,1.0,size,unrestricted,2.6718166748435896,5.01978288066835e-09,1.683777201827224e-10,7.832009109996003e-09,1.3902720226247331e-09,2.2689003261989474e-09,-19.999999900794815,3.4838926897017516e-10,9.267983784005137e-10,-7.949475886053077e-10,-1.2022872632985558e-08,-1.615635711553945e-09,3.307394316418783e-09,1.0253918491236177e-09,2.4284021054898508e-09,1.9001205347389727e-09,7.786098810806441e-10,1.2286255914428077e-11,-1.1613614526586162e-09,1.399539991776626e-09,-7.413988928989879e-11
0,3,2,106,2048,1.0,size,unrestricted,1.9914793101770383,6.232581754097564e-11,-9.729218993413315e-11,19.99999999628346,-1.1241069828162909e-11,-2.991414168313275e-11,1.1145397933552575e-10,-1.8930531309879656e-10,1.776394281737452e-10,1.8573257254977926e-10,-1.261083151355047e-10,1.340402821343536e-10,9.00561034410939e-11,9.96317405222106e-11,-3.750912915869287e-11,1.0104143052817132e-10,3.959398520231576e-11,-2.2637723045943463e-10,1.1544637405527977e-10,7.204741781949028e-11,-7.972592418040819e-11
0,4,2,106,2048,1.0,size,unrestricted,2.4524692204806393,1.251905791037625e-11,-7.323602023581221e-11,-3.321161310209216e-11,-3.4410747380647493e-10,-3.769044523341441e-11,8.432436243701003e-10,5.336323677457621e-11,1.3370902789616146e-10,-4.847552460339384e-11,-1.4107853840537975e-10,-9.361395815601836e-11,7.223361258361478e-11,19.999999993721264,-7.667435561476484e-11,5.033717908671953e-11,-1.378058471462197e-11,-7.95583743752558e-11,1.40863378613412e-10,-2.3998399344607333e-10,-3.336550200460112e-10
0,0,0,1536,2048,1.0,size,restricted,0.5676230869947156,3.2489062757491142e-12,-1.3467042181186766e-11,-1.6367454648030412e-11,1.553955123614645e-11,-9.192135398595109e-12,-7.700176028151652e-12,-1.5443945562650227e-11,6.188956190183926,10.84984042104751,1.2516236544307263e-12,-1.1016172161442577e-11,-5.976136163341174e-12,1.6365081127789842e-11,1.3048147175852565e-11,-1.5972790674432645e-11,-6.7853784484483055e-12,6.802566926212227e-12,2.3579885178165263,1.2474669316611201e-11,-0.6032148701374752
0,1,0,1536,2048,1.0,size,restricted,0.63315766504665,-8.063427487195689e-12,1.9343292889331346e-11,6.576690419200055e-12,-1.9064888657473454e-11,0.8726787875858375,-1.7943973630194934e-11,3.9408208408041245,-1.8106596306278445e-11,-1.9121897893548432e-11,-1.938985218104089e-11,1.910383470522929e-11,-1.605464228648121e-11,1.2178632301014387e-10,1.93547470991884e-11,-5.672792822406125,9.51370754714576,-2.6543458329301234e-10,1.7797290891401887e-11,-3.781851838984309e-12,-1.8684474111003116e-11
0,2,0,1536,2048,1.0,size,restricted,0.47844220328181786,-1.6396032482770456e-10,2.6714577062786194e-11,-7.371490842592746,-1.3204787413265132e-11,-2.9049229111346954e-12,5.083605693197651e-13,4.257861522825776,6.572065278728618e-13,3.1622107927872724e-12,0.775090556110949,6.197213356913156e-13,-3.400408369998924e-12,-3.0585493108004174e-12,-3.0626163422882113e-12,1.8076767114256137e-12,2.7670263877142153e-12,-2.6740765764935468e-12,7.595557077751291,3.7869759459316606e-13,-8.278794518295049e-13
0,3,0,1536,2048,1.0,size,restricted,0.5677761573825373,4.461672343916228e-12,4.6445450158810975e-12,8.946685607725933e-14,4.193512458156819e-13,2.567659049050433e-12,8.678984928913861e-13,-4.342505914518025e-12,3.9723087450872356e-12,4.590322624887291e-12,-3.910677812945795e-12,-4.684412066439491e-12,-7.028984908143119,4.686974443391316e-12,-3.7216446878003e-12,-3.443668836436108,1.7458691927972165,1.188017022147467e-12,1.2660379593664189e-12,7.1047104977866,-0.6767665643789369
0,4,0,1536,2048,1.0,size,restricted,0.3495131601618975,-9.14841187480582e-13,-1.4435788875302744e-13,-2.3273631175429537e-11,-4.203195495636556,2.417739403164133e-10,-2.0168094825904564e-12,1.2734005095931008e-12,2.4836791066513157e-12,1.9516799755235306e-12,1.2935199891028067e-11,-7.493262880202916,-1.7867894404544558,7.664441006714274e-13,3.893969915902373,0.23866672512436132,2.4225183564293085e-12,1.665676404801545e-12,2.4598494425264207e-12,2.164626767109373e-12,-2.384115541902093
0,0,1,406,2048,1.0,size,restricted,0.7284272073742599,5.004426392230777e-13,2.333415286518935e-12,-2.4049748844189768e-12,1.6725791460441986,-2.244777235718015e-13,-1.66919188646381e-12,1.0907844481303806e-11,0.21563374099675614,1.1741678362039498,3.5993852648363434e-13,1.5541786201123058e-13,1.6964107244582678e-12,2.826712941456648,-4.752058565314953,3.834397850441381,3.203866725583076,-1.1141975278974271e-12,-6.064305411864137e-13,-4.765849892610171e-13,2.320583193896881
0,1,1,406,2048,1.0,size,restricted,1.0986051988444154,0.04604618098503685,5.0838081920038386e-12,0.574748435756794,-2.4146930726356257,5.746965235093743e-13,-1.0103601675701412,-1.1750936836834314,-4.023989776249926,4.3500203187563694e-10,-0.7741592907962609,-2.7184633523608275,1.0484206748423295,1.3533826522309385,0.9855668203760075,4.1607101580107455e-12,-5.6617289399714106e-11,-4.473140962690325e-12,-0.6838419476503603,2.162877053352825,1.0283568904374667
0,2,1,406,2048,1.0,size,restricted,1.1117412858253635,0.022839450963722977,1.5246095081503706,-2.2797620388699604,0.37363474515428485,1.913878519062849e-12,2.290909105057099e-12,1.3723588933420497e-11,5.7432608644665875,0.2805923345493684,0.022790728772969202,0.7059763703504045,3.8642721087507503,0.07995640321394878,0.8279977581801305,-5.333360321769855e-13,9.439775346167305e-12,5.3047460523527764e-12,-0.4186379660933703,3.8556697220154037,4.249064403377546e-12
0,3,1,406,2048,1.0,size,restricted,0.814048008481828,2.249931131655565e-14,-1.1023934934148782,1.232236231915003e-12,2.0267594209067963,7.075614966572785e-12,-1.84734797217217e-14,5.071906245789586,-1.2768727807367615,3.224042889950865,-2.370525248757691e-14,-1.7407354282999655e-14,-3.498500759971197e-14,-0.2839758391023847,1.2083452104661962e-12,-3.068779889016262,1.6278810481503768e-12,2.6965922124705943,1.248677228481536,2.8525370677268664e-12,2.921842574912422e-14
0,4,1,406,2048,1.0,size,restricted,0.9936913951643529,0.5427149957355095,0.23274957321311396,5.422074997990479,-5.678596345945407e-11,-3.1319457870501105e-12,4.303411576294486,1.911245111934084e-13,0.8967471001941142,2.5692353884433517e-12,2.313266092322048,-3.624439828781327e-10,2.316803411726749e-12,4.352592585085832e-13,-1.4852359286158766e-12,2.404380621359398e-12,3.0045732442953694,5.9542793362772235e-12,-0.5865919574088535,-2.697870461789697,-7.1658648782501715e-12
0,0,2,106,2048,1.0,size,restricted,1.048080874133786,2.3851860086195624,-1.0455959859684842,-1.0107500134954648,-0.17578799353104743,1.0801094461983756,-0.6578375341150009,1.8791877080316253,1.9749519318567317,2.406006835323548,0.2194498635483924,-0.10432639530734437,0.5433563164457618,0.27919331382256823,0.7259703449287946,0.7936779412502687,0.891780131877379,-0.3067343998235824,1.5518513031110022,1.7467049835122783,0.22154154737292955
0,1,2,106,2048,1.0,size,restricted,0.8999248175955723,0.17948579726035696,1.0458389991785018,0.39984772872694174,1.0199556140840658,-1.135993544277548,0.7815550581928571,-0.7253549315829634,1.653627281955632,-0.5888383641688396,-1.2804550177700291,0.5495439040095313,-0.2981713193437507,-0.07309204201393972,-1.1940698986138323,0.45493084244150395,0.967064713352829,1.5176806098164355,2.0358587974525655,0.7355841552213503,1.2934342814813358
0,2,2,106,2048,1.0,size,restricted,1.267918466486545,2.2072003542654555,0.31514836754673703,1.9986610629058745,0.9326544238315168,1.495706688466896,-1.9301000020339325,0.48335223106607705,1.1457239669699364,0.07367225997193033,-1.184287851000687,-0.1422113376160003,1.5571561569759351,1.0792707313396737,1.3602901811367627,1.3275136218163253,0.8093997727702831,0.3962442654514467,-0.01912568207461526,1.1393146834964143,0.4029663589867135
0,3,2,106,2048,1.0,size,restricted,1.3223207745287087,0.9108996320154803,-0.35900311444153427,2.5792777822531305,5.54848235073465e-13,-9.26821323520229e-13,1.3886836549631818,-0.9738620885671038,1.972517592678453,2.0320519370276853,-0.44254808694909525,1.5935265216814434,1.1942608243569792,1.2506506341857926,-2.0311492427267683e-12,1.6967416301688978,0.2740299970970276,-1.3908889494811258,1.2779110560342226,0.6631464979432478,-1.1104359230845638e-10
0,4,2,106,2048,1.0,size,restricted,1.09893840436852,0.7158648609180697,-0.19522676775154002,0.2607441768771018,-1.1006722521018328,0.07241890002155998,2.440788761064051,0.8988401871246886,1.6007247559216646,0.21790462545330766,-0.6480793318387003,0.023452351620572923,1.0537739724178534,2.5323813346675745,-0.01688878372128222,1.0810033294278087,0.25287141762788024,-0.3293638974559356,1.3505536079885216,-0.9319576977698723,-0.938487909932463
0,0,0,1536,2048,inf,equal,unrestricted,0.6031623412364461,-1.1684906303575936e-09,4.957786050604037e-10,6.374753645656424e-10,-6.010134243500683e-10,3.2042843907392465e-10,2.6693005339058965e-10,5.843539808735885e-10,4.609321697739632e-09,19.999999956468844,-6.516423638819418e-11,3.806060801794253e-10,2.1258551076336853e-10,-6.669029959878164e-10,-5.179864153013732e-10,5.934737690983723e-10,2.3010875311369504e-10,-2.617137557453698e-10,2.201919078849794e-09,-4.867360263924608e-10,-2.3768721825737043e-09
0,1,0,1536,2048,inf,equal,unrestricted,0.7489211034762405,2.3648780152754132e-11,-4.557548227374619e-10,-9.517049257864641e-11,3.116839209434088e-10,6.003320042912303e-10,2.4426142001963857e-10,1.0007788977494605e-09,2.0200932707670892e-10,2.6160920494136645e-10,2.6796488087609997e-10,-3.3410312746224964e-10,3.5046034278365127e-10,4.880507481237216e-10,-4.032540340178662e-10,-1.5909753895071407e-09,19.999999958454904,-6.770553851003629e-10,-3.08126035944902e-10,-2.251991197078368e-11,2.0204151255037274e-10
0,2,0,1536,2048,inf,equal,unrestricted,0.49577708420734173,-2.7240599540379446e-10,1.3017146889904927e-10,-19.999999995746684,-1.2815269632448892e-10,5.364728084847464e-11,7.712746673890071e-11,4.3945997992278007e-10,7.439713080208523e-11,-3.5930953012162114e-11,2.585898413711651e-10,-8.180606317906814e-12,4.291491749643033e-11,5.124251811590232e-11,5.0058993605147196e-11,-1.693566197926805e-11,-2.98996197886853e-11,2.3676671992493572e-11,7.896840901833973e-10,-7.881205409163844e-11,6.958319569366093e-11
0,3,0,1536,2048,inf,equal,unrestricted,0.6468524614093694,-3.283159392036338e-10,-3.380775103261146e-10,-3.829791370597031e-11,-7.599532721688874e-11,-1.9823728848973093e-10,-9.120368316873379e-11,1.796230849006759e-10,3.6818261920238195e-10,-3.418516613113094e-10,1.799085030719409e-10,2.839621728678176e-10,-19.999999962460418,-3.526181945327821e-10,1.4879512231274337e-10,-1.4757346698787382e-10,3.557866347722648e-10,-9.305613410114191e-11,-1.2401322032381496e-10,3.544243051121974e-09,-2.911392520626609e-10
0,4,0,1536,2048,inf,equal,unrestricted,0.4396074017802105,-3.007886705053246e-11,-3.6429545941905335e-11,-7.656313221979653e-10,-2.4160780126374156e-09,6.502245154296376e-10,3.322631652108814e-10,-1.771340873022765e-10,-4.220464574245071e-10,-5.14350925646934e-10,5.404764763895196e-10,-19.999999956769447,-1.1302373778861949e-09,-1.6554705398548673e-10,1.2315908195382757e-09,7.375974359792366e-10,-3.8759165768702724e-10,-2.1378464647571394e-10,-3.959423073330435e-10,-4.800505974259338e-10,-1.3260431763087169e-09
0,0,1,406,2048,inf,equal,unrestricted,0.9081961100199877,5.842853819282157e-10,2.3442574221406603e-09,-3.5028859478244753e-09,7.134574453817276e-09,-7.927281131903845e-10,-2.771237750732149e-09,3.5380613254068944e-09,4.209679963828437e-09,5.5322308574617385e-09,6.227882047460172e-10,7.878973482028965e-11,1.8994132011433294e-09,8.715086271080422e-09,-19.99999984270088,1.1039326627515561e-08,9.612574799482359e-09,-2.1372212385499147e-09,-1.5803765168898368e-09,-1.3603926193488246e-09,7.618970294966557e-09
0,1,1,406,2048,inf,equal,unrestricted,1.953103668193254,6.463841063955286e-11,-1.9770329080041314e-11,1.5126957995849784e-10,-7.810062183817117e-10,-8.101012949883029e-11,-4.863724467001911e-10,-5.329358635083507e-10,-19.99999996161644,7.964143440159408e-11,-5.110334237661678e-10,-7.942018925180885e-10,2.864858401748503e-10,2.889147341969319e-10,2.7791995049978733e-10,1.0374563056139397e-11,-3.5001327573920424e-10,-1.5116048683525706e-10,-4.790924011961327e-10,5.04648019805453e-10,3.0414988735451366e-10
0,2,1,406,2048,inf,equal,unrestricted,1.526242673478393,2.287391941925832e-10,7.040756251834569e-10,-2.2957751702340755e-09,4.279661243064919e-10,-8.494343934363058e-12,-1.637576008480893e-11,1.224756762130859e-10,19.999999949665174,3.030889813160071e-10,2.993700345802317e-10,4.1436660454389247e-10,2.7608151640914594e-09,2.8904495391923566e-10,3.6227191144852215e-10,-2.562654399143306e-10,1.8580374275842903e-11,1.4716548904761142e-10,-9.14079320174264e-10,3.463861306218038e-09,2.1345139900922395e-11
0,3,1,406,2048,inf,equal,unrestricted,0.9188746917705268,5.372124045159097e-11,-8.529422799478792e-10,1.5767655045052974e-10,6.565670824732978e-10,2.618827407461105e-10,4.5105238048771297e-11,19.99999998808713,-8.481073956128668e-10,9.742320880304315e-10,2.3398884137850565e-12,-8.538051491448611e-11,-8.477466648853795e-11,-6.170040605728213e-10,1.4830450818197502e-10,-4.6038886291060734e-10,1.6830891053209077e-10,7.889263965704824e-10,5.529153026644824e-10,2.0364342811305346e-10,6.254050219944011e-11
0,4,1,406,2048,inf,equal,unrestricted,1.2703328098229245,1.0523953899031127e-09,9.85408864296637e-10,19.999999908969766,-1.6516056753522223e-09,-9.307704131036265e-10,9.116165606532924e-09,-2.6320444415881558e-11,1.2684509789520403e-09,3.1867817812727957e-10,2.743808652085331e-09,-1.7656324383787431e-09,1.8868723302955792e-10,-5.6972457057338885e-12,-8.530166738919571e-10,2.0692786581131085e-10,4.730864035839479e-09,6.336179967098777e-10,-1.9171657292129237e-09,-8.047151562850557e-09,-1.3167384635951458e-09
0,0,2,106,2048,inf,equal,unrestricted,1.7583314629946007,7.055090002033847e-10,-7.721450344044024e-10,-6.804264038444182e-10,-1.0806732616460468e-10,7.292111008772403e-11,-2.847550325823251e-10,9.389629986642168e-10,4.367823754904515e-10,19.999999989915292,-2.478680938160786e-11,-2.3131609488067928e-10,5.2309621200246486e-11,-2.2955103822516818e-11,3.186835951600324e-11,1.814380365370066e-11,5.809750561326997e-11,-1.7057318859927366e-10,2.766063481071079e-10,4.1174868291086063e-10,-2.9559277895282213e-11
0,1,2,106,2048,inf,equal,unrestricted,1.6892788450600036,-3.5196329988926007e-10,3.9898219083094427e-10,-1.9757076652138687e-11,4.4261931381565466e-10,-3.4784572582136106e-09,1.9595484906377155e-10,-2.27015285713627e-09,1.057985867741618e-09,-1.5304242393014466e-09,-5.991321718308233e-09,3.142578894865524e-11,-7.197822543309115e-10,-2.799787107608436e-10,-19.999999953233534,-1.2320122588736151e-11,1.7590804632130366e-10,1.4416437073516226e-09,1.5415975144775986e-08,2.5508913312420373e-10,7.879780043511648e-10
0,2,2,106,2048,inf,equal,unrestricted,2.6718166748435896,5.01978288066835e-09,1.683777201827224e-10,7.832009109996003e-09,1.3902720226247331e-09,2.2689003261989474e-09,-19.999999900794815,3.4838926897017516e-10,9.267983784005137e-10,-7.949475886053077e-10,-1.2022872632985558e-08,-1.615635711553945e-09,3.307394316418783e-09,1.0253918491236177e-09,2.4284021054898508e-09,1.9001205347389727e-09,7.786098810806441e-10,1.2286255914428077e-11,-1.1613614526586162e-09,1.399539991776626e-09,-7.413988928989879e-11
0,3,2,106,2048,inf,equal,unrestricted,1.9914793101770383,6.232581754097564e-11,-9.729218993413315e-11,19.99999999628346,-1.1241069828162909e-11,-2.991414168313275e-11,1.1145397933552575e-10,-1.8930531309879656e-10,1.776394281737452e-10,1.8573257254977926e-10,-1.261083151355047e-10,1.340402821343536e-10,9.00561034410939e-11,9.96317405222106e-11,-3.750912915869287e-11,1.0104143052817132e-10,3.959398520231576e-11,-2.2637723045943463e-10,1.1544637405527977e-10,7.204741781949028e-11,-7.972592418040819e-11
0,4,2,106,2048,inf,equal,unrestricted,2.4524692204806393,1.251905791037625e-11,-7.323602023581221e-11,-3.321161310209216e-11,-3.4410747380647493e-10,-3.769044523341441e-11,8.432436243701003e-10,5.336323677457621e-11,1.3370902789616146e-10,-4.847552460339384e-11,-1.4107853840537975e-10,-9.361395815601836e-11,7.223361258361478e-11,19.999999993721264,-7.667435561476484e-11,5.033717908671953e-11,-1.378058471462197e-11,-7.95583743752558e-11,1.40863378613412e-10,-2.3998399344607333e-10,-3.336550200460112e-10
0,0,0,1536,2048,inf,equal,restricted,0.12620621826591769,-0.27709532332321307,0.3080664059463364,0.7182988798372134,-0.40405077003560946,-0.2275708099979651,0.15432551541991912,0.1472503326995174,0.7506933194002411,0.6929889722588969,0.29805235936069646,0.5984351935050283,0.7833155367046557,-0.28041610247293136,0.11315741009019113,0.6675086150641436,0.22233729212241457,-0.5763638737946734,0.71224137708818,-0.045635912094797774,-0.23632998624088872
0,1,0,1536,2048,inf,equal,restricted,0.09743663181996885,0.2447747959086606,-0.45625372419929744,0.20012829835254395,0.08133827916949295,0.19947286083683965,0.06565946302956854,0.36898653374009927,0.4378227086591355,0.14611422256929793,0.577170010586044,-0.08701758914519209,0.7944528953234241,0.3572287413424675,0.07069924077549242,-0.32286039847678033,0.7953054180395214,-0.5500090056924385,0.030889094810718058,0.21326148677917142,0.3843903076414315
0,2,0,1536,2048,inf,equal,restricted,0.10585274498259419,-0.24653317682599157,0.5447049924746695,-0.1396184526254587,-0.4439093232692967,-0.07471966205697084,0.28591852831066766,0.5578720840063549,0.4374882422457437,-0.2860900492646476,0.638674429619958,0.3783563353205886,0.7990954573594402,0.45133865465358086,0.542398057421269,0.35783124830026086,0.17198010088889643,-0.34612648468179935,0.6824011567802548,-0.05304660401717947,0.5913070747405844
0,3,0,1536,2048,inf,equal,restricted,0.07756799176626418,0.007922103407505498,0.01601926993683823,0.2192423405174177,-0.028371750398903092,-0.35736986174340146,-0.05934956529735922,0.12536824898016022,0.45929876377439766,-0.18536721895345942,0.4717829898040086,0.3653757679683732,-0.16104704368754694,-0.2390848261380412,0.4799968116448489,-0.2129729830697974,0.6453498787375067,-0.33051765430075086,0.09184303073571054,0.9059626349628802,-0.2562455565108849
0,4,0,1536,2048,inf,equal,restricted,0.04851762746586561,0.33289139235291815,0.05808882938848444,-0.11125870006485306,-0.42218662495789805,0.12395662169099525,0.08785626587204376,-0.10145347620545374,-0.13687569322870474,-0.1900917985873289,0.5436743291418997,-0.46455403456242916,0.04873184560308362,0.07860514161947627,0.836744106989329,0.791629545952063,0.06928309988516045,-0.48420533229363766,-0.07538759641452217,0.14445903818596573,-0.1545232338742401
0,0,1,406,2048,inf,equal,restricted,0.38115832838568725,0.7330778721671221,0.9916013936371231,-0.15297946765710352,1.1966625271489604,0.3720004418752351,-0.04668944785545669,1.1675531616180266,1.3231026237210743,1.2754793566887388,0.5092688288461705,0.6416854817945985,0.67958128858962,1.323930155267307,-0.7257848385284997,1.307676038538131,1.4106177325702491,-0.06519738889251561,0.03772991745408764,0.12920343486248562,1.2380164055436198
0,1,1,406,2048,inf,equal,restricted,0.3520620891173741,0.5790720922005697,0.28104032539216567,0.5820033490696486,-0.7030258217483799,0.23501245802153767,-0.28021782683133745,-0.24694764719845533,-0.9653415368039971,0.6348940041317266,-0.2771144122216667,-0.7171273601348014,0.5815033508164064,0.8616371413343075,0.7301687706712326,0.17049417182831703,0.018089245714778997,0.14464983118841884,-0.20141116891789432,0.9288425999770312,0.6895422116285754
0,2,1,406,2048,inf,equal,restricted,0.4953173168305171,0.685578947529673,1.2293862792058805,-0.7131726803223426,0.890701892311182,0.3729900583581674,0.4607574393688544,0.69167244727618,1.8773505582185541,0.6886503661700051,0.43078231421445506,1.0243333063552393,1.4590053851631193,0.7666356036132324,0.8807514627591541,0.24902942960992422,0.8663029380449336,0.19269114122230016,-0.5109579645662381,1.4842294726419551,0.3919090612865426
0,3,1,406,2048,inf,equal,restricted,0.36799669691390186,0.356349852870453,-0.23238523394367633,0.8294426925073712,1.0675189055699499,0.9768753375025699,0.5298718210381484,1.357729598981077,-0.9796323394650275,1.0541355493619768,0.16232328972934948,0.2234657436481923,0.18473893083155685,-0.7587935021174429,0.6852671597431677,-0.1050202545967135,1.2814923536549525,0.44057002515477933,0.5645666288187392,1.0474610442896057,0.557458655737181
0,4,1,406,2048,inf,equal,restricted,0.4194648407339913,0.9267006308170653,1.0087748007804167,1.6527410771236422,-0.05301546620865449,-0.011487930754348638,1.5378039776048396,0.3654657258862565,0.8254930804067292,0.5474995814770641,0.9467716387045055,-0.09896364360791167,0.47185907408462163,0.3768645343528125,-0.1361943876164711,0.5174731113051549,1.4771666367350098,0.18683944833648228,-0.5441349881319373,-0.6707884668371389,-0.024024947227061222
0,0,2,106,2048,inf,equal,restricted,0.8030323305619125,1.9057232380988276,-1.308944128417846,-0.6597896032141314,-0.4171698275097367,0.2552792573565889,-0.7653264388928375,0.9787057888955597,1.6057597565089774,1.4869695893518466,0.4255856904112654,-0.23573391896476464,0.746335576509783,0.21060849872889187,0.6885843532596143,0.8760524738891545,0.5580717222250392,-0.5053790100465311,1.3726116961324,1.1222867317628067,0.12466134135614827
0,1,2,106,2048,inf,equal,restricted,0.6774763293531136,0.09221324029137135,0.6007835901299627,0.2190377004891483,0.5640373182602108,-1.4722263933043918,0.09940526556519101,-0.7222208371241753,1.3600767550530544,-0.487109462724914,-0.7835148571432528,0.32577296587709886,0.07474359706441683,-0.27492195915675005,-0.8351163589502478,0.44101258559214634,0.6372824974125553,0.8188804108036154,1.490741731668057,0.7128692135948462,1.088316328930546
0,2,2,106,2048,inf,equal,restricted,0.9809794085913601,1.644308848150609,0.08629212406366535,1.4335023972499548,0.5452542818299,0.8493260171746159,-1.6580529243658182,0.018799701711072033,0.8444565419929757,-0.009065169354455555,-0.8203701544872234,-0.29024060129123136,1.3868350240117457,0.7866676271351777,1.2810173805488565,1.117167937366861,0.5310240117406281,0.12720407951463733,0.06238074898719041,0.9080561050018066,0.42115400867801245
0,3,2,106,2048,inf,equal,restricted,1.074295818442349,1.0961440903941242,-0.537711888946171,1.5772822320690651,0.01911093710344949,-0.18811851057573953,0.913239720207876,-0.8360177279819803,1.5291404326565468,1.554607370676986,-0.3805211892575181,1.264382033420552,1.2767348949276625,1.0137195488009159,0.19156786701515013,1.504007031417866,0.5331052815153855,-0.971275329991022,1.179924416816711,0.7418466260125525,-0.25016842042259535
0,4,2,106,2048,inf,equal,restricted,0.8504524454239271,0.6471591158102751,-0.4250836663828476,0.19887846989476587,-1.1161185748792735,-0.2480963632038369,1.60209237831674,0.6530689950939604,1.2950057875090397,0.14671718151797236,-0.33843354749819937,0.08859199951937094,1.107653165795064,1.8574562748266683,0.20451632656034727,0.9199235341024637,0.046283449164444,-0.4126469864203767,1.134296785414289,-0.7880413233004412,-0.7136534376629653
0,0,0,3072,4096,1.0,size,unrestricted,0.3600587490692367,-1.0154551100038423e-09,4.1994493473776204e-10,1.2405338952704464e-09,-1.6062543884875334e-09,5.258185403829889e-10,9.515642193189673e-11,-1.0076338556010081e-10,1.646164151842609e-08,7.735343990450002e-10,3.34523879208572e-10,1.2507879451051183e-09,-5.595932539475098e-10,-1.1452074140949827e-09,-9.001440000419131e-10,7.031525740767565e-10,4.0214194075559505e-11,-1.2268426081850079e-09,19.99999991549366,-1.2835597314411929e-08,3.0398489321209823e-10
0,1,0,3072,4096,1.0,size,unrestricted,0.45783545295422073,5.19519265853796e-12,4.841815814006342e-10,-4.3698889955240153e-10,4.862833500226388e-11,4.4333429965968806e-10,4.168756460763607e-11,3.741476321341375e-11,2.530636470465623e-10,-1.687349439658975e-10,2.1376990489685856e-10,-19.999999963567426,3.1470503379900277e-10,-1.0918131765870714e-10,-2.2963881812857377e-10,-4.821961959652306e-10,4.2522451729710115e-10,-2.9446009103633615e-10,-3.014724274812724e-10,2.8187312317200327e-10,4.820014135805632e-10
0,2,0,3072,4096,1.0,size,unrestricted,0.39314337660292303,-4.923645932670634e-10,19.99999995783681,-6.672150842771218e-10,-1.0282065885575434e-09,-3.4884938346002104e-10,9.206688810599672e-10,3.9984876633787887e-10,2.109817281675424e-10,-9.282389142796423e-10,-3.934433065995024e-10,1.3209007995191695e-09,1.8585868790697753e-10,6.924651431116297e-10,2.9671871128489413e-09,1.6982453428816153e-10,6.355330134188122e-11,7.137513318562043e-10,1.703807534316324e-10,-3.1818370720668135e-10,1.208398662490595e-09
0,3,0,3072,4096,1.0,size,unrestricted,0.28907449889372755,-7.4051420583162e-10,-3.913189604035795e-10,1.1075719497536488e-10,-3.667411391364164e-10,4.1474325108518286e-10,8.136168633522737e-11,1.8001290014208148e-10,2.736115756679954e-09,-1.677998309224884e-11,-3.414854772111715e-10,5.959111862688643e-10,-5.514363211441807e-10,-5.676896832787724e-10,2.251166314061671e-10,-1.2590475627463505e-09,1.3389583613590208e-10,2.0712432392995152e-10,8.465351759158081e-11,1.3321613836295941e-09,-19.999999962105147
0,4,0,3072,4096,1.0,size,unrestricted,0.3400665417051139,-9.44786803724691e-11,1.443806458430405e-10,-19.9999999691816,1.6258750976637558e-10,-2.8160712569487275e-10,-2.7658610738122757e-10,-3.628434584875809e-10,-1.1984833434151466e-10,-3.5556151034110293e-10,3.6457326854968816e-10,-2.5625120015771177e-12,-3.056099633497813e-10,-9.57886641136542e-11,2.9261141667690534e-10,-2.392380547472772e-10,-3.86605913011916e-10,3.7907995163565426e-10,-3.694581907062875e-10,-1.8695841978727126e-10,-3.044951630653562e-10
0,0,1,815,4096,1.0,size,unrestricted,0.7779089135125332,-9.000864066000712e-10,5.1187158412847667e-11,-1.5170286644131667e-09,6.052171160949768e-09,-1.115782365845259e-09,8.087265185500389e-10,19.99999986952212,1.1469548376114183e-09,1.8615900516631355e-08,1.693692416764466e-10,1.6656000610203723e-09,9.43764406886003e-09,2.0415517047853788e-09,-4.569959830634119e-10,8.518471743552337e-09,4.777872645312404e-10,-1.5101084029368096e-09,-7.931110521591206e-10,-3.573681428693697e-09,1.1526276720767434e-09
0,1,1,815,4096,1.0,size,unrestricted,0.9094549610771738,2.013935839552889e-11,-7.558586402314239e-12,-3.232402279468063e-11,-4.2434945430887603e-11,-2.2478805991682088e-12,9.467276856292554e-12,-3.2908135497689354e-11,-6.214728867676838e-10,-8.164581306136773e-12,-5.819316222470079e-10,-19.999999996164615,7.379744637409416e-11,7.076053930088175e-12,-2.946543787345397e-11,1.6925506661509206e-11,-9.244236299468541e-12,-1.0648748744115314e-10,-1.1319822675420322e-11,5.6044624585050535e-11,5.329873824855811e-11
0,2,1,815,4096,1.0,size,unrestricted,0.7968623756264482,5.387006276246393e-09,19.99999988005808,-1.2245892494504141e-09,3.964877799992694e-11,1.8366621424004907e-09,1.2945107658001514e-09,1.0800384735913435e-08,7.851318331211977e-09,4.882341116749564e-10,-8.285330014441852e-11,1.3998195829142638e-09,1.5371426476932972e-09,3.112437205401561e-09,-2.663708376123797e-10,2.327637658505901e-10,7.0671668210070655e-09,3.297683757264141e-09,-1.150516420852758e-09,1.0770495430355481e-08,3.506324051400746e-10
0,3,1,815,4096,1.0,size,unrestricted,0.7548666786792724,-7.549494038177541e-11,-19.999999956172406,-1.5405776044579454e-11,1.7524201531676611e-10,-2.5578306818970872e-11,2.2773509629298927e-11,7.526137848704398e-10,-5.010207567971219e-12,-8.180440950957799e-13,-1.2693774238558945e-10,-1.4876994645948682e-11,-1.2428150043006185e-10,-1.0107375775470005e-10,1.3945422728541063e-11,-3.967564000601282e-08,1.0755732408285342e-10,3.0662221040042776e-11,-4.2390578723047614e-11,5.860256597761676e-11,9.910773398460268e-11
0,4,1,815,4096,1.0,size,unrestricted,1.0927083530873518,2.6468120659787394e-10,1.4759491595564376e-10,19.999999962779604,-3.1156309648855116e-10,-3.593311043762824e-10,3.7957323096120267e-10,1.522959039449747e-11,6.033213938305484e-10,5.895518683879201e-11,3.0903460147101745e-10,-1.0294912942409128e-11,-3.6769152794750733e-10,2.560402677471725e-10,3.307527643354481e-10,1.29766783599347e-11,3.483730279075643e-10,1.8082105068656878e-10,-2.0540836057504503e-10,-4.242947736655646e-10,-2.786813988844497e-10
0,0,2,209,4096,1.0,size,unrestricted,1.8264151122054861,9.76060153242478e-10,-2.686392581164748e-09,-7.523955153097159e-10,-1.9944371638037584e-10,9.690375394536275e-11,-6.417476487081661e-10,1.2268612283257483e-09,1.436205150708806e-09,19.999999951129094,3.905604013235962e-10,-1.8453251132223153e-10,2.240502639512435e-10,-7.198387124682366e-10,5.816862642765998e-10,-1.2606948832805143e-10,-1.0939672761940592e-10,-2.2600165706719572e-10,1.8055631783496742e-09,5.968428323277911e-10,9.195853756917861e-11
0,1,2,209,4096,1.0,size,unrestricted,1.9503716367629083,-5.67470231518693e-09,2.614329478639131e-09,1.6158465415950776e-10,7.879712262508491e-10,-1.1981919775028812e-09,1.0977505186954337e-09,-5.018713187085361e-09,19.999999895712605,-1.213418706382075e-09,-1.1001626129074978e-08,-8.494745746033867e-10,3.535472341746489e-10,-6.709012791138953e-09,-7.420174172359066e-10,3.4103120930952233e-10,1.5296252973938008e-09,-1.9411439922833538e-10,2.0165285511597993e-09,4.209617069809861e-10,2.129172938893061e-09
0,2,2,209,4096,1.0,size,unrestricted,1.4651438000374741,1.2472118737408945e-09,9.268860353134935e-10,1.2448404918560687e-09,1.3903165205142004e-10,19.999999907807858,-3.937889118829143e-09,6.448731724759938e-10,8.44149165913684e-10,3.241272461363035e-09,-1.2104253491771895e-09,2.6998790084469024e-10,1.7423874390736477e-09,3.537772992311459e-09,1.2103703227328215e-09,1.0846503051287973e-10,-9.094846502748483e-10,3.7007179159553866e-10,-6.286045800092628e-09,5.135841112303505e-09,7.759341736769859e-09
0,3,2,209,4096,1.0,size,unrestricted,1.5167972019322076,8.001143119965626e-11,1.2070296036240787e-10,7.741045291584036e-11,-8.26397338695562e-11,6.847603081269881e-10,2.452872307749442e-10,-1.2964471185526708e-10,1.122627629577753e-09,19.999999989218452,-1.7197504838370134e-10,4.178686799624402e-10,1.0374684068687523e-09,-1.1616416292898104e-11,-1.8788977333237896e-11,1.0848657773415662e-10,2.592329147631219e-10,-2.2610896005876263e-10,3.702647695438623e-10,6.004708451331335e-10,4.091059963997622e-11
0,4,2,209,4096,1.0,size,unrestricted,1.7713195768218357,-5.702933241501997e-10,-3.1455712478203425e-10,-1.3405789274460307e-10,-6.735503924292466e-09,-9.788476426819195e-10,2.68023685688684e-09,2.6272402944816487e-10,1.731048707250378e-09,5.594181938093077e-10,-8.170094844180617e-10,-1.7181233588821952e-09,1.4278663872247807e-10,19.99999993281101,1.1180439892716524e-10,-1.3677775443093513e-09,-1.8465066407854361e-09,3.7812534804480976e-10,1.1949478552123652e-12,-3.441488221173469e-09,-3.220091195935638e-10
0,0,0,3072,4096,1.0,size,restricted,0.3199317207370153,-8.030080771578562e-12,4.340768421501602e-12,1.6165669283334825,-2.426908301070911,7.018721723078201e-12,1.285171258661172e-12,4.058466620689399e-13,5.079677396566826,1.2061562766109445e-11,3.6373251296607248e-12,2.233089824778086,-2.5526508494625803e-12,-1.3577469482925321e-11,-6.3454974230995724e-12,9.084477599354262e-12,8.409439692378116e-13,-0.1700697871028458,5.022119710715429,-3.451568051561693,3.3749838593262643e-12
0,1,0,3072,4096,1.0,size,restricted,0.3140772644564352,4.200665627655425e-13,2.6071832456788493,-0.6156201168951683,6.008537062587726e-13,2.2243861324678424,3.59206833043345e-13,4.316572763990752e-13,0.13157940400074244,-6.913426423135602e-13,2.1057181361506634e-11,-5.009014761874841,0.28642947343582,-1.4900711089344497e-13,-1.4740963546046189e-12,-1.513210677739438,1.850029625509006,-2.709923946627279,-5.114725678884418e-12,1.2944923889685658e-10,3.0526226155622243
0,2,0,3072,4096,1.0,size,restricted,0.3258036365517069,6.082706697859766e-13,6.026210023438832,-3.5719838307143156e-12,-0.45206367792878765,1.129174008341445e-12,1.3458904166163645,2.2673227810152975e-12,-1.1497819211651496e-12,-3.3044463932419343e-10,1.120170933641175e-12,3.5413767831442846,-1.1961985620692553e-12,0.5252698193732983,4.914056350868158,-1.179195892415751e-12,-7.470674942443468e-13,0.33670808670214875,-1.1943765336389927e-12,1.1454497920683659e-12,2.8584248413990503
0,3,0,3072,4096,1.0,size,restricted,0.23076072703152092,-1.5386826960865914,-1.9575978799396803e-12,2.3834747964238357e-13,-1.0208932189419315e-12,0.8537163878398454,8.675966709847682e-14,1.5088233410680318e-12,4.475484882862358,1.771215570238159e-14,-8.116753365458006e-13,2.213176164501556,-0.352532425841998,-0.39823429260840665,4.712117881821472e-12,-2.484096953943981,4.274251791130768e-13,1.3609151560757715e-12,3.401128643398092e-13,3.642442874829836,-4.041633321397451
0,4,0,3072,4096,1.0,size,restricted,0.2261056293957767,3.4023565805663686e-13,2.182404081168109e-11,-4.114976642553875,2.007412964652802e-11,-6.337706950285181e-12,-2.3480832012978516,-0.08186902287593524,1.0713320816398898e-13,-1.6462224589725951,1.736932959859531,-2.723870146490704,-3.38590473262699e-11,3.9113829985095094e-13,1.077940595256777,-2.2012550912316513,-0.47929615360484396,2.371263995586082,-1.2182897321284378,-2.611138842373424e-12,-3.200777458944874e-11
0,0,1,815,4096,1.0,size,restricted,0.5885643459921549,-3.596317257162559e-13,1.3821034318715861e-12,-3.2454086329842337e-12,2.2677598473324565,-1.6275208979457893e-12,0.03989311640734754,3.4417924868223304,0.8136005157327388,3.108099901631791,2.3522740164015572e-12,1.271553060722832,2.9798760528581716,1.4074515938441432,1.3383799212401623e-13,3.0144614944717283,4.9736776547269496e-12,-5.9569493248162984e-12,-8.270040726867187e-13,-0.9436893437064241,0.7118225864537309
0,1,1,815,4096,1.0,size,restricted,0.48975583514430826,1.2040266454107973,0.10286687278826814,-0.17113856252735934,-0.6030216636065122,0.5392394037490542,0.7296206093725923,-0.28257488135634923,-1.810400576047455,0.2337989213903496,-1.8898713616701777,-2.0985281279675982,2.259451085447704,0.8890511007935504,-0.30341061808431885,1.175456910913324,0.30875959579184453,-1.3950455947738782,0.21846116479867903,1.819817138274768,1.9654591590990487
0,2,1,815,4096,1.0,size,restricted,0.6597418723684064,2.3367860897889083,3.3733910154948052,-2.9964398509284226e-12,8.386901408345377e-13,0.22798790612489786,1.0867917840941155e-11,2.9803623569664954,2.7967135824939917,3.1512503241856024e-12,7.382741939565592e-13,1.7009800187932084e-09,0.05351279432422781,1.4701651783035434,1.1984727614755443e-13,1.7605020745905412e-12,2.4163770820850283,1.5930382152693188,-2.5824601951472e-12,2.7516657774306306,2.539189428608122e-12
0,3,1,815,4096,1.0,size,restricted,0.4832846448335845,-0.23476006503746544,-1.838872751815738,3.5494599376640404e-11,2.067296366897251,6.192773966943186e-11,0.5856302134568138,2.9764387051132233,0.4344826000986026,0.31421834041747476,-1.040581092088281,0.057134196607552194,-0.9866039926314806,-0.7748245638880291,0.6322812487375056,-2.0454522378034654,1.8212429349377242,0.9081040520792131,-0.1957325908951371,1.3482869338631465,1.7380571132601506
0,4,1,815,4096,1.0,size,restricted,0.6111001759216257,1.4006795822145992,0.29622589427630797,4.354364970453613,-0.36317994682094445,-0.5353288845881023,1.5937481697511404,9.807574052692172e-11,3.7173091988769253,0.08818473104853193,1.3848752064210301,5.297661451903594e-12,-0.28946337075268924,1.3549800502645035,1.3371335607043988,0.13266926106179347,1.3698783774943315,0.5705250136667334,-1.568008541153519e-11,-1.2114537812353232,-2.2291342764167726e-11
0,0,2,209,4096,1.0,size,restricted,0.6360439850169674,1.4468256796030996,-1.0913739687514064,-0.33587705757512537,0.07898727703020672,0.791155977236796,-0.4207748638147444,1.3051455252282966,1.7441867309090324,2.7743629010413424,0.8568505393866742,0.4953524985273914,0.7302294094256505,-0.18454854772051263,1.042260859306702,0.5321278226203577,0.28853069436089257,0.2229455049867555,1.655026901150127,0.9729159006584018,0.5694306694338029
0,1,2,209,4096,1.0,size,restricted,0.7176340242957482,-0.640076644521917,1.2224773022036266,0.4696783314378478,0.6931607021594144,-0.12289466538024936,0.7665521962469299,-0.7705027595619716,2.3229421188842063,-0.1249795278030919,-1.047699701108763,0.002210225244574054,0.69331535488084,-0.8414910320880431,0.01970131703318458,0.6900544683810418,0.9369613653256001,0.25490247523807946,1.1444521094478528,0.5835130720081264,1.206227491283319
0,2,2,209,4096,1.0,size,restricted,0.7015529714425233,1.201681524947701,0.6662341905392298,1.007653999257619,0.4254909811850588,2.3459360350251424,-0.8223088663159404,0.7102407871751326,1.1335768517196108,1.5318196544863543,-0.013106275935064618,0.6957933963822299,1.2804108932751979,1.5622452890360985,0.890307390322305,0.7688966396512551,-0.015380022004885753,0.6224125292136597,-0.6736161279295294,1.5920516828276783,1.8830058883980023
0,3,2,209,4096,1.0,size,restricted,0.9252164145167379,1.0215059536129294,0.6630264926753263,0.7347665903077927,-0.03133161641769338,1.7473301290136753,0.9958254243241544,-0.10302137333972694,2.206729468846942,2.0940099791582822,-0.10893752017351047,1.6002041957283046,1.8008543703302142,0.4538227093919107,0.2779221303642827,1.2025952714518533,1.0764231892503948,-0.3255881978801186,1.3895137048269768,1.4355554766094432,0.7310362056861549
0,4,2,209,4096,1.0,size,restricted,0.5838727161444041,0.14527787431320793,0.06222630026819611,0.4057017024967522,-1.3005915589104569,-0.2712845577362802,1.3878949043289117,0.585906580835386,1.5616326994103695,0.7274118340622474,-0.10120631785202841,-0.4797154511075059,0.6076571133844665,2.4679121131347364,0.45954636247492525,-0.3819184102170504,-0.6730352225266013,0.5708357256702463,0.34449692538795346,-1.0547020379449477,0.19477317173896322
0,0,0,3072,4096,inf,equal,unrestricted,0.3600587490692367,-1.0154551100038423e-09,4.1994493473776204e-10,1.2405338952704464e-09,-1.6062543884875334e-09,5.258185403829889e-10,9.515642193189673e-11,-1.0076338556010081e-10,1.646164151842609e-08,7.735343990450002e-10,3.34523879208572e-10,1.2507879451051183e-09,-5.595932539475098e-10,-1.1452074140949827e-09,-9.001440000419131e-10,7.031525740767565e-10,4.0214194075559505e-11,-1.2268426081850079e-09,19.99999991549366,-1.2835597314411929e-08,3.0398489321209823e-10
0,1,0,3072,4096,inf,equal,unrestricted,0.45783545295422073,5.19519265853796e-12,4.841815814006342e-10,-4.3698889955240153e-10,4.862833500226388e-11,4.4333429965968806e-10,4.168756460763607e-11,3.741476321341375e-11,2.530636470465623e-10,-1.687349439658975e-10,2.1376990489685856e-10,-19.999999963567426,3.1470503379900277e-10,-1.0918131765870714e-10,-2.2963881812857377e-10,-4.821961959652306e-10,4.2522451729710115e-10,-2.9446009103633615e-10,-3.014724274812724e-10,2.8187312317200327e-10,4.820014135805632e-10
0,2,0,3072,4096,inf,equal,unrestricted,0.39314337660292303,-4.923645932670634e-10,19.99999995783681,-6.672150842771218e-10,-1.0282065885575434e-09,-3.4884938346002104e-10,9.206688810599672e-10,3.9984876633787887e-10,2.109817281675424e-10,-9.282389142796423e-10,-3.934433065995024e-10,1.3209007995191695e-09,1.8585868790697753e-10,6.924651431116297e-10,2.9671871128489413e-09,1.6982453428816153e-10,6.355330134188122e-11,7.137513318562043e-10,1.703807534316324e-10,-3.1818370720668135e-10,1.208398662490595e-09
0,3,0,3072,4096,inf,equal,unrestricted,0.28907449889372755,-7.4051420583162e-10,-3.913189604035795e-10,1.1075719497536488e-10,-3.667411391364164e-10,4.1474325108518286e-10,8.136168633522737e-11,1.8001290014208148e-10,2.736115756679954e-09,-1.677998309224884e-11,-3.414854772111715e-10,5.959111862688643e-10,-5.514363211441807e-10,-5.676896832787724e-10,2.251166314061671e-10,-1.2590475627463505e-09,1.3389583613590208e-10,2.0712432392995152e-10,8.465351759158081e-11,1.3321613836295941e-09,-19.999999962105147
0,4,0,3072,4096,inf,equal,unrestricted,0.3400665417051139,-9.44786803724691e-11,1.443806458430405e-10,-19.9999999691816,1.6258750976637558e-10,-2.8160712569487275e-10,-2.7658610738122757e-10,-3.628434584875809e-10,-1.1984833434151466e-10,-3.5556151034110293e-10,3.6457326854968816e-10,-2.5625120015771177e-12,-3.056099633497813e-10,-9.57886641136542e-11,2.9261141667690534e-10,-2.392380547472772e-10,-3.86605913011916e-10,3.7907995163565426e-10,-3.694581907062875e-10,-1.8695841978727126e-10,-3.044951630653562e-10
0,0,1,815,4096,inf,equal,unrestricted,0.7779089135125332,-9.000864066000712e-10,5.1187158412847667e-11,-1.5170286644131667e-09,6.052171160949768e-09,-1.115782365845259e-09,8.087265185500389e-10,19.99999986952212,1.1469548376114183e-09,1.8615900516631355e-08,1.693692416764466e-10,1.6656000610203723e-09,9.43764406886003e-09,2.0415517047853788e-09,-4.569959830634119e-10,8.518471743552337e-09,4.777872645312404e-10,-1.5101084029368096e-09,-7.931110521591206e-10,-3.573681428693697e-09,1.1526276720767434e-09
0,1,1,815,4096,inf,equal,unrestricted,0.9094549610771738,2.013935839552889e-11,-7.558586402314239e-12,-3.232402279468063e-11,-4.2434945430887603e-11,-2.2478805991682088e-12,9.467276856292554e-12,-3.2908135497689354e-11,-6.214728867676838e-10,-8.164581306136773e-12,-5.819316222470079e-10,-19.999999996164615,7.379744637409416e-11,7.076053930088175e-12,-2.946543787345397e-11,1.6925506661509206e-11,-9.244236299468541e-12,-1.0648748744115314e-10,-1.1319822675420322e-11,5.6044624585050535e-11,5.329873824855811e-11
0,2,1,815,4096,inf,equal,unrestricted,0.7968623756264482,5.387006276246393e-09,19.99999988005808,-1.2245892494504141e-09,3.964877799992694e-11,1.8366621424004907e-09,1.2945107658001514e-09,1.0800384735913435e-08,7.851318331211977e-09,4.882341116749564e-10,-8.285330014441852e-11,1.3998195829142638e-09,1.5371426476932972e-09,3.112437205401561e-09,-2.663708376123797e-10,2.327637658505901e-10,7.0671668210070655e-09,3.297683757264141e-09,-1.150516420852758e-09,1.0770495430355481e-08,3.506324051400746e-10
0,3,1,815,4096,inf,equal,unrestricted,0.7548666786792724,-7.549494038177541e-11,-19.999999956172406,-1.5405776044579454e-11,1.7524201531676611e-10,-2.5578306818970872e-11,2.2773509629298927e-11,7.526137848704398e-10,-5.010207567971219e-12,-8.180440950957799e-13,-1.2693774238558945e-10,-1.4876994645948682e-11,-1.2428150043006185e-10,-1.0107375775470005e-10,1.3945422728541063e-11,-3.967564000601282e-08,1.0755732408285342e-10,3.0662221040042776e-11,-4.2390578723047614e-11,5.860256597761676e-11,9.910773398460268e-11
0,4,1,815,4096,inf,equal,unrestricted,1.0927083530873518,2.6468120659787394e-10,1.4759491595564376e-10,19.999999962779604,-3.1156309648855116e-10,-3.593311043762824e-10,3.7957323096120267e-10,1.522959039449747e-11,6.033213938305484e-10,5.895518683879201e-11,3.0903460147101745e-10,-1.0294912942409128e-11,-3.6769152794750733e-10,2.560402677471725e-10,3.307527643354481e-10,1.29766783599347e-11,3.483730279075643e-10,1.8082105068656878e-10,-2.0540836057504503e-10,-4.242947736655646e-10,-2.786813988844497e-10
0,0,2,209,4096,inf,equal,unrestricted,1.8264151122054861,9.76060153242478e-10,-2.686392581164748e-09,-7.523955153097159e-10,-1.9944371638037584e-10,9.690375394536275e-11,-6.417476487081661e-10,1.2268612283257483e-09,1.436205150708806e-09,19.999999951129094,3.905604013235962e-10,-1.8453251132223153e-10,2.240502639512435e-10,-7.198387124682366e-10,5.816862642765998e-10,-1.2606948832805143e-10,-1.0939672761940592e-10,-2.2600165706719572e-10,1.8055631783496742e-09,5.968428323277911e-10,9.195853756917861e-11
0,1,2,209,4096,inf,equal,unrestricted,1.9503716367629083,-5.67470231518693e-09,2.614329478639131e-09,1.6158465415950776e-10,7.879712262508491e-10,-1.1981919775028812e-09,1.0977505186954337e-09,-5.018713187085361e-09,19.999999895712605,-1.213418706382075e-09,-1.1001626129074978e-08,-8.494745746033867e-10,3.535472341746489e-10,-6.709012791138953e-09,-7.420174172359066e-10,3.4103120930952233e-10,1.5296252973938008e-09,-1.9411439922833538e-10,2.0165285511597993e-09,4.209617069809861e-10,2.129172938893061e-09
0,2,2,209,4096,inf,equal,unrestricted,1.4651438000374741,1.2472118737408945e-09,9.268860353134935e-10,1.2448404918560687e-09,1.3903165205142004e-10,19.999999907807858,-3.937889118829143e-09,6.448731724759938e-10,8.44149165913684e-10,3.241272461363035e-09,-1.2104253491771895e-09,2.6998790084469024e-10,1.7423874390736477e-09,3.537772992311459e-09,1.2103703227328215e-09,1.0846503051287973e-10,-9.094846502748483e-10,3.7007179159553866e-10,-6.286045800092628e-09,5.135841112303505e-09,7.759341736769859e-09
0,3,2,209,4096,inf,equal,unrestricted,1.5167972019322076,8.001143119965626e-11,1.2070296036240787e-10,7.741045291584036e-11,-8.26397338695562e-11,6.847603081269881e-10,2.452872307749442e-10,-1.2964471185526708e-10,1.122627629577753e-09,19.999999989218452,-1.7197504838370134e-10,4.178686799624402e-10,1.0374684068687523e-09,-1.1616416292898104e-11,-1.8788977333237896e-11,1.0848657773415662e-10,2.592329147631219e-10,-2.2610896005876263e-10,3.702647695438623e-10,6.004708451331335e-10,4.091059963997622e-11
0,4,2,209,4096,inf,equal,unrestricted,1.7713195768218357,-5.702933241501997e-10,-3.1455712478203425e-10,-1.3405789274460307e-10,-6.735503924292466e-09,-9.788476426819195e-10,2.68023685688684e-09,2.6272402944816487e-10,1.731048707250378e-09,5.594181938093077e-10,-8.170094844180617e-10,-1.7181233588821952e-09,1.4278663872247807e-10,19.99999993281101,1.1180439892716524e-10,-1.3677775443093513e-09,-1.8465066407854361e-09,3.7812534804480976e-10,1.1949478552123652e-12,-3.441488221173469e-09,-3.220091195935638e-10
0,0,0,3072,4096,inf,equal,restricted,0.04278255559621428,-0.033064621790950585,0.2640065172289176,0.4553537985486189,-0.3093816349284332,0.08449429904071137,-2.924055127232062e-05,0.036201169578754015,0.5188065740357402,0.18203429959169465,0.20880172007253323,0.36359841707302315,0.2487888297458623,-0.03165482263059159,0.09943496439483371,0.43186431109342693,0.18301912735965495,-0.2534022428228217,0.4984513446584607,-0.17010033434483834,0.26921653468463796
0,1,0,3072,4096,inf,equal,restricted,0.0386039536409867,0.2791741348661364,0.3214389720401175,0.006951806383037136,-0.029831006978374954,0.20742661275417107,-0.10175382725992639,0.04715992821916522,0.350169205551272,-0.2187275818990309,0.4478659420412317,-0.41114639587467045,0.3554006561504083,-0.06526149852969114,0.10452210571695666,-0.023030079717057995,0.36777335585760995,-0.23973153093143584,0.08321947197888745,0.24814952212372451,0.34720933532587106
0,2,0,3072,4096,inf,equal,restricted,0.04985777714999651,0.08453428420609531,0.4391692034260365,0.03469827260078721,-0.34336068635689293,-0.20998120732451742,0.09905240548490213,0.19039897134376424,0.32926726274423634,-0.30031721922902094,0.1617752396158412,0.3407743293971307,0.33127930800283123,0.2387920384536783,0.5715255318057902,0.4016238921395946,0.19563678482578623,0.2869253112348103,0.27679128023103283,-0.06819259084870814,0.4006272473607817
0,3,0,3072,4096,inf,equal,restricted,0.022765163306196476,-0.07629828756124153,0.07247847075665087,0.22774479548558027,-0.1330705684564094,0.13815454100435146,-0.008324926089439275,0.0977173087373273,0.5222434536782956,0.020416156478011663,0.03889978402674697,0.2788800870755649,0.08845833149376622,-0.10511745301401332,0.31648889527754775,-0.05409514444336293,0.215692239441043,0.041228717339257544,0.1892407949217007,0.4819464247975621,-0.25618096310784294
0,4,0,3072,4096,inf,equal,restricted,0.019508464231964544,0.1174087423803149,0.2934948928471395,-0.2935706405492739,0.10870232706119126,-0.08009434430183082,-0.2967493741377554,-0.148138843568174,0.07852640939562226,-0.25027053949269706,0.2502031998521202,-0.2615852003263191,0.18700596824846116,0.09571581954136878,0.3791168591024688,0.08585879916583737,0.02379687297689082,0.16875029336561967,-0.15077390897269052,0.20607972707367253,0.04303654803658201
0,0,1,815,4096,inf,equal,restricted,0.2915050855092224,0.12826015128360782,0.4506043702356823,-0.028081447825283205,1.113792009142368,0.20211300169373295,0.47479413732770565,1.4309874601454895,0.7438583532755243,1.3966338038434263,0.27282199807470436,0.8229912543854063,1.4258699382185387,1.0030820968627632,0.23446340680407787,1.4854743520375617,0.5255670054245049,-0.18708284147221121,-0.06798036813231222,-0.17322886782377886,0.858891417001755
0,1,1,815,4096,inf,equal,restricted,0.18392147396533393,0.7074446618196183,0.11579123668203199,0.011285305901261113,-0.14174199121426737,0.39971229166665917,0.47776006143498095,0.05917112650366441,-0.5482908730748867,0.3378750145152532,-0.7029318057523884,-0.7248541302519832,1.0566745791470513,0.558381850772105,0.01094675683021385,0.5578814025721578,0.19151183702714886,-0.46347154195956974,0.2301401359693067,0.8450550304373363,1.0082101499507805
0,2,1,815,4096,inf,equal,restricted,0.3597643290230725,0.9165905459140997,1.4479028519201829,-0.0566603375096483,0.5123291810377512,0.6300365302919833,0.5514956059063776,1.2545278877052441,1.0787976507266064,0.5181754782969024,0.02298495475885429,0.6815463300879633,1.0198383607438979,1.1781637273857775,0.29600501039491206,0.8016609503460028,1.1964130396926598,0.6298867718442578,-0.23924318960446891,1.473967142070066,0.6604507581778531
0,3,1,815,4096,inf,equal,restricted,0.1888869333299588,-0.2569691851358922,-0.40575236710700135,0.17661452687071974,1.0653081996424083,0.1881102939226195,0.3876738256517544,1.2771089605276331,0.09934875892202298,0.46995452612291005,-0.5798820977017133,0.12139731307764128,-0.09746065708318107,-0.17266438570432638,0.5180333700590628,-0.4349009608040923,1.0049490909680336,0.2932000572187697,-0.2313343415794217,0.891949877147772,0.9170978927648129
0,4,1,815,4096,inf,equal,restricted,0.22331226996719572,0.3539186831324879,0.979917290701095,1.6237537713395032,-0.18255431594502752,-0.4999182681975114,0.8524387292809492,0.1846851011274961,1.0494973184662069,0.44622083497143095,0.2206347074503152,0.164772775825381,0.11883032351924883,0.9161673664650818,0.6476442034387785,0.6588460450422322,1.1409421948367693,-0.3343028595304908,-0.47712601522312786,0.13107257667354463,0.2612136296916754
0,0,2,209,4096,inf,equal,restricted,0.43570938759778,1.0828812649009092,-1.0894065510216462,-0.09295527285061786,-0.282503135672321,0.014681457428695947,-0.6091241134509985,0.7444452423918048,1.2901579171388995,1.5360605693979403,0.7745358200557151,-0.00402700392862476,0.384954961541018,-0.3574280712408715,0.6711390119962476,0.38398698617110605,0.2379017080786401,-0.011719312291714844,1.2329152665001624,0.44575859367060977,0.08355284005987798
0,1,2,209,4096,inf,equal,restricted,0.5290820696083349,-0.5239632406354675,0.8887974645068409,0.3926706433997776,0.20517765966925136,-0.48534872226848463,0.18359945175273226,-0.6580466654169524,1.6098890272134858,-0.3219489209801427,-0.6751290121716824,-0.1396512541464651,0.4880542728970167,-0.8992521986843595,0.10851231408640456,0.43653447057249123,0.6745956711120062,0.06358210699608927,0.7705954605758342,0.2372104903646421,0.7120752188685264
0,2,2,209,4096,inf,equal,restricted,0.4325473049035805,0.7814960600477333,0.427246687665748,0.7757418354989095,-0.04930009714568655,1.311357492648604,-0.9074185489424668,0.1640262716033458,0.6565273364011037,0.6696441361098092,-0.033247416972836785,0.18825293230068232,0.7877155757503946,0.8259050558027242,0.5480638167178763,0.5315533128920729,-0.12689746425729617,0.3664757545217392,-0.5909350426274868,0.9551976267481501,1.1746418356642407
0,3,2,209,4096,inf,equal,restricted,0.5624031583042911,0.6505934618111319,0.40458209028051856,0.5925508806249403,-0.4147447385303963,0.7438455955666616,0.3922828978193853,-0.4123827449257255,1.404530953451916,1.149360273304887,-0.09215918034029782,0.9008333111510511,1.2036296175696362,0.03101780628840407,0.20555552463363508,0.6954339629462956,0.6784843178386888,-0.41307486462062887,0.9462587925839157,0.8027139649171626,0.23858714133285072
0,4,2,209,4096,inf,equal,restricted,0.42577389762619194,-0.03447641836394277,-0.1056106223092367,0.4523240799018522,-1.3745104937679256,-0.6382004993794973,0.701969565579196,0.2697612472437431,1.1210401947550985,0.2940517849719051,0.07712030815884335,-0.46196442201571125,0.4367144592473084,1.464653482495538,0.359621660625788,-0.23848675801573133,-0.5781059124901706,0.32583994871821864,0.30820314696902773,-0.8408701715100324,-0.03485867719651894
0,0,0,6144,8192,1.0,size,unrestricted,0.19563264017607696,-1.4518755025452119e-10,8.89111408890064e-11,1.6827266402392446e-09,-1.3920558954012714e-09,-6.263374078833391e-10,5.261285192639182e-10,-5.3510134017214865e-09,19.99999956913601,-1.344850947864921e-11,1.0474807644936265e-09,3.2670997861195553e-10,1.3518504687873534e-10,-6.917334471584752e-10,-2.3909043119544023e-10,-2.472680374916944e-11,3.8129028877396114e-07,-1.280645702158179e-09,1.446790738874802e-10,-1.2601724125389828e-10,2.3747609944596827e-10
0,1,0,6144,8192,1.0,size,unrestricted,0.27196652029586493,1.0558374792061848e-10,1.6270839203191173e-10,-1.0767431879179618e-10,5.348421127428209e-11,1.48007432538e-11,1.5404098269605055e-11,-1.7649979405416391e-12,3.119052687806867e-11,-3.2329283258904035e-11,5.019147754599483e-11,-19.999999995751548,-1.0671760903832789e-11,8.760071564580838e-11,9.682922437682186e-12,-7.293401409994269e-11,6.076647115067393e-10,-3.456623250100453e-10,1.1443235551560868e-10,4.037274064014215e-10,9.068256688153869e-10
0,2,0,6144,8192,1.0,size,unrestricted,0.3025555530788673,-6.266467480757495e-09,3.2994121420950036e-08,-4.164158634083992e-08,-2.087156295786912e-09,-4.719077916394513e-09,2.5287504180953966e-09,-1.0657050009345639e-08,-5.122728888402437e-11,-4.1102042016294916e-10,-6.17683137681074e-09,19.999999731034652,-1.2211809568367972e-10,8.86471970000534e-09,5.617254727799991e-09,-2.4363108235349586e-09,8.218791523848516e-09,1.4422956985870299e-09,3.891709562420499e-08,-3.4490509182782637e-10,1.3947953483592365e-08
0,3,0,6144,8192,1.0,size,unrestricted,0.3502703418521213,-19.99999996534674,-3.986335216319658e-12,6.814433095652867e-11,9.776179884518511e-11,-8.403362666068362e-13,-6.456268159829127e-11,9.512167981792627e-11,7.025232281247015e-11,-8.885319888360473e-11,-1.2938228725463113e-11,9.726901067122804e-11,-3.649608896334336e-11,-9.251810960441483e-11,-5.262087188779064e-11,-8.540735576992866e-11,8.70792618503154e-11,9.453618962217608e-11,3.2997802532889416e-11,4.699995022991966e-11,2.8070411618830306e-10
0,4,0,6144,8192,1.0,size,unrestricted,0.2943898503799972,7.61142540251683e-12,4.730998242289835e-11,-3.964797068496565e-11,2.0918852189107856e-09,-5.201623113634953e-11,-3.754447598615917e-10,-7.411954658015618e-11,-1.9049980415549892e-10,-19.999999992836287,1.8034109877348805e-11,-5.98926213742091e-11,-2.8105346872082528e-11,-8.923376218908538e-11,1.3462756655875103e-10,1.6014938223831202e-11,-1.0814943023540013e-10,-1.7014075437068986e-11,-2.477043593822405e-10,-8.847246233931531e-11,-1.1710870960896975e-09
0,0,1,1634,8192,1.0,size,unrestricted,0.5005189832753603,1.2747471494410592e-10,1.3146951887704414e-09,-1.4729245190515577e-11,3.0745641820508556e-09,-5.02068992952907e-10,6.23331771164997e-10,2.997484502864317e-10,7.080398821732239e-12,19.999999959313318,5.289219469011582e-10,5.138901130468143e-10,-2.667220440809257e-10,5.911566612533309e-10,1.6304385748548955e-10,6.818158447372102e-10,4.6039689075158156e-10,-6.737531707907743e-10,-9.174583729533233e-11,-4.956734868222474e-10,-7.454373495054784e-10
0,1,1,1634,8192,1.0,size,unrestricted,0.5637941221970553,-3.1824117477225835e-10,-3.5912157036452837e-10,-2.8121648727373674e-10,-4.146346833135949e-09,9.012365911032583e-11,3.7685535673839757e-10,1.6049876899047242e-11,-3.375191221101096e-10,-2.9561682948953976e-10,-2.9143613633066025e-10,-4.926727627941225e-10,8.684253117882866e-10,-3.2264231791864047e-10,-19.99999995748773,-1.2849269152135206e-10,9.270579597197494e-11,-1.554721727336003e-10,-2.4368478008625113e-10,3.704530320871715e-10,4.160624430539298e-10
0,2,1,1634,8192,1.0,size,unrestricted,0.5089664474659095,2.1160663070609595e-09,1.5686731070558884e-08,-6.372931303904041e-09,-2.3570722371076137e-09,4.688870895595522e-09,8.373815512432648e-10,1.1262965149930968e-09,19.999999668960964,-1.5720257175838215e-09,-4.6433234991806923e-08,5.302167858084984e-09,-1.9328793838103634e-09,2.041454643616856e-09,3.3342067874296783e-09,6.0697656491668294e-09,4.849538673924444e-08,4.5634110934972047e-10,-2.706870901033541e-08,3.5178848044087706e-09,3.39342629427314e-09
0,3,1,1634,8192,1.0,size,unrestricted,0.41145977471878287,-4.5781915399171014e-10,-1.363352304155965e-08,-5.74970287227377e-10,5.553337325169435e-10,-2.4803290636697875e-08,1.5913194635779976e-09,3.3028816901806616e-09,2.3389908530370696e-10,3.5855290794808674e-11,-1.4684296627491453e-09,-5.699254359115382e-10,-4.041243874208116e-10,-2.2408501024924033e-09,1.2661915966305336e-09,-8.593127377108836e-09,-8.087085884028123e-10,19.999999847676204,-2.399220550819275e-11,-1.4672299773158198e-09,1.0810441285612595e-09
0,4,1,1634,8192,1.0,size,unrestricted,0.768624388177071,8.498549383594283e-11,3.544148882043436e-10,19.99999996560662,3.152060084104098e-10,-4.496146079249301e-10,2.857762435462133e-10,-2.6278162531749006e-10,6.848143222786972e-11,1.336066196459627e-10,2.3560842841250605e-10,3.5459342419528594e-10,3.350973740234655e-11,-1.1218075882105351e-10,2.8930706077394218e-11,-1.998233639285462e-10,-4.532777561481662e-11,3.162383639661899e-10,-4.483863064688331e-10,-8.191250966061514e-12,1.2060337104956013e-10
0,0,2,414,8192,1.0,size,unrestricted,1.0650710987603733,2.741636371147997e-10,-6.693137110207142e-08,-3.9101353184434697e-10,2.700766879513545e-10,2.225349222005724e-11,3.627518782958332e-11,8.183505350772737e-10,8.79734051128105e-11,19.999999922467257,-5.441992310524271e-11,-1.0756809027623269e-10,-4.284364473138689e-11,-4.970595430600297e-11,3.203649626500104e-10,6.252341218307855e-11,1.1688786645765614e-09,-1.2814121738133443e-10,4.142137177556846e-10,5.7892843086682873e-11,2.6483066884315363e-10
0,1,2,414,8192,1.0,size,unrestricted,1.0795527086102672,-5.455768149535166e-10,-4.6611263299161417e-11,3.359172456578681e-11,1.9015972511384145e-11,-5.31146946514659e-11,4.0638081662368196e-11,-2.6636748126288e-10,19.999999994517974,1.4526480661833941e-11,-7.646892864204993e-10,5.910402307246253e-13,1.9024800166552074e-10,-1.1323127783738155e-10,3.0370687205960124e-11,7.73415397733333e-11,1.395036307905178e-11,-1.7727397617837754e-10,9.234286301024373e-11,-3.8032254272205965e-11,-2.222808248240678e-11
0,2,2,414,8192,1.0,size,unrestricted,1.236609380764913,1.7436835386879435e-09,8.849221480945984e-10,-1.1610394211253768e-10,1.2816590882379816e-09,2.8165492036931566e-09,-7.328448709737855e-10,-1.6044929114245382e-10,2.832630493868308e-09,3.145777011480996e-09,-2.4136388012143516e-09,1.813255450934605e-09,-6.68430948234292e-10,1.008601303055522e-09,-1.1975548424665664e-10,9.89650542503544e-10,-2.968759434720031e-09,7.895287809431662e-10,-5.001877639841571e-10,19.999999919068244,9.437648395387042e-09
0,3,2,414,8192,1.0,size,unrestricted,1.0414731835344597,3.9475834990368483e-10,-1.1264615086264936e-09,6.52178818243277e-11,-5.581406777285855e-09,1.2089536061398639e-09,1.3200666662065353e-09,6.179896148431395e-10,3.45985533597611e-09,19.999999903779894,-2.998406819423323e-09,3.3420715427896398e-09,8.97720669145295e-09,-2.5324073124745168e-09,2.9765352332452063e-10,5.664619188523345e-10,1.4593455905204938e-09,-5.1844197601302536e-09,2.31565103574194e-09,1.1948963853982627e-09,-6.985511544494127e-10
0,4,2,414,8192,1.0,size,unrestricted,1.0003129644870894,-1.1231674475902416e-10,-1.2767371525990799e-09,-1.8046683149257547e-09,-5.89296919261784e-10,-2.345124632139045e-10,2.150509155704029e-09,1.9978017009256755e-09,7.493607720380254e-09,-19.999999902474038,-4.162358210652944e-09,-9.032404030595369e-09,3.0339933443047023e-09,3.978870201311105e-09,3.477757572702591e-10,-1.5363856182930001e-09,3.865319460110946e-10,4.80828905172429e-10,4.673021027129613e-10,-2.1193997478403135e-10,2.226026416169119e-09
0,0,0,6144,8192,1.0,size,restricted,0.1419193144548975,1.34225928775363e-12,0.1376633453711556,2.4519504962060235,-1.0907886864668024,-0.158497854945439,1.1231547034815592,-2.3052015100067766,4.134401197685553,2.49146261330326e-12,2.0459012491192388,0.7067882050896408,0.25342354552717355,-0.35730447764461043,-3.9248383164031247e-13,1.0801289881278774e-11,3.697295509167615,-1.0202673682014691,0.06817135509133557,1.9053866970027086e-12,0.44919049596059835
0,1,0,6144,8192,1.0,size,restricted,0.20451497052619497,1.4189970903521498,1.715629195425038,-4.861668016048206e-10,0.2545750750977891,1.0460294118877601e-12,6.525654379528374e-13,1.2805720673809199e-13,1.789224252092764e-11,-7.137072003265646e-13,0.1376132411303106,-3.360146067594932,-2.8430989604776663e-14,0.8541112937103841,7.022195117063149e-13,-3.524047274717637e-12,3.247854765699574,-1.153377633443869,1.2041760539493287,2.8776223930911544,3.7758971899773974
0,2,0,6144,8192,1.0,size,restricted,0.22117687264249875,-1.4739608829230452e-11,2.996121669288046,-2.546474295340558,-6.48299413697658e-13,-2.5825314983754528e-12,4.243880786922772e-11,-0.3598956501406689,1.1862805662862672e-12,2.1383464962992313e-13,-0.0032885446761534588,4.233110419053651,1.0476816597020664e-12,1.4942914938339782,1.3642018640413296,-1.0062231441859724e-12,1.6503467242195768,1.1626195074685479e-11,3.3612551657410394,6.174585347192329e-13,1.9910141735728428
0,3,0,6144,8192,1.0,size,restricted,0.16023096330779543,-4.214808852350321,1.2107532647971454e-11,0.5006088057233115,1.3785157017427316,2.409536843720474,-5.769160479172341e-13,1.3851961954424261,0.9121114831724932,-0.054663240116443634,-1.257851200885261,1.4251922556469714,-2.355900388016896e-13,-2.6447208593254627e-11,-2.703116038316887e-13,-0.8458618860874425,0.9726252395242796,1.7071285880668947,0.26150511126988607,0.5505636643947748,-2.123830931586531
0,4,0,6144,8192,1.0,size,restricted,0.17417317531679277,0.68420049274397,1.1158675802277496,-6.616524778623655e-11,3.507110230905824,-0.07438807394135165,-1.6634387669798618,-0.09442984412385086,-0.8706016477789766,-3.056320935879928,0.796143659430704,-0.29628188055855237,0.0625753501050499,-0.43412480377167345,2.1766790009693673,0.5793465305848641,-0.46991279345702014,0.2725413512995167,-1.2271004529676999,-0.33287979258393713,-2.2860568110798383
0,0,1,1634,8192,1.0,size,restricted,0.2770903701050089,0.6993611292584385,1.9977395057522402,0.3268086157606147,2.201713002552461,-0.338641766037876,1.392273878749177,0.8737692171991779,0.49938719374354124,2.4629227962233573,1.2900746977115716,1.1972829861688972,2.8957851558349342e-12,1.3630412130825293,0.7613677965852172,1.6459829115444777,1.1792096968707804,-0.5127039928433522,0.15537965769028894,-0.29057520599051256,-0.8117647361830187
0,1,1,1634,8192,1.0,size,restricted,0.20403911433796632,-0.05755105138470526,-0.3216792190025003,-0.14653706633196356,-1.5654696241164414,0.5540024687952584,1.0030165241298379,0.45036650651078985,-0.09876472258184472,-0.29356412317027153,-0.10511575780408541,-1.0855130811634905,2.1318996524413936,-0.15524079762161352,-1.764115954215942,0.21208899528383118,0.5728624230070398,0.21149772190201147,-0.14388661156727067,1.1860605690447688,1.2863805053927293
0,2,1,1634,8192,1.0,size,restricted,0.3317975080566565,0.9894632020270357,1.8527005963372223,-0.6516602433674324,-5.606899917117566e-12,1.3670326758680869,0.26613916728089543,0.5977703454457904,2.387669657338899,3.0052943539126363e-12,-1.1419896374909562,1.3914924506068922,4.671257758877962e-12,0.7447024390491934,1.1747212453755076,1.552051141776088,2.202724252912173,0.43169197591965286,-0.933020784159543,1.2484146054440297,1.0667555795469577
0,3,1,1634,8192,1.0,size,restricted,0.17469373856973786,0.3737706207785057,-1.2209865473057993,0.083590473705848,0.6782958136192164,-1.593548183927717,1.0011018940381629,1.774795156055888,0.650900375449386,0.4010884194146126,-0.2420421486759094,0.05532826774979226,0.28912116293709755,-0.578617746578555,1.100992252053712,-1.2286911103553506,0.025114348298451574,2.5242076950345633,0.34081467108945696,-0.30385668799848764,0.8631567062554458
0,4,1,1634,8192,1.0,size,restricted,0.322865429091151,0.8625834081655159,1.3311780298472602,2.99736340665365,1.1831090753570142,-0.7992928845446265,1.0186693620136165,-0.081988356790426,2.4422183276006244,0.805972996320773,1.0363596463683822,1.888600253156712,0.6979968027602256,0.1855094266474849,0.6056377108369222,0.20408383461598317,0.34475316609071877,1.317464825225503,-0.9027584814513444,0.5705002001273479,0.7140675601761133
0,0,2,414,8192,1.0,size,restricted,0.4258023308136936,1.154173796413485,-0.7819810733267203,-0.44078853296539555,1.0075462323198014,0.4839326283839942,0.3437044069770001,1.337478391697325,0.7741172407866489,1.492785250636443,0.22063913730751814,0.06947350420905452,0.27802809077802954,0.20580057290127918,1.145576508748707,0.6522563898310817,1.3422716073320484,0.08878662448228636,1.1622750899283794,0.5889642415288509,0.9692369442022125
0,1,2,414,8192,1.0,size,restricted,0.316566506834404,-0.7337602123109918,0.04257927510508816,0.5369911107988018,0.4757050760720707,0.003270631948035511,0.5559743896697006,-0.5838222079157755,1.7095975705457203,0.43259894755309913,-0.7759452630343133,0.3479053067904036,1.1700087542596938,-0.32897747983502407,0.6414443270193588,0.918858011349577,0.4127158364119765,-0.4140208932406009,0.8917295403759461,0.14256065376731847,0.12231654864995137
0,2,2,414,8192,1.0,size,restricted,0.49811596765384103,1.1327214802305023,0.7465819346883483,0.32470515641526027,0.8737461157221261,1.2003305427327247,-0.11450660963797353,0.30847117689537107,1.3795328401703566,1.1785206081884851,-0.3324345589233227,0.9930422332712114,0.16853827430839768,0.7626171843835937,0.40728742888235137,0.9174693054543929,-0.39702658367266713,0.8070534833930324,0.23018938504724357,1.7005455907369256,1.457556999981446
0,3,2,414,8192,1.0,size,restricted,0.3774272200032974,0.6528989900514879,-0.022293299931358347,0.3196226017090686,-0.5432300575563698,0.8246176179672349,0.6872547012200193,0.6035936519826246,1.3082249557557621,1.5647738060942136,-0.3412762547557951,1.1917798423080852,1.3991457197400823,-0.3266126871882066,0.5865337090308114,0.6742364560716517,0.8174101285350149,-0.4405793363394509,1.0383989899068071,0.8550455712740627,0.08797005101447493
0,4,2,414,8192,1.0,size,restricted,0.30776832681103616,0.43167098755030464,-0.08714232371536157,-0.26574908179261925,0.11539892430781369,0.22993435182837674,0.7980840329289611,1.0150647730816145,1.441845348216699,-1.0756283487286844,-0.47499110484947427,-0.7648352317693182,1.1070305165970027,1.1925519198032906,0.5107680156717345,-0.12352951315590335,0.490785841970281,0.5824423808736191,0.522493567384331,0.28975092203103175,0.966423201581961
0,0,0,6144,8192,inf,equal,unrestricted,0.19563264017607696,-1.4518755025452119e-10,8.89111408890064e-11,1.6827266402392446e-09,-1.3920558954012714e-09,-6.263374078833391e-10,5.261285192639182e-10,-5.3510134017214865e-09,19.99999956913601,-1.344850947864921e-11,1.0474807644936265e-09,3.2670997861195553e-10,1.3518504687873534e-10,-6.917334471584752e-10,-2.3909043119544023e-10,-2.472680374916944e-11,3.8129028877396114e-07,-1.280645702158179e-09,1.446790738874802e-10,-1.2601724125389828e-10,2.3747609944596827e-10
0,1,0,6144,8192,inf,equal,unrestricted,0.27196652029586493,1.0558374792061848e-10,1.6270839203191173e-10,-1.0767431879179618e-10,5.348421127428209e-11,1.48007432538e-11,1.5404098269605055e-11,-1.7649979405416391e-12,3.119052687806867e-11,-3.2329283258904035e-11,5.019147754599483e-11,-19.999999995751548,-1.0671760903832789e-11,8.760071564580838e-11,9.682922437682186e-12,-7.293401409994269e-11,6.076647115067393e-10,-3.456623250100453e-10,1.1443235551560868e-10,4.037274064014215e-10,9.068256688153869e-10
0,2,0,6144,8192,inf,equal,unrestricted,0.3025555530788673,-6.266467480757495e-09,3.2994121420950036e-08,-4.164158634083992e-08,-2.087156295786912e-09,-4.719077916394513e-09,2.5287504180953966e-09,-1.0657050009345639e-08,-5.122728888402437e-11,-4.1102042016294916e-10,-6.17683137681074e-09,19.999999731034652,-1.2211809568367972e-10,8.86471970000534e-09,5.617254727799991e-09,-2.4363108235349586e-09,8.218791523848516e-09,1.4422956985870299e-09,3.891709562420499e-08,-3.4490509182782637e-10,1.3947953483592365e-08
0,3,0,6144,8192,inf,equal,unrestricted,0.3502703418521213,-19.99999996534674,-3.986335216319658e-12,6.814433095652867e-11,9.776179884518511e-11,-8.403362666068362e-13,-6.456268159829127e-11,9.512167981792627e-11,7.025232281247015e-11,-8.885319888360473e-11,-1.2938228725463113e-11,9.726901067122804e-11,-3.649608896334336e-11,-9.251810960441483e-11,-5.262087188779064e-11,-8.540735576992866e-11,8.70792618503154e-11,9.453618962217608e-11,3.2997802532889416e-11,4.699995022991966e-11,2.8070411618830306e-10
0,4,0,6144,8192,inf,equal,unrestricted,0.2943898503799972,7.61142540251683e-12,4.730998242289835e-11,-3.964797068496565e-11,2.0918852189107856e-09,-5.201623113634953e-11,-3.754447598615917e-10,-7.411954658015618e-11,-1.9049980415549892e-10,-19.999999992836287,1.8034109877348805e-11,-5.98926213742091e-11,-2.8105346872082528e-11,-8.923376218908538e-11,1.3462756655875103e-10,1.6014938223831202e-11,-1.0814943023540013e-10,-1.7014075437068986e-11,-2.477043593822405e-10,-8.847246233931531e-11,-1.1710870960896975e-09
0,0,1,1634,8192,inf,equal,unrestricted,0.5005189832753603,1.2747471494410592e-10,1.3146951887704414e-09,-1.4729245190515577e-11,3.0745641820508556e-09,-5.02068992952907e-10,6.23331771164997e-10,2.997484502864317e-10,7.080398821732239e-12,19.999999959313318,5.289219469011582e-10,5.138901130468143e-10,-2.667220440809257e-10,5.911566612533309e-10,1.6304385748548955e-10,6.818158447372102e-10,4.6039689075158156e-10,-6.737531707907743e-10,-9.174583729533233e-11,-4.956734868222474e-10,-7.454373495054784e-10
0,1,1,1634,8192,inf,equal,unrestricted,0.5637941221970553,-3.1824117477225835e-10,-3.5912157036452837e-10,-2.8121648727373674e-10,-4.146346833135949e-09,9.012365911032583e-11,3.7685535673839757e-10,1.6049876899047242e-11,-3.375191221101096e-10,-2.9561682948953976e-10,-2.9143613633066025e-10,-4.926727627941225e-10,8.684253117882866e-10,-3.2264231791864047e-10,-19.99999995748773,-1.2849269152135206e-10,9.270579597197494e-11,-1.554721727336003e-10,-2.4368478008625113e-10,3.704530320871715e-10,4.160624430539298e-10
0,2,1,1634,8192,inf,equal,unrestricted,0.5089664474659095,2.1160663070609595e-09,1.5686731070558884e-08,-6.372931303904041e-09,-2.3570722371076137e-09,4.688870895595522e-09,8.373815512432648e-10,1.1262965149930968e-09,19.999999668960964,-1.5720257175838215e-09,-4.6433234991806923e-08,5.302167858084984e-09,-1.9328793838103634e-09,2.041454643616856e-09,3.3342067874296783e-09,6.0697656491668294e-09,4.849538673924444e-08,4.5634110934972047e-10,-2.706870901033541e-08,3.5178848044087706e-09,3.39342629427314e-09
0,3,1,1634,8192,inf,equal,unrestricted,0.41145977471878287,-4.5781915399171014e-10,-1.363352304155965e-08,-5.74970287227377e-10,5.553337325169435e-10,-2.4803290636697875e-08,1.5913194635779976e-09,3.3028816901806616e-09,2.3389908530370696e-10,3.5855290794808674e-11,-1.4684296627491453e-09,-5.699254359115382e-10,-4.041243874208116e-10,-2.2408501024924033e-09,1.2661915966305336e-09,-8.593127377108836e-09,-8.087085884028123e-10,19.999999847676204,-2.399220550819275e-11,-1.4672299773158198e-09,1.0810441285612595e-09
0,4,1,1634,8192,inf,equal,unrestricted,0.768624388177071,8.498549383594283e-11,3.544148882043436e-10,19.99999996560662,3.152060084104098e-10,-4.496146079249301e-10,2.857762435462133e-10,-2.6278162531749006e-10,6.848143222786972e-11,1.336066196459627e-10,2.3560842841250605e-10,3.5459342419528594e-10,3.350973740234655e-11,-1.1218075882105351e-10,2.8930706077394218e-11,-1.998233639285462e-10,-4.532777561481662e-11,3.162383639661899e-10,-4.483863064688331e-10,-8.191250966061514e-12,1.2060337104956013e-10
0,0,2,414,8192,inf,equal,unrestricted,1.0650710987603733,2.741636371147997e-10,-6.693137110207142e-08,-3.9101353184434697e-10,2.700766879513545e-10,2.225349222005724e-11,3.627518782958332e-11,8.183505350772737e-10,8.79734051128105e-11,19.999999922467257,-5.441992310524271e-11,-1.0756809027623269e-10,-4.284364473138689e-11,-4.970595430600297e-11,3.203649626500104e-10,6.252341218307855e-11,1.1688786645765614e-09,-1.2814121738133443e-10,4.142137177556846e-10,5.7892843086682873e-11,2.6483066884315363e-10
0,1,2,414,8192,inf,equal,unrestricted,1.0795527086102672,-5.455768149535166e-10,-4.6611263299161417e-11,3.359172456578681e-11,1.9015972511384145e-11,-5.31146946514659e-11,4.0638081662368196e-11,-2.6636748126288e-10,19.999999994517974,1.4526480661833941e-11,-7.646892864204993e-10,5.910402307246253e-13,1.9024800166552074e-10,-1.1323127783738155e-10,3.0370687205960124e-11,7.73415397733333e-11,1.395036307905178e-11,-1.7727397617837754e-10,9.234286301024373e-11,-3.8032254272205965e-11,-2.222808248240678e-11
0,2,2,414,8192,inf,equal,unrestricted,1.236609380764913,1.7436835386879435e-09,8.849221480945984e-10,-1.1610394211253768e-10,1.2816590882379816e-09,2.8165492036931566e-09,-7.328448709737855e-10,-1.6044929114245382e-10,2.832630493868308e-09,3.145777011480996e-09,-2.4136388012143516e-09,1.813255450934605e-09,-6.68430948234292e-10,1.008601303055522e-09,-1.1975548424665664e-10,9.89650542503544e-10,-2.968759434720031e-09,7.895287809431662e-10,-5.001877639841571e-10,19.999999919068244,9.437648395387042e-09
0,3,2,414,8192,inf,equal,unrestricted,1.0414731835344597,3.9475834990368483e-10,-1.1264615086264936e-09,6.52178818243277e-11,-5.581406777285855e-09,1.2089536061398639e-09,1.3200666662065353e-09,6.179896148431395e-10,3.45985533597611e-09,19.999999903779894,-2.998406819423323e-09,3.3420715427896398e-09,8.97720669145295e-09,-2.5324073124745168e-09,2.9765352332452063e-10,5.664619188523345e-10,1.4593455905204938e-09,-5.1844197601302536e-09,2.31565103574194e-09,1.1948963853982627e-09,-6.985511544494127e-10
0,4,2,414,8192,inf,equal,unrestricted,1.0003129644870894,-1.1231674475902416e-10,-1.2767371525990799e-09,-1.8046683149257547e-09,-5.89296919261784e-10,-2.345124632139045e-10,2.150509155704029e-09,1.9978017009256755e-09,7.493607720380254e-09,-19.999999902474038,-4.162358210652944e-09,-9.032404030595369e-09,3.0339933443047023e-09,3.978870201311105e-09,3.477757572702591e-10,-1.5363856182930001e-09,3.865319460110946e-10,4.80828905172429e-10,4.673021027129613e-10,-2.1193997478403135e-10,2.226026416169119e-09
0,0,0,6144,8192,inf,equal,restricted,0.01684685993541007,0.12353410776437783,0.23709800019265853,0.333525318306037,-0.07848098181227656,-0.10917672932909278,0.09673015268715235,-0.18286315096374328,0.467844132342394,0.06317850219724022,0.408397673229637,0.1350888033093534,0.11495990793447733,-0.08298491305048979,0.20109265398830803,0.13923810882809345,0.48007428787936773,-0.003218687079831846,0.22692676917573304,0.1913102475884653,0.13980934452425067
0,1,0,6144,8192,inf,equal,restricted,0.025500707936924633,0.33648107523337795,0.3149459522619676,0.027826622918458492,0.17472270741317947,0.02300118617749747,-0.019505837536686818,0.03433177855443766,0.24500661251666583,-0.06314542545154138,0.4042114524255533,-0.1683614711416146,0.03265898040657101,0.13046345827189196,0.293746505855414,0.035746202748668715,0.44320300048831646,0.018469089489108904,0.3334770117255809,0.3773124529158627,0.29977817147553426
0,2,0,6144,8192,inf,equal,restricted,0.02342810201965591,0.06819134730029264,0.3957825536935411,-0.07999610952547118,0.032141186010863965,-0.11192807510850665,0.011977394392731898,-0.07898731962701193,0.18816114789845442,0.02510580673939498,0.18459204982571015,0.3596791532999715,0.0621468839428409,0.15276837323115844,0.3658212608467634,0.07502106573423523,0.3636859534619192,0.22522487475692515,0.40951767200311817,0.16036895132891918,0.23501487000724
0,3,0,6144,8192,inf,equal,restricted,0.011369079236314458,-0.23264746271561565,0.23279140853571725,0.20574645658210633,0.14436076194914085,0.1433556642018822,-0.07425549918324972,0.14200475477216562,0.24566738848077946,-0.027821699533887228,0.08938297518152644,0.17397395683570976,0.05000662430186276,-0.028206817411567928,0.21946826130459463,0.011265593489204912,0.319544574216929,0.2554806947256705,0.18543254429964853,0.22818728184495946,-0.11045391150601344
0,4,0,6144,8192,inf,equal,restricted,0.012887448109096903,0.13786263095823567,0.34030116917341785,0.07694977165489304,0.37024039533227954,-0.005772217459532132,-0.15876899260004596,-0.04916334735850439,0.011359578447872007,-0.246968491767044,0.24056853347667265,-0.01349191478946506,0.09698266054207379,0.013473197423538277,0.3612736370813497,0.22877393547530184,0.1361914729723706,0.08666722680281164,-0.004596345650213441,0.14002228187886673,-0.07206010434403454
0,0,1,1634,8192,inf,equal,restricted,0.14084135592183453,0.3409266149268204,1.198130971819041,0.35009176149397386,1.0936926441321504,0.03636436536388109,0.8104743610067109,0.5206785075922725,0.36104038350939116,1.1976298444213902,0.6131279959320384,0.5806541003851073,0.22607859592320145,0.8226384907097053,0.4165424173166472,0.9772586851681909,0.7183578537401168,-0.33731166771123333,0.09736872427570789,-0.02054818035920367,-0.170972351734249
0,1,1,1634,8192,inf,equal,restricted,0.0875439897661367,0.1623943611175977,-0.07212723497678897,0.014014577782235523,-0.6325351466645714,0.4431117300785156,0.5759556704824262,0.40853045724060727,0.14276127709760972,-0.014052408352460275,0.05573644631973652,-0.38579900758406754,1.2031908363417319,0.08933973287672363,-0.7156126704181476,0.23991426843669264,0.36780115898682847,0.2795701060691065,0.05881921359226361,0.6957988295834348,0.7380331589634999
0,2,1,1634,8192,inf,equal,restricted,0.16815257522971844,0.5310415914597936,1.224345394900608,-0.17772666068208848,0.1493690609877957,0.7762756533764534,0.3283893744825289,0.33252988842559017,1.0554081292440756,0.14105978619415654,-0.4623363752910278,0.6217809045437687,0.27953165376413236,0.5835496577279984,0.5936289339789675,0.9332190317053866,1.134710581117567,0.16062738205242055,-0.44473045115752574,0.7237564395582098,0.6946375212442053
0,3,1,1634,8192,inf,equal,restricted,0.05214312104987219,-0.28320484091652454,-0.024037178393439416,0.1522657840617667,0.2327335136128792,-0.5802913493056003,0.6753522027821729,0.5341937455318083,0.056971369019712934,0.2589735745174129,-0.17258961535720724,-0.15510772551143343,0.2801513097720553,-0.20160869071209137,0.3444323706379098,-0.33379349410956805,0.15495062737697338,0.7487352816733572,0.004909048765954163,0.07971244917793327,0.6249670195494248
0,4,1,1634,8192,inf,equal,restricted,0.15281802960203456,0.14762461940094143,1.1506829239777945,1.5309447813760562,0.6114158103701577,-0.1753600782168073,0.6055476795411485,-0.06243749432397481,1.048492508984024,0.47213959614139456,0.40878665945754106,0.849730155613107,0.615569753012205,0.23445928615192063,0.2310780939864092,0.24395516015610838,0.4220992803159778,0.2813319707604489,-0.4422144210298332,0.3521878758708407,0.5759316691981469
0,0,2,414,8192,inf,equal,restricted,0.30180661474674736,0.8495645322929123,-0.7655801431252403,-0.32603189083498335,0.5630295307326123,0.026304923102529406,-0.008055267811412328,0.8431475601965145,0.45703336075696444,0.9478153214833509,0.33655910826682706,-0.019776450317208084,-0.09823014028635041,-0.05089085670874274,0.8724105726258813,0.41620760788365835,1.0159030363352055,-0.02068791663462384,0.8746039813093301,0.3644065285481002,0.5223121936033502
0,1,2,414,8192,inf,equal,restricted,0.25081272093574924,-0.7060370045290663,0.07732044563946279,0.43114509951497654,0.14850292879565416,-0.33805107167219933,0.2129353717158355,-0.6609176150264462,1.2253871955535751,0.2486131087085077,-0.5223536330279847,0.1448795708036351,0.7264935212048147,-0.485087320753464,0.49461970831537405,0.49843253236995017,0.363963813063746,-0.4131258200470269,0.5981681567322983,-0.004080474789872575,-0.08730809639254358
0,2,2,414,8192,inf,equal,restricted,0.3338442330503939,0.7079614756075107,0.590647451183986,0.14965739431789227,0.5173161846346721,0.607967839916593,-0.3405612069167381,0.048039674326165696,0.9199776475746236,0.7636279037657703,-0.16573889992917734,0.6726533677114059,-0.1589146190092059,0.35423043358236694,0.3144239856704366,0.62171323411486,-0.3184617126201672,0.48942638853763204,0.002943714681526025,1.190863717545644,0.982132116030097
0,3,2,414,8192,inf,equal,restricted,0.26737031026962815,0.34527393365273346,-0.13968220209001447,0.23434507137470775,-0.6194521702757184,0.28608270505711164,0.2942197872847608,0.24935973632115932,0.939277924248355,1.030676641833442,-0.20372932169511346,0.7873517005489199,0.8450770756149559,-0.5057105090700077,0.4317682446173262,0.2872804371897407,0.6241145421879862,-0.46333380050451334,0.7038285253843943,0.571977692330415,-0.13111800263542722
0,4,2,414,8192,inf,equal,restricted,0.2226702382634233,0.23997970622609863,-0.14833215771155292,-0.2195364095374179,-0.18862841532672636,-0.07962215338007603,0.3697278236473795,0.5749610144566565,0.9382513218819573,-1.0463579955888038,-0.2675821825943782,-0.7185887358999562,0.6712906221662435,0.6399507022253799,0.41744784839385046,-0.2676918548725657,0.3838718248038467,0.3937420975001941,0.3492742690356182,0.11258374222790851,0.559780288548421
0,0,0,12288,16384,1.0,size,unrestricted,0.17710961215115054,2.776266051106025e-10,-9.776372001758275e-11,6.893271324475267e-11,1.4915214760224586e-11,-1.931569369124477e-10,-2.586527652976636e-11,-9.553860342448353e-11,2.4727168781840502e-11,4.332601464222413e-11,5.043941879919267e-10,3.5957288055862314e-11,-6.847473125630505e-11,-1.5486718113929e-10,-2.711778685511384e-10,-19.999999995761247,4.482782007372605e-10,-5.66264488155729e-10,2.4613503687372897e-11,-1.1058614321995047e-11,8.885889967497382e-11
0,1,0,12288,16384,1.0,size,unrestricted,0.19632833305957634,3.7843496268012416e-11,3.8360314917341e-11,-1.002855896672711e-09,1.0423902802245949e-10,1.370760656391365e-10,2.118525620007076e-11,5.779534151109198e-11,-1.7858790873815794e-10,-2.2138644571050498e-10,1.4136901569885766e-10,-1.0602374305512924e-11,-2.567291714444331e-10,-1.1612065840531011e-10,5.1737111307750634e-11,-7.209690127766972e-10,4.870718763720368e-10,-19.999999983096103,8.22161714383863e-10,2.3046802693749895e-09,4.952389480356705e-09
0,2,0,12288,16384,1.0,size,unrestricted,0.22613115565326072,-8.670532053095276e-09,3.88412127097332e-09,-19.999999879186966,-7.556986577972266e-10,-1.221550334003335e-09,1.415879417053084e-09,-1.906344593023939e-09,-1.009791572411037e-09,8.823421712132395e-10,-1.0492132815684142e-08,8.348310817894906e-09,7.716126964225306e-09,7.32683794652747e-09,4.1943945304329687e-10,-3.5660526405995196e-10,3.6445395555182846e-09,1.481028450741265e-10,1.6144756209561421e-09,9.028171454648211e-11,4.682679467292533e-09
0,3,0,12288,16384,1.0,size,unrestricted,0.17296352089513198,-1.6918353193306395e-09,1.595520637575285e-12,1.4847305306354973e-10,9.592323626000185e-11,3.4960579550357016e-10,-3.0061933975063234e-10,3.430674214089911e-11,1.1834881413477012e-10,-2.771025265849637e-12,-2.416815345218849e-09,2.2417318387706452e-08,-1.9252734004589324e-10,9.465686323729908e-11,-2.9058154799871025e-10,-19.999999968028117,2.4174770374260056e-10,9.29811990886736e-11,3.1287095933838547e-11,-9.209267234370627e-14,-5.917815569782652e-12
0,4,0,12288,16384,1.0,size,unrestricted,0.32527844347599305,4.1004609344291194e-11,-8.967630083591628e-12,-5.057783191117052e-11,2.93350456494426e-11,-1.0393292331846759e-11,-4.414816940175742e-11,4.8701298332043756e-11,5.819725930692583e-11,-19.999999964635634,5.210778473239444e-11,-5.197700818120068e-11,3.769699289726903e-11,-5.644411599583583e-11,5.522753298034885e-11,-1.512507310792094e-12,1.4671672382205605e-11,3.850005007866897e-11,-4.468965044277568e-11,-5.283023430487341e-11,3.619661669088385e-11
0,0,1,3272,16384,1.0,size,unrestricted,0.36661136615320156,1.3679273830479102e-10,3.5779040842702035e-10,-2.2859733156971825e-10,6.575726299142121e-10,-4.3421193371605504e-10,8.14024852581571e-10,4.15440778198091e-12,-4.129127628486077e-10,5.929037712935736e-08,19.999999911090512,4.730219162016977e-10,4.802891770267135e-10,4.668226248557894e-10,-1.0116474930158321e-10,4.1861219421906517e-10,5.139485416493575e-10,4.467402598229255e-11,-6.319705190393361e-11,-3.2618633462255516e-10,-1.2645741076254675e-10
0,1,1,3272,16384,1.0,size,unrestricted,0.30999048719103095,-1.1178362773803305e-09,-2.8748292438912863e-09,-4.236377137826324e-09,-8.399906862451532e-08,2.1797722873105772e-09,3.005064661974361e-09,-6.660496629866662e-10,1.008310114678544e-10,-1.1751905031429805e-08,-1.2938641613896703e-09,-19.999998434237686,1.3375574559300344e-06,5.638415575004902e-10,-6.567573250913073e-10,-3.1028312526194905e-09,-7.902284279109145e-10,-1.8726404217013782e-09,-7.990522220833525e-09,1.8569668985508688e-09,1.1218439109027886e-09
0,2,1,3272,16384,1.0,size,unrestricted,0.2943607891303842,3.527135182594756e-10,3.084843602142005e-10,-3.0387357183314905e-11,-4.1294216050959566e-10,-3.9884854870565934e-10,3.3172152880077936e-10,3.817591268817817e-10,8.445691123823686e-11,3.95501900748316e-10,-4.030130038851788e-10,3.710440727465362e-10,-3.8958888854806065e-11,-1.4333429462586537e-10,7.743080118668106e-13,3.91415016517132e-10,19.999999970405543,2.9586656652896233e-10,-8.589032969419736e-10,3.476485859830827e-10,-1.5439938448391923e-10
0,3,1,3272,16384,1.0,size,unrestricted,0.4067874568823722,2.012497964283856e-09,-1.2191528959097186e-09,2.764274326708439e-11,3.060716017987282e-09,-1.4830307973532053e-09,6.676027859205948e-11,7.139131177150303e-10,1.6380558814922695e-09,-1.1891483013077014e-10,-8.146213267172935e-09,8.978272211959986e-10,1.8146624013507168e-09,-1.2925141063570384e-07,-3.489875499384316e-10,-3.6645842909124808e-09,-4.603130382707444e-11,19.999999804708654,1.994183849259328e-10,-6.37967510357946e-10,4.556128702301878e-10
0,4,1,3272,16384,1.0,size,unrestricted,0.45300029783027546,-1.50170105634466e-12,2.467896990872823e-10,19.999999936690504,2.300457399120103e-10,-2.3425847455788794e-10,-7.140561244012785e-11,-1.4449189116050132e-09,1.95957777040261e-08,-2.686539362684016e-10,7.736018907546283e-10,1.4545991603533533e-09,-2.373218758433363e-10,-1.628569767530246e-10,-2.628716931138767e-10,-1.0790025969725315e-10,-1.5680036198732947e-09,1.308955504327969e-09,2.166424903543107e-11,2.751511852438819e-10,1.0242732435163654e-09
0,0,2,824,16384,1.0,size,unrestricted,0.8194440194902278,5.6243059430329217e-11,-1.1244987604017778e-10,-1.1695113145477307e-09,1.968621955814869e-09,1.8220914096889754e-10,5.530332576197788e-11,1.24048424229564e-09,7.611291959718927e-10,19.999999957346056,4.575905175112786e-10,-6.074909724775783e-10,-1.2618673879710187e-10,-6.349659465360035e-10,-5.740414393554735e-10,7.717769417071701e-11,4.095609552595807e-10,-1.0720585989028724e-09,1.1273533450460309e-09,1.2162779564577668e-09,6.6428489969354e-10
0,1,2,824,16384,1.0,size,unrestricted,0.9253952343477293,-6.882266363103893e-10,5.8143888630447906e-11,-4.190574488027877e-10,7.309197522652971e-10,-3.193822886988458e-10,6.163996588659367e-10,-19.999999962015636,5.310191431035786e-10,-1.941985788148558e-10,-6.716264141719773e-10,-9.806558169259946e-11,5.247992126535314e-10,-9.856478494044396e-10,7.844116343112005e-10,-1.5127128677392315e-10,-8.259976556142947e-11,-6.028694600618788e-10,6.418203784447144e-10,-5.312548941288619e-11,4.30029832726015e-11
0,2,2,824,16384,1.0,size,unrestricted,0.7940986815046741,1.136641499170678e-09,1.88619539997838e-09,2.281387377847759e-09,4.710390917504978e-10,7.488559744386108e-10,-1.242647561819286e-09,1.3536700274516001e-09,5.501139857001284e-10,1.9833824486344525e-10,-2.143146795920115e-09,19.999999907333258,-1.4441230219223892e-09,-3.8892120460084015e-10,-2.792379341564627e-10,7.430026975997631e-10,-1.6622740859272227e-11,2.165215275409176e-10,-1.1721717312598622e-08,4.0207827002498154e-09,9.032789553731194e-09
0,3,2,824,16384,1.0,size,unrestricted,0.7815003796177775,5.63857317608491e-11,-8.142997502375963e-10,-4.856310351105508e-10,-1.1954587372731746e-09,-8.377412133575324e-10,3.8817566634714285e-10,1.7871763451409391e-09,2.569387545513306e-10,2.2842172344598662e-10,-1.0506440268604409e-08,19.999999922833357,4.994938976167555e-09,1.869360301139788e-10,2.044460756781708e-11,3.1614178933813605e-10,1.9904813690412477e-09,-1.1622432868102791e-09,3.242908947827457e-10,-2.798782816582583e-09,-1.6803020291807857e-10
0,4,2,824,16384,1.0,size,unrestricted,0.6260576822711978,1.2291417153231346e-09,-8.246553793435527e-11,-9.071678678171998e-08,-1.3258192589297465e-10,4.418757925015819e-10,5.807225897272498e-11,1.1854892969896155e-09,1.1579269330202696e-10,-2.3670124531543056e-09,1.0730966993929692e-11,-6.750977727589548e-10,1.0063625488749893e-09,19.999999891975946,-2.144055036791396e-10,-7.94346172939865e-10,-2.7225846433837486e-11,-7.760135086348744e-10,-3.337982200116741e-10,5.6682166497767664e-11,9.07051933733299e-11
0,0,0,12288,16384,1.0,size,restricted,0.10982852130261805,2.299267405139763,-0.44845902657636294,1.0767134674601806,0.35966980376176594,-0.8109498339233536,-5.110257828630404e-13,-0.32197352117718997,0.6459316065671495,0.8159028120567867,2.540634866854951,0.7066780322081538,-0.16693238777300456,-0.6605218045794081,-1.0367721970880872,-2.1528943216215586,2.3575271847587342,-1.7085139576611854,0.5718696242024252,9.337389981123864e-13,1.3187881466100049
0,1,0,12288,16384,1.0,size,restricted,0.12633968628140252,0.4433496808485716,0.3323229561492264,-1.3821444394167224,0.8393378022581189,1.0905942528257144,0.003007353543805972,0.4770518206468923,-5.032811813593781e-12,-0.3553272029137979,1.0999041489629175,1.1226460933630642e-11,-0.268945687110957,2.2600536150190735e-13,0.546230364363831,-1.030232081043566,1.9081448434187773,-2.2438799308370903,2.23016167933453,2.716504147180194,3.032861609071891
0,2,0,12288,16384,1.0,size,restricted,0.12832044234211915,-1.1459957610733507,1.622969978233343,-2.547757975093664,3.1847968425856306e-13,-8.250906750379301e-13,0.783393568697348,-7.656302051168442e-11,-1.2032984519518729e-13,0.5647720630477936,-1.5688501945194355,2.1696369283622934,2.2191378479353814,2.1526678216828703,0.40000739869974133,3.4461749028276463e-12,1.6634967512583636,0.1319343394672703,1.0949267705875583,0.12847686675422565,1.805975734554107
0,3,0,12288,16384,1.0,size,restricted,0.10786678043065168,-1.5431464569098092,0.06136325000411127,1.1553467490371028,0.9284841712153625,1.935893890335018,-0.7970520847282335,0.5259741341391524,1.2103202547000218,0.02643929504140333,-1.8096535994796261,2.8690926079922034,-0.3960022815184572,1.034447980933558,-0.6416155521962026,-1.9909375642192386,1.5921005014294662,0.913751455831023,0.47091859993312046,0.09745957025417815,1.0990392993794784e-10
0,4,0,12288,16384,1.0,size,restricted,0.1164247309848465,1.0590057374207094,2.012939955887379,-0.21881456239137323,1.805456918762683,0.3283534695680866,-0.8082584404652315,1.1309470793119962,-1.1362013588335524,-3.734998531554231,1.2521271159574676,-0.6090487261896779,0.9508325525212578,-0.27278710430461933,1.3635712492424217,0.35779901716179996,0.6098112519153819,0.8199521282745386,-0.6425931278238518,-0.06009561229003967,0.8264060600382005
0,0,1,3272,16384,1.0,size,restricted,0.20267261086197363,0.733458587932304,0.9544091069195514,0.07099749906388411,1.5420199224671083,-0.30137812253908197,1.401791628281101,0.4955541235765778,-0.1662760480310127,1.590903241629457,1.7460010110373747,1.2099132136773847,1.3408982544805708,1.4658437553438548,0.34487775023566375,1.1976934496676144,1.4770994131820385,0.5252069957705139,0.3755977675273515,-0.037685676515767944,0.21458446392857447
0,1,1,3272,16384,1.0,size,restricted,0.10801057255822331,0.1575914425927809,-0.36492513091928247,-0.5646057905591875,-0.9301400741060537,0.9087516768304233,0.9399382306923347,0.1923715946242631,0.3979167705941288,-0.9426485350916745,0.12390456413168781,-1.0263236843670869,1.6736651089109251,0.5848005972983772,0.2290901068402361,-0.34661138024397575,0.14821661758935722,-0.12707801579623346,-0.7667804091275401,0.8004049300145246,0.6298241760244266
0,2,1,3272,16384,1.0,size,restricted,0.12833876964206398,1.0581426319462084,0.8300910075159631,0.3598766927380555,-0.6378207357807111,-0.3219538150128755,0.825375737745534,1.4077791053659945,0.6103541246931451,1.102543107112765,-0.6429680032602747,1.3597096870300402,0.39050039468103204,0.2802939095011622,0.43479319156076296,1.5400574702681031,1.830251597232029,0.907613672384165,-0.7081168906395799,1.0216385863233146,0.14656419443133248
0,3,1,3272,16384,1.0,size,restricted,0.14955468824478563,1.2852487168642555,-0.23392080550875055,0.3497105389113042,1.3234993462755789,-0.2749293014466895,0.3442112228443426,0.8904090885811601,1.1654058592721195,0.3319262742278956,-0.8746954832088127,0.8533486729035128,1.1843953889076297,-1.040589374700803,0.165662675585262,-0.5314697041557236,0.3541837073173062,1.958643272057486,0.5846589850742587,0.020440118900093632,0.6933335088304464
0,4,1,3272,16384,1.0,size,restricted,0.17988873218874224,0.5052557820284101,0.7203589007868404,1.9791330804904887,0.7337207422157113,0.14380947088764734,0.2275486727818836,-0.6046708361197605,2.002042299602204,0.07555671206538124,1.1780558371582726,1.366773525939799,0.16543790491018287,0.2723794971173337,0.09636943069524247,0.33344893507356543,-0.685398457429709,1.406640972027244,0.46444975629632446,0.8623609294576206,1.3390377320789866
0,0,2,824,16384,1.0,size,restricted,0.246252346278367,0.4910443140438399,0.2581410028718864,-0.3657297359046524,1.198413228301767,0.5168621419555799,0.27913499333392194,1.0543803289172706,0.9471691741846662,1.3933880397070004,0.7354967152802678,-0.10597366764739886,0.2625942106121172,-0.0882658550661615,0.006687458113582894,0.4603933957552828,0.659738605431229,-0.28774995754533333,1.0496150352482743,1.0646677443667645,0.8342660003253111
0,1,2,824,16384,1.0,size,restricted,0.20044413106642547,-0.2644351477194583,0.36613999952168175,-0.1256702095441621,1.0182335016783035,0.07068472598460422,0.8192479092446211,-0.8232426999353556,0.865195471369014,0.11088246445618055,-0.25399110055134166,0.19710704223720046,0.8249573706110674,-0.4557095159159525,1.0638325190647075,0.22063513239533644,0.2405851946884722,-0.2711755695086006,0.9115307892805322,0.3051768178901438,0.35475083448030875
0,2,2,824,16384,1.0,size,restricted,0.2519435660082505,0.8216705904857013,0.8951580946170524,0.9503999317970359,0.5713485714973724,0.6660366651222224,-0.20570984950101093,0.828554496661283,0.6449349565818806,0.42521466938127317,-0.2240058090399119,1.3143303496316228,-0.09852433307440674,0.2261329540151984,0.28039797784501647,0.6861503015278131,0.3249793180992434,0.4424160587164379,-0.5264290083616437,1.145820560474593,1.230113263939472
0,3,2,824,16384,1.0,size,restricted,0.1947240148804923,0.4215054581426163,-0.09067983421588406,0.07315774341793092,-0.1964301229315495,-0.02888446460331589,0.44099081867225115,1.0354789835043041,0.48530965185822333,0.4247851419417762,-0.6110608100817767,1.3847755255281238,1.233243424144788,0.4666986824836579,0.38146116379866796,0.5315807362723929,1.006880671637043,-0.16040838121654824,0.5407427665850602,-0.4564777244221851,0.2300093749751708
0,4,2,824,16384,1.0,size,restricted,0.19626628820008082,1.1029589684236871,0.14470103529791623,-0.581947575538776,0.11666509681598973,0.8580602594825435,0.32346166984399466,1.0414166379917866,0.5574867981220368,-0.5394608724191395,0.41535437385004476,-0.3311271631768696,1.0188268459119878,1.2168456407754644,0.027971953818513095,-0.31274681064519316,0.28948347779234374,-0.32809803924858544,-0.10285168383701648,0.41820853151420273,0.4731742044207205
0,0,0,12288,16384,inf,equal,unrestricted,0.17710961215115054,2.776266051106025e-10,-9.776372001758275e-11,6.893271324475267e-11,1.4915214760224586e-11,-1.931569369124477e-10,-2.586527652976636e-11,-9.553860342448353e-11,2.4727168781840502e-11,4.332601464222413e-11,5.043941879919267e-10,3.5957288055862314e-11,-6.847473125630505e-11,-1.5486718113929e-10,-2.711778685511384e-10,-19.999999995761247,4.482782007372605e-10,-5.66264488155729e-10,2.4613503687372897e-11,-1.1058614321995047e-11,8.885889967497382e-11
0,1,0,12288,16384,inf,equal,unrestricted,0.19632833305957634,3.7843496268012416e-11,3.8360314917341e-11,-1.002855896672711e-09,1.0423902802245949e-10,1.370760656391365e-10,2.118525620007076e-11,5.779534151109198e-11,-1.7858790873815794e-10,-2.2138644571050498e-10,1.4136901569885766e-10,-1.0602374305512924e-11,-2.567291714444331e-10,-1.1612065840531011e-10,5.1737111307750634e-11,-7.209690127766972e-10,4.870718763720368e-10,-19.999999983096103,8.22161714383863e-10,2.3046802693749895e-09,4.952389480356705e-09
0,2,0,12288,16384,inf,equal,unrestricted,0.22613115565326072,-8.670532053095276e-09,3.88412127097332e-09,-19.999999879186966,-7.556986577972266e-10,-1.221550334003335e-09,1.415879417053084e-09,-1.906344593023939e-09,-1.009791572411037e-09,8.823421712132395e-10,-1.0492132815684142e-08,8.348310817894906e-09,7.716126964225306e-09,7.32683794652747e-09,4.1943945304329687e-10,-3.5660526405995196e-10,3.6445395555182846e-09,1.481028450741265e-10,1.6144756209561421e-09,9.028171454648211e-11,4.682679467292533e-09
0,3,0,12288,16384,inf,equal,unrestricted,0.17296352089513198,-1.6918353193306395e-09,1.595520637575285e-12,1.4847305306354973e-10,9.592323626000185e-11,3.4960579550357016e-10,-3.0061933975063234e-10,3.430674214089911e-11,1.1834881413477012e-10,-2.771025265849637e-12,-2.416815345218849e-09,2.2417318387706452e-08,-1.9252734004589324e-10,9.465686323729908e-11,-2.9058154799871025e-10,-19.999999968028117,2.4174770374260056e-10,9.29811990886736e-11,3.1287095933838547e-11,-9.209267234370627e-14,-5.917815569782652e-12
0,4,0,12288,16384,inf,equal,unrestricted,0.32527844347599305,4.1004609344291194e-11,-8.967630083591628e-12,-5.057783191117052e-11,2.93350456494426e-11,-1.0393292331846759e-11,-4.414816940175742e-11,4.8701298332043756e-11,5.819725930692583e-11,-19.999999964635634,5.210778473239444e-11,-5.197700818120068e-11,3.769699289726903e-11,-5.644411599583583e-11,5.522753298034885e-11,-1.512507310792094e-12,1.4671672382205605e-11,3.850005007866897e-11,-4.468965044277568e-11,-5.283023430487341e-11,3.619661669088385e-11
0,0,1,3272,16384,inf,equal,unrestricted,0.36661136615320156,1.3679273830479102e-10,3.5779040842702035e-10,-2.2859733156971825e-10,6.575726299142121e-10,-4.3421193371605504e-10,8.14024852581571e-10,4.15440778198091e-12,-4.129127628486077e-10,5.929037712935736e-08,19.999999911090512,4.730219162016977e-10,4.802891770267135e-10,4.668226248557894e-10,-1.0116474930158321e-10,4.1861219421906517e-10,5.139485416493575e-10,4.467402598229255e-11,-6.319705190393361e-11,-3.2618633462255516e-10,-1.2645741076254675e-10
0,1,1,3272,16384,inf,equal,unrestricted,0.30999048719103095,-1.1178362773803305e-09,-2.8748292438912863e-09,-4.236377137826324e-09,-8.399906862451532e-08,2.1797722873105772e-09,3.005064661974361e-09,-6.660496629866662e-10,1.008310114678544e-10,-1.1751905031429805e-08,-1.2938641613896703e-09,-19.999998434237686,1.3375574559300344e-06,5.638415575004902e-10,-6.567573250913073e-10,-3.1028312526194905e-09,-7.902284279109145e-10,-1.8726404217013782e-09,-7.990522220833525e-09,1.8569668985508688e-09,1.1218439109027886e-09
0,2,1,3272,16384,inf,equal,unrestricted,0.2943607891303842,3.527135182594756e-10,3.084843602142005e-10,-3.0387357183314905e-11,-4.1294216050959566e-10,-3.9884854870565934e-10,3.3172152880077936e-10,3.817591268817817e-10,8.445691123823686e-11,3.95501900748316e-10,-4.030130038851788e-10,3.710440727465362e-10,-3.8958888854806065e-11,-1.4333429462586537e-10,7.743080118668106e-13,3.91415016517132e-10,19.999999970405543,2.9586656652896233e-10,-8.589032969419736e-10,3.476485859830827e-10,-1.5439938448391923e-10
0,3,1,3272,16384,inf,equal,unrestricted,0.4067874568823722,2.012497964283856e-09,-1.2191528959097186e-09,2.764274326708439e-11,3.060716017987282e-09,-1.4830307973532053e-09,6.676027859205948e-11,7.139131177150303e-10,1.6380558814922695e-09,-1.1891483013077014e-10,-8.146213267172935e-09,8.978272211959986e-10,1.8146624013507168e-09,-1.2925141063570384e-07,-3.489875499384316e-10,-3.6645842909124808e-09,-4.603130382707444e-11,19.999999804708654,1.994183849259328e-10,-6.37967510357946e-10,4.556128702301878e-10
0,4,1,3272,16384,inf,equal,unrestricted,0.45300029783027546,-1.50170105634466e-12,2.467896990872823e-10,19.999999936690504,2.300457399120103e-10,-2.3425847455788794e-10,-7.140561244012785e-11,-1.4449189116050132e-09,1.95957777040261e-08,-2.686539362684016e-10,7.736018907546283e-10,1.4545991603533533e-09,-2.373218758433363e-10,-1.628569767530246e-10,-2.628716931138767e-10,-1.0790025969725315e-10,-1.5680036198732947e-09,1.308955504327969e-09,2.166424903543107e-11,2.751511852438819e-10,1.0242732435163654e-09
0,0,2,824,16384,inf,equal,unrestricted,0.8194440194902278,5.6243059430329217e-11,-1.1244987604017778e-10,-1.1695113145477307e-09,1.968621955814869e-09,1.8220914096889754e-10,5.530332576197788e-11,1.24048424229564e-09,7.611291959718927e-10,19.999999957346056,4.575905175112786e-10,-6.074909724775783e-10,-1.2618673879710187e-10,-6.349659465360035e-10,-5.740414393554735e-10,7.717769417071701e-11,4.095609552595807e-10,-1.0720585989028724e-09,1.1273533450460309e-09,1.2162779564577668e-09,6.6428489969354e-10
0,1,2,824,16384,inf,equal,unrestricted,0.9253952343477293,-6.882266363103893e-10,5.8143888630447906e-11,-4.190574488027877e-10,7.309197522652971e-10,-3.193822886988458e-10,6.163996588659367e-10,-19.999999962015636,5.310191431035786e-10,-1.941985788148558e-10,-6.716264141719773e-10,-9.806558169259946e-11,5.247992126535314e-10,-9.856478494044396e-10,7.844116343112005e-10,-1.5127128677392315e-10,-8.259976556142947e-11,-6.028694600618788e-10,6.418203784447144e-10,-5.312548941288619e-11,4.30029832726015e-11
0,2,2,824,16384,inf,equal,unrestricted,0.7940986815046741,1.136641499170678e-09,1.88619539997838e-09,2.281387377847759e-09,4.710390917504978e-10,7.488559744386108e-10,-1.242647561819286e-09,1.3536700274516001e-09,5.501139857001284e-10,1.9833824486344525e-10,-2.143146795920115e-09,19.999999907333258,-1.4441230219223892e-09,-3.8892120460084015e-10,-2.792379341564627e-10,7.430026975997631e-10,-1.6622740859272227e-11,2.165215275409176e-10,-1.1721717312598622e-08,4.0207827002498154e-09,9.032789553731194e-09
0,3,2,824,16384,inf,equal,unrestricted,0.7815003796177775,5.63857317608491e-11,-8.142997502375963e-10,-4.856310351105508e-10,-1.1954587372731746e-09,-8.377412133575324e-10,3.8817566634714285e-10,1.7871763451409391e-09,2.569387545513306e-10,2.2842172344598662e-10,-1.0506440268604409e-08,19.999999922833357,4.994938976167555e-09,1.869360301139788e-10,2.044460756781708e-11,3.1614178933813605e-10,1.9904813690412477e-09,-1.1622432868102791e-09,3.242908947827457e-10,-2.798782816582583e-09,-1.6803020291807857e-10
0,4,2,824,16384,inf,equal,unrestricted,0.6260576822711978,1.2291417153231346e-09,-8.246553793435527e-11,-9.071678678171998e-08,-1.3258192589297465e-10,4.418757925015819e-10,5.807225897272498e-11,1.1854892969896155e-09,1.1579269330202696e-10,-2.3670124531543056e-09,1.0730966993929692e-11,-6.750977727589548e-10,1.0063625488749893e-09,19.999999891975946,-2.144055036791396e-10,-7.94346172939865e-10,-2.7225846433837486e-11,-7.760135086348744e-10,-3.337982200116741e-10,5.6682166497767664e-11,9.07051933733299e-11
0,0,0,12288,16384,inf,equal,restricted,0.004098742985778566,0.1996322858394542,0.05562116378643925,0.10447307678177915,0.134175227488899,0.04719706036732322,0.01031448550689485,0.009291275949819837,0.1630174569458833,0.11825534278268239,0.2523388429189239,0.17795454814735678,0.04607423026989132,0.1216845488443477,0.11631387042235265,0.10913819912941067,0.29594694219195306,0.007269957170354205,0.1815014464126462,0.0956683632219539,0.14759989815962898
0,1,0,12288,16384,inf,equal,restricted,0.006443008869416043,0.1641246963080491,0.07503621325509632,-0.013098673416639981,0.13143745008045638,0.12337326573601719,-0.0028114049716033416,0.07134002560000138,0.08074919451434044,0.011565807201533496,0.22402462996228442,0.16700524929460325,0.03850744605841288,0.12834029722368145,0.21540344450469462,0.14431085353017795,0.2919564138962702,0.017566395003533675,0.25263771559855125,0.16839393638383446,0.18856579059670298
0,2,0,12288,16384,inf,equal,restricted,0.006760181850877581,0.07705865415100442,0.11196964852906167,-0.05420780163867946,0.08007937918441005,0.05095374239832932,0.009975183519442049,0.019708510205390217,0.08843866847131916,0.07355724263575346,0.09713858192101184,0.24994716664104683,0.15478786705961048,0.21669947635429693,0.2114067378077934,0.21212431763731165,0.29174781499128094,0.1474608707052589,0.22401504008187714,0.06711587260121135,0.14962715997542592
0,3,0,12288,16384,inf,equal,restricted,0.003871737840019088,0.062477952174724107,0.07354750006430082,0.10924622044999328,0.13218971469638466,0.14510205085405473,-0.05740253285590214,0.0713047302852142,0.1583310233485016,0.06673519919386418,0.08223476714878042,0.2666190426244392,0.027539860352295407,0.1911281283658082,0.13911352900908558,0.11867879289550728,0.2878998070654668,0.1583509315563971,0.19550929139056897,0.07340968849554613,0.0919313895351068
0,4,0,12288,16384,inf,equal,restricted,0.004127223916887789,0.1518677886466444,0.16752475506369438,0.030468293571362055,0.1782445834415901,0.10964213854297107,-0.03708297738475761,0.08169270897302047,0.05785702375846657,-0.10946601283153433,0.2004295269939632,0.10176431567278482,0.11117448423989985,0.14053894557924965,0.2287300750773227,0.2222326781927356,0.2227644864910545,0.1236345575204542,0.11415229120937125,0.07401156511654967,0.12033764716937058
0,0,1,3272,16384,inf,equal,restricted,0.09903600096696613,0.010743694915329562,0.7109606496039379,0.020280583213167346,0.8140649473098751,-0.005535507871771538,0.7652674624940686,0.13069783621390488,0.0478349821266436,0.8619346367308016,0.7090187704328227,0.4673570030074548,0.5711307325377316,0.9318750798666988,0.0319944453834898,0.6414929553729097,0.7993534648973512,-0.06160003472135429,-0.12218181844723593,0.21577471642751953,0.18492632551438995
0,1,1,3272,16384,inf,equal,restricted,0.05300303897209606,0.10783882481183579,-0.03999794290229885,-0.2317995244769763,-0.33963688232327277,0.6121578701675611,0.6171816876715104,0.16648924898151846,0.35587228204197213,-0.35075775804112297,0.13087042087046838,-0.530314225915642,0.9851847025004639,0.4613004883596421,0.1588894122581611,-0.07294761138159557,0.1617657638040297,-0.027001717924351104,-0.3570876420132166,0.5641252867273086,0.43760723573097504
0,2,1,3272,16384,inf,equal,restricted,0.06146606363722608,0.21490404937142174,0.777416766431431,0.09441341010483739,-0.16172568887559255,-0.09096959989880266,0.45886443661282933,0.5324197497749152,0.35619941891247037,0.5879906453875705,-0.39046035039683386,0.5463530487551755,0.11721507205193465,0.4499466009634447,0.13489734721780358,0.8199904510600557,0.9460529731747819,0.18573730662967267,-0.5077442264158571,0.6015664122013797,0.17899475224461942
0,3,1,3272,16384,inf,equal,restricted,0.057210757019087365,0.34452028590026557,0.2195610207694194,-0.011274029673823438,0.6995789902351864,0.0547616359488376,0.24956639094294467,0.24384433451531384,0.6918074488151332,0.21849878507995052,-0.542232345520242,0.2599163438633016,0.594612640981316,-0.33681746614855224,0.05972939238551667,-0.17713030735786642,0.1716640157788791,0.6912528934458824,0.12957488693746144,0.07629256941339056,0.3191991900118803
0,4,1,3272,16384,inf,equal,restricted,0.08010332454638235,-0.023278101167423376,0.6481974098598448,0.9170909273922924,0.312798551532211,0.14712179791766244,0.20758803791909072,-0.3277833218918013,1.036237401558401,0.1526571032104335,0.4363625035875451,0.5864664582566491,0.10271876858993209,0.37506283185735406,0.002688534584506245,0.2148302101641141,-0.31218892491652933,0.36581845689120646,0.12711974473235466,0.458641910879209,0.6045197107569007
0,0,2,824,16384,inf,equal,restricted,0.17380160885871818,0.25171150360094147,-0.015371520808162658,-0.4559979304154119,0.7882846550491391,0.1529458397940085,-0.011831267265168543,0.5983414805219331,0.5987791411740897,0.954498005914785,0.5512269755616771,-0.07340549404946715,-0.014722374446554012,-0.18466115383554843,-0.07725316774447455,0.2996798039898877,0.5357394981036859,-0.32217972999947947,0.7674589277894178,0.6531957313414944,0.4612637495160728
0,1,2,824,16384,inf,equal,restricted,0.16803309842144387,-0.31467611572263504,0.14376776993524612,-0.2483755163966439,0.6436212964188042,-0.14186673446499953,0.43829477986760385,-0.8721758195739134,0.5572621384998734,-0.08060615245889133,-0.24590962447418865,0.13439844594333622,0.537544824389833,-0.481832978013455,0.7999795442591505,0.12758551129203685,0.24829080899508804,-0.31796980815308046,0.6555586074463924,0.046817246723926696,0.10925049108781709
0,2,2,824,16384,inf,equal,restricted,0.18405660260014206,0.4993719845499861,0.5425309734709597,0.5705729602394748,0.26820021029557867,0.3553376785853325,-0.36398725770938,0.4269923916412598,0.3586667654377185,0.2044750490594109,-0.2624889662018539,1.0602700301916226,-0.3501974957616985,0.0763000169875354,0.18383997802996807,0.5636243818329348,0.28639564377820137,0.28035333687276937,-0.5033676677637974,0.6637767014063415,0.8601550015500162
0,3,2,824,16384,inf,equal,restricted,0.1613636047664276,0.21606848847104237,-0.29183982904759453,-0.08988216952204939,-0.3353860973971262,-0.2162571258823716,0.13849419118200074,0.6152889133054157,0.23613518082943757,0.16211665881618664,-0.5505050864840789,1.1166662496626505,0.7874549907290468,0.24185688311544756,0.29033877990912355,0.36232795909253024,0.8239588501238273,-0.22353172965235085,0.38526547875308553,-0.5747381310873038,0.03503783092486742
0,4,2,824,16384,inf,equal,restricted,0.1542464287957104,0.7753811452301893,-0.10799265285776448,-0.6375840347340974,-0.06166406044358168,0.5556083798041009,0.034685970930579874,0.5968391526947826,0.2334795977187461,-0.6629638263319385,0.2893763903930299,-0.2428030746932314,0.6721193886552911,0.8483616485327043,-0.004773362942824401,-0.3323606078125001,0.17785787342342468,-0.4102439330016916,-0.09765273818520633,0.14276998633547638,0.2183861841456825


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/0/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,8.50639521097461,0.30974351573748654,0.8299357732193635,3.9434540897498183,3.9434540786712553
0,1,12,64,1.0,size,16.063109906367682,0.6194870314749731,0.5976281364162485,7.412067921708868,7.412067626728839
0,2,4,64,1.0,size,24.613107037197135,1.0729830131446736,0.4994433762562177,11.233570505453894,10.933975445050505
0,0,48,64,inf,equal,8.50639521097461,0.30974351573748654,0.8509170705818433,3.9434540897498183,2.37884345530739
0,1,12,64,inf,equal,16.063109906367682,0.6194870314749731,1.3110367807191343,7.412067921708868,5.513117454273125
0,2,4,64,inf,equal,24.613107037197135,1.0729830131446736,2.1461921665911543,11.233570505453894,10.388908664692684
0,0,96,128,1.0,size,5.05019708855781,0.21902174040653885,0.870704678750923,2.306076803872366,2.306076807464054
0,1,24,128,1.0,size,12.588968584113397,0.4380434808130777,0.7064383734460189,5.856440811243621,5.748098104907448
0,2,8,128,1.0,size,18.358171183962398,0.7587135646925732,0.6370112637276863,8.420372027288625,7.81123911970098
0,0,96,128,inf,equal,5.05019708855781,0.21902174040653885,0.9085287078656372,2.306076803872366,1.4823803817049723
0,1,24,128,inf,equal,12.588968584113397,0.4380434808130777,1.0783225019132108,5.856440811243621,2.8987149090519275
0,2,8,128,inf,equal,18.358171183962398,0.7587135646925732,1.524181094611405,8.420372027288625,5.9904352657801185
0,0,192,256,1.0,size,3.957189908713068,0.15487175786874327,0.8366453743965431,1.8237231964877907,1.823723200719856
0,1,49,256,1.0,size,7.846042215378629,0.3065665751841925,0.7216952546561269,3.6164545325051223,3.5305583203270103
0,2,15,256,1.0,size,13.123927570669474,0.5540860454230366,0.6692696960414404,6.0078777399117005,4.761372881229232
0,0,192,256,inf,equal,3.957189908713068,0.15487175786874327,0.8429059244389354,1.8237231964877907,0.7778167472055951
0,1,49,256,inf,equal,7.846042215378629,0.3065665751841925,1.0908986997680006,3.6164545325051223,2.0483987982608625
0,2,15,256,inf,equal,13.123927570669474,0.5540860454230366,1.2141273268089836,6.0078777399117005,3.3158259217515136
0,0,384,512,1.0,size,2.91215292696392,0.10951087020326943,0.7905212888693527,1.3465655932786906,1.3361229859210102
0,1,100,512,1.0,size,6.0987212933370465,0.21459660262893474,0.7100817814663762,2.8347640440395887,2.574057071736546
0,2,28,512,1.0,size,11.493088490673955,0.4055494591110793,0.670611955654723,5.340994786225898,3.6026819196766313
0,0,384,512,inf,equal,2.91215292696392,0.10951087020326943,0.816027811635363,1.3465655932786906,0.37092354209773154
0,1,100,512,inf,equal,6.0987212933370465,0.21459660262893474,0.9906804700532255,2.8347640440395887,1.12020776140963
0,2,28,512,inf,equal,11.493088490673955,0.4055494591110793,1.1836422679414127,5.340994786225898,2.324357955096009
0,0,768,1024,1.0,size,1.846232662788775,0.07743587893437164,0.7534026798494469,0.8456804524600159,0.7797270879291559
0,1,202,1024,1.0,size,4.308971315584055,0.15098964271718057,0.6968189939261521,2.0034960150748473,1.7074813830474285
0,2,54,1024,1.0,size,7.138817804476114,0.29202898720871845,0.6680487936925589,3.2773799150293383,1.9398157831967695
0,0,768,1024,inf,equal,1.846232662788775,0.07743587893437164,0.7707790383060654,0.8456804524600159,0.1629292928025365
0,1,202,1024,inf,equal,4.308971315584055,0.15098964271718057,0.9330646275292729,2.0034960150748473,0.6974847436757237
0,2,54,1024,inf,equal,7.138817804476114,0.29202898720871845,1.124775446962099,3.2773799150293383,1.4384482853380465
0,0,1536,2048,1.0,size,1.2832390270471128,0.05475543510163471,0.7227201268573137,0.5868640784219217,0.5193024545735236
0,1,406,2048,1.0,size,2.8437049926102973,0.10650250564813146,0.682813553592695,1.3153499906570172,0.9493026191380439
0,2,106,2048,1.0,size,4.6422194979091165,0.208434646243384,0.6621632168823994,2.112675102711174,1.1274366674226264
0,0,1536,2048,inf,equal,1.2832390270471128,0.05475543510163471,0.7309811112157335,0.5868640784219217,0.0911162428601221
0,1,406,2048,inf,equal,2.8437049926102973,0.10650250564813146,0.8592374022022982,1.3153499906570172,0.4031998543962943
0,2,106,2048,inf,equal,4.6422194979091165,0.208434646243384,0.9848475408435746,2.112675102711174,0.8772472664745324
0,0,3072,4096,1.0,size,0.8135073266244603,0.03871793946718582,0.7020507655232866,0.36803572384504435,0.28333579563449096
0,1,815,4096,1.0,size,1.883060335403484,0.0751699113051862,0.6738876637999136,0.8663602563965558,0.566489374852016
0,2,209,4096,1.0,size,3.7088980789738737,0.14843957393495466,0.6591222308109872,1.7060094655519822,0.7128640222832762
0,0,3072,4096,inf,equal,0.8135073266244603,0.03871793946718582,0.7036983957610455,0.36803572384504435,0.0347035827850717
0,1,815,4096,inf,equal,1.883060335403484,0.0751699113051862,0.8224894612623178,0.8663602563965558,0.24947801835895667
0,2,209,4096,inf,equal,3.7088980789738737,0.14843957393495466,0.9106596807073025,1.7060094655519822,0.47710316360803573
0,0,6144,8192,1.0,size,0.6206813974148058,0.027377717550817356,0.6885329190015281,0.2829629811565855,0.18040305924963587
0,1,1634,8192,1.0,size,1.2075215967746151,0.053088055220471726,0.6686445365791719,0.5506727431668358,0.2620972320321041
0,2,414,8192,1.0,size,2.38014468696821,0.10546847625268425,0.6581264865152952,1.0846038672314207,0.3851360704232545
0,0,6144,8192,inf,equal,0.6206813974148058,0.027377717550817356,0.6891805702517765,0.2829629811565855,0.018006439447480396
0,1,1634,8192,inf,equal,1.2075215967746151,0.053088055220471726,0.7810965354573468,0.5506727431668358,0.1202998143139193
0,2,414,8192,inf,equal,2.38014468696821,0.10546847625268425,0.8425450546986848,1.0846038672314207,0.2753008234531884
0,0,12288,16384,1.0,size,0.47784236556123094,0.01935896973359291,0.6756664562319237,0.21956221304702256,0.11775603226832758
0,1,3272,16384,1.0,size,0.8073321014287835,0.037515971276938925,0.6616124081278898,0.36615007943745287,0.15369307469915777
0,2,824,16384,1.0,size,1.7281149366990407,0.07475826890319909,0.6541476321950396,0.7892991994463212,0.21792606928672323
0,0,12288,16384,inf,equal,0.47784236556123094,0.01935896973359291,0.6811376624935046,0.21956221304702256,0.0050601790925958135
0,1,3272,16384,inf,equal,0.8073321014287835,0.037515971276938925,0.7533584018045418,0.36615007943745287,0.07016383702835159
0,2,824,16384,inf,equal,1.7281149366990407,0.07475826890319909,0.8088094741352695,0.7892991994463212,0.16830026868848844


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/1/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0.1, "low": -1, "high": 1}

==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/1/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19,w20
0,,,64,1.0,size,unrestricted,,0.4895993151753789,0.27581241202298384,0.41453543011198035,-1.29918052003922,0.37065241838820195,-0.28991357873918466,-0.12242271479611444,0.28578792041098916,0.5811374571631406,0.5182117110894227,0.01567185177357911,1.3582732328952858,0.3844751477728181,0.2662235945874908,1.659265193912878,0.3848630062887732,-0.19698606619687883,0.11000891007081157,1.3295544310656058,-1.2423604909409895,0.9536015746944493
0,0,48,64,1.0,size,unrestricted,,0.4334217634379503,0.9245700335189985,0.8941009753934954,-2.150313994204506,1.2769176259174622,1.7115388733583597e-09,-0.3692378795249813,0.3442478757073931,1.2524514879595567,0.5050023327328031,-0.7053476752792308,1.6218460173999771,-0.23298404716609664,0.9123029746884526,2.8633487084291938,0.04387868319628999,0.6303391130818772,0.6461722899438939,1.7472970378799646,-1.5792587175948454,1.3003824876736003
0,1,12,64,1.0,size,unrestricted,,0.010384681540540536,-3.308779271453546e-08,-1.2292182523432011e-09,-3.7179408904188795,-4.410546129330348e-08,-3.78858263087628e-10,-1.9227340594839315,-2.793640084610354e-09,0.9078881078308153,1.1397899842709893,3.3723499214209345,7.405163568050995e-09,8.58981973424128e-09,7.471943051504579e-09,2.415730141259675e-07,1.2190227697101844e-08,-2.590199054883284,1.1362003887090587e-07,9.775302291812113e-09,-0.8715970353140953,-5.477500144511996
0,2,4,64,1.0,size,unrestricted,,0.0003732889334923798,-5.111885716361674,8.545640253920997e-06,-1.3841424264263519e-05,1.2429575255139304e-06,-8.025469465948914e-06,0.00011333671751128909,5.2706054330087735,9.919706652869315e-06,1.2125314750105127e-06,3.859866789787954,3.2735518249379017e-05,2.829805955317999e-06,7.359147232431292e-06,-2.3567975964155585e-05,6.4123830269775606e-06,1.3791499188641986e-06,-0.00016083349875040015,-7.810146838520119e-05,-2.8104493453252712e-06,5.756798647518066
0,,,64,1.0,size,restricted,0,0.48959931517537897,0.27581241229612413,0.4145354309733383,-1.2991805234233116,0.37065241838824314,-0.2899135789099714,-0.1224227139891951,0.28578792093276545,0.5811374564265708,0.5182117122744753,0.0156718522769866,1.3582732353269555,0.38447514819083417,0.2662235926449336,1.6592651965686092,0.38486300615846736,-0.19698606887994324,0.11000890975161906,1.3295544332276907,-1.2423604925387246,0.9536015763321628
0,,,64,1.0,size,restricted,1,0.489599315175379,0.27581241557586605,0.4145354320560252,-1.299180532913802,0.3706524241547949,-0.2899135767009098,-0.12242271586375515,0.2857879250283725,0.5811374573545285,0.518211714067692,0.015671852734371255,1.3582732424645547,0.3844751462555131,0.2662235926598944,1.6592652044307155,0.3848630099899835,-0.19698607376363106,0.11000891256576069,1.329554441300779,-1.2423604998122204,0.953601585100389
0,,,64,1.0,size,restricted,2,0.48959931517537897,0.2758124119652265,0.4145354294378132,-1.299180519154347,0.3706524173796619,-0.2899135786664996,-0.12242271432313111,0.28578792030832373,0.5811374559027078,0.5182117116097943,0.01567185235574009,1.3582732312188377,0.3844751481624893,0.2662235931528234,1.6592651924753634,0.38486300505669757,-0.19698606617287515,0.11000890989681875,1.3295544297886823,-1.2423604891914404,0.9536015733106141
0,,,64,inf,equal,unrestricted,,0.5046943839940363,-0.030356606880720245,0.366888730542176,-1.1164258691960551,0.4254601160441309,-0.3470332220397444,0.2602113803186035,0.3745704156696137,0.6835355890990965,0.4340839684843386,0.1376287972148636,1.631445815575943,0.33274399316349906,0.24059406956130194,1.430113794281665,0.21568025320218973,-0.10526921068178173,-0.19873902549847214,1.3755246955589737,-1.1054456905873158,1.2387391445433384
0,0,48,64,inf,equal,unrestricted,,0.4334217634379503,0.9245700335189985,0.8941009753934954,-2.150313994204506,1.2769176259174622,1.7115388733583597e-09,-0.3692378795249813,0.3442478757073931,1.2524514879595567,0.5050023327328031,-0.7053476752792308,1.6218460173999771,-0.23298404716609664,0.9123029746884526,2.8633487084291938,0.04387868319628999,0.6303391130818772,0.6461722899438939,1.7472970378799646,-1.5792587175948454,1.3003824876736003
0,1,12,64,inf,equal,unrestricted,,0.010384681540540536,-3.308779271453546e-08,-1.2292182523432011e-09,-3.7179408904188795,-4.410546129330348e-08,-3.78858263087628e-10,-1.9227340594839315,-2.793640084610354e-09,0.9078881078308153,1.1397899842709893,3.3723499214209345,7.405163568050995e-09,8.58981973424128e-09,7.471943051504579e-09,2.415730141259675e-07,1.2190227697101844e-08,-2.590199054883284,1.1362003887090587e-07,9.775302291812113e-09,-0.8715970353140953,-5.477500144511996
0,2,4,64,inf,equal,unrestricted,,0.0003732889334923798,-5.111885716361674,8.545640253920997e-06,-1.3841424264263519e-05,1.2429575255139304e-06,-8.025469465948914e-06,0.00011333671751128909,5.2706054330087735,9.919706652869315e-06,1.2125314750105127e-06,3.859866789787954,3.2735518249379017e-05,2.829805955317999e-06,7.359147232431292e-06,-2.3567975964155585e-05,6.4123830269775606e-06,1.3791499188641986e-06,-0.00016083349875040015,-7.810146838520119e-05,-2.8104493453252712e-06,5.756798647518066
0,,,64,inf,equal,restricted,0,0.504694383900095,-0.030356608931112722,0.3668887248758924,-1.1164258644957403,0.4254601153160848,-0.3470332298320169,0.2602113879506858,0.37457041639494854,0.6835355936707558,0.43408397904851176,0.13762879427496572,1.6314458155845843,0.33274400030385615,0.24059406941835887,1.4301137900210563,0.21568025149206502,-0.10526921158905181,-0.19873902683432956,1.3755246961715124,-1.105445688351172,1.238739144007028
0,,,64,inf,equal,restricted,1,0.5046943838865743,-0.030356606203983266,0.36688872836764497,-1.1164258739777961,0.42546011868827094,-0.347033223583128,0.26021138063255983,0.37457041769687216,0.6835355900770835,0.43408396666190924,0.13762879491018268,1.6314458208680322,0.3327439937382207,0.24059407021977955,1.4301137973532205,0.21568025174781433,-0.10526921244365989,-0.1987390243306051,1.3755246981411893,-1.1054456937024841,1.2387391482368428
0,,,64,inf,equal,restricted,2,0.5046943839006707,-0.030356605820609645,0.3668887323499661,-1.1164258717795934,0.4254601185475201,-0.3470332201302528,0.2602113826668053,0.37457042020671016,0.6835355951366018,0.4340839691464187,0.13762879548563484,1.6314458245503183,0.33274399142437555,0.24059406913759984,1.4301138016282522,0.2156802532771123,-0.10526921242201355,-0.1987390249598633,1.375524701202216,-1.1054456955915042,1.2387391496434503
0,,,128,1.0,size,unrestricted,,0.5839973185369554,-0.12426385010138957,0.3651243961754989,0.23336667818692888,0.11396230752542014,-0.4452087101004248,-0.054066977384405294,0.35843097669830876,0.8425500854798539,0.39374208211644113,0.5084570078578509,1.095700911727778,0.37529263105392646,0.4080322736117167,1.187789666500671,-0.4765022876693236,-0.15283604563920025,0.018616267634917107,0.7234164053698516,0.1287424100966332,0.13322967741663916
0,0,96,128,1.0,size,unrestricted,,0.5500750646355079,-0.2572242670274778,0.6095255252826174,0.2897362663084779,0.5427761890542884,-0.21277149921714375,-0.02099638039328978,0.329511671256221,0.6632036946868332,0.4395170694309175,0.06166171061908252,1.136189901698114,-0.0972411857108794,0.46979542836026983,1.8359901603150939,-0.612933566734162,-0.30420625256991984,-0.0772430145092354,0.9392375618042847,0.07673506384264371,0.46371529728458766
0,1,24,128,1.0,size,unrestricted,,0.15857845861648492,-1.9195868027897988e-09,-2.5389501592718027,-2.3485619743073705,6.774589737899854e-10,-1.9932827696409636,-5.297705913297363e-10,1.3415264749455515e-11,0.9067542142307196,-0.18263938202765498,0.19041592400442556,1.656021590250586e-08,2.1538876755738543,0.8945069276058484,-9.854672188725575e-10,-4.203862307745239e-09,-3.1329166134918296,0.5732677137455258,1.7723456102592434,-1.1069766135195191e-09,-3.312470992215947
0,2,8,128,1.0,size,unrestricted,,0.0009882669545901496,-1.2297708042391391e-05,1.5059910239289535e-06,-1.1158427022128057e-06,2.6891339935466824e-06,-1.8816978078693892e-07,1.0378280538993549e-06,1.59929105654931e-06,2.3804789312335255e-06,1.4879291682349414e-06,3.785640749118328,6.5312383519589295e-06,-1.3789057248916774e-06,2.916525156369902e-06,-1.8169456857091383e-06,4.6260309768314534e-07,1.2233518878847505,-1.4805514042514002e-05,-14.990899214875547,5.428565446186552e-06,4.023283668846375e-06
0,,,128,1.0,size,restricted,0,0.5839973185369555,-0.12426384997748699,0.3651243958844952,0.2333666780887274,0.11396230746106754,-0.4452087099009013,-0.05406697727995344,0.3584309765563781,0.8425500851268178,0.3937420820123625,0.5084570076035482,1.095700911376252,0.3752926309869245,0.40803227344280146,1.1877896661666807,-0.47650228752068086,-0.152836045529659,0.018616267597780126,0.723416405092876,0.12874241016053248,0.13322967736739855
0,,,128,1.0,size,restricted,1,0.5839973185369555,-0.12426384989824449,0.3651243972283466,0.23336667824798196,0.11396230757808533,-0.4452087114716976,-0.054066978045361105,0.3584309783078433,0.8425500874812165,0.3937420835537392,0.5084570098637293,1.0957009151377848,0.37529263240031663,0.4080322745550344,1.187789669570144,-0.47650228977001513,-0.15283604631680006,0.0186162674383283,0.7234164072681948,0.12874241086320637,0.13322967733072544
0,,,128,1.0,size,restricted,2,0.5839973185369554,-0.1242638500352569,0.3651243959011867,0.2333666781244495,0.11396230744819993,-0.44520870977339677,-0.05406697737538991,0.35843097644282235,0.8425500850682217,0.3937420818796632,0.5084570076145108,1.0957009112492544,0.3752926309108908,0.4080322734672545,1.1877896660444491,-0.4765022873664134,-0.15283604558511413,0.018616267589703858,0.7234164050370369,0.1287424100721848,0.13322967742011602
0,,,128,inf,equal,unrestricted,,0.5861192467603628,-0.19107180529798615,0.3683452492267524,0.20371829251395035,0.06991423226858394,-0.5197544964304533,-0.057666805212027154,0.39533219985554546,0.9046575170427129,0.3644819656834201,0.6237068743063292,1.142767649561411,0.4124847385113422,0.3894700878517601,1.111450568461268,-0.45225688310037987,-0.13549083010965637,0.00796989180235045,0.5803773081184923,0.12187861561133749,0.1152335638753939
0,0,96,128,inf,equal,unrestricted,,0.5500750646355079,-0.2572242670274778,0.6095255252826174,0.2897362663084779,0.5427761890542884,-0.21277149921714375,-0.02099638039328978,0.329511671256221,0.6632036946868332,0.4395170694309175,0.06166171061908252,1.136189901698114,-0.0972411857108794,0.46979542836026983,1.8359901603150939,-0.612933566734162,-0.30420625256991984,-0.0772430145092354,0.9392375618042847,0.07673506384264371,0.46371529728458766
0,1,24,128,inf,equal,unrestricted,,0.15857845861648492,-1.9195868027897988e-09,-2.5389501592718027,-2.3485619743073705,6.774589737899854e-10,-1.9932827696409636,-5.297705913297363e-10,1.3415264749455515e-11,0.9067542142307196,-0.18263938202765498,0.19041592400442556,1.656021590250586e-08,2.1538876755738543,0.8945069276058484,-9.854672188725575e-10,-4.203862307745239e-09,-3.1329166134918296,0.5732677137455258,1.7723456102592434,-1.1069766135195191e-09,-3.312470992215947
0,2,8,128,inf,equal,unrestricted,,0.0009882669545901496,-1.2297708042391391e-05,1.5059910239289535e-06,-1.1158427022128057e-06,2.6891339935466824e-06,-1.8816978078693892e-07,1.0378280538993549e-06,1.59929105654931e-06,2.3804789312335255e-06,1.4879291682349414e-06,3.785640749118328,6.5312383519589295e-06,-1.3789057248916774e-06,2.916525156369902e-06,-1.8169456857091383e-06,4.6260309768314534e-07,1.2233518878847505,-1.4805514042514002e-05,-14.990899214875547,5.428565446186552e-06,4.023283668846375e-06
0,,,128,inf,equal,restricted,0,0.5861192467302396,-0.19107180521099715,0.36834524904788124,0.20371829205044278,0.06991423158758849,-0.5197544960434675,-0.05766680503026884,0.39533219900713445,0.9046575166221228,0.3644819654426161,0.6237068740441074,1.1427676488165428,0.4124847384199096,0.3894700877988905,1.1114505681379876,-0.4522568823466693,-0.13549082979228558,0.007969891454175943,0.5803773076238843,0.1218786154450793,0.11523356359567437
0,,,128,inf,equal,restricted,1,0.5861192467171621,-0.19107180510229368,0.368345248897551,0.20371829224586407,0.06991423183967464,-0.5197544962425183,-0.05766680504796566,0.3953321992334087,0.904657516786686,0.36448196549861944,0.6237068740632616,1.1427676489727783,0.4124847384362217,0.3894700879400916,1.1114505681562015,-0.45225688261581143,-0.13549082982952038,0.007969891510605578,0.5803773075794229,0.12187861538024695,0.11523356354628378
0,,,128,inf,equal,restricted,2,0.5861192467216021,-0.19107180509455335,0.36834524910644545,0.20371829216993909,0.06991423170315046,-0.5197544961958873,-0.05766680505905754,0.39533219925693625,0.9046575166614763,0.36448196551407663,0.6237068741175611,1.1427676488773157,0.41248473838332556,0.3894700879567008,1.1114505681167481,-0.45225688257032665,-0.13549082982206673,0.007969891467756717,0.5803773076344336,0.12187861542422229,0.11523356353616498
0,,,256,1.0,size,unrestricted,,0.6305070935122481,-0.026478522195081688,0.5740529893988199,0.514770291370161,0.13181086203710426,-0.17028043742295212,-0.16690032945839947,0.6292647521327825,0.2735260005138214,0.3089199312329926,0.47625458245782326,0.3526350925030206,0.05068491020585412,0.2827051341387888,0.26243981684700934,-0.04558958336350536,0.2990559081286648,-0.027412786978761997,0.3830200764253683,0.00019967370639932078,-0.09836107209258908
0,0,192,256,1.0,size,unrestricted,,0.5871297552386715,-0.14303333623268982,0.8098241975350923,0.9307001955517339,0.32399213813012584,-0.21243813437698625,-0.009744415978767414,0.5570733689420151,0.39522620440683004,0.5453432662680182,0.3391620511935689,0.5286992365321098,-0.08201218744751307,0.17797213787813024,0.2759837555255118,0.20238230254797868,0.3951847315650933,0.08466560203695245,0.5212267690588879,0.021993374247859493,0.28319796356192184
0,1,49,256,1.0,size,unrestricted,,0.4618987684221291,1.1933851252468166,-0.5524261404602736,-0.42182690731421024,-0.4275031142666659,-1.176598930063493,-1.7006240269776292,0.8711505942112044,-1.3801836216946104,0.03943389378840555,1.2401712216895295,-0.9620748210676373,0.7836897557002785,2.210360742844747,0.605236651619434,-0.517293192163768,-0.9126426672744152,-1.038700877537542,1.2868971558701154,-0.5884248570702664,-1.0122417077764714
0,2,15,256,1.0,size,unrestricted,,0.025099303458112912,-2.0933969410787627,-1.645235990093815e-08,-8.161246874953541e-08,-0.28901306582698016,8.395489030186445e-10,-3.413691025093254e-09,3.929599068398107,4.182672247727307,0.10115844127235687,0.6584704566813231,1.036875273713857e-06,-5.967894058996454e-09,2.38575684247354,-1.1159958000905927e-08,-1.0123563337698722,0.8183368531058121,-4.2427751463093035e-09,-4.473023825796589,9.765513822038777e-09,-0.056214687823823405
0,,,256,1.0,size,restricted,0,0.6305070935122482,-0.02647852218533789,0.5740529885815099,0.5147702906104197,0.13181086202437264,-0.17028043704802356,-0.1669003291383424,0.6292647508387234,0.27352599967797475,0.3089199308268291,0.4762545819896149,0.352635091764428,0.050684910546603186,0.282705133667162,0.2624398166332489,-0.04558958309589422,0.2990559077030296,-0.0274127867763736,0.3830200756375457,0.00019967370029331396,-0.0983610716191599
0,,,256,1.0,size,restricted,1,0.6305070935122482,-0.026478522261191864,0.5740529885669322,0.5147702906967213,0.1318108620238479,-0.17028043712009358,-0.16690032913508665,0.6292647508412212,0.27352599962564567,0.30891993071764956,0.4762545819439425,0.35263509176109353,0.05068491060560207,0.28270513379162787,0.262439816665522,-0.04558958336362298,0.29905590761791706,-0.027412786684758973,0.38302007567100355,0.00019967349357751123,-0.09836107165983003
0,,,256,1.0,size,restricted,2,0.6305070935122483,-0.0264785222849761,0.5740529886569298,0.5147702907509574,0.13181086204062617,-0.17028043716061503,-0.16690032916153857,0.6292647509110815,0.27352599964034385,0.30891993076206165,0.47625458202022236,0.35263509184097247,0.0506849106551136,0.2827051338484658,0.2624398167185332,-0.04558958339398578,0.2990559076437817,-0.02741278665256405,0.38302007572539504,0.00019967345855670656,-0.09836107166189802
0,,,256,inf,equal,unrestricted,,0.6436775265633128,0.1525904239055103,0.4034664010244366,0.312331672043178,0.05082126886274101,-0.11644508481813505,-0.3465239622397017,0.5052488250823773,0.02480934698353118,0.1189670787060386,0.5224800428072612,0.15025431198014183,0.13888902730038893,0.3974048596978738,0.3145150527270863,-0.1046768910430461,0.18651796004047713,-0.05864747901780557,0.42921686487165084,-0.060368196813866334,-0.2424495006620217
0,0,192,256,inf,equal,unrestricted,,0.5871297552386715,-0.14303333623268982,0.8098241975350923,0.9307001955517339,0.32399213813012584,-0.21243813437698625,-0.009744415978767414,0.5570733689420151,0.39522620440683004,0.5453432662680182,0.3391620511935689,0.5286992365321098,-0.08201218744751307,0.17797213787813024,0.2759837555255118,0.20238230254797868,0.3951847315650933,0.08466560203695245,0.5212267690588879,0.021993374247859493,0.28319796356192184
0,1,49,256,inf,equal,unrestricted,,0.4618987684221291,1.1933851252468166,-0.5524261404602736,-0.42182690731421024,-0.4275031142666659,-1.176598930063493,-1.7006240269776292,0.8711505942112044,-1.3801836216946104,0.03943389378840555,1.2401712216895295,-0.9620748210676373,0.7836897557002785,2.210360742844747,0.605236651619434,-0.517293192163768,-0.9126426672744152,-1.038700877537542,1.2868971558701154,-0.5884248570702664,-1.0122417077764714
0,2,15,256,inf,equal,unrestricted,,0.025099303458112912,-2.0933969410787627,-1.645235990093815e-08,-8.161246874953541e-08,-0.28901306582698016,8.395489030186445e-10,-3.413691025093254e-09,3.929599068398107,4.182672247727307,0.10115844127235687,0.6584704566813231,1.036875273713857e-06,-5.967894058996454e-09,2.38575684247354,-1.1159958000905927e-08,-1.0123563337698722,0.8183368531058121,-4.2427751463093035e-09,-4.473023825796589,9.765513822038777e-09,-0.056214687823823405
0,,,256,inf,equal,restricted,0,0.643677526651923,0.15259042364071765,0.4034664011651089,0.3123316722494378,0.05082126889667133,-0.11644508492718328,-0.34652396194428486,0.5052488253994353,0.024809347206565985,0.1189670790787715,0.5224800429630185,0.1502543124663326,0.13888902741345363,0.39740485961720456,0.31451505264194607,-0.1046768911874214,0.18651796034936607,-0.058647479145682906,0.42921686485267846,-0.06036819688945617,-0.24244950065601908
0,,,256,inf,equal,restricted,1,0.6436775265847121,0.1525904239185576,0.4034664009563522,0.31233167200994244,0.050821268844112026,-0.11644508473179363,-0.346523962067473,0.5052488251305479,0.02480934707144331,0.11896707875878751,0.5224800428452461,0.15025431197065314,0.13888902720536436,0.39740485963520367,0.31451505261878676,-0.10467689100951795,0.1865179601475661,-0.058647478997985655,0.42921686471255605,-0.06036819682618776,-0.24244950058576933
0,,,256,inf,equal,restricted,2,0.6436775266240703,0.15259042373753767,0.4034664011223657,0.31233167205885615,0.050821268795130936,-0.11644508484116009,-0.3465239620887848,0.5052488253350697,0.02480934722228444,0.1189670788396985,0.5224800428261589,0.15025431225763158,0.1388890271149128,0.3974048596630313,0.31451505262434554,-0.10467689103420082,0.18651796022471667,-0.05864747909184047,0.429216864789629,-0.060368196759006496,-0.2424495005777983
0,,,512,1.0,size,unrestricted,,0.6399449593718933,0.12415514229349955,0.3617525875297305,0.5463824277102171,0.15943356823971516,0.06758837577777059,-0.12111087124063617,0.4421706071854053,0.3131239970841053,0.3695413972141201,0.44063787872712495,0.24931113219949735,0.20011953894960335,0.23839489481894857,0.2009994702757939,0.06015722509471184,0.17033729813339768,0.09093316210337272,0.22874961575465436,0.13404822312807707,0.07026487186780431
0,0,384,512,1.0,size,unrestricted,,0.6100384988756365,0.25668705221628996,0.49491174561162166,0.7274933973176132,0.25144691524851254,0.11773652151471468,0.06421808174827608,0.42545352311622325,0.3175466800445355,0.6010789850170423,0.33272120265763977,0.41534932509460465,0.20708982221338895,0.1673467109716233,0.16507919168781837,0.25411088980702295,0.27283481940894,0.1795764718984369,0.2549033079671547,0.041988626566927444,0.27740721291272813
0,1,100,512,1.0,size,unrestricted,,0.5914548891477514,-0.162196232254653,-0.28874952742774046,-0.04023002749797867,0.20357757400886947,-0.06982488055248003,-0.9233139010814784,0.3184856308634153,0.18245738758531024,-0.4308786392850726,0.5847735474164037,-0.8170427270884492,0.30447921972114944,0.36218176164063515,0.32772593720759285,-0.5465241058048631,-0.18879844725917724,0.06455003134514103,0.528053324499401,0.054132871213578675,-0.24995218740228292
0,2,28,512,1.0,size,unrestricted,,0.07050003201326072,-4.1545292465405055,2.7185759798697666e-10,1.0225974850019677e-09,-1.7129210961175658,-1.8414978116624588e-09,0.8435322675723771,3.3954575084985517,4.394075985753492,1.4530028918056218e-09,0.8904829865121123,0.48404717839893613,1.2958925346229868e-09,1.1830074102267652e-09,-1.3342131827770334e-10,-1.009924635112264,1.7896396357287703e-09,5.717201123321264e-09,-1.1928775022599467,1.9221515486655587,-1.5154202461119838e-10
0,,,512,1.0,size,restricted,0,0.6399449593718933,0.12415514228933548,0.36175258746243766,0.5463824275342362,0.15943356820916585,0.06758837571248968,-0.12111087118361077,0.4421706070466844,0.3131239970501764,0.36954139716702333,0.4406378785643191,0.24931113219020018,0.2001195388258819,0.23839489481257087,0.2009994701193518,0.0601572251297449,0.17033729809192663,0.09093316209858308,0.2287496156606063,0.13404822297423208,0.07026487180820444
0,,,512,1.0,size,restricted,1,0.6399449593718933,0.12415514206894902,0.3617525871288395,0.5463824270118011,0.15943356811364479,0.06758837563090556,-0.12111087123495044,0.44217060662080865,0.3131239967746173,0.36954139666418595,0.44063787825604916,0.2493111317219253,0.20011953851653663,0.23839489429957594,0.20099946990796494,0.06015722486692427,0.17033729779657766,0.09093316207764933,0.22874961541834796,0.13404822289187351,0.07026487194808168
0,,,512,1.0,size,restricted,2,0.6399449593718933,0.12415514277412931,0.36175258838330676,0.5463824290871954,0.15943356880698295,0.06758837581472973,-0.12111087162143454,0.4421706082169867,0.31312399790855905,0.36954139822039284,0.44063788003456444,0.24931113287702647,0.20011953941150637,0.23839489556308596,0.2009994707806252,0.06015722541919614,0.17033729840166584,0.0909331623354727,0.22874961640910016,0.13404822368285754,0.0702648719338203
0,,,512,inf,equal,unrestricted,,0.6517186800190378,0.09105045113649947,0.201494897140474,0.35546655432814683,0.14611739167007845,0.05865720707888108,-0.3746636728958467,0.3857208535095798,0.24173821484698418,0.1415867262279596,0.48997919080462454,-0.005829470571681287,0.21270042252822036,0.2955082410193147,0.2366105396359583,-0.09513118968734112,0.058669661204902024,0.046038182422560754,0.2817409741451618,0.14033365283703222,-0.027638186591857124
0,0,384,512,inf,equal,unrestricted,,0.6100384988756365,0.25668705221628996,0.49491174561162166,0.7274933973176132,0.25144691524851254,0.11773652151471468,0.06421808174827608,0.42545352311622325,0.3175466800445355,0.6010789850170423,0.33272120265763977,0.41534932509460465,0.20708982221338895,0.1673467109716233,0.16507919168781837,0.25411088980702295,0.27283481940894,0.1795764718984369,0.2549033079671547,0.041988626566927444,0.27740721291272813
0,1,100,512,inf,equal,unrestricted,,0.5914548891477514,-0.162196232254653,-0.28874952742774046,-0.04023002749797867,0.20357757400886947,-0.06982488055248003,-0.9233139010814784,0.3184856308634153,0.18245738758531024,-0.4308786392850726,0.5847735474164037,-0.8170427270884492,0.30447921972114944,0.36218176164063515,0.32772593720759285,-0.5465241058048631,-0.18879844725917724,0.06455003134514103,0.528053324499401,0.054132871213578675,-0.24995218740228292
0,2,28,512,inf,equal,unrestricted,,0.07050003201326072,-4.1545292465405055,2.7185759798697666e-10,1.0225974850019677e-09,-1.7129210961175658,-1.8414978116624588e-09,0.8435322675723771,3.3954575084985517,4.394075985753492,1.4530028918056218e-09,0.8904829865121123,0.48404717839893613,1.2958925346229868e-09,1.1830074102267652e-09,-1.3342131827770334e-10,-1.009924635112264,1.7896396357287703e-09,5.717201123321264e-09,-1.1928775022599467,1.9221515486655587,-1.5154202461119838e-10
0,,,512,inf,equal,restricted,0,0.6517186799198523,0.09105045112385522,0.2014948964086166,0.3554665537595059,0.14611739214029132,0.05865720699885688,-0.3746636731349008,0.3857208532570603,0.24173821496061945,0.14158672573525885,0.4899791904982803,-0.0058294714513342505,0.21270042250959534,0.29550824101760803,0.23661053975916999,-0.09513119003300864,0.05866966129931574,0.04603818280188926,0.2817409741123248,0.14033365250523677,-0.02763818675334574
0,,,512,inf,equal,restricted,1,0.6517186799435511,0.09105045107872739,0.20149489647392765,0.3554665538460804,0.14611739207861063,0.058657207023993324,-0.37466367301146297,0.38572085328930983,0.24173821494072195,0.14158672586659962,0.4899791905688304,-0.005829471264557677,0.2127004225013338,0.2955082410078325,0.23661053978355256,-0.09513118997271049,0.05866966130005873,0.04603818276913717,0.28174097412296917,0.14033365249797108,-0.027638186662060995
0,,,512,inf,equal,restricted,2,0.6517186799260786,0.09105045109645558,0.2014948965584837,0.3554665537742575,0.14611739207529154,0.058657207049801735,-0.3746636732230511,0.3857208532802964,0.24173821492616665,0.1415867258229173,0.4899791906631601,-0.005829471322995639,0.2127004225360801,0.2955082410485348,0.23661053974141594,-0.09513118993444065,0.05866966127854589,0.04603818267252685,0.28174097412672355,0.14033365263372677,-0.0276381867508699
0,,,1024,1.0,size,unrestricted,,0.6444372144141175,0.2584068439989597,0.30385721639055,0.38284416607500066,0.06678810302003843,0.1526381517116366,-0.08661125485704205,0.3002274190793141,0.29896787835963085,0.3560534356056374,0.33664904792463324,0.32475538763431583,0.17805245660811012,0.13933228264863057,0.33455391259134043,0.2648135825506441,0.31098259390076605,0.12872227816080145,0.29365991828227533,0.2259196667463945,0.12014068335794903
0,0,768,1024,1.0,size,unrestricted,,0.6132741859135786,0.4063500415794281,0.34322664331397934,0.49461338069415167,0.15766364317268655,0.24587837797065576,-0.007051977399105601,0.35773646658106534,0.36903622410645864,0.5205211850608479,0.3353804943699814,0.4441009831512485,0.1590312851797253,0.10956595825837845,0.3937594190437682,0.4443045096726931,0.37733268951656296,0.3057792465117981,0.3097219737269841,0.31947156556815065,0.28213994161560163
0,1,202,1024,1.0,size,unrestricted,,0.6591830113309559,0.07974627109894206,-0.09798744537160609,-0.023389993452790043,0.0881334651922369,0.18524106475122573,-0.45264982233041673,0.19671005442372405,0.01037877928862303,-0.06956739419208124,0.2637690138005669,-0.0666851250382521,0.2599855012467869,0.3461291800868424,0.19836219284235826,-0.18110888226181962,0.08588770889081157,-0.32475409919656184,0.2261427205878799,-0.006192900745454282,-0.2627921026512338
0,2,54,1024,1.0,size,unrestricted,,0.4540385564891418,-1.4914224609125468,0.796684142961384,-0.029370241268578748,0.19639028707983375,-2.674758221695282,-0.11321725670573105,1.5492170275375432,0.37735290570454366,1.989529263715285,1.4272239109462879,0.09989339846488851,-0.37392516445636265,-1.1245292548546466,-0.006554566089169559,0.5743096717564535,-1.1076120640822402,0.6562167007414466,0.3042820800569589,2.1257230909604794,-0.9723757071448583
0,,,1024,1.0,size,restricted,0,0.6444372144141175,0.25840684350285026,0.30385721582565267,0.3828441651822912,0.06678810290506515,0.15263815137759235,-0.08661125476982566,0.3002274185810447,0.29896787776646677,0.3560534349621925,0.33664904711066895,0.32475538695899964,0.1780524561748174,0.13933228240308765,0.3345539118870292,0.2648135821482276,0.3109825932766723,0.12872227785027154,0.2936599177664173,0.22591966621504836,0.1201406830105538
0,,,1024,1.0,size,restricted,1,0.6444372144141175,0.258406843439854,0.3038572158124861,0.3828441651358959,0.06678810284449163,0.1526381513567295,-0.08661125471178148,0.3002274185392682,0.2989678777669301,0.3560534349130314,0.33664904711111787,0.32475538688915245,0.17805245618479934,0.1393322823423752,0.3345539118922205,0.2648135820549748,0.3109825931587233,0.12872227786667262,0.2936599177712025,0.22591966615882172,0.12014068297820962
0,,,1024,1.0,size,restricted,2,0.6444372144141175,0.25840684347348,0.30385721587045933,0.3828441652257905,0.06678810285351174,0.15263815140759793,-0.0866112547665794,0.3002274185584281,0.2989678777229568,0.3560534349413074,0.33664904713866073,0.3247553869855694,0.1780524561637201,0.13933228237688777,0.3345539118759409,0.2648135820390151,0.3109825932313445,0.12872227785919596,0.29365991777765593,0.22591966623937038,0.1201406829760271
0,,,1024,inf,equal,unrestricted,,0.6703006752875427,0.04169659615141411,0.12518370748113486,0.15366642444610032,-0.025909627078054616,0.055209197224820795,-0.23999462613116224,0.22593211351759623,0.15975281792923968,0.07929941267993039,0.31550552072460036,0.08645696016590403,0.19155233024910304,0.21426380456969776,0.2457858830285039,-0.07487709253581051,0.1525491342476033,-0.15695211269741283,0.2616432974571457,0.04684601000505368,-0.20939513429589768
0,0,768,1024,inf,equal,unrestricted,,0.6132741859135786,0.4063500415794281,0.34322664331397934,0.49461338069415167,0.15766364317268655,0.24587837797065576,-0.007051977399105601,0.35773646658106534,0.36903622410645864,0.5205211850608479,0.3353804943699814,0.4441009831512485,0.1590312851797253,0.10956595825837845,0.3937594190437682,0.4443045096726931,0.37733268951656296,0.3057792465117981,0.3097219737269841,0.31947156556815065,0.28213994161560163
0,1,202,1024,inf,equal,unrestricted,,0.6591830113309559,0.07974627109894206,-0.09798744537160609,-0.023389993452790043,0.0881334651922369,0.18524106475122573,-0.45264982233041673,0.19671005442372405,0.01037877928862303,-0.06956739419208124,0.2637690138005669,-0.0666851250382521,0.2599855012467869,0.3461291800868424,0.19836219284235826,-0.18110888226181962,0.08588770889081157,-0.32475409919656184,0.2261427205878799,-0.006192900745454282,-0.2627921026512338
0,2,54,1024,inf,equal,unrestricted,,0.4540385564891418,-1.4914224609125468,0.796684142961384,-0.029370241268578748,0.19639028707983375,-2.674758221695282,-0.11321725670573105,1.5492170275375432,0.37735290570454366,1.989529263715285,1.4272239109462879,0.09989339846488851,-0.37392516445636265,-1.1245292548546466,-0.006554566089169559,0.5743096717564535,-1.1076120640822402,0.6562167007414466,0.3042820800569589,2.1257230909604794,-0.9723757071448583
0,,,1024,inf,equal,restricted,0,0.6703006748669466,0.04169659164230875,0.12518370101075266,0.15366642065882274,-0.025909626876968805,0.0552091958081392,-0.23999462832253168,0.22593211302922425,0.1597528175981237,0.07929940861655974,0.3155055197236748,0.0864569549879226,0.19155232872243663,0.21426380502789416,0.24578588189901482,-0.07487709960905929,0.15254913054188396,-0.15695211658443622,0.2616432973506034,0.0468460059745165,-0.20939514203580414
0,,,1024,inf,equal,restricted,1,0.6703006748975714,0.04169659186395272,0.12518370126967962,0.15366642104864336,-0.025909626810665765,0.055209195948258016,-0.23999462804607435,0.22593211295379423,0.15975281778807784,0.07929940888419595,0.3155055196310924,0.08645695529876787,0.19155232872681138,0.21426380503958886,0.24578588207347177,-0.07487709911143847,0.15254913091046554,-0.1569521162171143,0.26164329747151394,0.04684600611206636,-0.20939514149091154
0,,,1024,inf,equal,restricted,2,0.6703006749102605,0.041696592052994495,0.12518370154996622,0.15366642108720474,-0.025909626829495887,0.05520919602207588,-0.23999462806799313,0.22593211306063757,0.15975281775943048,0.07929940898992212,0.3155055197743809,0.08645695546048432,0.1915523288401415,0.2142638049213346,0.2457858820667558,-0.07487709890529216,0.15254913093866215,-0.15695211609992407,0.2616432973948321,0.046846006382126944,-0.20939514128542927
0,,,2048,1.0,size,unrestricted,,0.6509808329813901,0.31637144490822233,0.2981465587517783,0.2879148618294627,0.1456004748219769,0.213419174813373,-0.04985655103488432,0.2749217727588853,0.20880458574065203,0.31793092581491383,0.3314543501794422,0.26676029773801957,0.23317426406196953,0.1594233893236884,0.19949633790902313,0.23406809130875372,0.26859589896485336,0.18244512953055464,0.1932872053613581,0.22063457543660026,0.14899317474349866
0,0,1536,2048,1.0,size,unrestricted,,0.6278833325955895,0.44779579340011705,0.33585629445839954,0.4144007726896363,0.2073546528074424,0.33501048231746966,0.02196378139160719,0.2867124528182692,0.3087927236345387,0.4424254867423254,0.3050162244247388,0.35763620635860827,0.21371200355916764,0.16655521081756616,0.26268005456997395,0.3335512199939395,0.27813198140006495,0.30465985465470186,0.2575240744745491,0.2582182092807905,0.20910860357648536
0,1,406,2048,1.0,size,unrestricted,,0.6671449916840256,0.10473927052978994,0.19725956197833353,-0.09871079321579804,0.17325500795490117,0.035809259989541604,-0.3983373484022314,0.12020730409611409,-0.11565958654597068,-0.09473083312046073,0.3770006084714816,-0.11718710313687347,0.2926921747378093,0.3183885162651609,0.03275504352162515,-0.1343347893648672,0.12098691337130191,-0.0992025708903191,-0.04087101973577302,0.13098049074096516,0.03225308300009154
0,2,106,2048,1.0,size,unrestricted,,0.5645441905764648,-0.30645852126539186,0.17247544348776317,0.32785984254317907,-0.5122891695109408,-0.9320389732343549,0.16924584863893263,0.9725373301909817,0.36960844016571226,0.4548897774943294,0.6860750460313819,0.26927231137604996,-0.09883496063477228,-0.4330298575132371,-0.275843118024974,0.009483710136592337,0.8195044922314686,0.4417233851069158,0.13141926712114788,0.40501960377426777,0.17201374116750087
0,,,2048,1.0,size,restricted,0,0.6509808329813902,0.3163714452178905,0.2981465590836717,0.28791486208624756,0.14560047494943612,0.2134191750577287,-0.049856551072626765,0.2749217730054439,0.20880458598775026,0.3179309261529681,0.3314543505369719,0.26676029802776124,0.23317426436962596,0.159423389393636,0.19949633812300216,0.2340680915963662,0.26859589924321436,0.1824451297586173,0.1932872054930573,0.2206345757667863,0.1489931748652049
0,,,2048,1.0,size,restricted,1,0.6509808329813902,0.31637144471285045,0.2981465585300832,0.2879148615750701,0.14560047476420626,0.2134191746071636,-0.049856551181558025,0.2749217725861766,0.20880458550376482,0.317930925671871,0.3314543499438053,0.26676029758697933,0.23317426385462722,0.15942338915218077,0.19949633777716347,0.23406809125899572,0.26859589874338374,0.18244512939542684,0.19328720522797332,0.22063457524167238,0.1489931745565729
0,,,2048,1.0,size,restricted,2,0.6509808329813901,0.3163714448277267,0.29814655863381706,0.28791486174617126,0.14560047478531482,0.2134191747564499,-0.04985655104084706,0.27492177267232737,0.20880458568945454,0.31793092572251175,0.33145435007404667,0.26676029763095754,0.23317426400175195,0.15942338926767513,0.1994963378826118,0.23406809126214592,0.26859589886665886,0.18244512947116856,0.193287205303064,0.22063457536947434,0.1489931746796267
0,,,2048,inf,equal,unrestricted,,0.6751930906788345,0.04793596265479133,0.1901360104390405,0.04172742744333745,0.012596571725987465,-0.06668985535358148,-0.21823934296398131,0.24550214627596118,0.00015383750258989427,0.02306151665125608,0.3791813022856252,0.016752694537472645,0.22640442730064209,0.19749282540951613,0.04499145653843897,-0.009318353897250112,0.2166299925276028,-0.017124289809611393,0.018399310513252127,0.14459447825714417,0.01928939398859227
0,0,1536,2048,inf,equal,unrestricted,,0.6278833325955895,0.44779579340011705,0.33585629445839954,0.4144007726896363,0.2073546528074424,0.33501048231746966,0.02196378139160719,0.2867124528182692,0.3087927236345387,0.4424254867423254,0.3050162244247388,0.35763620635860827,0.21371200355916764,0.16655521081756616,0.26268005456997395,0.3335512199939395,0.27813198140006495,0.30465985465470186,0.2575240744745491,0.2582182092807905,0.20910860357648536
0,1,406,2048,inf,equal,unrestricted,,0.6671449916840256,0.10473927052978994,0.19725956197833353,-0.09871079321579804,0.17325500795490117,0.035809259989541604,-0.3983373484022314,0.12020730409611409,-0.11565958654597068,-0.09473083312046073,0.3770006084714816,-0.11718710313687347,0.2926921747378093,0.3183885162651609,0.03275504352162515,-0.1343347893648672,0.12098691337130191,-0.0992025708903191,-0.04087101973577302,0.13098049074096516,0.03225308300009154
0,2,106,2048,inf,equal,unrestricted,,0.5645441905764648,-0.30645852126539186,0.17247544348776317,0.32785984254317907,-0.5122891695109408,-0.9320389732343549,0.16924584863893263,0.9725373301909817,0.36960844016571226,0.4548897774943294,0.6860750460313819,0.26927231137604996,-0.09883496063477228,-0.4330298575132371,-0.275843118024974,0.009483710136592337,0.8195044922314686,0.4417233851069158,0.13141926712114788,0.40501960377426777,0.17201374116750087
0,,,2048,inf,equal,restricted,0,0.675193090334125,0.04793594857830566,0.19013600301485375,0.04172741968347994,0.012596564199929446,-0.06668987135918039,-0.21823934773178266,0.24550214634379067,0.00015382986640598607,0.023061504534171856,0.37918130257551763,0.016752682438412367,0.22640442353498208,0.19749282977003796,0.04499144886258299,-0.009318363988540428,0.21662999149256748,-0.017124294397787617,0.01839930332172763,0.14459447314217785,0.01928938953452055
0,,,2048,inf,equal,restricted,1,0.675193090299116,0.04793594768950462,0.19013600323905577,0.041727418795978896,0.012596563214470195,-0.06668987267479944,-0.21823934858648886,0.2455021469005387,0.00015382907848202052,0.023061503062939744,0.3791813034444558,0.016752681416105895,0.22640442348309767,0.19749282930968065,0.044991447869823224,-0.009318365076427117,0.2166299909265613,-0.017124295095054393,0.018399302095902875,0.1445944736322008,0.019289388528395995
0,,,2048,inf,equal,restricted,2,0.6751930904831485,0.04793595238160543,0.19013600528634006,0.041727419856603505,0.012596569399757989,-0.0666898623399539,-0.21823934499362896,0.24550215031401293,0.0001538296255796889,0.023061513088260314,0.37918130658047106,0.01675268972654983,0.2264044224532602,0.19749283109917817,0.04499145371922066,-0.00931836072772259,0.21662999049868073,-0.01712429537255713,0.018399311854653533,0.14459447422796287,0.019289389300682573
0,,,4096,1.0,size,unrestricted,,0.6486437735457551,0.2610467569233341,0.310132596654571,0.23742652678194132,0.18938338866848076,0.25358878204783253,0.11187310094099041,0.17369003395037005,0.2588988752242032,0.2899419618012242,0.28458442113189786,0.24323543528613914,0.26582746077101466,0.21057102738555764,0.18705369507569478,0.18352006618345412,0.2883558067269511,0.2308486581858531,0.24282887665690167,0.3002786446641448,0.23771633863815125
0,0,3072,4096,1.0,size,unrestricted,,0.6313745642456848,0.3112203033630523,0.3588476905835448,0.29315857130870865,0.27172230220324434,0.31384453363309717,0.12098547393214139,0.16284908963838776,0.3616828457690653,0.35218078443810413,0.3324410862560949,0.319874303711252,0.2822985570347804,0.23827049090026192,0.2519732008794568,0.23982767743389488,0.2980739221341372,0.3329808553732406,0.29097488214502726,0.34842194872367366,0.2385422597406331
0,1,815,4096,1.0,size,unrestricted,,0.6775933096622169,0.18275557243850601,0.1276952962468546,0.005877165868934648,-0.0015596474703841229,0.10709503776555358,0.07000362474352978,0.13371996776709025,-0.03452055505189897,0.07244912661013898,0.12422655949844172,-0.027578319430762922,0.2409835295695105,0.23430537771683618,-0.044849778051531675,0.04180595589047091,0.22789896282108127,-0.10087899913896325,0.08883484530537307,0.2355993066912161,0.2057914382594212
0,2,209,4096,1.0,size,unrestricted,,0.6197074637324298,-0.09928166135822478,0.4834790567482553,0.6036380830644176,-0.19858697970910097,-0.10969063409441704,0.30561523781777244,0.5174382534495547,0.18167784408470367,0.19385124731352932,0.48261653624817646,0.19874243486956153,0.1793168296333311,-0.0508670572136451,0.20886077649058243,-0.253738043802557,0.5072326771811291,0.36953987390066684,0.24211749679154235,0.14697420983221088,0.5834752906437868
0,,,4096,1.0,size,restricted,0,0.648643773545755,0.26104675649318654,0.31013259610052357,0.2374265263832436,0.18938338832627485,0.25358878161321274,0.11187310079286152,0.1736900336402758,0.25889887480890084,0.2899419612861378,0.28458442065711964,0.24323543487323437,0.2658274603322474,0.2105710270868725,0.1870536947914477,0.18352006585504518,0.28835580626728197,0.23084865779820357,0.2428288762148433,0.3002786441833026,0.23771633825748686
0,,,4096,1.0,size,restricted,1,0.648643773545755,0.2610467536902962,0.3101325929913873,0.23742652390565067,0.1893833863627758,0.2535887790344896,0.11187309954291311,0.17369003167631422,0.25889887171727627,0.2899419583704006,0.2845844175284367,0.2432354323014694,0.26582745747362846,0.21057102458913143,0.18705369263853264,0.18352006399354903,0.2883558029802886,0.23084865525156387,0.24282887370341058,0.30027864077831595,0.23771633561566488
0,,,4096,1.0,size,restricted,2,0.648643773545755,0.261046756197129,0.310132595705219,0.23742652613918003,0.1893833880328117,0.25358878129815055,0.11187310068710783,0.1736900333901019,0.2588988745291055,0.2899419608546375,0.28458442032189124,0.24323543458874755,0.2658274600603847,0.21057102685371418,0.18705369462209584,0.18352006567161921,0.2883558059230889,0.2308486575341818,0.2428288758514416,0.30027864387025816,0.23771633801572217
0,,,4096,inf,equal,unrestricted,,0.6778181767354069,0.16415882640780774,0.1418819728251602,0.04152936719156286,-0.009746162106562541,0.09601270996775095,0.08169693341513849,0.15589843217292046,-0.021053859861399855,0.07822607353611893,0.13278614993268126,-0.005077093676735516,0.23245135220057547,0.21992571289960441,-0.02810060065791406,0.03506999145931491,0.2383878906735522,-0.07477409514607945,0.09329614630835371,0.22800323453093235,0.21668038701685058
0,0,3072,4096,inf,equal,unrestricted,,0.6313745642456848,0.3112203033630523,0.3588476905835448,0.29315857130870865,0.27172230220324434,0.31384453363309717,0.12098547393214139,0.16284908963838776,0.3616828457690653,0.35218078443810413,0.3324410862560949,0.319874303711252,0.2822985570347804,0.23827049090026192,0.2519732008794568,0.23982767743389488,0.2980739221341372,0.3329808553732406,0.29097488214502726,0.34842194872367366,0.2385422597406331
0,1,815,4096,inf,equal,unrestricted,,0.6775933096622169,0.18275557243850601,0.1276952962468546,0.005877165868934648,-0.0015596474703841229,0.10709503776555358,0.07000362474352978,0.13371996776709025,-0.03452055505189897,0.07244912661013898,0.12422655949844172,-0.027578319430762922,0.2409835295695105,0.23430537771683618,-0.044849778051531675,0.04180595589047091,0.22789896282108127,-0.10087899913896325,0.08883484530537307,0.2355993066912161,0.2057914382594212
0,2,209,4096,inf,equal,unrestricted,,0.6197074637324298,-0.09928166135822478,0.4834790567482553,0.6036380830644176,-0.19858697970910097,-0.10969063409441704,0.30561523781777244,0.5174382534495547,0.18167784408470367,0.19385124731352932,0.48261653624817646,0.19874243486956153,0.1793168296333311,-0.0508670572136451,0.20886077649058243,-0.253738043802557,0.5072326771811291,0.36953987390066684,0.24211749679154235,0.14697420983221088,0.5834752906437868
0,,,4096,inf,equal,restricted,0,0.6778181766971202,0.16415883037299656,0.14188197073824693,0.04152936426087069,-0.009746159207521919,0.09601271207842899,0.08169692701979021,0.15589842832579887,-0.021053857845409245,0.0782260786783619,0.1327861501180327,-0.005077093533877039,0.23245135273799783,0.21992571469412847,-0.028100600053091913,0.035069996137406564,0.23838788900440683,-0.07477409562663777,0.0932961476155359,0.22800323687119986,0.21668038832703856
0,,,4096,inf,equal,restricted,1,0.6778181766954049,0.16415882711725738,0.1418819694853124,0.0415293640800512,-0.00974616354836387,0.09601270779018894,0.08169692806433095,0.15589843042751367,-0.021053861322840324,0.07822607534617908,0.13278614817539638,-0.005077096377909573,0.23245135110763934,0.21992571435766206,-0.02810060254914638,0.03506999279034407,0.2383878885410399,-0.07477409822296859,0.09329614540716338,0.22800323548175797,0.21668038947789472
0,,,4096,inf,equal,restricted,2,0.6778181767003792,0.1641588329035128,0.14188197201442387,0.041529364037887685,-0.009746156512462389,0.09601271468872623,0.08169692639034255,0.15589842660896297,-0.02105385542654736,0.0782260823607589,0.13278615073645564,-0.00507709140703977,0.23245135307592193,0.21992571429544697,-0.028100598480590936,0.03506999910253993,0.23838788886899098,-0.07477409359675706,0.09329614959355292,0.2280032374582875,0.21668038825473993
0,,,8192,1.0,size,unrestricted,,0.6514638203040723,0.21853251506941915,0.2531856054679389,0.2620219299430878,0.15687142769804605,0.28529430361887076,0.23373157297785355,0.22281747648484954,0.20219282787460097,0.2414365326412995,0.2519773524687755,0.256973819939627,0.2977476256958141,0.24249981116932376,0.20756335148136265,0.229448961961188,0.25780456579593136,0.21612706526799058,0.20964971461734777,0.21465452668128068,0.250369102001014
0,0,6144,8192,1.0,size,unrestricted,,0.6355763118379985,0.27149834230229775,0.27254819457500623,0.3079323246428606,0.2264810761863576,0.34658966557604154,0.27271592711514464,0.262758364866879,0.3052617779060667,0.32801059427939244,0.28525242241708637,0.294707217100918,0.3122131310338221,0.31086845734689944,0.26952154240263526,0.2824584221969364,0.27235920153104737,0.29875598794822994,0.25790830052443775,0.2587359106313437,0.24981140471463922
0,1,1634,8192,1.0,size,unrestricted,,0.6809611899598542,0.08600930026363743,0.13726385312464695,0.07335030343059534,-0.014736298339089177,0.1487323974999318,0.16952202538453748,0.10138362434673162,-0.09972828319776376,6.852913276853378e-05,0.11602153186617505,0.06807022072596497,0.29233014518371436,0.11510069702067434,0.0056568005283042155,0.07823818150679578,0.1425298245026165,-0.027039236576081184,0.11974270053268798,0.0997940787501163,0.20725950774355115
0,2,414,8192,1.0,size,unrestricted,,0.6241126931408385,0.1792856662996107,0.5592394312363806,0.6076875584156263,-0.026123697971020758,0.06540591990929295,0.05273788099215857,0.2598180182259593,0.17148508955340236,0.06131441340866841,0.5765808436195058,0.4820738569645091,0.06748233548381827,-0.05392385515901832,0.2878161333476172,0.0021124743881914968,0.6027799098798428,0.1891783131939887,-0.04640668727242101,0.18081450051126854,0.4769498775397262
0,,,8192,1.0,size,restricted,0,0.6514638203040722,0.2185325154906622,0.2531856059785938,0.262021930448938,0.15687142798419706,0.28529430418783225,0.23373157350625628,0.22281747691188628,0.20219282836076408,0.24143653304528048,0.25197735300835084,0.25697382047886064,0.2977476263863104,0.2424998116881873,0.2075633518439606,0.22944896240121201,0.2578045662687213,0.21612706575459922,0.2096497149527405,0.21465452714400915,0.25036910260079676
0,,,8192,1.0,size,restricted,1,0.6514638203040723,0.2185325142793608,0.25318560455770023,0.2620219290073222,0.15687142712496924,0.28529430260103605,0.2337315720764805,0.22281747566660634,0.2021928270392828,0.24143653177649313,0.25197735154685963,0.2569738190457101,0.29774762460312204,0.24249981030773676,0.207563350704778,0.22944896113024318,0.2578045648075888,0.21612706445772037,0.2096497139021563,0.21465452586626899,0.25036910101102744
0,,,8192,1.0,size,restricted,2,0.6514638203040722,0.21853251504215526,0.2531856054241689,0.26202192989978096,0.1568714276744731,0.2852943035771063,0.2337315729179233,0.22281747644017066,0.20219282781128448,0.24143653261061418,0.25197735242244723,0.2569738199011114,0.2977476256319896,0.2424998111244098,0.20756335143730748,0.2294489619228138,0.2578045657417933,0.21612706522017855,0.20964971459413131,0.21465452663358597,0.250369101941096
0,,,8192,inf,equal,unrestricted,,0.6809611899598542,0.0860093028378667,0.1372638561595226,0.07335030800527743,-0.0147362946597474,0.14873240033302387,0.1695220265512791,0.10138362705754685,-0.09972827603954297,6.853493572871056e-05,0.11602153456363852,0.06807022664754495,0.2923301454872697,0.11510069932064183,0.005656805698838672,0.0782381854363407,0.14252982801102382,-0.027039230708727623,0.1197427020493617,0.09979408118634837,0.20725950907419644
0,0,6144,8192,inf,equal,unrestricted,,0.6355763118379985,0.27149834230229775,0.27254819457500623,0.3079323246428606,0.2264810761863576,0.34658966557604154,0.27271592711514464,0.262758364866879,0.3052617779060667,0.32801059427939244,0.28525242241708637,0.294707217100918,0.3122131310338221,0.31086845734689944,0.26952154240263526,0.2824584221969364,0.27235920153104737,0.29875598794822994,0.25790830052443775,0.2587359106313437,0.24981140471463922
0,1,1634,8192,inf,equal,unrestricted,,0.6809611899598542,0.08600930026363743,0.13726385312464695,0.07335030343059534,-0.014736298339089177,0.1487323974999318,0.16952202538453748,0.10138362434673162,-0.09972828319776376,6.852913276853378e-05,0.11602153186617505,0.06807022072596497,0.29233014518371436,0.11510069702067434,0.0056568005283042155,0.07823818150679578,0.1425298245026165,-0.027039236576081184,0.11974270053268798,0.0997940787501163,0.20725950774355115
0,2,414,8192,inf,equal,unrestricted,,0.6241126931408385,0.1792856662996107,0.5592394312363806,0.6076875584156263,-0.026123697971020758,0.06540591990929295,0.05273788099215857,0.2598180182259593,0.17148508955340236,0.06131441340866841,0.5765808436195058,0.4820738569645091,0.06748233548381827,-0.05392385515901832,0.2878161333476172,0.0021124743881914968,0.6027799098798428,0.1891783131939887,-0.04640668727242101,0.18081450051126854,0.4769498775397262
0,,,8192,inf,equal,restricted,0,0.6809611899598542,0.0860093026144522,0.13726385400859897,0.07335030793192952,-0.014736296588621543,0.14873239824118303,0.169522027867835,0.10138362695375372,-0.09972827755033267,6.853264553108787e-05,0.11602153238644432,0.06807022576047267,0.2923301475685336,0.11510069789506809,0.00565680584881274,0.07823818510029346,0.14252982590873692,-0.02703923214923811,0.11974269994799355,0.09979407988381041,0.20725950721171071
0,,,8192,inf,equal,restricted,1,0.6809611899598542,0.08600930262637918,0.13726385606012956,0.07335030758464371,-0.014736294712069503,0.14873240044091957,0.16952202633446214,0.10138362677297172,-0.09972827652479575,6.853467335154693e-05,0.11602153462586674,0.06807022615017762,0.2923301452491416,0.11510069932960201,0.005656805154067534,0.07823818512985808,0.14252982791309496,-0.027039231090762252,0.1197427022863916,0.0997940811704984,0.20725950919602945
0,,,8192,inf,equal,restricted,2,0.6809611899598542,0.08600930171322138,0.13726385457304566,0.07335030510561065,-0.014736296776428176,0.14873239878708205,0.16952202628924679,0.1013836253635675,-0.09972827953629711,6.853155779063784e-05,0.11602153296702307,0.06807022378479921,0.2923301462345855,0.11510069842297964,0.005656802800076959,0.0782381837522237,0.14252982552330692,-0.027039233973996702,0.11974270120000144,0.09979407939276792,0.2072595080451916
0,,,16384,1.0,size,unrestricted,,0.6466281957019503,0.2460101583745634,0.24493279961734768,0.28643879892926427,0.23956266092070327,0.22952298615790645,0.25627757185466554,0.23410685988759924,0.23993152931682063,0.28156587545637013,0.25237388926876475,0.2687699328245406,0.29455162060315965,0.24256099018622598,0.22247958903074877,0.23329613938557375,0.24095689312884094,0.2532143015076148,0.2570021119676009,0.24663126043111477,0.24760410879879274
0,0,12288,16384,1.0,size,unrestricted,,0.6329611944760657,0.2998698140519866,0.2859796175798751,0.32162855948446917,0.3064447704539634,0.272360254277048,0.2900535030807677,0.27028449736607313,0.3105476714609673,0.3356193365156637,0.2797314077209072,0.2955064510858083,0.32038946499978593,0.27704326235292803,0.26610752552803,0.27073501264519834,0.2604281938786676,0.3152270755901526,0.2918085916931178,0.3016239455198271,0.2755663022967368
0,1,3272,16384,1.0,size,unrestricted,,0.6795507006226592,0.09521399459557715,0.05680922419876477,0.15073677690329718,0.07252456409783514,0.09287349863575932,0.14310751733447397,0.13211662955566342,0.046338903302601146,0.11971966188674363,0.14346697013326873,0.09496744712194767,0.2500335065922334,0.16688206609725864,0.10570912623726299,0.13072576308883285,0.13744453330670173,0.062355336197594445,0.18692529527442034,0.090622504770197,0.13923867404160922
0,2,824,16384,1.0,size,unrestricted,,0.6280961234678182,0.20299962291948437,0.47937345400204173,0.5354390638294387,0.08404007218685122,0.19226081654797597,0.28785304299471326,0.17234104147140206,0.059033696202477524,0.18936984639876317,0.4212329905379298,0.5976108802936945,0.12977440063810383,0.14097292532029523,0.18275751093041215,0.06800364707516279,0.45381114439781967,0.17487040754808353,0.02226983001911131,0.16981743390569506,0.3208352587045849
0,,,16384,1.0,size,restricted,0,0.6466281957019503,0.24601015842997156,0.24493279956498185,0.2864387989266056,0.23956266092996292,0.22952298612064106,0.2562775718020624,0.23410685982852997,0.23993152925657546,0.28156587546385853,0.2523738891833136,0.2687699327909129,0.2945516205757956,0.24256099017521032,0.22247958901826545,0.23329613939723673,0.24095689306976595,0.2532143014767201,0.25700211202961387,0.24663126036451316,0.247604108769314
0,,,16384,1.0,size,restricted,1,0.6466281957019504,0.24601015649044886,0.24493279760343312,0.2864387966577162,0.2395626590703103,0.22952298434107055,0.2562775697462891,0.23410685798932185,0.23993152733201994,0.28156587325036014,0.2523738871801769,0.26876993070046573,0.29455161828292126,0.24256098828688083,0.22247958723483985,0.2332961376020698,0.2409568911617327,0.25321429953208185,0.2570021100569956,0.24663125844359152,0.24760410684656342
0,,,16384,1.0,size,restricted,2,0.6466281957019504,0.24601015813712337,0.24493279938262733,0.2864387986504177,0.2395626607107388,0.22952298595502527,0.2562775716251491,0.23410685963978928,0.2399315290966073,0.2815658751890054,0.252373889011534,0.2687699325711222,0.29455162031720034,0.24256098993090985,0.2224795888290823,0.23329613914839067,0.24095689288335986,0.25321430124843186,0.257002111745126,0.24663126017877843,0.24760410855009218
0,,,16384,inf,equal,unrestricted,,0.6795507006226591,0.09521399600838583,0.0568092266905635,0.15073677802483448,0.07252456587453497,0.09287350030163685,0.14310751818508466,0.13211663034275825,0.04633890570152967,0.11971966368434724,0.14346697095628633,0.09496744939216542,0.2500335061702019,0.16688206635089267,0.10570912738322887,0.13072576415376153,0.137444534162114,0.062355338296074245,0.18692529547893547,0.09062250628748601,0.1392386749737903
0,0,12288,16384,inf,equal,unrestricted,,0.6329611944760657,0.2998698140519866,0.2859796175798751,0.32162855948446917,0.3064447704539634,0.272360254277048,0.2900535030807677,0.27028449736607313,0.3105476714609673,0.3356193365156637,0.2797314077209072,0.2955064510858083,0.32038946499978593,0.27704326235292803,0.26610752552803,0.27073501264519834,0.2604281938786676,0.3152270755901526,0.2918085916931178,0.3016239455198271,0.2755663022967368
0,1,3272,16384,inf,equal,unrestricted,,0.6795507006226592,0.09521399459557715,0.05680922419876477,0.15073677690329718,0.07252456409783514,0.09287349863575932,0.14310751733447397,0.13211662955566342,0.046338903302601146,0.11971966188674363,0.14346697013326873,0.09496744712194767,0.2500335065922334,0.16688206609725864,0.10570912623726299,0.13072576308883285,0.13744453330670173,0.062355336197594445,0.18692529527442034,0.090622504770197,0.13923867404160922
0,2,824,16384,inf,equal,unrestricted,,0.6280961234678182,0.20299962291948437,0.47937345400204173,0.5354390638294387,0.08404007218685122,0.19226081654797597,0.28785304299471326,0.17234104147140206,0.059033696202477524,0.18936984639876317,0.4212329905379298,0.5976108802936945,0.12977440063810383,0.14097292532029523,0.18275751093041215,0.06800364707516279,0.45381114439781967,0.17487040754808353,0.02226983001911131,0.16981743390569506,0.3208352587045849
0,,,16384,inf,equal,restricted,0,0.6795507006226592,0.09521399876912842,0.056809230283295854,0.15073678023902076,0.07252456837568709,0.09287350255018725,0.14310752057738466,0.13211663229770973,0.046338909123232276,0.11971966653351014,0.14346697227208208,0.09496745321500209,0.25003350720651873,0.16688206746056797,0.1057091293276814,0.13072576620494916,0.13744453635354348,0.06235534194808584,0.186925296398869,0.09062250908153967,0.13923867686085845
0,,,16384,inf,equal,restricted,1,0.6795507006226592,0.09521399587295086,0.05680922635046736,0.15073677778258826,0.07252456565036064,0.09287350000694031,0.1431075179961922,0.1321166302157329,0.046338905449542216,0.11971966346183323,0.1434669707098781,0.09496744914208341,0.2500335060428602,0.16688206625280128,0.10570912711540807,0.1307257639128449,0.13744453415289856,0.06235533818960731,0.18692529541377367,0.09062250615016285,0.13923867484457464
0,,,16384,inf,equal,restricted,2,0.6795507006226591,0.09521398881537357,0.05680921669467387,0.15073677183372453,0.0725245583299349,0.09287349315376672,0.1431075126527225,0.1321166255575378,0.04633889626197135,0.11971965543952019,0.14346696635316278,0.09496743979578658,0.25003350460929463,0.1668820632940398,0.10570912215195886,0.13072575892960916,0.13744452799842788,0.062355328739866565,0.18692529258988783,0.09062249840872873,0.13923866983415237


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/1/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.48989379046107334,0.9465152314637846
0,,,64,1.0,size,unrestricted,,1,0.374624614311335,1.0697864310878376
0,,,64,1.0,size,unrestricted,,2,0.8309897143391786,0.9327397723385084
0,0,48,64,1.0,size,unrestricted,,0,0.4334217634379503,1.2337175573162575
0,0,48,64,1.0,size,unrestricted,,1,0.6693776386352214,1.4328719441197564
0,0,48,64,1.0,size,unrestricted,,2,1.886912601177991,1.2402650398275037
0,1,12,64,1.0,size,unrestricted,,0,2.3069199048354023,2.2540582582311455
0,1,12,64,1.0,size,unrestricted,,1,0.01038468154054053,2.169296779860227
0,1,12,64,1.0,size,unrestricted,,2,2.8830906868148354,2.1038530523361243
0,2,4,64,1.0,size,unrestricted,,0,2.1399647722471014,2.2403504362360662
0,2,4,64,1.0,size,unrestricted,,1,2.664399461508013,2.527439715790064
0,2,4,64,1.0,size,unrestricted,,2,0.0003732889334923652,2.1548336425350536
0,,,64,1.0,size,restricted,0,0,0.48989379052872684,0.9465152323965451
0,,,64,1.0,size,restricted,0,1,0.37462461414638076,1.069786432133024
0,,,64,1.0,size,restricted,0,2,0.830989714022198,0.9327397732831161
0,,,64,1.0,size,restricted,1,0,0.4898937905109517,0.9465152353242259
0,,,64,1.0,size,restricted,1,1,0.3746246138162697,1.0697864357909332
0,,,64,1.0,size,restricted,1,2,0.8309897152258338,0.9327397762611853
0,,,64,1.0,size,restricted,2,0,0.489893790484858,0.946515230958941
0,,,64,1.0,size,restricted,2,1,0.3746246142834722,1.06978643044742
0,,,64,1.0,size,restricted,2,2,0.8309897141373506,0.9327397718644579
0,,,64,inf,equal,unrestricted,,0,0.5046943838287592,0.9392450516766435
0,,,64,inf,equal,unrestricted,,1,0.5046943831417804,1.0736870551754776
0,,,64,inf,equal,unrestricted,,2,0.5046943839940363,0.9273555735372183
0,0,48,64,inf,equal,unrestricted,,0,0.4334217634379503,1.2337175573162575
0,0,48,64,inf,equal,unrestricted,,1,0.6693776386352214,1.4328719441197564
0,0,48,64,inf,equal,unrestricted,,2,1.886912601177991,1.2402650398275037
0,1,12,64,inf,equal,unrestricted,,0,2.3069199048354023,2.2540582582311455
0,1,12,64,inf,equal,unrestricted,,1,0.01038468154054053,2.169296779860227
0,1,12,64,inf,equal,unrestricted,,2,2.8830906868148354,2.1038530523361243
0,2,4,64,inf,equal,unrestricted,,0,2.1399647722471014,2.2403504362360662
0,2,4,64,inf,equal,unrestricted,,1,2.664399461508013,2.527439715790064
0,2,4,64,inf,equal,unrestricted,,2,0.0003732889334923652,2.1548336425350536
0,,,64,inf,equal,restricted,0,0,0.5046943838190828,0.9392450514239802
0,,,64,inf,equal,restricted,0,1,0.5046943833651993,1.0736870552631699
0,,,64,inf,equal,restricted,0,2,0.504694383900095,0.9273555730976768
0,,,64,inf,equal,restricted,1,0,0.5046943838110844,0.9392450531866098
0,,,64,inf,equal,restricted,1,1,0.5046943834596374,1.0736870568281003
0,,,64,inf,equal,restricted,1,2,0.5046943838865743,0.9273555748875705
0,,,64,inf,equal,restricted,2,0,0.5046943838097361,0.9392450537493044
0,,,64,inf,equal,restricted,2,1,0.5046943834525153,1.0736870579288889
0,,,64,inf,equal,restricted,2,2,0.5046943839006707,0.9273555755886554
0,,,128,1.0,size,unrestricted,,0,0.575298778296982,0.7656638365410965
0,,,128,1.0,size,unrestricted,,1,0.587217989141506,0.8785317069226779
0,,,128,1.0,size,unrestricted,,2,0.6787177896029852,0.7609140295134048
0,0,96,128,1.0,size,unrestricted,,0,0.5500750646355079,0.8309630336922975
0,0,96,128,1.0,size,unrestricted,,1,0.7909374105485184,0.9556327888816755
0,0,96,128,1.0,size,unrestricted,,2,0.976052814953259,0.8278335471745293
0,1,24,128,1.0,size,unrestricted,,0,1.801434111906883,1.903780776974166
0,1,24,128,1.0,size,unrestricted,,1,0.15857845861648492,1.8183613382543553
0,1,24,128,1.0,size,unrestricted,,2,1.8528785688693479,1.7734591406774485
0,2,8,128,1.0,size,unrestricted,,0,4.449759389069073,4.142965181445458
0,2,8,128,1.0,size,unrestricted,,1,4.628465620379383,3.9401356141767128
0,2,8,128,1.0,size,unrestricted,,2,0.0009882669545901758,3.9704012058127636
0,,,128,1.0,size,restricted,0,0,0.5752987782947904,0.7656638364599526
0,,,128,1.0,size,restricted,0,1,0.5872179891461541,0.8785317068019123
0,,,128,1.0,size,restricted,0,2,0.6787177896153417,0.7609140294364857
0,,,128,1.0,size,restricted,1,0,0.5752987783354843,0.7656638372089104
0,,,128,1.0,size,restricted,1,1,0.587217988983723,0.8785317079069175
0,,,128,1.0,size,restricted,1,2,0.6787177896143057,0.7609140301937891
0,,,128,1.0,size,restricted,2,0,0.575298778294656,0.7656638364365796
0,,,128,1.0,size,restricted,2,1,0.5872179891490726,0.8785317067669685
0,,,128,1.0,size,restricted,2,2,0.6787177896081975,0.7609140294120457
0,,,128,inf,equal,unrestricted,,0,0.5861192465748047,0.7710449440376685
0,,,128,inf,equal,unrestricted,,1,0.586119246646723,0.8828579981863763
0,,,128,inf,equal,unrestricted,,2,0.5861192467603628,0.7628455960950372
0,0,96,128,inf,equal,unrestricted,,0,0.5500750646355079,0.8309630336922975
0,0,96,128,inf,equal,unrestricted,,1,0.7909374105485184,0.9556327888816755
0,0,96,128,inf,equal,unrestricted,,2,0.976052814953259,0.8278335471745293
0,1,24,128,inf,equal,unrestricted,,0,1.801434111906883,1.903780776974166
0,1,24,128,inf,equal,unrestricted,,1,0.15857845861648492,1.8183613382543553
0,1,24,128,inf,equal,unrestricted,,2,1.8528785688693479,1.7734591406774485
0,2,8,128,inf,equal,unrestricted,,0,4.449759389069073,4.142965181445458
0,2,8,128,inf,equal,unrestricted,,1,4.628465620379383,3.9401356141767128
0,2,8,128,inf,equal,unrestricted,,2,0.0009882669545901758,3.9704012058127636
0,,,128,inf,equal,restricted,0,0,0.5861192465847894,0.7710449439070736
0,,,128,inf,equal,restricted,0,1,0.5861192466279536,0.8828579979754875
0,,,128,inf,equal,restricted,0,2,0.5861192467302396,0.7628455959511784
0,,,128,inf,equal,restricted,1,0,0.5861192465868039,0.7710449439403191
0,,,128,inf,equal,restricted,1,1,0.5861192466277456,0.882857998024072
0,,,128,inf,equal,restricted,1,2,0.5861192467171621,0.7628455959790867
0,,,128,inf,equal,restricted,2,0,0.5861192465848593,0.7710449439291697
0,,,128,inf,equal,restricted,2,1,0.5861192466321304,0.8828579980095385
0,,,128,inf,equal,restricted,2,2,0.5861192467216021,0.7628455959700559
0,,,256,1.0,size,unrestricted,,0,0.6068298875602044,0.6880454888258142
0,,,256,1.0,size,unrestricted,,1,0.7358867870949579,0.7529579199696721
0,,,256,1.0,size,unrestricted,,2,0.5893349973282249,0.6835442428455185
0,0,192,256,1.0,size,unrestricted,,0,0.5871297552386715,0.702143773611018
0,0,192,256,1.0,size,unrestricted,,1,0.8876909498145387,0.7994106824379714
0,0,192,256,1.0,size,unrestricted,,2,0.7423878492432495,0.7040503012564566
0,1,49,256,1.0,size,unrestricted,,0,1.3935839203781282,1.3721947525890728
0,1,49,256,1.0,size,unrestricted,,1,0.4618987684221291,1.3335888023283051
0,1,49,256,1.0,size,unrestricted,,2,1.2362213748150774,1.2947425100865102
0,2,15,256,1.0,size,unrestricted,,0,1.779481194993096,1.9422176797527884
0,2,15,256,1.0,size,unrestricted,,1,2.3721554105848655,2.0605356077274632
0,2,15,256,1.0,size,unrestricted,,2,0.025099303458112933,1.777814661848133
0,,,256,1.0,size,restricted,0,0,0.60682988758294,0.6880454886876265
0,,,256,1.0,size,restricted,0,1,0.7358867869334732,0.7529579197379652
0,,,256,1.0,size,restricted,0,2,0.589334997564725,0.6835442427313541
0,,,256,1.0,size,restricted,1,0,0.6068298875879121,0.6880454886992026
0,,,256,1.0,size,restricted,1,1,0.7358867869128075,0.7529579197435213
0,,,256,1.0,size,restricted,1,2,0.5893349975685892,0.6835442427387758
0,,,256,1.0,size,restricted,2,0,0.6068298875860382,0.6880454887075653
0,,,256,1.0,size,restricted,2,1,0.7358867869226358,0.7529579197616717
0,,,256,1.0,size,restricted,2,2,0.5893349975604709,0.6835442427474315
0,,,256,inf,equal,unrestricted,,0,0.6436775264684688,0.6968755146659554
0,,,256,inf,equal,unrestricted,,1,0.6436775265633128,0.738736279766798
0,,,256,inf,equal,unrestricted,,2,0.6436775263565072,0.6906699681010438
0,0,192,256,inf,equal,unrestricted,,0,0.5871297552386715,0.702143773611018
0,0,192,256,inf,equal,unrestricted,,1,0.8876909498145387,0.7994106824379714
0,0,192,256,inf,equal,unrestricted,,2,0.7423878492432495,0.7040503012564566
0,1,49,256,inf,equal,unrestricted,,0,1.3935839203781282,1.3721947525890728
0,1,49,256,inf,equal,unrestricted,,1,0.4618987684221291,1.3335888023283051
0,1,49,256,inf,equal,unrestricted,,2,1.2362213748150774,1.2947425100865102
0,2,15,256,inf,equal,unrestricted,,0,1.779481194993096,1.9422176797527884
0,2,15,256,inf,equal,unrestricted,,1,2.3721554105848655,2.0605356077274632
0,2,15,256,inf,equal,unrestricted,,2,0.025099303458112933,1.777814661848133
0,,,256,inf,equal,restricted,0,0,0.6436775264180125,0.6968755146571141
0,,,256,inf,equal,restricted,0,1,0.643677526651923,0.738736279795165
0,,,256,inf,equal,restricted,0,2,0.6436775261604876,0.6906699680941005
0,,,256,inf,equal,restricted,1,0,0.6436775264568219,0.6968755146487303
0,,,256,inf,equal,restricted,1,1,0.6436775265847121,0.7387362797519145
0,,,256,inf,equal,restricted,1,2,0.6436775262978117,0.6906699680853776
0,,,256,inf,equal,restricted,2,0,0.6436775264339806,0.6968755146563526
0,,,256,inf,equal,restricted,2,1,0.6436775266240703,0.7387362797744998
0,,,256,inf,equal,restricted,2,2,0.6436775262198162,0.6906699680896966
0,,,512,1.0,size,unrestricted,,0,0.6208088320625288,0.6616556442914658
0,,,512,1.0,size,unrestricted,,1,0.7148009172794143,0.7298077310176191
0,,,512,1.0,size,unrestricted,,2,0.6350405699448904,0.6713743025540059
0,0,384,512,1.0,size,unrestricted,,0,0.6100384988756365,0.6628180484570002
0,0,384,512,1.0,size,unrestricted,,1,0.7955452901575991,0.7496358208773154
0,0,384,512,1.0,size,unrestricted,,2,0.7065551326648738,0.6821342272493184
0,1,100,512,1.0,size,unrestricted,,0,0.8418732733605371,0.8307692305332468
0,1,100,512,1.0,size,unrestricted,,1,0.5914548891477515,0.8292741059507452
0,1,100,512,1.0,size,unrestricted,,2,0.7422346023165816,0.791668803490351
0,2,28,512,1.0,size,unrestricted,,0,1.9380300017664336,1.859065272751161
0,2,28,512,1.0,size,unrestricted,,1,1.8347951617953009,1.9995887281529205
0,2,28,512,1.0,size,unrestricted,,2,0.0705000320132607,1.7906767576955624
0,,,512,1.0,size,restricted,0,0,0.6208088320639469,0.6616556442872159
0,,,512,1.0,size,restricted,0,1,0.7148009172725449,0.7298077309932046
0,,,512,1.0,size,restricted,0,2,0.6350405699499734,0.6713743025438984
0,,,512,1.0,size,restricted,1,0,0.6208088320873429,0.6616556442761983
0,,,512,1.0,size,restricted,1,1,0.7148009171777022,0.7298077309083992
0,,,512,1.0,size,restricted,1,2,0.635040569967838,0.6713743025197804
0,,,512,1.0,size,restricted,2,0,0.6208088320196458,0.6616556443422644
0,,,512,1.0,size,restricted,2,1,0.7148009174508698,0.7298077312525535
0,,,512,1.0,size,restricted,2,2,0.6350405699206583,0.671374302633575
0,,,512,inf,equal,unrestricted,,0,0.651718679691423,0.6785169113680208
0,,,512,inf,equal,unrestricted,,1,0.6517186800190378,0.7268801706187653
0,,,512,inf,equal,unrestricted,,2,0.6517186796883323,0.6804935586939664
0,0,384,512,inf,equal,unrestricted,,0,0.6100384988756365,0.6628180484570002
0,0,384,512,inf,equal,unrestricted,,1,0.7955452901575991,0.7496358208773154
0,0,384,512,inf,equal,unrestricted,,2,0.7065551326648738,0.6821342272493184
0,1,100,512,inf,equal,unrestricted,,0,0.8418732733605371,0.8307692305332468
0,1,100,512,inf,equal,unrestricted,,1,0.5914548891477515,0.8292741059507452
0,1,100,512,inf,equal,unrestricted,,2,0.7422346023165816,0.791668803490351
0,2,28,512,inf,equal,unrestricted,,0,1.9380300017664336,1.859065272751161
0,2,28,512,inf,equal,unrestricted,,1,1.8347951617953009,1.9995887281529205
0,2,28,512,inf,equal,unrestricted,,2,0.0705000320132607,1.7906767576955624
0,,,512,inf,equal,restricted,0,0,0.6517186797728448,0.67851691139594
0,,,512,inf,equal,restricted,0,1,0.6517186799198523,0.7268801705985176
0,,,512,inf,equal,restricted,0,2,0.6517186797726985,0.6804935586949618
0,,,512,inf,equal,restricted,1,0,0.6517186797534541,0.678516911384257
0,,,512,inf,equal,restricted,1,1,0.6517186799435511,0.7268801705998527
0,,,512,inf,equal,restricted,1,2,0.6517186797516715,0.6804935586871518
0,,,512,inf,equal,restricted,2,0,0.6517186797677508,0.678516911397824
0,,,512,inf,equal,restricted,2,1,0.6517186799260786,0.7268801706101586
0,,,512,inf,equal,restricted,2,2,0.6517186797671709,0.6804935587034753
0,,,1024,1.0,size,unrestricted,,0,0.6199679142528153,0.651879909472442
0,,,1024,1.0,size,unrestricted,,1,0.721801029578091,0.7204717741766228
0,,,1024,1.0,size,unrestricted,,2,0.703047063687404,0.6682604391732286
0,0,768,1024,1.0,size,unrestricted,,0,0.6132741859135786,0.654754147955784
0,0,768,1024,1.0,size,unrestricted,,1,0.770994257743042,0.7467148529959966
0,0,768,1024,1.0,size,unrestricted,,2,0.7505167018410115,0.6800148385453954
0,1,202,1024,1.0,size,unrestricted,,0,0.7155546650011805,0.7177957698934345
0,1,202,1024,1.0,size,unrestricted,,1,0.6591830113309559,0.7296624217152734
0,1,202,1024,1.0,size,unrestricted,,2,0.7401702128979498,0.7163544271887652
0,2,54,1024,1.0,size,unrestricted,,0,1.276480006708668,1.3590711055208629
0,2,54,1024,1.0,size,unrestricted,,1,1.5951926386952064,1.467750047327786
0,2,54,1024,1.0,size,unrestricted,,2,0.4540385564891418,1.2889110216218667
0,,,1024,1.0,size,restricted,0,0,0.6199679142994219,0.6518799094622291
0,,,1024,1.0,size,restricted,0,1,0.7218010294257371,0.7204717740274247
0,,,1024,1.0,size,restricted,0,2,0.7030470635944703,0.6682604391287065
0,,,1024,1.0,size,restricted,1,0,0.619967914303468,0.6518799094613998
0,,,1024,1.0,size,restricted,1,1,0.7218010294165368,0.7204717740186927
0,,,1024,1.0,size,restricted,1,2,0.7030470635713425,0.6682604391250803
0,,,1024,1.0,size,restricted,2,0,0.619967914301165,0.6518799094633141
0,,,1024,1.0,size,restricted,2,1,0.7218010294227375,0.720471774026099
0,,,1024,1.0,size,restricted,2,2,0.7030470635809001,0.6682604391321437
0,,,1024,inf,equal,unrestricted,,0,0.6703006731273672,0.683604229810053
0,,,1024,inf,equal,unrestricted,,1,0.6703006752875427,0.7115351762988958
0,,,1024,inf,equal,unrestricted,,2,0.6703006752024886,0.682426362106917
0,0,768,1024,inf,equal,unrestricted,,0,0.6132741859135786,0.654754147955784
0,0,768,1024,inf,equal,unrestricted,,1,0.770994257743042,0.7467148529959966
0,0,768,1024,inf,equal,unrestricted,,2,0.7505167018410115,0.6800148385453954
0,1,202,1024,inf,equal,unrestricted,,0,0.7155546650011805,0.7177957698934345
0,1,202,1024,inf,equal,unrestricted,,1,0.6591830113309559,0.7296624217152734
0,1,202,1024,inf,equal,unrestricted,,2,0.7401702128979498,0.7163544271887652
0,2,54,1024,inf,equal,unrestricted,,0,1.276480006708668,1.3590711055208629
0,2,54,1024,inf,equal,unrestricted,,1,1.5951926386952064,1.467750047327786
0,2,54,1024,inf,equal,unrestricted,,2,0.4540385564891418,1.2889110216218667
0,,,1024,inf,equal,restricted,0,0,0.6703006745679071,0.683604230914563
0,,,1024,inf,equal,restricted,0,1,0.6703006748669466,0.7115351767071606
0,,,1024,inf,equal,restricted,0,2,0.6703006748552041,0.6824263627448381
0,,,1024,inf,equal,restricted,1,0,0.6703006744631432,0.6836042308294978
0,,,1024,inf,equal,restricted,1,1,0.6703006748975714,0.7115351766756537
0,,,1024,inf,equal,restricted,1,2,0.6703006748802672,0.6824263626869947
0,,,1024,inf,equal,restricted,2,0,0.67030067441958,0.683604230799326
0,,,1024,inf,equal,restricted,2,1,0.6703006749102605,0.7115351766649526
0,,,1024,inf,equal,restricted,2,2,0.6703006748909279,0.682426362675187
0,,,2048,1.0,size,unrestricted,,0,0.6320966446748512,0.6477730894265921
0,,,2048,1.0,size,unrestricted,,1,0.7122836819525693,0.7103028465942138
0,,,2048,1.0,size,unrestricted,,2,0.6898219325714376,0.6707070897957288
0,0,1536,2048,1.0,size,unrestricted,,0,0.6278833325955895,0.6485777272442581
0,0,1536,2048,1.0,size,unrestricted,,1,0.7446887899665798,0.729418898407432
0,0,1536,2048,1.0,size,unrestricted,,2,0.7134865553369972,0.6792379173856846
0,1,406,2048,1.0,size,unrestricted,,0,0.7005562566732975,0.7014574662739617
0,1,406,2048,1.0,size,unrestricted,,1,0.6671449916840256,0.7113159641883059
0,1,406,2048,1.0,size,unrestricted,,2,0.7437252133509463,0.7109542183656851
0,2,106,2048,1.0,size,unrestricted,,0,0.7893051737764137,0.8010822522633083
0,2,106,2048,1.0,size,unrestricted,,1,0.8813620011751476,0.8515173109375586
0,2,106,2048,1.0,size,unrestricted,,2,0.5645441905764648,0.7660146771374938
0,,,2048,1.0,size,restricted,0,0,0.632096644656002,0.6477730894220185
0,,,2048,1.0,size,restricted,0,1,0.7122836820162455,0.7103028466537141
0,,,2048,1.0,size,restricted,0,2,0.6898219326006817,0.6707070898179709
0,,,2048,1.0,size,restricted,1,0,0.632096644687982,0.647773089435994
0,,,2048,1.0,size,restricted,1,1,0.7122836819078765,0.710302846556766
0,,,2048,1.0,size,restricted,1,2,0.6898219325523457,0.6707070897859356
0,,,2048,1.0,size,restricted,2,0,0.6320966446800454,0.647773089428561
0,,,2048,1.0,size,restricted,2,1,0.7122836819343438,0.7103028465774289
0,,,2048,1.0,size,restricted,2,2,0.6898219325659769,0.6707070897900824
0,,,2048,inf,equal,unrestricted,,0,0.6751930852931604,0.6801086158142987
0,,,2048,inf,equal,unrestricted,,1,0.6751930906788345,0.700554725060739
0,,,2048,inf,equal,unrestricted,,2,0.6751930906583953,0.6837698220022502
0,0,1536,2048,inf,equal,unrestricted,,0,0.6278833325955895,0.6485777272442581
0,0,1536,2048,inf,equal,unrestricted,,1,0.7446887899665798,0.729418898407432
0,0,1536,2048,inf,equal,unrestricted,,2,0.7134865553369972,0.6792379173856846
0,1,406,2048,inf,equal,unrestricted,,0,0.7005562566732975,0.7014574662739617
0,1,406,2048,inf,equal,unrestricted,,1,0.6671449916840256,0.7113159641883059
0,1,406,2048,inf,equal,unrestricted,,2,0.7437252133509463,0.7109542183656851
0,2,106,2048,inf,equal,unrestricted,,0,0.7893051737764137,0.8010822522633083
0,2,106,2048,inf,equal,unrestricted,,1,0.8813620011751476,0.8515173109375586
0,2,106,2048,inf,equal,unrestricted,,2,0.5645441905764648,0.7660146771374938
0,,,2048,inf,equal,restricted,0,0,0.6751930882644638,0.6801086182189694
0,,,2048,inf,equal,restricted,0,1,0.6751930903341251,0.700554725644931
0,,,2048,inf,equal,restricted,0,2,0.6751930903263172,0.6837698232837293
0,,,2048,inf,equal,restricted,1,0,0.6751930885663014,0.6801086185048573
0,,,2048,inf,equal,restricted,1,1,0.675193090299116,0.7005547257386834
0,,,2048,inf,equal,restricted,1,2,0.6751930902925491,0.6837698234852628
0,,,2048,inf,equal,restricted,2,0,0.6751930869795144,0.6801086171291859
0,,,2048,inf,equal,restricted,2,1,0.6751930904831485,0.7005547256494551
0,,,2048,inf,equal,restricted,2,2,0.6751930904701232,0.6837698226455504
0,,,4096,1.0,size,unrestricted,,0,0.633525856200332,0.6417826821765308
0,,,4096,1.0,size,unrestricted,,1,0.7023372464474087,0.7091245119265924
0,,,4096,1.0,size,unrestricted,,2,0.6614766045040898,0.6717691795754063
0,0,3072,4096,1.0,size,unrestricted,,0,0.6313745642456848,0.641976039352474
0,0,3072,4096,1.0,size,unrestricted,,1,0.7197172551483602,0.7238587667282435
0,0,3072,4096,1.0,size,unrestricted,,2,0.669172162583312,0.6765947971287624
0,1,815,4096,1.0,size,unrestricted,,0,0.6697380077770024,0.6703590173966785
0,1,815,4096,1.0,size,unrestricted,,1,0.6775933096622169,0.6928059756836328
0,1,815,4096,1.0,size,unrestricted,,2,0.6852702521952332,0.6906977311193958
0,2,209,4096,1.0,size,unrestricted,,0,0.6867394634535078,0.6872362852362505
0,2,209,4096,1.0,size,unrestricted,,1,0.7537463798903276,0.7523406220207549
0,2,209,4096,1.0,size,unrestricted,,2,0.6197074637324298,0.6984281295020554
0,,,4096,1.0,size,restricted,0,0,0.6335258562255054,0.6417826821905636
0,,,4096,1.0,size,restricted,0,1,0.7023372463569245,0.7091245118289284
0,,,4096,1.0,size,restricted,0,2,0.6614766044869207,0.6717691795404312
0,,,4096,1.0,size,restricted,1,0,0.6335258563854289,0.641782682285795
0,,,4096,1.0,size,restricted,1,1,0.702337245781433,0.7091245111996741
0,,,4096,1.0,size,restricted,1,2,0.6614766043804168,0.6717691793377607
0,,,4096,1.0,size,restricted,2,0,0.633525856243384,0.6417826822010422
0,,,4096,1.0,size,restricted,2,1,0.702337246292927,0.7091245117583403
0,,,4096,1.0,size,restricted,2,2,0.6614766044736908,0.6717691795155847
0,,,4096,inf,equal,unrestricted,,0,0.6669342838776524,0.6675270450633278
0,,,4096,inf,equal,unrestricted,,1,0.6778181767354069,0.6920893518424944
0,,,4096,inf,equal,unrestricted,,2,0.6778181759008572,0.686781750220588
0,0,3072,4096,inf,equal,unrestricted,,0,0.6313745642456848,0.641976039352474
0,0,3072,4096,inf,equal,unrestricted,,1,0.7197172551483602,0.7238587667282435
0,0,3072,4096,inf,equal,unrestricted,,2,0.669172162583312,0.6765947971287624
0,1,815,4096,inf,equal,unrestricted,,0,0.6697380077770024,0.6703590173966785
0,1,815,4096,inf,equal,unrestricted,,1,0.6775933096622169,0.6928059756836328
0,1,815,4096,inf,equal,unrestricted,,2,0.6852702521952332,0.6906977311193958
0,2,209,4096,inf,equal,unrestricted,,0,0.6867394634535078,0.6872362852362505
0,2,209,4096,inf,equal,unrestricted,,1,0.7537463798903276,0.7523406220207549
0,2,209,4096,inf,equal,unrestricted,,2,0.6197074637324298,0.6984281295020554
0,,,4096,inf,equal,restricted,0,0,0.6669342835383268,0.6675270449090042
0,,,4096,inf,equal,restricted,0,1,0.6778181766971202,0.6920893519858334
0,,,4096,inf,equal,restricted,0,2,0.6778181765131622,0.6867817502688742
0,,,4096,inf,equal,restricted,1,0,0.6669342842877933,0.667527045491841
0,,,4096,inf,equal,restricted,1,1,0.6778181766954048,0.6920893520132538
0,,,4096,inf,equal,restricted,1,2,0.6778181765405953,0.6867817505669307
0,,,4096,inf,equal,restricted,2,0,0.6669342829887723,0.6675270444860384
0,,,4096,inf,equal,restricted,2,1,0.6778181767003792,0.6920893519646797
0,,,4096,inf,equal,restricted,2,2,0.6778181764610428,0.6867817500461088
0,,,8192,1.0,size,unrestricted,,0,0.6375440917693979,0.6413316793068436
0,,,8192,1.0,size,unrestricted,,1,0.7024292784393987,0.706412005194329
0,,,8192,1.0,size,unrestricted,,2,0.6568871379946906,0.6683005512840502
0,0,6144,8192,1.0,size,unrestricted,,0,0.6355763118379985,0.640459756649994
0,0,6144,8192,1.0,size,unrestricted,,1,0.7184754184756886,0.7206341353066528
0,0,6144,8192,1.0,size,unrestricted,,2,0.6634220802522338,0.6703819921991097
0,1,1634,8192,1.0,size,unrestricted,,0,0.6675988534901681,0.6682163147090294
0,1,1634,8192,1.0,size,unrestricted,,1,0.6809611899598542,0.6890414563513276
0,1,1634,8192,1.0,size,unrestricted,,2,0.6749331140548142,0.6867522764195466
0,2,414,8192,1.0,size,unrestricted,,0,0.6765425772594877,0.6797575162015592
0,2,414,8192,1.0,size,unrestricted,,1,0.7414556803755279,0.7413092681344
0,2,414,8192,1.0,size,unrestricted,,2,0.6241126931408385,0.6980246054895919
0,,,8192,1.0,size,restricted,0,0,0.6375440917416074,0.6413316792857994
0,,,8192,1.0,size,restricted,0,1,0.7024292785430765,0.7064120053033323
0,,,8192,1.0,size,restricted,0,2,0.6568871379979156,0.6683005513162307
0,,,8192,1.0,size,restricted,1,0,0.6375440918204281,0.6413316793468529
0,,,8192,1.0,size,restricted,1,1,0.702429278248983,0.7064120049973064
0,,,8192,1.0,size,restricted,1,2,0.6568871379889174,0.6683005512315358
0,,,8192,1.0,size,restricted,2,0,0.637544091771971,0.6413316793089189
0,,,8192,1.0,size,restricted,2,1,0.7024292784297047,0.7064120051843429
0,,,8192,1.0,size,restricted,2,2,0.6568871379947648,0.6683005512820177
0,,,8192,inf,equal,unrestricted,,0,0.6675988522993214,0.6682163135937238
0,,,8192,inf,equal,unrestricted,,1,0.6809611899598542,0.6890414562904031
0,,,8192,inf,equal,unrestricted,,2,0.6749331130493251,0.686752275530251
0,0,6144,8192,inf,equal,unrestricted,,0,0.6355763118379985,0.640459756649994
0,0,6144,8192,inf,equal,unrestricted,,1,0.7184754184756886,0.7206341353066528
0,0,6144,8192,inf,equal,unrestricted,,2,0.6634220802522338,0.6703819921991097
0,1,1634,8192,inf,equal,unrestricted,,0,0.6675988534901681,0.6682163147090294
0,1,1634,8192,inf,equal,unrestricted,,1,0.6809611899598542,0.6890414563513276
0,1,1634,8192,inf,equal,unrestricted,,2,0.6749331140548142,0.6867522764195466
0,2,414,8192,inf,equal,unrestricted,,0,0.6765425772594877,0.6797575162015592
0,2,414,8192,inf,equal,unrestricted,,1,0.7414556803755279,0.7413092681344
0,2,414,8192,inf,equal,unrestricted,,2,0.6241126931408385,0.6980246054895919
0,,,8192,inf,equal,restricted,0,0,0.6675988526481911,0.6682163139490704
0,,,8192,inf,equal,restricted,0,1,0.6809611899598542,0.6890414562748542
0,,,8192,inf,equal,restricted,0,2,0.6749331133563307,0.6867522757171588
0,,,8192,inf,equal,restricted,1,0,0.6675988523650739,0.6682163136518281
0,,,8192,inf,equal,restricted,1,1,0.6809611899598542,0.6890414563014691
0,,,8192,inf,equal,restricted,1,2,0.6749331131161844,0.6867522755935251
0,,,8192,inf,equal,restricted,2,0,0.6675988529448754,0.6682163142078393
0,,,8192,inf,equal,restricted,2,1,0.6809611899598542,0.6890414563255018
0,,,8192,inf,equal,restricted,2,2,0.6749331136464735,0.6867522760227817
0,,,16384,1.0,size,unrestricted,,0,0.6341534378947548,0.6402085971260565
0,,,16384,1.0,size,unrestricted,,1,0.6938201291494591,0.7109560089790168
0,,,16384,1.0,size,unrestricted,,2,0.6452663239720595,0.6666461375828078
0,0,12288,16384,1.0,size,unrestricted,,0,0.6329611944760657,0.6401323332981678
0,0,12288,16384,1.0,size,unrestricted,,1,0.7037193239425275,0.723046070075601
0,0,12288,16384,1.0,size,unrestricted,,2,0.6482527879287238,0.6705563025500286
0,1,3272,16384,1.0,size,unrestricted,,0,0.654521701594351,0.6572990838286822
0,1,3272,16384,1.0,size,unrestricted,,1,0.6795507006226592,0.6909337235723769
0,1,3272,16384,1.0,size,unrestricted,,2,0.6606914362023039,0.6695357726187511
0,2,824,16384,1.0,size,unrestricted,,0,0.6555535755615911,0.6601703770496924
0,2,824,16384,1.0,size,unrestricted,,1,0.7145369143481687,0.7244385096237084
0,2,824,16384,1.0,size,unrestricted,,2,0.6280961234678182,0.6875456432907225
0,,,16384,1.0,size,restricted,0,0,0.6341534378958413,0.6402085971273064
0,,,16384,1.0,size,restricted,0,1,0.6938201291445377,0.7109560089734761
0,,,16384,1.0,size,restricted,0,2,0.6452663239753984,0.666646137582133
0,,,16384,1.0,size,restricted,1,0,0.6341534379957556,0.6402085971867474
0,,,16384,1.0,size,restricted,1,1,0.6938201287712416,0.7109560084803668
0,,,16384,1.0,size,restricted,1,2,0.6452663239677251,0.6666461374456019
0,,,16384,1.0,size,restricted,2,0,0.6341534379069897,0.6402085971332281
0,,,16384,1.0,size,restricted,2,1,0.6938201291036742,0.7109560089186588
0,,,16384,1.0,size,restricted,2,2,0.6452663239714103,0.6666461375665097
0,,,16384,inf,equal,unrestricted,,0,0.6545217012362716,0.6572990835048249
0,,,16384,inf,equal,unrestricted,,1,0.6795507006226591,0.6909337236135726
0,,,16384,inf,equal,unrestricted,,2,0.6606914358595976,0.6695357724506178
0,0,12288,16384,inf,equal,unrestricted,,0,0.6329611944760657,0.6401323332981678
0,0,12288,16384,inf,equal,unrestricted,,1,0.7037193239425275,0.723046070075601
0,0,12288,16384,inf,equal,unrestricted,,2,0.6482527879287238,0.6705563025500286
0,1,3272,16384,inf,equal,unrestricted,,0,0.654521701594351,0.6572990838286822
0,1,3272,16384,inf,equal,unrestricted,,1,0.6795507006226592,0.6909337235723769
0,1,3272,16384,inf,equal,unrestricted,,2,0.6606914362023039,0.6695357726187511
0,2,824,16384,inf,equal,unrestricted,,0,0.6555535755615911,0.6601703770496924
0,2,824,16384,inf,equal,unrestricted,,1,0.7145369143481687,0.7244385096237084
0,2,824,16384,inf,equal,unrestricted,,2,0.6280961234678182,0.6875456432907225
0,,,16384,inf,equal,restricted,0,0,0.6545217006183228,0.6572990829494588
0,,,16384,inf,equal,restricted,0,1,0.6795507006226592,0.6909337237039299
0,,,16384,inf,equal,restricted,0,2,0.6606914352888611,0.6695357721715198
0,,,16384,inf,equal,restricted,1,0,0.6545217012835004,0.6572990835472815
0,,,16384,inf,equal,restricted,1,1,0.6795507006226592,0.6909337236019971
0,,,16384,inf,equal,restricted,1,2,0.6606914359021124,0.6695357724723728
0,,,16384,inf,equal,restricted,2,0,0.6545217029322995,0.6572990850393715
0,,,16384,inf,equal,restricted,2,1,0.6795507006226591,0.6909337233511171
0,,,16384,inf,equal,restricted,2,2,0.6606914374130792,0.6695357732066093


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/1/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19,w20
0,0,0,48,64,1.0,size,unrestricted,3.8597231812698425,-1.0740662425679599e-09,1.3693051872469768e-09,-5.079854993504953e-09,-8.520463020834886e-10,3.835801101180964e-09,6.008145218230642e-10,-3.2045110808547465e-10,1.1476732361454129e-10,1.774505675452567e-10,3.7166155872978885e-10,-9.763226877022277e-09,-6.283090566447832e-10,-1.2304765058814723e-08,-5.839627202538831e-10,-3.03487734888356e-10,-19.999999936194406,-7.653541537197681e-10,4.356251697464655e-10,-6.495876210017479e-10,-6.207586529732755e-10
0,1,0,48,64,1.0,size,unrestricted,4.971223475459998,-2.340832314137224e-10,-1.0113991927078139e-08,4.5109516590794285e-10,1.4504726367540883e-09,4.063570940696465e-10,19.999999902443435,-8.60313083657323e-10,-6.057479042087111e-10,6.801048830518316e-09,2.0869462059698437e-09,1.9125436938725633e-10,-6.350447486911756e-10,6.751409489426268e-11,1.5038894965511737e-09,-9.104022833567889e-10,3.3470168357935433e-09,4.7356629703969515e-09,-1.597615923413233e-09,-6.996421372427903e-10,-9.64336670742648e-09
0,2,0,48,64,1.0,size,unrestricted,4.074069170899964,-19.999999758340156,2.1954290486302892e-09,-2.471951153237998e-09,-6.617197755092675e-10,1.4560180976855873e-08,-9.548707622954637e-09,-5.8503069856150286e-09,-5.337413622663586e-09,1.2046293631615945e-08,2.093661063172623e-09,7.049220156275184e-10,-8.267348180065715e-10,1.6648775170914661e-09,-2.537019007988944e-09,5.601789565469883e-09,-6.4939390821780146e-09,1.8166385284388738e-10,1.985464606564579e-08,-2.764112900940497e-09,-1.9772998086448732e-08
0,3,0,48,64,1.0,size,unrestricted,3.4535326322543347,1.0844727332740602e-10,-6.787246428039794e-11,-2.34509376070919e-10,19.999999877226063,-5.352376483879605e-10,9.233063724370782e-11,9.227050995237041e-10,-1.2126758200205994e-10,4.072439821048503e-10,-1.0609872812950878e-07,-6.116599420907636e-10,3.4434386815057314e-10,-1.1412285630735782e-09,-7.856664286809403e-10,-4.061203099029635e-11,-1.17418387378235e-09,-2.2716146994637505e-10,2.1847857265052286e-10,-5.818966539169053e-11,-6.878420713360456e-10
0,4,0,48,64,1.0,size,unrestricted,3.9992805200543926,-6.058321190453e-10,5.500641931305367e-09,7.112508866435729e-10,1.2076254424534973e-10,-19.999999920621537,4.3048386256207203e-10,1.47987182606986e-09,-9.87424312787464e-10,8.081112658204214e-10,1.5255828954251334e-09,-1.5340622328391605e-09,1.663526973152049e-09,-3.812444731436605e-09,7.325530623687656e-10,-1.380282968342627e-08,2.259397825518639e-09,-2.4630094253684005e-11,-3.29447602238555e-09,-5.298058663498785e-09,6.621650574287973e-09
0,0,1,12,64,1.0,size,unrestricted,9.296465070602425,2.5196338512309576e-11,-6.5942725072646905e-12,1.0543954512072293e-10,-1.8571842492097162e-11,2.685627083059216e-11,19.99999944447042,-2.9709482242106645e-11,1.3201774758793517e-08,-5.067824441503648e-10,-8.171107348125338e-12,-5.090644002608432e-08,-2.5941447741484775e-08,4.4287962730187075e-08,1.2529702170838296e-08,-3.5075014641587056e-07,-2.1032081617663845e-11,-4.4174942385180323e-10,-2.1043071887904127e-11,3.0690906992883493e-10,1.80127811317177e-11
0,1,1,12,64,1.0,size,unrestricted,6.136595325028638,19.9999988266136,1.7166721321068043e-11,4.235821638101815e-11,-3.0970170740512917e-12,-5.724838263147669e-11,-4.0632795147687425e-12,-3.1529952651486863e-10,2.6602369444699023e-11,3.4111947231683536e-11,5.338588869568537e-11,1.3345336492442128e-08,-2.9137449566764975e-12,-7.774616335638678e-12,-4.710263461955876e-11,6.06833610408197e-11,-1.1480030019932794e-06,5.3992582453281964e-11,1.4252479010617172e-11,1.8882194056708136e-11,4.693925502472367e-11
0,2,1,12,64,1.0,size,unrestricted,6.1756468482462035,2.3359330835993222e-11,-1.2459923151298675e-10,-2.8048794775925643e-10,-2.1745971459518506e-10,1.8100477358118119e-10,-19.99999953161678,5.136313631087932e-11,-1.862653785738022e-10,1.9462064300722797e-10,5.385988986086084e-11,2.0488774430638513e-10,2.062175731442787e-09,-1.544721108648954e-10,-1.2731920450853618e-11,6.731569676525436e-11,-1.8985222079040802e-10,2.2214524696113242e-07,2.228584871354112e-07,-2.1661738958070714e-10,-4.929186357101027e-10
0,3,1,12,64,1.0,size,unrestricted,8.303728319555285,-8.301163441776016e-11,1.073988780451926e-10,7.333665458250255e-11,-8.676588907997027e-12,-8.581475562060002e-11,-5.85002996733229e-10,5.666576738905287e-11,-7.321601525972207e-11,-3.6608518013202986e-11,-9.970187490330958e-11,1.0202464395217386e-10,9.826034894965407e-11,-1.3014727335832296e-10,-19.999999992456416,2.1413927481222506e-10,1.2983109724752238e-11,-4.3327155089957026e-10,-6.881102093541664e-12,8.66038012097955e-11,-3.0517225672626266e-12
0,4,1,12,64,1.0,size,unrestricted,8.187603615505106,-5.016283100161966e-11,2.145374133157433e-10,-4.320790186704761e-10,1.4305520819680477e-10,-4.1266476019534124e-10,-2.6911381941296375e-10,2.658394940203836e-10,-19.999999776627924,-2.0192216956182907e-07,6.346052727467001e-11,3.8242484480790884e-10,-9.864095215670549e-11,-4.242964536556386e-10,4.396282620672077e-10,-1.0046718436546435e-12,3.0819757115460327e-10,-1.4612410060841036e-10,1.8368912441241555e-10,2.0325726748069834e-10,-2.2294078654015784e-10
0,0,2,4,64,1.0,size,unrestricted,10.282582042252864,9.854243359958566e-11,2.804069269286568e-11,-1.8469253829256798e-10,2.5474278354840477e-11,8.059134695832509e-11,-1.2307108283924267e-11,8.964579531344586e-13,1.3340577533236534e-10,1.3285545569168516e-10,-7.582953698138417e-12,-1.9186846222115871e-10,4.3129029695369736e-11,-9.521749932279397e-11,1.2517639514136586e-10,-19.99999998620476,-1.2828150975243576e-11,3.1247631458500835e-11,8.845318094071759e-11,-2.3819953115751135e-11,-1.0047475078700848e-08
0,1,2,4,64,1.0,size,unrestricted,11.445624815015252,19.999999777794816,1.4248709389523333e-08,1.939667055706758e-09,5.0703773312315837e-08,-1.7155609298345591e-09,-5.082706525615193e-10,-6.199117565832452e-10,-1.0771167643065113e-09,-2.3039428864457268e-08,-7.412251893913246e-09,-3.212238456590478e-08,3.084112773388986e-09,3.1261054685236695e-09,3.2851816071758326e-10,-3.088412545742236e-10,3.476194513945053e-09,-4.318214175632485e-10,3.0006506928348294e-09,1.3759553833244184e-08,1.7937755633890708e-10
0,2,2,4,64,1.0,size,unrestricted,11.140678621174107,-4.796797516329059e-10,1.757210338256064e-09,-1.865674089800827e-09,8.938668152773227e-10,1.2481057857910313e-09,7.387518008720385e-08,7.512191848931818e-08,1.2449540060035497e-09,-1.4399983666257215e-07,1.8386855871065776e-07,-4.572257100206042e-10,8.71252012419714e-09,-2.878634115560813e-09,1.4970734181771126e-10,-2.7255166140945233e-09,-1.808909660761162e-08,-19.999999404752753,-1.318656722761752e-09,3.658874595993769e-09,-8.422804696592274e-10
0,3,2,4,64,1.0,size,unrestricted,10.282582042252864,9.854243359958566e-11,2.804069269286568e-11,-1.8469253829256798e-10,2.5474278354840477e-11,8.059134695832509e-11,-1.2307108283924267e-11,8.964579531344586e-13,1.3340577533236534e-10,1.3285545569168516e-10,-7.582953698138417e-12,-1.9186846222115871e-10,4.3129029695369736e-11,-9.521749932279397e-11,1.2517639514136586e-10,-19.99999998620476,-1.2828150975243576e-11,3.1247631458500835e-11,8.845318094071759e-11,-2.3819953115751135e-11,-1.0047475078700848e-08
0,4,2,4,64,1.0,size,unrestricted,11.445624815015252,-19.999999777794816,-1.4248709418186511e-08,-1.9396670590288043e-09,-5.070377341814651e-08,1.7155609327431483e-09,5.082706533768135e-10,6.19911757581527e-10,1.0771167660764267e-09,2.3039428911722097e-08,7.412251908241853e-09,3.2122384632458695e-08,-3.084112778906195e-09,-3.1261054741236785e-09,-3.28518161241786e-10,3.088412550669667e-10,-3.476194520235984e-09,4.3182141825425624e-10,-3.0006506981888804e-09,-1.375955386087601e-08,-1.7937755662446252e-10
0,0,0,48,64,1.0,size,restricted,3.8597231699661037,-1.502393412504962e-09,1.637982491694373e-09,-3.80239617383834e-09,-1.084377809695931e-09,3.4888149408013765e-09,9.299778677584807e-10,-5.369289585485589e-10,-1.990432627802852e-12,1.361226910213809e-10,5.204400873028525e-10,-6.882970435017144e-09,-1.2407684286709574e-09,-7.611679810004587e-09,-1.2794857988115454e-09,-5.204360442337926e-10,-19.999999883404733,-1.1382797848514242e-09,3.6094569085124905e-10,-9.89281467855566e-10,-9.749426762208127e-10
0,1,0,48,64,1.0,size,restricted,4.971223463190832,-2.7692688295001046e-10,-7.927733095675607e-09,5.518257391783472e-10,1.3734929882380106e-09,4.213315091383486e-10,19.999999858044422,-9.349364166430596e-10,-6.850354904364871e-10,5.2926925786173045e-09,1.8215248110282633e-09,2.3420130477603247e-10,-5.431479464737957e-10,2.1381177272929512e-11,1.2006611949974849e-09,-7.799427037857691e-10,3.017833077585448e-09,3.856643543134862e-09,-1.454512784350986e-09,-6.612717940652203e-10,-7.856094038356497e-09
0,2,0,48,64,1.0,size,restricted,4.074069183513338,-19.999999855159434,1.0826906715221019e-09,-9.962244210130702e-10,-2.6655385572495467e-10,6.461235993565524e-09,-4.1298710282807954e-09,-3.156618110934367e-09,-2.5872938149093516e-09,5.1686378380244614e-09,9.345480042952534e-10,2.595041739826905e-10,-8.205227840486287e-10,9.067113798251908e-10,-1.943563063288396e-09,2.5294996071279848e-09,-3.03618490938033e-09,4.8685036198702567e-11,1.2106121852758619e-08,-1.2985927533532696e-09,-1.0927812439443785e-08
0,3,0,48,64,1.0,size,restricted,3.453532625006035,1.6036014193969227e-10,-1.0372483117577124e-10,-3.3980114074312615e-10,19.999994268571413,-7.192343337483765e-10,1.3959383262778564e-10,1.1204476289404319e-09,-1.80345577860843e-10,5.664559824086904e-10,-5.6825875505650815e-06,-8.070600966045787e-10,4.867576047575435e-10,-1.3179515617444442e-09,-9.885433072827944e-10,-6.102610248973318e-11,-1.34787742672046e-09,-3.3048730243703433e-10,3.171749958208206e-10,-8.772834174162723e-11,-8.869819170788053e-10
0,4,0,48,64,1.0,size,restricted,3.999280511861795,-1.6222849128320595e-09,1.719609213787873e-09,1.7701478437013415e-09,3.596102625102752e-10,-19.999999894139567,5.325233344625254e-10,9.3846063494308e-10,-7.850551485404632e-10,7.14230167396651e-10,1.3301310752019253e-09,-3.972444950476843e-09,1.0618916847376623e-09,-2.429215187087395e-09,4.7820796391264976e-11,-4.246361868028051e-09,2.0192046646633687e-09,-2.3819689945746956e-10,-5.661901588853334e-09,-1.6253699425160784e-09,1.8010918184578329e-09
0,0,1,12,64,1.0,size,restricted,9.296465131030248,7.873714415729547e-12,-2.871029502099171e-12,-1.6657968793835882e-10,-7.194241129791475e-12,1.0480459924781327e-11,19.999999981843157,-1.3251484390912334e-11,2.9176916354216724e-10,8.783155155311949e-11,-1.6347628305063146e-12,-3.535274719896577e-10,-2.937522234534779e-10,2.863861658277723e-09,7.774164374059947e-10,-1.1446904952298702e-08,-1.8619677513700768e-11,7.370499771249701e-11,-1.6481430134667352e-11,-6.039631343147527e-11,2.0848803927915202e-11
0,1,1,12,64,1.0,size,restricted,6.136595327369715,19.99999975460786,3.201861463100516e-11,1.857010624534393e-10,2.5396195455311937e-12,-2.7576812267344507e-10,-7.250343004965563e-12,-7.827961536718589e-10,6.370788631072807e-11,1.0205682784517771e-10,2.8503616167800767e-10,3.592537333411142e-09,-2.4568021930155335e-11,-3.389373598589269e-11,-2.923211570372754e-10,3.371292102380019e-10,-2.3173125472375868e-07,2.9961457957455086e-10,-5.249183065115844e-12,4.105288975652093e-11,1.717566448719166e-10
0,2,1,12,64,1.0,size,restricted,6.17564685572804,1.713375894558024e-11,-3.275313260066349e-11,-2.9944827574018934e-10,-7.118852689231918e-11,1.2232043240372423e-10,-19.999999909282035,1.8343277938520567e-10,-4.4164121285320695e-11,4.250234827917456e-11,1.7165105079651028e-10,8.700026727254436e-11,3.9725487115702853e-10,-1.3125416530928907e-10,2.020417166996211e-10,3.6338652071052357e-12,-1.0798291466192648e-10,6.017588105806093e-08,2.5392169355135495e-08,-6.9147557214541e-11,-3.653205497639973e-10
0,3,1,12,64,1.0,size,restricted,8.303728317436462,-7.355948429331796e-11,9.378161084796023e-11,6.393787601973176e-11,-9.155794965319517e-12,-7.76676245318661e-11,-4.336299810500757e-10,5.268324168731402e-11,-6.595706378738383e-11,-3.282567809062158e-11,-8.465105096188545e-11,9.217185128494886e-11,9.041299832957205e-11,-1.11985381976145e-10,-19.999999961361887,1.7126504684355203e-10,1.1868193557050633e-11,-3.266062794423677e-08,-5.8740800806171206e-12,7.771920912027777e-11,-2.7866577070536817e-12
0,4,1,12,64,1.0,size,restricted,8.18759353870139,-1.6635134329947172e-06,2.0544019462775674e-06,2.9235195620763745e-06,-6.793205003540064e-06,5.148444842110046e-06,-7.420119842220913e-06,-2.1870576725798232e-06,-19.999970668427217,-2.918729939660497e-06,-1.3726211701366171e-05,1.187102851652349e-05,3.99183550627022e-06,-1.3796326432283232e-05,-7.776624509369438e-06,5.51578068125879e-06,1.792742794946203e-06,1.104983775020459e-05,3.8076668517161686e-06,1.360790202548936e-05,8.281111072851699e-07
0,0,2,4,64,1.0,size,restricted,10.158946096604092,8.971561671042604e-11,2.0950202740361115e-11,-1.9630121857533307e-10,1.7226119830495048e-11,6.889632297437027e-11,-1.2739000695983304e-11,3.194988803680961e-12,1.2750562096182304e-10,1.3246379824974047e-10,-4.067381578818177e-12,-1.4615766720709978e-10,3.748288408919843e-11,-8.694302305315728e-11,1.2656062368516198e-10,-14.26966113298294,-1.161486870107362e-11,2.4290976393957726e-11,8.568091026120556e-11,-1.7271889950652477e-11,-5.73033886416871
0,1,2,4,64,1.0,size,restricted,10.738626419809728,12.379681181915968,0.8065325720129574,4.2779874117875316e-11,6.23660683875644,-8.69317396748842e-11,-6.4882285110505e-11,-1.8402033132751292e-11,-6.94329014994149e-11,-3.705116974121747e-09,-2.7300930561774135e-10,-0.5771793969615379,8.737031487428519e-10,1.3703184134246706e-10,7.876932592851906e-11,-1.5853776000548378e-13,2.1731899967583978e-10,-1.3618960948363414e-11,3.7543452143350187e-10,1.9953257059832276e-09,1.4456375506306068e-12
0,2,2,4,64,1.0,size,restricted,10.861183178314604,-2.6508920808804237e-11,8.535315994385258e-11,-9.760625551174396e-11,4.3355789256775815e-11,6.342754022361875e-11,9.903191512855579e-10,1.0627254490093053e-09,6.642115646965623e-11,-1.3386009533864617e-09,7.213774933759727,-2.2295423890807824e-11,2.8621434936241045e-10,-1.2824907840947048e-10,1.2562813368052324e-11,-1.224451974094823e-10,-3.9952798679674934e-10,-12.786225058821962,-6.176734849722281e-11,1.4828745357221473e-10,-4.5065640459740066e-11
0,3,2,4,64,1.0,size,restricted,10.158946096604092,8.971561671042604e-11,2.0950202740361115e-11,-1.9630121857533307e-10,1.7226119830495048e-11,6.889632297437027e-11,-1.2739000695983304e-11,3.194988803680961e-12,1.2750562096182304e-10,1.3246379824974047e-10,-4.067381578818177e-12,-1.4615766720709978e-10,3.748288408919843e-11,-8.694302305315728e-11,1.2656062368516198e-10,-14.26966113298294,-1.161486870107362e-11,2.4290976393957726e-11,8.568091026120556e-11,-1.7271889950652477e-11,-5.73033886416871
0,4,2,4,64,1.0,size,restricted,10.860046209378423,-13.178456213269813,-3.5130822256850244e-10,-9.059075131709163e-11,-5.671108789350161,5.7022697714185996e-11,2.5382958475426285e-11,3.470953553997041e-11,4.587660040640054e-11,1.527336227999933e-09,2.401876732695927e-10,1.1504349914844914,-1.0531869749721186e-10,-1.0206010534064623e-10,-2.4021273692785703e-12,1.12316259985237e-11,-1.4555272858503864e-10,2.3040744219733148e-11,-9.739847175619251e-11,-4.673781850410398e-10,2.5068511618403273e-12
0,0,0,48,64,inf,equal,unrestricted,3.8597231812698425,-1.0740662425679599e-09,1.3693051872469768e-09,-5.079854993504953e-09,-8.520463020834886e-10,3.835801101180964e-09,6.008145218230642e-10,-3.2045110808547465e-10,1.1476732361454129e-10,1.774505675452567e-10,3.7166155872978885e-10,-9.763226877022277e-09,-6.283090566447832e-10,-1.2304765058814723e-08,-5.839627202538831e-10,-3.03487734888356e-10,-19.999999936194406,-7.653541537197681e-10,4.356251697464655e-10,-6.495876210017479e-10,-6.207586529732755e-10
0,1,0,48,64,inf,equal,unrestricted,4.971223475459998,-2.340832314137224e-10,-1.0113991927078139e-08,4.5109516590794285e-10,1.4504726367540883e-09,4.063570940696465e-10,19.999999902443435,-8.60313083657323e-10,-6.057479042087111e-10,6.801048830518316e-09,2.0869462059698437e-09,1.9125436938725633e-10,-6.350447486911756e-10,6.751409489426268e-11,1.5038894965511737e-09,-9.104022833567889e-10,3.3470168357935433e-09,4.7356629703969515e-09,-1.597615923413233e-09,-6.996421372427903e-10,-9.64336670742648e-09
0,2,0,48,64,inf,equal,unrestricted,4.074069170899964,-19.999999758340156,2.1954290486302892e-09,-2.471951153237998e-09,-6.617197755092675e-10,1.4560180976855873e-08,-9.548707622954637e-09,-5.8503069856150286e-09,-5.337413622663586e-09,1.2046293631615945e-08,2.093661063172623e-09,7.049220156275184e-10,-8.267348180065715e-10,1.6648775170914661e-09,-2.537019007988944e-09,5.601789565469883e-09,-6.4939390821780146e-09,1.8166385284388738e-10,1.985464606564579e-08,-2.764112900940497e-09,-1.9772998086448732e-08
0,3,0,48,64,inf,equal,unrestricted,3.4535326322543347,1.0844727332740602e-10,-6.787246428039794e-11,-2.34509376070919e-10,19.999999877226063,-5.352376483879605e-10,9.233063724370782e-11,9.227050995237041e-10,-1.2126758200205994e-10,4.072439821048503e-10,-1.0609872812950878e-07,-6.116599420907636e-10,3.4434386815057314e-10,-1.1412285630735782e-09,-7.856664286809403e-10,-4.061203099029635e-11,-1.17418387378235e-09,-2.2716146994637505e-10,2.1847857265052286e-10,-5.818966539169053e-11,-6.878420713360456e-10
0,4,0,48,64,inf,equal,unrestricted,3.9992805200543926,-6.058321190453e-10,5.500641931305367e-09,7.112508866435729e-10,1.2076254424534973e-10,-19.999999920621537,4.3048386256207203e-10,1.47987182606986e-09,-9.87424312787464e-10,8.081112658204214e-10,1.5255828954251334e-09,-1.5340622328391605e-09,1.663526973152049e-09,-3.812444731436605e-09,7.325530623687656e-10,-1.380282968342627e-08,2.259397825518639e-09,-2.4630094253684005e-11,-3.29447602238555e-09,-5.298058663498785e-09,6.621650574287973e-09
0,0,1,12,64,inf,equal,unrestricted,9.296465070602425,2.5196338512309576e-11,-6.5942725072646905e-12,1.0543954512072293e-10,-1.8571842492097162e-11,2.685627083059216e-11,19.99999944447042,-2.9709482242106645e-11,1.3201774758793517e-08,-5.067824441503648e-10,-8.171107348125338e-12,-5.090644002608432e-08,-2.5941447741484775e-08,4.4287962730187075e-08,1.2529702170838296e-08,-3.5075014641587056e-07,-2.1032081617663845e-11,-4.4174942385180323e-10,-2.1043071887904127e-11,3.0690906992883493e-10,1.80127811317177e-11
0,1,1,12,64,inf,equal,unrestricted,6.136595325028638,19.9999988266136,1.7166721321068043e-11,4.235821638101815e-11,-3.0970170740512917e-12,-5.724838263147669e-11,-4.0632795147687425e-12,-3.1529952651486863e-10,2.6602369444699023e-11,3.4111947231683536e-11,5.338588869568537e-11,1.3345336492442128e-08,-2.9137449566764975e-12,-7.774616335638678e-12,-4.710263461955876e-11,6.06833610408197e-11,-1.1480030019932794e-06,5.3992582453281964e-11,1.4252479010617172e-11,1.8882194056708136e-11,4.693925502472367e-11
0,2,1,12,64,inf,equal,unrestricted,6.1756468482462035,2.3359330835993222e-11,-1.2459923151298675e-10,-2.8048794775925643e-10,-2.1745971459518506e-10,1.8100477358118119e-10,-19.99999953161678,5.136313631087932e-11,-1.862653785738022e-10,1.9462064300722797e-10,5.385988986086084e-11,2.0488774430638513e-10,2.062175731442787e-09,-1.544721108648954e-10,-1.2731920450853618e-11,6.731569676525436e-11,-1.8985222079040802e-10,2.2214524696113242e-07,2.228584871354112e-07,-2.1661738958070714e-10,-4.929186357101027e-10
0,3,1,12,64,inf,equal,unrestricted,8.303728319555285,-8.301163441776016e-11,1.073988780451926e-10,7.333665458250255e-11,-8.676588907997027e-12,-8.581475562060002e-11,-5.85002996733229e-10,5.666576738905287e-11,-7.321601525972207e-11,-3.6608518013202986e-11,-9.970187490330958e-11,1.0202464395217386e-10,9.826034894965407e-11,-1.3014727335832296e-10,-19.999999992456416,2.1413927481222506e-10,1.2983109724752238e-11,-4.3327155089957026e-10,-6.881102093541664e-12,8.66038012097955e-11,-3.0517225672626266e-12
0,4,1,12,64,inf,equal,unrestricted,8.187603615505106,-5.016283100161966e-11,2.145374133157433e-10,-4.320790186704761e-10,1.4305520819680477e-10,-4.1266476019534124e-10,-2.6911381941296375e-10,2.658394940203836e-10,-19.999999776627924,-2.0192216956182907e-07,6.346052727467001e-11,3.8242484480790884e-10,-9.864095215670549e-11,-4.242964536556386e-10,4.396282620672077e-10,-1.0046718436546435e-12,3.0819757115460327e-10,-1.4612410060841036e-10,1.8368912441241555e-10,2.0325726748069834e-10,-2.2294078654015784e-10
0,0,2,4,64,inf,equal,unrestricted,10.282582042252864,9.854243359958566e-11,2.804069269286568e-11,-1.8469253829256798e-10,2.5474278354840477e-11,8.059134695832509e-11,-1.2307108283924267e-11,8.964579531344586e-13,1.3340577533236534e-10,1.3285545569168516e-10,-7.582953698138417e-12,-1.9186846222115871e-10,4.3129029695369736e-11,-9.521749932279397e-11,1.2517639514136586e-10,-19.99999998620476,-1.2828150975243576e-11,3.1247631458500835e-11,8.845318094071759e-11,-2.3819953115751135e-11,-1.0047475078700848e-08
0,1,2,4,64,inf,equal,unrestricted,11.445624815015252,19.999999777794816,1.4248709389523333e-08,1.939667055706758e-09,5.0703773312315837e-08,-1.7155609298345591e-09,-5.082706525615193e-10,-6.199117565832452e-10,-1.0771167643065113e-09,-2.3039428864457268e-08,-7.412251893913246e-09,-3.212238456590478e-08,3.084112773388986e-09,3.1261054685236695e-09,3.2851816071758326e-10,-3.088412545742236e-10,3.476194513945053e-09,-4.318214175632485e-10,3.0006506928348294e-09,1.3759553833244184e-08,1.7937755633890708e-10
0,2,2,4,64,inf,equal,unrestricted,11.140678621174107,-4.796797516329059e-10,1.757210338256064e-09,-1.865674089800827e-09,8.938668152773227e-10,1.2481057857910313e-09,7.387518008720385e-08,7.512191848931818e-08,1.2449540060035497e-09,-1.4399983666257215e-07,1.8386855871065776e-07,-4.572257100206042e-10,8.71252012419714e-09,-2.878634115560813e-09,1.4970734181771126e-10,-2.7255166140945233e-09,-1.808909660761162e-08,-19.999999404752753,-1.318656722761752e-09,3.658874595993769e-09,-8.422804696592274e-10
0,3,2,4,64,inf,equal,unrestricted,10.282582042252864,9.854243359958566e-11,2.804069269286568e-11,-1.8469253829256798e-10,2.5474278354840477e-11,8.059134695832509e-11,-1.2307108283924267e-11,8.964579531344586e-13,1.3340577533236534e-10,1.3285545569168516e-10,-7.582953698138417e-12,-1.9186846222115871e-10,4.3129029695369736e-11,-9.521749932279397e-11,1.2517639514136586e-10,-19.99999998620476,-1.2828150975243576e-11,3.1247631458500835e-11,8.845318094071759e-11,-2.3819953115751135e-11,-1.0047475078700848e-08
0,4,2,4,64,inf,equal,unrestricted,11.445624815015252,-19.999999777794816,-1.4248709418186511e-08,-1.9396670590288043e-09,-5.070377341814651e-08,1.7155609327431483e-09,5.082706533768135e-10,6.19911757581527e-10,1.0771167660764267e-09,2.3039428911722097e-08,7.412251908241853e-09,3.2122384632458695e-08,-3.084112778906195e-09,-3.1261054741236785e-09,-3.28518161241786e-10,3.088412550669667e-10,-3.476194520235984e-09,4.3182141825425624e-10,-3.0006506981888804e-09,-1.375955386087601e-08,-1.7937755662446252e-10
0,0,0,48,64,inf,equal,restricted,3.0807751805231836,-6.211477702953336,9.165167614775893e-10,-1.5722761910266902e-09,-2.354633751898831e-10,2.5509260416363465e-10,4.940393105819808e-10,3.393727613538531e-11,-7.616276385619058e-11,2.880656957499856e-11,2.5789027826391626e-10,-5.11536378497334e-10,-4.392663718679128e-10,-4.224019767601409e-10,-2.9170333477921814e-09,4.075996398948568e-10,-13.788522277837512,-7.845330519863921e-10,-1.393189716096688e-10,-2.935695900912426e-10,8.196884019133409e-10
0,1,0,48,64,inf,equal,restricted,3.335469499604073,-5.617033894529853e-09,-8.179316388525943e-09,-1.6198879030790638e-09,2.101854084657465e-07,-1.9157113543852e-09,5.589189050045032,4.168905155168781e-10,-2.2600932362860763e-09,3.684300716458728,3.033172309764944,2.192983366180272,-2.659976920151789e-10,5.347245626159477e-10,2.149506304706281e-09,2.335286658967058e-09,0.2706780065627726,3.4067084061529466e-09,-2.190501461183155e-08,-6.399549532440429e-10,-5.229676257452053
0,2,0,48,64,inf,equal,restricted,3.5227690668941256,-9.269897748480911,3.171820135233769e-10,-9.295728468650572e-10,-5.40287485608792e-11,0.47171573116635673,-5.9942662834373554e-09,-2.0812528278029984e-09,-5.348925982076727e-10,8.542749271659305e-08,7.751364400147046e-10,1.472574438835195e-10,-6.848559465855658e-11,3.0304006146980997e-10,-9.300291860221384e-13,9.934180432851098e-10,-2.6070954406463156,2.2576944055002576e-10,6.108300641561232,-6.684473753721731e-10,-1.5429903244697107
0,3,0,48,64,inf,equal,restricted,2.4477171789936643,-0.11975345307285475,-8.706512522936483e-10,-3.2821436295002414e-10,5.736752935486848,-1.094938845181243e-09,4.15868019191346e-13,2.7884389274837074,-3.0993476665499357e-10,2.4116182873076433,-1.9951870208481657,6.030186620707542e-11,1.3067098429133182e-10,-4.027543327949025e-09,-1.9001563435206408,8.247843919579022e-10,-5.048093016021236,-1.8252158614901597e-10,2.6116552134269582e-11,-9.123619225883535e-10,-3.411445031102743e-10
0,4,0,48,64,inf,equal,restricted,2.740046295241033,-5.005821891892867e-10,6.204688664367162,1.7524344465104737e-10,-2.6718416935283376e-10,-3.356816243773862,-2.577577253931678e-10,1.8379845741548221e-09,-3.4774074749465853e-10,5.0672458789248365e-09,2.3488558661149586e-09,-4.3201028599757135e-09,0.47755587920824033,-2.342963453171355,3.6191994919529508e-09,-3.020758190634742e-08,1.163933660385631e-09,1.5297739370699577e-09,-2.2963537110544266e-09,-7.617975682107428,1.7793629065336236e-09
0,0,1,12,64,inf,equal,restricted,6.905841570583784,-2.886276030411486e-10,3.1894286414487514e-10,-2.923333816570625,3.5831043724001045e-11,-1.0343966918044889e-10,3.0640337647059757,4.2421652916178765e-10,1.09047802690658,1.0570682630790031,9.152178063376277e-11,-1.8263608187222787e-10,-1.1176629256943116,3.358789517572502,3.8045126370802644,-1.944832004619981,-2.927114807393865e-10,4.1197696408928126e-10,8.289302156023025e-11,-1.1086346945222312,0.5306543394883457
0,1,1,12,64,inf,equal,restricted,4.636677886396351,4.961800980178511,1.6491465413374917e-10,-5.065378630296538e-10,-6.419449116715644e-11,-0.5619353228185228,6.325912462131773e-11,-1.1895631539278262,2.952683160245201e-10,0.20397205418046976,0.914977197870697,4.250596303256193,0.7168660088801461,1.354411757561484e-10,-6.669348135215614e-11,2.074679461017926,-2.8986622913890807,1.1002999251102965,0.5355109118394052,-2.5110134026382322e-11,0.5911363787599547
0,2,1,12,64,inf,equal,restricted,5.189402003921624,2.5105802205223996e-11,-8.345814137069415e-11,-2.2903533938428486,-4.610765963189759e-10,2.477725474539004e-10,-2.129562441216133,2.928558724875507,-1.7757375409056552e-10,1.3955094038697887e-10,1.5004159460133426,2.0634131560069555,2.3136958545105433,-2.5489364375922323e-10,0.44312008623139826,6.438245553954479e-11,-5.871665199632003e-10,2.043733037644401,4.287147354948578,-3.4062566365992255e-10,-1.2750024723491463e-10
0,3,1,12,64,inf,equal,restricted,4.03198831206487,-3.790069724733094e-10,4.020226779929511e-10,3.7867319519631e-09,-0.9275549579165882,-2.4178905582409733,-1.019446600320736,-6.981706494553189e-10,-0.5205126694254218,1.9972245396625734e-09,-8.059967093230376e-09,1.1619365536367865,3.918028744326485,-1.20236939452784,-2.393988062961366,1.4683437687198606,0.34010891177743846,-3.066644572736374,0.7303320054587138,0.8328431562239808,1.4613000989629202e-09
0,4,1,12,64,inf,equal,restricted,6.167528719009191,-1.0397270002912052e-10,3.8420989844877706e-11,-3.709361558861423,2.168893966571204,-2.3043152524382555,-1.8800718207582586e-10,1.1052442878805261e-10,-3.8560684988201994,-2.749974738038091,3.272929694444974e-11,2.023166220515223,-4.6457491192252684e-11,-7.815283374459207e-10,3.188219760835402,1.4460348672208452e-11,8.106284680846564e-11,-5.317493355451643e-11,1.4168059686914476e-10,3.941438080081938e-11,-4.2296558175762887e-11
0,0,2,4,64,inf,equal,restricted,9.33666632422134,6.446459875722218e-10,9.908652398435791e-11,-4.183720847620133,2.8692748130819987e-11,1.7526048536833728e-10,-7.637773569236945e-11,3.735555085934448e-11,8.011444382519043e-10,2.5598828911530272e-09,-1.1024777787544997e-11,-3.0728187528642264e-10,2.090655835220158e-10,-1.8988134378484292e-10,0.6319989908701972,-9.859961967000626,-7.286226741719593e-11,7.340010650911686e-11,1.149194912751223e-09,-5.456166713808949e-11,-5.324318184390683
0,1,2,4,64,inf,equal,restricted,9.346812453492284,7.4487136942270995,2.7245198642933603,1.680668023281842e-11,3.284331045683486,-1.0491311011945331e-10,-2.350440267680561e-10,5.5684195313326045e-11,-1.5402210438578574e-10,-0.76512239007682,-2.719527400157967e-10,-3.6922651484370497,0.352302686367849,1.187495396150419e-10,1.2348104970650067e-10,-8.142189144024564e-12,3.1248102479284084e-10,-7.392763033996514e-12,1.7327451662461915,3.921798147713041e-10,-7.23122417007619e-11
0,2,2,4,64,inf,equal,restricted,9.96970729099126,-3.888938419806778e-11,2.0311454794923238e-10,-3.6482027372851325e-10,7.01425150371056e-11,1.0011570920674495e-10,2.0371861681698307,3.2391916160291867,1.6813055930136698e-10,-5.838915068093214e-09,6.438921112584673,-5.825857776058866e-11,0.8726276870987585,-1.5954889206871316e-10,6.383922688137075e-11,-2.825365252978941e-10,-2.171115962224891,-5.240957443491986,-5.077989555538571e-11,3.02838607175894e-10,-1.1134743661817311e-10
0,3,2,4,64,inf,equal,restricted,9.33666632422134,6.446459875722218e-10,9.908652398435791e-11,-4.183720847620133,2.8692748130819987e-11,1.7526048536833728e-10,-7.637773569236945e-11,3.735555085934448e-11,8.011444382519043e-10,2.5598828911530272e-09,-1.1024777787544997e-11,-3.0728187528642264e-10,2.090655835220158e-10,-1.8988134378484292e-10,0.6319989908701972,-9.859961967000626,-7.286226741719593e-11,7.340010650911686e-11,1.149194912751223e-09,-5.456166713808949e-11,-5.324318184390683
0,4,2,4,64,inf,equal,restricted,9.77211951067491,-5.741665409316188,-1.7216775135682523e-09,-9.512490215669971e-11,-5.826326144061507,4.590800880503956e-11,4.0133351708901853e-11,4.182517551869558e-11,6.018538347546868e-11,2.64596810394988,1.7420418013520959e-10,5.082475897987598,-1.9698532340011195e-10,-1.2844774937003027e-10,-7.704062958554352e-12,-2.1434295580145994e-12,-1.4117682052494373e-10,1.4996005089594056e-11,-5.991035807701839e-11,-0.7035644394678617,1.3077634358613475e-11
0,0,0,96,128,1.0,size,unrestricted,2.150142919153008,-6.788591909088077e-09,1.1235757833859996e-08,-1.1871826177598845e-08,-6.919325115666818e-09,-5.540960324355224e-09,-9.958601108734496e-10,-2.008636918067157e-09,-19.99999978568883,-1.0573973820903502e-08,-1.6805283408073546e-09,-6.963147353744903e-10,2.8859047789000056e-09,-1.5131932065125515e-08,-1.7166197697886634e-09,9.38299273732954e-10,-1.4836446264321261e-08,-9.917229081636939e-10,2.262193885443487e-09,6.645719043276053e-10,3.870560672145238e-10
0,1,0,96,128,1.0,size,unrestricted,3.4483553014719845,1.1497429921015078e-10,-8.246139135320961e-10,3.3089042434478736e-10,5.367870011545462e-10,7.792421377583494e-10,19.999999934205633,-2.7421806795067006e-10,5.478837294053464e-10,6.3661316911321676e-09,5.801260354623872e-10,-9.871951048396755e-11,-1.8427737854335037e-09,-4.417625890717887e-10,8.029402146865391e-10,-4.420140997270213e-10,9.114301856310319e-10,5.688777981945867e-09,-1.0918172457217888e-09,-1.6119413378776935e-09,-1.4434391204770094e-09
0,2,0,96,128,1.0,size,unrestricted,3.2229216971207184,-1.5368106019650221e-09,7.395253661773058e-11,3.739364602437061e-11,-2.2431283507989392e-10,2.1707191851251357e-11,-9.333536418021216e-11,-2.1587691749604373e-10,-4.193625029599512e-10,5.07521864693195e-10,-1.5822734583721682e-11,-1.9729072034147662e-10,-1.410703916027933e-10,19.999999991203914,3.648956456376323e-11,1.1375443809333872e-10,-3.740766725789884e-11,1.4351736326028445e-10,6.57894648291361e-11,2.355978578870773e-11,-3.6660246430968094e-10
0,3,0,96,128,1.0,size,unrestricted,2.35273532841822,2.2492760085664745e-10,-5.476714394410516e-11,-2.8412531932189336e-11,1.1588986059542776e-09,-1.297786335120685e-10,-1.2174117378899692e-11,7.382373104841263e-10,-1.8472739859555645e-12,2.093535426684806e-10,-9.907500537221696e-10,6.2376883269290055e-12,8.42676309866234e-11,-5.312452011936372e-10,-8.1400538867091e-11,4.4734953532938633e-10,-19.999999988565513,-5.694850091984812e-10,1.596247870024473e-10,4.686487505839442e-10,-1.5950874606049602e-10
0,4,0,96,128,1.0,size,unrestricted,3.0954768502050847,-8.318108279002564e-10,2.536008110047714e-09,7.581201328618225e-10,-1.0406138016554502e-09,-5.248257504259298e-10,5.258148879814184e-10,-1.811677965141802e-10,-8.783893356367853e-10,-1.3262913188986062e-09,-3.779769900267156e-10,7.572610668696963e-10,-6.549203910234692e-10,-1.1017265491308307e-09,-8.18547100943724e-11,-2.2486346455542737e-09,6.423938819983853e-10,-4.4406151332887456e-10,-3.667562817029859e-09,-19.99999995140557,2.5200110257117177e-10
0,0,1,24,128,1.0,size,unrestricted,5.486167174071845,-8.631546455294106e-10,2.5460690057221387e-09,-2.345559004970042e-08,4.151081760842637e-10,7.123600850754679e-09,8.727582530706708e-09,4.324574643647579e-10,3.0400272168348764e-09,3.878335188919695e-08,-2.249552490237185e-09,-1.8813092883150425e-09,-9.68727508507914e-09,8.053088058887167e-09,19.99999978296232,-5.106269809745525e-09,-1.2705988725405304e-09,1.6635612180881857e-09,-1.6282903528951905e-09,-7.404874435886613e-09,2.1828959846586476e-09
0,1,1,24,128,1.0,size,unrestricted,4.470575179923646,6.428042820908143e-12,-8.156818173149436e-12,1.5281862622669027e-11,1.580468540561079e-11,-1.4876827779857343e-11,-1.4261231384668312e-11,-19.999999990934715,-2.796357879049936e-12,6.431067527197343e-12,7.64938165797667e-12,-1.5764705049136077e-11,1.577162224997529e-11,-1.5713324345061675e-11,1.8274565254986994e-12,7.441851607827646e-12,-4.720390318174371e-09,1.4536052473931043e-11,1.5876783458326594e-11,1.5858670639891275e-11,1.021627084955977e-11
0,2,1,24,128,1.0,size,unrestricted,5.608672175093214,-2.7779276834203498e-11,-2.2275333019838684e-10,-3.5086393982059217e-10,-1.0159601296416395e-09,2.2496524218263518e-10,-1.2715597163607545e-09,8.578137644438302e-10,-1.0261775314936393e-08,4.634215154494749e-10,2.7527049639589286e-08,-1.4298977602663242e-11,2.5308594605892598e-08,-5.575633754805851e-08,6.713208547861011e-10,2.506445042296316e-10,-3.824746961409687e-09,19.999999734435587,1.0496339680829102e-07,-2.785275957596922e-10,-1.446206207103442e-10
0,3,1,24,128,1.0,size,unrestricted,4.152632082278309,3.237946373356306e-11,1.257301933742544e-10,-3.8453438940584486e-12,-1.182945555822532e-10,1.3657731519083185e-11,-1.510764792310707e-10,6.772618780257137e-11,-3.737752588925487e-11,5.217207491209531e-11,-1.513549781486056e-10,5.363412684432456e-11,1.597338876279904e-08,-5.404557959192519e-13,-19.999999981645377,1.2825863092758282e-10,-3.325819562372043e-11,7.004998501037799e-12,1.3881776612460042e-11,3.6596713505010596e-11,6.266626215862334e-11
0,4,1,24,128,1.0,size,unrestricted,5.938968069469932,-8.486509286004552e-12,8.644373418835946e-12,-2.2682094946889612e-11,1.1484108343532957e-10,-2.906705682266701e-10,-2.480063833495775e-11,7.882480145896674e-11,-2.3859450401731647e-10,-19.999999995292914,2.0756003315759623e-10,5.51215779804563e-10,-1.3258022948021748e-11,-7.038010059899953e-10,-3.881108555081373e-11,9.246663025288755e-11,1.869593526677711e-11,-5.7819578736851826e-11,9.699359044183844e-11,7.192373535299023e-11,3.229954708926829e-11
0,0,2,8,128,1.0,size,unrestricted,5.802838197338547,5.1725240247301726e-11,3.412072341471772e-11,-3.0287199643416983e-11,-2.439824005169011e-11,-8.08533833567719e-11,4.062300837087785e-11,8.673474385079017e-11,7.313083899369908e-11,-1.499310538626467e-11,1.699375716775373e-11,-4.438186685131032e-11,9.134040165582129e-11,-3.0525162087551556e-09,1.3662988534786744e-11,-4.5381784804608164e-11,-1.363690569824084e-11,3.773429178445292e-11,-6.651965907785239e-11,-19.99999999044581,-4.4047316214992456e-09
0,1,2,8,128,1.0,size,unrestricted,8.839206954595419,4.28585372381515e-09,5.752517462464325e-10,3.1450011975535635e-11,2.54287385050611e-08,1.1808387295109623e-09,-8.199573796338095e-10,-1.2707172213082438e-09,-2.1527099877596427e-10,-2.1370795441611596e-12,-1.8101915306716822e-09,-3.373082479032346e-09,3.838214411817225e-11,2.355894601349916e-09,5.428311762868996e-10,-7.152883445780771e-10,6.961645539679435e-10,-3.3294125922410295e-10,3.29624528425099e-08,19.99999989569823,1.329041952030912e-10
0,2,2,8,128,1.0,size,unrestricted,11.943245246762366,-8.127435597783455e-12,6.271498366355413e-11,1.0779236379251533e-10,-3.921762525983754e-12,-1.3100282318419743e-10,19.999999993229434,9.030400177152304e-11,1.4120112314116586e-10,-2.0663220040861437e-10,3.6457432392978465e-11,-3.1083153055494806e-11,2.0667804511741535e-10,-1.2562499137807517e-10,-1.1714070253422028e-10,-4.742937839167931e-11,-2.064771737879163e-10,-9.912636960168388e-11,-9.960118693462566e-11,-1.00758820873732e-10,-1.3200986601539055e-10
0,3,2,8,128,1.0,size,unrestricted,9.28754079290458,2.7633913888004764e-10,8.041285246533432e-11,-19.99999991476335,2.75371829414374e-10,2.7490376362252232e-08,-1.6738361611103523e-08,1.917120524976536e-10,2.8077506211706383e-11,1.1625047411422505e-09,-4.788047464341645e-10,-4.3063100084372764e-10,-2.0563642686359901e-10,-1.3108803008292643e-10,1.0121186704252337e-08,-2.888824436405137e-09,2.656806216392175e-10,-1.378858665787154e-10,7.526971245765591e-10,2.043294798818357e-09,-2.1798183558933528e-10
0,4,2,8,128,1.0,size,unrestricted,7.54736589670833,-2.433180322559952e-10,-2.0932411251483696e-10,-4.030409100737957e-11,-5.914442611124919e-09,8.297190182141262e-10,4.348510215885888e-10,-9.497674241190582e-10,5.317961605442817e-09,19.99999994841372,2.932756582968877e-09,1.7633612960103384e-10,-3.9168109851874537e-10,-1.0867689188877521e-10,-9.24243941737496e-10,-6.573275385302713e-09,-1.4873783712249168e-09,-6.23637643665728e-11,-3.0063827417469324e-10,-5.366656103599922e-10,-1.3802199483057362e-09
0,0,0,96,128,1.0,size,restricted,2.150142934957064,-2.388861064158347e-10,4.049324325832634e-10,-6.17186589008697e-10,-2.5078360115644673e-10,-1.886725865399008e-10,-3.355213860591101e-11,-7.78056412043847e-11,-19.999999988809495,-4.3319655960879495e-10,-6.642478875038368e-11,-3.992700721805239e-11,1.0074718491354059e-10,-1.990418270120789e-09,-7.189190645596984e-11,3.3141841598248514e-11,-2.358907466575674e-09,-3.6835709121185853e-11,7.899381061182593e-11,2.6798156494074727e-11,1.2901340798157081e-11
0,1,0,96,128,1.0,size,restricted,3.4483553093515256,-1.5767376119265486e-12,-3.5290342855746376e-11,1.301242602961718e-11,2.2070851309840507e-11,3.722109877330777e-11,19.999999990868545,-1.7689464924164932e-11,1.4375824878793065e-11,1.268353376331946e-09,1.722970406045549e-11,-6.836698301945241e-12,-7.582640217155135e-11,-2.485920758347319e-11,2.4519338542073417e-11,-1.591207580588566e-11,4.3678207613681655e-11,3.9314831016887425e-10,-4.683197195868179e-11,-6.662132628823358e-11,-5.543335397919078e-11
0,2,0,96,128,1.0,size,restricted,3.222921695118314,-3.1927079399567785e-07,1.8471635589929262e-10,9.675196688108073e-11,-5.144567382225712e-10,5.7867876864908086e-11,-2.3841278948977176e-10,-4.993938958364073e-10,-8.856655228309225e-10,1.0190970974374987e-09,-4.0382894793118715e-11,-4.668058237841974e-10,-3.5240647419804027e-10,19.999999667333558,8.943850405068631e-11,2.84317696218402e-10,-9.753194583777558e-11,3.4702288307640357e-10,1.6919586458399358e-10,5.843543832805785e-11,-7.927996835236948e-10
0,3,0,96,128,1.0,size,restricted,2.3527353287847466,5.339688130252044e-11,-1.4484052933692356e-11,-7.250340315293184e-12,4.682575864246915e-08,-3.2293629454920244e-11,-3.907913464043195e-12,1.5099227005753203e-10,-1.1888102280660681e-12,5.029625009630349e-11,-2.25631492547323e-10,7.641503822980624e-13,2.0208768060699564e-11,-1.1490119707015144e-10,-2.061486805618095e-11,9.839318065759314e-11,-19.999999950031487,-1.239044108837411e-10,3.809532035948476e-11,1.0387707871265482e-10,-3.93704995181327e-11
0,4,0,96,128,1.0,size,restricted,3.0954768533416903,-9.15116897156575e-11,4.3690448973403223e-10,9.390208166170313e-11,-1.1306621430995558e-10,-4.791443332707139e-11,3.320472870152434e-11,-2.135063262046325e-11,-8.549075068632923e-11,-1.2789052291888207e-09,-7.213511502259446e-11,7.890093347239015e-12,-8.255913330001098e-11,-1.2060270868272765e-10,-6.530732303287201e-11,-3.338755667600074e-10,7.218564773941834e-11,-1.0056777382666733e-10,-1.5888570071414151e-09,-19.999999977058813,5.601306910909177e-11
0,0,1,24,128,1.0,size,restricted,5.486167207785968,-9.387869739831827e-12,2.8104915706076326e-11,-3.5074682150329835e-09,4.8597117814313825e-12,7.916182540214255e-11,2.3891140165260216e-10,4.8011628267031234e-12,3.323785034932214e-11,9.826668574178404e-09,-2.548224368964002e-11,-1.9587360383030585e-11,-2.042004554857744e-10,1.676540562454387e-10,19.99999998527522,-6.017545359262189e-11,-1.4763017999408566e-11,1.780171702511129e-11,-1.725918100697886e-11,-9.054022357425725e-11,2.393835915124084e-11
0,1,1,24,128,1.0,size,restricted,4.432192411344912,1.455239012383152e-10,-1.504425994068312e-11,6.3049893458129e-11,4.521365589045125e-11,-3.945041261645969e-11,-3.599693821685707e-11,-17.583461631493947,-5.9425929473005786e-12,1.3204288371939986e-11,1.6265389964577966e-10,-3.811148222634355e-11,4.825448829842772e-11,-4.526302863728404e-11,5.91072173523263e-12,1.617031859006638e-11,-2.4165383653776664,3.6085171147193913e-11,4.831682086480199e-11,4.859460735285111e-11,2.1239202638512005e-11
0,2,1,24,128,1.0,size,restricted,5.559119716585624,-1.3246007720875686e-12,-4.093931825971659e-11,-6.397375172821711e-11,-1.0797686246561941e-10,4.3323197334552665e-11,-1.3552685098926647e-10,1.1402546918031297e-10,-3.4360345188269264e-10,7.09398909965318e-11,9.975348014900286e-10,3.2774059920010617e-12,6.383269699132567e-10,-1.2562753662670536e-09,1.1283481686758663e-10,4.847689067883314e-11,-2.3492242105845326e-10,19.056790565499266,0.9432094269062079,-4.231357037902555e-11,-2.5201228976850116e-11
0,3,1,24,128,1.0,size,restricted,4.123727188832779,2.9730007301379373e-11,1.0233795530918681e-10,-4.082403837008906e-12,-9.77969808000843e-11,1.302303298209323e-11,-2.3577535816147394e-10,3.02134158031417e-10,-3.364271561635267e-11,4.682890565165753e-11,-1.2401576296091162e-10,4.7478362377488815e-11,4.420198824099889,-5.745651230889242e-13,-15.5798011724847,1.0514962306888667e-10,-2.984501484270923e-11,6.90777944961407e-12,1.3430551394444762e-11,3.332059688146811e-11,5.362386498770809e-11
0,4,1,24,128,1.0,size,restricted,5.880863198107245,-7.318310576073302e-12,6.34091935039544e-12,-1.6735675496561184e-11,7.750010413758141e-11,-1.783373565868007e-10,-1.8737913000928137e-11,5.849376095098229e-11,-1.5191054805931493e-10,-17.472151314772944,1.364163009110929e-10,2.5278486749572546,-8.007865413840403e-12,-6.726832553380375e-09,-2.4707621474439778e-11,6.564125537067655e-11,1.2419673119062832e-11,-3.935141517659176e-11,7.129064249619028e-11,5.022050713212812e-11,2.4214314432594056e-11
0,0,2,8,128,1.0,size,restricted,5.4062125511549075,3.20657346229729e-10,1.8380804121575436e-10,-7.962849331004185e-11,-7.81642229932427e-11,-1.4284108430112543e-09,9.920013519936637e-11,7.596314431578007e-10,2.998681049217591e-09,-4.8183612645342784e-11,3.960157797101953e-11,-9.375905319515495e-11,1.098644381353985,-6.234283732443309,6.017814191279236e-11,-1.6254650181195538e-10,-1.8843056888284425e-11,8.651264183406654e-11,-2.5804705620207904e-10,-7.247952020076251,-5.419119857956518
0,1,2,8,128,1.0,size,restricted,8.388618737885555,2.0185667138650132e-10,3.432588620296246e-11,-1.8846180125855327e-13,1.3072182861152866,6.756974982126799e-11,-4.3357237284606735e-11,-5.79866103200194e-11,-1.375339280083039e-11,6.459425266490409e-12,-7.28045577946094e-11,-9.884838961675647e-11,3.663245191369378e-12,1.2808000847951085e-10,4.7323418407956935e-11,-4.346381849275722e-11,3.979728992094317e-11,-1.3000055113087202e-11,6.781251649636252,11.911530062252723,7.466372831173143e-12
0,2,2,8,128,1.0,size,restricted,9.983728251699457,-2.0624071296234028e-11,4.452618080300515e-11,5.7388530915825e-11,-9.75253643603689e-12,-1.0223588499074342e-10,11.056764433600552,7.241596695015386e-11,1.250627601414e-10,-2.1881149963970146e-10,4.981515504143852,3.5240566286583104e-12,3.9617200592605175,-1.4449722083604555e-10,-4.433240991101945e-11,-2.061139429464687e-11,-2.825083771282016e-10,-5.324379564925715e-11,-4.100945411333685e-11,-4.917458404872894e-11,-7.403635685993497e-11
0,3,2,8,128,1.0,size,restricted,8.631982370055496,4.00814831556341e-11,6.991692644801073e-12,-11.392498891367037,3.8076853326236517e-11,3.9880940016949227,-1.54482260631767,2.840437488777035e-11,-1.0761023610425746e-12,1.4618616186515336e-10,-4.5003421841733864e-11,-3.774102220161258e-11,-2.557318262390294e-11,-1.5265302064816424e-11,3.0745844974562013,-3.5423745589115853e-10,3.057708572763102e-11,-1.7957737582913626e-11,1.0200062654502007e-10,2.738599187276594e-10,-2.928972017850855e-11
0,4,2,8,128,1.0,size,restricted,6.77853854578623,-1.783082670602203e-11,-1.8651292817508122e-11,-1.4197508014146845e-11,-3.963312636124933,7.810598612797455e-11,6.61240130036028e-11,-1.2245076994376794e-10,0.9719277616476717,11.683633041029474,4.047885456109355e-09,4.824867004836382e-11,-3.939905554244016e-11,-1.175747831159905e-11,-8.270456068006949e-11,-3.381126553592947,-1.9072994471318162e-10,-1.8932749962422368e-11,-2.6393883182460893e-11,-4.566528184654561e-11,-1.84824203262287e-10
0,0,0,96,128,inf,equal,unrestricted,2.150142919153008,-6.788591909088077e-09,1.1235757833859996e-08,-1.1871826177598845e-08,-6.919325115666818e-09,-5.540960324355224e-09,-9.958601108734496e-10,-2.008636918067157e-09,-19.99999978568883,-1.0573973820903502e-08,-1.6805283408073546e-09,-6.963147353744903e-10,2.8859047789000056e-09,-1.5131932065125515e-08,-1.7166197697886634e-09,9.38299273732954e-10,-1.4836446264321261e-08,-9.917229081636939e-10,2.262193885443487e-09,6.645719043276053e-10,3.870560672145238e-10
0,1,0,96,128,inf,equal,unrestricted,3.4483553014719845,1.1497429921015078e-10,-8.246139135320961e-10,3.3089042434478736e-10,5.367870011545462e-10,7.792421377583494e-10,19.999999934205633,-2.7421806795067006e-10,5.478837294053464e-10,6.3661316911321676e-09,5.801260354623872e-10,-9.871951048396755e-11,-1.8427737854335037e-09,-4.417625890717887e-10,8.029402146865391e-10,-4.420140997270213e-10,9.114301856310319e-10,5.688777981945867e-09,-1.0918172457217888e-09,-1.6119413378776935e-09,-1.4434391204770094e-09
0,2,0,96,128,inf,equal,unrestricted,3.2229216971207184,-1.5368106019650221e-09,7.395253661773058e-11,3.739364602437061e-11,-2.2431283507989392e-10,2.1707191851251357e-11,-9.333536418021216e-11,-2.1587691749604373e-10,-4.193625029599512e-10,5.07521864693195e-10,-1.5822734583721682e-11,-1.9729072034147662e-10,-1.410703916027933e-10,19.999999991203914,3.648956456376323e-11,1.1375443809333872e-10,-3.740766725789884e-11,1.4351736326028445e-10,6.57894648291361e-11,2.355978578870773e-11,-3.6660246430968094e-10
0,3,0,96,128,inf,equal,unrestricted,2.35273532841822,2.2492760085664745e-10,-5.476714394410516e-11,-2.8412531932189336e-11,1.1588986059542776e-09,-1.297786335120685e-10,-1.2174117378899692e-11,7.382373104841263e-10,-1.8472739859555645e-12,2.093535426684806e-10,-9.907500537221696e-10,6.2376883269290055e-12,8.42676309866234e-11,-5.312452011936372e-10,-8.1400538867091e-11,4.4734953532938633e-10,-19.999999988565513,-5.694850091984812e-10,1.596247870024473e-10,4.686487505839442e-10,-1.5950874606049602e-10
0,4,0,96,128,inf,equal,unrestricted,3.0954768502050847,-8.318108279002564e-10,2.536008110047714e-09,7.581201328618225e-10,-1.0406138016554502e-09,-5.248257504259298e-10,5.258148879814184e-10,-1.811677965141802e-10,-8.783893356367853e-10,-1.3262913188986062e-09,-3.779769900267156e-10,7.572610668696963e-10,-6.549203910234692e-10,-1.1017265491308307e-09,-8.18547100943724e-11,-2.2486346455542737e-09,6.423938819983853e-10,-4.4406151332887456e-10,-3.667562817029859e-09,-19.99999995140557,2.5200110257117177e-10
0,0,1,24,128,inf,equal,unrestricted,5.486167174071845,-8.631546455294106e-10,2.5460690057221387e-09,-2.345559004970042e-08,4.151081760842637e-10,7.123600850754679e-09,8.727582530706708e-09,4.324574643647579e-10,3.0400272168348764e-09,3.878335188919695e-08,-2.249552490237185e-09,-1.8813092883150425e-09,-9.68727508507914e-09,8.053088058887167e-09,19.99999978296232,-5.106269809745525e-09,-1.2705988725405304e-09,1.6635612180881857e-09,-1.6282903528951905e-09,-7.404874435886613e-09,2.1828959846586476e-09
0,1,1,24,128,inf,equal,unrestricted,4.470575179923646,6.428042820908143e-12,-8.156818173149436e-12,1.5281862622669027e-11,1.580468540561079e-11,-1.4876827779857343e-11,-1.4261231384668312e-11,-19.999999990934715,-2.796357879049936e-12,6.431067527197343e-12,7.64938165797667e-12,-1.5764705049136077e-11,1.577162224997529e-11,-1.5713324345061675e-11,1.8274565254986994e-12,7.441851607827646e-12,-4.720390318174371e-09,1.4536052473931043e-11,1.5876783458326594e-11,1.5858670639891275e-11,1.021627084955977e-11
0,2,1,24,128,inf,equal,unrestricted,5.608672175093214,-2.7779276834203498e-11,-2.2275333019838684e-10,-3.5086393982059217e-10,-1.0159601296416395e-09,2.2496524218263518e-10,-1.2715597163607545e-09,8.578137644438302e-10,-1.0261775314936393e-08,4.634215154494749e-10,2.7527049639589286e-08,-1.4298977602663242e-11,2.5308594605892598e-08,-5.575633754805851e-08,6.713208547861011e-10,2.506445042296316e-10,-3.824746961409687e-09,19.999999734435587,1.0496339680829102e-07,-2.785275957596922e-10,-1.446206207103442e-10
0,3,1,24,128,inf,equal,unrestricted,4.152632082278309,3.237946373356306e-11,1.257301933742544e-10,-3.8453438940584486e-12,-1.182945555822532e-10,1.3657731519083185e-11,-1.510764792310707e-10,6.772618780257137e-11,-3.737752588925487e-11,5.217207491209531e-11,-1.513549781486056e-10,5.363412684432456e-11,1.597338876279904e-08,-5.404557959192519e-13,-19.999999981645377,1.2825863092758282e-10,-3.325819562372043e-11,7.004998501037799e-12,1.3881776612460042e-11,3.6596713505010596e-11,6.266626215862334e-11
0,4,1,24,128,inf,equal,unrestricted,5.938968069469932,-8.486509286004552e-12,8.644373418835946e-12,-2.2682094946889612e-11,1.1484108343532957e-10,-2.906705682266701e-10,-2.480063833495775e-11,7.882480145896674e-11,-2.3859450401731647e-10,-19.999999995292914,2.0756003315759623e-10,5.51215779804563e-10,-1.3258022948021748e-11,-7.038010059899953e-10,-3.881108555081373e-11,9.246663025288755e-11,1.869593526677711e-11,-5.7819578736851826e-11,9.699359044183844e-11,7.192373535299023e-11,3.229954708926829e-11
0,0,2,8,128,inf,equal,unrestricted,5.802838197338547,5.1725240247301726e-11,3.412072341471772e-11,-3.0287199643416983e-11,-2.439824005169011e-11,-8.08533833567719e-11,4.062300837087785e-11,8.673474385079017e-11,7.313083899369908e-11,-1.499310538626467e-11,1.699375716775373e-11,-4.438186685131032e-11,9.134040165582129e-11,-3.0525162087551556e-09,1.3662988534786744e-11,-4.5381784804608164e-11,-1.363690569824084e-11,3.773429178445292e-11,-6.651965907785239e-11,-19.99999999044581,-4.4047316214992456e-09
0,1,2,8,128,inf,equal,unrestricted,8.839206954595419,4.28585372381515e-09,5.752517462464325e-10,3.1450011975535635e-11,2.54287385050611e-08,1.1808387295109623e-09,-8.199573796338095e-10,-1.2707172213082438e-09,-2.1527099877596427e-10,-2.1370795441611596e-12,-1.8101915306716822e-09,-3.373082479032346e-09,3.838214411817225e-11,2.355894601349916e-09,5.428311762868996e-10,-7.152883445780771e-10,6.961645539679435e-10,-3.3294125922410295e-10,3.29624528425099e-08,19.99999989569823,1.329041952030912e-10
0,2,2,8,128,inf,equal,unrestricted,11.943245246762366,-8.127435597783455e-12,6.271498366355413e-11,1.0779236379251533e-10,-3.921762525983754e-12,-1.3100282318419743e-10,19.999999993229434,9.030400177152304e-11,1.4120112314116586e-10,-2.0663220040861437e-10,3.6457432392978465e-11,-3.1083153055494806e-11,2.0667804511741535e-10,-1.2562499137807517e-10,-1.1714070253422028e-10,-4.742937839167931e-11,-2.064771737879163e-10,-9.912636960168388e-11,-9.960118693462566e-11,-1.00758820873732e-10,-1.3200986601539055e-10
0,3,2,8,128,inf,equal,unrestricted,9.28754079290458,2.7633913888004764e-10,8.041285246533432e-11,-19.99999991476335,2.75371829414374e-10,2.7490376362252232e-08,-1.6738361611103523e-08,1.917120524976536e-10,2.8077506211706383e-11,1.1625047411422505e-09,-4.788047464341645e-10,-4.3063100084372764e-10,-2.0563642686359901e-10,-1.3108803008292643e-10,1.0121186704252337e-08,-2.888824436405137e-09,2.656806216392175e-10,-1.378858665787154e-10,7.526971245765591e-10,2.043294798818357e-09,-2.1798183558933528e-10
0,4,2,8,128,inf,equal,unrestricted,7.54736589670833,-2.433180322559952e-10,-2.0932411251483696e-10,-4.030409100737957e-11,-5.914442611124919e-09,8.297190182141262e-10,4.348510215885888e-10,-9.497674241190582e-10,5.317961605442817e-09,19.99999994841372,2.932756582968877e-09,1.7633612960103384e-10,-3.9168109851874537e-10,-1.0867689188877521e-10,-9.24243941737496e-10,-6.573275385302713e-09,-1.4873783712249168e-09,-6.23637643665728e-11,-3.0063827417469324e-10,-5.366656103599922e-10,-1.3802199483057362e-09
0,0,0,96,128,inf,equal,restricted,1.375952212792095,-1.7049872951714082,0.9359670835901919,-4.009880021360257,-3.9214454631742983,-0.3803705256374219,-3.21243561663729e-11,-1.7021732137010661,-0.40919976112385603,-2.3482118278682176,8.085778247423668e-10,3.8783551080551906e-10,0.3376336254853033,-3.0711847957622216,-9.100895474267958e-10,1.148699494681774e-10,-1.178946378121573,3.0436852659495036e-11,-2.914131182197229e-10,2.1918743327380576e-10,-2.758714340254859e-10
0,1,0,96,128,inf,equal,restricted,1.4282441583420489,-1.9819711067350296e-10,-6.7525422176637296e-09,-1.66864786674293,2.0580981882457015,1.062279079171747e-09,3.330997061609726,0.137632048329536,0.5492595795927331,1.7616062188328752,2.17940512928632,2.3310863678716363,7.1254129738437295e-09,-5.024893267749731e-09,-1.0334437792039123e-10,-5.009430042836248e-09,1.0903308622943583e-09,2.6009092846975945,-0.5190949662590578,5.225583330390413e-09,-2.8632632211851092
0,2,0,96,128,inf,equal,restricted,2.215922244004336,-2.7101134287188637,5.597162072520261e-11,2.4519950081186116e-11,-1.0693818587432002,1.274005274199672e-10,-0.1272754837931388,-3.308402381730485e-10,-1.8045428989781327,8.369314554106e-10,1.2468681504640449,8.11774199760058e-11,-2.045090026212511e-11,6.683718557917435,-1.0463273946729399e-10,1.339774366063037e-09,-2.3132563682287537,6.644208312290541e-10,0.1732956881436201,6.136100478249731e-10,-3.871547553154734
0,3,0,96,128,inf,equal,restricted,1.6212943258060057,5.88024447054311e-10,-8.861622096125473e-10,-3.19295546060671e-10,3.2991604805105323,-1.1461751669679172,1.9465208399584443e-11,3.3096923518219774,0.10279276083449365,2.530729666268223,-8.184159388692352e-10,5.307970312732795e-10,1.4565081006198815e-09,-4.4492635017404357e-10,-1.7953225377153707e-09,1.8827828484044418,-4.144089517101594,-0.025896999843277264,-2.667901972822978e-10,1.3940461815945457,-2.1646340125217796
0,4,0,96,128,inf,equal,restricted,1.3907980212544058,-7.589490957355444e-11,3.123075899337884,-5.747027821965685e-10,-2.8641149030785837,0.33447411719499176,-0.5985549876825514,-1.0833885605972116,0.048799907903610024,-3.5620081414044953,0.9960623329851395,0.8347383532391448,3.2783226666698126e-09,-9.951085956349706e-09,-7.82268614948136e-10,-1.9233745938684244,0.15675378051975727,-1.174557833184006e-09,-0.08188604555439366,-4.033432288307736,-0.35933605077260955
0,0,1,24,128,inf,equal,restricted,3.9097533786751737,-0.6695555372036284,1.851379898090504,-1.190513381405182,4.035994472044037e-10,4.819517428349697e-10,2.47897152160541,2.7963038125362708e-09,1.7001197984800018,1.8069502173353522,-6.985826084889252e-13,1.0954647093730626e-10,-0.8299046421070109,1.4321344767674782,5.183263258734397,-0.5238356678747174,-4.40780586501457e-10,-3.505126956628693e-11,-0.14441926550026546,-1.409129371697655,0.7798229568875754
0,1,1,24,128,inf,equal,restricted,2.0697168730002273,0.9604080697703261,0.07736304713643335,1.255259118211575,1.0782605853899125,-1.3894214945453314,-0.6233147736693668,-2.1496652501530327,2.5107862869754004e-10,0.8853817085269532,2.3520240092948828,0.4208533312218372,0.49718144123820535,-1.1565622185142863,1.9711800754417772,0.2778490414819361,-2.63274448500804,0.16347321536371331,0.18941228091209739,0.9071715724965895,1.0124742773356858
0,2,1,24,128,inf,equal,restricted,3.0990942228093767,0.4013195535488971,0.5759589291753343,0.04080874540192256,-0.5831753032860113,2.6386140395943373e-10,-0.741381686988112,1.4525386667587008,-0.7440096914359665,1.2661982695157794,2.4928649013911532,1.2347934419517486,1.6424481534555893,-1.2287597694740777,1.8089975045208015,-0.06199179669444174,-1.2131764596671193,1.97290186055559,2.0982593370416107,0.0560817304861582,0.38433418702520594
0,3,1,24,128,inf,equal,restricted,2.240243819114587,1.0231891988313313,1.9171064552948738,0.6329009097409035,-2.0351770903536113,0.02161918685212738,-1.3404665943921077,1.5816896819857347,0.1785382398540961,2.0996197089614657,-3.661242730570069e-10,2.173569325462779,2.7169849139074773,0.15634008015692016,-0.5886451294923404,0.4960298407534804,-1.8738603478596115e-09,-2.2221905103723224e-10,1.3068578799890913,1.4300961490643207,0.30116960566772394
0,4,1,24,128,inf,equal,restricted,3.5110007667443495,-0.9386285687198144,6.181630864668304e-10,-7.162489639774785e-10,1.636052295987227,-1.7332851232796305,2.3010094975361428e-10,0.053597700387066474,-0.4633383322186907,-1.5791931050878234,1.780324085057195,3.969673578430935,-0.013868729900718309,-1.8513731049582727,0.9256381950611922,-7.185153746625454e-10,-9.753857559061355e-11,-0.3377230344883566,2.031089225390143,0.8949456771664824,1.791269226287205
0,0,2,8,128,inf,equal,restricted,4.05386489998769,0.34790135543186773,0.7509220620919784,-2.818105329385624e-11,-1.6150521083140392e-10,-2.2447995803344325,8.34555134286061e-11,1.4975448277808725,2.3902314203413138,-3.352063523710561e-11,1.0510198859323106e-10,-1.2295605130544586e-10,2.415033824605961,-2.625629601491739,0.85006926046337,-0.981281688901929,-1.9698559851140735e-11,4.999257891605409e-11,-8.839150078976114e-10,-3.5026569479939322,-2.3939294280920977
0,1,2,8,128,inf,equal,restricted,6.8528922980697295,1.4561342124699488,2.936837167625035e-10,-9.544192195184567e-13,2.849709263536997,0.44081573580292466,-1.4848819585871754e-10,-9.93189192096967e-11,-4.945741341068227e-11,7.079144845743122e-11,-9.954730990918845e-09,-1.1202657804650792e-10,1.5470043188394502e-13,1.720269744530404,2.615572770281139,-2.167480421443321e-10,2.511905165193131e-10,-4.429164736204233e-11,5.3463851507502165,5.571113109609563,2.0708544297370563e-11
0,2,2,8,128,inf,equal,restricted,6.956567105079806,-3.1658876623492665e-10,0.5461076095546339,1.8111481666683493,-2.7550610690398705e-10,-0.99244141364315,4.16592506980249,0.6362893329109531,1.4093080533268483,-0.06379964985984266,3.298323043301604,1.6325846802301367e-10,3.9710355139319233,-1.8534549613531646,8.34174972642426e-11,-2.0090851389221936e-10,-0.815641075673696,-0.43652610312821627,-1.4568891906726138e-10,-7.803227144061095e-10,-5.07497685302842e-10
0,3,2,8,128,inf,equal,restricted,7.191779421734915,0.4077872460257241,-2.551984750665608e-11,-4.613483907686207,5.016821496427836e-11,2.5480601926164095,-2.90384281299282,1.7408337078944376e-10,-7.022069368886785e-12,6.853629126127152e-09,-2.819155996941532e-12,-7.737299553262703e-12,1.8779936980532598e-12,-8.7076317761149e-12,3.179449355990231,-2.027999872323461,2.1743801055439242e-11,-9.919797154236329e-12,1.7209208345568507,2.598455768214314,-1.0286265564625714e-10
0,4,2,8,128,inf,equal,restricted,5.2982748276683775,-1.6641315213480923e-12,5.287895835876502e-12,-5.082575874834696e-11,-1.9311753043212212,1.5609472652027364e-11,1.7717497638928772e-11,-1.0378897454809749e-10,3.1712689644499963,4.053536146414386,4.189078392316194,0.9556904635091129,2.3293976026734627e-12,3.7881762110987455e-12,-3.09991530243779e-11,-4.145827247164161,-1.2432614540543299,-2.267793617822813e-11,6.958666653105902e-11,-1.4702575706390024e-11,-0.3101620266083842
0,0,0,192,256,1.0,size,unrestricted,2.176311914198298,-1.2561493682186706e-09,3.7019443262816325e-10,-3.825536480731752e-10,-3.90839771561611e-09,-6.646594593347893e-10,1.625448459255047e-10,-9.211432470568721e-10,-8.338701679431578e-10,-1.7457205562054163e-09,-7.646913820587574e-10,2.5010487066258116e-10,-9.130340438039755e-10,-19.999999948237217,-3.5440801025110013e-10,9.764179341866728e-10,-6.296681215348602e-10,-4.713000707425927e-10,8.930333454971204e-11,2.656347820686365e-10,-8.520426927190029e-11
0,1,0,192,256,1.0,size,unrestricted,1.821777269496618,1.3422944875917185e-09,-4.286759382503331e-09,-2.486248733641075e-10,-1.0071320114540558e-09,2.4228538575970134e-09,4.233290161643282e-09,-6.741771784148448e-10,-3.246384648983077e-10,4.118260147251184e-09,2.484198778076774e-09,9.896303924983976e-10,-2.3460520112857814e-09,4.1552484758167495e-10,2.0300218798160095e-09,-1.0911100667952948e-09,5.605927081434323e-10,1.866832374357229e-08,-3.383011736883684e-09,-1.6698800066282782e-08,-19.99999983584899
0,2,0,192,256,1.0,size,unrestricted,2.2238306137807604,-19.999999997044824,3.4415792411579776e-11,-4.6514036248764203e-11,-1.094466372752539e-10,-3.996791783623968e-11,4.0673113240016226e-11,-2.74598995173537e-11,-2.0558587422287677e-11,6.384557274803038e-12,-1.595346907580709e-10,-4.938105396942983e-11,-3.7810663084233945e-11,4.831426049044797e-10,-6.07162339089555e-12,9.47015947034249e-13,-3.006235623352983e-11,2.1537215792567345e-11,1.3636618339897589e-11,-9.977209315325303e-12,-1.6426894636615184e-11
0,3,0,192,256,1.0,size,unrestricted,1.6001985493153457,-1.1071384320635893e-10,-4.0759922271047794e-10,1.0787908068034648e-09,4.5049806588984336e-09,2.0862516223103774e-10,6.771500292889542e-10,9.36243070640314e-10,7.767140706963578e-09,-1.381915787377956e-09,-8.405226329479138e-09,6.780986390127715e-10,-2.0990712395230954e-10,-7.317051928705679e-09,1.230912212877833e-09,2.7782223649178167e-09,-3.6100436039699065e-09,-3.223160971115827e-10,19.99999989426151,2.044860724351796e-09,-7.257271166929641e-10
0,4,0,192,256,1.0,size,unrestricted,1.6020484420447871,4.897439997359005e-10,1.842510683787862e-10,2.574865837075407e-09,-1.998269793777229e-09,-2.3642176342973682e-09,2.0671251517993376e-09,1.7506246461467093e-09,-8.316888455367946e-10,-2.6838476609356646e-10,-5.438566615406967e-10,3.2679214541095674e-09,-1.498108230052917e-09,-3.089848083787543e-10,2.334998826486802e-10,-9.38053910390333e-10,1.1237182331886926e-09,-3.145419273212766e-11,-19.999999939083686,-4.6218990001052555e-09,4.0106039902569413e-10
0,0,1,49,256,1.0,size,unrestricted,3.3984662029646073,1.8593208044076307e-10,8.063502142922203e-10,-1.858719335113605e-08,-6.002420674134105e-10,-1.0337681921984074e-10,4.6310711443083875e-09,4.902313397637333e-10,2.986014288657538e-09,1.8984906551694337e-08,-1.243419188207712e-08,3.109443710817601e-09,-19.999999808543254,2.624386511300945e-09,8.902015347487075e-09,-1.249302683537016e-08,-2.0781947446092186e-09,3.6451016809351254e-09,-3.0701750972652478e-09,-6.623066060819226e-09,3.943368038239754e-11
0,1,1,49,256,1.0,size,unrestricted,3.6368759242282214,1.0780828368349435e-10,-5.59618120743388e-10,4.288445321134707e-11,1.5931621212716277e-09,-1.7823683260856407e-10,-1.6850826180655954e-10,-19.999999948311583,3.229067103642746e-10,3.1581941364372875e-10,6.940533369942639e-10,-1.340336928287329e-11,9.325105712233821e-11,-1.990986609767984e-10,1.1404318358326097e-10,-1.8636251608579256e-10,-1.401171253325332e-08,9.290420335467824e-11,1.52901246686271e-08,-2.1042885391893825e-10,2.497293292504081e-10
0,2,1,49,256,1.0,size,unrestricted,3.7103183688184815,-1.343452317889328e-10,-6.6573651926704685e-12,-1.9975322586700093e-08,-1.0325791644952257e-09,-2.190221070920408e-09,-1.6157633311264001e-09,2.050026314546724e-10,-19.9999999454665,-1.2271010851750812e-10,8.316977140168426e-10,-7.586659900873245e-10,1.1221729198361656e-09,-2.2183026036715285e-09,-8.736217191004294e-11,2.149284369238877e-11,-1.1297409039754117e-10,1.393119118310089e-09,2.8155108452708304e-09,2.335311285117652e-10,-1.47400085093287e-09
0,3,1,49,256,1.0,size,unrestricted,2.839555896979512,1.3413672027016217e-09,3.2768886395711596e-10,2.2463933162560556e-10,-2.1542012138470666e-09,-5.649273439005675e-10,4.322085373462765e-10,7.360569236149013e-10,-9.056931043576319e-10,3.152178987480746e-09,4.2405957425731656e-10,1.3554873551529366e-08,19.99999983508359,-1.1965127736992207e-09,-3.201632288330436e-08,4.883631659010549e-08,-6.728835259443887e-11,-1.1080072519965873e-09,1.6927477552130904e-09,5.021314821944794e-11,6.510329953856366e-10
0,4,1,49,256,1.0,size,unrestricted,5.814549835059649,2.3001258990531563e-10,-1.8563697541354909e-10,-8.940552563811604e-10,-2.0020043176322532e-10,-1.884949029371904e-09,3.5737378859035593e-10,9.517241202973936e-10,-4.8020638009002325e-09,-19.999999950297198,2.4211201605855883e-10,3.3027664569606974e-09,-7.338422176954791e-10,-2.543587264138377e-09,5.67445787181309e-10,3.0722020661083496e-10,-4.351457707830399e-10,-5.551872055346716e-10,-2.0545780743173025e-11,1.0658528456341431e-10,3.625051450516311e-11
0,0,2,15,256,1.0,size,unrestricted,5.1510594513707435,-8.835106046441978e-11,7.731623375861381e-10,-6.493512796998648e-10,-1.8952889729662816e-08,-4.6263525762769723e-10,-19.999999764341176,3.944631331988385e-10,1.3476395573671543e-10,-2.4289190475338694e-10,-6.571126861407575e-11,-1.2219091990811136e-10,6.692432381457786e-10,-3.517819733786534e-11,-3.6307222178678507e-10,-1.1323002877484168e-09,1.1009084347363506e-10,-1.0041786552702559e-10,-4.4550048144492585e-10,-1.2781855828548095e-10,-1.7080961548070333e-07
0,1,2,15,256,1.0,size,unrestricted,6.571921673836981,5.012325741257602e-11,-8.952070368197778e-12,-5.0861050238045447e-11,8.99258037984674e-11,4.018580001970027e-10,-1.378944628476704e-10,-1.0248321093357598e-11,-6.7724878917602e-11,-5.062504963875763e-11,-3.437895804636169e-11,-1.0030876520834001e-10,9.147180267789593e-11,19.99999999591205,1.547667899837955e-11,-1.8512142270392826e-10,3.6965614656695164e-11,-6.198064556162855e-12,4.159794704560708e-10,1.2611328284193984e-09,-1.6472722997009475e-11
0,2,2,15,256,1.0,size,unrestricted,5.097467040953638,-3.0714683891425804e-11,7.887350384145917e-11,3.114344208386667e-10,-1.0462237585495128e-10,-1.0062338714565164e-10,5.430361889791785e-11,-7.94760864231959e-11,1.7115510672108838e-10,-7.066182335994155e-10,4.4963823669608e-08,2.35117051257994e-10,4.5628249388080996e-08,-1.5513718875521812e-10,-19.99999988867472,2.8470947787225907e-12,-1.631388689717634e-09,-1.4995516988488274e-09,-5.974898304233637e-10,4.126434703217488e-11,-1.232416576816974e-10
0,3,2,15,256,1.0,size,unrestricted,5.382046848101315,1.0067806293150035e-09,2.2955571030807504e-09,-2.733134873266749e-09,-1.6163498887721573e-09,2.982026447817772e-09,-1.955039331813206e-06,-7.51864864093796e-11,8.438645525480806e-10,3.011818164298134e-09,-6.374400024828428e-10,-3.6835741378718124e-10,-7.421389481963443e-10,2.1771864942714323e-10,1.5203137150494052e-09,-19.999997945583672,-2.7991745038543392e-09,-2.4881511709552056e-10,1.688892308445657e-09,9.671524355605835e-10,-2.415398033148527e-09
0,4,2,15,256,1.0,size,unrestricted,6.532942670240307,-1.1471395912422628e-10,2.1783989149597543e-11,-3.9212361802533705e-11,-19.999999990579646,8.529936674621077e-11,-9.893566533086914e-10,-1.076192498145834e-10,6.568547220809026e-11,3.4881216212341385e-10,7.043019756425477e-11,5.918813319279183e-11,-3.352052339634005e-11,1.2905408189114515e-10,-1.9675897627485e-10,-5.177351288195952e-10,-4.502014326025401e-11,-7.368113962597281e-11,-1.4605877099884825e-11,7.455881312143853e-11,-3.111905663014618e-10
0,0,0,192,256,1.0,size,restricted,2.176311918117008,-3.090950621957545e-10,-8.244929506426832e-12,-1.13007782070319e-12,-9.394970052319365e-09,-7.477668447555632e-12,4.9901108588375045e-12,-1.992816698069591e-11,-4.988667900664476e-12,-2.4077300358500585e-09,-6.985513371356136e-11,-1.285633311231494e-11,3.85342503052853e-12,-19.999999982738927,3.1567502938608255e-12,-9.209663386080257e-12,-2.6511744731017494e-12,3.4489908602249596e-12,-4.060524797561888e-12,-5.1631042783208524e-12,5.921766316900036e-12
0,1,0,192,256,1.0,size,restricted,1.8217772803482575,7.490351301411457e-12,-5.307884320700522e-11,-2.7712868198642264e-12,-5.536439603581872e-12,1.458720723554997e-11,2.839245086251503e-11,-5.0813068262179605e-12,-1.8599423417053487e-12,2.605694665561731e-11,1.2768241902432481e-11,4.066973316424358e-12,-1.3642426656252443e-11,1.984164661666703e-12,1.1944311520391617e-11,-6.2820142864930335e-12,2.7326982667751167e-12,1.1045337801090332e-08,-5.40887970136062e-11,-1.0688737601154017e-09,-19.99999998603115
0,2,0,192,256,1.0,size,restricted,2.2238306124427543,-19.999999976130866,-1.1948557343349472e-10,9.216453644067948e-11,1.4015603818005567e-10,1.0735995341539307e-10,-9.48166442443836e-11,6.147827466435726e-11,5.608575745299054e-11,-3.504890623732439e-11,4.247778886273447e-11,9.330669556062361e-11,8.571391584910149e-11,1.0760185155835983e-08,1.8108459672274675e-11,-6.322188760169231e-12,7.660910219617295e-11,-6.681653158328189e-11,-5.079185769266487e-11,3.1029470083556777e-11,6.992430832951949e-11
0,3,0,192,256,1.0,size,restricted,1.6001985554795726,-1.3272624898667469e-12,-6.0244316141870835e-12,1.2498245614560158e-11,3.090621142129312e-10,2.23064271623296e-12,9.224857745573733e-12,1.021380228023575e-11,1.3231287056461659e-09,-1.718349790331778e-11,-4.751408167805894e-09,7.915725245242166e-12,-2.3081372067242702e-12,-2.154836844929769e-09,1.4122016753286579e-11,3.15612101585421e-11,-9.724413720829454e-11,-4.736631644650589e-12,19.99999999077794,2.3791418375335514e-11,-8.00488203467139e-12
0,4,0,192,256,1.0,size,restricted,1.6020484450762507,1.3302686824983173e-11,3.6027836183465515e-12,8.11806279008996e-10,-1.5273394816926173e-09,-1.1734797138687365e-09,4.3367957811856067e-10,2.613770458485263e-10,-2.1422294051877755e-11,-9.25420983268069e-12,-3.646245032998207e-11,3.1604900243419866e-09,-2.5529165003673764e-10,-7.894634829860152e-12,4.6207059525347735e-12,-2.6455386473720124e-11,5.323727236206919e-11,4.619369322967292e-12,-19.99999998190468,-4.579422036888979e-09,8.031449582778703e-12
0,0,1,49,256,1.0,size,restricted,3.2558477471653453,1.8082494594179236e-12,1.0205614359815972e-11,-0.45018013193849904,-5.312437921900913e-12,-1.0048224691064253e-12,5.53621118749753e-11,8.649983997841218e-12,3.676572758622928e-11,4.497086960661739,-2.0246480276518116e-10,4.4394836761528814e-11,-15.052732904722115,3.432492627210584e-11,1.6616011303632032e-10,-3.176062377645904e-10,-2.496543143376722e-11,4.7874145329424576e-11,-3.538806430790669e-11,-9.568901911478203e-11,5.837110666611291e-13
0,1,1,49,256,1.0,size,restricted,3.3639527574305683,5.330799929387564e-12,-1.5779895170123733e-11,2.9915300713976695e-12,6.10561506299227e-11,-7.115253421928714e-12,-6.115640765406776e-12,-12.800488131635133,1.0511425159106581e-11,1.4075667617281228e-11,3.165457073051572e-11,2.8935883145123117e-12,4.544086609996314e-12,-4.3607198953608435e-12,3.2042855465082482e-12,-6.425108458338561e-12,-1.0509700214926743,4.119569296795688e-12,6.148541845847279,-6.807615643654744e-12,8.637624813921308e-12
0,2,1,49,256,1.0,size,restricted,3.4941676717148193,-3.681857026885279e-12,1.1583087951071288e-12,-5.9470611695828905,-4.3315624587068976e-11,-1.0008549013930057e-10,-8.382072173297375e-11,1.0349612385383215e-11,-14.052938828447052,-8.487494403755883e-13,4.848512131097765e-11,-3.0196475401760865e-11,5.340404009667055e-11,-8.602548731643917e-11,-4.850666799524102e-12,2.538591791330099e-12,-3.9249454488661765e-12,7.40334507290007e-11,4.0472535601675474e-10,1.200462001201785e-11,-8.261555554507242e-11
0,3,1,49,256,1.0,size,restricted,2.7525842369739113,2.6800722690703874e-11,6.80105964012026e-12,5.0488157545488636e-12,-4.324800886326688e-11,-1.0209159055361392e-11,7.380240829628305e-12,1.3144510455872921e-11,-1.566152190737228e-11,7.781695114551609e-11,7.330897337916206e-12,1.2069487788408902e-09,15.323484823065519,-1.9972933723244128e-11,-0.9982801449994784,3.6782350289363905,9.693888101319405e-13,-1.9808753984288714e-11,3.413414552326662e-11,9.015592770739754e-13,1.0045877255354815e-11
0,4,1,49,256,1.0,size,restricted,5.042569784654724,1.1044967176664732e-11,-5.161504618648855e-15,-3.41190240780893e-11,-9.744668038085126e-12,-2.3972682668928715e-10,1.0382704431225488e-11,9.753578669829431e-11,-2.8719576292156073,-13.224997979692215,1.3906391837334768e-11,3.9030443879853776,-3.1127431629112554e-11,-7.358019551489437e-10,2.945243601811705e-11,1.1768069737213053e-11,-1.3885788038034319e-11,-1.4049492632842047e-11,7.256173779738094e-12,2.744859744706757e-12,5.831534615234567e-13
0,0,2,15,256,1.0,size,restricted,4.242303910431424,-1.2159812110823102e-11,1.5298067093920777,-7.4679509040904e-11,-3.778788434645412,-1.967188737538817e-09,-5.974637254122706,1.045736662537958,7.700829435882999e-11,-1.2480597645026206e-11,4.2334707176981115e-11,1.907759857335937e-12,0.11178466317380595,1.4191630652665485e-11,-4.645299283828463e-11,-1.1231563501167954,4.8428645059590105e-11,-1.446336268244356e-11,-1.0197119795577178e-10,-1.393380850153888e-11,-6.436089921964156
0,1,2,15,256,1.0,size,restricted,5.944645713892547,8.625728249548776e-11,-2.845478769292936e-12,-3.114238896773564e-11,2.478370636184424e-10,3.2649036874460795,-0.40218783367878136,-2.2857447281541562e-12,-3.704242138904526e-10,-2.5318125682570962e-11,-1.3702019794233664e-11,-5.177825923583349e-11,1.286337215990736e-10,6.186194073253434,2.317340143772428e-11,-8.948031977399739e-10,7.204620529254762e-11,-8.159746688085798e-12,4.255672711697085,5.891041691398859,-2.3650568413206154e-11
0,2,2,15,256,1.0,size,restricted,4.459033722991615,-6.7635730790802725e-12,8.463643724533405e-11,1.041759578298907,-1.4489471003080663e-10,-1.2659044242918145e-10,2.152692158496158e-11,-1.7222177064124537e-11,4.1272885220867773e-10,-6.115738503407324e-10,5.451629637874692,0.707608229080727,4.557375896305554,-1.1234939416393791e-10,-5.673660291428292,-2.8419184929081646e-12,-2.3485906144315325e-09,-2.5269021377865584,-0.04106422402405945,1.0116426970378365e-11,-1.0691270489291848e-10
0,3,2,15,256,1.0,size,restricted,4.657328341490499,2.3064214964157956e-11,0.3932952443326811,-6.787940013253481e-11,-3.097373880185558e-11,1.038047883053789e-10,-5.4886719404341475,3.136175590702015e-11,4.582842382206245e-11,0.9996051255090214,-5.0565871555235114e-14,1.0685418702529417e-11,-3.127049552697603,1.0296304947867511e-11,4.117581507064203,-5.589447370977946,-0.28434925741194494,-4.9261037091784735e-12,1.3249451629780086e-10,2.190846571417777e-11,-5.032532362552249e-10
0,4,2,15,256,1.0,size,restricted,4.958631374295389,-1.170649419927266e-10,2.8497304476661438e-11,1.3067131010678768e-12,-5.857051490963313,3.068433182902544e-11,-4.662418112601063,-1.713051108268451e-11,6.434758766745494e-11,2.664673648868245,0.3488075591641828,1.8306540082593646e-10,-1.0662578352774503e-11,0.345114941302,-0.3087005877494392,-2.418439220687186,-1.63930907366519e-11,-5.4719675967119054e-11,1.3762090198837262e-12,7.045265189333413e-11,-3.394794437458896
0,0,0,192,256,inf,equal,unrestricted,2.176311914198298,-1.2561493682186706e-09,3.7019443262816325e-10,-3.825536480731752e-10,-3.90839771561611e-09,-6.646594593347893e-10,1.625448459255047e-10,-9.211432470568721e-10,-8.338701679431578e-10,-1.7457205562054163e-09,-7.646913820587574e-10,2.5010487066258116e-10,-9.130340438039755e-10,-19.999999948237217,-3.5440801025110013e-10,9.764179341866728e-10,-6.296681215348602e-10,-4.713000707425927e-10,8.930333454971204e-11,2.656347820686365e-10,-8.520426927190029e-11
0,1,0,192,256,inf,equal,unrestricted,1.821777269496618,1.3422944875917185e-09,-4.286759382503331e-09,-2.486248733641075e-10,-1.0071320114540558e-09,2.4228538575970134e-09,4.233290161643282e-09,-6.741771784148448e-10,-3.246384648983077e-10,4.118260147251184e-09,2.484198778076774e-09,9.896303924983976e-10,-2.3460520112857814e-09,4.1552484758167495e-10,2.0300218798160095e-09,-1.0911100667952948e-09,5.605927081434323e-10,1.866832374357229e-08,-3.383011736883684e-09,-1.6698800066282782e-08,-19.99999983584899
0,2,0,192,256,inf,equal,unrestricted,2.2238306137807604,-19.999999997044824,3.4415792411579776e-11,-4.6514036248764203e-11,-1.094466372752539e-10,-3.996791783623968e-11,4.0673113240016226e-11,-2.74598995173537e-11,-2.0558587422287677e-11,6.384557274803038e-12,-1.595346907580709e-10,-4.938105396942983e-11,-3.7810663084233945e-11,4.831426049044797e-10,-6.07162339089555e-12,9.47015947034249e-13,-3.006235623352983e-11,2.1537215792567345e-11,1.3636618339897589e-11,-9.977209315325303e-12,-1.6426894636615184e-11
0,3,0,192,256,inf,equal,unrestricted,1.6001985493153457,-1.1071384320635893e-10,-4.0759922271047794e-10,1.0787908068034648e-09,4.5049806588984336e-09,2.0862516223103774e-10,6.771500292889542e-10,9.36243070640314e-10,7.767140706963578e-09,-1.381915787377956e-09,-8.405226329479138e-09,6.780986390127715e-10,-2.0990712395230954e-10,-7.317051928705679e-09,1.230912212877833e-09,2.7782223649178167e-09,-3.6100436039699065e-09,-3.223160971115827e-10,19.99999989426151,2.044860724351796e-09,-7.257271166929641e-10
0,4,0,192,256,inf,equal,unrestricted,1.6020484420447871,4.897439997359005e-10,1.842510683787862e-10,2.574865837075407e-09,-1.998269793777229e-09,-2.3642176342973682e-09,2.0671251517993376e-09,1.7506246461467093e-09,-8.316888455367946e-10,-2.6838476609356646e-10,-5.438566615406967e-10,3.2679214541095674e-09,-1.498108230052917e-09,-3.089848083787543e-10,2.334998826486802e-10,-9.38053910390333e-10,1.1237182331886926e-09,-3.145419273212766e-11,-19.999999939083686,-4.6218990001052555e-09,4.0106039902569413e-10
0,0,1,49,256,inf,equal,unrestricted,3.3984662029646073,1.8593208044076307e-10,8.063502142922203e-10,-1.858719335113605e-08,-6.002420674134105e-10,-1.0337681921984074e-10,4.6310711443083875e-09,4.902313397637333e-10,2.986014288657538e-09,1.8984906551694337e-08,-1.243419188207712e-08,3.109443710817601e-09,-19.999999808543254,2.624386511300945e-09,8.902015347487075e-09,-1.249302683537016e-08,-2.0781947446092186e-09,3.6451016809351254e-09,-3.0701750972652478e-09,-6.623066060819226e-09,3.943368038239754e-11
0,1,1,49,256,inf,equal,unrestricted,3.6368759242282214,1.0780828368349435e-10,-5.59618120743388e-10,4.288445321134707e-11,1.5931621212716277e-09,-1.7823683260856407e-10,-1.6850826180655954e-10,-19.999999948311583,3.229067103642746e-10,3.1581941364372875e-10,6.940533369942639e-10,-1.340336928287329e-11,9.325105712233821e-11,-1.990986609767984e-10,1.1404318358326097e-10,-1.8636251608579256e-10,-1.401171253325332e-08,9.290420335467824e-11,1.52901246686271e-08,-2.1042885391893825e-10,2.497293292504081e-10
0,2,1,49,256,inf,equal,unrestricted,3.7103183688184815,-1.343452317889328e-10,-6.6573651926704685e-12,-1.9975322586700093e-08,-1.0325791644952257e-09,-2.190221070920408e-09,-1.6157633311264001e-09,2.050026314546724e-10,-19.9999999454665,-1.2271010851750812e-10,8.316977140168426e-10,-7.586659900873245e-10,1.1221729198361656e-09,-2.2183026036715285e-09,-8.736217191004294e-11,2.149284369238877e-11,-1.1297409039754117e-10,1.393119118310089e-09,2.8155108452708304e-09,2.335311285117652e-10,-1.47400085093287e-09
0,3,1,49,256,inf,equal,unrestricted,2.839555896979512,1.3413672027016217e-09,3.2768886395711596e-10,2.2463933162560556e-10,-2.1542012138470666e-09,-5.649273439005675e-10,4.322085373462765e-10,7.360569236149013e-10,-9.056931043576319e-10,3.152178987480746e-09,4.2405957425731656e-10,1.3554873551529366e-08,19.99999983508359,-1.1965127736992207e-09,-3.201632288330436e-08,4.883631659010549e-08,-6.728835259443887e-11,-1.1080072519965873e-09,1.6927477552130904e-09,5.021314821944794e-11,6.510329953856366e-10
0,4,1,49,256,inf,equal,unrestricted,5.814549835059649,2.3001258990531563e-10,-1.8563697541354909e-10,-8.940552563811604e-10,-2.0020043176322532e-10,-1.884949029371904e-09,3.5737378859035593e-10,9.517241202973936e-10,-4.8020638009002325e-09,-19.999999950297198,2.4211201605855883e-10,3.3027664569606974e-09,-7.338422176954791e-10,-2.543587264138377e-09,5.67445787181309e-10,3.0722020661083496e-10,-4.351457707830399e-10,-5.551872055346716e-10,-2.0545780743173025e-11,1.0658528456341431e-10,3.625051450516311e-11
0,0,2,15,256,inf,equal,unrestricted,5.1510594513707435,-8.835106046441978e-11,7.731623375861381e-10,-6.493512796998648e-10,-1.8952889729662816e-08,-4.6263525762769723e-10,-19.999999764341176,3.944631331988385e-10,1.3476395573671543e-10,-2.4289190475338694e-10,-6.571126861407575e-11,-1.2219091990811136e-10,6.692432381457786e-10,-3.517819733786534e-11,-3.6307222178678507e-10,-1.1323002877484168e-09,1.1009084347363506e-10,-1.0041786552702559e-10,-4.4550048144492585e-10,-1.2781855828548095e-10,-1.7080961548070333e-07
0,1,2,15,256,inf,equal,unrestricted,6.571921673836981,5.012325741257602e-11,-8.952070368197778e-12,-5.0861050238045447e-11,8.99258037984674e-11,4.018580001970027e-10,-1.378944628476704e-10,-1.0248321093357598e-11,-6.7724878917602e-11,-5.062504963875763e-11,-3.437895804636169e-11,-1.0030876520834001e-10,9.147180267789593e-11,19.99999999591205,1.547667899837955e-11,-1.8512142270392826e-10,3.6965614656695164e-11,-6.198064556162855e-12,4.159794704560708e-10,1.2611328284193984e-09,-1.6472722997009475e-11
0,2,2,15,256,inf,equal,unrestricted,5.097467040953638,-3.0714683891425804e-11,7.887350384145917e-11,3.114344208386667e-10,-1.0462237585495128e-10,-1.0062338714565164e-10,5.430361889791785e-11,-7.94760864231959e-11,1.7115510672108838e-10,-7.066182335994155e-10,4.4963823669608e-08,2.35117051257994e-10,4.5628249388080996e-08,-1.5513718875521812e-10,-19.99999988867472,2.8470947787225907e-12,-1.631388689717634e-09,-1.4995516988488274e-09,-5.974898304233637e-10,4.126434703217488e-11,-1.232416576816974e-10
0,3,2,15,256,inf,equal,unrestricted,5.382046848101315,1.0067806293150035e-09,2.2955571030807504e-09,-2.733134873266749e-09,-1.6163498887721573e-09,2.982026447817772e-09,-1.955039331813206e-06,-7.51864864093796e-11,8.438645525480806e-10,3.011818164298134e-09,-6.374400024828428e-10,-3.6835741378718124e-10,-7.421389481963443e-10,2.1771864942714323e-10,1.5203137150494052e-09,-19.999997945583672,-2.7991745038543392e-09,-2.4881511709552056e-10,1.688892308445657e-09,9.671524355605835e-10,-2.415398033148527e-09
0,4,2,15,256,inf,equal,unrestricted,6.532942670240307,-1.1471395912422628e-10,2.1783989149597543e-11,-3.9212361802533705e-11,-19.999999990579646,8.529936674621077e-11,-9.893566533086914e-10,-1.076192498145834e-10,6.568547220809026e-11,3.4881216212341385e-10,7.043019756425477e-11,5.918813319279183e-11,-3.352052339634005e-11,1.2905408189114515e-10,-1.9675897627485e-10,-5.177351288195952e-10,-4.502014326025401e-11,-7.368113962597281e-11,-1.4605877099884825e-11,7.455881312143853e-11,-3.111905663014618e-10
0,0,0,192,256,inf,equal,restricted,0.6979181946706227,-1.6895965432605413,0.2554460360241274,-2.7516360822914905,-3.5207191223916423,0.35298069076863114,0.002689694942472793,-1.3751001658168185,-0.2969665143728675,-1.7325912013553344,1.2240853384025379,0.008526185189579472,0.33116966248802177,-2.206253156285877,-0.49183614652684093,-1.2044208795792823,-0.044655060647727104,0.3589542428656044,-0.41040195338567803,0.745771672498106,-0.372919215937473
0,1,0,192,256,inf,equal,restricted,0.8164297014865648,0.8974525124723518,-0.37254586817300867,-2.3811790600691296,-9.921699215921777e-09,0.04211486784729826,-0.2176694153350752,0.7392622139459253,-1.3323547396747046,0.9677308584005304,2.8701805995809133,0.29216739056442526,7.737179459416281e-08,1.5083306594427002,-5.865547795333762e-09,-0.46895894211350353,2.794677322471829e-09,0.6458534992708119,-1.0032863534421943,-2.106665703992196,-4.154247182505735
0,2,0,192,256,inf,equal,restricted,0.9296550444257452,-1.495443529415452,2.8182804117546093e-10,-1.211349727359827,-2.3358501740166036,-1.944330377431691,-8.50930450405385e-09,-0.07409380301646085,-1.295629960164239,3.1166813784701514e-09,0.9203058906617592,-1.1379226572559082,-0.2929074159515614,3.3607039697942334,4.2656846932431174e-10,1.667060546318221e-09,-1.8902822424508627,-0.3663611788970968,1.1189179797329774,0.08387980196223793,-2.472021253252554
0,3,0,192,256,inf,equal,restricted,0.5303213275620927,0.09058101785743808,-1.4756142054818115,0.606297766734682,0.6303883960817656,-1.2772127691631505,-1.0014783155139393,2.8699047400816666,2.1634472426145273,-1.0788766523020623,-0.11242432476552967,-0.776571003265285,0.2901398548859995,-1.8332755105659513e-09,0.893207774121149,-0.11678826389428269,-0.9478901236001407,-1.2981483983746285,2.5658517971359722,0.012176145254599136,-1.7930011073153547
0,4,0,192,256,inf,equal,restricted,0.4666136572673229,2.13706986220069,0.37879313683338545,0.5254620674039615,-1.1700826891943474,-1.2707168021596849,-0.439825160340378,1.4637950204247188,-1.1091972768907368,-0.9422446885357344,0.4764222091291527,0.7717045396150118,1.0553231802345557,0.6840176167779951,0.8617074061929499,-1.5057998015816594,1.031296842706159,-0.8708734943792598,-1.5206614204860633,-1.4197242692305427,-0.36528251002263046
0,0,1,49,256,inf,equal,restricted,1.8289611397714898,-4.33021590690787e-09,1.3196148981862683,-0.44783645846768944,0.7683486463018898,-0.42039653225325163,0.44393892217324965,1.0949213629388912,1.8135590422714696,2.555875773183575,-0.21060945581481588,1.7639982579516045,-2.5247843853230454,0.934081078042979,2.0147450317670224,-1.5430343520314398,-0.3884131517930202,0.6308262361174941,-2.1365627879264168e-10,-1.1250164057304743,1.3666735397594125e-09
0,1,1,49,256,inf,equal,restricted,1.2523743981538282,-0.23566108596117463,0.21171778863888838,8.114581438620444e-10,2.1179900276649826,-2.1624770456357822,-0.312717161803581,-0.6929135273729502,1.1711761648134007,1.3255068395942091,2.4326142982881644,1.8824846976446954,-0.2603167286135425,0.22587908185331984,-3.445280485662077e-09,-1.7255677017627442,-1.1864073874702197,-0.33922632369361794,2.9050601544995334,0.21135353928467598,0.6009304355944043
0,2,1,49,256,inf,equal,restricted,1.4635147944874265,-0.19812537903167565,0.9944554853779665,-0.5187975534667595,-0.2739699402943555,-1.5303396266064067,-1.140101018364232,1.125002842997992,-2.087688613875085,0.7494014618190334,1.454569792591509,0.5611862923273528,0.7321433525843293,-1.0560853064652498,-0.5605696971884602,0.09537349319495217,0.5204467467960135,1.270679223095591,2.3141161369550507,0.643553254272083,-0.6994191740419597
0,3,1,49,256,inf,equal,restricted,1.7236809825178843,0.8888966049241691,0.8868251956409677,0.5053338387044146,-1.19900917769445,-1.583853699396162e-10,0.1101129722997115,0.43295709177879044,-1.1896429818600452e-10,2.159118239690934,0.42966348548125943,2.9284035284456484,2.5166182664105725,-0.1741521041305019,-2.3342010649121288,2.0240302295623027,0.9715198120743455,-0.18272033431939166,1.9116323525413261,0.2172123843866148,0.12759331598240797
0,4,1,49,256,inf,equal,restricted,1.880817634010949,-0.12086003834874134,0.7614022978396476,0.3841844831322218,0.21733223602908858,-1.9412142486082558,-0.2743375950908355,2.0157902711022255,-1.087495734385592,-1.8353029014908124,1.0457994079549855,2.6862109413574995,-0.6539564818641925,-1.522299531940699,0.4971309724991076,-0.1999429893510645,0.005274069909823296,0.16621518306151983,1.0910065610571806,-0.008102423683071019,0.49270831286574507
0,0,2,15,256,inf,equal,restricted,2.3554691351953996,-0.10955295781035203,1.9119129447097798,0.4148731753270611,-1.5205432217663928,-1.22068477538024,-2.6980392970420173,1.9644719020877035,1.2267385848777093,0.11004025994776805,0.7215475275140907,0.517406300296513,1.1422977061905828,0.1972976372670112,0.3365693921414975,-1.5562866875817112,0.5082292723037353,-0.11658143238561483,0.15471728008710003,-0.6426513090111241,-2.8069994006374053
0,1,2,15,256,inf,equal,restricted,3.937785999101305,1.2380792802760971,0.5201169570223495,0.023960778779611582,1.5869699910995905,2.057011397011587,-0.7072665219361516,0.49937256686336684,-1.0633937137429321,0.46213544996281947,-0.2833685614002027,-1.885696919012818e-09,0.8562542991988168,2.3717668852929497,0.7180612272667585,-0.4114003182420081,1.5500027343503298,1.0108570864796018e-10,2.4892038416505784,2.4489313074175465,-0.7127041616182733
0,2,2,15,256,inf,equal,restricted,2.615818908053599,-0.08268769850568303,1.3664607043580121,1.5769480750435458,-0.9449160305669487,-1.0449469998168361,-0.19635429098947843,0.5901200805191681,1.456942961351252,-0.8323646149623516,2.2063158472169366,0.9677255588429836,1.964949857437897,-0.20828997174134756,-1.0260870300559828,-0.5824356247206732,-0.7176866299932296,-1.194935219322777,-0.6016352772412809,-0.3669377213342259,-1.3773215170000104
0,3,2,15,256,inf,equal,restricted,3.0987856977255173,0.3386729466541936,1.5924096236336867,-9.86673995114547e-11,-2.092421176358183e-11,0.297871238645262,-2.5410480192456744,0.972994799517044,0.2864650989845937,1.3253209129779178,0.6169244546502977,0.4993676668396652,-1.8043363942460044,0.5687093453033875,2.540988644771945,-2.370525053220952,-1.2389295662675084,-2.407894069745006e-10,1.4855376587520348,0.3376241170820752,-1.1822744568801589
0,4,2,15,256,inf,equal,restricted,2.9993374391293455,-0.49462938538958495,1.1250911596184225,0.1404555302320927,-1.893294002598427,0.006921823519544212,-2.1865477365245147,0.07404386474450331,0.8999107965774575,2.0384394590599784,1.705769336756249,1.4940293769479054,-0.34926410972575384,1.5336172238629482,-0.5097954503185124,-1.306417385588389,6.302305398669844e-10,-0.7871498307729566,0.6983968593079964,0.9508866724895044,-1.8053399895319786
0,0,0,384,512,1.0,size,unrestricted,1.4697493794857677,-9.07826355151008e-10,1.0976518424086407e-09,-3.2930775537524935e-10,-19.999999950178818,-2.50642982341881e-09,2.4969341772503946e-09,-2.0306025296721324e-09,8.729194513670742e-10,4.2409297905804986e-10,-3.988718871442986e-10,-1.0505292245623805e-10,-8.416105414963914e-10,-1.2292136444048137e-09,-6.089041403913408e-10,9.147365456905437e-10,-9.300765271624537e-10,2.0259506194997003e-10,2.189222259494872e-10,4.931910911112384e-10,-2.910625946195901e-10
0,1,0,384,512,1.0,size,unrestricted,1.0371081472383192,2.6410724831438945e-11,-2.029713012959568e-10,-1.2104645925651475e-10,2.5663628121266328e-11,4.096087582153974e-11,19.999999994193672,-7.275744340770938e-11,-5.874849193615095e-11,1.1014081480619296e-10,4.07126523892196e-11,5.5965074376402975e-11,-9.129058253514262e-12,-1.308118565111094e-11,2.7679383424962108e-11,-1.4740449087296903e-11,-1.5921598749011915e-11,2.173485641486024e-09,3.492256864615053e-11,-2.1704660771782879e-10,-2.1174295486764073e-10
0,2,0,384,512,1.0,size,unrestricted,1.5139728179852099,-6.680108650327907e-09,4.038098692968287e-09,-3.810020989903697e-08,-5.407575505633777e-09,1.8014668309030415e-09,6.856234926333315e-10,-1.8148938099797518e-09,-1.541900731831837e-09,1.0241393982185002e-09,-19.99999975214804,-7.830001366986719e-09,-4.6452929841829984e-09,2.5585442801340343e-08,3.27851462928618e-09,1.1318512023405271e-09,-3.3382674220947745e-09,-1.2913867307442691e-09,1.089869551808668e-09,-2.3197142974183256e-09,2.344383343052897e-09
0,3,0,384,512,1.0,size,unrestricted,1.1588566466781873,2.7327180057890573e-09,-9.696634317107e-10,-5.005019440851177e-10,9.279709770459707e-09,1.396316814201243e-09,4.748578995670218e-10,4.3834395684387797e-10,1.8298734465836997e-09,-1.4087348304250738e-09,-1.196881506640444e-08,3.5522161530516206e-09,6.5908515938363e-10,-1.9990148482548842e-09,-7.97480568441127e-10,1.378234855439137e-09,-1.909853685014439e-09,-19.999999880573395,8.940637335315079e-09,8.143816854104857e-10,-1.321606740888764e-10
0,4,0,384,512,1.0,size,unrestricted,0.8195038519938436,4.366606715903539e-10,-3.873635367801724e-10,6.241349597927601e-10,-1.5627388306716042e-10,4.1523459925041233e-10,2.8117087960562915e-10,-2.2033553806009924e-12,-4.403443003015542e-10,-1.3385981429879702e-10,1.8150472822449445e-10,6.643629149472636e-10,6.271395573406826e-11,1.9482816442014872e-10,-6.27000413895712e-10,-1.0107486164435495e-09,2.6297612694857005e-10,4.9710592923888e-10,-19.999999988759807,-3.1312959978457124e-11,1.4280693954130613e-10
0,0,1,100,512,1.0,size,unrestricted,2.619782345979155,1.1928050002320461e-11,-1.2897215562547516e-10,-6.760007281283893e-10,-1.3129550691140924e-10,5.948608299145282e-11,7.270558621587925e-11,2.589067410775151e-11,3.267715417875661e-12,1.328053900955878e-10,-4.0008822744065023e-10,4.842504592146752e-11,-5.142863898655126e-10,1.9594601220317076e-10,-3.964348918872516e-11,-19.999999992483666,-4.866658036960352e-10,-6.340363010634732e-12,-3.246253792694075e-11,-4.1062520410005836e-10,2.7167710650643844e-10
0,1,1,100,512,1.0,size,unrestricted,2.501229837702529,-6.813187921123615e-11,-1.6945472091048905e-10,3.239503103455352e-11,-9.358150153580073e-11,-9.014570597484833e-11,1.6553916936269055e-11,-1.9697434498804945e-10,7.053358314678603e-10,-7.831884144018508e-15,4.811082654828395e-10,7.810170145371738e-12,-6.55784963594984e-11,8.393729869766555e-11,-1.6891281686154548e-10,1.5791138490998206e-11,-5.551981902999457e-10,9.33696743858669e-11,19.9999999934783,3.601186907820268e-11,1.4958059775628688e-10
0,2,1,100,512,1.0,size,unrestricted,2.107247718701745,6.527646162746489e-10,1.6897475695038565e-11,-1.207060954416789e-08,-1.1335310457212336e-09,-8.733046892899278e-10,-7.774762882044067e-09,-1.3218699912552074e-09,-19.99999991716264,-3.3293797109811333e-10,-8.865104737784218e-10,-1.1074799428377666e-08,-3.2242317817362895e-10,-9.383089610690074e-10,9.089190326081862e-10,2.3455167957371295e-09,-1.1404297977366234e-09,-1.5772662850423247e-09,6.326357146722796e-10,1.61430286774515e-10,-1.702371748858081e-09
0,3,1,100,512,1.0,size,unrestricted,2.6112839653453195,-1.1167453136444191e-10,8.469113041499988e-10,1.0198596664969995e-09,-1.967418824493416e-10,-4.0544298864303825e-09,-5.021554337870801e-09,1.852772307601377e-08,-1.0850684663721278e-09,5.970473218325952e-09,5.381922045479285e-10,1.8888575503509095e-09,19.999999890533687,1.9662956159448244e-09,6.56701025772328e-10,-1.483146433417415e-11,1.767101110547225e-10,-1.5812609203509729e-09,1.5492796752309901e-09,1.0408704665920297e-09,3.671346684953492e-09
0,4,1,100,512,1.0,size,unrestricted,2.882708281085824,1.1928013509137875e-10,-5.940860609118585e-11,2.0928841781368864e-11,2.6973072856613677e-12,-1.7007366219190486e-10,3.77842912297338e-11,1.0517917265079936e-10,-7.562316440199778e-11,-5.227740673662415e-10,4.622546783134433e-12,19.999999996095287,1.2834981465122292e-11,-4.341548019053648e-11,2.85637995823616e-10,4.8655486819645256e-12,-3.5272059598822926e-11,-3.999342064292116e-11,-3.727475486826507e-11,1.857046094213701e-12,-5.7547785580097297e-11
0,0,2,28,512,1.0,size,unrestricted,4.235033955682038,1.2060142520032602e-10,2.1239625100278687e-10,-1.4254835801433304e-11,-19.99999997770186,-7.833686678328471e-11,-1.2351492855001025e-10,9.526726009187815e-11,-7.869335799878774e-11,9.390079724566312e-11,1.016639317201595e-11,-4.18955195377285e-11,3.0391738836862336e-10,-3.0686853609878e-11,-2.984855755544949e-10,-3.205383785584831e-10,-2.8916141495787092e-11,1.4913787312859982e-11,-4.3955308671297814e-11,-8.198501461232377e-11,-1.8143964286510878e-08
0,1,2,28,512,1.0,size,unrestricted,4.409835105536584,6.022724537770314e-11,3.075475039318617e-11,-1.7729326154925163e-11,7.845044645986169e-11,8.000723508583394e-11,1.5753475814771317e-11,1.3324850071651064e-11,-5.996139760969754e-11,-2.9087711903219216e-11,-3.357479630895783e-11,-4.3570544424006806e-11,8.013625802409744e-11,19.99999999791528,4.365711278491375e-12,-5.131432414907765e-11,1.1414459690124633e-11,-5.5841833072865955e-11,3.959216842331066e-11,5.917734090809292e-11,-6.857997365215263e-11
0,2,2,28,512,1.0,size,unrestricted,3.579905286166287,4.848570891754833e-10,2.223568810195948e-10,-3.354998977689104e-11,-5.223976866900648e-11,-3.2399336245786794e-10,-2.0270508568904714e-09,-2.226894912056389e-10,3.368795349734413e-10,-1.1016951930284538e-10,5.203232951403215e-10,7.184111989647454e-10,19.999999879056507,-2.1536300730959166e-10,-1.0058765232745256e-07,1.725552736654927e-10,-9.466249828268507e-10,-4.4871762592263467e-10,-5.771989950981712e-10,-1.6120006587665708e-10,1.6370245527160273e-10
0,3,2,28,512,1.0,size,unrestricted,3.302118054097885,-1.0893652498206802e-12,1.732525021957081e-12,-1.050443455132559e-12,-1.7444617398834177e-09,1.001084259478975e-12,-2.3999177264470355e-11,-7.599865124261058e-13,2.015092107073381e-12,2.5723713315409523e-12,1.325716425354229e-12,-1.4074707212242727e-11,-19.999999986564998,1.8595937951529433e-12,-1.188776169053029e-13,-8.69572098690797e-09,1.2253696364571862e-12,9.209429293960295e-10,4.762852686484554e-12,5.999388065340312e-13,-1.360687824991056e-10
0,4,2,28,512,1.0,size,unrestricted,5.348278082479429,-1.1488716686036764e-10,-7.737823262160509e-10,-9.820459803304219e-10,-1.155443120658793e-09,1.1530565796860523e-09,-19.999999935154815,-1.0484374833854506e-09,-8.65253247366899e-11,7.337507794010715e-10,-9.64122458944114e-10,9.274508348239341e-10,-4.971858159209805e-10,-2.2103040566444671e-10,4.82111364073046e-10,-8.638400397712104e-10,-5.97337580346845e-10,-1.0121320000828193e-09,5.6672195113352886e-11,1.1285036039469009e-09,8.344246164717347e-10
0,0,0,384,512,1.0,size,restricted,1.4208058984869645,-1.5783403041023104e-11,5.3275830601996445e-11,-3.5893555340668866e-13,-17.81081504133904,-1.1727626714885846,1.016422285394932,-1.500674571789546e-10,2.5462867456205248e-11,2.7545728068986577e-12,-9.074979113242754e-13,-2.4494107406637605e-14,-9.103692328455611e-12,-4.683899908525736e-11,-6.443516461596029e-12,2.8752930735485854e-11,-1.4622973790933003e-11,3.9410400226672403e-13,6.999701001900203e-13,3.398649424908742e-12,-1.0544033026474815e-12
0,1,0,384,512,1.0,size,restricted,1.0357452395001028,-4.130357808799056e-12,-2.792169880447151e-12,7.520650523881584e-12,-4.017782510815095e-12,-5.918799625394953e-12,17.77743448954399,8.096893253541428e-12,7.421803068336194e-12,-7.961277734764186e-12,-5.9016456550492966e-12,-7.263462226830969e-12,1.4684360967038704e-12,2.101172405168361e-12,-4.2793630073672544e-12,2.3709934754619902e-12,2.545733870732188e-12,2.2225655090950927,-5.251133913819468e-12,-2.9074283358454544e-11,-5.099958099392067e-12
0,2,0,384,512,1.0,size,restricted,1.4858775286676742,-2.990759868214853e-11,5.327190128455951e-12,-6.536079279796384,-1.5689675057826894e-11,-2.1687765496656304e-12,-1.2761365383211626e-12,2.1082178891943075e-12,2.177776156187128e-12,-2.00102878866762e-12,-13.463920717064864,-3.843145965383045e-11,-8.004487250636621e-12,7.514507748243818e-10,1.370138142165022e-12,-2.0422942635377367e-12,-8.352862054144432e-13,1.8478777066251523e-12,-2.0260594216177506e-12,1.6155446623085481e-12,-1.7596865646044095e-12
0,3,0,384,512,1.0,size,restricted,1.1141552749006276,-1.8369347614952283e-11,2.0033126197769636e-11,6.2742891035977686e-12,2.868625624133695e-07,-2.614266175220423e-11,-1.1661262866243121e-11,-1.3217289182334646e-11,-2.740122475779994e-11,2.3420770652895428e-11,-2.776457737586275,8.94302882245009e-12,-1.7317699450045928e-11,2.757470857506303e-11,1.6489167207145025e-11,-2.5801051223910602e-11,2.759003663858328e-11,-15.742002458711914,1.4815395122845947,-1.8945168653678544e-11,5.451690064628677e-12
0,4,0,384,512,1.0,size,restricted,0.8126640660034229,7.717128788066716e-12,-2.5178827552183175e-12,2.8517581277776092e-11,7.640967905458767e-12,5.9884562327787135e-12,-4.10616214443806e-12,3.854589400016369e-14,-6.964303160053274e-12,7.513125154262791e-12,-7.294115055331058e-12,3.041228781898833,-5.003263037521294e-12,-7.1064282447402516e-12,-2.461425105840277e-11,-7.975598803368268e-11,-4.414836094310019e-12,1.3563540117453741e-11,-16.95877121571555,2.613935244234466e-12,-7.624160972015058e-12
0,0,1,100,512,1.0,size,restricted,2.357230148063839,1.885393205847956e-12,-2.4726144076115104e-11,-2.50038072100651,-1.6275924031804177e-11,8.849560367838053e-12,7.870374484628487e-12,7.30002014777215e-12,2.247812099957624e-12,3.136087557662242e-11,-1.2369678460925686e-10,9.89608807559635e-12,-5.805559837234764,5.735875557090176e-11,-5.321905637734726e-12,-7.820602338494505,-1.8409461629454706,1.0419505323325157e-13,-1.1841637003161738e-12,-2.032510937861738,1.6728526233988634e-09
0,1,1,100,512,1.0,size,restricted,2.3624741404962104,-4.6536824944499035e-12,-1.5074175074231882e-11,3.195724063894548e-12,-6.681291127225319e-12,-7.902331262679154e-12,1.1576748509410634e-12,-1.5637334481078802e-11,3.471381350786461,7.662638231381696e-13,2.7576490204648276e-09,9.141383709862879e-13,-4.579602828873607e-12,7.128411859848408e-12,-1.6823284399759273e-11,8.823541167687517e-13,-6.408393198776142,7.795741164240234e-12,10.120225447064051,2.872286123615875e-12,1.626091614413718e-11
0,2,1,100,512,1.0,size,restricted,1.7620478355923246,2.1574919938738028e-11,-5.129769763551828e-13,-4.056849591107416,-2.524955359122638e-11,-1.5783088917369435e-11,-4.122867068849452,-2.4947445758717704e-11,-7.951268454275621,1.3383718387507981e-13,-8.066769678642099e-12,-3.44601257864227,-3.608318428601084e-12,-2.4513380045776622e-11,2.6831010718318588e-11,0.4230023061699204,-2.616533666498809e-11,-3.022345280676069e-11,2.8580306874789773e-11,4.755621014000629e-12,-1.0345918777021023e-10
0,3,1,100,512,1.0,size,restricted,2.384521682572326,-5.935753488999961e-13,6.817731144068905e-12,1.1806890184113986e-11,-7.984868637670176e-13,-5.438911814202456e-11,-8.270878985358275e-11,7.987620410993835,-5.757713322702439e-12,0.786279154594535,4.401233530062392e-12,1.451928358507564e-11,11.226100433432668,1.7261540594785765e-11,4.4322901097128145e-12,-4.557674557290024e-13,1.919118939978054e-12,-9.891647801518011e-12,1.3428278772730662e-11,7.211998185857732e-12,3.959703796347858e-11
0,4,1,100,512,1.0,size,restricted,2.6666924818556406,9.21910767679242e-11,-1.328162001495881e-11,7.027683800979075e-12,9.972317557195884e-13,-3.041106073384589e-10,8.95881985233339e-12,1.0944628075884981e-10,-1.8174334052005548e-11,-5.914081872140374,2.352101389021406e-12,10.426883041391054,2.6876658971222092e-12,-8.654580434320585e-12,3.659035084528293,5.407474726123618e-13,-6.993948187801785e-12,-5.918964698492101e-12,-8.476426535830378e-12,1.7668246307227582e-12,-1.6490688628911904e-11
0,0,2,28,512,1.0,size,restricted,3.5427638148476754,0.3958334021491102,3.4496494830861755,7.528608236007692e-12,-3.195116021212166,-3.30399491919158e-11,-0.7470988531969766,0.7877493498666645,-1.4191453539800944e-11,0.897832423882779,8.677801435066965e-12,-3.591284057092569e-12,3.0442215268637565,-5.086860981361355e-12,-2.447563251758468,-1.5331682842228755,-2.635863769123729e-12,3.298279896422572e-12,-5.998601651274565e-12,-3.9773753360413447e-11,-3.501767403501055
0,1,2,28,512,1.0,size,restricted,3.231388318529922,0.8852945933016058,5.093109002910935e-10,1.0145224041830184e-11,2.516147528074307,2.023337185621372,1.1314686842007686e-11,5.702447825161135e-11,-2.754904196982752e-10,1.7891818107229891e-12,-9.698080843615613e-12,-2.296695015162726e-11,2.5057503771330687,4.337873382274317,8.322012509308551e-12,-3.3728404030282253e-09,1.805751118873973e-11,-2.5393471068407907,3.2047770001159623,0.9240785973512775,-1.0633942246205723
0,2,2,28,512,1.0,size,restricted,2.794720433413956,1.4714095154941083,0.2961329914611744,8.158405572624905e-12,-3.4876493139774278e-12,-0.13663345902473414,-2.969300399846433,-1.0476152249670077e-11,0.8528698522260044,5.668980882197476e-12,2.246089444059763,2.2081130512997227,4.092046397098973,-1.1575862322605844e-11,-3.231097323742568,1.5519700487160205e-11,-1.5706595624898623,-0.02758905363611631,-0.8980589492936084,-7.480468841586065e-12,1.4019973926816822e-11
0,3,2,28,512,1.0,size,restricted,2.4234525572613173,-1.7165870463432686e-11,0.7461515372693628,5.650439334169431e-13,-2.37001998977736,2.802339572603529e-11,-2.133762385186296,3.5494064510727384e-11,0.8114658096860372,0.6516144021624789,0.8945719987064582,-0.09144492426953814,-3.1168121338685966,0.24452784171165537,-6.228470496718489e-13,-2.9847210972060103,1.3916904349025138e-10,2.750223776038187,1.4045747632883532,1.3362459199776832e-11,-1.800109340038959
0,4,2,28,512,1.0,size,restricted,3.068198994349141,3.253359068235142e-11,-6.211805841492312e-11,-1.2107305262436035e-10,-0.6942174357749118,1.611514150224888,-4.521913394278389,-2.9345881507714186e-10,0.17752589958486673,3.7370852187100394,2.733441438556813e-11,1.920600775191297,-4.5720089820800476e-11,3.557512204398833e-11,0.8135032130404705,-2.311005518188416,-0.2097323088700612,-1.3094064322668866,0.044801823776486505,2.423921800050088,0.22477202871355162
0,0,0,384,512,inf,equal,unrestricted,1.4697493794857677,-9.07826355151008e-10,1.0976518424086407e-09,-3.2930775537524935e-10,-19.999999950178818,-2.50642982341881e-09,2.4969341772503946e-09,-2.0306025296721324e-09,8.729194513670742e-10,4.2409297905804986e-10,-3.988718871442986e-10,-1.0505292245623805e-10,-8.416105414963914e-10,-1.2292136444048137e-09,-6.089041403913408e-10,9.147365456905437e-10,-9.300765271624537e-10,2.0259506194997003e-10,2.189222259494872e-10,4.931910911112384e-10,-2.910625946195901e-10
0,1,0,384,512,inf,equal,unrestricted,1.0371081472383192,2.6410724831438945e-11,-2.029713012959568e-10,-1.2104645925651475e-10,2.5663628121266328e-11,4.096087582153974e-11,19.999999994193672,-7.275744340770938e-11,-5.874849193615095e-11,1.1014081480619296e-10,4.07126523892196e-11,5.5965074376402975e-11,-9.129058253514262e-12,-1.308118565111094e-11,2.7679383424962108e-11,-1.4740449087296903e-11,-1.5921598749011915e-11,2.173485641486024e-09,3.492256864615053e-11,-2.1704660771782879e-10,-2.1174295486764073e-10
0,2,0,384,512,inf,equal,unrestricted,1.5139728179852099,-6.680108650327907e-09,4.038098692968287e-09,-3.810020989903697e-08,-5.407575505633777e-09,1.8014668309030415e-09,6.856234926333315e-10,-1.8148938099797518e-09,-1.541900731831837e-09,1.0241393982185002e-09,-19.99999975214804,-7.830001366986719e-09,-4.6452929841829984e-09,2.5585442801340343e-08,3.27851462928618e-09,1.1318512023405271e-09,-3.3382674220947745e-09,-1.2913867307442691e-09,1.089869551808668e-09,-2.3197142974183256e-09,2.344383343052897e-09
0,3,0,384,512,inf,equal,unrestricted,1.1588566466781873,2.7327180057890573e-09,-9.696634317107e-10,-5.005019440851177e-10,9.279709770459707e-09,1.396316814201243e-09,4.748578995670218e-10,4.3834395684387797e-10,1.8298734465836997e-09,-1.4087348304250738e-09,-1.196881506640444e-08,3.5522161530516206e-09,6.5908515938363e-10,-1.9990148482548842e-09,-7.97480568441127e-10,1.378234855439137e-09,-1.909853685014439e-09,-19.999999880573395,8.940637335315079e-09,8.143816854104857e-10,-1.321606740888764e-10
0,4,0,384,512,inf,equal,unrestricted,0.8195038519938436,4.366606715903539e-10,-3.873635367801724e-10,6.241349597927601e-10,-1.5627388306716042e-10,4.1523459925041233e-10,2.8117087960562915e-10,-2.2033553806009924e-12,-4.403443003015542e-10,-1.3385981429879702e-10,1.8150472822449445e-10,6.643629149472636e-10,6.271395573406826e-11,1.9482816442014872e-10,-6.27000413895712e-10,-1.0107486164435495e-09,2.6297612694857005e-10,4.9710592923888e-10,-19.999999988759807,-3.1312959978457124e-11,1.4280693954130613e-10
0,0,1,100,512,inf,equal,unrestricted,2.619782345979155,1.1928050002320461e-11,-1.2897215562547516e-10,-6.760007281283893e-10,-1.3129550691140924e-10,5.948608299145282e-11,7.270558621587925e-11,2.589067410775151e-11,3.267715417875661e-12,1.328053900955878e-10,-4.0008822744065023e-10,4.842504592146752e-11,-5.142863898655126e-10,1.9594601220317076e-10,-3.964348918872516e-11,-19.999999992483666,-4.866658036960352e-10,-6.340363010634732e-12,-3.246253792694075e-11,-4.1062520410005836e-10,2.7167710650643844e-10
0,1,1,100,512,inf,equal,unrestricted,2.501229837702529,-6.813187921123615e-11,-1.6945472091048905e-10,3.239503103455352e-11,-9.358150153580073e-11,-9.014570597484833e-11,1.6553916936269055e-11,-1.9697434498804945e-10,7.053358314678603e-10,-7.831884144018508e-15,4.811082654828395e-10,7.810170145371738e-12,-6.55784963594984e-11,8.393729869766555e-11,-1.6891281686154548e-10,1.5791138490998206e-11,-5.551981902999457e-10,9.33696743858669e-11,19.9999999934783,3.601186907820268e-11,1.4958059775628688e-10
0,2,1,100,512,inf,equal,unrestricted,2.107247718701745,6.527646162746489e-10,1.6897475695038565e-11,-1.207060954416789e-08,-1.1335310457212336e-09,-8.733046892899278e-10,-7.774762882044067e-09,-1.3218699912552074e-09,-19.99999991716264,-3.3293797109811333e-10,-8.865104737784218e-10,-1.1074799428377666e-08,-3.2242317817362895e-10,-9.383089610690074e-10,9.089190326081862e-10,2.3455167957371295e-09,-1.1404297977366234e-09,-1.5772662850423247e-09,6.326357146722796e-10,1.61430286774515e-10,-1.702371748858081e-09
0,3,1,100,512,inf,equal,unrestricted,2.6112839653453195,-1.1167453136444191e-10,8.469113041499988e-10,1.0198596664969995e-09,-1.967418824493416e-10,-4.0544298864303825e-09,-5.021554337870801e-09,1.852772307601377e-08,-1.0850684663721278e-09,5.970473218325952e-09,5.381922045479285e-10,1.8888575503509095e-09,19.999999890533687,1.9662956159448244e-09,6.56701025772328e-10,-1.483146433417415e-11,1.767101110547225e-10,-1.5812609203509729e-09,1.5492796752309901e-09,1.0408704665920297e-09,3.671346684953492e-09
0,4,1,100,512,inf,equal,unrestricted,2.882708281085824,1.1928013509137875e-10,-5.940860609118585e-11,2.0928841781368864e-11,2.6973072856613677e-12,-1.7007366219190486e-10,3.77842912297338e-11,1.0517917265079936e-10,-7.562316440199778e-11,-5.227740673662415e-10,4.622546783134433e-12,19.999999996095287,1.2834981465122292e-11,-4.341548019053648e-11,2.85637995823616e-10,4.8655486819645256e-12,-3.5272059598822926e-11,-3.999342064292116e-11,-3.727475486826507e-11,1.857046094213701e-12,-5.7547785580097297e-11
0,0,2,28,512,inf,equal,unrestricted,4.235033955682038,1.2060142520032602e-10,2.1239625100278687e-10,-1.4254835801433304e-11,-19.99999997770186,-7.833686678328471e-11,-1.2351492855001025e-10,9.526726009187815e-11,-7.869335799878774e-11,9.390079724566312e-11,1.016639317201595e-11,-4.18955195377285e-11,3.0391738836862336e-10,-3.0686853609878e-11,-2.984855755544949e-10,-3.205383785584831e-10,-2.8916141495787092e-11,1.4913787312859982e-11,-4.3955308671297814e-11,-8.198501461232377e-11,-1.8143964286510878e-08
0,1,2,28,512,inf,equal,unrestricted,4.409835105536584,6.022724537770314e-11,3.075475039318617e-11,-1.7729326154925163e-11,7.845044645986169e-11,8.000723508583394e-11,1.5753475814771317e-11,1.3324850071651064e-11,-5.996139760969754e-11,-2.9087711903219216e-11,-3.357479630895783e-11,-4.3570544424006806e-11,8.013625802409744e-11,19.99999999791528,4.365711278491375e-12,-5.131432414907765e-11,1.1414459690124633e-11,-5.5841833072865955e-11,3.959216842331066e-11,5.917734090809292e-11,-6.857997365215263e-11
0,2,2,28,512,inf,equal,unrestricted,3.579905286166287,4.848570891754833e-10,2.223568810195948e-10,-3.354998977689104e-11,-5.223976866900648e-11,-3.2399336245786794e-10,-2.0270508568904714e-09,-2.226894912056389e-10,3.368795349734413e-10,-1.1016951930284538e-10,5.203232951403215e-10,7.184111989647454e-10,19.999999879056507,-2.1536300730959166e-10,-1.0058765232745256e-07,1.725552736654927e-10,-9.466249828268507e-10,-4.4871762592263467e-10,-5.771989950981712e-10,-1.6120006587665708e-10,1.6370245527160273e-10
0,3,2,28,512,inf,equal,unrestricted,3.302118054097885,-1.0893652498206802e-12,1.732525021957081e-12,-1.050443455132559e-12,-1.7444617398834177e-09,1.001084259478975e-12,-2.3999177264470355e-11,-7.599865124261058e-13,2.015092107073381e-12,2.5723713315409523e-12,1.325716425354229e-12,-1.4074707212242727e-11,-19.999999986564998,1.8595937951529433e-12,-1.188776169053029e-13,-8.69572098690797e-09,1.2253696364571862e-12,9.209429293960295e-10,4.762852686484554e-12,5.999388065340312e-13,-1.360687824991056e-10
0,4,2,28,512,inf,equal,unrestricted,5.348278082479429,-1.1488716686036764e-10,-7.737823262160509e-10,-9.820459803304219e-10,-1.155443120658793e-09,1.1530565796860523e-09,-19.999999935154815,-1.0484374833854506e-09,-8.65253247366899e-11,7.337507794010715e-10,-9.64122458944114e-10,9.274508348239341e-10,-4.971858159209805e-10,-2.2103040566444671e-10,4.82111364073046e-10,-8.638400397712104e-10,-5.97337580346845e-10,-1.0121320000828193e-09,5.6672195113352886e-11,1.1285036039469009e-09,8.344246164717347e-10
0,0,0,384,512,inf,equal,restricted,0.37212283473376645,-1.5199399986143667,-0.11220450885067818,-0.6560878598273706,-2.0140046438852153,-0.6163643331531166,-0.0805854784429736,-0.7384182268025975,1.055885229830092,-0.1328273144126833,0.6241704508447493,-1.1124195603758007,-0.045276083162783524,-0.7821967247608883,0.3531339579883438,0.17990671277242004,-0.5399055294764372,0.17816598774942982,1.0256753281687947,0.9431270589829094,-0.4010187191686892
0,1,0,384,512,inf,equal,restricted,0.2827551310512139,-0.4537813896225456,-1.0298720243714887,-1.4537128596279458,0.32328222095365267,0.2899216858971995,0.018198243245893364,-0.3374067515726182,-0.10707230725841568,0.21594563925183602,0.9512572056436099,-0.5787458763012188,0.202706340852101,0.12436964435987884,0.00394426993402208,-0.8132440538744252,-0.17936086477036733,1.1074441144831682,0.690759067810034,-0.9236209710617613,-1.6540875366519165
0,2,0,384,512,inf,equal,restricted,0.42143163186270644,-1.8927693443617324,0.08811914879992759,-1.0145414030682387,-0.7966363276079632,-0.10346665151074337,-0.5857098430314605,-0.03431491178659384,0.023673324422247764,-0.36033513722565874,-0.10121395561139242,-1.8135525902848277,-0.3935645390134308,1.0695296997115415,0.4318575749493102,-0.18707355755213043,-0.9116916742600893,-0.003387208343899924,1.002111101133481,-0.28899577302490254,-0.2869018864752543
0,3,0,384,512,inf,equal,restricted,0.3014486500083831,-0.054144209059139664,-0.8488080138653846,0.6519302302469746,0.8488508376156159,0.294519160702521,-0.2251295642216824,1.6343035555392833,1.3783334781259402,-1.0303509159840571,-0.3285480660768163,-0.3231093256242686,0.49054181769131056,-0.1430946783098013,0.21625629169287347,-0.6811683403427213,-0.47425493679266384,-1.5451239132372625,1.9516783677227558,0.3358376104234004,-1.0125099121717402
0,4,0,384,512,inf,equal,restricted,0.2776583660530398,0.44182871588489303,-0.33304639167564554,0.5113853101685257,-0.1085820258349852,0.9758880877024565,-0.792452391789236,0.2485861284054583,-0.6063147534227556,-0.842357081094862,0.9134405638986659,0.504164115161652,0.5808902821138504,1.0085195293089935,-0.5026753487426425,-1.997453132480781,0.37200355264215795,0.5398211016802164,-0.9737708441679336,0.2920072990541091,-0.2459345683583843
0,0,1,100,512,inf,equal,restricted,1.0009770922237253,0.3091318827381925,-0.14900557243688736,-0.5069053275905224,0.012232816206222973,0.19285719726607264,0.730355395114102,1.2689588544932016,0.64343155621744,1.4273807504790732,0.15021420604859148,1.5318508229041197,-1.4526504856785107,0.9172485431188475,0.011019067749485235,-1.569830579205792,-0.9440956015522223,0.45900104659609336,0.7528356006571675,-1.4512609694092704,1.6768900227021915
0,1,1,100,512,inf,equal,restricted,1.168521673061488,-0.09947937114184166,-0.1607788355332019,1.2922310301271076,-0.1897168423396262,-0.7983421449072641,0.4376669761712309,0.01616062080223952,2.2280225523918973,0.9397872119397576,2.379321855927556,1.0647654251322771,-0.6376371890661694,1.0511189103852419,-0.5740655338036286,-0.3268202306227588,-1.2125045208922887,0.6135311793810068,2.222106996158784,0.5021748234564913,1.5057497555777768
0,2,1,100,512,inf,equal,restricted,0.5128107320186629,0.23222579736478308,0.5359736000155192,-0.5389155639495222,-0.48411221104863,-0.39268854010474474,-1.0263863097521122,-0.15203079057460137,-1.4442165813596162,0.6965497866039576,0.5993735401769144,-0.7321932291656721,0.1725210547643331,-0.4428886367355661,0.31912557077781445,1.276150332384537,-0.12973887432777392,-0.5202051708817316,0.40341677523996794,0.40010650155561095,-1.4127586774250398
0,3,1,100,512,inf,equal,restricted,1.3734815178034063,-1.4204750711453833e-09,1.2318881832134456,1.7115917919687074,1.0499162998961352e-10,-1.0377532505632396,-0.7929722324964149,3.079816509481519,3.2790401207179084e-11,2.7724622272523933,1.0755668943890286,1.472809334767242,2.7907314479881493,0.7188695881038745,0.6583710280803305,-3.7757524127007366e-11,0.19953533838955695,-0.26744441956254644,0.8374566674163798,0.25096303527173347,1.1017680482407781
0,4,1,100,512,inf,equal,restricted,1.1396092635701438,1.2382485628278121,-0.17591463788140133,1.5974697160796534,0.47978391660037595,-1.021576207355783,0.5569873917016794,1.69295912860285,0.07380587826086667,-0.8672651714317804,0.3415464262551191,2.8979807528355046,0.4409650922692592,-0.31128716304582077,2.0781789840009948,0.016901455474045816,-0.2953974138499537,-0.09327943975053321,-0.07788654096660783,0.19400430353871737,0.031467953529142716
0,0,2,28,512,inf,equal,restricted,2.024595522566074,1.0505645854420709,1.621001168409951,0.5956316185294486,-1.026475671868103,-0.36223796120157703,-0.9871664623543867,1.2742961163023947,-0.16338418093635923,0.8616634156198675,0.7713688760901034,-0.29833034998028946,1.7904762604066113,0.11023877888109274,-0.9363553908466555,-1.2787436950098487,-0.08285967880216216,-0.042169990346846965,0.19079073674765823,-0.4528554300387269,-1.4062167995184478
0,1,2,28,512,inf,equal,restricted,1.9426930527446782,1.2376544996174872,0.9460093755652753,0.8765749654817118,1.42101252095767,1.4875457601806368,0.11619927144808434,0.9629554874115535,-0.5267356929292484,0.7741336896828312,0.2590710154858296,-0.18625301796166915,1.6240546450135624,1.8388391848195547,0.3841574935215603,-0.40317716943725124,0.4658946164634766,-1.219153239870249,1.6232945743678158,1.0656065949233007,-0.7685044550659447
0,2,2,28,512,inf,equal,restricted,1.559232025948224,1.2587264263653235,0.9221816375197235,0.44278876798476186,0.13941347149916503,-0.4728856921341134,-1.7678485813419875,-0.012668940778122294,1.0331978860804458,0.24729153598571352,1.6900759711346551,1.1201054642142803,1.7186896639501656,0.31880912022803476,-0.9134312822159957,0.12750872669394955,-0.9744185304301548,-0.41106316574672674,-0.7114780526243148,-0.09170366832744506,0.32850065020931885
0,3,2,28,512,inf,equal,restricted,1.3098585927420843,0.26726172897289435,1.1647099193697368,0.6437784398151365,-0.8698688894203366,0.3234545698772342,-1.3912707319178197,0.6737149034892898,1.0903365309837367,1.1668381115660036,1.1628514753107293,-0.19491868368852877,-1.3160027320876957,0.7252370696130053,-0.09911518796157484,-1.2910020478592268,0.38631872501609654,1.3100080689971576,1.242229153000628,0.19698629919281826,-0.7074614492070337
0,4,2,28,512,inf,equal,restricted,1.602675789405495,0.45072405636835544,0.1400633033546212,0.01609002741951291,-0.24875161313224559,1.1115806517680642,-2.268201881166608,0.025843949572950574,0.4038343688691456,2.0626078359975244,0.48821895188206527,1.3243316352537986,-0.10319994056718558,0.3206500799889423,0.8024357816228992,-0.9738996259814733,-0.3636903729405908,-0.6771321213721552,0.5127434963201686,1.3014690159665372,0.49277472313489007
0,0,0,768,1024,1.0,size,unrestricted,1.3996391317351875,2.40157618668302e-11,-8.718579189015194e-11,-1.0495897287199225e-10,-1.518628496629782e-10,-19.999999964011305,2.493896160185571e-10,-1.6344954250578067e-10,2.418803020562315e-10,-2.989344795840313e-11,-7.972149123856832e-11,-4.316210852949723e-11,-2.540465938816517e-10,-4.6280627049709644e-12,-2.621583950262117e-10,2.2103278992040117e-10,-7.016982694334747e-11,-1.6673820447464216e-10,1.2169243195955845e-10,2.2878562344150942e-10,-1.215851916929629e-10
0,1,0,768,1024,1.0,size,unrestricted,0.9171929927082347,-2.0764162313647809e-10,-1.9656073514242303e-09,-1.796193130117472e-10,1.5259501366224274e-10,4.791800458796142e-10,9.70785661486011e-10,-4.0931707402171483e-10,-5.308734087322038e-10,4.658107283224056e-10,-3.0676704065083353e-10,2.0765075570625375e-09,-4.77925454878079e-10,1.086289962887362e-09,5.216723993315835e-10,9.463924582652903e-11,4.220453487449513e-11,19.999999945973116,5.399095322401092e-10,-5.655385020284542e-09,-1.504119191996315e-09
0,2,0,768,1024,1.0,size,unrestricted,0.8043898117890826,-1.6004741940501203e-09,5.403921747173306e-10,-9.550516194626342e-10,-1.2910554039989272e-09,1.659108931305532e-09,2.184420414113448e-09,-1.1757482176079537e-09,2.2657700287940936e-10,-9.121316067567868e-10,-19.999999949170224,-1.7442712935819216e-09,-1.1553572657708294e-10,1.807193840996993e-09,-4.624835715083041e-11,-2.913177130389628e-12,-1.8681688836713516e-09,-1.1205322548109436e-09,-2.5390161223043427e-10,-2.687692805477784e-09,1.3899341476949776e-10
0,3,0,768,1024,1.0,size,unrestricted,1.0833540157986852,4.936030747826189e-10,-1.4821510001118536e-10,8.091962853404006e-11,2.994314863177812e-10,5.376303378973465e-10,1.085366546709044e-10,3.302688876472775e-10,2.443066740088629e-10,-3.232469289614825e-10,-5.046173027159829e-10,19.999999962863715,-5.023416049450777e-10,2.6638814647304774e-10,-4.2162550429140276e-10,3.60352416637383e-10,-4.15381600423381e-10,-5.05666415148857e-10,4.777077742908143e-10,2.614849843515356e-10,3.6158954593821537e-10
0,4,0,768,1024,1.0,size,unrestricted,0.6223248680940948,-5.751023612891747e-12,-6.436648454448651e-11,1.1301839716446893e-10,-2.557517018328308e-10,1.6832186299500297e-10,6.40090183655608e-11,6.448820325245106e-11,-1.7318284887814605e-11,1.517036153396222e-11,2.1845905518342503e-11,1.5781444008432902e-10,5.666525031798747e-11,2.3230940685747399e-10,-19.999999996599758,-1.3298004071985244e-10,3.031166674626574e-11,-3.2598392758329502e-15,-4.35210962996442e-11,2.2735137956140825e-10,1.0634380746307942e-10
0,0,1,202,1024,1.0,size,unrestricted,1.8987287599665696,1.949993549065442e-09,-3.2974123689122237e-09,-19.999999777205222,-1.321813306790085e-09,2.3387400323026364e-09,2.114403805630567e-09,1.4980333371495898e-09,2.2474171342376913e-09,3.5262235482142036e-09,-5.592510292976303e-09,-9.678904096337416e-10,-1.455982569474113e-09,3.185219381637704e-09,-5.716364304845948e-09,-2.430560944041685e-08,-6.096560147178431e-10,-2.9957407472044443e-09,-1.4265481928709195e-09,-2.463577660418906e-08,2.9727485276561887e-09
0,1,1,202,1024,1.0,size,unrestricted,1.4847644784054082,-19.99999997019233,-1.4249876593522938e-09,-5.467100296381802e-12,-1.5600638485404066e-10,-2.366626902860268e-09,-5.668172896414328e-10,-1.0109136316329263e-09,7.200942961198725e-09,-4.922317163896426e-10,5.579164822941902e-10,2.0022111706231188e-10,5.832867058807551e-12,3.0303245555707137e-13,-3.0378071944156034e-09,2.723136581538569e-10,-1.1921439082961013e-10,2.5893104015215796e-11,2.201219429340248e-09,3.322727624321866e-11,1.4779052718803143e-10
0,2,1,202,1024,1.0,size,unrestricted,1.3451084431818379,1.278985717568326e-08,6.9759028165550715e-09,-7.309407974467992e-09,3.0937557248921485e-10,-1.205239204716331e-08,-7.776558791856403e-09,1.280660819188705e-08,-1.2495301797340774e-08,-5.809127974998756e-10,-1.4042437490614718e-09,-1.747415222298685e-09,-1.0446568478397147e-08,-19.9999997578084,-1.5772215614555328e-09,-2.9345239956694365e-10,-4.424251377790839e-10,1.5898223942669257e-09,-9.645920605275679e-09,-3.1961330997351917e-09,-3.6383596192678548e-09
0,3,1,202,1024,1.0,size,unrestricted,3.032880036850081,-3.0314200000493436e-10,2.275270393143458e-10,8.844197198054641e-11,9.891347566820801e-11,-1.8215661039887895e-11,3.4550327324501753e-10,5.01505008950305e-10,-8.127917931784775e-10,1.369570703425976e-10,8.306126093501004e-11,3.824255893503137e-11,19.999999956176016,1.4934162566407598e-10,2.106853374326179e-10,2.7033778275523466e-10,5.036786336841585e-10,-7.157163615111956e-10,-2.6335858151916934e-11,2.3945366600679622e-11,2.011772436182362e-10
0,4,1,202,1024,1.0,size,unrestricted,1.783719462288581,6.327889735884551e-10,-2.02693306292319e-09,2.73761940180411e-09,-8.325398485413342e-10,-1.2368216396502938e-09,7.622217188922494e-10,5.4480742588071656e-09,-9.011978670848266e-10,-1.3053955499475665e-08,1.2225722726034906e-09,19.999999903767176,5.254081017226993e-10,-7.191118479779066e-11,1.6111256364415753e-09,-7.342989243333022e-10,6.682060147351416e-10,-2.743101664583266e-09,-1.6409267954310857e-09,-3.5361611690928457e-10,-2.632631428826303e-09
0,0,2,54,1024,1.0,size,unrestricted,2.9797413643879205,1.681569637210556e-11,1.6116250491521743e-10,-6.418356520390647e-12,-1.4435275223504292e-10,-1.4300425579145104e-10,-4.542004292030778e-11,1.1897762955377336e-10,-2.88802915861256e-11,1.1482378531972105e-10,1.6655288355253858e-10,-19.999999995373386,4.187631186045592e-10,-7.0850884223737476e-12,-9.167207149286554e-11,-4.342780117102859e-10,-4.39216776511749e-10,-2.1806230893266187e-11,-6.8188173236237115e-12,-9.863747689741565e-11,-5.6120525323229035e-12
0,1,2,54,1024,1.0,size,unrestricted,2.842726779286659,3.162915711980323e-11,6.726018070468103e-11,-4.5905890204730684e-11,3.826979577642099e-11,1.3893300724749867e-11,6.599099623657282e-11,1.2466005989881233e-10,2.3382532982348657e-10,-6.998207862822017e-10,-6.569613649711034e-11,-3.2785505510700374e-11,1.1464460912563592e-10,19.999999995935703,4.966392397324826e-11,-5.175825609933483e-11,4.434725401245882e-11,-8.611932002848256e-11,5.680652955669049e-10,-1.1362013503450808e-11,-6.735596077186328e-11
0,2,2,54,1024,1.0,size,unrestricted,2.1863644230700974,4.468836396283222e-11,1.216526752676103e-09,-9.769140903174827e-11,-19.99999989774036,-5.978247153957838e-10,-2.395448468591643e-10,6.108884691279998e-11,4.957450953175429e-11,-2.8976464175574976e-11,2.393598572422712e-10,1.3972804006870836e-10,8.803877465122154e-09,1.3860797082714642e-10,-8.093896298866811e-08,1.3848427182040426e-10,-5.488965735374372e-10,-2.628894576069164e-10,-2.2054701023229048e-10,1.9407552834821237e-10,3.453684789944304e-11
0,3,2,54,1024,1.0,size,unrestricted,2.8604521831711702,1.8892984603476853e-11,1.1081318095438135e-11,3.614367885585028e-11,-3.76293389784121e-09,-5.962400732549122e-11,2.4605912734308946e-11,5.91515682392892e-11,4.3885700542121796e-08,-2.263286393542874e-11,-1.5617235061048676e-11,-3.794255765724834e-09,-19.999999929691516,-4.93193613883437e-11,1.0887857026587194e-11,5.7277854177619566e-11,-3.7671069811129794e-10,-5.1500449164739705e-11,1.369345759569128e-10,-4.7356137298856224e-11,-2.6058433218274613e-09
0,4,2,54,1024,1.0,size,unrestricted,3.078157233253452,1.3493018238754262e-11,1.7185426045615048e-09,-19.999999897688088,-1.394887265002889e-09,2.0128534799160026e-09,-6.73509763055575e-08,-1.3926864085362714e-09,-9.086579389043124e-11,2.4825680910590567e-09,-1.4888177686924657e-09,9.715417261696498e-10,-2.1166097294879975e-10,5.468575973699985e-11,-5.80109726981987e-09,-4.043094509223169e-11,8.156728704889519e-11,-4.271670994647099e-10,1.634458066973324e-10,6.80187785871405e-10,-9.35784778727381e-11
0,0,0,768,1024,1.0,size,restricted,1.231135389404849,-3.9405447321976927,1.998090271492076e-11,1.466971438271047e-11,-2.2469206633411902,-13.812534598694036,-6.631384988218428e-11,4.310527312909285e-11,-5.3484311726562195e-11,-1.3261403271452097e-11,1.294463456762065e-11,-7.295509530320418e-12,7.63572896491269e-12,-1.2402370262039e-12,6.239826044809486e-11,-6.768562874048076e-11,1.2657936721063769e-11,4.441048534243828e-11,-5.142043948749923e-11,-6.764118268521575e-11,3.9365764223398025e-11
0,1,0,768,1024,1.0,size,restricted,0.877487759226448,2.0872508623014503e-11,-7.81542261101036e-11,1.552030080120124e-11,-1.7498891668187103e-11,-5.175830371428594e-11,-6.917148478625214e-11,4.1070562970462875e-11,5.1250723677696844e-11,-5.0574727414380814e-11,2.9502094936653096e-11,4.4854661679055635e-08,4.7504828665172106e-11,-6.448048323166765e-11,-5.4748390657013424e-11,-1.660722948905151e-11,-9.605819690521556e-12,14.280039741206544,-5.702860151515765e-11,-5.719960208708135,2.615947108950176e-11
0,2,0,768,1024,1.0,size,restricted,0.7277668049413929,-7.248109990293993e-11,-1.0174675683096147e-11,8.658658194895367e-12,-3.862815711909595e-11,9.124440807953182e-10,1.926191103195217,-4.242524845664907e-12,-6.224416266609855e-12,7.569924730078146e-12,-13.24453594816935,-1.160701704704351e-10,1.358008235633503e-12,0.5064086670726817,5.122518791513087e-13,-1.5896819809214983e-12,-1.3075956714900432e-10,-4.728115012868461e-12,4.711504175038877e-12,-4.3228642786544285,-3.3725542181500768e-12
0,3,0,768,1024,1.0,size,restricted,1.0277872387448244,1.5887415929069134e-09,1.0511665024818867e-11,-1.6765403402272136e-11,-3.769204138627316e-11,2.3312751224651946,-1.4777087495556194e-11,-3.0919561806850626e-11,-3.744956197145026e-11,3.610079783265859e-11,-5.308320286247909e-11,17.66872486040077,-1.5025348875372513e-10,-3.773304798932157e-11,3.6546839209689436e-11,-2.8388652957659028e-11,2.7314502053459114e-11,-8.590872050417742e-11,1.0347108881109364e-08,-3.744569800723419e-11,-2.8270128566912126e-11
0,4,0,768,1024,1.0,size,restricted,0.6022522440908896,8.412283886454933e-13,5.679091654704981e-12,-3.739118872715684e-13,-1.5452633630530848,1.5215194152161497e-11,-5.6433645353946316e-12,-5.597561517868783e-12,2.6944050379240116e-12,-2.8471213495130787e-12,-3.665536481521968e-12,9.816872270900748e-12,-5.738849878990796e-12,5.735183727827274e-11,-13.747969423203335,-1.5270834128671393e-12,-4.6720662129564116e-12,-2.1223118718997797e-13,5.380983024160558e-12,4.7067672128059,-1.8404873293691866e-12
0,0,1,202,1024,1.0,size,restricted,1.4317870919152438,0.10335061505209808,-0.4700218741678388,-5.068729262106575,-2.729328738439515e-12,0.5555928421847246,1.1080239581809187e-11,1.7684634027516662e-10,0.2571763921162381,1.7180273128455372,-0.4039623874356087,3.209821676002233e-13,-5.227195359608835e-12,0.5922412106802762,-1.6152439873347746,-4.3667529709112545,-6.150305575114604e-13,-0.12871007792420008,-1.0654323294099607e-12,-4.219123026674295,0.5010680402619679
0,1,1,202,1024,1.0,size,restricted,1.4061161797339201,-5.0976242566974745,-8.482150800628103e-11,4.0196792612370494e-13,-3.250281618941466e-12,-2.072577688481893,-2.193224013902815e-11,-6.073407316783798e-11,5.871636195681404,-1.2045255847299386e-11,2.2689088551156237e-11,5.2256271842017456e-12,2.2642245436843276e-13,6.510662603331569e-14,-4.391087528493671,7.239927264454609e-12,-1.9008606519055515e-12,7.2742719173749e-13,2.5670743301487313,7.825221989063153e-13,3.541729751669856e-12
0,2,1,202,1024,1.0,size,restricted,1.1416099786258016,4.526086074849564,1.1165294555689402e-10,-4.036590678401206e-11,1.0683313956310192e-12,-1.6088809637785795,-5.441128806514535e-10,4.473055259968736,-1.7118603054137425,-1.540705371041535e-13,-2.3376400514493785e-12,-3.93745843081802e-12,-0.6256073474767231,-7.054510047500328,-3.383185832828487e-12,-3.7001529107484866e-13,2.7732631876012376e-13,5.963161909809919e-12,-1.6619055663490753e-10,-8.312201196178623e-12,-1.403633537311277e-11
0,3,1,202,1024,1.0,size,restricted,1.903415356090923,-2.8022719743770993e-11,0.5878523611040721,0.06417900264082158,1.161732107323286e-11,9.004646814809885e-12,0.3588302639053931,2.7682582471979407,-1.932330285009437,0.257151866569001,1.3658950756464906e-11,2.8400207113546786e-11,8.868381424281628,2.530516525793074e-11,0.7406934035507731,0.003822904346925906,2.629114551725149,-1.7893856892709787,9.345815664041827e-12,1.6316465067823753e-11,2.1650320791098695e-11
0,4,1,202,1024,1.0,size,restricted,1.435857719075401,5.341198020972152e-12,-1.5008937861252278e-11,1.8539113479136111,-5.202089069465093e-12,-7.933615907057845e-12,3.4528765043795798e-12,4.191659362317989,-2.9866449302033686e-12,-4.19687827956401,1.9819372158764412e-11,8.581249201746916,6.474638993319854e-12,3.084319147405999e-13,1.1763018079919312,-3.629917592125626e-12,5.663578645500429e-12,-9.353691996516468e-11,-1.0775262458518097e-11,-2.1292184080582612e-13,-1.0375526595079552e-10
0,0,2,54,1024,1.0,size,restricted,1.7551605444818323,0.5894978476229206,1.7544160458716545,0.7450100136635571,-1.0142118283051236,-0.975108989592059,-0.831883718123871,2.0012706212142315,0.18967036148888963,1.9781421634159135,1.9132547340419022,-1.7222450310732431,2.167105823568455,1.8071485246701118e-11,-0.2702387537734282,-1.626997165447189,-1.2031505738669586,-0.029037975286770632,0.5487513087441439,-0.4400070431896634,-4.994843584318154e-10
0,1,2,54,1024,1.0,size,restricted,1.8209277112688782,0.5605444266562775,1.4938920818442651,7.744073165058183e-12,0.2888961228342423,0.011064693009880902,0.4524123445076744,2.0512753156317873,2.352415300020622,-1.5642941864110715,-0.08094832804906715,2.5482098563779204e-12,1.6725549061383145,2.6463248661262764,1.494400524795592,-0.016592031135073217,1.0670362129409385,-0.7160766381403356,3.1155318422229854,1.1548353855709335e-12,-0.4157401794263359
0,2,2,54,1024,1.0,size,restricted,1.3048557949675386,0.21457188627098203,2.451178285076868,2.5618159833623524e-11,-2.5377947996475774,-1.27139281856728,-0.9803189424343939,0.3965753969231009,0.8935645046815229,0.386354112918517,1.190966578665429,1.3854583167467138,2.443926994200355,0.5743939497812818,-1.7026314530152995,1.17306076343695,-0.8172397817320657,-0.3423129696358499,-0.28703928536977596,0.9512191607221842,3.3954060877690196e-12
0,3,2,54,1024,1.0,size,restricted,1.4710189337188544,1.774425254966936,0.10178333697425639,0.06582696152867208,-1.3650531433669764,0.7146140275784438,-0.6492441432885911,-0.0243731279769825,2.5987926055141624,0.9413497629187034,1.9773356437297902,-1.0225806621534028,-2.3881409619080367,1.0724673999432595,0.14357437660247283,-2.355248311654553e-10,-0.6427569185479663,0.6379071257915987,1.7547112834320597,0.7726108879375218,-1.3524523751941082
0,4,2,54,1024,1.0,size,restricted,1.6111778059932094,0.35802517908075476,2.073996155102332,-2.1728257436170235,-0.7431801457951561,1.740792215143579,-2.2506768599518376,-0.7814766597531031,0.1451792282542428,2.121098161180176,-0.3309739036713827,1.9392908588622464,-0.07773216228893597,0.24988079648153158,-1.1419261944354997,0.7580263030241889,0.6300641856122113,-0.255006349041381,0.7303997292589369,1.3088865787157682,-0.1905625897759062
0,0,0,768,1024,inf,equal,unrestricted,1.3996391317351875,2.40157618668302e-11,-8.718579189015194e-11,-1.0495897287199225e-10,-1.518628496629782e-10,-19.999999964011305,2.493896160185571e-10,-1.6344954250578067e-10,2.418803020562315e-10,-2.989344795840313e-11,-7.972149123856832e-11,-4.316210852949723e-11,-2.540465938816517e-10,-4.6280627049709644e-12,-2.621583950262117e-10,2.2103278992040117e-10,-7.016982694334747e-11,-1.6673820447464216e-10,1.2169243195955845e-10,2.2878562344150942e-10,-1.215851916929629e-10
0,1,0,768,1024,inf,equal,unrestricted,0.9171929927082347,-2.0764162313647809e-10,-1.9656073514242303e-09,-1.796193130117472e-10,1.5259501366224274e-10,4.791800458796142e-10,9.70785661486011e-10,-4.0931707402171483e-10,-5.308734087322038e-10,4.658107283224056e-10,-3.0676704065083353e-10,2.0765075570625375e-09,-4.77925454878079e-10,1.086289962887362e-09,5.216723993315835e-10,9.463924582652903e-11,4.220453487449513e-11,19.999999945973116,5.399095322401092e-10,-5.655385020284542e-09,-1.504119191996315e-09
0,2,0,768,1024,inf,equal,unrestricted,0.8043898117890826,-1.6004741940501203e-09,5.403921747173306e-10,-9.550516194626342e-10,-1.2910554039989272e-09,1.659108931305532e-09,2.184420414113448e-09,-1.1757482176079537e-09,2.2657700287940936e-10,-9.121316067567868e-10,-19.999999949170224,-1.7442712935819216e-09,-1.1553572657708294e-10,1.807193840996993e-09,-4.624835715083041e-11,-2.913177130389628e-12,-1.8681688836713516e-09,-1.1205322548109436e-09,-2.5390161223043427e-10,-2.687692805477784e-09,1.3899341476949776e-10
0,3,0,768,1024,inf,equal,unrestricted,1.0833540157986852,4.936030747826189e-10,-1.4821510001118536e-10,8.091962853404006e-11,2.994314863177812e-10,5.376303378973465e-10,1.085366546709044e-10,3.302688876472775e-10,2.443066740088629e-10,-3.232469289614825e-10,-5.046173027159829e-10,19.999999962863715,-5.023416049450777e-10,2.6638814647304774e-10,-4.2162550429140276e-10,3.60352416637383e-10,-4.15381600423381e-10,-5.05666415148857e-10,4.777077742908143e-10,2.614849843515356e-10,3.6158954593821537e-10
0,4,0,768,1024,inf,equal,unrestricted,0.6223248680940948,-5.751023612891747e-12,-6.436648454448651e-11,1.1301839716446893e-10,-2.557517018328308e-10,1.6832186299500297e-10,6.40090183655608e-11,6.448820325245106e-11,-1.7318284887814605e-11,1.517036153396222e-11,2.1845905518342503e-11,1.5781444008432902e-10,5.666525031798747e-11,2.3230940685747399e-10,-19.999999996599758,-1.3298004071985244e-10,3.031166674626574e-11,-3.2598392758329502e-15,-4.35210962996442e-11,2.2735137956140825e-10,1.0634380746307942e-10
0,0,1,202,1024,inf,equal,unrestricted,1.8987287599665696,1.949993549065442e-09,-3.2974123689122237e-09,-19.999999777205222,-1.321813306790085e-09,2.3387400323026364e-09,2.114403805630567e-09,1.4980333371495898e-09,2.2474171342376913e-09,3.5262235482142036e-09,-5.592510292976303e-09,-9.678904096337416e-10,-1.455982569474113e-09,3.185219381637704e-09,-5.716364304845948e-09,-2.430560944041685e-08,-6.096560147178431e-10,-2.9957407472044443e-09,-1.4265481928709195e-09,-2.463577660418906e-08,2.9727485276561887e-09
0,1,1,202,1024,inf,equal,unrestricted,1.4847644784054082,-19.99999997019233,-1.4249876593522938e-09,-5.467100296381802e-12,-1.5600638485404066e-10,-2.366626902860268e-09,-5.668172896414328e-10,-1.0109136316329263e-09,7.200942961198725e-09,-4.922317163896426e-10,5.579164822941902e-10,2.0022111706231188e-10,5.832867058807551e-12,3.0303245555707137e-13,-3.0378071944156034e-09,2.723136581538569e-10,-1.1921439082961013e-10,2.5893104015215796e-11,2.201219429340248e-09,3.322727624321866e-11,1.4779052718803143e-10
0,2,1,202,1024,inf,equal,unrestricted,1.3451084431818379,1.278985717568326e-08,6.9759028165550715e-09,-7.309407974467992e-09,3.0937557248921485e-10,-1.205239204716331e-08,-7.776558791856403e-09,1.280660819188705e-08,-1.2495301797340774e-08,-5.809127974998756e-10,-1.4042437490614718e-09,-1.747415222298685e-09,-1.0446568478397147e-08,-19.9999997578084,-1.5772215614555328e-09,-2.9345239956694365e-10,-4.424251377790839e-10,1.5898223942669257e-09,-9.645920605275679e-09,-3.1961330997351917e-09,-3.6383596192678548e-09
0,3,1,202,1024,inf,equal,unrestricted,3.032880036850081,-3.0314200000493436e-10,2.275270393143458e-10,8.844197198054641e-11,9.891347566820801e-11,-1.8215661039887895e-11,3.4550327324501753e-10,5.01505008950305e-10,-8.127917931784775e-10,1.369570703425976e-10,8.306126093501004e-11,3.824255893503137e-11,19.999999956176016,1.4934162566407598e-10,2.106853374326179e-10,2.7033778275523466e-10,5.036786336841585e-10,-7.157163615111956e-10,-2.6335858151916934e-11,2.3945366600679622e-11,2.011772436182362e-10
0,4,1,202,1024,inf,equal,unrestricted,1.783719462288581,6.327889735884551e-10,-2.02693306292319e-09,2.73761940180411e-09,-8.325398485413342e-10,-1.2368216396502938e-09,7.622217188922494e-10,5.4480742588071656e-09,-9.011978670848266e-10,-1.3053955499475665e-08,1.2225722726034906e-09,19.999999903767176,5.254081017226993e-10,-7.191118479779066e-11,1.6111256364415753e-09,-7.342989243333022e-10,6.682060147351416e-10,-2.743101664583266e-09,-1.6409267954310857e-09,-3.5361611690928457e-10,-2.632631428826303e-09
0,0,2,54,1024,inf,equal,unrestricted,2.9797413643879205,1.681569637210556e-11,1.6116250491521743e-10,-6.418356520390647e-12,-1.4435275223504292e-10,-1.4300425579145104e-10,-4.542004292030778e-11,1.1897762955377336e-10,-2.88802915861256e-11,1.1482378531972105e-10,1.6655288355253858e-10,-19.999999995373386,4.187631186045592e-10,-7.0850884223737476e-12,-9.167207149286554e-11,-4.342780117102859e-10,-4.39216776511749e-10,-2.1806230893266187e-11,-6.8188173236237115e-12,-9.863747689741565e-11,-5.6120525323229035e-12
0,1,2,54,1024,inf,equal,unrestricted,2.842726779286659,3.162915711980323e-11,6.726018070468103e-11,-4.5905890204730684e-11,3.826979577642099e-11,1.3893300724749867e-11,6.599099623657282e-11,1.2466005989881233e-10,2.3382532982348657e-10,-6.998207862822017e-10,-6.569613649711034e-11,-3.2785505510700374e-11,1.1464460912563592e-10,19.999999995935703,4.966392397324826e-11,-5.175825609933483e-11,4.434725401245882e-11,-8.611932002848256e-11,5.680652955669049e-10,-1.1362013503450808e-11,-6.735596077186328e-11
0,2,2,54,1024,inf,equal,unrestricted,2.1863644230700974,4.468836396283222e-11,1.216526752676103e-09,-9.769140903174827e-11,-19.99999989774036,-5.978247153957838e-10,-2.395448468591643e-10,6.108884691279998e-11,4.957450953175429e-11,-2.8976464175574976e-11,2.393598572422712e-10,1.3972804006870836e-10,8.803877465122154e-09,1.3860797082714642e-10,-8.093896298866811e-08,1.3848427182040426e-10,-5.488965735374372e-10,-2.628894576069164e-10,-2.2054701023229048e-10,1.9407552834821237e-10,3.453684789944304e-11
0,3,2,54,1024,inf,equal,unrestricted,2.8604521831711702,1.8892984603476853e-11,1.1081318095438135e-11,3.614367885585028e-11,-3.76293389784121e-09,-5.962400732549122e-11,2.4605912734308946e-11,5.91515682392892e-11,4.3885700542121796e-08,-2.263286393542874e-11,-1.5617235061048676e-11,-3.794255765724834e-09,-19.999999929691516,-4.93193613883437e-11,1.0887857026587194e-11,5.7277854177619566e-11,-3.7671069811129794e-10,-5.1500449164739705e-11,1.369345759569128e-10,-4.7356137298856224e-11,-2.6058433218274613e-09
0,4,2,54,1024,inf,equal,unrestricted,3.078157233253452,1.3493018238754262e-11,1.7185426045615048e-09,-19.999999897688088,-1.394887265002889e-09,2.0128534799160026e-09,-6.73509763055575e-08,-1.3926864085362714e-09,-9.086579389043124e-11,2.4825680910590567e-09,-1.4888177686924657e-09,9.715417261696498e-10,-2.1166097294879975e-10,5.468575973699985e-11,-5.80109726981987e-09,-4.043094509223169e-11,8.156728704889519e-11,-4.271670994647099e-10,1.634458066973324e-10,6.80187785871405e-10,-9.35784778727381e-11
0,0,0,768,1024,inf,equal,restricted,0.16903838744191513,-0.7300347307233034,-0.24739419596168724,-0.08462897768845566,-0.7228490792870351,-0.8765689454295315,-0.06301779379709196,0.05333795367313291,0.5573527322164142,-0.12634828738456566,-0.04966044979405401,-0.15557669035739208,-0.18156014603980541,0.4403670022799866,-0.05424726970532521,0.1992871701932236,-0.016293384370888946,-0.4956503397153256,0.4095004417569225,0.2937072983216164,-0.45567497818699115
0,1,0,768,1024,inf,equal,restricted,0.15152806060263702,-0.1525180359767885,-0.43049283012880724,-0.24672588304459947,0.08184027376044394,0.10048118488762293,-0.09746355975706816,-0.12236214507069075,-0.34612067419213277,0.19187068782077268,0.14203251355518232,0.5972725034428723,-0.13700278663222995,0.6930666586561173,0.3166978983678263,-0.22155792385729547,0.11287440857085386,0.3580798932160889,0.41903091135722237,-0.7116181290098899,-1.1485820369793505
0,2,0,768,1024,inf,equal,restricted,0.14533813222936962,-0.7154537815739536,0.34773767464535965,-0.24109403852237166,-0.32230272285821554,0.3599832226021636,0.16514294898593646,0.06136801567525257,0.2810216143221044,-0.5359615019589122,-0.43326904938665056,-0.5429179822073641,0.08467866079851642,0.7016650155784064,-0.06256754010948512,-0.20438672105198896,-0.49836489904705433,-0.44621679197469294,0.19079030884658732,-0.5488046559733332,-0.33238112811096837
0,3,0,768,1024,inf,equal,restricted,0.15256861294051724,0.1827671931566198,0.1448826185393578,0.314639168894689,0.18706012561930352,0.3090958379366464,-0.07536249554175999,0.7240077170796898,0.32699473389695605,-0.2576790535025158,-0.1597167495866028,0.8808651944557143,-0.4432176671283714,0.5254474431303958,-0.031164874673378515,-0.0038203970837333867,-0.20329919005405603,-0.7994592881450526,0.729634703617976,0.1397499190008943,-0.18914502728274687
0,4,0,768,1024,inf,equal,restricted,0.1423364283134083,-0.22887762161556527,-0.25791268922606,0.5470636842622214,-0.6147820993749953,0.4607878209224045,0.04528159041043221,0.6464982018440381,-0.17127648926333033,0.1151483677600186,0.4056075867385156,0.39777956119786095,0.5261175491563456,0.6963078402019263,-0.24058829220467154,-0.7386196835124339,0.2907055357314427,-0.350239978256665,-0.02132019359240479,0.7425551827458368,0.1488760496724867
0,0,1,202,1024,inf,equal,restricted,0.48775224375108717,0.714589551248893,-0.25879708268247964,-0.9471948167432857,-0.13136662964850412,0.632162419591345,0.4634674590213189,0.7729302733861224,0.8742190147747328,1.2918028376645851,-0.2277461183608265,0.3104778956093486,-0.21929767932469144,0.6450474351926146,-0.4569535377458444,-1.0573208581593991,0.2731927958363432,-0.24954697596952036,0.1900513794829652,-1.0856592756383832,0.82781625090722
0,1,1,202,1024,inf,equal,restricted,0.6310305575225881,-0.6305791395416689,-0.275702664781706,0.6618909410567589,-0.29407367799157913,-1.1001514929173102,-0.68733616191798,-0.5847126620089372,2.010762231875295,-0.027355435745260726,1.4129605325809729,1.3228330077683146,0.14088653085306477,0.12384315520881131,-0.7823281281808829,0.9712750434591488,0.21958453662492783,0.634427512710648,1.5377566176725992,0.38020575781093285,0.8590206647146819
0,2,1,202,1024,inf,equal,restricted,0.5045440715066775,1.7940381403837746,1.082831966263099,-0.08037200822534823,0.2286067728601452,-0.647534343012085,-0.9599143077368484,1.6947487246327526,-0.7701655297450677,0.7824725343553379,0.2607513940724452,0.2270786429475864,-0.8163219047689284,-1.6007593768842168,0.12571604898107067,0.6703491988277593,0.5941959826783489,0.8486013634828655,-0.41393876327811724,0.08546921503208546,-0.417874708697314
0,3,1,202,1024,inf,equal,restricted,0.7886097959997764,-0.5148997355376117,1.272099133647911,1.3465341759336724,0.004005053686693739,-0.153060863987662,0.7496034501397709,1.7837492874111647,-0.49635228599929015,1.3463007362361077,0.8373016571715309,0.8766942748224341,2.687598917818093,0.34056829271267264,1.3526507157802474,0.600071766807889,1.2201498827615747,-0.49272939029837204,0.4041803962229294,0.5457151825063661,0.36410687672250197
0,4,1,202,1024,inf,equal,restricted,0.6266650192429462,0.8851253390218273,-0.19894074874976322,1.6953952249371609,-0.2502215673418328,-0.3307892583393769,0.23925375667210858,1.8947955822711011,0.37595899483455153,-0.6897359773278522,0.9878203055857431,2.664962431337607,0.7594314818895701,0.13475576593187374,1.734809977123899,0.11139926110861406,0.7050718092291812,-0.12583708684260983,-0.11028963725619986,0.38688491127478597,-0.37369031613490744
0,0,2,54,1024,inf,equal,restricted,1.2476235899086223,0.6708732055600446,1.3077330376352887,0.6231403618851271,-0.7007385422732869,-0.5831426083087302,-0.6605338782228204,1.480492667183582,0.2704438802430988,1.368306657585157,1.3869839065416378,-1.2311642328188468,1.6500050766237777,0.1603269702165997,-0.14436003961849025,-1.110138538488266,-0.7833049101187485,-0.19158862507095573,0.5571703239975161,-0.32945469708043384,-0.08336527259304914
0,1,2,54,1024,inf,equal,restricted,1.3734047254428092,0.85630008729855,1.2290386227675454,0.44761425632203866,0.5270271348541299,0.5134431327931919,0.3969798482491084,1.6168204379590847,1.6870759710159975,-0.9672058019499904,-0.14588724383976717,0.18089975962774757,1.4170122989536975,1.7877818846492946,1.3276165883396742,-0.1501036010151416,1.0511914808624423,-0.7097646409759917,2.2448324278179324,0.20952989505053088,-0.40170479695136635
0,2,2,54,1024,inf,equal,restricted,0.9006398855106471,0.4508244270678919,1.4660949110761143,-0.08633759856915191,-1.6511207399849306,-0.8698525288614318,-1.0439501671717222,0.28553603937029653,0.49600476998184356,0.34681144567269884,0.826385124028236,0.6240267008175608,1.8207888298287906,0.99548618683024,-0.8550743574138107,0.5559863569135385,-0.7233967132932949,-0.5359919502179517,-0.3913102435203845,0.5650740722301124,-0.008682851958167606
0,3,2,54,1024,inf,equal,restricted,1.023202814520138,0.9416813277016665,0.029777718150181463,0.043917488773027605,-0.8598568491133362,0.7674565575409551,-0.8162817056610203,-0.06277564121668774,1.6232528371345794,0.30971029244677695,1.40700809495167,-0.9914930285120067,-1.4202723275051514,0.8044176892203823,0.25652757363090667,-0.3043075532084316,-0.5291624624869533,0.1336279837430292,1.2614531787781933,0.46221335129566066,-1.2908301448773254
0,4,2,54,1024,inf,equal,restricted,1.1695171920216265,0.297655263302809,1.1527723760667683,-1.6005268142214357,-0.49767674682539287,1.3566216075758175,-1.867586758860666,-0.7968263530533906,-0.03606879154813713,1.4068726822304667,-0.2652264914685907,1.383706255455891,0.0974987893911674,0.3457898674321763,-0.6733353274114567,0.4033223250307181,0.5908629852357282,-0.2666569325022775,0.47341652806523404,0.8716265267393938,-0.20987842003939788
0,0,0,1536,2048,1.0,size,unrestricted,0.5884126205652263,-6.00888397127561e-10,9.18340702721777e-12,-5.33059619553097e-10,-3.1609426426949216e-10,-5.261703786655594e-10,-1.7364222094860002e-10,-5.059183918290352e-10,6.440891815756113e-11,3.5645633882045297e-10,-2.855457095669115e-10,-2.6008695473412905e-11,-4.3179283940753737e-10,3.7794018538061184e-10,-4.778483822406046e-10,-2.4313576923061884e-11,9.061673359801174e-11,4.5582228399330933e-10,3.7182000939605553e-09,19.999999959957034,5.204073086483854e-10
0,1,0,1536,2048,1.0,size,unrestricted,0.6894982511891299,2.579560803418286e-10,1.1792103353602547e-11,-2.609832854628505e-10,-1.97379099120539e-10,3.9858945366703884e-10,2.4312538575254393e-10,-3.6451838230937404e-10,-3.773842756357421e-10,-2.88687402135756e-10,-2.6243455477385116e-10,7.60503400540978e-09,-2.557673657668597e-10,4.0723948860930806e-10,9.81602473663231e-11,4.069219616687748e-10,-6.265853815492265e-11,19.999999961794142,3.702777945364024e-10,-1.895257202087142e-10,-4.042613707288466e-10
0,2,0,1536,2048,1.0,size,unrestricted,0.5267942737441841,-4.1753798993889475e-10,-4.094510114159331e-10,-5.458779709343134e-10,-1.1554658743162735e-09,1.5422757317024938e-08,1.5209740171602415e-09,1.4340199710713443e-09,9.712647612281489e-10,1.1525542401491636e-10,-19.99999992482306,4.962430896398543e-10,8.066757389928257e-10,-1.6725247309621857e-10,2.9520450873078767e-10,-1.146486077970819e-09,-5.760392798442672e-10,-6.578027270593209e-10,-4.3724115244100646e-10,-1.0934780176210994e-09,4.236646250851705e-10
0,3,0,1536,2048,1.0,size,unrestricted,0.5351947861282546,4.6617073120631626e-11,-5.165108015025696e-10,3.4422400938773486e-11,5.0915562835562253e-11,-3.877955395525787e-11,2.6001792693334852e-11,-2.647218354627133e-11,-1.6976709280455347e-13,1.898040399294132e-11,-1.0485439865572137e-09,6.826775120111061e-11,-19.999999994939202,4.2805029549872876e-10,-7.911046362729888e-11,-1.4758069103941608e-13,-6.155466562832785e-11,-8.042846128556288e-11,2.485441808231036e-10,3.791462883921769e-11,3.3271180349860746e-11
0,4,0,1536,2048,1.0,size,unrestricted,0.64537600372105,-1.526122913377002e-10,-9.118793411449155e-11,-2.5404408707717463e-10,4.529647394589972e-11,1.5465511110176603e-10,1.0065603073110576e-10,1.570753014364645e-11,-9.581501158208119e-11,-8.207377078916236e-11,2.754265864968241e-10,-5.728716198808501e-12,-3.040858969750079e-10,3.382919245684439e-11,3.8940280714676414e-11,-2.2601482236390788e-10,19.99999996409229,-1.3501168917332036e-10,-3.367475554398442e-11,2.9636219205558444e-10,1.9025672342542328e-10
0,0,1,406,2048,1.0,size,unrestricted,1.7768919202440145,-6.156538611286674e-11,-5.169866242162779e-10,-19.999999958080508,7.125796976966594e-11,1.038622346799175e-10,3.5468774947809137e-10,2.9984044852232896e-10,-1.006439429834669e-10,-1.8199902677632453e-10,-1.4185343838584195e-09,-8.602448283047423e-11,2.1668028158772053e-10,8.78691208237836e-12,4.6947763170618174e-11,-7.525699154493441e-10,-1.73744329375944e-10,-3.304326887582855e-10,-2.722048921609052e-10,-4.0346367521321563e-10,-2.4260916103969286e-10
0,1,1,406,2048,1.0,size,unrestricted,1.3098011375795495,-3.7996451000570804e-10,-19.999999952416566,-2.4257525038490936e-10,-4.963396289598139e-10,-1.2189509276520464e-09,3.282108491560341e-11,-3.751436030173376e-11,1.5981318992135168e-09,-6.335294285966267e-10,9.668889062239683e-10,2.6216043275276366e-10,-9.35446508390382e-10,1.491753546877911e-09,-2.0975636129682827e-09,6.770311941193415e-10,-8.563449800996714e-12,-1.7675978058700905e-10,1.9171674413988999e-10,-6.265308137010466e-10,2.7154521750780957e-10
0,2,1,406,2048,1.0,size,unrestricted,0.9348328412745076,1.4421090817796099e-08,8.24226950467206e-10,-7.283147090916839e-10,-1.1038024956101382e-09,-2.4340983913267412e-09,1.7479610344863556e-09,19.999999851736288,-1.5019052619976476e-09,1.3371965520764628e-09,3.4715968540591005e-10,-3.0960128487312e-09,-7.285249038954791e-09,-1.238745929905985e-09,-1.1286840441147056e-08,-1.1148140995062936e-09,9.269178867419726e-09,2.8386858343552135e-09,-2.258893133531218e-09,2.712976078169468e-09,1.0270797095068871e-09
0,3,1,406,2048,1.0,size,unrestricted,1.179717295489909,-2.0365599527249425e-09,6.592280523964035e-11,2.0230866149049555e-09,-1.2509918721112829e-09,-6.904726403215082e-10,1.2227235545626619e-08,6.464130160554969e-09,-1.9775860418238105e-08,1.000144027495631e-10,-3.199404587338036e-10,2.651065050318689e-09,19.99999979763041,1.4693947341036527e-09,5.993599050863444e-10,-7.400238765865954e-10,1.914173767189837e-09,-2.368270113731077e-08,-1.8209210994676535e-09,-7.503382914704829e-09,1.2977479188382706e-09
0,4,1,406,2048,1.0,size,unrestricted,1.0577000362629927,-6.094914805169295e-11,-1.2017455595549735e-10,19.999999991812594,2.1556847215997544e-11,-3.215311200152043e-10,-1.9007879380970164e-10,8.794882841485641e-10,-4.2447875078110524e-11,-6.844703188967427e-11,-1.6894796975385686e-11,1.2670585644436415e-09,7.437857872824194e-11,4.270097832870805e-11,1.8519277875011186e-10,-1.7150246569758586e-10,-5.85217268343225e-11,-4.2785216539936616e-10,-1.904348669700193e-10,-9.956605425311313e-11,-3.226906138940192e-11
0,0,2,106,2048,1.0,size,unrestricted,2.545310234021305,2.7121340011796523e-11,1.0565438861643024e-10,-7.892598773791385e-11,-7.338474144838168e-11,-4.839153696726035e-11,-1.565208204648751e-11,-2.9935498307590824e-12,2.3595895973505092e-12,4.48394017756099e-12,1.1161302151360127e-10,6.562392142521836e-12,19.99999999706036,1.8651773062701823e-11,1.3569266699471321e-11,-1.7647754511607008e-10,-4.360350193572627e-10,5.724078780899681e-11,4.1518336757520894e-11,-2.0369549885648845e-11,-2.1578760735829073e-11
0,1,2,106,2048,1.0,size,unrestricted,2.606898621421175,-6.0898533043750716e-12,1.734825134827306e-11,-1.6110300546939702e-10,7.046867726672345e-11,4.550903477027355e-11,2.6243645889600756e-10,1.3852677598884998e-10,5.156002741087418e-11,-1.1272579115725236e-10,-8.075520086370677e-11,3.444345667870568e-11,1.2915601086374022e-10,4.8870379963975045e-11,3.2942503943671937e-11,-5.172066479576226e-12,2.880495645160422e-11,-1.5717805465979785e-11,19.9999999966979,3.8233734846146446e-11,-2.6660541334032933e-10
0,2,2,106,2048,1.0,size,unrestricted,2.8283855935914346,3.45870844918277e-10,1.2511118508259636e-09,-1.1503811542527918e-09,-19.99999995757857,-1.9826267719014332e-10,-2.8184801222377776e-09,-4.841764933098043e-10,5.344122902426349e-10,4.099093857263018e-11,2.790933755134706e-10,6.187442677943278e-10,9.81151930101809e-10,6.392189261119378e-10,-1.0038279043293794e-09,5.563875265700609e-10,-2.862931031941553e-10,7.751286541946983e-11,6.310576028964148e-11,1.0761736697617462e-09,-1.1222109160227845e-09
0,3,2,106,2048,1.0,size,unrestricted,2.2404487322118944,8.661399052871736e-11,3.679548676798303e-11,-2.292461381883414e-11,-7.894155484837208e-11,-1.6630121965429732e-12,8.017649863212385e-11,-7.933242743100177e-11,4.484925497423771e-10,1.5370381630436297e-10,-1.7061298659291425e-11,-5.6188377881258394e-11,-5.781384476602537e-10,1.0847810295982326e-10,-3.994865657326374e-11,-1.3600904970069463e-10,-1.3965778230867474e-10,3.4144138332304355e-11,3.178392149706348e-11,-2.3263049179856338e-10,-19.99999999486934
0,4,2,106,2048,1.0,size,unrestricted,2.10296512862895,7.781105509207754e-10,1.451781557883294e-09,-19.999999963916686,-1.6720290795793134e-09,1.5725993406526239e-09,2.929650708239996e-10,-3.9414792782593455e-10,-5.453750567116521e-10,9.556073940521127e-10,-6.507312799720169e-10,2.7377635004115374e-09,-1.1877763627935408e-11,1.181379699626266e-09,-1.2008848871412931e-09,-4.4047070818613665e-09,-9.046058385757976e-10,-3.6170347532920535e-10,1.353312725819999e-09,1.783127248557707e-09,-1.3226961916747106e-10
0,0,0,1536,2048,1.0,size,restricted,0.5228793648061655,-2.142571852941364,6.318183053132779e-13,-0.20684097432091705,-3.307283057975475e-12,-7.357100377153942e-11,-1.5761391773999562e-12,-1.409977392352977e-11,1.1942687337396238e-12,8.172558370201097e-12,-1.8904587359717068e-12,4.167360310455336e-13,-5.532662759750819e-12,7.376991238132877e-12,-1.1716459030736908e-11,-6.2253167823834e-14,1.5853409224600451e-12,2.2391493302614846e-11,7.628241603798451,8.619620414783334,1.4027251540022578
0,1,0,1536,2048,1.0,size,restricted,0.6469732611986437,-2.1694246706412327e-11,-4.487548363959822e-12,1.7474019462283206e-11,1.3203009469423814e-11,-3.1659426331823175e-11,1.5943945844004857e-11,2.627356507615729e-11,3.157360604992959e-11,1.9411236167556878e-11,1.719136910464726e-11,8.04529986848147,1.8819087437692542e-11,-3.294201832511304e-11,2.879617979332663,-3.237801245867945e-11,2.190707992916553e-12,9.075082150190465,-3.006737241773935e-11,-2.8434435553547844e-11,3.102615979111494e-11
0,2,0,1536,2048,1.0,size,restricted,0.4667639722970933,3.4543276067182544e-12,3.4957929096099954e-12,4.491601650840443e-12,-6.072680054812977e-11,7.592526562202278,1.6457059245900187,3.390261828808682,2.0160045217742347e-11,-2.5898887281569704e-12,-7.371505683490065,-5.241689925738067e-12,2.4259490588526933e-12,1.4321604044169529e-12,-4.2342101090455246e-12,-3.3118262286681435e-11,4.782676178628591e-12,5.1875723208376575e-12,3.959669718669486e-12,-2.4238303831490205e-11,-5.052791405825213e-12
0,3,0,1536,2048,1.0,size,restricted,0.5187570498083722,1.4305438984636226e-12,-2.9675439925322626,1.0027843388167758e-12,1.5191383883065413e-12,-9.668430075126174e-13,6.507578035180836e-13,-6.278330127260017e-13,1.6226380573237044e-14,5.552163576161663e-13,-4.849868833839428,2.350594534661326e-12,-6.135232438474033,5.525408625811385,-2.5330422449196642e-12,6.356712481639013e-14,-1.779374205548222e-12,-2.718481638481012e-12,0.521946109362568,1.0051670562993204e-12,9.279617146865158e-13
0,4,0,1536,2048,1.0,size,restricted,0.531288363030416,1.491056819463138e-12,2.4836709102529914e-13,2.4778242181714565e-12,-1.4584195623924897e-12,-2.4958222762815858e-12,-1.6582677098415044e-12,-8.581761167418903e-13,9.53476429007472e-13,1.8243927821132773e-13,1.1954594531188783e-11,-4.818335706242652e-13,-7.089522949643303e-13,-8.937814801959769e-13,-4.4964981143011125,2.3626764181962554e-12,10.070561870843898,1.7522510524750812e-12,-5.853049271453095e-14,1.620313717121109,3.8126262972687988
0,0,1,406,2048,1.0,size,restricted,0.825733072103746,0.293945248414305,-1.2124717324849887,-4.04061185461074,0.5125576386535656,1.048798306314761,0.8849732744051613,2.0705795208192734,-2.233799053588377e-11,-1.6739146129986495e-10,-2.5766103502282847,0.4623396429535451,1.285995145992737,0.3078326509102779,0.5191872934936251,-2.336075948357548,-5.139090799589863e-10,-0.8012803116415808,-0.4090408369611616,-0.7410881277706939,-0.4966121124212339
0,1,1,406,2048,1.0,size,restricted,0.7842422465315568,-1.1173718601457157e-12,-3.9422351743129687,-1.862003666173927e-12,-0.25026117673436077,-1.5405038577865093,-2.9265871219999683e-13,1.1552525318765372e-12,2.9414053669800793,-1.9640258971770822e-10,2.582707926771276,0.13093073546720088,-1.154101067041297,2.858772992598463,-2.318288243130515,1.6007677475104338,6.4929074478014426e-12,-2.4710587050304426e-12,5.6247424886108415e-11,-0.2744236362145476,0.40560207511458235
0,2,1,406,2048,1.0,size,restricted,0.715667173870259,4.375238794700534,1.8471036289067495e-11,-1.792775405665413e-13,-3.855422272718587e-12,-1.6487864109413497e-11,2.083706669553275e-11,4.890694348789202,-6.040248790061027e-12,0.2900162652973547,1.1300208803814304e-11,-0.7104263509606281,-1.6863035357799192,-1.2150562853964777e-11,-2.0272275106566475,-2.504963231281435e-12,3.410099790366619,1.3160652715845798,-4.166838850495776e-11,1.2939281315877917,1.20585740561048e-11
0,3,1,406,2048,1.0,size,restricted,0.8613885015422734,-8.63051014660271e-12,4.371744353908977e-12,0.9700768264747432,-1.5559037233836475e-12,-1.8476445983524002e-13,2.586694508436821,2.6875553864616863,-2.5228732676955135,8.679633689703911e-12,-2.3682404449699287e-13,1.4143859606358855,4.389413770168345,0.5213301882050335,1.7350948522959243e-11,1.8696804717710593e-13,0.8418270203174855,-2.678926032581744,-7.300515826388573e-13,-1.3553964466928223,0.03152059176318594
0,4,1,406,2048,1.0,size,restricted,0.8787448340224947,-3.2300770556458835e-12,-1.4741553315576522e-11,4.701786099344025,3.460447192034952e-12,-1.3875464727697986,-1.3113312506926331,3.807753343908348,-1.7739580535682596e-12,-4.6396399011096355e-12,-2.434397327173415e-13,4.594205577714755,0.07993278476501618,1.1569123077442977e-11,1.9289724895259337,-0.39738706755595304,-3.2799027193021713e-12,-1.6048535717916315,-0.18623134181240922,-9.273607088082312e-12,-2.3655071967542956e-12
0,0,2,106,2048,1.0,size,restricted,1.2360729070056746,1.026776367686464,1.9262488013872152,-0.5198376100200565,-0.7951618513319063,-0.29186712885708455,-0.49938251338997147,0.6441076591015242,0.5650758224750485,0.8225608473234208,2.097038250664187,0.8552136898403428,2.8804879754236348,0.7072109495896575,0.6875505368861247,-1.2642768913393247,-1.673686599131685,1.355454207680167,1.2710491533685586,0.020494910411293442,-0.04135462063656843
0,1,2,106,2048,1.0,size,restricted,1.5002419427641216,0.14884934008892411,0.6950467095642405,-0.7892250851702516,1.0906371370783163,0.9137224684482264,1.8202715877491664,2.1071821339926564,1.044909738298736,-0.6828965275806963,-0.36599025735423685,1.0685663639770266,1.9154412998144978,0.825337747392642,0.860467469807675,7.796803434704596e-12,0.7462255197621125,-6.020947261725779e-13,2.7323531540149517,0.9480237967898777,-1.2448536630142755
0,2,2,106,2048,1.0,size,restricted,1.039656404289418,0.932933888741196,1.8518040921029613,-0.5280590308234174,-2.7489565351629714,0.07178004692274743,-1.863848843079062,-0.04194915394371931,1.1040528068671427,0.6833960574759298,1.0657983416332801,1.2772826377334912,1.5756882939910097,0.8697373712174614,-0.5811331028412812,1.2248568519692633,0.11268938858435687,0.6002352358441131,0.37378736838417453,1.3443608758017667,-0.8168024541232694
0,3,2,106,2048,1.0,size,restricted,1.037240336828367,1.500355247001442,0.8754536533879773,0.3333569851900634,-0.5370200940400452,0.2839604604884007,0.5054067086664051,-0.377996746991902,2.1797656096567963,1.6647983145377991,0.5966499093224427,-0.14820915743041008,-1.4759834155936873,1.1139823919532224,-0.25777109911021423,-0.6174698093746462,-0.7407569453268225,0.5874133547281908,0.739326128175538,-1.103321665769347,-1.8482799796907208
0,4,2,106,2048,1.0,size,restricted,0.9367351905938957,1.1948929892345672,1.6086405954688092,-2.0928338290449284,-0.6382025540846766,1.6668309962539216,0.3090725547365237,0.16443000305310806,-0.31066256996664765,1.5858962694311756,0.2254789789675044,2.118308606365115,0.4735490735467833,1.0677203281561367,-0.5778358938337257,-1.1390503373794862,-0.5336450954600229,-0.15267075859077298,1.5213026133274783,1.453324814477826,0.20170935344339708
0,0,0,1536,2048,inf,equal,unrestricted,0.5884126205652263,-6.00888397127561e-10,9.18340702721777e-12,-5.33059619553097e-10,-3.1609426426949216e-10,-5.261703786655594e-10,-1.7364222094860002e-10,-5.059183918290352e-10,6.440891815756113e-11,3.5645633882045297e-10,-2.855457095669115e-10,-2.6008695473412905e-11,-4.3179283940753737e-10,3.7794018538061184e-10,-4.778483822406046e-10,-2.4313576923061884e-11,9.061673359801174e-11,4.5582228399330933e-10,3.7182000939605553e-09,19.999999959957034,5.204073086483854e-10
0,1,0,1536,2048,inf,equal,unrestricted,0.6894982511891299,2.579560803418286e-10,1.1792103353602547e-11,-2.609832854628505e-10,-1.97379099120539e-10,3.9858945366703884e-10,2.4312538575254393e-10,-3.6451838230937404e-10,-3.773842756357421e-10,-2.88687402135756e-10,-2.6243455477385116e-10,7.60503400540978e-09,-2.557673657668597e-10,4.0723948860930806e-10,9.81602473663231e-11,4.069219616687748e-10,-6.265853815492265e-11,19.999999961794142,3.702777945364024e-10,-1.895257202087142e-10,-4.042613707288466e-10
0,2,0,1536,2048,inf,equal,unrestricted,0.5267942737441841,-4.1753798993889475e-10,-4.094510114159331e-10,-5.458779709343134e-10,-1.1554658743162735e-09,1.5422757317024938e-08,1.5209740171602415e-09,1.4340199710713443e-09,9.712647612281489e-10,1.1525542401491636e-10,-19.99999992482306,4.962430896398543e-10,8.066757389928257e-10,-1.6725247309621857e-10,2.9520450873078767e-10,-1.146486077970819e-09,-5.760392798442672e-10,-6.578027270593209e-10,-4.3724115244100646e-10,-1.0934780176210994e-09,4.236646250851705e-10
0,3,0,1536,2048,inf,equal,unrestricted,0.5351947861282546,4.6617073120631626e-11,-5.165108015025696e-10,3.4422400938773486e-11,5.0915562835562253e-11,-3.877955395525787e-11,2.6001792693334852e-11,-2.647218354627133e-11,-1.6976709280455347e-13,1.898040399294132e-11,-1.0485439865572137e-09,6.826775120111061e-11,-19.999999994939202,4.2805029549872876e-10,-7.911046362729888e-11,-1.4758069103941608e-13,-6.155466562832785e-11,-8.042846128556288e-11,2.485441808231036e-10,3.791462883921769e-11,3.3271180349860746e-11
0,4,0,1536,2048,inf,equal,unrestricted,0.64537600372105,-1.526122913377002e-10,-9.118793411449155e-11,-2.5404408707717463e-10,4.529647394589972e-11,1.5465511110176603e-10,1.0065603073110576e-10,1.570753014364645e-11,-9.581501158208119e-11,-8.207377078916236e-11,2.754265864968241e-10,-5.728716198808501e-12,-3.040858969750079e-10,3.382919245684439e-11,3.8940280714676414e-11,-2.2601482236390788e-10,19.99999996409229,-1.3501168917332036e-10,-3.367475554398442e-11,2.9636219205558444e-10,1.9025672342542328e-10
0,0,1,406,2048,inf,equal,unrestricted,1.7768919202440145,-6.156538611286674e-11,-5.169866242162779e-10,-19.999999958080508,7.125796976966594e-11,1.038622346799175e-10,3.5468774947809137e-10,2.9984044852232896e-10,-1.006439429834669e-10,-1.8199902677632453e-10,-1.4185343838584195e-09,-8.602448283047423e-11,2.1668028158772053e-10,8.78691208237836e-12,4.6947763170618174e-11,-7.525699154493441e-10,-1.73744329375944e-10,-3.304326887582855e-10,-2.722048921609052e-10,-4.0346367521321563e-10,-2.4260916103969286e-10
0,1,1,406,2048,inf,equal,unrestricted,1.3098011375795495,-3.7996451000570804e-10,-19.999999952416566,-2.4257525038490936e-10,-4.963396289598139e-10,-1.2189509276520464e-09,3.282108491560341e-11,-3.751436030173376e-11,1.5981318992135168e-09,-6.335294285966267e-10,9.668889062239683e-10,2.6216043275276366e-10,-9.35446508390382e-10,1.491753546877911e-09,-2.0975636129682827e-09,6.770311941193415e-10,-8.563449800996714e-12,-1.7675978058700905e-10,1.9171674413988999e-10,-6.265308137010466e-10,2.7154521750780957e-10
0,2,1,406,2048,inf,equal,unrestricted,0.9348328412745076,1.4421090817796099e-08,8.24226950467206e-10,-7.283147090916839e-10,-1.1038024956101382e-09,-2.4340983913267412e-09,1.7479610344863556e-09,19.999999851736288,-1.5019052619976476e-09,1.3371965520764628e-09,3.4715968540591005e-10,-3.0960128487312e-09,-7.285249038954791e-09,-1.238745929905985e-09,-1.1286840441147056e-08,-1.1148140995062936e-09,9.269178867419726e-09,2.8386858343552135e-09,-2.258893133531218e-09,2.712976078169468e-09,1.0270797095068871e-09
0,3,1,406,2048,inf,equal,unrestricted,1.179717295489909,-2.0365599527249425e-09,6.592280523964035e-11,2.0230866149049555e-09,-1.2509918721112829e-09,-6.904726403215082e-10,1.2227235545626619e-08,6.464130160554969e-09,-1.9775860418238105e-08,1.000144027495631e-10,-3.199404587338036e-10,2.651065050318689e-09,19.99999979763041,1.4693947341036527e-09,5.993599050863444e-10,-7.400238765865954e-10,1.914173767189837e-09,-2.368270113731077e-08,-1.8209210994676535e-09,-7.503382914704829e-09,1.2977479188382706e-09
0,4,1,406,2048,inf,equal,unrestricted,1.0577000362629927,-6.094914805169295e-11,-1.2017455595549735e-10,19.999999991812594,2.1556847215997544e-11,-3.215311200152043e-10,-1.9007879380970164e-10,8.794882841485641e-10,-4.2447875078110524e-11,-6.844703188967427e-11,-1.6894796975385686e-11,1.2670585644436415e-09,7.437857872824194e-11,4.270097832870805e-11,1.8519277875011186e-10,-1.7150246569758586e-10,-5.85217268343225e-11,-4.2785216539936616e-10,-1.904348669700193e-10,-9.956605425311313e-11,-3.226906138940192e-11
0,0,2,106,2048,inf,equal,unrestricted,2.545310234021305,2.7121340011796523e-11,1.0565438861643024e-10,-7.892598773791385e-11,-7.338474144838168e-11,-4.839153696726035e-11,-1.565208204648751e-11,-2.9935498307590824e-12,2.3595895973505092e-12,4.48394017756099e-12,1.1161302151360127e-10,6.562392142521836e-12,19.99999999706036,1.8651773062701823e-11,1.3569266699471321e-11,-1.7647754511607008e-10,-4.360350193572627e-10,5.724078780899681e-11,4.1518336757520894e-11,-2.0369549885648845e-11,-2.1578760735829073e-11
0,1,2,106,2048,inf,equal,unrestricted,2.606898621421175,-6.0898533043750716e-12,1.734825134827306e-11,-1.6110300546939702e-10,7.046867726672345e-11,4.550903477027355e-11,2.6243645889600756e-10,1.3852677598884998e-10,5.156002741087418e-11,-1.1272579115725236e-10,-8.075520086370677e-11,3.444345667870568e-11,1.2915601086374022e-10,4.8870379963975045e-11,3.2942503943671937e-11,-5.172066479576226e-12,2.880495645160422e-11,-1.5717805465979785e-11,19.9999999966979,3.8233734846146446e-11,-2.6660541334032933e-10
0,2,2,106,2048,inf,equal,unrestricted,2.8283855935914346,3.45870844918277e-10,1.2511118508259636e-09,-1.1503811542527918e-09,-19.99999995757857,-1.9826267719014332e-10,-2.8184801222377776e-09,-4.841764933098043e-10,5.344122902426349e-10,4.099093857263018e-11,2.790933755134706e-10,6.187442677943278e-10,9.81151930101809e-10,6.392189261119378e-10,-1.0038279043293794e-09,5.563875265700609e-10,-2.862931031941553e-10,7.751286541946983e-11,6.310576028964148e-11,1.0761736697617462e-09,-1.1222109160227845e-09
0,3,2,106,2048,inf,equal,unrestricted,2.2404487322118944,8.661399052871736e-11,3.679548676798303e-11,-2.292461381883414e-11,-7.894155484837208e-11,-1.6630121965429732e-12,8.017649863212385e-11,-7.933242743100177e-11,4.484925497423771e-10,1.5370381630436297e-10,-1.7061298659291425e-11,-5.6188377881258394e-11,-5.781384476602537e-10,1.0847810295982326e-10,-3.994865657326374e-11,-1.3600904970069463e-10,-1.3965778230867474e-10,3.4144138332304355e-11,3.178392149706348e-11,-2.3263049179856338e-10,-19.99999999486934
0,4,2,106,2048,inf,equal,unrestricted,2.10296512862895,7.781105509207754e-10,1.451781557883294e-09,-19.999999963916686,-1.6720290795793134e-09,1.5725993406526239e-09,2.929650708239996e-10,-3.9414792782593455e-10,-5.453750567116521e-10,9.556073940521127e-10,-6.507312799720169e-10,2.7377635004115374e-09,-1.1877763627935408e-11,1.181379699626266e-09,-1.2008848871412931e-09,-4.4047070818613665e-09,-9.046058385757976e-10,-3.6170347532920535e-10,1.353312725819999e-09,1.783127248557707e-09,-1.3226961916747106e-10
0,0,0,1536,2048,inf,equal,restricted,0.0776300231823507,-0.5033635186117537,0.17464757753399487,-0.3972693596230901,-0.13530954753628432,-0.4463719390154304,-0.36544856381129076,-0.18289762812358948,-0.061569941949551156,0.10614741220958686,0.2319019549483709,-0.04297660808515219,0.009133536243864995,0.4450955533330838,-0.21762401359025452,-0.10674796803615044,0.2622666277584929,0.19253090661033417,0.44460980780365494,0.6525492728746125,0.4029995710995421
0,1,0,1536,2048,inf,equal,restricted,0.0845235561031585,0.1499720682335089,0.3280118050335575,-0.16468730108404905,-0.06697919162141631,0.1099269903901634,0.038158903133342595,-0.06395887679810106,-0.4515620221660791,-0.09632759792952911,0.2525778530038175,0.477168203110745,-0.1310467516555083,0.4936849384758334,0.3732382553302169,0.2920340236407611,0.24635268621818496,0.4110793487785386,0.2159075748871641,-0.2458546202301697,-0.2766093051793552
0,2,0,1536,2048,inf,equal,restricted,0.05943797899353798,-0.11483678803019162,0.13341967981877184,-0.21041893279402096,-0.3132186691525331,0.4836983325493476,0.11356292800348053,0.6717225098048534,0.27015680766171196,-0.0583414358050151,-0.20571474227151762,0.13102217097097293,0.5563124586978121,0.07215547345944122,0.1611434477842875,-0.4668455067824867,-0.06458389057445593,-0.29016625971141546,-0.1820903201290718,0.03171086940870404,0.24406715384640232
0,3,0,1536,2048,inf,equal,restricted,0.07273465756015872,0.159054186213413,-0.3231818171283717,0.25851037287120887,0.2777442016323355,-0.4139951868045262,-0.13675970742090315,0.1438230133267129,-0.08674541270746518,0.05792639254826232,-0.1350247870373812,0.20732187807231045,-0.279259065841917,0.7729001268100141,-0.21253371431951687,-0.050061566204157505,-0.00104425051036088,-0.43786048825276097,0.45241321580781796,0.2541333340319754,0.0332372946546659
0,4,0,1536,2048,inf,equal,restricted,0.07756132486293522,-0.17531185420820208,0.11126002837662056,-0.2682999625139028,0.04959895349132728,0.06958081741288191,-0.1963438045092285,0.25632979219117,-0.11363793881918818,-0.1035563637324576,0.8050705964311502,-0.02712076310894175,-0.051556493718649045,0.2520429896952374,-0.49596443786170574,-0.30899855963659034,0.9347123863930039,-0.1345545070769476,-0.12854464489738782,0.5682761439066525,0.5013665957450278
0,0,1,406,2048,inf,equal,restricted,0.25470646404422853,0.13540687493112816,-0.3576652926814267,-1.2278057632616421,0.046481265755077515,0.32123204100186337,0.48600642466180916,0.9723304450298795,0.18641553160542504,0.20978237343261974,-0.8220389571995251,0.417914779701624,0.40862789718123155,0.08885886424605863,0.32033588859953066,-0.6527933610204354,0.1663936464215015,-0.1749452079356414,-0.10705658968931922,-0.26163669648874543,-0.17868270916464418
0,1,1,406,2048,inf,equal,restricted,0.29722657422909243,0.31764653188227,-1.1225773515167734,0.2931591117181097,-0.2511123804319837,-0.35062692042304033,0.12241447510122494,0.27328939715354517,1.3424290357029083,0.10464809056421667,1.1995086824893633,0.715347826998236,-0.4423194877163569,1.228977289593902,-0.6589452615183021,1.0291653721044574,0.30292022546618846,0.2136144442433628,0.5416157297687406,-0.2592733633591876,0.751804871688412
0,2,1,406,2048,inf,equal,restricted,0.3122021899493683,1.8404423625135602,0.6282306257372451,0.4474171803884616,0.05501477078845159,0.07437383047146688,0.3594219840935397,1.6743594307983976,0.08283449836374598,1.0237415846294395,0.589280030672801,-0.3282183014164568,-0.6214840280336242,-0.2444898121828731,-0.6412380271203479,0.35853077165242614,1.450697032093099,0.98833207325889,-0.07676516179601359,0.9738425519463025,0.4836279968822702
0,3,1,406,2048,inf,equal,restricted,0.35126212166050413,-0.1016920702877174,0.5420074913502426,0.9576842666760337,-0.16413969845184612,0.2586094411626844,1.0688737291606296,1.2952922183233282,-0.6587134380761175,0.6672250723208176,0.3234031185318454,1.0760472158948111,1.6667037088322312,0.5901957780686475,0.47939149546366333,0.20650944785694406,0.811249538841097,-0.6474781796876089,0.07801331730740216,-0.5376224063323236,0.5803155961051696
0,4,1,406,2048,inf,equal,restricted,0.35865133940125643,0.18662878633682076,0.04583339193258443,1.6957764053902085,0.2867271260172691,-0.5091818379446157,-0.715990346370467,1.545693053508722,0.3523738889417565,0.26111714047129786,0.28961074627943395,1.7730277514316377,0.7360386194446612,0.3497851059530659,1.1795601237886169,-0.3375313617402755,0.09853004618628547,-0.4159293502816405,-0.19472977792904717,-0.10426156378716125,0.11632864115767017
0,0,2,106,2048,inf,equal,restricted,0.8653439775844779,0.8455246409783381,1.3693137577566061,-0.5988099305206627,-0.3959779832225734,-0.13500310227179646,-0.4247076688927163,0.3732555653324573,0.2636055077926411,0.311272221148205,1.4241993053870592,0.3059206946414322,2.076102249533672,0.52477177297237,0.4134415400801242,-1.0517494518302686,-1.1176585578373874,0.7515303176291437,0.6853841385686238,-0.015507278355205607,-0.06847874088898012
0,1,2,106,2048,inf,equal,restricted,0.989926506715542,0.41941790293648157,0.674545271703886,-0.76050794412168,1.068535318315913,0.46096503170428543,0.7655079213995586,1.4126076660527402,0.5566656313892561,-0.9561713528789711,-0.08714677903252788,0.23977851544912424,1.4808321180199902,0.7676101618449312,0.506015799567289,-0.47492109796852167,0.3650028986719455,-0.35209380565252657,1.5938238683039865,0.5888509221134628,-0.836655181974808
0,2,2,106,2048,inf,equal,restricted,0.7066548438986111,0.5217427253887332,1.209080171780033,-0.7075271367845685,-1.8093819380827252,-0.021166426885249858,-1.4938988580032222,-0.20368041558780375,0.4874946982318979,0.19103624648348916,0.7423484295736392,0.6632887671819305,1.114622309505938,0.644521796421051,-0.3998383066381084,0.5780535241125762,0.09211266382429728,0.20887593584858888,-0.1297523534862348,0.8130029741383299,-0.5085784725670057
0,3,2,106,2048,inf,equal,restricted,0.6707139945872854,0.8474393755222868,0.5602203445262435,-0.24974674857924903,-0.0005807010601101979,-0.03347599130821991,0.010391723903293725,-0.3737820453107384,1.1094964858390275,0.7158134149902134,0.5629869321699799,-0.3794858372653937,-0.8603251421813466,0.9299879016593495,-0.37362096045773985,-0.5829123586615524,-0.6012309156776194,0.08559707387598442,0.3752496628675343,-0.9105822505064576,-1.512586274151827
0,4,2,106,2048,inf,equal,restricted,0.6492110369867313,0.7927292277630439,1.0961316206306724,-1.6299425731757067,-0.2768845692377916,1.1357730848569336,-0.03872230528202477,-0.008570508657370284,-0.4498250770351735,0.8448898307512573,0.19461980509815074,1.2554763181941784,0.4890487396409195,0.7120808851802255,-0.414071038747189,-1.0923756004733904,-0.38663670350677276,-0.2712392705655117,0.8045551942414353,0.9712287718088769,0.08049310404461237
0,0,0,3072,4096,1.0,size,unrestricted,0.4837435952994735,-19.999999941838485,-2.8114279624734526e-10,-6.054899901894404e-10,2.1305841358392766e-11,1.3158153845248074e-10,1.2176447404787283e-09,-1.8548003507426706e-10,3.0237155850380365e-10,2.145783270183115e-10,-3.0654259240121383e-10,-3.1003467893408713e-10,-2.153212364644309e-09,4.601986122220471e-10,-1.9687992723702496e-09,8.020987765123291e-10,-4.5707603314637345e-10,-4.382982808971817e-10,1.1609475387163288e-09,3.6542939564086776e-09,3.926625884311932e-09
0,1,0,3072,4096,1.0,size,unrestricted,0.4608926481420696,8.038611887790384e-10,8.135036876705772e-10,-5.950057450088326e-12,3.728750522397359e-10,2.9059491968214754e-09,1.8037028821560377e-09,-19.99999993341401,-4.773038527348446e-10,-1.4592095578476722e-09,-4.929934812818112e-10,2.5692679858883988e-09,-1.4416399957267037e-09,6.00823665823889e-10,1.9958394349122263e-09,1.997250933396014e-09,-7.221473287603238e-10,5.871291567098795e-09,1.0510166370757858e-10,2.5484343623631766e-10,-1.1349938062848143e-09
0,2,0,3072,4096,1.0,size,unrestricted,0.42893989248984327,-3.426161346130999e-10,3.366994055948609e-10,7.305385687200334e-11,-2.943253646685506e-10,3.1603789766912097e-10,-4.8456708729002636e-11,1.3715678432192996e-10,1.24871615785184e-10,-1.7561638156090317e-10,-19.999999965256364,9.424074469821897e-11,2.563307473825099e-10,4.33267540194107e-11,-2.401732258419832e-10,-3.339722025226289e-10,3.3423736797093634e-10,1.688256121504287e-10,-1.093887104906163e-10,-2.5921461775579534e-10,2.8683068921862297e-10
0,3,0,3072,4096,1.0,size,unrestricted,0.59129356439737,3.0423694819205184e-09,5.96454576679242e-10,-1.297793380558581e-09,1.4418242340029593e-08,-1.062653842621937e-09,3.657937407145815e-10,1.605092753250087e-10,1.8742937325535942e-09,1.2791349487138365e-08,-1.0479056384948179e-09,1.4523275804754128e-09,-19.99999989138353,2.8831601645046925e-09,-1.4981494999467523e-10,-5.825220505814214e-10,-1.2135202892489808e-09,-2.2182998307022353e-09,2.573284502796154e-09,-1.522241102333656e-09,2.967727311504648e-10
0,4,0,3072,4096,1.0,size,unrestricted,0.4543331573090323,6.068111210159542e-11,-9.278167972229917e-09,1.904183013640286e-09,-1.1395300678598186e-09,1.1283123610852089e-10,7.490623219582519e-11,1.501335211441523e-09,6.115379214291012e-10,-4.4785798900778784e-09,4.2194975452934475e-10,6.219496623544102e-10,-3.35060646056413e-09,2.786137506185601e-10,-1.104189077207167e-09,-2.799084618674245e-09,19.99999991925201,-1.7316438430762487e-10,-3.425233404692994e-09,-6.026739639957088e-10,4.326188082569395e-09
0,0,1,815,4096,1.0,size,unrestricted,0.6487707555885392,-7.952412054305945e-11,-6.861920185304274e-11,-19.999999992454526,3.3023797863823545e-10,1.3687848740074658e-10,2.5885223281670327e-10,9.98785898080237e-10,3.242229166748281e-11,3.063565481282443e-10,-5.4409061863870464e-11,-5.787119024576708e-12,2.452531426579162e-10,9.324858505624185e-11,-5.079151008390423e-11,-1.1490283337390302e-09,1.0331218148968291e-10,-4.256991254113871e-11,1.8126022070657688e-10,-8.175006222132329e-13,-1.347476733964084e-10
0,1,1,815,4096,1.0,size,unrestricted,0.744172045990715,-7.168992437265409e-10,-2.343908587412145e-09,4.672302670183336e-10,-1.7297321351385475e-09,-1.694571980932159e-09,3.841499783968926e-09,3.743881615580215e-09,8.332075294622048e-09,-2.5213376705208084e-10,1.2188357094057969e-09,-3.0633746053344594e-10,2.794084252545863e-11,9.285412576796926e-09,-19.99999991157689,8.814352865563607e-10,9.320837827112084e-10,1.3978441313999982e-09,-6.486751179367706e-10,-4.355645202798734e-10,5.369843677462645e-11
0,2,1,815,4096,1.0,size,unrestricted,0.8006600025791653,4.137965368992549e-10,-3.1144895748675004e-11,3.0413214531571236e-10,6.40218879286502e-11,1.2083680765240776e-10,8.562960354166355e-11,3.5440502240029637e-09,-3.048263808087124e-09,2.066096642080643e-10,1.443265702553121e-10,-1.2562326898664852e-10,-6.526037700789015e-10,8.175960976516156e-10,-1.3564875832681693e-10,19.999999950709725,1.03197351328981e-09,5.026625534178271e-10,5.088986749640001e-10,9.4415265892425e-10,4.039209319214521e-10
0,3,1,815,4096,1.0,size,unrestricted,0.7688148821152805,-5.949246412714914e-10,-1.6054711314791852e-10,4.879370867181692e-11,-2.9543251357456135e-11,-9.073052998839128e-12,19.999999900300764,2.7895610244526616e-09,-3.4151707149948344e-10,1.4147550344524078e-11,7.897561125547476e-11,2.3126951929824737e-10,3.182841380170457e-09,-4.4940672769782155e-12,1.6318608932938111e-10,-5.00884071509014e-11,1.1153238168931969e-11,-3.4780262395654334e-10,-3.9758917353942115e-10,-5.929622955813719e-11,8.364826428810062e-08
0,4,1,815,4096,1.0,size,unrestricted,1.208977038907613,-2.1628562755227352e-10,-1.837228685350924e-10,19.999999965047383,-1.5762196308939183e-10,-1.730626146427121e-10,-1.0412956696721428e-10,2.1406328472589753e-10,-1.6518994331463844e-10,-5.924756837051303e-12,1.8837622137498456e-11,1.3136955247945493e-10,3.1251251927432995e-10,4.7965195824109913e-11,3.1456174159053105e-10,-2.9337020599826165e-10,-2.56165856397342e-10,-3.0001085575401154e-10,-2.3386026654506647e-10,-2.2067834225793892e-10,-1.0252499407231992e-11
0,0,2,209,4096,1.0,size,unrestricted,1.4461409914772372,1.1634322764026791e-10,2.6800451366771236e-10,-19.999999991562273,-2.888154260855738e-10,-2.4148490512566167e-10,-2.4872244566781254e-11,-4.40347146019323e-11,-1.1121525847411505e-10,2.9835919273481504e-11,6.890021237735978e-10,4.5308881307036354e-11,5.954498657640155e-10,3.292348308556896e-10,2.7030061546925035e-11,-3.5483920849967437e-10,-6.960907342451248e-10,4.737545687421032e-11,2.836701903255297e-10,-6.904042847539708e-11,1.169052528258496e-10
0,1,2,209,4096,1.0,size,unrestricted,1.813334322751734,3.1771471609661555e-12,-1.75998081242675e-11,-1.443317462895685e-10,7.808024751843594e-11,-4.701830006856969e-11,1.6965005429053018e-10,4.3051375810933475e-11,1.7470721646687106e-10,-4.987934446809773e-11,-1.8552923879330937e-12,1.1230565412337803e-10,6.688998030021934e-11,1.831105926736037e-10,3.441207919186111e-11,5.574851872393506e-11,-1.6181288668905308e-11,7.564108404896038e-11,2.0695844858419415e-08,6.573898523095238e-11,-19.999999976150498
0,2,2,209,4096,1.0,size,unrestricted,1.3497347915871591,-2.188115993486653e-09,2.1310552584147434e-09,-1.9265565321678572e-09,-19.999999834787257,-2.042092081157128e-09,-2.707005444665204e-08,-2.3442215070065185e-09,1.6306199014037183e-09,-4.095349759560689e-09,-9.606214292030792e-10,3.5869705039601146e-09,6.752694188946687e-10,1.276519263724632e-09,3.000498533529328e-09,2.055511948534642e-09,-1.8141817783546235e-09,1.252066330184848e-09,7.988530203996507e-09,6.4804022396946365e-09,-4.105065522601044e-09
0,3,2,209,4096,1.0,size,unrestricted,1.4795509262108886,-5.643676706294569e-10,6.997370630655663e-10,2.2815910508718735e-10,-1.4862259290913036e-09,1.24130261962455e-09,-1.88316830987355e-10,7.500030054319232e-11,1.6923854866136964e-10,19.99999993007983,-2.533343638563558e-09,-3.517044785696407e-10,-3.6688951916307406e-09,3.779753546377555e-09,9.526036506292708e-11,4.198532002254218e-10,-4.255802399777955e-10,7.034521517755337e-11,5.019592795582245e-09,-4.726309430745644e-09,-2.3797352526596636e-09
0,4,2,209,4096,1.0,size,unrestricted,1.6960299160866832,1.370891324735394e-09,1.075304964339352e-09,-1.0823174333133836e-09,-9.304754473072838e-10,1.0708437955642326e-09,9.990643198492867e-10,4.998239746678284e-10,-8.009345831804549e-10,-8.071463948998287e-10,-2.170959400536574e-09,19.999999946344573,1.7482682072402234e-09,1.3396872747905156e-09,-2.506138459103886e-09,-1.236843836227926e-09,3.4701653655475496e-10,5.80644876825431e-10,8.269722327235867e-10,-4.640319628722714e-10,1.2761641522454692e-09
0,0,0,3072,4096,1.0,size,restricted,0.3705300280847383,-6.0604590101407245,-2.7927174621242583e-13,-2.1594074962199023e-12,3.0928858997029617e-13,8.095093251363338e-13,0.8215934964453987,-2.1276578172582633e-13,2.5189845465522838e-12,1.4925329190741615e-12,-3.1656934512326205e-13,-3.9832617860223706e-13,-0.8369051140211008,5.183745751192916e-12,-1.1223243901253799,0.060322995855268,-8.271511593193402e-13,-8.583684210717412e-13,1.2452743881069155,5.008936292756692,4.844184312496296
0,1,0,3072,4096,1.0,size,restricted,0.3550701931240101,-9.455509630474977e-13,3.0835563430375725e-12,-7.799852779651034e-13,-3.3798997632750057e-12,2.312738005398371,0.4428551034725365,-7.149709420091764,2.8488312609292293e-12,1.3170642945684398e-12,2.6085424802007268e-12,2.133676648048859,-2.379157402832425e-13,-3.697079417323868e-12,0.7416325193969965,1.4442257551180948,3.514620107968731e-12,5.775162548025289,-1.743940818265783e-12,-3.1426771068913544e-12,2.5715270305292964e-12
0,2,0,3072,4096,1.0,size,restricted,0.2851709721315733,-1.8751272472540021,1.7847960735961927,-8.908412358930963e-12,6.623153151494584e-12,1.028357733113418,4.345692108070394,-1.0967344721442009e-11,-1.0132746367978949e-11,5.012010747848716e-12,-6.577855500272362,-1.0821012417614421e-11,0.4065945190077822,-8.47659783430526e-12,1.0117949628097899e-11,-1.640571955447244e-13,1.4020547473857219,-9.394527586476438e-12,1.9408707712209297e-12,-2.322516522321361,0.25700554795614444
0,3,0,3072,4096,1.0,size,restricted,0.4530846557597135,1.5060579660603846,-2.7488862528913064e-13,4.98710200811308e-13,5.630169497396803,6.431555615900692e-13,-5.749861904925854e-13,-5.263125447119512e-13,1.6305405627793869e-09,4.928281559596866,5.178158450949575e-13,1.2934911626852783e-11,-6.402828767150631,0.9073055564147565,-1.178921611081397e-13,3.529277696626976e-13,6.547029310969657e-13,-1.8375143539787965e-12,0.6253566515365876,6.129328015119532e-13,-7.311975627344978e-13
0,4,0,3072,4096,1.0,size,restricted,0.3496333121811234,-4.889228777463855e-13,-4.094953557106394,1.259204196451703,-6.315204354305567e-13,-5.095166845476628e-13,-3.117052034817672e-13,0.1710309798701575,1.0396195311390256e-12,-1.4412394808038154,-1.0419417492159285e-13,3.964872961930532e-13,-1.0406000812131557,-5.57718917765634e-13,-2.1095702851738918e-13,-0.1360932895417083,7.5067872718589586,1.8802030314108903e-14,-1.0517490965167628,4.919755769856042e-13,3.2983420464648074
0,0,1,815,4096,1.0,size,restricted,0.48904410631184125,-2.6858445804523097e-12,-6.162237853992978e-13,-2.2338749422171196,2.0859276936061915,1.4547961553068316,1.63841798430948,2.691106581716489,3.3069542009638865e-12,2.1479798179048126,-5.0739664335988e-13,9.980307304218072e-13,2.014046679114699,0.8871107736076156,-1.0799182804089897e-12,-2.1941227055737156,0.8536444968409901,-7.116930968343146e-13,1.6506272991248596,9.206561542405146e-13,-0.148344870655285
0,1,1,815,4096,1.0,size,restricted,0.49165455371545197,-1.0783586380380416e-11,-0.7139211593823734,0.5916784198655997,-0.7168846617948638,-0.5283662741976509,2.089173574235143,2.022179437688523,2.7990746876593238,8.860766694096728e-12,1.640526077866482,-1.014356421874153e-12,0.022677975593139797,2.7791192492651753,-2.2759342461776124,1.0479349221278627,1.0702271817425115,1.4520076870847547,-3.475082836204579e-12,9.71248388220813e-13,0.250294445232667
0,2,1,815,4096,1.0,size,restricted,0.47947313482850107,0.8708153704841609,7.2196950977579476e-12,0.6380366283958666,1.7747846823419772e-11,0.18384097063354374,1.5253863614208304e-11,2.881923638187584,-1.8926347130884704,0.42877571645185814,0.1881612155206703,1.0516331434991071e-13,-0.3018760243624968,1.6660413633038922,1.4691607806579782e-12,3.826795324846354,2.3103095285749253,1.0579305671957417,1.0857308206215683,1.928682289281325,0.738445828900872
0,3,1,815,4096,1.0,size,restricted,0.545472653348968,-1.1585263266130608,-3.555319592917128e-12,0.4872003594114447,4.392867376130905e-11,0.308148773334762,2.7409558104916534,2.6759200006096546,-0.5937384874328299,0.4188750966341868,0.7474238077074401,1.7134303888812485,2.9491695512628575,0.47661729238081213,1.11826070650077,2.8366876364389114e-12,0.3512484424196196,-0.5791736209722382,-0.664134498997614,9.106724366281106e-11,3.017176836070835
0,4,1,815,4096,1.0,size,restricted,0.5960509855405705,-0.1168757813774792,0.23572719418443927,3.6531174586371997,-0.1014505475407112,-0.2042565062084438,-1.8978485837027097,1.3220018199084442,0.14582061879033764,0.6076580743541328,0.5592531898977172,2.642873845028276,2.1258068122537286,0.7317488992418592,1.9122780029035553,-0.9102654557512222,-0.2541092964202656,-1.2411444051277385,-0.28945879693579474,-0.13250956130666178,0.5279663231455909
0,0,2,209,4096,1.0,size,restricted,0.6383321793209391,0.8511722590344861,1.3629165316192633,-1.1064944919006017,-0.5007491859558666,-0.26690577080380684,0.06910014345732,0.11483321709650626,-0.026067877894075307,0.6633451114832931,1.5825300161416755,0.7954096249162439,1.5430653113318837,1.3559386675322223,0.43239406069000375,-0.7359038208445401,-1.039188742129458,0.5619900771394496,1.3316473593568563,0.11500155147678272,0.9764135592822085
0,1,2,209,4096,1.0,size,restricted,0.9209933711326639,0.4895819781148359,0.39122844428034176,-0.5606038918623097,1.0523571632666422,-0.07821097390278303,1.3278192262806197,0.8550279282968406,1.5107753906438703,-0.06867002767584829,0.429923686849335,1.3402456769047502,1.2378559108548468,1.493322573307597,0.7439746942539608,0.825146918123776,0.2910365912454722,1.0553716138217035,1.8336416282905608,1.2506894253200291,-0.8363452473398523
0,2,2,209,4096,1.0,size,restricted,0.46421052157714665,-0.08906410711897328,1.02747473889476,-0.05310085207013557,-1.538753441630458,-0.15273215007885213,-1.3311292108555612,-0.26939140173404397,0.8673941227054744,-0.3790918648785825,0.0704566183975783,1.0814071239378569,0.6754140876236965,0.6088126595687953,1.0100900269702004,0.78067264628054,-0.027263303927828334,0.7413815126316509,1.5120349258723182,1.4955808680287745,-0.4257800163657946
0,3,2,209,4096,1.0,size,restricted,0.4940573462873819,-0.03293133275455329,0.920513339484924,0.44921776089281473,-0.4240661312172751,1.018877840573668,0.05488134543077085,0.30518109290018175,0.37977020016918894,2.271724963217855,-0.5729403276038174,0.09489660419411859,-0.661090212562423,1.5681355937877428,0.3686574354246094,0.5661673324952607,0.16449546190247533,0.3859401731160356,1.5822012768895355,-0.8431210351288068,-0.594312975049573
0,4,2,209,4096,1.0,size,restricted,0.6286323282941046,1.0985515409705802,1.2720378144384508,-0.3647238125056993,-0.22501393160650301,1.1672194218965088,0.9516128298364704,0.7263955069285378,-0.13290829214478064,-0.05305025437589995,-0.5162204331329494,2.345725087313457,1.5613748912237708,1.1246266023432119,-0.6582645087264308,-0.42621375713860227,0.6121415532048371,0.7722404277919732,1.0546536201843573,0.11141306939515255,1.1823291327551757
0,0,0,3072,4096,inf,equal,unrestricted,0.4837435952994735,-19.999999941838485,-2.8114279624734526e-10,-6.054899901894404e-10,2.1305841358392766e-11,1.3158153845248074e-10,1.2176447404787283e-09,-1.8548003507426706e-10,3.0237155850380365e-10,2.145783270183115e-10,-3.0654259240121383e-10,-3.1003467893408713e-10,-2.153212364644309e-09,4.601986122220471e-10,-1.9687992723702496e-09,8.020987765123291e-10,-4.5707603314637345e-10,-4.382982808971817e-10,1.1609475387163288e-09,3.6542939564086776e-09,3.926625884311932e-09
0,1,0,3072,4096,inf,equal,unrestricted,0.4608926481420696,8.038611887790384e-10,8.135036876705772e-10,-5.950057450088326e-12,3.728750522397359e-10,2.9059491968214754e-09,1.8037028821560377e-09,-19.99999993341401,-4.773038527348446e-10,-1.4592095578476722e-09,-4.929934812818112e-10,2.5692679858883988e-09,-1.4416399957267037e-09,6.00823665823889e-10,1.9958394349122263e-09,1.997250933396014e-09,-7.221473287603238e-10,5.871291567098795e-09,1.0510166370757858e-10,2.5484343623631766e-10,-1.1349938062848143e-09
0,2,0,3072,4096,inf,equal,unrestricted,0.42893989248984327,-3.426161346130999e-10,3.366994055948609e-10,7.305385687200334e-11,-2.943253646685506e-10,3.1603789766912097e-10,-4.8456708729002636e-11,1.3715678432192996e-10,1.24871615785184e-10,-1.7561638156090317e-10,-19.999999965256364,9.424074469821897e-11,2.563307473825099e-10,4.33267540194107e-11,-2.401732258419832e-10,-3.339722025226289e-10,3.3423736797093634e-10,1.688256121504287e-10,-1.093887104906163e-10,-2.5921461775579534e-10,2.8683068921862297e-10
0,3,0,3072,4096,inf,equal,unrestricted,0.59129356439737,3.0423694819205184e-09,5.96454576679242e-10,-1.297793380558581e-09,1.4418242340029593e-08,-1.062653842621937e-09,3.657937407145815e-10,1.605092753250087e-10,1.8742937325535942e-09,1.2791349487138365e-08,-1.0479056384948179e-09,1.4523275804754128e-09,-19.99999989138353,2.8831601645046925e-09,-1.4981494999467523e-10,-5.825220505814214e-10,-1.2135202892489808e-09,-2.2182998307022353e-09,2.573284502796154e-09,-1.522241102333656e-09,2.967727311504648e-10
0,4,0,3072,4096,inf,equal,unrestricted,0.4543331573090323,6.068111210159542e-11,-9.278167972229917e-09,1.904183013640286e-09,-1.1395300678598186e-09,1.1283123610852089e-10,7.490623219582519e-11,1.501335211441523e-09,6.115379214291012e-10,-4.4785798900778784e-09,4.2194975452934475e-10,6.219496623544102e-10,-3.35060646056413e-09,2.786137506185601e-10,-1.104189077207167e-09,-2.799084618674245e-09,19.99999991925201,-1.7316438430762487e-10,-3.425233404692994e-09,-6.026739639957088e-10,4.326188082569395e-09
0,0,1,815,4096,inf,equal,unrestricted,0.6487707555885392,-7.952412054305945e-11,-6.861920185304274e-11,-19.999999992454526,3.3023797863823545e-10,1.3687848740074658e-10,2.5885223281670327e-10,9.98785898080237e-10,3.242229166748281e-11,3.063565481282443e-10,-5.4409061863870464e-11,-5.787119024576708e-12,2.452531426579162e-10,9.324858505624185e-11,-5.079151008390423e-11,-1.1490283337390302e-09,1.0331218148968291e-10,-4.256991254113871e-11,1.8126022070657688e-10,-8.175006222132329e-13,-1.347476733964084e-10
0,1,1,815,4096,inf,equal,unrestricted,0.744172045990715,-7.168992437265409e-10,-2.343908587412145e-09,4.672302670183336e-10,-1.7297321351385475e-09,-1.694571980932159e-09,3.841499783968926e-09,3.743881615580215e-09,8.332075294622048e-09,-2.5213376705208084e-10,1.2188357094057969e-09,-3.0633746053344594e-10,2.794084252545863e-11,9.285412576796926e-09,-19.99999991157689,8.814352865563607e-10,9.320837827112084e-10,1.3978441313999982e-09,-6.486751179367706e-10,-4.355645202798734e-10,5.369843677462645e-11
0,2,1,815,4096,inf,equal,unrestricted,0.8006600025791653,4.137965368992549e-10,-3.1144895748675004e-11,3.0413214531571236e-10,6.40218879286502e-11,1.2083680765240776e-10,8.562960354166355e-11,3.5440502240029637e-09,-3.048263808087124e-09,2.066096642080643e-10,1.443265702553121e-10,-1.2562326898664852e-10,-6.526037700789015e-10,8.175960976516156e-10,-1.3564875832681693e-10,19.999999950709725,1.03197351328981e-09,5.026625534178271e-10,5.088986749640001e-10,9.4415265892425e-10,4.039209319214521e-10
0,3,1,815,4096,inf,equal,unrestricted,0.7688148821152805,-5.949246412714914e-10,-1.6054711314791852e-10,4.879370867181692e-11,-2.9543251357456135e-11,-9.073052998839128e-12,19.999999900300764,2.7895610244526616e-09,-3.4151707149948344e-10,1.4147550344524078e-11,7.897561125547476e-11,2.3126951929824737e-10,3.182841380170457e-09,-4.4940672769782155e-12,1.6318608932938111e-10,-5.00884071509014e-11,1.1153238168931969e-11,-3.4780262395654334e-10,-3.9758917353942115e-10,-5.929622955813719e-11,8.364826428810062e-08
0,4,1,815,4096,inf,equal,unrestricted,1.208977038907613,-2.1628562755227352e-10,-1.837228685350924e-10,19.999999965047383,-1.5762196308939183e-10,-1.730626146427121e-10,-1.0412956696721428e-10,2.1406328472589753e-10,-1.6518994331463844e-10,-5.924756837051303e-12,1.8837622137498456e-11,1.3136955247945493e-10,3.1251251927432995e-10,4.7965195824109913e-11,3.1456174159053105e-10,-2.9337020599826165e-10,-2.56165856397342e-10,-3.0001085575401154e-10,-2.3386026654506647e-10,-2.2067834225793892e-10,-1.0252499407231992e-11
0,0,2,209,4096,inf,equal,unrestricted,1.4461409914772372,1.1634322764026791e-10,2.6800451366771236e-10,-19.999999991562273,-2.888154260855738e-10,-2.4148490512566167e-10,-2.4872244566781254e-11,-4.40347146019323e-11,-1.1121525847411505e-10,2.9835919273481504e-11,6.890021237735978e-10,4.5308881307036354e-11,5.954498657640155e-10,3.292348308556896e-10,2.7030061546925035e-11,-3.5483920849967437e-10,-6.960907342451248e-10,4.737545687421032e-11,2.836701903255297e-10,-6.904042847539708e-11,1.169052528258496e-10
0,1,2,209,4096,inf,equal,unrestricted,1.813334322751734,3.1771471609661555e-12,-1.75998081242675e-11,-1.443317462895685e-10,7.808024751843594e-11,-4.701830006856969e-11,1.6965005429053018e-10,4.3051375810933475e-11,1.7470721646687106e-10,-4.987934446809773e-11,-1.8552923879330937e-12,1.1230565412337803e-10,6.688998030021934e-11,1.831105926736037e-10,3.441207919186111e-11,5.574851872393506e-11,-1.6181288668905308e-11,7.564108404896038e-11,2.0695844858419415e-08,6.573898523095238e-11,-19.999999976150498
0,2,2,209,4096,inf,equal,unrestricted,1.3497347915871591,-2.188115993486653e-09,2.1310552584147434e-09,-1.9265565321678572e-09,-19.999999834787257,-2.042092081157128e-09,-2.707005444665204e-08,-2.3442215070065185e-09,1.6306199014037183e-09,-4.095349759560689e-09,-9.606214292030792e-10,3.5869705039601146e-09,6.752694188946687e-10,1.276519263724632e-09,3.000498533529328e-09,2.055511948534642e-09,-1.8141817783546235e-09,1.252066330184848e-09,7.988530203996507e-09,6.4804022396946365e-09,-4.105065522601044e-09
0,3,2,209,4096,inf,equal,unrestricted,1.4795509262108886,-5.643676706294569e-10,6.997370630655663e-10,2.2815910508718735e-10,-1.4862259290913036e-09,1.24130261962455e-09,-1.88316830987355e-10,7.500030054319232e-11,1.6923854866136964e-10,19.99999993007983,-2.533343638563558e-09,-3.517044785696407e-10,-3.6688951916307406e-09,3.779753546377555e-09,9.526036506292708e-11,4.198532002254218e-10,-4.255802399777955e-10,7.034521517755337e-11,5.019592795582245e-09,-4.726309430745644e-09,-2.3797352526596636e-09
0,4,2,209,4096,inf,equal,unrestricted,1.6960299160866832,1.370891324735394e-09,1.075304964339352e-09,-1.0823174333133836e-09,-9.304754473072838e-10,1.0708437955642326e-09,9.990643198492867e-10,4.998239746678284e-10,-8.009345831804549e-10,-8.071463948998287e-10,-2.170959400536574e-09,19.999999946344573,1.7482682072402234e-09,1.3396872747905156e-09,-2.506138459103886e-09,-1.236843836227926e-09,3.4701653655475496e-10,5.80644876825431e-10,8.269722327235867e-10,-4.640319628722714e-10,1.2761641522454692e-09
0,0,0,3072,4096,inf,equal,restricted,0.044254862657244536,-0.3469037764893341,0.14212180223564652,-0.09639024024039876,-0.03672666847573406,0.16171557237939627,0.2903052103580161,0.10916705253916799,0.06366746397188734,0.10269020293907703,0.05706064181610756,-0.07948787103966011,-0.04200119941381477,0.3417399113849802,-0.2941456210988513,0.17272428127584266,0.12411014212030337,-0.13892492872057624,0.27110366921547485,0.5984686011138142,0.6111749225887834
0,1,0,3072,4096,inf,equal,restricted,0.03436725510415153,0.25108139612022484,0.32773771096692034,0.0035733433255169915,0.033217402067685746,0.3385470068113484,0.32734046864096356,-0.31336398207715715,-0.15452313076392313,-0.04380595534326916,0.059685027640067126,0.2767934245381541,0.06250160186208437,0.28672874480883104,0.16255555235659327,0.28244957464790915,0.1045050420154432,0.2945789638924756,0.08112853095016159,0.2723423115223754,0.08584269770093296
0,2,0,3072,4096,inf,equal,restricted,0.03199201634375545,-0.11554108077877817,0.382396738644525,0.01125006721550355,-0.13622110999472836,0.2539946943763706,0.4568030803627116,0.2402574892713748,0.029598505839842516,-0.02263332619441447,-0.4245794994527955,0.008662823829898931,0.4171563755725626,0.3002078874266441,-0.1703754043011209,-0.08456290834653911,0.3818069025318773,0.017714614628916672,0.06415444292951027,-0.017610097091746903,0.36714476359274045
0,3,0,3072,4096,inf,equal,restricted,0.04467630431703132,0.3600202098793288,0.20275532795979367,-0.06456113573500062,0.40571006217421673,-0.04368158856327714,0.1235054844817517,0.18804475373498236,0.130768333907521,0.4881428368652586,0.04385150870199007,0.163865295199029,-0.2614849686713706,0.4525786267769083,-0.021427021721153808,-0.0396661082876597,0.14121155648168818,-0.2498247975683263,0.3065543485563021,0.07253420058098568,0.24583372703960973
0,4,0,3072,4096,inf,equal,restricted,0.042180599817524124,0.20549124487863138,-0.2513751871448107,0.23122702182603097,-0.13893386276822645,0.12539956023840138,0.027441423147960043,0.33865971745802537,0.06925731947657997,-0.21519998788961858,0.23958122723553985,0.027044092261153136,0.027758346246118643,0.3029704020774395,-0.19094360234023547,-0.15933731410658294,0.6808951059561429,-0.15201492132359765,-0.19027257149545748,0.23986552034067585,0.49701439791591034
0,0,1,815,4096,inf,equal,restricted,0.21683222871803878,-0.42483432883723027,0.3308250002826598,-0.49205050276361045,0.8767998064204819,0.698532353793538,0.8537032616947895,1.3875917555471107,0.3969490827926322,1.1435480570392353,0.4567673951718452,0.4337895328035753,1.0014218667644665,0.5642820808462806,0.13608876552999524,-0.8765346201697102,0.7932369572419153,0.1577179992329859,0.7819251228239548,0.21180116431039697,0.07625534710392017
0,1,1,815,4096,inf,equal,restricted,0.22312809737333478,-0.01445091793070959,-0.15944757300564452,0.705056599689754,-0.2620016827696446,-0.15852899882824706,0.9858515024192054,0.9921834026109382,1.3433727517102674,0.38101394402518296,1.0186762825924092,0.2230074390720757,0.4094909882543358,1.2393479099780131,-0.7057296160767952,0.7053414352226552,0.795915094317374,0.9561151499443578,0.12448969446348554,0.28171454429757886,0.5443442141337683
0,2,1,815,4096,inf,equal,restricted,0.2351316590751918,0.599314865942197,0.5693364355681113,0.8776889044797415,0.2834413779156917,0.28344196084755063,0.41070828829107525,1.4477646192892308,-0.5078984714207275,0.5943679877345202,0.7277581370459503,0.21343192606792605,-0.23068263082090476,0.8297398024222654,0.3500574628291922,1.4982172758382688,1.1548480318051573,0.9611023861989253,0.7970307037476575,1.069884043829848,0.7391738249233698
0,3,1,815,4096,inf,equal,restricted,0.24186891374446792,-0.3772336789318671,0.1870760344396036,0.4513974711246996,0.32905325073911157,0.4367806965904601,1.22249704935891,1.2083316737508045,-0.08893981959063439,0.5605194780005303,0.620600606861581,1.0410406854756757,1.4415756121337355,0.4649628011535728,0.744340536583216,0.21878010736946654,0.413656753704835,-0.0720803374964682,-0.17578822217765502,0.26278520639316677,1.411839589053213
0,4,1,815,4096,inf,equal,restricted,0.25866191976091496,0.0496583041169727,0.32902667606760944,1.7683067875929603,0.10413038368142949,0.06226803688227621,-0.7922461950106607,0.6234433588488448,0.3170723282126422,0.4715737206812425,0.4267849828669796,1.3520540105424674,1.0447904072497864,0.4244888512483507,0.9925619575964588,-0.2783857041284535,-0.004925049740052554,-0.2933187453638024,0.015588677471654567,0.03655046253536067,0.34074350566187556
0,0,2,209,4096,inf,equal,restricted,0.5030227252953723,0.7326186323681484,0.9440040920721162,-1.19992545491312,-0.5497209776514784,-0.3325812306954843,0.10497037905110473,-0.038047338525836395,-0.28963961561015034,0.2603156777024727,1.0131768248167594,0.18206142610633216,1.112948928117743,1.1099185879426623,0.10216966032657013,-0.6654601598664918,-0.746355505858906,0.15132431556079645,0.8339644127283867,0.028637942800468538,0.7408845828967886
0,1,2,209,4096,inf,equal,restricted,0.6232223443887807,0.3852238734435723,0.10645221320656476,-0.7139824724422945,0.5923959503267461,-0.2765815678359675,1.0664124921603144,0.6231286319452077,0.7802607804987601,-0.2233853494795468,-0.013814576368134771,0.54475554049299,0.9413013261027415,1.1360501242446686,0.2686347899871887,0.3057289650873877,0.16752732940353504,0.2879458148644901,1.3228161735665025,0.5882846101145381,-0.753574906339268
0,2,2,209,4096,inf,equal,restricted,0.34312038807973744,-0.19968615848725269,0.5213279682925642,-0.4544822380935352,-1.4596369598245449,-0.2433110949314791,-1.0528676407488304,-0.26993660566638916,0.24244624863914438,-0.4419142457572376,-0.17570134293954204,0.4868263487529963,0.4366493063218794,0.388904568365595,0.5331918327147462,0.4018858639032425,0.013666737150000914,0.12352738262656894,0.9760664441356878,1.1015289903742305,-0.13643259189010973
0,3,2,209,4096,inf,equal,restricted,0.36631377082118205,-0.08981386223040677,0.5016882583978703,-0.0073289097721502385,-0.3665359326239891,0.43496715610307574,0.034925637813911836,0.182145274226491,-0.008299760269548238,1.570343345594411,-0.6386175854593502,-0.14112688082925776,-0.49906132359483824,1.2573789021522261,0.04338362900108674,0.2537292328674965,0.12060557966390824,-0.23543282166276264,1.171301532544096,-0.7245562371385452,-0.5496190261215654
0,4,2,209,4096,inf,equal,restricted,0.4734717886367867,0.792541558174824,0.8590667593907124,-0.6305075095170086,-0.3522657310607339,0.7154808903044523,0.6913914788054214,0.4748045729739551,-0.39623435822668135,-0.2116933326141712,-0.6769771608196796,1.3666391680197114,1.1607514424308478,0.879949608639178,-0.787573749223556,-0.5084163240939701,0.3992140558542074,0.17046273513238583,0.5331080932356718,0.1895112106909258,0.9190696293202334
0,0,0,6144,8192,1.0,size,unrestricted,0.2302597508465686,-19.999999956305246,-2.6815639804098875e-11,-2.6786148057497516e-11,3.764274670674723e-08,-2.0273711373096363e-11,3.1487967819773845e-11,3.1136328145092394e-10,8.863894827983309e-13,-4.137434255022905e-11,-9.857877890222124e-11,-1.79384451330754e-10,-1.8151247340685786e-09,1.4788248437961084e-10,-2.7169581418458026e-10,2.2267297187337915e-10,4.0413654438868214e-12,-4.491557730780247e-12,6.807232456732753e-12,1.1648877257686802e-10,2.6138617485574012e-11
0,1,0,6144,8192,1.0,size,unrestricted,0.24439478514448032,-2.1852177059168274e-10,19.99999979427692,9.792973179535158e-10,1.2769381038130838e-09,2.0917466229665995e-09,5.0645155048477635e-09,-8.604307224292252e-09,4.832807779287426e-09,-4.434242929716925e-09,-9.026106018113307e-10,4.2638336464929935e-08,-8.720939002260979e-09,3.042858617652824e-11,2.698913305121578e-10,1.0914712144043925e-08,-5.669378610687471e-09,3.85386948676225e-08,3.292197317543382e-09,1.4948502261681826e-11,-7.119944891309817e-09
0,2,0,6144,8192,1.0,size,unrestricted,0.33802034625367067,-19.99999999217673,1.3685580148795886e-10,2.6809089895679675e-11,-9.123593322100653e-11,4.9132180945668775e-11,7.826252451784141e-10,3.847830725522132e-11,5.146388747841544e-11,-4.533606024873371e-11,-4.615165155488518e-10,6.530733872394713e-12,6.610294257681366e-10,3.579233346974133e-10,3.675960337017537e-12,6.503918435236944e-11,-1.5678136157534654e-10,-6.258026597627818e-11,-1.107079444336972e-10,1.1837253590416514e-11,1.82749949079409e-09
0,3,0,6144,8192,1.0,size,unrestricted,0.3389406717463915,-2.3268151369946086e-10,2.63468784080794e-10,-5.230109876558786e-10,5.091153485655073e-09,4.601075376256999e-10,-1.0576263177491933e-09,-3.480042387316096e-10,1.6507194024511583e-10,1.3133677524950523e-09,-3.124430028213078e-10,7.221253087572963e-10,-19.99999993726605,1.4015474497142403e-09,8.808362496150891e-10,-1.5750121924360346e-10,-7.767904663788174e-10,8.682683365564544e-12,5.025968411375474e-11,-1.3256141841751194e-09,3.0984686741248887e-11
0,4,0,6144,8192,1.0,size,unrestricted,0.2713741873765276,-7.702586262037722e-09,-5.892700650350093e-09,2.1438366918846097e-09,4.600941900075528e-10,-4.1446717431223856e-10,1.0891789554550732e-10,-3.93226845252215e-09,2.1527419626976107e-09,-19.99999972825508,4.155722160256139e-08,-1.314563848668897e-09,-2.8854215738378602e-08,-1.861829725710241e-09,-1.3387358385648654e-09,-1.791350633892306e-08,3.915572016389656e-08,-2.8233076268397166e-09,-2.7731019277490997e-09,-1.7614796822466995e-10,3.523453232460157e-08
0,0,1,1634,8192,1.0,size,unrestricted,0.6235426325621624,-1.184691164342685e-10,-7.347221720756758e-11,-19.99999996583622,1.0406593544583253e-10,1.296206886400152e-10,9.09263795171727e-11,4.7612188074538415e-12,3.613456780169985e-11,1.2027239007822235e-09,-2.927412392045992e-10,1.9766553223104947e-10,3.201952200983513e-10,-1.4669149889846994e-10,-3.109355152075614e-10,-2.808228879259375e-10,1.1400974731617947e-10,7.90995593972407e-11,3.0049606076527976e-10,-1.4929939328691077e-10,-1.9055331960360138e-10
0,1,1,1634,8192,1.0,size,unrestricted,0.4952990758289241,-19.999999919527312,-1.3203412502367484e-09,1.0185190441929371e-09,3.356189215353469e-10,-1.2883206016577785e-09,1.0572450873534446e-08,1.2241609508943048e-09,1.2135881296771095e-09,-2.417410093458685e-09,7.612272084222201e-10,7.309284570658751e-10,6.271183486918287e-10,9.601371571248518e-10,-6.302907037976259e-09,2.9050192371362903e-09,4.123272786317281e-10,1.6114336467665756e-09,1.7791903825331426e-10,6.376169368867658e-09,-8.541589167828883e-10
0,2,1,1634,8192,1.0,size,unrestricted,0.7417354893836419,1.8296604637346183e-10,-8.979241847261067e-11,-1.5715784856624096e-10,1.3741229002426476e-10,4.0727216843535135e-10,6.594849457752829e-11,2.3196149725911158e-10,-4.341004472008963e-12,2.594009558473978e-10,4.1787492894089083e-10,2.7579258296691643e-10,-3.0308927755276174e-10,-1.8588408813588969e-10,1.1720649988004207e-11,3.903538717659216e-10,1.0161390042940148e-10,-3.7530015517448605e-10,19.99999996583879,4.0252271098781867e-10,1.8714004353104901e-10
0,3,1,1634,8192,1.0,size,unrestricted,0.5189603353802397,-19.99999995885751,-3.257321572710738e-10,1.996336393973265e-11,6.179817594722927e-10,2.354204916005798e-10,7.534126375928483e-10,1.4716671274475078e-09,-9.888412769441657e-11,-4.1326398152049127e-10,3.7547736551016414e-10,-1.5351658625050443e-09,3.2836730766201133e-09,9.866322617928461e-11,-2.1150050976391804e-10,2.2690325342964572e-10,3.555245412114145e-10,1.2705548766476653e-12,-1.078327609932947e-09,-2.3339621575744674e-10,1.0651232098358698e-09
0,4,1,1634,8192,1.0,size,unrestricted,0.850808930772852,-8.561266891809256e-10,5.291828905065445e-10,19.999999931324776,-1.1034261822118284e-09,-2.3173792705864797e-09,-6.4388503675355714e-09,-4.0313161874184946e-10,-9.674903430428027e-10,1.3931259066326175e-09,4.758321349039634e-10,1.7796985800202968e-09,2.8613213482486583e-10,-1.631472021381967e-09,9.591809511229499e-11,-4.523206184644062e-09,-1.0798496842669812e-09,-1.3163074882823998e-10,-1.0608687093564284e-09,-2.132001388219557e-09,7.511685656839972e-10
0,0,2,414,8192,1.0,size,unrestricted,0.9974719845652792,-7.096780626860084e-11,1.8182507730359995e-09,-1.2472076067685802e-09,1.0731269531372415e-11,-2.3675377496038702e-09,-1.0832749371379931e-09,-4.062027751413584e-09,-3.4978256903746836e-09,-2.39516342513762e-09,2.7512570644209363e-09,4.6192324568116635e-10,1.2805571496687624e-08,19.999999831752525,-1.0259867783767906e-09,-4.568269761059994e-09,-2.2348255012566248e-08,-5.436973449331008e-10,8.567956997824234e-09,-4.070221982876478e-10,1.2215312226383119e-09
0,1,2,414,8192,1.0,size,unrestricted,1.0503329773251038,-1.5903001316856387e-10,-3.481297329679159e-10,-5.117114585905516e-09,2.321955038427164e-09,-1.3786474405582362e-09,6.4320882563958334e-09,5.290779627128779e-09,1.2188272702868326e-09,-7.856785281894417e-10,-1.3467584250221277e-10,5.712429197538504e-09,-1.61328872800546e-09,3.9056337751081785e-09,-3.6156011866356293e-09,1.9353076941728018e-09,-6.261385974769564e-09,9.87704460368787e-09,6.351634623910037e-10,19.999999860248284,-1.0540923481708403e-08
0,2,2,414,8192,1.0,size,unrestricted,1.3061312477682394,1.5483972050745401e-09,1.8456736609552963e-09,-4.318268292154499e-10,-1.897664864511589e-09,-4.007207634550402e-10,-19.99999995300317,-7.655562813001923e-10,6.357808136685536e-11,-5.353323038454401e-10,4.109848806866378e-12,5.5175481735322444e-11,-3.505094465785891e-10,-3.636193337289521e-11,-6.559688791332732e-10,3.3595412755506587e-10,-6.940168389463405e-10,-1.857035922529114e-10,3.0007395141870605e-10,5.9541035731515e-10,-7.844133299876715e-10
0,3,2,414,8192,1.0,size,unrestricted,0.9800104323160106,2.783517306766432e-11,8.899427312776402e-11,-8.090219594124014e-11,-7.880660475209637e-12,3.415903666223296e-11,-9.769680603708834e-11,-8.404315513366605e-11,-4.0198995757771024e-11,1.3564928008028237e-10,-19.999999994616907,-2.5173433475434713e-11,-5.590822587686186e-10,2.8334739217901235e-11,1.1917324004468243e-11,-9.396687389992145e-11,-7.958486014595847e-10,9.709072738680719e-11,2.0739098950984402e-11,-4.119218408621567e-11,-2.788781797399759e-11
0,4,2,414,8192,1.0,size,unrestricted,1.3311061284674304,2.7689401789928165e-10,5.549741109571714e-10,-6.595776246475686e-10,-6.301767804039294e-10,1.6916891553328752e-10,5.712968224897168e-11,5.83396821076387e-11,-5.589930576374976e-10,-4.447916476872274e-10,-6.704310740158424e-10,19.999999954548848,5.4825323924087e-10,8.709447871033371e-10,3.2335431825100905e-12,-6.560807630180619e-10,2.0045570415212526e-10,1.3529618101709152e-10,2.013596444278788e-09,1.1227696990188514e-10,2.928315941889412e-10
0,0,0,6144,8192,1.0,size,restricted,0.18430281715436872,-2.428246131659958,-4.608093506936756e-13,-3.1622985203601927e-13,3.069784244417879,5.298519097595272e-14,0.4064669270914541,2.71769611600849,7.16309491229278e-13,-1.5171055436654594e-12,-0.3947784759228157,-1.0721806085038965,-1.9120479440038036,2.0903325091332805,-1.527510551970529,2.4554030982743296,6.451071000755551e-12,7.102608646903578e-13,2.587029478455934e-12,1.657081810588166,0.2684715823720162
0,1,0,6144,8192,1.0,size,restricted,0.183692693836788,-6.087540107508588e-13,4.500081283168764,6.094350061050472e-12,1.570112499585008e-13,0.40983671751086115,1.5137678781379824,-0.8194633159479049,1.2130825541843044,-2.550006230258908e-11,3.563156499176825e-13,3.79913418172196,-0.5061910122719278,-9.033300311679376e-13,-1.039845119495431e-12,2.2768243192603563,-0.19529375424171444,3.6393578338465704,0.6816930237092084,-9.54598424983172e-13,-0.4452741257801568
0,2,0,6144,8192,1.0,size,restricted,0.23800004190170024,-3.3266470985380536,1.364272340218173,0.01741783762237434,-1.6121734705908216e-11,0.3492076222511899,3.0294710846742237,0.25205962671211196,0.2753672845863103,-1.0656388061366555e-12,-1.2801899865253115,5.028576192103382e-11,3.116451960113734,2.5477287701942553,5.03948297678785e-12,0.48211853965574863,-0.14774885910146981,-2.702785262937705e-12,-1.62232856277941e-11,7.162760454114297e-12,3.811318989874728
0,3,0,6144,8192,1.0,size,restricted,0.16671242463074828,5.730658182894362e-12,0.6785082284741838,-0.020441877266921735,3.7248982504891224,1.2023065328450944,-0.6358180168493185,-4.976125836040355e-12,0.411517055791484,2.1821339827376858,2.7565043784616983e-12,1.46470046431126,-3.9163783640501886,2.194251250905276,1.5849971080188496,9.081710132912648e-11,-0.20328060251190994,0.27309498857716424,0.20367937821900275,-1.0481555301517838,0.2558383683313171
0,4,0,6144,8192,1.0,size,restricted,0.18936149676522077,-0.8177456269708422,-0.5811092774096495,1.1910801192168659,0.22221292598456233,0.015955596635116386,0.266148260443342,-0.2950734893239768,1.0291313273045817,-2.5973564818334434,3.425141034586035,3.225614597225857e-13,-1.6854077166918577,-2.212100356688815e-12,-2.893884534232295e-12,-1.3936187300445744,3.1048823847772256,-0.1462056877192175,-0.1608208440960699,0.012833885419602025,3.0552766114420122
0,0,1,1634,8192,1.0,size,restricted,0.27858306089807244,0.14002782366456404,0.33897917326468174,-2.0797436765370865,0.670649019755503,0.9536198662880904,0.7265372807764545,0.4062322848812793,0.40588376066099524,2.6440455267538505,-0.5067639665425386,2.0676437655766806,1.7754985835243962,0.1347753547910529,-0.8615921787008077,-0.45433030832961246,0.7604326538556919,0.6053877774575307,1.3284961144599974,-1.2568117484268528,0.03635887213580347
0,1,1,1634,8192,1.0,size,restricted,0.33310113084502174,-1.660569310269099,-0.2955879099216759,1.2668887736461603,0.04597701363712774,-0.2985234423149192,2.3023094674858173,1.2147447917779657,1.1320750241112751,-0.9430676613864454,0.8670202530470703,0.7779734580870185,0.7553494644176468,1.1456076847799204,-1.2400749398198596,1.9836033889705698,0.42271565254550897,1.5782982378649582,2.5776260913583708e-11,2.069613525852898,-1.836131813450504e-12
0,2,1,1634,8192,1.0,size,restricted,0.3555555032732447,0.775130752543784,0.13580579385931424,1.557199141870626e-11,0.5181932572983627,1.6999656407633787,0.5029661249643256,0.9738912184564523,-1.4657679109581527,1.044581169973467,1.7278322921411107,1.1103287025896822,-2.187857456246405e-11,-2.3709978380136736e-13,0.29555218483533136,1.4787683785610546,0.6318400057762518,-0.4795432108895186,3.2300558905460637,1.5860783605281525,2.3436991051623806
0,3,1,1634,8192,1.0,size,restricted,0.3011296446732213,-1.7039418103169661,-0.02177641919297482,0.5814330443251678,1.4198197502270726,0.9838092646702118,1.82304033876677,2.1223893289565154,0.1776069611433803,-0.23931299804332962,1.1751590875311928,-0.9943768711153768,2.3861985569993904,0.765793888660451,7.613027339758637e-10,0.8520273974509756,1.1391990005122832,0.3903082790586286,-1.1102755205328991,1.4263584839640097e-10,2.1135314796353253
0,4,1,1634,8192,1.0,size,restricted,0.3675336093606844,-0.3820634747906401,0.9965055646101678,2.7644582102826423,-0.5619107484396725,-0.8029200818075263,-1.466435984903689,0.05061558431597537,-0.3190540238418148,1.3722485578172912,0.9386060633880934,1.5607214568594687,0.8965947777047225,-0.6050560030054473,0.47222402561073407,-1.2646121482281176,-0.334556106163959,0.2863336741102543,-0.44711717386284433,-0.8056005473704911,1.1627340732663694
0,0,2,414,8192,1.0,size,restricted,0.2991254456135458,0.23896489205360683,0.7965316724963464,0.07737762201770407,0.2312991278477652,-0.09863729638591477,0.11777488762671519,-0.34517155962091794,-0.3358343013680738,-0.1423930793812377,0.9176532126123179,0.5142248324036243,1.543822090125327,1.7443362633366757,0.07111761783643965,-0.4774350950942816,-0.8942780843029655,0.1453774867682975,1.3092285198327094,0.17565212338193045,0.6866265492263423
0,1,2,414,8192,1.0,size,restricted,0.3915157689637591,0.27996395952539865,0.3139439693319182,-0.393423102749916,0.7420041306396391,0.12715618738706844,1.245084193468225,1.0984193248144978,0.5733010584447604,0.1580546493813021,0.3146779226901823,1.1883543329324637,0.07830543060695724,1.0268094882907022,-0.256415467622414,0.8093355186013597,-0.45563500416717306,1.2832870339770204,0.5060815535864305,1.5195211402278286,-0.5907802482611467
0,2,2,414,8192,1.0,size,restricted,0.2875027657142064,1.2367397236782998,1.3596186114368418,-0.023088765753137962,-0.848785466071892,0.04604771350059215,-1.3229353881247226,-0.37658737604568415,0.3965589954655086,-0.10991563155459799,0.3440632567994054,0.32549684143702845,0.06274345877084886,0.19550770907799758,-0.3054575327062007,0.6066750929294997,-0.2571776928057717,0.10218604313711885,0.5955164479085218,0.839863738501517,-0.33560952706444347
0,3,2,414,8192,1.0,size,restricted,0.2390119552388638,0.48647615295656027,0.8965567563735999,-0.26100154039361756,0.13771791847740872,0.6273445880432765,-0.3242189481847317,-0.2701819694700469,-0.05886867928018402,1.0848083558753159,-1.0723854792709588,0.11204239420947866,-0.902216533180723,0.5123500691562153,0.3739799212267196,-0.30347115177924894,-0.8807045974315201,0.9062886943854197,0.4803603972009349,-0.041656805908595225,0.04332365492312462
0,4,2,414,8192,1.0,size,restricted,0.3509295634555588,0.6080225568507879,0.968692848162559,-0.23858926407468947,-0.35330216333629527,0.6330333871833035,0.5020090974095687,0.5015233209166684,-0.2658065514122641,-0.07811837174163777,-0.2901796474004732,2.1590538768195673,1.1223595570692597,1.1528902266629966,0.3581887986260712,-0.32018526093186933,0.5456436464239837,0.4430001670357569,1.5291734792021867,0.44872350859858606,0.7232129055665532
0,0,0,6144,8192,inf,equal,unrestricted,0.2302597508465686,-19.999999956305246,-2.6815639804098875e-11,-2.6786148057497516e-11,3.764274670674723e-08,-2.0273711373096363e-11,3.1487967819773845e-11,3.1136328145092394e-10,8.863894827983309e-13,-4.137434255022905e-11,-9.857877890222124e-11,-1.79384451330754e-10,-1.8151247340685786e-09,1.4788248437961084e-10,-2.7169581418458026e-10,2.2267297187337915e-10,4.0413654438868214e-12,-4.491557730780247e-12,6.807232456732753e-12,1.1648877257686802e-10,2.6138617485574012e-11
0,1,0,6144,8192,inf,equal,unrestricted,0.24439478514448032,-2.1852177059168274e-10,19.99999979427692,9.792973179535158e-10,1.2769381038130838e-09,2.0917466229665995e-09,5.0645155048477635e-09,-8.604307224292252e-09,4.832807779287426e-09,-4.434242929716925e-09,-9.026106018113307e-10,4.2638336464929935e-08,-8.720939002260979e-09,3.042858617652824e-11,2.698913305121578e-10,1.0914712144043925e-08,-5.669378610687471e-09,3.85386948676225e-08,3.292197317543382e-09,1.4948502261681826e-11,-7.119944891309817e-09
0,2,0,6144,8192,inf,equal,unrestricted,0.33802034625367067,-19.99999999217673,1.3685580148795886e-10,2.6809089895679675e-11,-9.123593322100653e-11,4.9132180945668775e-11,7.826252451784141e-10,3.847830725522132e-11,5.146388747841544e-11,-4.533606024873371e-11,-4.615165155488518e-10,6.530733872394713e-12,6.610294257681366e-10,3.579233346974133e-10,3.675960337017537e-12,6.503918435236944e-11,-1.5678136157534654e-10,-6.258026597627818e-11,-1.107079444336972e-10,1.1837253590416514e-11,1.82749949079409e-09
0,3,0,6144,8192,inf,equal,unrestricted,0.3389406717463915,-2.3268151369946086e-10,2.63468784080794e-10,-5.230109876558786e-10,5.091153485655073e-09,4.601075376256999e-10,-1.0576263177491933e-09,-3.480042387316096e-10,1.6507194024511583e-10,1.3133677524950523e-09,-3.124430028213078e-10,7.221253087572963e-10,-19.99999993726605,1.4015474497142403e-09,8.808362496150891e-10,-1.5750121924360346e-10,-7.767904663788174e-10,8.682683365564544e-12,5.025968411375474e-11,-1.3256141841751194e-09,3.0984686741248887e-11
0,4,0,6144,8192,inf,equal,unrestricted,0.2713741873765276,-7.702586262037722e-09,-5.892700650350093e-09,2.1438366918846097e-09,4.600941900075528e-10,-4.1446717431223856e-10,1.0891789554550732e-10,-3.93226845252215e-09,2.1527419626976107e-09,-19.99999972825508,4.155722160256139e-08,-1.314563848668897e-09,-2.8854215738378602e-08,-1.861829725710241e-09,-1.3387358385648654e-09,-1.791350633892306e-08,3.915572016389656e-08,-2.8233076268397166e-09,-2.7731019277490997e-09,-1.7614796822466995e-10,3.523453232460157e-08
0,0,1,1634,8192,inf,equal,unrestricted,0.6235426325621624,-1.184691164342685e-10,-7.347221720756758e-11,-19.99999996583622,1.0406593544583253e-10,1.296206886400152e-10,9.09263795171727e-11,4.7612188074538415e-12,3.613456780169985e-11,1.2027239007822235e-09,-2.927412392045992e-10,1.9766553223104947e-10,3.201952200983513e-10,-1.4669149889846994e-10,-3.109355152075614e-10,-2.808228879259375e-10,1.1400974731617947e-10,7.90995593972407e-11,3.0049606076527976e-10,-1.4929939328691077e-10,-1.9055331960360138e-10
0,1,1,1634,8192,inf,equal,unrestricted,0.4952990758289241,-19.999999919527312,-1.3203412502367484e-09,1.0185190441929371e-09,3.356189215353469e-10,-1.2883206016577785e-09,1.0572450873534446e-08,1.2241609508943048e-09,1.2135881296771095e-09,-2.417410093458685e-09,7.612272084222201e-10,7.309284570658751e-10,6.271183486918287e-10,9.601371571248518e-10,-6.302907037976259e-09,2.9050192371362903e-09,4.123272786317281e-10,1.6114336467665756e-09,1.7791903825331426e-10,6.376169368867658e-09,-8.541589167828883e-10
0,2,1,1634,8192,inf,equal,unrestricted,0.7417354893836419,1.8296604637346183e-10,-8.979241847261067e-11,-1.5715784856624096e-10,1.3741229002426476e-10,4.0727216843535135e-10,6.594849457752829e-11,2.3196149725911158e-10,-4.341004472008963e-12,2.594009558473978e-10,4.1787492894089083e-10,2.7579258296691643e-10,-3.0308927755276174e-10,-1.8588408813588969e-10,1.1720649988004207e-11,3.903538717659216e-10,1.0161390042940148e-10,-3.7530015517448605e-10,19.99999996583879,4.0252271098781867e-10,1.8714004353104901e-10
0,3,1,1634,8192,inf,equal,unrestricted,0.5189603353802397,-19.99999995885751,-3.257321572710738e-10,1.996336393973265e-11,6.179817594722927e-10,2.354204916005798e-10,7.534126375928483e-10,1.4716671274475078e-09,-9.888412769441657e-11,-4.1326398152049127e-10,3.7547736551016414e-10,-1.5351658625050443e-09,3.2836730766201133e-09,9.866322617928461e-11,-2.1150050976391804e-10,2.2690325342964572e-10,3.555245412114145e-10,1.2705548766476653e-12,-1.078327609932947e-09,-2.3339621575744674e-10,1.0651232098358698e-09
0,4,1,1634,8192,inf,equal,unrestricted,0.850808930772852,-8.561266891809256e-10,5.291828905065445e-10,19.999999931324776,-1.1034261822118284e-09,-2.3173792705864797e-09,-6.4388503675355714e-09,-4.0313161874184946e-10,-9.674903430428027e-10,1.3931259066326175e-09,4.758321349039634e-10,1.7796985800202968e-09,2.8613213482486583e-10,-1.631472021381967e-09,9.591809511229499e-11,-4.523206184644062e-09,-1.0798496842669812e-09,-1.3163074882823998e-10,-1.0608687093564284e-09,-2.132001388219557e-09,7.511685656839972e-10
0,0,2,414,8192,inf,equal,unrestricted,0.9974719845652792,-7.096780626860084e-11,1.8182507730359995e-09,-1.2472076067685802e-09,1.0731269531372415e-11,-2.3675377496038702e-09,-1.0832749371379931e-09,-4.062027751413584e-09,-3.4978256903746836e-09,-2.39516342513762e-09,2.7512570644209363e-09,4.6192324568116635e-10,1.2805571496687624e-08,19.999999831752525,-1.0259867783767906e-09,-4.568269761059994e-09,-2.2348255012566248e-08,-5.436973449331008e-10,8.567956997824234e-09,-4.070221982876478e-10,1.2215312226383119e-09
0,1,2,414,8192,inf,equal,unrestricted,1.0503329773251038,-1.5903001316856387e-10,-3.481297329679159e-10,-5.117114585905516e-09,2.321955038427164e-09,-1.3786474405582362e-09,6.4320882563958334e-09,5.290779627128779e-09,1.2188272702868326e-09,-7.856785281894417e-10,-1.3467584250221277e-10,5.712429197538504e-09,-1.61328872800546e-09,3.9056337751081785e-09,-3.6156011866356293e-09,1.9353076941728018e-09,-6.261385974769564e-09,9.87704460368787e-09,6.351634623910037e-10,19.999999860248284,-1.0540923481708403e-08
0,2,2,414,8192,inf,equal,unrestricted,1.3061312477682394,1.5483972050745401e-09,1.8456736609552963e-09,-4.318268292154499e-10,-1.897664864511589e-09,-4.007207634550402e-10,-19.99999995300317,-7.655562813001923e-10,6.357808136685536e-11,-5.353323038454401e-10,4.109848806866378e-12,5.5175481735322444e-11,-3.505094465785891e-10,-3.636193337289521e-11,-6.559688791332732e-10,3.3595412755506587e-10,-6.940168389463405e-10,-1.857035922529114e-10,3.0007395141870605e-10,5.9541035731515e-10,-7.844133299876715e-10
0,3,2,414,8192,inf,equal,unrestricted,0.9800104323160106,2.783517306766432e-11,8.899427312776402e-11,-8.090219594124014e-11,-7.880660475209637e-12,3.415903666223296e-11,-9.769680603708834e-11,-8.404315513366605e-11,-4.0198995757771024e-11,1.3564928008028237e-10,-19.999999994616907,-2.5173433475434713e-11,-5.590822587686186e-10,2.8334739217901235e-11,1.1917324004468243e-11,-9.396687389992145e-11,-7.958486014595847e-10,9.709072738680719e-11,2.0739098950984402e-11,-4.119218408621567e-11,-2.788781797399759e-11
0,4,2,414,8192,inf,equal,unrestricted,1.3311061284674304,2.7689401789928165e-10,5.549741109571714e-10,-6.595776246475686e-10,-6.301767804039294e-10,1.6916891553328752e-10,5.712968224897168e-11,5.83396821076387e-11,-5.589930576374976e-10,-4.447916476872274e-10,-6.704310740158424e-10,19.999999954548848,5.4825323924087e-10,8.709447871033371e-10,3.2335431825100905e-12,-6.560807630180619e-10,2.0045570415212526e-10,1.3529618101709152e-10,2.013596444278788e-09,1.1227696990188514e-10,2.928315941889412e-10
0,0,0,6144,8192,inf,equal,restricted,0.015562152892035608,-0.1532269197415505,0.10666053348765066,0.06854414003053017,0.20354828709980416,0.09041272135361698,0.2262805486747901,0.2994247469342363,-0.09293565479506269,-0.09140779752629713,0.0009238954970504255,-0.08274580239987256,0.05755032617597729,0.27604484971702725,-0.19083834312155623,0.2429245049195785,0.148030905050585,-0.017265130613110174,0.13445622940851445,0.22168743544831007,0.2755466073642381
0,1,0,6144,8192,inf,equal,restricted,0.015102388539588013,0.056213127728284656,0.41910732150628394,0.10510215460699161,0.020494429016616682,0.23246338788502963,0.3100972969187442,-0.042826280728942095,0.005680954811814364,-0.11499462260209214,0.06932494962722353,0.2955349792894,0.15755069444161582,0.1111213867029166,0.0027986839523474493,0.25542120700165755,0.02355893104269302,0.1998309088968804,0.20343436247045593,0.11391509630085729,0.0691593926198928
0,2,0,6144,8192,inf,equal,restricted,0.028624607473520695,-0.21081502925220463,0.27519627956809956,0.11579951680091087,-0.09291732162278135,0.19355044168176214,0.38531024930921187,0.17517967801215092,-0.04637904251158239,-0.05213511512431067,-0.06815825110462016,0.10668772302659371,0.5012019696201508,0.27667853113481733,0.01995956555315612,0.14093338390552695,0.02884450937641415,-0.06397134945223161,0.02691398514038149,0.12116389531490228,0.4909410747771597
0,3,0,6144,8192,inf,equal,restricted,0.008672358287829673,0.05114275372431525,0.14801645080575887,0.0019001033667595075,0.2819093951661148,0.20499537392370198,0.054113161135411356,0.028694668329597134,-0.10022692672224516,0.1641490974786046,0.04523115841785755,0.14616351930092478,-0.0839073345059809,0.2627633690255657,0.08864019330348659,0.046945365544447816,0.0443854365915589,-0.03048344974662024,0.1327944938609516,-0.03287657686028526,0.203527329545862
0,4,0,6144,8192,inf,equal,restricted,0.016550909065234962,-0.042583675871928205,0.034816029115867654,0.1413238525524715,-0.014017677990123559,0.14079742567472608,0.1639438050152476,0.027676820775595606,-0.05020770662549397,-0.2818935973593015,0.3792014269448417,0.00661510805372651,0.0981003918046166,0.07697794698288926,-0.06101111468628584,-0.08519880832902899,0.3559615814855249,-0.09112893635008294,0.04010180752267734,0.12479098772979708,0.4169795717174132
0,0,1,1634,8192,inf,equal,restricted,0.10974196353933395,0.1573791093642844,0.46534505486450406,-0.7343382469211923,0.19192334628136276,0.24598780383293994,0.23187107314890032,0.253140794707913,0.16448406565973162,1.0964726031828498,0.16018844453575032,1.1989696703510513,0.6541726350380128,-0.2141519515900824,-0.19546153558386015,-0.28873454665701104,0.7651694564399013,0.3171490430808005,0.3524455822157384,-0.5708207568979401,0.19690593660949404
0,1,1,1634,8192,inf,equal,restricted,0.15839167559212824,-0.5742268769320017,0.1535456232674743,1.0188576002740086,0.3549326078195133,-0.0746139269324507,0.9552168348460595,0.7832700525274033,0.643462528567932,-0.33597368470392625,0.8770327541733908,0.7349145928159676,0.5799199924546722,0.6110277592907237,-0.33869831820352153,0.8432140509782601,0.6539717242921628,0.8155727905206763,0.16938888920522888,1.0428773632361277,0.22246513882757932
0,2,1,1634,8192,inf,equal,restricted,0.16602922919680116,0.5403068825024406,0.5806337042786884,0.42966289643078887,0.2661389872377243,0.7156408771482661,0.339694972121522,0.7137049808913141,-0.41319170726114735,0.5271488019515146,1.1328325174190488,0.8443279583611956,-0.04251591327035352,0.02087899979051622,0.4126313255389412,0.7140315067256168,0.5980834058602353,-0.10422331931175739,1.3554910828739462,0.8520035219227483,1.238764501204132
0,3,1,1634,8192,inf,equal,restricted,0.13607661897286594,-0.6664357463608724,0.162431595597159,0.5429727949076538,0.7236784171732636,0.5735837683705728,0.8894707926645647,1.0603099735706834,0.281055677701529,0.040773046274028155,0.7682349036660013,-0.24076485923092092,1.1416624766081722,0.4678519183170187,0.1575164128330497,0.48391890857015085,0.7147208133819968,0.35784989827148533,-0.4371047229756068,0.11396477803373811,1.0526106005238485
0,4,1,1634,8192,inf,equal,restricted,0.15479687757018484,-0.02109460644571652,0.5922520885866658,1.4130530738609954,-0.1369534071221693,-0.20700357622737994,-0.5299362321505516,0.14180103681812967,0.044436725922809645,0.8005704959623767,0.5659911044280992,0.850646902372726,0.5062233084353189,-0.12989616418172867,0.3645229851497474,-0.4142600938571208,-0.04576710522259246,0.32145995408009304,-0.05219149259064648,-0.26668927162488903,0.611801205930935
0,0,2,414,8192,inf,equal,restricted,0.2323275524621142,0.08164088212566227,0.5187164848302248,-0.08741870982363126,0.05332372818116976,-0.1417144066880466,0.09518769136027937,-0.33164062077634626,-0.5406598408504658,-0.29195270472202733,0.5955053302843603,0.14757136449510128,1.1374952581427706,1.2459720462892807,-0.11701725111891587,-0.44020375443681986,-0.6472356200275715,-0.07764048826268063,0.9139079575582719,0.026370890438445545,0.47861716587433994
0,1,2,414,8192,inf,equal,restricted,0.2580050081471758,0.050355397459208404,0.0949915823732165,-0.444828776878954,0.29159301001052934,-0.07737238248486933,0.8579438798527849,0.6960054599026608,0.09008156852843288,-0.22866410833029793,0.09181567896090922,0.6855710405894532,0.01902308685142411,0.6353727898288342,-0.45753779216275947,0.4126107187204141,-0.474548096222057,0.6234265611328764,0.1942428597529584,0.9240803525289519,-0.4235197868937825
0,2,2,414,8192,inf,equal,restricted,0.21533216494809548,0.7804365996750803,0.9021958571312468,-0.17242771114239286,-0.7420000645586803,0.003597414555121474,-0.9393173975008093,-0.3607077194572918,0.008045211206412066,-0.29794175048079913,0.22857435753286615,0.069716368128152,0.10289663618431759,0.07433471570072996,-0.43255593925725394,0.3426929478868324,-0.19695101503871734,-0.11182393677476868,0.3685436133361196,0.5509897175352676,-0.24892137068581294
0,3,2,414,8192,inf,equal,restricted,0.17643915696961368,0.2052634845924943,0.5178445579547435,-0.3241598793746528,0.008033408346591423,0.3838954777623062,-0.21581272675892688,-0.3532046091330302,-0.35119204618683547,0.6406835793548727,-0.9082973925151125,-0.04934544887213141,-0.5733686901007204,0.32489093306033057,0.03802341612974397,-0.3438898844899863,-0.6960300799763219,0.41566986227558994,0.27505882123706826,-0.11133155093427113,0.049634378276251494
0,4,2,414,8192,inf,equal,restricted,0.2542532686695842,0.251034795080782,0.6425310822144358,-0.3947950794799098,-0.4144133721690063,0.3743277806138126,0.2932215733244468,0.24912880313272148,-0.5642029939188365,-0.26105120576918606,-0.34856577123497934,1.3843648904186707,0.8615387253509693,0.684537322138509,0.1360449442945265,-0.36702773241795683,0.3980572883690555,0.07501612311924727,0.9906941231451063,0.2769131463155436,0.5147628154547043
0,0,0,12288,16384,1.0,size,unrestricted,0.13242305511710403,-3.046710787073995e-08,-1.1755821206341558e-10,-1.1948000614112492e-10,4.57895679133344e-11,4.2375756135252456e-11,3.567280036754792e-11,1.1253735533253667e-10,4.452900225633122e-10,-8.353802575087513e-09,-5.060450505315584e-10,-1.1073414092644115e-10,-2.137338636354039e-10,5.313418419211768e-11,-2.8635824307848314e-10,1.7999183985389749e-10,-3.069650975585529e-11,2.531740744708684e-11,4.414354453943774e-11,3.8918321165518924e-11,-19.999999955896495
0,1,0,12288,16384,1.0,size,unrestricted,0.21355375523927286,2.082544955639416e-10,4.6474702636964685e-10,-9.150663101898898e-11,-2.182942217231285e-11,1.4721374408734915e-10,4.4146672373995764e-11,7.340424688543905e-10,1.787397776202306e-10,-19.999999986539645,1.1168199359402399e-10,9.56935445406582e-10,-2.793174418550502e-09,1.0930769325685518e-10,-1.203962570283131e-10,2.959786919985572e-11,7.464590213678595e-10,2.018790023071988e-10,-8.573017566165053e-11,-2.5078204284227295e-10,-2.09412855877094e-09
0,2,0,12288,16384,1.0,size,unrestricted,0.2958713782872726,-19.99999999452825,7.612544382035823e-13,3.3404990645514826e-11,-7.361334866081935e-11,-8.353535227619732e-11,3.863138644982337e-11,5.4196116016444174e-11,3.308769251885197e-11,-6.286559248907018e-11,-4.144823860748806e-12,1.155580327276375e-11,4.926056879684999e-11,-6.255937244085644e-11,1.4122275142699369e-11,5.709819821689472e-12,-4.559470706383902e-10,7.1443660370532864e-12,-5.870464769801847e-10,-4.652112395603348e-11,1.059467152135205e-09
0,3,0,12288,16384,1.0,size,unrestricted,0.20749972073588221,2.400289911793316e-11,-5.7004132928553275e-12,8.724050330323282e-11,3.821404348149383e-09,2.693448969923383e-11,-8.056750764402211e-11,-3.191518603731996e-11,3.604391217861109e-10,3.8321103956453857e-10,1.1368619323542903e-10,-3.4054408452758155e-11,-3.196299019400916e-09,19.999999984099027,1.9204079257684576e-10,-1.1628846877903519e-10,-1.9697551873429134e-10,1.5015975034539957e-11,1.1245149056133165e-09,-4.4589977894601234e-10,2.476652414793998e-10
0,4,0,12288,16384,1.0,size,unrestricted,0.26863842277572486,-7.60597223523837e-11,6.181279867826934e-11,7.03549966663023e-12,1.9602376507370216e-11,1.1606744347439583e-12,6.005071068955478e-11,6.36573654094205e-11,2.032545480117537e-11,-19.999999966007927,-1.1453188615330522e-11,5.902736058155994e-11,3.1517087059810156e-12,1.8099320697047824e-12,-2.0962257391517187e-11,4.882316158374175e-11,-1.0375488808817591e-10,-6.137225959329742e-11,-8.056099494017584e-12,-3.866857992200526e-11,-4.109687094088022e-11
0,0,1,3272,16384,1.0,size,unrestricted,0.35615219296867257,2.722695127119526e-10,5.490932701694099e-11,-19.99999997048408,-2.1742011689877982e-10,-1.0751080944715708e-10,1.099226507523738e-10,2.2072633508076202e-10,2.5268008004253807e-10,2.6382194859950555e-10,-2.2724278004668004e-10,2.656219316102233e-10,1.8010609160650282e-10,-2.4409382649622095e-10,-2.710102692788013e-10,-9.939331219260052e-11,-2.333395527846719e-10,1.8579872432899388e-10,1.108406831709262e-10,1.6543552501493386e-10,1.1931060524663406e-10
0,1,1,3272,16384,1.0,size,unrestricted,0.44184181195376065,-3.5189136396328314e-09,-3.026365601528177e-10,-3.813268520897154e-10,-8.864812869428303e-10,2.3371458835369436e-10,1.3422328655442597e-09,8.367309548222852e-10,1.9447986674424777e-09,2.5252115598331085e-10,4.733503589903343e-11,-2.769465518916768e-10,1.181746557758119e-09,19.999999942853393,-3.771008074046853e-09,1.1582512323656889e-09,-3.764229405409988e-10,1.1547044616112994e-09,4.803686207336717e-10,2.6071568092313312e-11,-2.9831128631380643e-10
0,2,1,3272,16384,1.0,size,unrestricted,0.48900084767621,-2.404987605833387e-10,-6.206187430268627e-10,-8.596854942332711e-10,9.398264809811618e-10,6.370463533559183e-10,2.354220652381721e-11,2.3096982357468114e-09,-7.965353692488336e-10,1.4023726734039095e-10,5.745016019593746e-10,3.887562269200335e-10,2.400769737121584e-10,-3.1810301821379915e-11,3.816610535055137e-10,-3.277277367733634e-10,1.3827036387013357e-12,2.9212548286628874e-11,19.999999950520724,9.357019313542122e-10,9.960767728345586e-10
0,3,1,3272,16384,1.0,size,unrestricted,0.42574641341519665,-19.99999995630155,1.541948707857969e-12,6.514355915666698e-10,1.037688846125444e-09,1.3041194366392626e-09,1.2143119412159773e-09,-2.4302250649080845e-11,-2.2575349759685808e-10,-4.979733109143351e-10,-1.1068921132332415e-11,-2.582563062275861e-10,3.403085395248004e-10,-4.835866387085793e-10,8.775898918238058e-11,1.4925788853442514e-10,7.640101952529583e-10,5.861439701284445e-10,3.301290595433942e-11,-4.4728420707386944e-10,8.586523143068533e-10
0,4,1,3272,16384,1.0,size,unrestricted,0.4252280802184405,-2.8920614550719296e-09,1.5022731808819449e-10,1.9911263122550944e-09,-1.7376365074660627e-09,-3.125731511107491e-09,-1.7405513476724136e-09,-1.5654624912384726e-09,-9.813339496976839e-11,3.4688301921478366e-09,2.670634776789215e-09,1.3970215849968428e-09,-4.750148389293418e-09,-19.9999985495923,-1.8819267278808333e-08,-2.0007735584515246e-08,-1.10486001474401e-09,-2.3324950923880636e-09,-2.0309500871418806e-09,-1.1141110699836402e-09,1.2949859058287795e-06
0,0,2,824,16384,1.0,size,unrestricted,0.5865991910904937,4.380907424731245e-09,-2.374954404925637e-10,8.199711928795402e-10,2.161596151457435e-09,-4.019713801573618e-10,-1.9978742265826256e-09,-5.062461708013165e-09,5.453665584685089e-10,-2.210530506690792e-09,4.06892681959656e-09,-1.643254940453838e-09,4.3997277408672073e-10,9.679228207869262e-09,-8.005735021277338e-10,-8.684454363394399e-09,-19.999999893507965,-7.749962649564957e-10,2.5383024667558984e-09,1.0504512344048759e-09,1.8472622538249745e-09
0,1,2,824,16384,1.0,size,unrestricted,0.7668323651927732,2.3049720757708075e-11,6.764472225070182e-11,-19.999999993864687,9.879922080011027e-10,8.408731767534085e-12,2.926645420397282e-10,8.865678970520736e-11,3.318060042178366e-11,5.623674997952548e-11,4.4993468293642445e-11,2.1760909211895548e-11,-4.2053262791817907e-11,1.3048883919790957e-10,-8.735135018238165e-11,9.60468779592195e-10,-1.5192285205670623e-10,1.6324165642376033e-10,6.246154569680604e-13,1.149722283829167e-10,-7.865647386881979e-11
0,2,2,824,16384,1.0,size,unrestricted,0.8403337315329157,2.2243313675593221e-10,19.999999952172637,-3.9737866782667077e-10,-4.43145687309831e-10,3.426685875962596e-10,-3.800542314137899e-09,-8.813539213015782e-10,-2.464443161302025e-10,1.0053138876809545e-10,1.4303175415133896e-10,8.443199791894615e-10,-1.0036996653653016e-09,2.6098543212479565e-10,-4.1216664585981333e-10,5.92514699872906e-10,-5.366288536461252e-10,-7.899528439487342e-10,2.816022388009501e-10,2.141757459734248e-09,-3.57429707772193e-10
0,3,2,824,16384,1.0,size,unrestricted,0.7294701418391344,1.2083342597742496e-09,-8.49505546813215e-11,1.1354635790681274e-09,-5.056912211978017e-10,1.870602568235532e-09,-4.034798075709188e-10,-2.8633247218261298e-09,2.6990918994542894e-10,4.296239376485174e-10,-7.183788867184225e-09,-6.164589180056503e-10,-8.82078912930367e-09,1.308990919588951e-08,9.392162329495614e-10,6.545787853687367e-10,-19.99999989459169,-3.1464170833707655e-10,1.239073735777637e-09,-1.995955930569319e-09,-8.878547651762981e-10
0,4,2,824,16384,1.0,size,unrestricted,0.5952661405902158,4.456633054951921e-12,7.023065794189126e-11,6.643380585578241e-12,-7.79681896174986e-12,-1.0489806133472041e-10,-1.1478256755158845e-10,3.377871802497318e-11,-9.461652637892453e-11,-7.746389605166564e-10,-1.288089441811729e-10,5.157824164623789e-10,8.085147315189158e-11,-2.2170379148674062e-11,1.1621916722323174e-10,-5.206884658130285e-11,3.688758519651722e-11,5.4774334379412455e-12,19.999999994776235,3.194537277874081e-11,2.1061829030616558e-10
0,0,0,12288,16384,1.0,size,restricted,0.08656149480326253,-1.7837713829911375,-0.4303730318418844,-0.2859798533237637,0.70373757863248,0.7812148921086054,0.6501677794376444,1.4032992706269032,2.227196446814164,-1.7056843884214514,-1.4532328447768212,-0.41131439179740303,-0.7472925964407736,0.9033018751885462,-1.0461873204198155,1.6454807128036195,-3.2515331873559106e-13,0.5613912144036894,0.7740182113165652,0.6517821078859535,-1.8345741007656997
0,1,0,12288,16384,1.0,size,restricted,0.14059628791871567,1.193230372234782,1.8125517303475671,2.2196509662742888e-13,-3.7664697734957885e-13,0.9080261446043937,0.08197144820594922,2.111815917084813,1.0520159374058344,-2.308355154269669,0.6590558217098341,2.290912435423974,-1.8348226328330601,0.5506259828757599,-8.284743295548986e-14,2.9301982387717364e-12,2.1401661349834336,1.1403038177681326,2.6123250544469405e-13,-0.1736677112856532,-1.7424787588972563
0,2,0,12288,16384,1.0,size,restricted,0.1314901220093671,-2.8350444836135136,0.5173504354680135,1.0648203758533934,-0.26620440728756006,-0.40625496352181234,1.0287879929390702,1.210686512105029,0.9621177159342821,-0.16845352841152436,0.5286974645024526,0.7435935603329858,1.2794036126736859,-0.10848541982150203,0.6695664545170263,0.5629050275694194,-1.5852957551209703,0.6783932056183523,-1.7931408200117498,-0.0810614083675357,3.24770700249034
0,3,0,12288,16384,1.0,size,restricted,0.13853313720377408,0.18064397344095584,2.2451216647704143e-12,0.8568504390185884,3.179815639151511,0.1285742263518277,-6.085278183827443e-14,7.161018759391393e-13,1.6838113031403301,1.9068632002242218,0.86119663857377,7.40489011766541e-13,-1.704625445212956,3.4025807757036195,1.2167846720604016,-7.875261479231226e-13,-0.10935490852263827,0.09306649453731336,2.49690797247754,-0.7335219534751259,1.445402358135339
0,4,0,12288,16384,1.0,size,restricted,0.11140811040463276,2.150850923112251,1.466209240406548,0.4074611611809349,0.4556534716451254,0.23167210752675219,1.490140180587231,1.3890244777627683,0.4831820192942559,-3.5080218641910887,0.18563356285450502,1.0607527216428452,-0.7040159826570793,-0.8064755836979628,1.766482889230586e-11,0.798402285655878,2.255029224950015,-0.31453139752477133,0.17557497794994603,5.337116211232434e-12,2.1173688171984453
0,0,1,3272,16384,1.0,size,restricted,0.12835395669959368,1.2220747344269347,-0.7519366686862855,-1.3445735207061185,-0.05782971103173999,0.19764807819611316,1.4492172684817188,0.8549200945348575,0.9716768159928764,1.1243099432296964,-0.5610135182191218,1.1074364319747183,0.9052667484749521,-0.518330020260135,-0.4222797335097711,0.1553679330777777,-0.12988435752541302,0.8220096123440439,1.4873563835643422,-0.813870003870871,0.6380755132002432
0,1,1,3272,16384,1.0,size,restricted,0.1717890626709544,-1.0658477775758053,0.10253906649499898,0.17420345106478263,-0.294521488735324,0.6631562073063326,1.3798634899147815,1.095560181829282,1.4102427229224013,0.7296482816932184,0.48040987102172933,0.1263374265565149,1.3780006783616225,2.307901176927176,-0.9921548758216101,1.2725784961547573,0.036014694323136816,1.2689608984169245,0.9356405259136614,0.440513510930681,0.14045708932070655
0,2,1,3272,16384,1.0,size,restricted,0.18732553584176248,0.10236136785683056,-0.2873594223603376,-0.37636158792117524,1.350523242264853,1.1444962846493354,0.49529942661968873,2.016449592616218,-0.4003748536746967,0.6963786826486534,1.1274087038576657,1.018642126868659,0.9234231152373904,0.4304300669700884,0.9738577529768151,-0.047739013004442686,0.46145089464340483,0.473764928700073,2.563055451102937,1.3643092174683271,1.413354388510817
0,3,1,3272,16384,1.0,size,restricted,0.1698326004585188,-1.443583076022446,0.42987996659498046,1.3469355875103326,1.4970391450330838,1.623434354951153,1.8484996451011177,0.45021066948803273,0.04736276262552686,-0.22348169267340312,0.4458425873692404,0.029516233931274595,1.075285434851406,-0.2028511159013358,0.5428351412736522,0.7156892380689588,1.3778984665510183,1.2733212591358478,0.47743339164012355,-0.2559812005174077,1.4433046576696036
0,4,1,3272,16384,1.0,size,restricted,0.15429008333439534,-0.31064805736166906,0.42810649068608314,0.9780583352159882,-0.14931278470619186,-0.394925584650672,-0.18255048850766967,-0.17369028438783365,0.37657962847571785,1.1835624557213733,1.042228240680616,0.8519294123441176,-0.42479799784365885,-1.1975500049190833,-1.0333408089252618,-1.036494491997622,0.030153890075837048,-0.2611452945470642,-0.19343307769382476,0.02613310160259496,1.8423541108682915
0,0,2,824,16384,1.0,size,restricted,0.15197847020173177,0.9501576940444688,0.28356150303476385,0.5937316894763838,0.7874355361997156,0.15421380315966432,-0.13210248949711495,-0.3605779584251264,0.4746772818078374,-0.12855098215439367,0.9636714303216014,-0.04761274387504438,0.5249930749614723,1.0989608855430226,0.06432300511845532,-0.4826346523498317,-0.6604273757717553,0.11804377662793476,0.8671015581584978,0.5903231980176551,0.7449532077357386
0,1,2,824,16384,1.0,size,restricted,0.25917309583723785,0.5061279792990682,0.692444612272785,-0.47176236943939037,1.1857074780804617,0.3878224403171781,1.09114431094502,0.7328877906565634,0.49731638190904937,0.6887290062532809,0.6172417680315994,0.49606461379974826,0.18278753681036716,0.8812256375036177,-0.0915770602789931,1.1592887782698502,-0.2430010223693839,0.9584328050543548,0.3702669566052089,0.8438421673768816,-0.06390555512232074
0,2,2,824,16384,1.0,size,restricted,0.18066614964582198,0.5040516412028936,1.396169215282357,0.06022704868284192,-0.0437667995444254,0.5415771255144995,-0.5669816909641644,-0.3053760187637022,0.1220539192168761,0.44810211212191003,0.45384544530976795,0.8907890396734409,-0.25395746965612415,0.4709104050823848,-0.026584847475019806,0.706768321898415,-0.07279757248876388,-0.24295638940022174,0.5524295147987927,1.1579252782647043,0.050732649733216666
0,3,2,824,16384,1.0,size,restricted,0.15672044275521468,0.6665029942600923,0.263564542947311,0.6993582392315345,0.15094068740608418,0.7818098408144748,0.1932543144779399,-0.3465822380837082,0.3848836084837195,0.5256751506222532,-0.5161031805858992,0.12166936311617978,-0.4728835384736632,1.1960185519091775,0.5656139538196058,0.5129445457296063,-0.7177555362910202,0.2156466586909602,0.6864176728941482,-0.22406084668230855,0.00296773776720342
0,4,2,824,16384,1.0,size,restricted,0.16112408958889293,0.36784847376962515,0.716448415641985,0.4143133404636834,0.2669907561183382,-0.22217097120243223,-0.17444400411472297,0.575029980489564,-0.14560994970932745,-0.5931983532015158,-0.22326687272618526,1.1699347656113466,0.8515792354357857,0.2083689757543319,0.8304744250352171,-0.029434289874755264,0.5286787871408174,0.33860716442983213,1.32237139028785,0.5436305813925475,1.019880829163132
0,0,0,12288,16384,inf,equal,unrestricted,0.13242305511710403,-3.046710787073995e-08,-1.1755821206341558e-10,-1.1948000614112492e-10,4.57895679133344e-11,4.2375756135252456e-11,3.567280036754792e-11,1.1253735533253667e-10,4.452900225633122e-10,-8.353802575087513e-09,-5.060450505315584e-10,-1.1073414092644115e-10,-2.137338636354039e-10,5.313418419211768e-11,-2.8635824307848314e-10,1.7999183985389749e-10,-3.069650975585529e-11,2.531740744708684e-11,4.414354453943774e-11,3.8918321165518924e-11,-19.999999955896495
0,1,0,12288,16384,inf,equal,unrestricted,0.21355375523927286,2.082544955639416e-10,4.6474702636964685e-10,-9.150663101898898e-11,-2.182942217231285e-11,1.4721374408734915e-10,4.4146672373995764e-11,7.340424688543905e-10,1.787397776202306e-10,-19.999999986539645,1.1168199359402399e-10,9.56935445406582e-10,-2.793174418550502e-09,1.0930769325685518e-10,-1.203962570283131e-10,2.959786919985572e-11,7.464590213678595e-10,2.018790023071988e-10,-8.573017566165053e-11,-2.5078204284227295e-10,-2.09412855877094e-09
0,2,0,12288,16384,inf,equal,unrestricted,0.2958713782872726,-19.99999999452825,7.612544382035823e-13,3.3404990645514826e-11,-7.361334866081935e-11,-8.353535227619732e-11,3.863138644982337e-11,5.4196116016444174e-11,3.308769251885197e-11,-6.286559248907018e-11,-4.144823860748806e-12,1.155580327276375e-11,4.926056879684999e-11,-6.255937244085644e-11,1.4122275142699369e-11,5.709819821689472e-12,-4.559470706383902e-10,7.1443660370532864e-12,-5.870464769801847e-10,-4.652112395603348e-11,1.059467152135205e-09
0,3,0,12288,16384,inf,equal,unrestricted,0.20749972073588221,2.400289911793316e-11,-5.7004132928553275e-12,8.724050330323282e-11,3.821404348149383e-09,2.693448969923383e-11,-8.056750764402211e-11,-3.191518603731996e-11,3.604391217861109e-10,3.8321103956453857e-10,1.1368619323542903e-10,-3.4054408452758155e-11,-3.196299019400916e-09,19.999999984099027,1.9204079257684576e-10,-1.1628846877903519e-10,-1.9697551873429134e-10,1.5015975034539957e-11,1.1245149056133165e-09,-4.4589977894601234e-10,2.476652414793998e-10
0,4,0,12288,16384,inf,equal,unrestricted,0.26863842277572486,-7.60597223523837e-11,6.181279867826934e-11,7.03549966663023e-12,1.9602376507370216e-11,1.1606744347439583e-12,6.005071068955478e-11,6.36573654094205e-11,2.032545480117537e-11,-19.999999966007927,-1.1453188615330522e-11,5.902736058155994e-11,3.1517087059810156e-12,1.8099320697047824e-12,-2.0962257391517187e-11,4.882316158374175e-11,-1.0375488808817591e-10,-6.137225959329742e-11,-8.056099494017584e-12,-3.866857992200526e-11,-4.109687094088022e-11
0,0,1,3272,16384,inf,equal,unrestricted,0.35615219296867257,2.722695127119526e-10,5.490932701694099e-11,-19.99999997048408,-2.1742011689877982e-10,-1.0751080944715708e-10,1.099226507523738e-10,2.2072633508076202e-10,2.5268008004253807e-10,2.6382194859950555e-10,-2.2724278004668004e-10,2.656219316102233e-10,1.8010609160650282e-10,-2.4409382649622095e-10,-2.710102692788013e-10,-9.939331219260052e-11,-2.333395527846719e-10,1.8579872432899388e-10,1.108406831709262e-10,1.6543552501493386e-10,1.1931060524663406e-10
0,1,1,3272,16384,inf,equal,unrestricted,0.44184181195376065,-3.5189136396328314e-09,-3.026365601528177e-10,-3.813268520897154e-10,-8.864812869428303e-10,2.3371458835369436e-10,1.3422328655442597e-09,8.367309548222852e-10,1.9447986674424777e-09,2.5252115598331085e-10,4.733503589903343e-11,-2.769465518916768e-10,1.181746557758119e-09,19.999999942853393,-3.771008074046853e-09,1.1582512323656889e-09,-3.764229405409988e-10,1.1547044616112994e-09,4.803686207336717e-10,2.6071568092313312e-11,-2.9831128631380643e-10
0,2,1,3272,16384,inf,equal,unrestricted,0.48900084767621,-2.404987605833387e-10,-6.206187430268627e-10,-8.596854942332711e-10,9.398264809811618e-10,6.370463533559183e-10,2.354220652381721e-11,2.3096982357468114e-09,-7.965353692488336e-10,1.4023726734039095e-10,5.745016019593746e-10,3.887562269200335e-10,2.400769737121584e-10,-3.1810301821379915e-11,3.816610535055137e-10,-3.277277367733634e-10,1.3827036387013357e-12,2.9212548286628874e-11,19.999999950520724,9.357019313542122e-10,9.960767728345586e-10
0,3,1,3272,16384,inf,equal,unrestricted,0.42574641341519665,-19.99999995630155,1.541948707857969e-12,6.514355915666698e-10,1.037688846125444e-09,1.3041194366392626e-09,1.2143119412159773e-09,-2.4302250649080845e-11,-2.2575349759685808e-10,-4.979733109143351e-10,-1.1068921132332415e-11,-2.582563062275861e-10,3.403085395248004e-10,-4.835866387085793e-10,8.775898918238058e-11,1.4925788853442514e-10,7.640101952529583e-10,5.861439701284445e-10,3.301290595433942e-11,-4.4728420707386944e-10,8.586523143068533e-10
0,4,1,3272,16384,inf,equal,unrestricted,0.4252280802184405,-2.8920614550719296e-09,1.5022731808819449e-10,1.9911263122550944e-09,-1.7376365074660627e-09,-3.125731511107491e-09,-1.7405513476724136e-09,-1.5654624912384726e-09,-9.813339496976839e-11,3.4688301921478366e-09,2.670634776789215e-09,1.3970215849968428e-09,-4.750148389293418e-09,-19.9999985495923,-1.8819267278808333e-08,-2.0007735584515246e-08,-1.10486001474401e-09,-2.3324950923880636e-09,-2.0309500871418806e-09,-1.1141110699836402e-09,1.2949859058287795e-06
0,0,2,824,16384,inf,equal,unrestricted,0.5865991910904937,4.380907424731245e-09,-2.374954404925637e-10,8.199711928795402e-10,2.161596151457435e-09,-4.019713801573618e-10,-1.9978742265826256e-09,-5.062461708013165e-09,5.453665584685089e-10,-2.210530506690792e-09,4.06892681959656e-09,-1.643254940453838e-09,4.3997277408672073e-10,9.679228207869262e-09,-8.005735021277338e-10,-8.684454363394399e-09,-19.999999893507965,-7.749962649564957e-10,2.5383024667558984e-09,1.0504512344048759e-09,1.8472622538249745e-09
0,1,2,824,16384,inf,equal,unrestricted,0.7668323651927732,2.3049720757708075e-11,6.764472225070182e-11,-19.999999993864687,9.879922080011027e-10,8.408731767534085e-12,2.926645420397282e-10,8.865678970520736e-11,3.318060042178366e-11,5.623674997952548e-11,4.4993468293642445e-11,2.1760909211895548e-11,-4.2053262791817907e-11,1.3048883919790957e-10,-8.735135018238165e-11,9.60468779592195e-10,-1.5192285205670623e-10,1.6324165642376033e-10,6.246154569680604e-13,1.149722283829167e-10,-7.865647386881979e-11
0,2,2,824,16384,inf,equal,unrestricted,0.8403337315329157,2.2243313675593221e-10,19.999999952172637,-3.9737866782667077e-10,-4.43145687309831e-10,3.426685875962596e-10,-3.800542314137899e-09,-8.813539213015782e-10,-2.464443161302025e-10,1.0053138876809545e-10,1.4303175415133896e-10,8.443199791894615e-10,-1.0036996653653016e-09,2.6098543212479565e-10,-4.1216664585981333e-10,5.92514699872906e-10,-5.366288536461252e-10,-7.899528439487342e-10,2.816022388009501e-10,2.141757459734248e-09,-3.57429707772193e-10
0,3,2,824,16384,inf,equal,unrestricted,0.7294701418391344,1.2083342597742496e-09,-8.49505546813215e-11,1.1354635790681274e-09,-5.056912211978017e-10,1.870602568235532e-09,-4.034798075709188e-10,-2.8633247218261298e-09,2.6990918994542894e-10,4.296239376485174e-10,-7.183788867184225e-09,-6.164589180056503e-10,-8.82078912930367e-09,1.308990919588951e-08,9.392162329495614e-10,6.545787853687367e-10,-19.99999989459169,-3.1464170833707655e-10,1.239073735777637e-09,-1.995955930569319e-09,-8.878547651762981e-10
0,4,2,824,16384,inf,equal,unrestricted,0.5952661405902158,4.456633054951921e-12,7.023065794189126e-11,6.643380585578241e-12,-7.79681896174986e-12,-1.0489806133472041e-10,-1.1478256755158845e-10,3.377871802497318e-11,-9.461652637892453e-11,-7.746389605166564e-10,-1.288089441811729e-10,5.157824164623789e-10,8.085147315189158e-11,-2.2170379148674062e-11,1.1621916722323174e-10,-5.206884658130285e-11,3.688758519651722e-11,5.4774334379412455e-12,19.999999994776235,3.194537277874081e-11,2.1061829030616558e-10
0,0,0,12288,16384,inf,equal,restricted,0.0008637614014489963,0.010091625527396572,0.014046326168613324,0.1155666378432045,0.09711230922494628,0.10920914163565938,0.16473134932275868,0.17792455236077107,0.12047026164376307,0.029764998564343684,0.0711416116327611,0.04891162840837203,0.18820065393245947,0.19225588811862065,0.039765237283631294,0.17863783411170778,0.11500679738006964,0.08249279603815218,0.20875387993238234,0.10970825596181993,0.05177536087509744
0,1,0,12288,16384,inf,equal,restricted,0.004985597848109284,0.14217139262119224,0.11928708348377032,0.12312427087728041,0.06012830702040736,0.12974865386363363,0.16441028082676773,0.20470379880521627,0.08383092093408888,0.01432778756636041,0.17784256358974054,0.1660663918902504,0.16287891326262993,0.1896177332153333,0.07670529849798467,0.13815772654872824,0.207759272560361,0.10584083912945697,0.1638696448324612,0.04884085225524395,0.04859098581933409
0,2,0,12288,16384,inf,equal,restricted,0.003383031336220876,-0.04996499592710169,0.059013805200166594,0.171769082731747,0.0438709290730373,0.0605031754970589,0.15575087296615073,0.1603362581586805,0.06595232019867238,0.0901846633313504,0.13833392958835763,0.09758326608354283,0.27829108838097744,0.1403300408866743,0.10612700282469836,0.1353087807791524,0.049525414395435924,0.06592699577825097,0.08417931376834642,0.0725303902088116,0.25791231263364617
0,3,0,12288,16384,inf,equal,restricted,0.007793572076734284,0.09991601879874708,0.0453940837775719,0.17786065114803146,0.18134248252706048,0.09332663301638881,0.1265507632916131,0.11953233654255065,0.0987902928739599,0.1823077380778357,0.16836744343677762,0.0795716458591886,0.15987382307642659,0.28178796527799643,0.14055626236951108,0.1019044837735377,0.0969764300758401,0.06530940229031822,0.273020507320203,0.02725770485585956,0.18306486184911064
0,4,0,12288,16384,inf,equal,restricted,0.004305536421342974,0.1638176108083462,0.10689460136150504,0.14848143873388808,0.07622951822755517,0.09687040314253492,0.1896981175062049,0.17983772032177164,0.05644194787124554,-0.04692685495422893,0.14309139147716662,0.11979280780577116,0.19791364883333776,0.1036697021804705,0.1001702084413028,0.15660899916099924,0.21184400024509806,0.018805760532036243,0.18660813532088094,0.07822730900645536,0.19813438194931193
0,0,1,3272,16384,inf,equal,restricted,0.05953535157072051,0.7763511011274518,-0.1447495631966809,-0.48558343741642995,-0.023016394894374764,0.2054673130051481,0.8362015566506434,0.47827772756621345,0.443176572475099,0.6236258050162289,-0.10125268747123749,0.8502470006232584,0.3975949333130169,-0.2446653105069065,-0.13557992383342768,0.09447552631924636,0.10418543630384106,0.4799627456527973,0.7511768160013865,-0.37396455501756637,0.4798261744624124
0,1,1,3272,16384,inf,equal,restricted,0.0831678631583998,-0.671840602942128,0.5022460416540526,0.4126336607849756,-0.1538183937344093,0.44935608892259393,0.9368946289762202,0.5751899514822996,0.57236023683869,0.2961018447325138,0.5715961308116833,0.42702805489591916,0.6026274611401758,1.2133733292495161,-0.478683975249579,0.5871057613900078,0.30400346465560535,0.7380177920354313,0.247494401671607,0.266886058556889,0.20722409725760782
0,2,1,3272,16384,inf,equal,restricted,0.09404480698940047,0.15089007056081122,0.35392345234366923,0.11686477128692385,0.6444467843219569,0.6221717070579277,0.404034518713014,1.1512055173092797,-0.25914597630897285,0.31055279948984765,0.889666212968051,0.997795933951809,0.38358697762836186,0.10474861676619367,0.3936601507540651,-0.13692670238853655,0.36355676007874266,0.2684561368024016,1.157159283068594,0.7531629180410152,0.8752059863742624
0,3,1,3272,16384,inf,equal,restricted,0.09204323209957341,-0.5891694777895975,0.37278916718280264,0.8522190645139225,0.9250172930721067,0.966087699100299,1.104886416031968,0.3542507288068964,0.18590480922115332,0.04819751101078469,0.3719709712734612,0.1791713635670794,0.675865563584185,0.02435721342635172,0.4070810340460274,0.47284633535032383,0.8243137979722519,0.8193395638440505,0.36144151832544197,0.026178869696589068,0.8620378273519714
0,4,1,3272,16384,inf,equal,restricted,0.06921903388918199,-0.0032917697005550844,0.35257437457023716,0.6229046573507211,0.07142894556952462,-0.0916208986036839,0.03859103660362592,0.033345394660462414,0.3459801587356001,0.762885515263522,0.6641058426322707,0.5686394425086417,-0.09257240049453519,-0.5143707792548282,-0.3995814653664361,-0.4162305566625914,0.1252239572423769,0.03388824886184897,0.036472636690511887,0.14684448674890915,1.0742003440243206
0,0,2,824,16384,inf,equal,restricted,0.11307272049585305,0.5345534801259657,0.005245469966891157,0.326913411482239,0.4326600043825261,-0.0367161827469204,-0.15899731868325426,-0.3471297362386857,0.16798677008782928,-0.1940786653107282,0.6442688531722432,-0.2344692399973155,0.3802748191634642,0.8067706147737226,-0.09804957267473353,-0.40408859845859957,-0.5430823368828636,-0.08998096863805465,0.6279516637488514,0.2747489722354004,0.4511477081814059
0,1,2,824,16384,inf,equal,restricted,0.1668607029621755,0.25605325348115976,0.2927359968575398,-0.4607789404764133,0.7013478699573403,0.11152957096254873,0.6903959441020677,0.4633403369495289,0.18825038634633892,0.33282245267989674,0.39819595506810845,0.22574135297490394,0.11969653926699099,0.5792592784807393,-0.18293856827270608,0.7494878774836284,-0.2628567321790109,0.5522739705604902,0.22047112240359426,0.4487558722094053,-0.1203402202948969
0,2,2,824,16384,inf,equal,restricted,0.127374516951175,0.21762611455660982,0.8614896534778695,-0.037857572431988444,-0.19124392403221013,0.31318000581405364,-0.48373736168556697,-0.2796734224834543,-0.07304354691658176,0.1968150621527942,0.2594833121341516,0.5432137057309233,-0.1592655525137405,0.2703030642915868,-0.10864888083559189,0.4017018190485712,-0.10351732822300265,-0.3071310685769437,0.37025160428417014,0.7654215894170986,-0.01826143991541867
0,3,2,824,16384,inf,equal,restricted,0.11637662719788198,0.3703159678258965,0.02037678872313585,0.4736195828548912,0.009278432596208029,0.4196814246104102,0.09355363273002772,-0.3274290362177741,0.13531048192559444,0.3137394098312427,-0.44190677553741775,-0.07263233567638452,-0.32801499927994443,0.8232934624049414,0.30217357256056787,0.2486143773818014,-0.5782609337217008,-0.013736351850124045,0.5071398734159582,-0.29670914699167367,-0.07755407158194652
0,4,2,824,16384,inf,equal,restricted,0.11842111007649889,0.11853941817286849,0.37582493700677005,0.15013839263787665,0.06621660695664908,-0.238874095035858,-0.20702725459612872,0.3594800507874202,-0.31310243896928425,-0.5420894815052149,-0.26911675897033566,0.7081531936603921,0.6291012038476249,0.11828606369382291,0.5417593386330241,-0.07975218041937367,0.36735833110612953,0.06848660857509627,0.9428658065397103,0.30258841914344026,0.6551782596152975


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/1/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,8.762618623450384,0.30974351573748654,0.9542145887816088,4.071565795987706,4.071565790707621
0,1,12,64,1.0,size,16.47898973452501,0.6194870314749731,0.7219069519784937,7.620007835787531,7.620005834053171
0,2,4,64,1.0,size,23.984802960573482,1.0729830131446736,0.6237221918184631,10.919418467142068,10.55554960014219
0,0,48,64,inf,equal,8.762618623450384,0.30974351573748654,1.0745863087702436,4.071565795987706,3.025355444251216
0,1,12,64,inf,equal,16.47898973452501,0.6194870314749731,1.2644038637194217,7.620007835787531,5.386287698395163
0,2,4,64,inf,equal,23.984802960573482,1.0729830131446736,2.146516916567799,10.919418467142068,9.552394380720227
0,0,96,128,1.0,size,6.145896319360684,0.21902174040653885,0.9125299291467636,2.853926419273803,2.853926424310668
0,1,24,128,1.0,size,11.138892833960934,0.4380434808130777,0.7482636238418595,5.131402936167389,5.096413944531306
0,2,8,128,1.0,size,18.88550596470884,0.7587135646925732,0.6788365141235271,8.684039417661847,7.83781609131633
0,0,96,128,inf,equal,6.145896319360684,0.21902174040653885,0.9881185454485857,2.853926419273803,1.6064421924397785
0,1,24,128,inf,equal,11.138892833960934,0.4380434808130777,1.1042416440974232,5.131402936167389,2.965961812068743
0,2,8,128,inf,equal,18.88550596470884,0.7587135646925732,1.5261743496385793,8.684039417661847,6.0706757105081035
0,0,192,256,1.0,size,4.07941023127181,0.15487175786874327,0.8628147303153632,1.8848333577671617,1.8848333622927687
0,1,49,256,1.0,size,8.373039641588575,0.3065665751841925,0.747864610574947,3.879953245610095,3.5818244395878738
0,2,15,256,1.0,size,12.602347164647266,0.5540860454230366,0.6954390519602602,5.7470875369005965,4.852388612620295
0,0,192,256,inf,equal,4.07941023127181,0.15487175786874327,0.896873270976158,1.8848333577671617,0.6881875850824697
0,1,49,256,inf,equal,8.373039641588575,0.3065665751841925,1.0859043952494123,3.879953245610095,1.6298697897883154
0,2,15,256,inf,equal,12.602347164647266,0.5540860454230366,1.1705214277337326,5.7470875369005965,3.001439435841033
0,0,384,512,1.0,size,2.61869807775907,0.10951087020326943,0.8042112646767976,1.1998381686762656,1.1738496015117585
0,1,100,512,1.0,size,5.518094064783697,0.21459660262893474,0.723771757273821,2.544450429762914,2.306593257716068
0,2,28,512,1.0,size,9.161167111807048,0.4055494591110793,0.6843019314621677,4.175034096792444,3.0121048236804024
0,0,384,512,inf,equal,2.61869807775907,0.10951087020326943,0.8290602392821753,1.1998381686762656,0.33108332274182195
0,1,100,512,inf,equal,5.518094064783697,0.21459660262893474,1.020648094405621,2.544450429762914,1.0390800557354853
0,2,28,512,inf,equal,9.161167111807048,0.4055494591110793,1.007451238649409,4.175034096792444,1.687810996681311
0,0,768,1024,1.0,size,2.0856320859188573,0.07743587893437164,0.760591032815675,0.965380164025057,0.8932858872816807
0,1,202,1024,1.0,size,4.120059757711352,0.15098964271718057,0.7040073468923801,1.9090402361384953,1.4637572650882578
0,2,54,1024,1.0,size,6.163034767685156,0.29202898720871845,0.675237146658787,2.7894883966338595,1.5926281580860626
0,0,768,1024,inf,equal,2.0856320859188573,0.07743587893437164,0.7681599041181494,0.965380164025057,0.15216192430556946
0,1,202,1024,inf,equal,4.120059757711352,0.15098964271718057,0.961162296765317,1.9090402361384953,0.6077203376046152
0,2,54,1024,inf,equal,6.163034767685156,0.29202898720871845,1.0573970485517998,2.7894883966338595,1.1428776414807686
0,0,1536,2048,1.0,size,1.3036212443424073,0.05475543510163471,0.7331139856338423,0.597055187069569,0.5373324022281382
0,1,406,2048,1.0,size,2.7165823036366525,0.10650250564813146,0.6932074123692236,1.2517886461701948,0.813155165614066
0,2,106,2048,1.0,size,5.346472616436672,0.208434646243384,0.672557075658928,2.4648016619749518,1.1499893562962953
0,0,1536,2048,inf,equal,1.3036212443424073,0.05475543510163471,0.7375376653376168,0.597055187069569,0.07437750814042822
0,1,406,2048,inf,equal,2.7165823036366525,0.10650250564813146,0.8801500029802886,1.2517886461701948,0.31480973785689
0,2,106,2048,inf,equal,5.346472616436672,0.208434646243384,0.9814134830632328,2.4648016619749518,0.7763700719545297
0,0,3072,4096,1.0,size,1.045117021989487,0.03871793946718582,0.7067206827465337,0.4838405715275577,0.3626978322562317
0,1,815,4096,1.0,size,1.8188977126828976,0.0751699113051862,0.6785575810231607,0.8342789450362625,0.5203390867490666
0,2,209,4096,1.0,size,3.4107955271153902,0.14843957393495466,0.6637921480342343,1.5569581896227405,0.6292451493224472
0,0,3072,4096,inf,equal,1.045117021989487,0.03871793946718582,0.7094327077762311,0.4838405715275577,0.039494207647941384
0,1,815,4096,inf,equal,1.8188977126828976,0.0751699113051862,0.8279331322725892,0.8342789450362625,0.23512456373438964
0,2,209,4096,inf,equal,3.4107955271153902,0.14843957393495466,0.9165866116023391,1.5569581896227405,0.46183020344437187
0,0,6144,8192,1.0,size,0.6239513316486902,0.027377717550817356,0.6925303966302984,0.28459794827352775,0.1924138948577652
0,1,1634,8192,1.0,size,1.3983146960120716,0.053088055220471726,0.6726420142079421,0.646069292785564,0.32718058981004894
0,2,414,8192,1.0,size,2.4769580606821937,0.10546847625268425,0.6621239641440653,1.1330105540884126,0.31361709979718677
0,0,6144,8192,inf,equal,0.6239513316486902,0.027377717550817356,0.6950406760242002,0.28459794827352775,0.01690248325164179
0,1,1634,8192,inf,equal,1.3983146960120716,0.053088055220471726,0.7871373004007977,0.646069292785564,0.1450072729742628
0,2,414,8192,inf,equal,2.4769580606821937,0.10546847625268425,0.835049645646207,1.1330105540884126,0.22727143023931667
0,0,12288,16384,1.0,size,0.48591247232928847,0.01935896973359291,0.6756666503023396,0.22359726643105132,0.12171783046795044
0,1,3272,16384,1.0,size,0.93021968104679,0.037515971276938925,0.6616126021983059,0.42759386924645604,0.16231824780104492
0,2,824,16384,1.0,size,1.5569171659046113,0.07475826890319909,0.6541478262654556,0.7037003140491066,0.18193244960577984
0,0,12288,16384,inf,equal,0.48591247232928847,0.01935896973359291,0.6818709272272705,0.22359726643105132,0.004266299816771282
0,1,3272,16384,inf,equal,0.93021968104679,0.037515971276938925,0.754582643176537,0.42759386924645604,0.07960205754145523
0,2,824,16384,inf,equal,1.5569171659046113,0.07475826890319909,0.7776126612742162,0.7037003140491066,0.1284211355367169


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/2/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0.1, "low": -1, "high": 1}

==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/2/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19,w20
0,,,64,1.0,size,unrestricted,,0.4812694224797564,0.7637519163591792,0.6930780292726623,-0.20169488688951906,-0.6214791959921571,0.5284362075403758,-0.38492805482860515,-1.0482651867846142,0.9878027216274387,-1.2823621118739137,0.45505913914577073,0.9834430590307954,2.08991205824402,-0.05966704294707932,0.5253063295048044,-0.08490362755948937,0.01806570765151783,1.1412034811493268,0.17155356575217276,1.5780856593408343,0.39346995343131275
0,0,48,64,1.0,size,unrestricted,,0.2998745428008484,1.1620747371833904,2.318954273967037,-0.3438312096645265,-0.2157910516464308,1.3469696660669062,-0.06960550480217988,-1.511977202281957,1.6254349661396008,-1.4410986997488715,0.6228986498177915,-9.708059834414562e-10,3.8533059563298675,-0.16964489982816622,0.703223409991154,3.5206848192314746e-09,-0.7145723557272162,0.8474316804018655,1.3539646234011675,0.7537403569797461,-0.9454807336615887
0,1,12,64,1.0,size,unrestricted,,0.009966469703449355,-1.508552313047652e-08,-4.069120816165839,6.401647904415554e-08,1.3232115902212066e-08,4.7878416623330296e-08,-4.908955349274778e-08,-2.8569871524020237e-08,-2.523139077920127e-08,-2.493518415543349,-1.6408349139837985e-08,1.7499976696868884,1.5273448734478975e-08,-2.1269476873825264e-08,-1.3575743059653491,-3.222040809376287e-07,2.646898941696368,-2.397565139783521e-08,3.477489734452148e-08,1.90564956220323,5.777239154672913
0,2,4,64,1.0,size,unrestricted,,4.205751445873745e-05,-6.418384982244251e-05,-3.1060168219280686e-05,1.2047237686853613e-05,-11.460311656637227,-0.00031141606419246603,-4.7455967161535516e-05,0.00022802861273265568,-4.982787628819904e-06,-3.319384993346446,-1.3522335270220761e-05,0.0001505531870681513,-6.257521468204416e-05,-0.0003640631258302509,-7.973424986993851e-05,-0.0003281688185118547,-2.903243218541769e-05,-9.777633866022348e-06,5.0255088900484175e-05,5.21704460787666,-0.00015810395213798777
0,,,64,1.0,size,restricted,0,0.48126942247975635,0.7637519170090633,0.6930780312614712,-0.2016948875231837,-0.6214791969369396,0.5284362084469723,-0.3849280542678071,-1.0482651890424026,0.9878027230049036,-1.2823621136208905,0.4550591404480961,0.983443058957369,2.0899120616791595,-0.05966704404310126,0.5253063304034218,-0.08490362739992045,0.018065707187468485,1.1412034815017935,0.17155356559982174,1.5780856612080898,0.3934699528138752
0,,,64,1.0,size,restricted,1,0.4812694224797564,0.7637519255065599,0.6930780405580539,-0.20169489629618936,-0.6214791981564933,0.5284362128638507,-0.3849280589516843,-1.0482652020071126,0.9878027331963783,-1.2823621250172648,0.4550591407782879,0.9834430651099159,2.089912082754845,-0.05966704429428892,0.5253063308810755,-0.08490362873894827,0.018065707582993952,1.1412034970385594,0.17155356785790302,1.5780856785758877,0.3934699585728055
0,,,64,1.0,size,restricted,2,0.4812694224797564,0.7637519158228464,0.6930780295839085,-0.20169488690686121,-0.6214791967223511,0.5284362079194518,-0.3849280533549567,-1.0482651870988768,0.9878027218028053,-1.282362112300711,0.4550591400428546,0.9834430575230605,2.0899120591832565,-0.05966704264670621,0.5253063285648986,-0.08490362726026274,0.018065706968329105,1.141203479897862,0.17155356634242871,1.5780856589818109,0.3934699529865191
0,,,64,inf,equal,unrestricted,,0.4868085977087202,0.6496150000185767,0.457669820544386,-0.1344779439340599,-0.5719492266521783,0.48393045690911335,-0.39806176092182993,-1.095010568298124,0.8785526253368815,-1.2929171167618152,0.4456490686745125,1.1373608439393874,1.9276586183044564,-0.08726878813681857,0.5856332033274713,-0.09694541859826039,0.20050268384421271,1.0959759259481574,0.10762772763405867,1.6712558791655359,0.593634864784564
0,0,48,64,inf,equal,unrestricted,,0.2998745428008484,1.1620747371833904,2.318954273967037,-0.3438312096645265,-0.2157910516464308,1.3469696660669062,-0.06960550480217988,-1.511977202281957,1.6254349661396008,-1.4410986997488715,0.6228986498177915,-9.708059834414562e-10,3.8533059563298675,-0.16964489982816622,0.703223409991154,3.5206848192314746e-09,-0.7145723557272162,0.8474316804018655,1.3539646234011675,0.7537403569797461,-0.9454807336615887
0,1,12,64,inf,equal,unrestricted,,0.009966469703449355,-1.508552313047652e-08,-4.069120816165839,6.401647904415554e-08,1.3232115902212066e-08,4.7878416623330296e-08,-4.908955349274778e-08,-2.8569871524020237e-08,-2.523139077920127e-08,-2.493518415543349,-1.6408349139837985e-08,1.7499976696868884,1.5273448734478975e-08,-2.1269476873825264e-08,-1.3575743059653491,-3.222040809376287e-07,2.646898941696368,-2.397565139783521e-08,3.477489734452148e-08,1.90564956220323,5.777239154672913
0,2,4,64,inf,equal,unrestricted,,4.205751445873745e-05,-6.418384982244251e-05,-3.1060168219280686e-05,1.2047237686853613e-05,-11.460311656637227,-0.00031141606419246603,-4.7455967161535516e-05,0.00022802861273265568,-4.982787628819904e-06,-3.319384993346446,-1.3522335270220761e-05,0.0001505531870681513,-6.257521468204416e-05,-0.0003640631258302509,-7.973424986993851e-05,-0.0003281688185118547,-2.903243218541769e-05,-9.777633866022348e-06,5.0255088900484175e-05,5.21704460787666,-0.00015810395213798777
0,,,64,inf,equal,restricted,0,0.4868085985125965,0.6496150256341527,0.45766984787398546,-0.13447796724480268,-0.5719492376458537,0.48393048170208075,-0.3980617843854138,-1.0950106086455937,0.8785526615496698,-1.2929171633238805,0.4456490742864514,1.1373608732100289,1.9276586771704474,-0.08726880141255797,0.5856332042751039,-0.09694540899217065,0.2005027147491066,1.0959759784256908,0.10762773866930762,1.6712559313996327,0.5936348788320744
0,,,64,inf,equal,restricted,1,0.48680859798962633,0.6496149972484871,0.4576698197948233,-0.1344779363545835,-0.571949223617176,0.4839304535869402,-0.39806175709760966,-1.0950105655926199,0.8785526185114128,-1.2929171130734987,0.445649070140716,1.1373608430366877,1.9276586180699407,-0.08726878441193778,0.5856332052320654,-0.09694542286404487,0.2005026778309447,1.0959759227346026,0.10762772569176346,1.6712558759782923,0.5936348677401279
0,,,64,inf,equal,restricted,2,0.4868085980393282,0.6496150000025022,0.45766982233981773,-0.13447794479285874,-0.5719492259425535,0.4839304557269993,-0.3980617611055606,-1.0950105722397048,0.8785526236058087,-1.2929171178746512,0.44564907107917134,1.1373608450692398,1.927658620026026,-0.08726878763273209,0.585633204216109,-0.09694541993402477,0.2005026838996801,1.0959759300607452,0.10762772723212599,1.6712558796816175,0.5936348634391919
0,,,128,1.0,size,unrestricted,,0.6220676834090295,-0.015138643576105991,-0.04978398819758453,0.16619040893859371,-0.020014376997335135,0.0939488375515365,0.2959331324557029,-0.4251691972019251,0.3741696916303164,-0.06136458633792089,0.647717547825052,0.42495824205845834,0.4669503110957961,0.313141272963608,0.5519528316592673,-0.08902120161031855,-0.24069767831142172,-0.03754547261444108,-0.2186243409724123,0.623825848242665,-0.05296586806658662
0,0,96,128,1.0,size,unrestricted,,0.5609949269214444,0.1364674177055979,0.5221801159153907,0.007092818171411651,0.07140408577651305,0.6257567120081735,0.40923929120114044,-0.31236995620158287,0.6968342549665605,-0.07141894181299553,0.8686066373667315,0.7565455947692512,1.182530341966362,0.5649321302852702,0.5861549797236782,0.4621978176844512,-0.2800492153828428,0.011425931735671174,0.07349193035707362,0.09020613448822597,-0.27301504915630637
0,1,24,128,1.0,size,unrestricted,,0.16898284733366076,9.635120784127855e-11,-0.8791616613120321,1.051676086905206,-3.1222344509337736,-1.556020203264529,-1.5384273918842326,-1.2736153248233224,2.8357589001955105e-09,0.6684078596733276,3.0741254122806875e-09,-1.0194808476044153,1.658098989295512e-10,-2.850444744691029e-08,-2.566038063419309e-10,-2.512874720995126,1.7022143782109482,-1.0468168748184419e-09,-0.09696292966386924,3.793285638097001,0.7856384427668113
0,2,8,128,1.0,size,unrestricted,,0.010811853776098574,1.6697795306930248e-07,-1.0574501331011228e-07,-7.471783437979248e-08,-3.967924700635878,-2.201991210727599,0.5428267483289876,3.13948435435005,8.31301235656527e-07,2.890597716546559,-9.800566150948002e-08,1.0350899870591131e-08,-7.257170736006656,4.407256197497098e-08,-1.0552907278849093e-07,9.776616688564198e-08,-8.239917326386351e-07,-3.7215270478973355e-08,-2.2923831944780347e-07,7.8347713319872e-08,-4.662017400294956e-08
0,,,128,1.0,size,restricted,0,0.6220676834090295,-0.015138643573179674,-0.049783988193878026,0.1661904090119564,-0.020014376956417536,0.09394883751597101,0.29593313258419945,-0.42516919726080404,0.3741696917271912,-0.0613645864007731,0.6477175479322467,0.424958242130458,0.46695031123583075,0.3131412730237757,0.5519528317590641,-0.08902120154898441,-0.24069767836369424,-0.037545472557078574,-0.21862434103221443,0.6238258483482656,-0.052965868093723265
0,,,128,1.0,size,restricted,1,0.6220676834090294,-0.015138643631517677,-0.04978398817768584,0.16619040897921508,-0.020014377038746325,0.09394883755493368,0.29593313266524257,-0.4251691973010781,0.3741696917260231,-0.061364586380160895,0.6477175479741974,0.42495824223402984,0.46695031125250963,0.31314127303964145,0.5519528318916589,-0.08902120164124988,-0.24069767844832957,-0.03754547266373267,-0.21862434107875378,0.6238258484245586,-0.052965868126719495
0,,,128,1.0,size,restricted,2,0.6220676834090294,-0.015138643584457205,-0.049783988252688545,0.16619040893977538,-0.020014376964693197,0.09394883756043643,0.2959331326112133,-0.42516919732569675,0.3741696917256881,-0.06136458643714314,0.6477175480159407,0.4249582422099043,0.46695031126507747,0.31314127298435884,0.551952831855897,-0.08902120160883363,-0.2406976784755725,-0.03754547263063334,-0.218624340972587,0.6238258483070479,-0.05296586809827131
0,,,128,inf,equal,unrestricted,,0.6242809669388244,0.014492540715839922,-0.15470802780551432,0.192069527442634,-0.0918659210391314,-0.01304668316243191,0.2989611530514403,-0.3850303917554826,0.3552621906431273,-0.010332965476514825,0.5909998647512023,0.3735338605776973,0.3391735661330629,0.33057269774181314,0.5224662851115489,-0.13591490188704428,-0.24465551629964422,-0.023916161424934523,-0.2493029207914684,0.7071951181957578,-0.043269192560061086
0,0,96,128,inf,equal,unrestricted,,0.5609949269214444,0.1364674177055979,0.5221801159153907,0.007092818171411651,0.07140408577651305,0.6257567120081735,0.40923929120114044,-0.31236995620158287,0.6968342549665605,-0.07141894181299553,0.8686066373667315,0.7565455947692512,1.182530341966362,0.5649321302852702,0.5861549797236782,0.4621978176844512,-0.2800492153828428,0.011425931735671174,0.07349193035707362,0.09020613448822597,-0.27301504915630637
0,1,24,128,inf,equal,unrestricted,,0.16898284733366076,9.635120784127855e-11,-0.8791616613120321,1.051676086905206,-3.1222344509337736,-1.556020203264529,-1.5384273918842326,-1.2736153248233224,2.8357589001955105e-09,0.6684078596733276,3.0741254122806875e-09,-1.0194808476044153,1.658098989295512e-10,-2.850444744691029e-08,-2.566038063419309e-10,-2.512874720995126,1.7022143782109482,-1.0468168748184419e-09,-0.09696292966386924,3.793285638097001,0.7856384427668113
0,2,8,128,inf,equal,unrestricted,,0.010811853776098574,1.6697795306930248e-07,-1.0574501331011228e-07,-7.471783437979248e-08,-3.967924700635878,-2.201991210727599,0.5428267483289876,3.13948435435005,8.31301235656527e-07,2.890597716546559,-9.800566150948002e-08,1.0350899870591131e-08,-7.257170736006656,4.407256197497098e-08,-1.0552907278849093e-07,9.776616688564198e-08,-8.239917326386351e-07,-3.7215270478973355e-08,-2.2923831944780347e-07,7.8347713319872e-08,-4.662017400294956e-08
0,,,128,inf,equal,restricted,0,0.6242809669264577,0.014492540722453137,-0.15470802780107443,0.19206952748584633,-0.09186592103850179,-0.013046683192401104,0.29896115312570365,-0.3850303917865028,0.35526219071954135,-0.01033296547424557,0.5909998647902687,0.3735338606240631,0.3391735661677771,0.33057269774609893,0.5224662851977279,-0.13591490188989294,-0.24465551637196767,-0.02391616144392878,-0.24930292081520558,0.7071951182743301,-0.043269192538636765
0,,,128,inf,equal,restricted,1,0.6242809669961176,0.014492540810050771,-0.15470802747473947,0.19206952744346492,-0.09186592086389145,-0.013046683200647577,0.298961153257329,-0.38503039186890103,0.3552621908205515,-0.01033296569170832,0.5909998648535104,0.3735338606260421,0.3391735663634604,0.33057269755697805,0.5224662852895549,-0.13591490196434872,-0.24465551634196353,-0.023916161530577938,-0.24930292088804518,0.7071951183781633,-0.0432691926438769
0,,,128,inf,equal,restricted,2,0.6242809670292606,0.01449254064040077,-0.15470802772051767,0.1920695272680584,-0.09186592104087837,-0.01304668293138119,0.2989611526960248,-0.3850303916310779,0.3552621905159396,-0.01033296542663211,0.5909998643850167,0.37353386063078653,0.339173565982842,0.3305726972618905,0.5224662850656817,-0.1359149018066003,-0.24465551604197128,-0.023916161365467897,-0.24930292113818203,0.7071951176041923,-0.04326919234138976
0,,,256,1.0,size,unrestricted,,0.6078634729918395,0.13659052919871176,0.16950689656685142,0.34097981824989243,-0.1359177853395314,0.0683781428626528,0.5855472686142873,-0.06761753523808763,0.6466055284814366,-0.12080444062286383,0.3627147130285139,0.45076437164977595,0.6415381510676575,0.47745217629412107,0.32487848312832424,-0.015235813180312249,0.034322324044761966,0.18482714351081567,0.3847519841116924,0.40254463627255954,0.42744468783794937
0,0,192,256,1.0,size,unrestricted,,0.5555246201945602,0.19647888188245005,0.564111152809377,0.3148322444598006,-0.057439546486456126,0.3676243052337027,0.7983878690530641,-0.025931737819280713,0.6325142979868681,-0.024189570045543368,0.43064038084846845,0.47836303956099313,1.250952262090665,0.7546579345527158,0.13176066276864035,0.3213867966482245,0.050079759064987836,0.4183860816158111,0.4645496668340681,0.24189673797601266,0.5838749859415772
0,1,49,256,1.0,size,unrestricted,,0.4952211622503645,0.07481537757857502,-0.886993174604505,0.20811515705663344,-1.1548261984881578,-0.8676383201832397,0.1886875687333945,-0.5807197490981796,1.621468146427857,-1.6247114320186549,-0.38568396675723043,-0.16471402130802176,0.2182158907931823,-0.09370541315369706,0.148914555486001,-0.28608568670214934,0.0985987235178169,-0.16656243273487084,0.8477045937995761,1.8537564116567604,0.9766628063692864
0,2,15,256,1.0,size,unrestricted,,0.07474234769370926,0.10175632373104397,1.0077234974135523,-0.6161451694708013,-1.2458390192716355,-1.2614377697249022e-09,0.3833757378706072,4.992256498492816e-09,2.895919089468542,2.3340109772118387,-3.871675405769595e-09,-2.8243225460286467e-09,-3.9828747526383625,-1.137829835451041e-09,1.4939282687732696e-09,-3.751429989950916,-3.6809253810506433,-1.4847079912291291e-08,2.610920003794757e-10,-1.0860686508462106e-10,4.352668820096046e-09
0,,,256,1.0,size,restricted,0,0.6078634729918395,0.1365905289463194,0.16950689619993975,0.34097981756053775,-0.13591778525689543,0.06837814268603391,0.5855472677248211,-0.06761753503514774,0.646605527510178,-0.12080444037531644,0.36271471226459445,0.45076437100486844,0.6415381502575443,0.4774521755316388,0.32487848283918364,-0.015235813074091255,0.034322323805202615,0.18482714328476796,0.38475198342365796,0.4025446355447042,0.42744468716098083
0,,,256,1.0,size,restricted,1,0.6078634729918396,0.13659052869159072,0.16950689612378061,0.34097981786183024,-0.13591778526488646,0.06837814291412106,0.5855472678082938,-0.0676175353778249,0.6466055274844098,-0.1208044404354784,0.3627147128012067,0.4507643710246236,0.6415381505371064,0.47745217616885954,0.3248784830850435,-0.015235813478102656,0.03432232390373681,0.18482714345238677,0.38475198372030733,0.40254463581761885,0.4274446874636919
0,,,256,1.0,size,restricted,2,0.6078634729918395,0.13659052901698462,0.16950689632695057,0.340979818016801,-0.13591778545919958,0.0683781428468067,0.5855472684780039,-0.0676175351686792,0.6466055283578912,-0.1208044405327467,0.36271471285428825,0.45076437161206667,0.6415381510834024,0.4774521763767781,0.3248784832700666,-0.015235813277523722,0.03432232408032615,0.18482714349510504,0.3847519839763133,0.4025446360757595,0.4274446879519279
0,,,256,inf,equal,unrestricted,,0.6265876376370855,0.13120422450664598,-0.02427500796998373,0.36353701676514283,-0.18325842970304437,-0.034227263127314604,0.4383693273852922,0.07972544998595688,0.751067452103403,0.040690129785375936,0.38752015025934544,0.37210663554003326,0.23598787214752828,0.2937831623757563,0.3497885122135261,-0.35722376193767247,-0.14244917714111127,0.09640665931621935,0.2895672694242434,0.2718814789228311,0.27373224378863853
0,0,192,256,inf,equal,unrestricted,,0.5555246201945602,0.19647888188245005,0.564111152809377,0.3148322444598006,-0.057439546486456126,0.3676243052337027,0.7983878690530641,-0.025931737819280713,0.6325142979868681,-0.024189570045543368,0.43064038084846845,0.47836303956099313,1.250952262090665,0.7546579345527158,0.13176066276864035,0.3213867966482245,0.050079759064987836,0.4183860816158111,0.4645496668340681,0.24189673797601266,0.5838749859415772
0,1,49,256,inf,equal,unrestricted,,0.4952211622503645,0.07481537757857502,-0.886993174604505,0.20811515705663344,-1.1548261984881578,-0.8676383201832397,0.1886875687333945,-0.5807197490981796,1.621468146427857,-1.6247114320186549,-0.38568396675723043,-0.16471402130802176,0.2182158907931823,-0.09370541315369706,0.148914555486001,-0.28608568670214934,0.0985987235178169,-0.16656243273487084,0.8477045937995761,1.8537564116567604,0.9766628063692864
0,2,15,256,inf,equal,unrestricted,,0.07474234769370926,0.10175632373104397,1.0077234974135523,-0.6161451694708013,-1.2458390192716355,-1.2614377697249022e-09,0.3833757378706072,4.992256498492816e-09,2.895919089468542,2.3340109772118387,-3.871675405769595e-09,-2.8243225460286467e-09,-3.9828747526383625,-1.137829835451041e-09,1.4939282687732696e-09,-3.751429989950916,-3.6809253810506433,-1.4847079912291291e-08,2.610920003794757e-10,-1.0860686508462106e-10,4.352668820096046e-09
0,,,256,inf,equal,restricted,0,0.6265876374783905,0.13120422455793485,-0.024275007728579864,0.3635370164750067,-0.18325842961797434,-0.03422726394362374,0.4383693271524612,0.07972545008183148,0.7510674517141954,0.04069013009336145,0.3875201497614622,0.3721066351776798,0.23598787232198012,0.29378316164674506,0.3497885126520299,-0.35722376234003606,-0.14244917788037642,0.09640665898692682,0.2895672696715761,0.27188147867527734,0.2737322439233502
0,,,256,inf,equal,restricted,1,0.6265876374489096,0.13120422444399166,-0.024275007825472993,0.3635370166351611,-0.18325842952334676,-0.03422726389434544,0.43836932717145594,0.07972545012671586,0.7510674516533853,0.040690130161573294,0.38752014973366344,0.3721066350587056,0.23598787218690664,0.2937831616275962,0.34978851257599575,-0.3572237623056921,-0.14244917793848605,0.09640665901837112,0.28956726962203116,0.2718814786900231,0.2737322437942147
0,,,256,inf,equal,restricted,2,0.6265876375971466,0.1312042243493276,-0.02427500776074746,0.3635370165613611,-0.18325842947828522,-0.03422726365276986,0.43836932710855553,0.07972544996551642,0.7510674515519198,0.040690129848003534,0.3875201497112227,0.37210663511027803,0.2359878722605865,0.29378316176253816,0.3497885123712681,-0.35722376193900784,-0.14244917757372033,0.09640665923662216,0.289567269512565,0.2718814788891817,0.27373224392329615
0,,,512,1.0,size,unrestricted,,0.610801396237548,0.286995082878253,0.2438332368927537,0.26332348775837666,-0.11381725094292541,0.12224778069298994,0.6166314056988393,0.3863169418656373,0.6706862245524446,0.09496278575085541,0.297315245531253,0.35382513926119574,0.6822593192850311,0.3676484240021556,0.49449225434361116,0.3760249600766559,0.009417046550423842,0.17304071483146943,0.3559984987273631,0.3483318948508664,0.2519590232149567
0,0,384,512,1.0,size,unrestricted,,0.5769794903967881,0.3783575285305715,0.34690924957372865,0.20016758038239488,-0.07011306845559734,0.26774617966147835,0.7194332458668448,0.3411639716305439,0.8933666029939625,0.11958489111142827,0.37573555010994447,0.49456218126003837,0.9323208621552863,0.6268444921241669,0.47854317981259653,0.4167780031112105,-0.014438276041561136,0.38579802566070825,0.5538016730809869,0.1206663398768753,0.3089094899031492
0,1,100,512,1.0,size,unrestricted,,0.5907404729669835,0.5775573780550175,0.15140454570539694,0.5285518114033649,-0.26821587599040936,-0.366678468003981,0.5143657034037483,0.4069576726616501,0.43921701600367863,-0.6020617188653737,-0.3629120115232861,-0.020066006985858222,0.03963253762199079,-0.40493312692111183,0.5920815951813342,0.8393166702643539,0.43826026802430457,0.05891938040794527,-0.0018912464937993587,1.1222237801273036,0.6449806279578977
0,2,28,512,1.0,size,unrestricted,,0.28956913054020594,0.8681617402098428,1.8501172196170295e-10,0.5103376058817283,-1.6519269036151563,1.9585536853399297,1.887041072077967,1.645885355594822,-1.4635388892169523,2.159413817591299e-10,0.3293693413143872,-1.0281553440253157,-1.2569503170087855,-1.9592287920635774,-1.655968197841699e-10,-0.07156698080041625,-0.43493285594710174,-2.4048768962733384,-1.8645791173604291,7.714397093372187e-10,-0.6648950927238442
0,,,512,1.0,size,restricted,0,0.610801396237548,0.28699508322751516,0.24383323700880982,0.2633234879989284,-0.11381725111448479,0.12224778058670464,0.6166314060664412,0.38631694214964263,0.6706862250384914,0.09496278569408502,0.2973152457303065,0.3538251394950198,0.6822593197326504,0.3676484242027024,0.49449225462124213,0.3760249604125012,0.009417046465539758,0.17304071498286464,0.35599849911202097,0.34833189509119483,0.251959023406034
0,,,512,1.0,size,restricted,1,0.610801396237548,0.28699508295616977,0.2438332368334744,0.2633234877231126,-0.11381725093523656,0.12224778055342819,0.6166314055967925,0.38631694182284393,0.6706862243752675,0.0949627858442696,0.2973152455084011,0.35382513931219645,0.6822593191202531,0.3676484238562588,0.49449225437247263,0.3760249599741034,0.009417046466600331,0.1730407148502172,0.35599849873644684,0.34833189478095694,0.2519590231744261
0,,,512,1.0,size,restricted,2,0.610801396237548,0.28699508306255384,0.24383323683923558,0.2633234877717315,-0.11381725087333436,0.12224778061987816,0.616631405961543,0.3863169419108196,0.6706862247247356,0.09496278582840445,0.2973152456344773,0.35382513944093963,0.6822593195770247,0.3676484240242991,0.4944922546267655,0.3760249602060641,0.009417046610455624,0.17304071488326012,0.3559984988653743,0.3483318948547144,0.251959023365979
0,,,512,inf,equal,unrestricted,,0.629342622863516,0.29219594203638105,0.18418416371369326,0.34497639999253665,-0.2013098151340809,-0.03973767026393402,0.5307881120856931,0.48243988578620645,0.5022526531691844,0.05908543078361693,0.19780392161616217,0.13464125798402068,0.39225580442754393,0.06703613253016373,0.49026679306367993,0.3690462115918371,0.1331865018155451,-0.07803911503577254,0.11413251813694214,0.6719655791699466,0.15690213939260833
0,0,384,512,inf,equal,unrestricted,,0.5769794903967881,0.3783575285305715,0.34690924957372865,0.20016758038239488,-0.07011306845559734,0.26774617966147835,0.7194332458668448,0.3411639716305439,0.8933666029939625,0.11958489111142827,0.37573555010994447,0.49456218126003837,0.9323208621552863,0.6268444921241669,0.47854317981259653,0.4167780031112105,-0.014438276041561136,0.38579802566070825,0.5538016730809869,0.1206663398768753,0.3089094899031492
0,1,100,512,inf,equal,unrestricted,,0.5907404729669835,0.5775573780550175,0.15140454570539694,0.5285518114033649,-0.26821587599040936,-0.366678468003981,0.5143657034037483,0.4069576726616501,0.43921701600367863,-0.6020617188653737,-0.3629120115232861,-0.020066006985858222,0.03963253762199079,-0.40493312692111183,0.5920815951813342,0.8393166702643539,0.43826026802430457,0.05891938040794527,-0.0018912464937993587,1.1222237801273036,0.6449806279578977
0,2,28,512,inf,equal,unrestricted,,0.28956913054020594,0.8681617402098428,1.8501172196170295e-10,0.5103376058817283,-1.6519269036151563,1.9585536853399297,1.887041072077967,1.645885355594822,-1.4635388892169523,2.159413817591299e-10,0.3293693413143872,-1.0281553440253157,-1.2569503170087855,-1.9592287920635774,-1.655968197841699e-10,-0.07156698080041625,-0.43493285594710174,-2.4048768962733384,-1.8645791173604291,7.714397093372187e-10,-0.6648950927238442
0,,,512,inf,equal,restricted,0,0.6293426226341003,0.2921959421778998,0.18418416378079064,0.34497640086035375,-0.2013098152750335,-0.03973767181617801,0.5307881115489951,0.4824398863318942,0.5022526532428626,0.05908543043276439,0.19780392109814873,0.13464125659916854,0.3922558024014233,0.06703613064144767,0.4902667933468793,0.3690462122251525,0.1331865030279228,-0.07803911631366083,0.1141325168145729,0.6719655816301529,0.1569021391078209
0,,,512,inf,equal,restricted,1,0.6293426225471681,0.2921959425629127,0.18418416370021826,0.3449764011300587,-0.20130981563278544,-0.03973767241193351,0.5307881111940026,0.4824398866680961,0.5022526529278039,0.05908543037313338,0.19780392070151287,0.13464125600067886,0.392255801925813,0.06703613000990846,0.4902667934616976,0.3690462124083672,0.13318650335750254,-0.07803911676903816,0.11413251620851014,0.6719655825705091,0.1569021388512707
0,,,512,inf,equal,restricted,2,0.6293426225475891,0.2921959425221631,0.18418416372589802,0.3449764010676268,-0.20130981557748603,-0.039737672331310495,0.530788111281071,0.4824398865120594,0.5022526530397146,0.05908543031166921,0.19780392076871336,0.13464125602417124,0.3922558018529368,0.06703612999951741,0.49026679335113577,0.36904621233296664,0.133186503429178,-0.07803911685031883,0.1141325162007615,0.6719655825663484,0.15690213892452248
0,,,1024,1.0,size,unrestricted,,0.6112164363264068,0.43015087079463715,0.2282551044462477,0.29580564462287945,-0.020077769845965973,0.07492700238781475,0.6211880518822939,0.39117273004388176,0.43597283458093705,0.2920744430924905,0.3760584065320712,0.4056392791193934,0.4725171233315996,0.35758682099631944,0.3860900030445896,0.2086878288224124,0.20011918030546194,0.16540010713215447,0.43240389659119743,0.35566097736196095,0.5140884369445649
0,0,768,1024,1.0,size,unrestricted,,0.5957680853631133,0.46649024551743856,0.23352751108847355,0.2861778960769492,-0.0053525380525419825,0.12963618250671768,0.7123994487066406,0.3545248791750777,0.5812351847202416,0.2746803972756584,0.3399904467600782,0.4580597721369026,0.5960252630102411,0.541373384162799,0.3389289120953169,0.19212666343887033,0.177138759332691,0.16737803465598086,0.5419602120345077,0.27914728982980913,0.557978482669583
0,1,202,1024,1.0,size,unrestricted,,0.6162371710138734,0.1965130930130796,0.18347458215330256,0.18377891788905212,-0.06482075248258858,0.09450996323914315,0.4373853183453424,0.6329883260832534,0.12824782278605243,0.3348310937936226,0.4567407271796001,0.29482689297931836,0.2016733970901838,-0.15094557981359205,0.5008514374754017,0.4910171411846997,0.34463727714966236,0.2538936714618998,0.21254106980904156,0.5477586989753646,0.5235187382572738
0,2,54,1024,1.0,size,unrestricted,,0.5451921729001494,1.3043886284586979,1.1443110967444883,0.44717923199364157,0.37913844294772153,-0.4388856553356719,0.6190427840229327,-0.5328586664588011,0.11537964458812426,1.350466392696693,0.653132768501366,0.7272215412763309,-0.4795240555059762,-0.21976651252493842,0.5103304809709118,-0.5456153140172045,-0.12172729839434146,0.10348894000867974,0.4936366633432855,0.9762382223247995,0.0197357852501248
0,,,1024,1.0,size,restricted,0,0.6112164363264067,0.4301508700062511,0.22825510410201633,0.29580564416637617,-0.02007776982064809,0.07492700229089425,0.6211880508086017,0.39117272948227017,0.4359728338367966,0.29207444257236814,0.37605840597066176,0.40563927847997905,0.4725171225054978,0.3575868204854644,0.3860900024186874,0.20868782846059983,0.20011918002860266,0.16540010685266715,0.43240389596251194,0.3556609767552304,0.5140884359931611
0,,,1024,1.0,size,restricted,1,0.6112164363264067,0.43015087037596583,0.22825510425742696,0.2958056443979094,-0.02007776982274729,0.0749270022872126,0.6211880513001954,0.3911727297994652,0.4359728342010822,0.29207444278570827,0.3760584062257903,0.40563927879015166,0.47251712292530335,0.3575868207412683,0.38609000270664007,0.20868782862903268,0.20011918018658165,0.1654001069813356,0.43240389626112224,0.3556609770058445,0.5140884364284938
0,,,1024,1.0,size,restricted,2,0.6112164363264068,0.43015086990067203,0.2282551041136039,0.2958056440444463,-0.020077769741733344,0.07492700229927389,0.6211880507056297,0.39117272943350107,0.435972833752781,0.29207444243243663,0.3760584058828326,0.40563927837302,0.4725171223295378,0.35758682041098555,0.38609000238318314,0.20868782845393902,0.20011917992339445,0.16540010682764655,0.4324038959968894,0.35566097670444696,0.5140884358531039
0,,,1024,inf,equal,unrestricted,,0.6264989409683319,0.44941252342840676,0.2728581706390654,0.30500715603946377,-0.02046469723530584,0.04131423682734653,0.4393787735744018,0.4005340748653609,0.22825065822687482,0.39021717187964616,0.4545477633971269,0.328819022807486,0.2090259445806933,-0.06881672728710075,0.4298869259324584,0.2049176962669656,0.2964243917936848,0.11467149775105238,0.22257439842403914,0.5178623783005551,0.40956676172586165
0,0,768,1024,inf,equal,unrestricted,,0.5957680853631133,0.46649024551743856,0.23352751108847355,0.2861778960769492,-0.0053525380525419825,0.12963618250671768,0.7123994487066406,0.3545248791750777,0.5812351847202416,0.2746803972756584,0.3399904467600782,0.4580597721369026,0.5960252630102411,0.541373384162799,0.3389289120953169,0.19212666343887033,0.177138759332691,0.16737803465598086,0.5419602120345077,0.27914728982980913,0.557978482669583
0,1,202,1024,inf,equal,unrestricted,,0.6162371710138734,0.1965130930130796,0.18347458215330256,0.18377891788905212,-0.06482075248258858,0.09450996323914315,0.4373853183453424,0.6329883260832534,0.12824782278605243,0.3348310937936226,0.4567407271796001,0.29482689297931836,0.2016733970901838,-0.15094557981359205,0.5008514374754017,0.4910171411846997,0.34463727714966236,0.2538936714618998,0.21254106980904156,0.5477586989753646,0.5235187382572738
0,2,54,1024,inf,equal,unrestricted,,0.5451921729001494,1.3043886284586979,1.1443110967444883,0.44717923199364157,0.37913844294772153,-0.4388856553356719,0.6190427840229327,-0.5328586664588011,0.11537964458812426,1.350466392696693,0.653132768501366,0.7272215412763309,-0.4795240555059762,-0.21976651252493842,0.5103304809709118,-0.5456153140172045,-0.12172729839434146,0.10348894000867974,0.4936366633432855,0.9762382223247995,0.0197357852501248
0,,,1024,inf,equal,restricted,0,0.6264989403016862,0.4494125308998024,0.27285816766046384,0.3050071562763351,-0.020464688585729925,0.041314242333464424,0.439378765503958,0.40053407448550565,0.22825062081500003,0.3902171735015832,0.4545477586572718,0.328819023552299,0.20902591763110132,-0.06881677385895915,0.4298869227468945,0.20491769930289616,0.29642439965389117,0.11467149576764932,0.22257436976549552,0.517862401186253,0.4095667496661762
0,,,1024,inf,equal,restricted,1,0.6264989402335529,0.4494125298174136,0.2728581719070126,0.305007153647103,-0.020464694952361598,0.04131424154939459,0.43937875831112216,0.4005340775082301,0.22825062860144388,0.3902171802222105,0.45454776627672033,0.32881902047979106,0.20902591704702894,-0.06881677841560921,0.4298869233649638,0.20491769961317452,0.29642440668232445,0.114671494163458,0.2225743701296791,0.5178624008119402,0.4095667516040022
0,,,1024,inf,equal,restricted,2,0.6264989402555736,0.44941253079772436,0.2728581688704757,0.3050071554267463,-0.020464689682719493,0.04131424273534472,0.43937876345610377,0.4005340754729379,0.2282506219441021,0.39021717562107444,0.4545477611167069,0.32881902337555574,0.2090259164416554,-0.06881677708278935,0.42988692393809086,0.2049176998509122,0.2964244018852764,0.11467149487921674,0.22257436847193657,0.5178624018164913,0.4095667494958185
0,,,2048,1.0,size,unrestricted,,0.6337668962410046,0.2836699927902015,0.24599272361741958,0.29990796884050547,0.19323778286989973,0.2250014410266297,0.45213194769198256,0.2345000350772309,0.4175517693751492,0.2570090540333689,0.2919565514106597,0.33089141110517095,0.3327050862534134,0.229715488744979,0.35214897221922553,0.2886070169506733,0.22395258229131235,0.17818558518243627,0.25927842735675505,0.2876735696627662,0.3532485399947865
0,0,1536,2048,1.0,size,unrestricted,,0.6153246097376058,0.3018185947231088,0.2457828232116501,0.3637895019489562,0.21788283445976037,0.24549388638332442,0.5238657983331869,0.23028170622853952,0.5037197263046115,0.3013197382641573,0.37238292585814664,0.3794973343657169,0.42109798137502863,0.34830371993647613,0.3776310307517982,0.27416947586590645,0.23343221756509205,0.2310512146843521,0.38492848506263516,0.30395006395438773,0.4106117413397395
0,1,406,2048,1.0,size,unrestricted,,0.6636219592667147,0.21600206422403453,0.28123440842807446,0.15923169509909854,0.09428790549225619,0.19848368780811998,0.15463769247979436,0.19294635076527908,0.053258438382769946,0.09705719843706422,0.1301064761798359,0.3223720018735583,0.09327244270678298,-0.18093492202674738,0.2566809246214792,0.3348481473683387,0.22599654586023132,-0.1296263028447914,-0.0751434843640296,0.38934601660907425,0.1855422096298948
0,2,106,2048,1.0,size,unrestricted,,0.5909447587142991,0.913451286904264,0.2666607873535511,0.0916580409721736,0.5590501376141079,0.17376713632419788,0.7873514884466489,0.490051852525809,0.7736289166466678,0.6264141917101789,0.14143070052129209,-0.20095509963798408,0.051997313746560615,-0.030405784978796993,0.13440656776864573,0.3097202903056598,0.06744924577018357,0.49517686181206655,-0.09956131020199674,-0.26912261084070327,-0.002185305851609044
0,,,2048,1.0,size,restricted,0,0.6337668962410046,0.283669992964454,0.24599272376693262,0.2999079689213061,0.19323778307344067,0.22500144121492677,0.4521319480157113,0.23450003526015992,0.417551769725467,0.257009054079041,0.2919565515492694,0.3308914113248118,0.3327050863363829,0.2297154889109893,0.3521489724177456,0.2886070171569387,0.22395258239538335,0.17818558532454185,0.25927842749138635,0.28767356975403735,0.3532485402599149
0,,,2048,1.0,size,restricted,1,0.6337668962410046,0.2836699925412199,0.24599272341781953,0.2999079685097357,0.19323778269192643,0.22500144086238488,0.45213194730107237,0.23450003488507506,0.4175517690553696,0.2570090537626358,0.29195655112805047,0.33089141080056017,0.3327050859271995,0.2297154885326658,0.3521489719294949,0.2886070167201404,0.223952582067809,0.17818558502988832,0.2592784271533448,0.2876735694092502,0.35324853968923925
0,,,2048,1.0,size,restricted,2,0.6337668962410046,0.2836699928767378,0.24599272370717762,0.2999079688983431,0.1932377829404463,0.22500144114289544,0.452131947845295,0.2345000351730513,0.4175517695700564,0.2570090540782631,0.2919565514784208,0.3308914112384566,0.33270508633133006,0.2297154888286246,0.35214897236995896,0.2886070170737404,0.22395258236701931,0.17818558524987363,0.2592784274570299,0.28767356975908165,0.35324854013014156
0,,,2048,inf,equal,unrestricted,,0.6646475052739971,0.2670723923682043,0.2633103412958422,0.14411154770296114,0.12315668937122375,0.21103411274588224,0.20723024133702728,0.23131683434400108,0.11433981560864795,0.13286331870492868,0.12492421448041544,0.28087134087264937,0.08678120160740793,-0.1468114868450611,0.22974162102135698,0.3357913063578844,0.19678899433699268,-0.05792565986780179,-0.07561986535432429,0.3205963376817293,0.1824430750861334
0,0,1536,2048,inf,equal,unrestricted,,0.6153246097376058,0.3018185947231088,0.2457828232116501,0.3637895019489562,0.21788283445976037,0.24549388638332442,0.5238657983331869,0.23028170622853952,0.5037197263046115,0.3013197382641573,0.37238292585814664,0.3794973343657169,0.42109798137502863,0.34830371993647613,0.3776310307517982,0.27416947586590645,0.23343221756509205,0.2310512146843521,0.38492848506263516,0.30395006395438773,0.4106117413397395
0,1,406,2048,inf,equal,unrestricted,,0.6636219592667147,0.21600206422403453,0.28123440842807446,0.15923169509909854,0.09428790549225619,0.19848368780811998,0.15463769247979436,0.19294635076527908,0.053258438382769946,0.09705719843706422,0.1301064761798359,0.3223720018735583,0.09327244270678298,-0.18093492202674738,0.2566809246214792,0.3348481473683387,0.22599654586023132,-0.1296263028447914,-0.0751434843640296,0.38934601660907425,0.1855422096298948
0,2,106,2048,inf,equal,unrestricted,,0.5909447587142991,0.913451286904264,0.2666607873535511,0.0916580409721736,0.5590501376141079,0.17376713632419788,0.7873514884466489,0.490051852525809,0.7736289166466678,0.6264141917101789,0.14143070052129209,-0.20095509963798408,0.051997313746560615,-0.030405784978796993,0.13440656776864573,0.3097202903056598,0.06744924577018357,0.49517686181206655,-0.09956131020199674,-0.26912261084070327,-0.002185305851609044
0,,,2048,inf,equal,restricted,0,0.6646475052553478,0.2670723752318951,0.26331033845543933,0.14411155911624346,0.12315669033728933,0.21103411188272755,0.20723024851390565,0.23131682797571726,0.11433983132169527,0.13286332121061992,0.12492422451600156,0.2808713462279654,0.08678121744118782,-0.14681146392174302,0.2297416355091259,0.33579130198663854,0.19678900186514825,-0.05792565125618887,-0.07561984483199619,0.3205963425001278,0.18244308803476678
0,,,2048,inf,equal,restricted,1,0.6646475052549745,0.26707238194887895,0.26331033890129907,0.14411155460591327,0.12315668969861869,0.21103411183462198,0.20723024487891825,0.2313168299245019,0.11433982380716928,0.13286332009919033,0.12492421962681775,0.28087134456008545,0.08678121010356403,-0.1468114742765838,0.22974162910856014,0.3357913038619327,0.19678899851885726,-0.057925654244711806,-0.07561985432384068,0.32059633992216346,0.18244308208829244
0,,,2048,inf,equal,restricted,2,0.6646475052591868,0.2670723744917687,0.26331033863282527,0.14411156020905494,0.12315669015234626,0.21103411192594948,0.20723024958332445,0.2313168278751373,0.11433983244399815,0.13286332150596025,0.12492422545430357,0.2808713469208682,0.08678121875508231,-0.1468114618202005,0.22974163685109142,0.3357913017904839,0.19678900228463095,-0.057925650500176666,-0.07561984311626392,0.32059634288769334,0.1824430891787502
0,,,4096,1.0,size,unrestricted,,0.6424386261137325,0.27493716496205534,0.3089665204497628,0.29224631915172283,0.16813944997978075,0.27746319855310825,0.3517189381626468,0.14749482071358097,0.35265708148918834,0.23387596529614796,0.21901882407827328,0.3158598551658161,0.29577126932901276,0.21380784595584792,0.3513261463884207,0.22479978272529896,0.23881361837870957,0.15821259109885308,0.2280416867520621,0.21977968368749343,0.25697775735836453
0,0,3072,4096,1.0,size,unrestricted,,0.6267152399247684,0.3139153422584164,0.3197433106290439,0.35143402355842873,0.16743591572382768,0.28696575823259984,0.36971092089382374,0.11946105293383681,0.42968888061413557,0.3193404946749122,0.3157175082144903,0.3789454677913857,0.37291157054474705,0.2940822713466143,0.3592326616011304,0.2318566185926339,0.25844727173841936,0.2000766399677382,0.33440840234472863,0.2533470855240514,0.2814859092359674
0,1,815,4096,1.0,size,unrestricted,,0.6650301169024213,0.0719669205402455,0.31321470338577656,0.1767928193417233,0.12004002818270633,0.2504002283056111,0.3129233765362405,0.21986928002780962,0.12191936917612196,-0.08302564242636518,0.0008647990396515325,0.25387640501007136,0.08275252072625586,-0.07591790103825784,0.35155704964077017,0.26726248639101086,0.14576909741441746,-0.02848304092060683,-0.04446712913006165,0.278798213895758,0.15449676356542535
0,2,209,4096,1.0,size,unrestricted,,0.625389724936978,0.674789626764526,0.4865936340081098,-0.005168872019544296,0.3996218709464433,0.31567740805018507,0.37174624883095153,0.3451244081503866,0.23445358413343875,0.49669748002065384,-0.15007860846708046,-0.3309654311995332,0.0031620268094476587,0.2851862358807781,0.22448383991712273,0.09235716477494783,0.2560782338817387,0.27560307238893816,-0.08252043200448672,-0.4104472084787071,0.11408864667339653
0,,,4096,1.0,size,restricted,0,0.6424386261137325,0.27493716480816804,0.3089665202439875,0.2922463190115979,0.16813944986324125,0.27746319835899924,0.35171893795401044,0.14749482064579042,0.3526570812895819,0.23387596511159178,0.21901882399842598,0.31585985505432285,0.29577126919664476,0.2138078458832598,0.35132614623879377,0.224799782617032,0.23881361829848585,0.15821259101679694,0.22804168663200075,0.21977968358229408,0.25697775720725613
0,,,4096,1.0,size,restricted,1,0.6424386261137325,0.27493716448235994,0.308966519893446,0.29224631864886774,0.1681394496799963,0.2774631980418059,0.35171893754386824,0.14749482046930984,0.35265708088635256,0.2338759648468595,0.21901882373011008,0.3158598546425823,0.2957712688475094,0.21380784561297828,0.3513261458143327,0.2247997823459957,0.23881361798997272,0.158212590833677,0.22804168635448419,0.21977968330761014,0.25697775689986807
0,,,4096,1.0,size,restricted,2,0.6424386261137325,0.27493715807971614,0.3089665127899962,0.2922463121597704,0.16813944585493715,0.27746319144568027,0.35171892942453375,0.147494817407306,0.3526570731045734,0.2338759595243932,0.2190188191693962,0.3158598481861542,0.2957712624664682,0.21380784113181597,0.3513261383303065,0.22479977725569408,0.2388136128617529,0.15821258743047806,0.2280416813546637,0.2197796782917192,0.2569777509134766
0,,,4096,inf,equal,unrestricted,,0.6673297358123069,0.17662915522451555,0.3107077483528929,0.13702179934196565,0.16763004051375832,0.26797925733560746,0.32977804830171403,0.23126500434827577,0.1432283346110393,-0.005892618533934498,-0.0343022457124067,0.16240702436319046,0.08521707511362213,-0.006143918141929406,0.32561958030639176,0.2434284309159315,0.16265535733961337,0.03276905979883435,-0.055435401184392864,0.13914413748168292,0.18133470937105084
0,0,3072,4096,inf,equal,unrestricted,,0.6267152399247684,0.3139153422584164,0.3197433106290439,0.35143402355842873,0.16743591572382768,0.28696575823259984,0.36971092089382374,0.11946105293383681,0.42968888061413557,0.3193404946749122,0.3157175082144903,0.3789454677913857,0.37291157054474705,0.2940822713466143,0.3592326616011304,0.2318566185926339,0.25844727173841936,0.2000766399677382,0.33440840234472863,0.2533470855240514,0.2814859092359674
0,1,815,4096,inf,equal,unrestricted,,0.6650301169024213,0.0719669205402455,0.31321470338577656,0.1767928193417233,0.12004002818270633,0.2504002283056111,0.3129233765362405,0.21986928002780962,0.12191936917612196,-0.08302564242636518,0.0008647990396515325,0.25387640501007136,0.08275252072625586,-0.07591790103825784,0.35155704964077017,0.26726248639101086,0.14576909741441746,-0.02848304092060683,-0.04446712913006165,0.278798213895758,0.15449676356542535
0,2,209,4096,inf,equal,unrestricted,,0.625389724936978,0.674789626764526,0.4865936340081098,-0.005168872019544296,0.3996218709464433,0.31567740805018507,0.37174624883095153,0.3451244081503866,0.23445358413343875,0.49669748002065384,-0.15007860846708046,-0.3309654311995332,0.0031620268094476587,0.2851862358807781,0.22448383991712273,0.09235716477494783,0.2560782338817387,0.27560307238893816,-0.08252043200448672,-0.4104472084787071,0.11408864667339653
0,,,4096,inf,equal,restricted,0,0.6673297358080933,0.17662914910021915,0.3107077501110958,0.1370217855378588,0.16763004320447916,0.2679792582002012,0.32977804955438283,0.23126501283546283,0.14322831682781081,-0.005892640213953619,-0.03430226914889679,0.1624070086620024,0.08521705646872878,-0.006143935268196553,0.32561957558625354,0.24342843457281013,0.1626553480931644,0.032769049727525035,-0.05543542733540327,0.13914412728943357,0.18133470167453739
0,,,4096,inf,equal,restricted,1,0.6673297358084436,0.1766291504052293,0.3107077491926265,0.13702179001362325,0.16763004325607395,0.2679792577109244,0.3297780494562848,0.23126501000877028,0.14322832269945585,-0.005892634611849769,-0.03430226240314634,0.16240701277949895,0.08521706255757645,-0.006143929476076548,0.3256195761955431,0.24342843322461538,0.1626553501374879,0.032769052989547146,-0.05543541988377298,0.1391441305688013,0.18133470375649222
0,,,4096,inf,equal,restricted,2,0.667329735808875,0.17662914904620494,0.31070775044513615,0.13702178430409676,0.1676300426780034,0.26797925845813375,0.3297780492132388,0.23126501352867257,0.14322831523547652,-0.005892640935243542,-0.03430227037048974,0.16240700815625875,0.0852170549076358,-0.006143936762290025,0.3256195758648969,0.24342843500943165,0.16265534818861208,0.03276904879410012,-0.05543542870829682,0.1391441263544218,0.1813347016329311
0,,,8192,1.0,size,unrestricted,,0.6446281797288491,0.2649787536878111,0.34863181150805267,0.23475466827297467,0.20227927430041676,0.24447087820927543,0.2671546110313919,0.1912664764554136,0.2969853904394541,0.27523689488840486,0.20682324556030815,0.3217764980067358,0.2748749452566945,0.21025175302750948,0.2767239795553117,0.2604083075529109,0.3103469764124726,0.2524263466336222,0.2012629089908882,0.19606948507015212,0.2770817152199098
0,0,6144,8192,1.0,size,unrestricted,,0.6310736294179023,0.3009009073786178,0.3804714262724824,0.2956314098213679,0.21454663174201036,0.2703482762085579,0.2905572669038112,0.19184637631480095,0.3688166806741586,0.34026251935885776,0.25267751489632745,0.3671897443681175,0.325740173995557,0.2836739493007534,0.2868501161544762,0.290712134629838,0.30844534151640185,0.2927867913120155,0.2667246738414047,0.2537076882717517,0.3217381225276949
0,1,1634,8192,1.0,size,unrestricted,,0.6756532492711005,0.058827631515002775,0.20808955513900224,0.07259629969657647,0.10254963351942428,0.13719120690261036,0.1685673536081812,0.144960672141075,0.08035620380312472,0.03767161451184181,0.09484547790388757,0.23738088607094424,0.134499817727764,-0.03149094216365669,0.20930247090762827,0.2246237287279669,0.3036417345292538,0.11752373312124316,-0.011548297923776348,0.11388565893197315,0.11320408503601076
0,2,414,8192,1.0,size,unrestricted,,0.6100938790224852,0.6983375153744448,0.5840366377387368,0.05884394965859952,0.510721062345268,0.26173926763766436,0.34811579558415023,0.3575470475229035,0.22384475018059657,0.4533333642089485,0.11929386632225346,-0.016395406084372857,0.16485089921312668,0.18088944930066356,0.5226471983470777,-0.07888290817024103,0.3341703133357918,0.313697686872724,0.14741078106361846,-0.29969157588664885,0.3034464972011875
0,,,8192,1.0,size,restricted,0,0.6446281797288491,0.2649787537701334,0.3486318115418012,0.2347546683836913,0.20227927437147514,0.2444708782363793,0.2671546111370905,0.1912664764862304,0.2969853904484324,0.27523689495299314,0.206823245573808,0.32177649811074027,0.27487494526733436,0.2102517530959388,0.27672397958471223,0.2604083075811749,0.3103469764449044,0.2524263467404575,0.20126290896939258,0.19606948509589947,0.27708171531738285
0,,,8192,1.0,size,restricted,1,0.644628179728849,0.2649787528308379,0.3486318104863377,0.2347546675196646,0.202279273686022,0.24447087746261112,0.2671546102091774,0.1912664758116144,0.29698538952284953,0.2752368940651194,0.2068232448988378,0.32177649704904754,0.27487494431681053,0.21025175237192964,0.27672397870565846,0.2604083067498168,0.3103469754391992,0.25242634577968226,0.20126290836754812,0.19606948450236847,0.27708171435898454
0,,,8192,1.0,size,restricted,2,0.6446281797288491,0.2649787527320517,0.348631810210756,0.2347546673644074,0.20227927356828798,0.24447087732707615,0.2671546100677351,0.1912664757681185,0.29698538932102614,0.27523689388144507,0.20682324479366418,0.3217764968334293,0.2748749442574302,0.2102517522239692,0.27672397857707554,0.2604083065960052,0.31034697528292743,0.25242634569013095,0.20126290824669688,0.19606948431797352,0.27708171423008277
0,,,8192,inf,equal,unrestricted,,0.6756532492711003,0.05882763693774012,0.20808955870521,0.072596303907126,0.10254963618091824,0.13719120995907105,0.1685673560466375,0.14496067369873428,0.08035620907718974,0.037671621105209975,0.09484548002992059,0.23738088797702275,0.1344998210624262,-0.031490935655402744,0.20930247253181228,0.22462372923806795,0.3036417348139264,0.11752373606205722,-0.011548292515476444,0.11388566073130185,0.11320408930718598
0,0,6144,8192,inf,equal,unrestricted,,0.6310736294179023,0.3009009073786178,0.3804714262724824,0.2956314098213679,0.21454663174201036,0.2703482762085579,0.2905572669038112,0.19184637631480095,0.3688166806741586,0.34026251935885776,0.25267751489632745,0.3671897443681175,0.325740173995557,0.2836739493007534,0.2868501161544762,0.290712134629838,0.30844534151640185,0.2927867913120155,0.2667246738414047,0.2537076882717517,0.3217381225276949
0,1,1634,8192,inf,equal,unrestricted,,0.6756532492711005,0.058827631515002775,0.20808955513900224,0.07259629969657647,0.10254963351942428,0.13719120690261036,0.1685673536081812,0.144960672141075,0.08035620380312472,0.03767161451184181,0.09484547790388757,0.23738088607094424,0.134499817727764,-0.03149094216365669,0.20930247090762827,0.2246237287279669,0.3036417345292538,0.11752373312124316,-0.011548297923776348,0.11388565893197315,0.11320408503601076
0,2,414,8192,inf,equal,unrestricted,,0.6100938790224852,0.6983375153744448,0.5840366377387368,0.05884394965859952,0.510721062345268,0.26173926763766436,0.34811579558415023,0.3575470475229035,0.22384475018059657,0.4533333642089485,0.11929386632225346,-0.016395406084372857,0.16485089921312668,0.18088944930066356,0.5226471983470777,-0.07888290817024103,0.3341703133357918,0.313697686872724,0.14741078106361846,-0.29969157588664885,0.3034464972011875
0,,,8192,inf,equal,restricted,0,0.6756532492711005,0.05882763376708245,0.20808955661409126,0.07259630142670491,0.1025496344773287,0.1371912079515109,0.16856735482185808,0.144960672685117,0.08035620596373946,0.0376716172487801,0.09484547863842525,0.23738088711388125,0.13449981894783827,-0.03149093941268765,0.2093024715888903,0.2246237289002748,0.3036417344658472,0.11752373440385029,-0.01154829560266946,0.11388565960451418,0.11320408670944404
0,,,8192,inf,equal,restricted,1,0.6756532492711003,0.058827636392007956,0.2080895583481625,0.07259630359867875,0.10254963575665296,0.13719120971812981,0.1685673558427995,0.1449606736427487,0.08035620876304338,0.037671620516419646,0.09484547990716943,0.23738088784467973,0.1344998207017385,-0.03149093622704752,0.209302472508654,0.22462372939591577,0.30364173474312234,0.11752373591797335,-0.011548293046840909,0.11388566059894802,0.11320408893955602
0,,,8192,inf,equal,restricted,2,0.6756532492711005,0.05882763420012384,0.20808955700951054,0.0725963017919571,0.10254963485062148,0.13719120872157323,0.168567354706349,0.14496067305982643,0.08035620659231031,0.037671617906638484,0.09484547921859286,0.23738088682921632,0.13449981960220064,-0.031490938850665035,0.20930247177970224,0.2246237290992059,0.3036417348208205,0.11752373463070319,-0.011548295254480319,0.11388565987921669,0.11320408729928509
0,,,16384,1.0,size,unrestricted,,0.6457658638443463,0.27438393288322915,0.30379591156059393,0.20156305130116528,0.23334804160123246,0.2353889293989927,0.26178290398078835,0.2220835950008931,0.23562433342119032,0.26460572908259705,0.21521854421454603,0.2631811262240446,0.29292914919996105,0.2553267205986701,0.3038599512012343,0.24925247564740302,0.30891254315687694,0.2684881568702306,0.22721105462572597,0.22946509062239817,0.22844212464424504
0,0,12288,16384,1.0,size,unrestricted,,0.63039615811895,0.32009830450223187,0.3408721539603078,0.2628955062608409,0.2621542596684524,0.262628519291524,0.30338119992149587,0.261506900822135,0.29754901875787515,0.32583153188418185,0.26097710517539646,0.30367514816959307,0.3588392563009245,0.2893693319215257,0.3275963820785541,0.2920772215216103,0.3262421250485556,0.31020475429929556,0.29604593410868213,0.2988730603558757,0.29016763718625666
0,1,3272,16384,1.0,size,unrestricted,,0.6809128211441443,0.06260987151000347,0.19973501135817953,0.058753779356364576,0.07756130776356722,0.12012550864939686,0.12197762003498233,0.10081780561837578,0.029277782039520577,0.07058187720815352,0.09275957808473019,0.15036632235584854,0.12266120847183688,0.11881255419216931,0.22596833668477104,0.11519913569287726,0.246245782041392,0.13195993795186087,0.015591520422785044,0.04372810435481396,0.01676155179856505
0,2,824,16384,1.0,size,unrestricted,,0.6313970613934952,0.554182098947132,0.2733084872850627,0.0005018237606042755,0.5136303536202192,0.2521929135177396,0.36636775014470985,0.12484141436382215,0.25597179536082837,0.22002012364406814,0.1785811083053904,0.14238293223174933,0.1285289923651279,0.3933751996803521,0.41951508610896043,0.18060543542356142,0.41195514504968694,0.285712109917898,0.16856126053880047,0.07346478869207188,0.2632219713492785
0,,,16384,1.0,size,restricted,0,0.6457658638443463,0.2743839311668923,0.3037959096981198,0.2015630500046433,0.23334804012614013,0.23538892794347863,0.2617829022867079,0.22208359365711924,0.23562433179856507,0.26460572738075394,0.2152185428656911,0.26318112452877646,0.2929291473551365,0.25532671894749,0.3038599492228989,0.24925247410524284,0.308912541058566,0.26848815529243136,0.22721105307992062,0.22946508924546685,0.22844212323188218
0,,,16384,1.0,size,restricted,1,0.6457658638443463,0.27438393246730014,0.3037959111271445,0.20156305098303842,0.23334804126338857,0.2353889290567968,0.26178290361328305,0.22208359467384264,0.23562433309118408,0.2646057286734087,0.2152185439292663,0.2631811258758041,0.2929291487634943,0.255326720219389,0.3038599507618654,0.2492524753246232,0.3089125426893907,0.2684881564991026,0.2272110543042546,0.22946509030376627,0.22844212430093788
0,,,16384,1.0,size,restricted,2,0.6457658638443463,0.2743839325164035,0.30379591115244875,0.2015630510211159,0.23334804128434788,0.23538892907858253,0.26178290362788004,0.22208359471172437,0.23562433309797842,0.26460572873196303,0.2152185439253302,0.26318112588485737,0.2929291488134065,0.2553267202530462,0.30385995079728695,0.24925247531095765,0.30891254274083096,0.2684881565215229,0.22721105432160443,0.22946509032143317,0.2284421243429518
0,,,16384,inf,equal,unrestricted,,0.6809128211441443,0.06260987176341386,0.1997350106668554,0.05875377899196116,0.07756130795873488,0.12012550808781101,0.12197761995881888,0.10081780514965823,0.029277782129474208,0.07058187699165348,0.09275957796280403,0.15036632224241284,0.12266120815047006,0.11881255372544618,0.22596833554301146,0.1151991352807002,0.24624578127939062,0.13195993750747784,0.015591521586106702,0.043728104773014434,0.01676155162536972
0,0,12288,16384,inf,equal,unrestricted,,0.63039615811895,0.32009830450223187,0.3408721539603078,0.2628955062608409,0.2621542596684524,0.262628519291524,0.30338119992149587,0.261506900822135,0.29754901875787515,0.32583153188418185,0.26097710517539646,0.30367514816959307,0.3588392563009245,0.2893693319215257,0.3275963820785541,0.2920772215216103,0.3262421250485556,0.31020475429929556,0.29604593410868213,0.2988730603558757,0.29016763718625666
0,1,3272,16384,inf,equal,unrestricted,,0.6809128211441443,0.06260987151000347,0.19973501135817953,0.058753779356364576,0.07756130776356722,0.12012550864939686,0.12197762003498233,0.10081780561837578,0.029277782039520577,0.07058187720815352,0.09275957808473019,0.15036632235584854,0.12266120847183688,0.11881255419216931,0.22596833668477104,0.11519913569287726,0.246245782041392,0.13195993795186087,0.015591520422785044,0.04372810435481396,0.01676155179856505
0,2,824,16384,inf,equal,unrestricted,,0.6313970613934952,0.554182098947132,0.2733084872850627,0.0005018237606042755,0.5136303536202192,0.2521929135177396,0.36636775014470985,0.12484141436382215,0.25597179536082837,0.22002012364406814,0.1785811083053904,0.14238293223174933,0.1285289923651279,0.3933751996803521,0.41951508610896043,0.18060543542356142,0.41195514504968694,0.285712109917898,0.16856126053880047,0.07346478869207188,0.2632219713492785
0,,,16384,inf,equal,restricted,0,0.6809128211441443,0.06260987109444331,0.1997350105436657,0.05875377892128938,0.07756130733639022,0.12012550795179007,0.12197761947400784,0.10081780507322773,0.029277781715343818,0.070581876714166,0.09275957774536217,0.15036632179661924,0.12266120779992752,0.11881255354254155,0.2259683358474034,0.11519913512851442,0.24624578122920535,0.13195993732904832,0.015591520270261202,0.04372810401671412,0.01676155134200767
0,,,16384,inf,equal,restricted,1,0.6809128211441442,0.06260986851798231,0.1997350094782867,0.05875377729265743,0.07756130545160562,0.12012550636377217,0.12197761793489621,0.10081780345148382,0.029277779289098135,0.07058187424937935,0.09275957651155295,0.15036632042262843,0.12266120588085566,0.1188125519369642,0.22596833519476747,0.11519913338261371,0.246245780831919,0.13195993577152457,0.015591517800056427,0.04372810181770769,0.016761548695533087
0,,,16384,inf,equal,restricted,2,0.6809128211441443,0.0626098729862339,0.19973501131838797,0.058753780126611276,0.07756130870871178,0.12012550919125713,0.12197762067071566,0.10081780627666842,0.029277783535106273,0.07058187857310765,0.09275957861620514,0.15036632277442952,0.1226612092693238,0.11881255471574044,0.22596833629179777,0.11519913639624321,0.2462457814887457,0.1319599384818118,0.01559152206705772,0.04372810563470525,0.016761553396044116


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/2/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.4436888240055394,1.0148511022580402
0,,,64,1.0,size,unrestricted,,1,0.6271228310237341,1.1057984655905457
0,,,64,1.0,size,unrestricted,,2,0.49467637853842805,1.013446122725091
0,0,48,64,1.0,size,unrestricted,,0,0.2998745428008484,1.3693564396004396
0,0,48,64,1.0,size,unrestricted,,1,2.101639786250605,1.4771617672049755
0,0,48,64,1.0,size,unrestricted,,2,1.7348768350105703,1.4021970483010167
0,1,12,64,1.0,size,unrestricted,,0,2.3489624609339588,2.0187528416466756
0,1,12,64,1.0,size,unrestricted,,1,0.009966469703449337,2.166857598909087
0,1,12,64,1.0,size,unrestricted,,2,1.2972962177805272,1.963404339443814
0,2,4,64,1.0,size,unrestricted,,0,2.904478158453683,3.524278122159128
0,2,4,64,1.0,size,unrestricted,,1,1.698256022644906,3.256920669999558
0,2,4,64,1.0,size,unrestricted,,2,4.205751445877064e-05,3.1819486696887873
0,,,64,1.0,size,restricted,0,0,0.44368882385755937,1.0148511030974823
0,,,64,1.0,size,restricted,0,1,0.6271228315525247,1.1057984665014957
0,,,64,1.0,size,restricted,0,2,0.49467637872781617,1.0134461236000831
0,,,64,1.0,size,restricted,1,0,0.4436888235036185,1.014851109153572
0,,,64,1.0,size,restricted,1,1,0.6271228331376973,1.1057984732958661
0,,,64,1.0,size,restricted,1,2,0.4946763782195888,1.0134461297828927
0,,,64,1.0,size,restricted,2,0,0.4436888239010537,1.014851102276637
0,,,64,1.0,size,restricted,2,1,0.6271228314153218,1.105798465564857
0,,,64,1.0,size,restricted,2,2,0.4946763786174939,1.013446122765612
0,,,64,inf,equal,unrestricted,,0,0.4868085976504261,1.00478292623442
0,,,64,inf,equal,unrestricted,,1,0.4868085977087202,1.1016780310140462
0,,,64,inf,equal,unrestricted,,2,0.4868085976273552,0.997899058138093
0,0,48,64,inf,equal,unrestricted,,0,0.2998745428008484,1.3693564396004396
0,0,48,64,inf,equal,unrestricted,,1,2.101639786250605,1.4771617672049755
0,0,48,64,inf,equal,unrestricted,,2,1.7348768350105703,1.4021970483010167
0,1,12,64,inf,equal,unrestricted,,0,2.3489624609339588,2.0187528416466756
0,1,12,64,inf,equal,unrestricted,,1,0.009966469703449337,2.166857598909087
0,1,12,64,inf,equal,unrestricted,,2,1.2972962177805272,1.963404339443814
0,2,4,64,inf,equal,unrestricted,,0,2.904478158453683,3.524278122159128
0,2,4,64,inf,equal,unrestricted,,1,1.698256022644906,3.256920669999558
0,2,4,64,inf,equal,unrestricted,,2,4.205751445877064e-05,3.1819486696887873
0,,,64,inf,equal,restricted,0,0,0.4868085974038412,1.004782945652388
0,,,64,inf,equal,restricted,0,1,0.48680859851259656,1.1016780533909432
0,,,64,inf,equal,restricted,0,2,0.4868085970311814,0.9978990775719077
0,,,64,inf,equal,restricted,1,0,0.4868085975637877,1.004782924825933
0,,,64,inf,equal,restricted,1,1,0.4868085979896262,1.1016780296713768
0,,,64,inf,equal,restricted,1,2,0.4868085974248995,0.9978990569034853
0,,,64,inf,equal,restricted,2,0,0.48680859755004063,1.0047829269021522
0,,,64,inf,equal,restricted,2,1,0.48680859803932824,1.1016780316893842
0,,,64,inf,equal,restricted,2,2,0.48680859736939064,0.9978990589533362
0,,,128,1.0,size,unrestricted,,0,0.6076457220541117,0.7195431469280238
0,,,128,1.0,size,unrestricted,,1,0.6528026691122853,0.764247432589136
0,,,128,1.0,size,unrestricted,,2,0.702926262558274,0.7245463068203509
0,0,96,128,1.0,size,unrestricted,,0,0.5609949269214443,0.7478373577659397
0,0,96,128,1.0,size,unrestricted,,1,1.0479963921695485,0.8435849213668989
0,0,96,128,1.0,size,unrestricted,,2,1.1782078865573284,0.7828772464975751
0,1,24,128,1.0,size,unrestricted,,0,1.9445004545738207,1.796661952243174
0,1,24,128,1.0,size,unrestricted,,1,0.16898284733366076,1.6997491403881664
0,1,24,128,1.0,size,unrestricted,,2,1.0704536625204812,1.7644065712507877
0,2,8,128,1.0,size,unrestricted,,0,3.099528751279778,2.5749622873444995
0,2,8,128,1.0,size,unrestricted,,1,2.348229317769097,2.332851423737729
0,2,8,128,1.0,size,unrestricted,,2,0.010811853776098558,2.3561397742009786
0,,,128,1.0,size,restricted,0,0,0.6076457220497938,0.7195431469435212
0,,,128,1.0,size,restricted,0,1,0.6528026691257981,0.76424743261632
0,,,128,1.0,size,restricted,0,2,0.7029262625695514,0.724546306840155
0,,,128,1.0,size,restricted,1,0,0.6076457220529728,0.7195431469663885
0,,,128,1.0,size,restricted,1,1,0.6528026691173926,0.764247432640555
0,,,128,1.0,size,restricted,1,2,0.7029262625566185,0.7245463068585003
0,,,128,1.0,size,restricted,2,0,0.6076457220486857,0.7195431469599091
0,,,128,1.0,size,restricted,2,1,0.6528026691232608,0.7642474326306818
0,,,128,1.0,size,restricted,2,2,0.7029262625904594,0.7245463068506974
0,,,128,inf,equal,unrestricted,,0,0.6242809668726833,0.723741142266777
0,,,128,inf,equal,unrestricted,,1,0.6242809668871562,0.7605404487100903
0,,,128,inf,equal,unrestricted,,2,0.6242809669388245,0.7237375774916993
0,0,96,128,inf,equal,unrestricted,,0,0.5609949269214443,0.7478373577659397
0,0,96,128,inf,equal,unrestricted,,1,1.0479963921695485,0.8435849213668989
0,0,96,128,inf,equal,unrestricted,,2,1.1782078865573284,0.7828772464975751
0,1,24,128,inf,equal,unrestricted,,0,1.9445004545738207,1.796661952243174
0,1,24,128,inf,equal,unrestricted,,1,0.16898284733366076,1.6997491403881664
0,1,24,128,inf,equal,unrestricted,,2,1.0704536625204812,1.7644065712507877
0,2,8,128,inf,equal,unrestricted,,0,3.099528751279778,2.5749622873444995
0,2,8,128,inf,equal,unrestricted,,1,2.348229317769097,2.332851423737729
0,2,8,128,inf,equal,unrestricted,,2,0.010811853776098558,2.3561397742009786
0,,,128,inf,equal,restricted,0,0,0.6242809668748437,0.7237411422773543
0,,,128,inf,equal,restricted,0,1,0.624280966886159,0.7605404487268365
0,,,128,inf,equal,restricted,0,2,0.6242809669264577,0.7237375775008471
0,,,128,inf,equal,restricted,1,0,0.6242809668621067,0.7237411422814618
0,,,128,inf,equal,restricted,1,1,0.6242809668937844,0.7605404487478232
0,,,128,inf,equal,restricted,1,2,0.6242809669961176,0.7237375775130492
0,,,128,inf,equal,restricted,2,0,0.624280966854863,0.7237411422204791
0,,,128,inf,equal,restricted,2,1,0.6242809669016004,0.7605404486458333
0,,,128,inf,equal,restricted,2,2,0.6242809670292606,0.7237375774471168
0,,,256,1.0,size,unrestricted,,0,0.5793725723975788,0.6733782584530772
0,,,256,1.0,size,unrestricted,,1,0.6517017094664754,0.7638814353483286
0,,,256,1.0,size,unrestricted,,2,0.8293420947812346,0.679715629928894
0,0,192,256,1.0,size,unrestricted,,0,0.5555246201945602,0.6984165524909549
0,0,192,256,1.0,size,unrestricted,,1,0.8165297935792571,0.8248175975164342
0,0,192,256,1.0,size,unrestricted,,2,1.1195632631968426,0.7274364539045357
0,1,49,256,1.0,size,unrestricted,,0,0.9839892674911642,1.127196155455181
0,1,49,256,1.0,size,unrestricted,,1,0.4952211622503645,1.1387801395573562
0,1,49,256,1.0,size,unrestricted,,2,1.2031463216902927,1.0169351102189423
0,2,15,256,1.0,size,unrestricted,,0,2.1978099616805515,2.1008192047067764
0,2,15,256,1.0,size,unrestricted,,1,2.116948745477618,1.920899278646394
0,2,15,256,1.0,size,unrestricted,,2,0.07474234769370929,1.9253795253358612
0,,,256,1.0,size,restricted,0,0,0.5793725724305887,0.6733782583626283
0,,,256,1.0,size,restricted,0,1,0.6517017094366309,0.7638814351089522
0,,,256,1.0,size,restricted,0,2,0.8293420944561988,0.6797156298332115
0,,,256,1.0,size,restricted,1,0,0.5793725724206639,0.6733782584062515
0,,,256,1.0,size,restricted,1,1,0.651701709439295,0.7638814351866986
0,,,256,1.0,size,restricted,1,2,0.8293420945745347,0.6797156298764544
0,,,256,1.0,size,restricted,2,0,0.5793725724015434,0.6733782584547146
0,,,256,1.0,size,restricted,2,1,0.6517017094578383,0.7638814353290599
0,,,256,1.0,size,restricted,2,2,0.8293420947587002,0.6797156299299338
0,,,256,inf,equal,unrestricted,,0,0.6265876373198873,0.685234830631561
0,,,256,inf,equal,unrestricted,,1,0.6265876373584865,0.7474326438217728
0,,,256,inf,equal,unrestricted,,2,0.6265876376370855,0.680348382258292
0,0,192,256,inf,equal,unrestricted,,0,0.5555246201945602,0.6984165524909549
0,0,192,256,inf,equal,unrestricted,,1,0.8165297935792571,0.8248175975164342
0,0,192,256,inf,equal,unrestricted,,2,1.1195632631968426,0.7274364539045357
0,1,49,256,inf,equal,unrestricted,,0,0.9839892674911642,1.127196155455181
0,1,49,256,inf,equal,unrestricted,,1,0.4952211622503645,1.1387801395573562
0,1,49,256,inf,equal,unrestricted,,2,1.2031463216902927,1.0169351102189423
0,2,15,256,inf,equal,unrestricted,,0,2.1978099616805515,2.1008192047067764
0,2,15,256,inf,equal,unrestricted,,1,2.116948745477618,1.920899278646394
0,2,15,256,inf,equal,unrestricted,,2,0.07474234769370929,1.9253795253358612
0,,,256,inf,equal,restricted,0,0,0.6265876373714118,0.6852348306573376
0,,,256,inf,equal,restricted,0,1,0.6265876373843874,0.7474326437968412
0,,,256,inf,equal,restricted,0,2,0.6265876374783906,0.680348382274291
0,,,256,inf,equal,restricted,1,0,0.6265876373809153,0.6852348306531246
0,,,256,inf,equal,restricted,1,1,0.6265876373894385,0.7474326437826274
0,,,256,inf,equal,restricted,1,2,0.6265876374489096,0.6803483822708657
0,,,256,inf,equal,restricted,2,0,0.6265876373328566,0.6852348306174547
0,,,256,inf,equal,restricted,2,1,0.6265876373649979,0.7474326437603042
0,,,256,inf,equal,restricted,2,2,0.6265876375971466,0.6803483822421506
0,,,512,1.0,size,unrestricted,,0,0.5867143098694659,0.6596555032238445
0,,,512,1.0,size,unrestricted,,1,0.6786170508578813,0.7574700328389012
0,,,512,1.0,size,unrestricted,,2,0.6989398142129133,0.6864880065731912
0,0,384,512,1.0,size,unrestricted,,0,0.5769794903967881,0.6791224135551475
0,0,384,512,1.0,size,unrestricted,,1,0.7484917390384948,0.7994991895246902
0,0,384,512,1.0,size,unrestricted,,2,0.7879283511028345,0.7117019603821627
0,1,100,512,1.0,size,unrestricted,,0,0.7651664748447048,0.7796163414186502
0,1,100,512,1.0,size,unrestricted,,1,0.5907404729669835,0.8586412215227843
0,1,100,512,1.0,size,unrestricted,,2,0.8633275990679471,0.7817390959521066
0,2,28,512,1.0,size,unrestricted,,0,1.5996112334382364,1.6120947009776065
0,2,28,512,1.0,size,unrestricted,,1,1.5435979305556247,1.53148106134328
0,2,28,512,1.0,size,unrestricted,,2,0.28956913054020594,1.624549095606941
0,,,512,1.0,size,restricted,0,0,0.5867143098543904,0.6596555032685348
0,,,512,1.0,size,restricted,0,1,0.6786170508930202,0.7574700329425472
0,,,512,1.0,size,restricted,0,2,0.6989398142941645,0.6864880066260524
0,,,512,1.0,size,restricted,1,0,0.5867143098734067,0.6596555032133614
0,,,512,1.0,size,restricted,1,1,0.6786170508491831,0.7574700328153624
0,,,512,1.0,size,restricted,1,2,0.6989398141899332,0.6864880065574125
0,,,512,1.0,size,restricted,2,0,0.5867143098615916,0.6596555032386876
0,,,512,1.0,size,restricted,2,1,0.6786170508743807,0.7574700328905879
0,,,512,1.0,size,restricted,2,2,0.698939814261978,0.6864880065987641
0,,,512,inf,equal,unrestricted,,0,0.6293426218879659,0.6716060395034668
0,,,512,inf,equal,unrestricted,,1,0.6293426228455625,0.7491223095867708
0,,,512,inf,equal,unrestricted,,2,0.629342622863516,0.6935947472948685
0,0,384,512,inf,equal,unrestricted,,0,0.5769794903967881,0.6791224135551475
0,0,384,512,inf,equal,unrestricted,,1,0.7484917390384948,0.7994991895246902
0,0,384,512,inf,equal,unrestricted,,2,0.7879283511028345,0.7117019603821627
0,1,100,512,inf,equal,unrestricted,,0,0.7651664748447048,0.7796163414186502
0,1,100,512,inf,equal,unrestricted,,1,0.5907404729669835,0.8586412215227843
0,1,100,512,inf,equal,unrestricted,,2,0.8633275990679471,0.7817390959521066
0,2,28,512,inf,equal,unrestricted,,0,1.5996112334382364,1.6120947009776065
0,2,28,512,inf,equal,unrestricted,,1,1.5435979305556247,1.53148106134328
0,2,28,512,inf,equal,unrestricted,,2,0.28956913054020594,1.624549095606941
0,,,512,inf,equal,restricted,0,0,0.6293426222852871,0.6716060397110031
0,,,512,inf,equal,restricted,0,1,0.6293426226273379,0.7491223097438615
0,,,512,inf,equal,restricted,0,2,0.6293426226341003,0.69359474750192
0,,,512,inf,equal,restricted,1,0,0.6293426224356813,0.6716060398032212
0,,,512,inf,equal,restricted,1,1,0.6293426225447644,0.7491223097938672
0,,,512,inf,equal,restricted,1,2,0.6293426225471681,0.6935947475905656
0,,,512,inf,equal,restricted,2,0,0.6293426224345885,0.6716060397970465
0,,,512,inf,equal,restricted,2,1,0.6293426225454292,0.749122309792392
0,,,512,inf,equal,restricted,2,2,0.6293426225475891,0.6935947475797553
0,,,1024,1.0,size,unrestricted,,0,0.5989468776224203,0.6433194100811388
0,,,1024,1.0,size,unrestricted,,1,0.646889591909502,0.753294543249787
0,,,1024,1.0,size,unrestricted,,2,0.6522728003426359,0.6639209301245403
0,0,768,1024,1.0,size,unrestricted,,0,0.5957680853631134,0.6514161602170966
0,0,768,1024,1.0,size,unrestricted,,1,0.6719480900530734,0.7707750553941067
0,0,768,1024,1.0,size,unrestricted,,2,0.669789484915484,0.6706560460014025
0,1,202,1024,1.0,size,unrestricted,,0,0.6434259485097844,0.6606463998663974
0,1,202,1024,1.0,size,unrestricted,,1,0.6162371710138734,0.7575368505283344
0,1,202,1024,1.0,size,unrestricted,,2,0.6833379347046181,0.689039870682357
0,2,54,1024,1.0,size,unrestricted,,0,0.8257066691894767,0.8264274934008385
0,2,54,1024,1.0,size,unrestricted,,1,0.8935621194938407,0.9405177505758456
0,2,54,1024,1.0,size,unrestricted,,2,0.5451921729001495,0.8391088829898086
0,,,1024,1.0,size,restricted,0,0,0.5989468776419512,0.6433194100223529
0,,,1024,1.0,size,restricted,0,1,0.6468895918522561,0.7532945430111224
0,,,1024,1.0,size,restricted,0,2,0.6522728002790047,0.6639209300419777
0,,,1024,1.0,size,restricted,1,0,0.5989468776324444,0.643319410050625
0,,,1024,1.0,size,restricted,1,1,0.6468895918795393,0.753294543124433
0,,,1024,1.0,size,restricted,1,2,0.6522728003121531,0.6639209300834645
0,,,1024,1.0,size,restricted,2,0,0.5989468776441119,0.6433194100134978
0,,,1024,1.0,size,restricted,2,1,0.6468895918460534,0.7532945429799437
0,,,1024,1.0,size,restricted,2,2,0.6522728002714749,0.6639209300307028
0,,,1024,inf,equal,unrestricted,,0,0.6264989336881354,0.6464793103053319
0,,,1024,inf,equal,unrestricted,,1,0.6264989408231725,0.7433354166722039
0,,,1024,inf,equal,unrestricted,,2,0.6264989409683319,0.6693434421171521
0,0,768,1024,inf,equal,unrestricted,,0,0.5957680853631134,0.6514161602170966
0,0,768,1024,inf,equal,unrestricted,,1,0.6719480900530734,0.7707750553941067
0,0,768,1024,inf,equal,unrestricted,,2,0.669789484915484,0.6706560460014025
0,1,202,1024,inf,equal,unrestricted,,0,0.6434259485097844,0.6606463998663974
0,1,202,1024,inf,equal,unrestricted,,1,0.6162371710138734,0.7575368505283344
0,1,202,1024,inf,equal,unrestricted,,2,0.6833379347046181,0.689039870682357
0,2,54,1024,inf,equal,unrestricted,,0,0.8257066691894767,0.8264274934008385
0,2,54,1024,inf,equal,unrestricted,,1,0.8935621194938407,0.9405177505758456
0,2,54,1024,inf,equal,unrestricted,,2,0.5451921729001495,0.8391088829898086
0,,,1024,inf,equal,restricted,0,0,0.6264989381512338,0.6464793118870851
0,,,1024,inf,equal,restricted,0,1,0.6264989402594782,0.7433354169324285
0,,,1024,inf,equal,restricted,0,2,0.6264989403016862,0.669343443512256
0,,,1024,inf,equal,restricted,1,0,0.6264989386101575,0.6464793122650044
0,,,1024,inf,equal,restricted,1,1,0.6264989402013352,0.7433354174514827
0,,,1024,inf,equal,restricted,1,2,0.6264989402335529,0.6693434441778426
0,,,1024,inf,equal,restricted,2,0,0.6264989384631671,0.6464793120612262
0,,,1024,inf,equal,restricted,2,1,0.626498940219872,0.7433354171601532
0,,,1024,inf,equal,restricted,2,2,0.6264989402555736,0.6693434437979103
0,,,2048,1.0,size,unrestricted,,0,0.6175077154644893,0.6304548451811531
0,,,2048,1.0,size,unrestricted,,1,0.6908179624526466,0.7277931009802797
0,,,2048,1.0,size,unrestricted,,2,0.6508552810598814,0.6547916809715728
0,0,1536,2048,1.0,size,unrestricted,,0,0.6153246097376058,0.6321657373083628
0,0,1536,2048,1.0,size,unrestricted,,1,0.7083717730309306,0.7438088289763962
0,0,1536,2048,1.0,size,unrestricted,,2,0.6588962485910889,0.6575235147744943
0,1,406,2048,1.0,size,unrestricted,,0,0.6593050616119497,0.6590329566215706
0,1,406,2048,1.0,size,unrestricted,,1,0.6636219592667147,0.7188431718764506
0,1,406,2048,1.0,size,unrestricted,,2,0.6829805402402768,0.6757488782735032
0,2,106,2048,1.0,size,unrestricted,,0,0.7037343874371392,0.7016873827865898
0,2,106,2048,1.0,size,unrestricted,,1,0.7783276318582475,0.7784606869439276
0,2,106,2048,1.0,size,unrestricted,,2,0.5909447587142991,0.7593524052311192
0,,,2048,1.0,size,restricted,0,0,0.6175077154557044,0.6304548451798614
0,,,2048,1.0,size,restricted,0,1,0.6908179624852847,0.7277931010379316
0,,,2048,1.0,size,restricted,0,2,0.6508552810621675,0.6547916809828034
0,,,2048,1.0,size,restricted,1,0,0.6175077154781609,0.6304548451845297
0,,,2048,1.0,size,restricted,1,1,0.6908179624063077,0.7277931008972252
0,,,2048,1.0,size,restricted,1,2,0.6508552810392603,0.6547916809563998
0,,,2048,1.0,size,restricted,2,0,0.6175077154593446,0.6304548451809423
0,,,2048,1.0,size,restricted,2,1,0.6908179624704355,0.7277931010142465
0,,,2048,1.0,size,restricted,2,2,0.6508552810662948,0.6547916809781091
0,,,2048,inf,equal,unrestricted,,0,0.6532399323232562,0.6530797050939191
0,,,2048,inf,equal,unrestricted,,1,0.664647505273997,0.7134998827578966
0,,,2048,inf,equal,unrestricted,,2,0.6646475050479363,0.671757445544839
0,0,1536,2048,inf,equal,unrestricted,,0,0.6153246097376058,0.6321657373083628
0,0,1536,2048,inf,equal,unrestricted,,1,0.7083717730309306,0.7438088289763962
0,0,1536,2048,inf,equal,unrestricted,,2,0.6588962485910889,0.6575235147744943
0,1,406,2048,inf,equal,unrestricted,,0,0.6593050616119497,0.6590329566215706
0,1,406,2048,inf,equal,unrestricted,,1,0.6636219592667147,0.7188431718764506
0,1,406,2048,inf,equal,unrestricted,,2,0.6829805402402768,0.6757488782735032
0,2,106,2048,inf,equal,unrestricted,,0,0.7037343874371392,0.7016873827865898
0,2,106,2048,inf,equal,unrestricted,,1,0.7783276318582475,0.7784606869439276
0,2,106,2048,inf,equal,unrestricted,,2,0.5909447587142991,0.7593524052311192
0,,,2048,inf,equal,restricted,0,0,0.6532399288715548,0.6530797026885532
0,,,2048,inf,equal,restricted,0,1,0.6646475052553478,0.7134998823943844
0,,,2048,inf,equal,restricted,0,2,0.6646475052035503,0.6717574432361084
0,,,2048,inf,equal,restricted,1,0,0.6532399304267137,0.653079703780278
0,,,2048,inf,equal,restricted,1,1,0.6646475052549745,0.7134998825182745
0,,,2048,inf,equal,restricted,1,2,0.6646475052066647,0.6717574442352858
0,,,2048,inf,equal,restricted,2,0,0.6532399285681434,0.6530797024768886
0,,,2048,inf,equal,restricted,2,1,0.6646475052591868,0.7134998823896087
0,,,2048,inf,equal,restricted,2,2,0.6646475051715165,0.6717574430364973
0,,,4096,1.0,size,unrestricted,,0,0.6286784707891887,0.63121067172701
0,,,4096,1.0,size,unrestricted,,1,0.685520664362424,0.7189547248329784
0,,,4096,1.0,size,unrestricted,,2,0.6766938222109337,0.6532814406093357
0,0,3072,4096,1.0,size,unrestricted,,0,0.6267152399247684,0.6305451278148853
0,0,3072,4096,1.0,size,unrestricted,,1,0.7002694100949248,0.7310251316098517
0,0,3072,4096,1.0,size,unrestricted,,2,0.687636838787536,0.6535460545600095
0,1,815,4096,1.0,size,unrestricted,,0,0.6594958084967232,0.6598795250021824
0,1,815,4096,1.0,size,unrestricted,,1,0.6650301169024213,0.7158884129692071
0,1,815,4096,1.0,size,unrestricted,,2,0.6887349646367131,0.6764802704964864
0,2,209,4096,1.0,size,unrestricted,,0,0.7021653523052148,0.6912076328489463
0,2,209,4096,1.0,size,unrestricted,,1,0.740568474326657,0.7403367166086195
0,2,209,4096,1.0,size,unrestricted,,2,0.625389724936978,0.7295383242347623
0,,,4096,1.0,size,restricted,0,0,0.6286784707957414,0.6312106717339104
0,,,4096,1.0,size,restricted,0,1,0.6855206643404593,0.7189547247949672
0,,,4096,1.0,size,restricted,0,2,0.6766938222002707,0.6532814406071832
0,,,4096,1.0,size,restricted,1,0,0.628678470811677,0.6312106717485042
0,,,4096,1.0,size,restricted,1,1,0.685520664290483,0.7189547247047222
0,,,4096,1.0,size,restricted,1,2,0.6766938221609223,0.6532814406004495
0,,,4096,1.0,size,restricted,2,0,0.6286784711000164,0.6312106720220361
0,,,4096,1.0,size,restricted,2,1,0.6855206633679306,0.7189547230477779
0,,,4096,1.0,size,restricted,2,2,0.6766938215202614,0.6532814404744117
0,,,4096,inf,equal,unrestricted,,0,0.655474980927849,0.654233860545322
0,,,4096,inf,equal,unrestricted,,1,0.6673297358123069,0.7096881189453198
0,,,4096,inf,equal,unrestricted,,2,0.6673297357890581,0.67497334715667
0,0,3072,4096,inf,equal,unrestricted,,0,0.6267152399247684,0.6305451278148853
0,0,3072,4096,inf,equal,unrestricted,,1,0.7002694100949248,0.7310251316098517
0,0,3072,4096,inf,equal,unrestricted,,2,0.687636838787536,0.6535460545600095
0,1,815,4096,inf,equal,unrestricted,,0,0.6594958084967232,0.6598795250021824
0,1,815,4096,inf,equal,unrestricted,,1,0.6650301169024213,0.7158884129692071
0,1,815,4096,inf,equal,unrestricted,,2,0.6887349646367131,0.6764802704964864
0,2,209,4096,inf,equal,unrestricted,,0,0.7021653523052148,0.6912076328489463
0,2,209,4096,inf,equal,unrestricted,,1,0.740568474326657,0.7403367166086195
0,2,209,4096,inf,equal,unrestricted,,2,0.625389724936978,0.7295383242347623
0,,,4096,inf,equal,restricted,0,0,0.6554749848454616,0.6542338640415495
0,,,4096,inf,equal,restricted,0,1,0.6673297358080933,0.7096881196193888
0,,,4096,inf,equal,restricted,0,2,0.6673297358063881,0.674973350712025
0,,,4096,inf,equal,restricted,1,0,0.6554749836816182,0.6542338630007104
0,,,4096,inf,equal,restricted,1,1,0.6673297358084436,0.7096881193838462
0,,,4096,inf,equal,restricted,1,2,0.6673297358049475,0.6749733496430442
0,,,4096,inf,equal,restricted,2,0,0.6554749850850786,0.6542338642569124
0,,,4096,inf,equal,restricted,2,1,0.667329735808875,0.7096881196852403
0,,,4096,inf,equal,restricted,2,2,0.6673297358031728,0.6749733509353182
0,,,8192,1.0,size,unrestricted,,0,0.6323654785999681,0.6295958068421489
0,,,8192,1.0,size,unrestricted,,1,0.6916731662163879,0.7167245197183081
0,,,8192,1.0,size,unrestricted,,2,0.6409338024708948,0.6541553717880985
0,0,6144,8192,1.0,size,unrestricted,,0,0.6310736294179023,0.6280307858066253
0,0,6144,8192,1.0,size,unrestricted,,1,0.7022205723178954,0.7269841733174556
0,0,6144,8192,1.0,size,unrestricted,,2,0.6446564835924247,0.653256404901386
0,1,1634,8192,1.0,size,unrestricted,,0,0.65543728872239,0.6546199718230037
0,1,1634,8192,1.0,size,unrestricted,,1,0.6756532492711005,0.702999041756332
0,1,1634,8192,1.0,size,unrestricted,,2,0.660403126396977,0.673073641366297
0,2,414,8192,1.0,size,unrestricted,,0,0.6718782365094933,0.6647429512499147
0,2,414,8192,1.0,size,unrestricted,,1,0.7336487123393629,0.7478469979599583
0,2,414,8192,1.0,size,unrestricted,,2,0.6100938790224852,0.7083640233661307
0,,,8192,1.0,size,restricted,0,0,0.6323654785975327,0.6295958068383111
0,,,8192,1.0,size,restricted,0,1,0.6916731662260838,0.7167245197323023
0,,,8192,1.0,size,restricted,0,2,0.6409338024687667,0.6541553717857277
0,,,8192,1.0,size,restricted,1,0,0.6323654786374683,0.6295958068915669
0,,,8192,1.0,size,restricted,1,1,0.6916731660715579,0.7167245194985234
0,,,8192,1.0,size,restricted,1,2,0.6409338024859904,0.654155371769158
0,,,8192,1.0,size,restricted,2,0,0.6323654786446791,0.6295958068999231
0,,,8192,1.0,size,restricted,2,1,0.6916731660450365,0.7167245194572368
0,,,8192,1.0,size,restricted,2,2,0.6409338024836552,0.6541553717687891
0,,,8192,inf,equal,unrestricted,,0,0.6554372877247626,0.6546199707739169
0,,,8192,inf,equal,unrestricted,,1,0.6756532492711003,0.7029990416974844
0,,,8192,inf,equal,unrestricted,,2,0.6604031254588691,0.6730736405047153
0,0,6144,8192,inf,equal,unrestricted,,0,0.6310736294179023,0.6280307858066253
0,0,6144,8192,inf,equal,unrestricted,,1,0.7022205723178954,0.7269841733174556
0,0,6144,8192,inf,equal,unrestricted,,2,0.6446564835924247,0.653256404901386
0,1,1634,8192,inf,equal,unrestricted,,0,0.65543728872239,0.6546199718230037
0,1,1634,8192,inf,equal,unrestricted,,1,0.6756532492711005,0.702999041756332
0,1,1634,8192,inf,equal,unrestricted,,2,0.660403126396977,0.673073641366297
0,2,414,8192,inf,equal,unrestricted,,0,0.6718782365094933,0.6647429512499147
0,2,414,8192,inf,equal,unrestricted,,1,0.7336487123393629,0.7478469979599583
0,2,414,8192,inf,equal,unrestricted,,2,0.6100938790224852,0.7083640233661307
0,,,8192,inf,equal,restricted,0,0,0.6554372883114469,0.6546199713939853
0,,,8192,inf,equal,restricted,0,1,0.6756532492711005,0.702999041729736
0,,,8192,inf,equal,restricted,0,2,0.6604031260118505,0.673073640997515
0,,,8192,inf,equal,restricted,1,0,0.6554372878093354,0.6546199708675143
0,,,8192,inf,equal,restricted,1,1,0.6756532492711003,0.702999041705138
0,,,8192,inf,equal,restricted,1,2,0.6604031255485883,0.6730736405825704
0,,,8192,inf,equal,restricted,2,0,0.6554372882079709,0.6546199712833511
0,,,8192,inf,equal,restricted,2,1,0.6756532492711005,0.702999041730596
0,,,8192,inf,equal,restricted,2,2,0.660403125915656,0.6730736409401848
0,,,16384,1.0,size,unrestricted,,0,0.6318330840439506,0.6295381788478417
0,,,16384,1.0,size,unrestricted,,1,0.6985981945419448,0.7134095882828385
0,,,16384,1.0,size,unrestricted,,2,0.6437496164471634,0.6564769386468563
0,0,12288,16384,1.0,size,unrestricted,,0,0.63039615811895,0.6271912039557475
0,0,12288,16384,1.0,size,unrestricted,,1,0.7106197270867597,0.7256032981027807
0,0,12288,16384,1.0,size,unrestricted,,2,0.6468269532891434,0.6564251259657312
0,1,3272,16384,1.0,size,unrestricted,,0,0.6577424797688489,0.6586782445558389
0,1,3272,16384,1.0,size,unrestricted,,1,0.6809128211441443,0.6957620051405293
0,1,3272,16384,1.0,size,unrestricted,,2,0.6606827902782444,0.6761167867364006
0,2,824,16384,1.0,size,unrestricted,,0,0.645793265536712,0.6412017628711323
0,2,824,16384,1.0,size,unrestricted,,1,0.7128381233748909,0.7273920148530337
0,2,824,16384,1.0,size,unrestricted,,2,0.6313970613934952,0.6738448193842994
0,,,16384,1.0,size,restricted,0,0,0.6318330841317498,0.629538178956307
0,,,16384,1.0,size,restricted,0,1,0.6985981942088016,0.7134095878564116
0,,,16384,1.0,size,restricted,0,2,0.6437496164607184,0.6564769386065044
0,,,16384,1.0,size,restricted,1,0,0.6318330840639041,0.6295381788724677
0,,,16384,1.0,size,restricted,1,1,0.6985981944662145,0.7134095881871607
0,,,16384,1.0,size,restricted,1,2,0.6437496164503187,0.656476938637766
0,,,16384,1.0,size,restricted,2,0,0.6318330840624243,0.629538178870611
0,,,16384,1.0,size,restricted,2,1,0.6985981944718995,0.7134095881939176
0,,,16384,1.0,size,restricted,2,2,0.6437496164498117,0.6564769386383926
0,,,16384,inf,equal,unrestricted,,0,0.6577424797916228,0.658678244562853
0,,,16384,inf,equal,unrestricted,,1,0.6809128211441442,0.6957620050796551
0,,,16384,inf,equal,unrestricted,,2,0.6606827902978625,0.6761167866772291
0,0,12288,16384,inf,equal,unrestricted,,0,0.63039615811895,0.6271912039557475
0,0,12288,16384,inf,equal,unrestricted,,1,0.7106197270867597,0.7256032981027807
0,0,12288,16384,inf,equal,unrestricted,,2,0.6468269532891434,0.6564251259657312
0,1,3272,16384,inf,equal,unrestricted,,0,0.6577424797688489,0.6586782445558389
0,1,3272,16384,inf,equal,unrestricted,,1,0.6809128211441443,0.6957620051405293
0,1,3272,16384,inf,equal,unrestricted,,2,0.6606827902782444,0.6761167867364006
0,2,824,16384,inf,equal,unrestricted,,0,0.645793265536712,0.6412017628711323
0,2,824,16384,inf,equal,unrestricted,,1,0.7128381233748909,0.7273920148530337
0,2,824,16384,inf,equal,unrestricted,,2,0.6313970613934952,0.6738448193842994
0,,,16384,inf,equal,restricted,0,0,0.6577424799003709,0.6586782446871117
0,,,16384,inf,equal,restricted,0,1,0.6809128211441443,0.6957620050925002
0,,,16384,inf,equal,restricted,0,2,0.6606827903884515,0.6761167867992111
0,,,16384,inf,equal,restricted,1,0,0.6577424804222612,0.6586782452446314
0,,,16384,inf,equal,restricted,1,1,0.6809128211441442,0.6957620051051817
0,,,16384,inf,equal,restricted,1,2,0.6606827908024786,0.6761167872374778
0,,,16384,inf,equal,restricted,2,0,0.6577424795120993,0.6586782442723277
0,,,16384,inf,equal,restricted,2,1,0.6809128211441443,0.6957620050819824
0,,,16384,inf,equal,restricted,2,2,0.6606827900807828,0.6761167864706706


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/2/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19,w20
0,0,0,48,64,1.0,size,unrestricted,3.803170238841364,1.8424068248964424e-09,1.5333532596939904e-11,-4.020286617086792e-09,-2.57741538114802e-09,-6.097750652348121e-10,2.968325706306509e-11,-2.5287198702794125e-10,-8.002524659373964e-10,2.756849093644383e-10,-3.0911471637525034e-09,-8.41835661669182e-10,1.4427938872820302e-08,19.999999880405003,-1.5263657483688092e-09,-2.592796130132393e-09,-4.294522722169909e-09,-3.418996743993175e-08,2.863949682195274e-10,-2.428919374155059e-10,-1.3551344686826023e-09
0,1,0,48,64,1.0,size,unrestricted,4.239869997238146,9.020364893541691e-10,-3.11548305269881e-09,-7.445710643973863e-10,-2.799803434424347e-09,7.084699758579753e-09,4.526035645049902e-08,19.999999841215683,-5.337556352092783e-10,-4.079005483933288e-09,-3.929954808493663e-11,-3.21621336159138e-09,-1.6991974638398754e-10,-7.650867040457529e-10,-6.090834979362469e-10,1.7342512447455267e-09,-1.0082265705866867e-09,-4.266390736027002e-09,-3.0372331274718907e-09,1.0086825372887483e-09,-1.2094903354894586e-09
0,2,0,48,64,1.0,size,unrestricted,3.3093157125125354,-7.351959423728913e-10,2.0682880828935645e-10,-6.825099549997016e-09,1.0062699808642368e-10,-1.959488084546004e-08,-8.949366846273135e-10,2.2858209064264518e-08,-2.7083383701116916e-10,-1.2593898417145314e-11,-19.999999910733305,2.9064822435018395e-10,1.52292676736166e-09,-1.3602803042703991e-08,-6.424278526649316e-10,2.3080787861996568e-09,4.637737937929904e-10,3.7760644038712323e-10,-1.3801379715490578e-11,1.019670989622391e-10,-2.137006978814318e-09
0,3,0,48,64,1.0,size,unrestricted,3.5609700092533707,1.4681290329045692e-09,-2.3576970406077863e-10,-1.6183927702703123e-08,7.643621817569947e-10,2.168436777600816e-10,-1.234515344814785e-09,-1.5732848197250813e-08,1.0267754845470865e-08,-3.760611361791315e-10,2.520918393514512e-10,-1.0142539770548561e-09,19.999999936173136,1.1420997611057202e-09,1.9553293046899523e-11,-2.9449748779765613e-10,-9.952296533821556e-11,4.628856139398968e-12,2.7248934840395584e-10,7.972413103201052e-11,1.2657110830777338e-10
0,4,0,48,64,1.0,size,unrestricted,3.341369925211243,-5.311510116348425e-11,3.473874133712598e-08,-1.738178717155339e-10,-1.925622338434424e-10,1.226063374440703e-10,19.99999991743983,1.07519847087381e-10,-6.457112680087407e-11,1.3898143495259944e-09,-7.533478860765976e-09,8.847765938493049e-10,1.367263136346362e-09,2.6133023714703116e-12,2.9228572452570794e-10,3.2935666719555476e-10,-1.4982318361932682e-08,-9.945938425436531e-11,-4.369980181823493e-10,-9.995545204841205e-10,-3.366278825914476e-10
0,0,1,12,64,1.0,size,unrestricted,8.278937800569354,2.1671041373469925e-11,-5.104393043258943e-13,-7.942814791602383e-10,6.558395767106543e-13,-2.6988665883466515e-12,2.0336637482384264e-13,19.999999995727105,2.041218585489427e-12,-8.871861307284901e-12,1.7176047281630193e-12,2.8655220377785523e-11,-1.7468043560167279e-12,1.4534659191570693e-12,-2.2456799446004587e-12,-2.0581192571977405e-12,8.933641047674362e-10,4.669614101383141e-12,6.178634318749212e-13,5.700412420064388e-10,-1.1650093397917264e-12
0,1,1,12,64,1.0,size,unrestricted,7.953187222426879,9.908968524612583e-11,1.2079620282722538e-07,1.3942637352667755e-10,-1.1966840448029898e-10,-5.987814308060185e-11,7.300865232643482e-11,-8.855350399470372e-11,8.956648913677332e-11,19.999999860631082,1.5858250381973455e-10,-1.5788916607629336e-10,4.2891845870501895e-11,5.809762759896439e-11,-1.8642696065003024e-10,2.4562492248739856e-10,-3.4736536838443894e-10,-2.3132013891548432e-11,4.805687261348326e-11,-2.3180993537310824e-10,1.3424019412851389e-11
0,2,1,12,64,1.0,size,unrestricted,5.833149259439369,-19.999999590202684,8.188478683518933e-10,7.186812192266999e-10,3.3965368505437536e-07,-1.9461877405679244e-10,-6.709926728728703e-10,-8.372140128434243e-09,-7.444444685310632e-10,8.111511406355939e-10,3.4239227173625637e-10,-6.872791004928157e-10,-8.210894409862759e-10,-1.5367542531792149e-10,-7.584747736093438e-10,8.246649350607197e-11,6.718205789691701e-10,-4.800878875389266e-10,-1.347892423956439e-10,-3.5340048374586983e-10,6.930468444658849e-10
0,3,1,12,64,1.0,size,unrestricted,7.580330741916895,4.7649721123742e-10,1.6285495120562136e-11,6.69784591297535e-09,2.6900475526167284e-10,-5.990940503764639e-10,-5.7999193167787796e-11,-4.0864401433243376e-10,-4.520163640917337e-10,3.2571539581446003e-11,4.228813187746837e-11,-2.0394014439039839e-10,-1.3473571725717527e-11,-19.999999979583063,2.1904312015691756e-11,4.466583178515667e-11,1.3567054762109249e-10,-5.330130463764939e-11,1.336168390963796e-09,-2.457734114142558e-10,1.2774129930672376e-10
0,4,1,12,64,1.0,size,unrestricted,5.9146525629093,-4.299915097498917e-12,-1.512071073014839e-10,-5.371355798828193e-10,-2.3307164118217093e-09,8.123691165277336e-10,-2.8736497538034164e-10,6.979224316680021e-10,3.6080369836018695e-09,-19.99999995319617,-1.8328033508816624e-09,1.0023398422044371e-09,1.4389415193468528e-10,8.561674618504172e-09,2.8200052745487645e-10,-8.850887167233264e-10,-7.953887366236642e-11,-1.1500075056101055e-10,-9.628183922676952e-10,-1.4270738283102826e-10,-7.2479405155348786e-09
0,0,2,4,64,1.0,size,unrestricted,12.557209878160663,-2.3005351316471015e-09,1.2288525098049677e-10,-4.5899800127592206e-10,1.8899051539442435e-07,2.3245606419353835e-09,-2.631108218110915e-09,-2.712018202558203e-10,1.4686410479960935e-09,-1.4631390454672195e-09,-2.358497160919195e-09,2.541378929187759e-09,5.675429374170674e-10,-3.066447796488733e-09,1.0680299035671955e-08,19.999995855834708,-3.8798386817554016e-10,-3.8183207106788015e-06,1.0522192129039845e-08,-4.834485584330309e-10,-1.7250931793512828e-09
0,1,2,4,64,1.0,size,unrestricted,9.978505217970293,6.341869362206628e-10,-9.806350425937288e-12,-2.147354057815705e-11,3.250606887183876e-11,-1.0178110778779743e-11,-1.9200829855469181e-10,-1.9169639673922776e-09,-1.0040898342570925e-11,3.3001844023627238e-09,1.2369976653675925e-11,-19.99999999165801,5.929228311502001e-10,-1.829434465760937e-11,6.14005173913202e-11,1.0072297589994069e-10,3.873427208263024e-11,-3.018183431278316e-11,-3.5930751129006308e-12,-2.018209912041223e-10,-4.614149897618548e-11
0,2,2,4,64,1.0,size,unrestricted,11.208703992866477,-1.9042580790812586e-11,-6.595301446985694e-11,-4.71567041631447e-11,-6.583928116912886e-11,-1.885210723435038e-09,-2.502305810361122e-10,4.272386705127908e-12,-3.1418189749002805e-11,-8.43703597948778e-11,-3.2044133398126883e-11,2.2512715500896107e-11,2.1058466489004995e-11,-19.99999999185388,-5.924158121232775e-12,-2.8325889542689456e-11,5.290246665753389e-12,-7.450112699430609e-11,6.899468665687372e-11,3.320226098059635e-11,-3.5449261107460478e-09
0,3,2,4,64,1.0,size,unrestricted,10.644683626592716,-8.685143977825097e-10,1.087896549591087e-09,6.312585596877805e-09,5.447517148018846e-10,19.999999931078836,-3.641539003342231e-10,7.516088120780254e-09,5.746710661138832e-09,-4.210481462693259e-10,1.682329925005784e-10,3.864581574233212e-09,-4.022564012592498e-09,5.871512419366e-10,3.255985928096944e-10,8.053117680047162e-10,-1.1103575911181434e-09,-9.383888515427782e-10,1.4656255252124358e-09,6.325676329135916e-09,8.893390863234306e-10
0,4,2,4,64,1.0,size,unrestricted,11.208703992866479,1.904257587101653e-11,6.595300946488108e-11,4.71567002015872e-11,6.58392761696096e-11,1.8852107143252972e-09,2.502305726576677e-10,-4.272386289787912e-12,3.141818690543465e-11,8.43703540170514e-11,3.204413050558546e-11,-2.251271339372601e-11,-2.1058464508705884e-11,19.999999991853883,5.924157546122325e-12,2.8325886946625704e-11,-5.290246151883664e-12,7.450112160401881e-11,-6.899468150906795e-11,-3.320225799838414e-11,3.544926102736484e-09
0,0,0,48,64,1.0,size,restricted,3.803170238152184,7.793516705062725e-10,-4.9978210391168515e-11,-1.2929142796903731e-09,-8.058976179506186e-10,-4.60738328129401e-10,4.79693294606005e-11,-5.3669604542529525e-11,-5.344582002756867e-10,3.31254197758779e-10,-1.2424061398969546e-09,-7.722842594059351e-10,2.9441353041158087e-09,19.999999912102687,-7.515763915986372e-10,-9.027314474577512e-10,-1.21711521729268e-09,-1.0466894662329293e-08,1.0976680006932362e-10,-6.033337107796264e-10,-5.982698190328806e-10
0,1,0,48,64,1.0,size,restricted,4.239870014077124,1.0564914371341293e-10,-3.484194460206698e-10,-8.672928360143807e-11,-3.09223312692192e-10,6.883200161693656e-10,5.201446144499584e-09,19.999999968618795,-6.78857348873566e-11,-4.3125343235419047e-10,-8.32651621016528e-12,-3.63213819574604e-10,-2.60503388254524e-11,-9.717328268347454e-11,-7.324605291245921e-11,2.0819689891815807e-10,-1.2337849071470438e-10,-4.5662881243766655e-10,-3.3416610014392885e-10,1.1137234063542884e-10,-1.4259220051165652e-10
0,2,0,48,64,1.0,size,restricted,3.3093157119089156,-1.0121999939128685e-09,4.828152725041496e-10,-2.4336564395968875e-09,3.003452094429291e-10,-3.616305008556189e-09,-1.1645740653448165e-09,4.201617307340989e-09,-5.256775840655106e-10,6.234550462579941e-11,-19.999999941837974,5.274476323620526e-10,1.3227820671079598e-09,-3.0541158147618025e-09,-1.0573722646082254e-09,1.6688496092903837e-09,7.942675889921253e-10,7.659927144930795e-10,-2.156773140389467e-11,1.9120763782986908e-10,-1.5523281867385842e-09
0,3,0,48,64,1.0,size,restricted,3.560970007536094,1.1512840538124848e-09,-3.497769460119749e-10,-2.8519853659160725e-09,7.918405398356681e-10,3.3224132107117787e-10,-1.051647742639302e-09,-2.8240226784586357e-09,2.4487651573360023e-09,-5.087433280445653e-10,3.7530120099579084e-10,-9.443992283062814e-10,19.999999951100328,1.0183989182920748e-09,3.9718355547137595e-11,-4.136403219806935e-10,-1.54006404035977e-10,1.3510519234948621e-11,3.8688803340107154e-10,1.462533976466617e-10,1.9413934892659878e-10
0,4,0,48,64,1.0,size,restricted,3.3413699145215645,-1.418093358601463e-10,1.3116317426488997e-08,-5.921632321833842e-10,-5.895369133788534e-10,3.909239906080335e-10,19.99999987161104,4.067390056635199e-10,-2.9332947829425733e-10,3.4257317467301687e-09,-6.721169410119969e-09,2.2816745448192883e-09,2.868885812566704e-09,-1.2945364085161352e-10,9.958550659200878e-10,1.133957506196201e-09,-8.857007532173463e-09,-5.874361634777441e-10,-1.324861409670616e-09,-3.152806624606817e-09,-1.0798862199114935e-09
0,0,1,12,64,1.0,size,restricted,8.278937798961458,1.179893102624577e-10,-6.923762608459189e-12,-9.431103416611253e-09,8.131225323585669e-12,-4.673085720945133e-11,2.081670395547317e-12,19.99999996527391,3.4117959026570585e-11,-9.057359468561701e-11,2.6698091573994736e-11,1.3442558638035666e-10,-2.504026669160408e-11,2.2580582710179218e-11,-3.657591629346237e-11,-3.216626103987684e-11,2.0703432557956768e-08,7.17701265001834e-11,9.554400710435968e-12,1.6301299233412994e-09,-1.6301665574741455e-11
0,1,1,12,64,1.0,size,restricted,7.9531872298327855,1.2994723370229807e-11,6.108194280080389e-08,1.8979023140938842e-11,-1.5876858584094716e-11,-7.761443629030143e-12,9.473665319668673e-12,-1.1510951672990224e-11,1.1663724034772194e-11,19.999999937589624,2.1990873562183852e-11,-2.1983291106937032e-11,5.326531189344048e-12,7.408284767208385e-12,-2.7115420326450795e-11,4.182448500279258e-11,-1.755846486255591e-10,-2.9465680076886285e-12,6.1571364278617155e-12,-1.5929327232575906e-10,1.6758877223875859e-12
0,2,1,12,64,1.0,size,restricted,5.833149280067768,-19.999999895077867,1.068123089216656e-10,6.681700698049125e-11,1.0081657096346676e-07,-1.480727960730811e-11,-5.969325655146271e-11,-3.5264086070115343e-10,-1.390961848180441e-10,1.132172182238668e-10,2.6593366585099592e-11,-1.5852752349294923e-10,-9.880584280081221e-11,-1.1673344545444358e-11,-7.400260609107294e-11,6.247395828109011e-12,6.00800193257319e-11,-3.891474521201241e-11,-1.022195790747232e-11,-2.756554216785111e-11,1.916246338953969e-10
0,3,1,12,64,1.0,size,restricted,7.5803307425256135,2.3232740010783252e-10,1.335742907402069e-11,4.4913667118541054e-08,1.4945239249580102e-10,-2.5997567716071e-10,-3.7904243822128096e-11,-2.389142686816658e-10,-2.238186405337644e-10,1.8057665621879683e-11,3.581252704281648e-11,-1.1542751616644616e-10,8.142171168949118e-13,-19.99999994890712,1.7859804369253623e-11,2.951907031493077e-11,8.253717495034793e-11,-3.34285017954257e-11,6.593839595979709e-10,-1.3660911016838538e-10,8.464805189024259e-11
0,4,1,12,64,1.0,size,restricted,5.914652568936418,1.1945837791733767e-12,-2.154808201768337e-11,-6.336556170793807e-11,-1.654574557379891e-10,8.339107708857886e-11,-4.006052029766892e-11,7.627934985687145e-11,5.397666417425486e-10,-19.999999983090255,-1.3876222119184886e-10,9.755954341555256e-11,2.2426321706165807e-11,7.216845984908184e-09,3.6649091150035004e-11,-9.250942065917072e-11,-1.203675853100397e-11,-1.558842780061291e-11,-9.852045267802453e-11,-2.1274434501852722e-11,-5.266719057487184e-09
0,0,2,4,64,1.0,size,restricted,12.281108338775237,-2.4631347517861737e-10,6.275959436914018e-12,-5.11712484580225e-11,1.1504005774336183,2.6556822039637153e-10,-2.8854499260559744e-10,-1.9379712084158713e-11,1.3118053364857244e-10,-1.3551306496001446e-10,-1.6834153186882414e-10,3.0067416356983874e-10,6.594791766948812e-11,-2.691238940388955e-10,0.9219190176860956,8.952238653831104,-2.302005606040417e-11,-8.97544174343533,2.3253923015678967e-09,-2.1401125433211963e-11,-1.2043115742665429e-10
0,1,2,4,64,1.0,size,restricted,9.488298061580657,2.197712756084546e-08,-2.342893022582619e-11,-8.147096396141165e-11,6.944281073004355e-11,-2.3234495450545625e-11,-4.2669891048233965e-10,-4.257297389931712,-2.323517208812127e-11,4.132024635940603,3.5846056981499895e-11,-10.340662615312,1.2700153332580477,-3.856170335397603e-11,1.6049196812041602e-10,2.2588318495656663e-10,9.155564854694471e-11,-7.38082335455805e-11,-1.4874007131012687e-11,-2.46739045197462e-10,-1.4474056478533522e-10
0,2,2,4,64,1.0,size,restricted,10.812276255425335,-5.115628290550826e-11,-1.4100779533992474e-10,-1.1544100966503373e-10,-1.913807143788188e-10,-2.766432654530326e-09,-7.502823174524654e-10,5.877094314587198e-12,-6.676041963722029e-11,-2.2750069472236963e-10,-5.506665535580269e-11,6.666442383811902e-11,8.197803417793159e-11,-10.73509171916997,-1.1231798889227783e-11,-7.714557061697401e-11,1.2445349009204472e-12,-1.7762875532720868e-10,1.7369259994511127e-10,9.844437080620388e-11,-9.264908271640229
0,3,2,4,64,1.0,size,restricted,10.166822494959515,-1.541865255993154e-10,2.419433836782678e-10,0.16031253894310388,7.49462713995727e-11,17.16791177130533,-9.159746409196612e-11,1.8398547535017309e-09,2.488689004849532,-9.99741930692509e-11,5.772962589625855e-11,9.156979742662682e-10,-3.982158399220374e-10,1.6052510856982403e-10,1.223031775716073e-10,1.5012960313604504e-10,-2.0150467862153578e-10,-1.567306559070042e-10,2.6063554240655153e-10,0.18308667516896163,1.374537711696492e-10
0,4,2,4,64,1.0,size,restricted,11.13291469082567,5.660378312938793e-11,1.506111670931098e-10,1.0357613636938712e-10,1.4350547855471274e-10,2.060365698038572e-09,4.1035616421612963e-10,-1.2976193457864738e-11,7.907993980280335e-11,1.823649392326179e-10,7.801531549573984e-11,-5.354930810426815e-11,-4.377940244612324e-11,18.2287290853529,1.5777959715469655e-11,7.138503062444874e-11,-2.286249072761231e-12,1.7494003008891615e-10,-1.578326965427829e-10,-7.061202385872521e-11,1.7712709060726786
0,0,0,48,64,inf,equal,unrestricted,3.803170238841364,1.8424068248964424e-09,1.5333532596939904e-11,-4.020286617086792e-09,-2.57741538114802e-09,-6.097750652348121e-10,2.968325706306509e-11,-2.5287198702794125e-10,-8.002524659373964e-10,2.756849093644383e-10,-3.0911471637525034e-09,-8.41835661669182e-10,1.4427938872820302e-08,19.999999880405003,-1.5263657483688092e-09,-2.592796130132393e-09,-4.294522722169909e-09,-3.418996743993175e-08,2.863949682195274e-10,-2.428919374155059e-10,-1.3551344686826023e-09
0,1,0,48,64,inf,equal,unrestricted,4.239869997238146,9.020364893541691e-10,-3.11548305269881e-09,-7.445710643973863e-10,-2.799803434424347e-09,7.084699758579753e-09,4.526035645049902e-08,19.999999841215683,-5.337556352092783e-10,-4.079005483933288e-09,-3.929954808493663e-11,-3.21621336159138e-09,-1.6991974638398754e-10,-7.650867040457529e-10,-6.090834979362469e-10,1.7342512447455267e-09,-1.0082265705866867e-09,-4.266390736027002e-09,-3.0372331274718907e-09,1.0086825372887483e-09,-1.2094903354894586e-09
0,2,0,48,64,inf,equal,unrestricted,3.3093157125125354,-7.351959423728913e-10,2.0682880828935645e-10,-6.825099549997016e-09,1.0062699808642368e-10,-1.959488084546004e-08,-8.949366846273135e-10,2.2858209064264518e-08,-2.7083383701116916e-10,-1.2593898417145314e-11,-19.999999910733305,2.9064822435018395e-10,1.52292676736166e-09,-1.3602803042703991e-08,-6.424278526649316e-10,2.3080787861996568e-09,4.637737937929904e-10,3.7760644038712323e-10,-1.3801379715490578e-11,1.019670989622391e-10,-2.137006978814318e-09
0,3,0,48,64,inf,equal,unrestricted,3.5609700092533707,1.4681290329045692e-09,-2.3576970406077863e-10,-1.6183927702703123e-08,7.643621817569947e-10,2.168436777600816e-10,-1.234515344814785e-09,-1.5732848197250813e-08,1.0267754845470865e-08,-3.760611361791315e-10,2.520918393514512e-10,-1.0142539770548561e-09,19.999999936173136,1.1420997611057202e-09,1.9553293046899523e-11,-2.9449748779765613e-10,-9.952296533821556e-11,4.628856139398968e-12,2.7248934840395584e-10,7.972413103201052e-11,1.2657110830777338e-10
0,4,0,48,64,inf,equal,unrestricted,3.341369925211243,-5.311510116348425e-11,3.473874133712598e-08,-1.738178717155339e-10,-1.925622338434424e-10,1.226063374440703e-10,19.99999991743983,1.07519847087381e-10,-6.457112680087407e-11,1.3898143495259944e-09,-7.533478860765976e-09,8.847765938493049e-10,1.367263136346362e-09,2.6133023714703116e-12,2.9228572452570794e-10,3.2935666719555476e-10,-1.4982318361932682e-08,-9.945938425436531e-11,-4.369980181823493e-10,-9.995545204841205e-10,-3.366278825914476e-10
0,0,1,12,64,inf,equal,unrestricted,8.278937800569354,2.1671041373469925e-11,-5.104393043258943e-13,-7.942814791602383e-10,6.558395767106543e-13,-2.6988665883466515e-12,2.0336637482384264e-13,19.999999995727105,2.041218585489427e-12,-8.871861307284901e-12,1.7176047281630193e-12,2.8655220377785523e-11,-1.7468043560167279e-12,1.4534659191570693e-12,-2.2456799446004587e-12,-2.0581192571977405e-12,8.933641047674362e-10,4.669614101383141e-12,6.178634318749212e-13,5.700412420064388e-10,-1.1650093397917264e-12
0,1,1,12,64,inf,equal,unrestricted,7.953187222426879,9.908968524612583e-11,1.2079620282722538e-07,1.3942637352667755e-10,-1.1966840448029898e-10,-5.987814308060185e-11,7.300865232643482e-11,-8.855350399470372e-11,8.956648913677332e-11,19.999999860631082,1.5858250381973455e-10,-1.5788916607629336e-10,4.2891845870501895e-11,5.809762759896439e-11,-1.8642696065003024e-10,2.4562492248739856e-10,-3.4736536838443894e-10,-2.3132013891548432e-11,4.805687261348326e-11,-2.3180993537310824e-10,1.3424019412851389e-11
0,2,1,12,64,inf,equal,unrestricted,5.833149259439369,-19.999999590202684,8.188478683518933e-10,7.186812192266999e-10,3.3965368505437536e-07,-1.9461877405679244e-10,-6.709926728728703e-10,-8.372140128434243e-09,-7.444444685310632e-10,8.111511406355939e-10,3.4239227173625637e-10,-6.872791004928157e-10,-8.210894409862759e-10,-1.5367542531792149e-10,-7.584747736093438e-10,8.246649350607197e-11,6.718205789691701e-10,-4.800878875389266e-10,-1.347892423956439e-10,-3.5340048374586983e-10,6.930468444658849e-10
0,3,1,12,64,inf,equal,unrestricted,7.580330741916895,4.7649721123742e-10,1.6285495120562136e-11,6.69784591297535e-09,2.6900475526167284e-10,-5.990940503764639e-10,-5.7999193167787796e-11,-4.0864401433243376e-10,-4.520163640917337e-10,3.2571539581446003e-11,4.228813187746837e-11,-2.0394014439039839e-10,-1.3473571725717527e-11,-19.999999979583063,2.1904312015691756e-11,4.466583178515667e-11,1.3567054762109249e-10,-5.330130463764939e-11,1.336168390963796e-09,-2.457734114142558e-10,1.2774129930672376e-10
0,4,1,12,64,inf,equal,unrestricted,5.9146525629093,-4.299915097498917e-12,-1.512071073014839e-10,-5.371355798828193e-10,-2.3307164118217093e-09,8.123691165277336e-10,-2.8736497538034164e-10,6.979224316680021e-10,3.6080369836018695e-09,-19.99999995319617,-1.8328033508816624e-09,1.0023398422044371e-09,1.4389415193468528e-10,8.561674618504172e-09,2.8200052745487645e-10,-8.850887167233264e-10,-7.953887366236642e-11,-1.1500075056101055e-10,-9.628183922676952e-10,-1.4270738283102826e-10,-7.2479405155348786e-09
0,0,2,4,64,inf,equal,unrestricted,12.557209878160663,-2.3005351316471015e-09,1.2288525098049677e-10,-4.5899800127592206e-10,1.8899051539442435e-07,2.3245606419353835e-09,-2.631108218110915e-09,-2.712018202558203e-10,1.4686410479960935e-09,-1.4631390454672195e-09,-2.358497160919195e-09,2.541378929187759e-09,5.675429374170674e-10,-3.066447796488733e-09,1.0680299035671955e-08,19.999995855834708,-3.8798386817554016e-10,-3.8183207106788015e-06,1.0522192129039845e-08,-4.834485584330309e-10,-1.7250931793512828e-09
0,1,2,4,64,inf,equal,unrestricted,9.978505217970293,6.341869362206628e-10,-9.806350425937288e-12,-2.147354057815705e-11,3.250606887183876e-11,-1.0178110778779743e-11,-1.9200829855469181e-10,-1.9169639673922776e-09,-1.0040898342570925e-11,3.3001844023627238e-09,1.2369976653675925e-11,-19.99999999165801,5.929228311502001e-10,-1.829434465760937e-11,6.14005173913202e-11,1.0072297589994069e-10,3.873427208263024e-11,-3.018183431278316e-11,-3.5930751129006308e-12,-2.018209912041223e-10,-4.614149897618548e-11
0,2,2,4,64,inf,equal,unrestricted,11.208703992866477,-1.9042580790812586e-11,-6.595301446985694e-11,-4.71567041631447e-11,-6.583928116912886e-11,-1.885210723435038e-09,-2.502305810361122e-10,4.272386705127908e-12,-3.1418189749002805e-11,-8.43703597948778e-11,-3.2044133398126883e-11,2.2512715500896107e-11,2.1058466489004995e-11,-19.99999999185388,-5.924158121232775e-12,-2.8325889542689456e-11,5.290246665753389e-12,-7.450112699430609e-11,6.899468665687372e-11,3.320226098059635e-11,-3.5449261107460478e-09
0,3,2,4,64,inf,equal,unrestricted,10.644683626592716,-8.685143977825097e-10,1.087896549591087e-09,6.312585596877805e-09,5.447517148018846e-10,19.999999931078836,-3.641539003342231e-10,7.516088120780254e-09,5.746710661138832e-09,-4.210481462693259e-10,1.682329925005784e-10,3.864581574233212e-09,-4.022564012592498e-09,5.871512419366e-10,3.255985928096944e-10,8.053117680047162e-10,-1.1103575911181434e-09,-9.383888515427782e-10,1.4656255252124358e-09,6.325676329135916e-09,8.893390863234306e-10
0,4,2,4,64,inf,equal,unrestricted,11.208703992866479,1.904257587101653e-11,6.595300946488108e-11,4.71567002015872e-11,6.58392761696096e-11,1.8852107143252972e-09,2.502305726576677e-10,-4.272386289787912e-12,3.141818690543465e-11,8.43703540170514e-11,3.204413050558546e-11,-2.251271339372601e-11,-2.1058464508705884e-11,19.999999991853883,5.924157546122325e-12,2.8325886946625704e-11,-5.290246151883664e-12,7.450112160401881e-11,-6.899468150906795e-11,-3.320225799838414e-11,3.544926102736484e-09
0,0,0,48,64,inf,equal,restricted,2.4915135622671,2.0998471990484307e-09,-9.919037086472022e-09,-1.21614169457578,-3.229019483046683e-08,-1.1895427538790288e-09,9.83127813203264e-10,2.2308027752881226e-09,-4.6202033695841655e-08,-0.7024422495602812,-1.1650419761493604e-09,-1.78734533891307e-09,0.3629083701267451,6.550524069071273,-9.778028435856473e-11,-2.1973610836063804,5.96816960409833e-09,-5.706638010500237,-6.6297560794323465e-09,3.2639843653985476,-2.4508539442954066e-11
0,1,0,48,64,inf,equal,restricted,3.041977477355893,8.016053337483359e-11,-3.4735616777372664,1.937277680919804e-09,-2.074974722119909e-09,0.6566056438545257,2.8539247988579155,7.8651776406797715,-5.8603730075782175e-09,-2.1537494583983046,4.991625572300796e-10,-1.1766139357295481e-08,-4.905491262735603e-10,-4.824881187398811e-09,-1.1602652389202485e-08,-7.528369852208291e-10,2.3934750236281726e-09,-2.996980683024106,-2.844744604260929e-09,5.913922286372488e-09,1.0532489103467341e-10
0,2,0,48,64,inf,equal,restricted,2.2827538070490827,-0.812307093810199,-8.914786469217968e-11,-7.312805407890488e-10,-6.033400319737721e-10,-2.3849499349120868e-09,-5.952711267875723e-09,5.753060217264906,6.792250827687889e-11,4.84090421603544e-11,-6.010638509046875,6.389538854182809e-09,1.9457188096535928e-11,-3.6045523938477704,-0.4343577296967546,8.239706143303647e-10,1.5875211388065256,1.0225692930209337e-10,-4.368710395629707e-10,1.7975628896600573,-1.0077945050167614e-10
0,3,0,48,64,inf,equal,restricted,2.332371644910966,1.6023203911842788e-09,-3.775109588852466e-09,-1.9300819600946906,8.696876753197601e-10,6.745259803053473e-10,-2.5330176574525736e-09,-1.4604483832130575,5.891069849774842,-1.0845855365265589,2.2780993101781832e-09,-1.1829505159033659e-09,5.597427838775368,1.6172039534957246e-09,-3.525335034262897e-10,-2.503652294877158,1.1426045425700869e-09,2.1399080279916916e-10,6.42552497748218e-10,1.5327340850031665,3.9900691320299936e-09
0,4,0,48,64,inf,equal,restricted,1.459028807118164,2.0660487347169647e-10,1.5516505851052844,-1.5880357849452594e-10,-0.6107037415797729,-5.7781162411954503e-11,1.0545460276655023,8.99112422481212e-09,-3.565739793494783e-10,2.555770327625754,-2.492350621637044,5.234005849469522,1.3434410851922771,-3.387852189526149e-09,2.9539447818540807e-09,1.8776149734994642e-10,-5.688738942632432e-10,-1.3456975929806194e-09,-2.693929645950865,1.9827412083176594,-0.4808608654914082
0,0,1,12,64,inf,equal,restricted,5.291285590800301,2.6391855149090997,0.6574215349242354,-3.374673951827425,-1.0494221303388745e-09,-5.244210744763031e-10,-6.37736147095327e-10,1.7670070348757345,1.2948522442955341,-0.6080192093057163,1.0114950576055946e-09,0.8637140544260583,2.1424734274180634e-08,1.7567354423311552,-6.193684020901048e-10,-2.9335395753596364e-12,2.0384870080404434,2.0784487771974516,2.2883075198699927e-10,2.921455188103455,3.1480399024656654e-10
0,1,1,12,64,inf,equal,restricted,4.991309714142096,8.74038628289823e-10,6.156854197812791,1.7142260105606026e-10,-1.2470334224211312,-9.946052517578985e-10,1.289087304496354e-09,-7.585715469288577e-10,0.9396816363052438,2.361199509187692,0.6354341120130634,-9.907052521107754e-11,3.7456799934180576,-1.9766606121518534e-09,-0.7971675997902118,3.1361965344242794e-09,-3.7379764377978844,3.0522326402584064e-09,3.55288724133102e-09,-7.702683448610012e-10,-0.37897306269946773
0,2,1,12,64,inf,equal,restricted,2.9734080503802005,-3.2634959871386626,3.2802558126897345,1.286653727151299,1.8335414038374993,-2.8539729247147483e-10,-0.7964416521647096,-2.3389600067964524,-1.7617578596346683e-09,0.04122919060296254,1.3283554952922518,-1.0539632224204545,1.2363754338788302,7.279235158370893e-11,-2.22248451109435,-6.351588551889427e-10,0.5486581872314871,2.427378248077244e-10,-1.0564160709326048e-09,0.7695853623716359,2.1166169851538293e-10
0,3,1,12,64,inf,equal,restricted,4.715308736282987,3.075941219919387,2.0583777694536603e-09,4.083529913369988,1.1088697238297489e-10,-1.4060867821073508,2.94388530488184e-10,-1.932227202152769,-1.0140898952751138,-1.140980013737612,7.936181743030155e-09,-2.0075441334323672e-10,0.8835951299274019,-2.480952821957662,-1.441476652576518e-11,-2.7832893248652994e-10,-5.048152696719491e-10,0.5109160231758423,3.471680976058575,-9.657981137599457e-10,5.463401112271067e-10
0,4,1,12,64,inf,equal,restricted,4.672502765407444,6.548863223806233e-10,6.504070986141416e-11,-1.2312159690559417e-09,-0.7702568238736032,1.7857414290607196,-1.0777069233737727e-09,1.8073494850081877e-10,5.757805058426596,-4.650828157651068,-7.799329082484612e-10,7.57434190443798e-10,0.05766876534315417,3.326417790571227,2.764217188056119e-10,-5.57661697609589e-10,-1.0511522478132134e-10,-6.759297922172993e-11,-2.2515344500377374e-09,-3.643193708844589e-10,-3.6512819594480264
0,0,2,4,64,inf,equal,restricted,10.883760589365544,-8.855596935276884e-10,-7.620891249022144e-12,-5.86815357470739e-11,2.8315176785425558,0.5496976423465799,-8.786911084952935e-11,7.989188980497768e-12,6.466977894854046e-11,-3.1063687614470765e-10,-1.1939506073773436e-10,2.041174509132418,4.461566070561149e-11,-2.2662771523310803e-10,3.3412942126899683,4.799316060962426,1.0592317055183846e-11,-5.906862117334232,0.5301377757833522,2.733118056035327e-11,-6.118668268616456e-11
0,1,2,4,64,inf,equal,restricted,7.545727369076018,2.914640087005355,-1.240122603269301e-10,-1.9175218014719189,2.988709798911935e-11,-1.3225954706825867e-11,-5.551227828673282e-10,-5.509658768077364,-1.0723471714746912e-11,1.0939360561710767,2.7049186016655303e-11,-3.4086404099411998,1.7473075617668357,-2.3786495579345797e-11,9.034543017732238e-10,9.087876064162942e-11,3.4082953121785584,-1.1044670513039155e-10,-5.739090094908165e-11,-5.190141824676903e-11,-8.868183603118844e-11
0,2,2,4,64,inf,equal,restricted,9.18774213944129,-4.57718627299717e-10,-2.4517632887608277e-08,-2.399677914285263e-10,-0.8174486383046421,-1.7045566016355376,-4.2226478773644835,-5.98677911448445e-11,-2.497666299967607e-11,-0.8102512029176916,3.7172964023790106e-11,1.0989802136610567e-10,0.3449044488597672,-5.1383319836353065,3.5798409724000844e-11,-3.146404916437211e-10,-6.33460156721544e-12,-3.1474760478975313e-10,4.141035056132458e-10,0.1638103842427646,-6.798048834456774
0,3,2,4,64,inf,equal,restricted,9.272873504534175,-7.114840921864855e-11,1.4405466931730654e-10,0.6360908156216739,3.4982680462217845e-11,11.64384692533133,-4.87876089597014e-11,0.2276406405470765,4.728622405179792,-5.3668111231510556e-11,1.731830849008845e-11,6.336507320445031e-10,-1.556142618586342e-10,8.185895837538915e-11,6.673783537256904e-11,6.012025264635442e-11,-9.064347156239717e-11,-7.406556989959409e-11,1.02418658776222e-10,2.763799209723,6.668246314217097e-11
0,4,2,4,64,inf,equal,restricted,10.373548133456243,2.3255015550632636e-10,3.5629069308890384e-10,8.75137427904517e-11,2.2550416530604568e-10,4.804524478875157,1.2232342344103042,-7.946303317079335e-11,2.794064525576577e-10,5.635011570585421e-10,1.176533478454374e-10,-6.70893762820859e-11,1.1601891152577564e-10,9.069870456331284,8.48516885061053e-11,2.9249741758706717e-10,5.549281637429107e-11,9.064059317109356e-10,-6.978448618789447e-10,-8.82398273138704e-11,4.902370820356692
0,0,0,96,128,1.0,size,unrestricted,2.5816680923128743,1.7990681104132755e-09,-8.033297016735262e-10,-2.015014831315526e-09,-8.240794068226821e-10,4.897751416990224e-10,-4.118686061243434e-10,1.2663299818843024e-09,-7.988987932439925e-10,-9.008456475946774e-09,-2.090372572201487e-10,-1.399955883197268e-09,4.096222171224818e-09,19.99999989684477,-9.536869205233745e-10,-2.0082691354660953e-09,-6.467680268962277e-09,-1.3065789654407052e-08,4.687856096556367e-10,-1.8645829861976543e-09,-2.329124462028055e-09
0,1,0,96,128,1.0,size,unrestricted,2.9674095045861955,3.305134742230364e-11,-2.290849047868908e-11,1.6107406436360606e-11,-3.313015462581826e-11,9.292189488762787e-11,19.99999999499344,7.172398670958063e-10,1.5401849877079137e-11,4.6896743553373705e-11,6.320431827703399e-11,-7.639314742866602e-11,-5.981733720788676e-11,-1.1039767285924354e-10,4.618918387762509e-11,4.279463928693295e-10,-4.795203372628411e-11,-4.8044805682475456e-11,-8.187175290674245e-11,3.638674682889284e-11,6.70546223606093e-12
0,2,0,96,128,1.0,size,unrestricted,2.0464006472600547,-19.999999968279493,6.052581390640212e-10,-3.177254619084979e-09,1.3036409825635894e-10,-4.691605465439428e-09,-5.541654816714014e-10,9.159108136351945e-10,-8.409480581910014e-11,2.6216698559557695e-12,-8.01981307133534e-10,6.384808048472947e-09,6.342628719161677e-10,-9.109142925109135e-10,-9.68384928881186e-11,-2.01664191209527e-11,-4.5196163606254395e-10,2.682186916111675e-10,1.228085241653232e-10,1.1921916642836091e-09,-8.03761765501191e-11
0,3,0,96,128,1.0,size,unrestricted,2.8864129835164163,3.3016963627856034e-10,-4.5459217363957715e-10,-1.7968654951750954e-09,6.283486876154909e-10,9.145092711867122e-11,-1.033782365205659e-09,-1.4363696657813055e-09,1.7602863706757504e-10,-6.173890212801322e-10,1.5912359423039611e-09,-1.1274425803759944e-09,19.99999994780727,6.747987878895495e-10,-4.326796088550919e-09,3.9995738686852723e-11,7.094981227563653e-10,-3.6711552529215873e-10,9.007817577506063e-10,4.895712973711785e-09,1.2248561301240026e-09
0,4,0,96,128,1.0,size,unrestricted,1.7859467517420156,-4.653905270643423e-11,1.8898300745926062e-10,-5.28509931132384e-10,-5.343178643328272e-11,-2.1409558380269937e-11,19.9999999928796,-1.6316909085529898e-11,6.534304427394049e-13,1.889547408656557e-11,8.282363280844223e-11,6.501160827559747e-11,2.6377654548715384e-11,6.17828449628534e-11,9.629432238909685e-10,3.2492927497650395e-10,-1.22124279031108e-09,-8.41772083956314e-11,-1.0517448504662394e-10,8.793508002644251e-11,1.2540715172079508e-10
0,0,1,24,128,1.0,size,unrestricted,5.055341445621678,1.0202338491552036e-09,-1.4746527777853848e-09,-19.999999912807702,-1.238349073000491e-10,-7.317489556100293e-10,8.80874729408799e-10,3.3256677556490723e-09,-7.719261461509816e-10,3.081039135627922e-10,1.1809371944146082e-10,8.318597148428876e-10,-8.826915090308068e-10,6.752018888874138e-10,-1.8118208901597684e-10,4.120351443159801e-10,6.428246811024206e-10,1.7395551022087073e-09,-1.6844752822611718e-10,2.8994521327619996e-09,-1.1907764107967762e-09
0,1,1,24,128,1.0,size,unrestricted,4.885959604221141,2.5250645905268313e-10,1.114968903944078e-07,1.2124407142295602e-09,-1.5799074709424964e-10,-4.279708214497001e-11,-5.2161805269103643e-11,9.939978461042215e-11,1.7354229730786083e-10,1.5900281534649923e-09,1.0225629592310489e-10,-2.3601495226119406e-11,5.6268005961107896e-11,-2.6013835708710238e-11,-6.594131656179941e-11,-6.795553692193266e-11,-19.99999985530365,-1.0336257221392258e-10,-3.153539324663867e-10,-1.8180567273788296e-08,-1.337866567434511e-10
0,2,1,24,128,1.0,size,unrestricted,5.315548152154516,-19.999999997677705,1.2928869614581922e-11,8.669255109289543e-12,2.5717120045571846e-11,-4.615012730492714e-12,-3.300814795154996e-11,-6.820472842967807e-11,-1.262439353729475e-10,7.040737005165059e-11,1.999314177568826e-11,-1.246948856169928e-10,8.01270718284024e-12,8.500651005374742e-11,1.9355222028520832e-11,9.810792645833635e-11,3.142494475196319e-11,-8.157889926158112e-11,1.3747918106755357e-11,-3.665328150433174e-11,5.231828679359321e-11
0,3,1,24,128,1.0,size,unrestricted,4.930998263787311,5.2448134389277115e-11,4.7877992304905486e-11,2.422469649951858e-12,2.1809090366075868e-11,-8.578907848562527e-11,1.0621918736987036e-10,-1.7828482525875866e-10,-4.1970455090689726e-11,1.794901600381052e-10,-1.3036990460314338e-10,-1.9691809721683887e-10,-9.756596197823728e-11,-19.999999996527727,5.5527403904654565e-12,4.7921145382596175e-11,-4.419532469004118e-11,-3.4410936725265116e-11,1.0775776095116325e-10,-9.112706467688397e-11,1.8688876540846527e-10
0,4,1,24,128,1.0,size,unrestricted,3.490452191663414,-5.390636468278714e-12,4.550670394775756e-12,-4.220990801367845e-12,-7.034151671860709e-11,6.165657697485837e-11,4.646405474947808e-11,5.311290076866423e-10,6.508032847960995e-11,-19.9999999747096,-4.661910966339342e-10,6.312567933841263e-11,-5.811380478191166e-12,1.1198451805407057e-09,-5.894796179134766e-12,-7.629668568603315e-11,-5.114242946742439e-11,-2.0765308985524756e-08,-2.500725840881203e-11,-3.18093190161492e-11,-6.76852296054108e-11
0,0,2,8,128,1.0,size,unrestricted,9.747921918962602,-1.2347776132460253e-07,-3.1814803355025153e-10,-1.8876365941210118e-10,1.20208827166508e-09,-9.218829892335677e-10,-5.435298577231829e-10,8.488839722446677e-11,-2.9403589854542444e-10,-5.611497336154067e-10,-6.269751800368094e-10,5.098045809395681e-11,4.480960693001668e-10,-19.99999982950154,4.186170963734133e-09,5.653797971114588e-10,-7.045223769685967e-10,-1.068707838812735e-09,2.826231469484832e-09,1.6435120800517588e-10,-2.4174511986302467e-10
0,1,2,8,128,1.0,size,unrestricted,8.273339362937453,-4.257832862502816e-10,-5.28997705028118e-10,-4.388624051972509e-10,3.31688164088275e-10,-19.999999425114762,-5.274014199385796e-10,-5.176872385376188e-10,-2.127048286019716e-10,5.330103617913815e-10,7.93518520509913e-11,-3.8953969418593377e-07,3.75491766384525e-10,-1.2498391106804554e-07,5.7854312665869976e-11,2.0446243291603875e-11,-2.6751586313648963e-10,-1.2137911213412297e-10,3.2153405702898527e-10,-3.8710266487142327e-10,-3.712188044626385e-10
0,2,2,8,128,1.0,size,unrestricted,9.248687928041576,-5.557540408597704e-10,2.1434870446851023e-10,-3.2921018940005605e-10,-6.409426287761899e-10,-6.368403464309334e-10,-2.505934442987851e-08,-7.777930219704298e-11,-9.404208224218941e-10,-19.99999991302409,1.0217170338206566e-11,3.730985420592834e-10,9.069045590498046e-10,-2.5289690930610023e-08,-1.0375171648050878e-11,-7.20044314944202e-10,6.776310745016631e-10,-2.670333224871919e-10,4.697072997302224e-09,3.4092872918196553e-10,-1.0892626835957942e-09
0,3,2,8,128,1.0,size,unrestricted,8.27450330442418,-6.780737104342842e-10,-6.305446787888006e-10,19.999999975721003,1.8454843628233548e-10,3.406032056377156e-10,-1.1528664865301492e-10,1.0304824553146089e-09,7.275255030126879e-10,1.5692033194260307e-10,3.051136713884931e-10,1.1666923350708919e-09,-1.0204017479068698e-09,-9.721425522029274e-11,-2.2980260680469315e-10,-1.0296652977595922e-10,-6.215331031929834e-10,-1.119976235777052e-10,-1.3863062035103572e-12,1.048273616318416e-09,-2.87291889772768e-10
0,4,2,8,128,1.0,size,unrestricted,8.79495519545664,-2.877216016005673e-10,7.144950780772397e-10,-9.600066302156552e-10,9.334151962674869e-10,-4.4555498726602117e-10,1.0440369674513284e-07,1.5996640583173437e-10,-6.22798934208819e-11,5.318203585768271e-09,-8.832480200697016e-10,-3.159784909467305e-08,-1.172009358954835e-10,2.1239687504373094e-09,3.1341956451266977e-09,1.1576076240355361e-09,-9.348539571491942e-10,7.405322321764959e-10,-7.570193438994777e-10,-9.614456391047369e-10,19.999999799102277
0,0,0,96,128,1.0,size,restricted,2.5816680991390433,1.773729466893806e-10,-7.300507366118331e-11,-1.9716157628054368e-10,-7.683172238650494e-11,3.8088853870350004e-11,-4.385237204024375e-11,1.2752560506786822e-10,-8.523563073821953e-11,-8.859365113962049e-10,-2.7530502375836038e-11,-1.4169867758919275e-10,3.6649805234626805e-10,19.999999969107233,-9.264780568751201e-11,-1.8817558077445754e-10,-5.580631602634593e-10,-9.405188874620595e-09,4.5770317270601064e-11,-2.0640025444202773e-10,-2.2043393114798203e-10
0,1,0,96,128,1.0,size,restricted,2.9674095037539097,5.4569804003388854e-12,1.9390102795412742e-11,-9.180502683412148e-12,-5.588006402510976e-12,1.1000104238151654e-11,19.999999964888296,2.5863318018989245e-08,-1.6181030894800872e-11,1.306731702923663e-11,-2.167737763365874e-11,-3.054752748853757e-11,-2.129714839892401e-11,-5.0926618682866855e-11,-8.865036712040659e-12,1.8024438674597012e-09,8.371456396498502e-12,-1.1745889419996093e-11,2.2051791376397795e-11,-3.3212694617565477e-11,1.5420127080048135e-11
0,2,0,96,128,1.0,size,restricted,2.0464006481187584,-19.999999971958193,1.1113413021862439e-10,-4.779801238816613e-10,3.2481581612993465e-11,-1.5444339199958705e-08,-1.087036701495419e-10,1.5062718824858e-10,-2.794879090986874e-11,2.365513056140146e-12,-1.9346947215545002e-10,5.881018728485311e-09,1.0196294091431475e-10,-1.5633516603574947e-10,-2.7886133520994598e-11,-9.418061934168674e-13,-6.706955832276444e-11,5.105024833293395e-11,1.9398609667692598e-11,1.490635269022537e-10,-1.6099773380484673e-11
0,3,0,96,128,1.0,size,restricted,2.8864129886183867,1.7589694839397213e-11,-2.8201594765850272e-11,-1.4290752026429177e-10,4.479431259080781e-11,2.2321248424545384e-12,-6.876079732917795e-11,-9.151054957540576e-11,1.2753128786007892e-11,-4.0588815681798805e-11,9.751938847437554e-11,-8.143116339875451e-11,19.999999992290572,3.639554475726242e-11,-8.346484860506972e-10,3.2707924171094335e-12,4.643324507546072e-11,-2.7110869520826387e-11,6.3803587853158e-11,2.761809781680477e-10,8.065578531959997e-11
0,4,0,96,128,1.0,size,restricted,1.7859467511973877,-4.6462863538911606e-11,1.8786918644398534e-10,-4.4823507171390965e-10,-5.301261232558031e-11,-2.4582957914808144e-11,19.999999920556455,-1.2595009291082298e-11,-8.050878694810132e-12,1.985691674771115e-11,7.694093453339411e-11,6.228848141649236e-11,2.7150419828661053e-11,4.789712780420859e-11,5.752045832031977e-10,2.6687902928140704e-10,-7.010473346315649e-08,-8.541735829177783e-11,-9.285573698074232e-11,8.047850907490974e-11,1.2376120596193654e-10
0,0,1,24,128,1.0,size,restricted,4.747195188683944,1.8477812954174137e-10,-3.552334235256511e-10,-14.40263662253935,-1.8307800836853817e-11,-9.168319186216853e-11,1.670726340384286e-10,5.500581787157229,-8.705807844573847e-11,4.860879632428015e-11,2.8765255388319136e-11,1.3712894472355022e-10,-1.0135167169483695e-10,1.2420491857613624e-10,-2.1793569327069765e-11,5.300252130644717e-11,8.585712117256066e-11,3.4320759501896165e-10,-2.567636555371897e-11,0.09678158536811633,-2.580347568000455e-10
0,1,1,24,128,1.0,size,restricted,4.884019127551565,4.2373442983344617e-11,1.0666720629033453,1.1808614130003512e-10,-2.7505512964956893e-11,-7.695765866095726e-12,-9.376442011151397e-12,1.760730014853844e-11,3.028888408756598e-11,1.3465744757902326e-10,1.8400024586048688e-11,-4.244959561093759e-12,1.0339490148423886e-11,-4.694259737386834e-12,-1.1723212865493995e-11,-1.2141419946402605e-11,-18.933327934312658,-1.8475155700512935e-11,-5.0348905934319347e-11,-4.291623015853542e-10,-2.3704693247338032e-11
0,2,1,24,128,1.0,size,restricted,5.11947576118349,-17.04906065378532,9.739153047361112e-12,1.7467814805094907e-11,3.3354173768062193e-11,-2.3912633380746126e-12,-2.5669833409103185e-11,-1.4597543982407766e-10,-1.8458927175112053e-10,1.6058081186487207e-10,2.751090906517888e-11,-2.917886569900787e-10,1.600486931279558e-11,1.6573739026123423e-10,1.9481310713579466e-11,2.0685481377912976e-10,3.361378838732623e-11,-9.886712312244003e-11,6.6151856053077265e-12,-3.235976736221468e-11,2.950939343489156
0,3,1,24,128,1.0,size,restricted,4.5894618384620225,3.379792619482758,1.1058457865223887e-10,1.4939039846254926e-11,4.4367544605227706e-11,-1.948689974431151e-10,5.097663686077698e-10,-1.7793494339338812e-09,-8.390180731845314e-11,1.5838137657115207e-08,-2.016324715337285,-1.8353043575276112e-09,-1.9307740747899132e-10,-14.603882637880501,2.2337107088634294e-11,1.0834663927360781e-10,-2.0406956976230148e-10,-7.58764918063366e-11,3.2130717839933676e-10,-1.7348490645938388e-10,1.4735398666136703e-09
0,4,1,24,128,1.0,size,restricted,3.4726498411503184,-3.939559651384983e-12,4.2619084340206775e-12,-3.3979010642221647e-12,-7.377190799404878e-11,3.2209177576541025e-10,4.5689365712942086e-11,5.804859954146752e-10,6.872871642025543e-11,-17.153639243342425,-5.774062193910871e-10,3.586751653066542e-10,-4.861823741795599e-12,9.783214052652298e-10,-5.555096318242659e-12,-8.116798864566545e-11,-5.134533301623589e-11,-2.8463607517075973,-2.3959647890249884e-11,-2.9670537165163294e-11,-7.040898828982126e-11
0,0,2,8,128,1.0,size,restricted,8.803342904987318,-7.683040828042107,-3.7987552020497056e-11,-5.922494791211072e-12,2.1935394813857252e-09,-1.1080453010426898e-10,-2.7597611921689983e-11,-6.94235969118979e-12,-2.1469997328507654e-12,-3.2779090832139955e-11,-2.4270159471047062e-11,2.194657055016987e-11,1.4955441710196265e-10,-7.966951184452986,4.268839191717515,7.790914231054947e-11,-3.241838447768492e-10,-1.9648374986938948e-10,0.08116879161645534,3.056112504514836e-11,-4.063600270564108e-11
0,1,2,8,128,1.0,size,restricted,7.656323178501353,-3.133591807903468e-11,-5.337978897421246e-11,-2.2255594240107037e-11,2.569839650057565e-11,-7.862491805381012,-4.130115586287859e-11,-1.012586695921072e-10,-1.1084449192608287e-10,3.2482155557355076e-11,5.633817604070972e-12,-6.508506342732838,3.325669575627599,-2.3033322747425258,1.4242600360407332e-10,1.8090212606324728e-12,-2.1317309948243417e-11,-3.4819930130300825e-13,2.150113646814977e-11,-1.0500379460657665e-11,-3.0061543369656556e-11
0,2,2,8,128,1.0,size,restricted,8.418590581123825,-3.549664669253927e-11,1.908590949159779e-11,-1.2625493669177605e-11,-7.549105194385999e-11,-1.3008096662804327e-10,-4.771466234018014,-5.26833007072403e-11,-4.1722170632242756e-11,-8.535962912101306,3.2731196879370893e-11,7.991685565344104e-11,0.34335736859305976,-5.868304044188656,-3.3971175388415005e-12,-8.563450357043191e-11,3.079440109921964e-11,-1.6746898872079885e-11,0.4809094376533271,7.149817090829971e-11,-1.613056341103729e-09
0,3,2,8,128,1.0,size,restricted,7.447801776087822,-2.0307338638657162e-10,-1.850252977653954e-10,12.737974477061808,5.2927512310693856e-11,8.371236598806869e-11,-2.8979972901598165e-11,3.98457383096204e-10,2.4281653409441674e-10,3.874020191150064e-11,1.0146857021544189e-10,8.599989378435388e-10,-3.3389655458062353e-10,-1.4802654148010016e-11,-4.597452343778298e-11,-2.3642868847842372e-11,-2.300090566396258,-2.2017108176414686e-11,-4.106899475121119e-12,4.961934950984723,-6.616389822329621e-11
0,4,2,8,128,1.0,size,restricted,8.492010527893214,-4.953772077768902e-12,1.2843433834701685e-11,-1.697584824210621e-11,1.7940212143799137e-11,-8.442887472575205e-12,7.446160206941113,2.46356812847572e-12,-1.0747183700993448e-12,6.400036164938456e-11,-1.6471127727054852e-11,-1.8616195665138428e-10,-1.3299399186214116e-12,4.167092389670599e-11,5.186081233876331e-11,2.2350684305774677e-11,-1.8534377958324027e-11,1.5336428135190362e-11,-1.4844591377937715e-11,-1.6099190334569667e-11,12.553839791802728
0,0,0,96,128,inf,equal,unrestricted,2.5816680923128743,1.7990681104132755e-09,-8.033297016735262e-10,-2.015014831315526e-09,-8.240794068226821e-10,4.897751416990224e-10,-4.118686061243434e-10,1.2663299818843024e-09,-7.988987932439925e-10,-9.008456475946774e-09,-2.090372572201487e-10,-1.399955883197268e-09,4.096222171224818e-09,19.99999989684477,-9.536869205233745e-10,-2.0082691354660953e-09,-6.467680268962277e-09,-1.3065789654407052e-08,4.687856096556367e-10,-1.8645829861976543e-09,-2.329124462028055e-09
0,1,0,96,128,inf,equal,unrestricted,2.9674095045861955,3.305134742230364e-11,-2.290849047868908e-11,1.6107406436360606e-11,-3.313015462581826e-11,9.292189488762787e-11,19.99999999499344,7.172398670958063e-10,1.5401849877079137e-11,4.6896743553373705e-11,6.320431827703399e-11,-7.639314742866602e-11,-5.981733720788676e-11,-1.1039767285924354e-10,4.618918387762509e-11,4.279463928693295e-10,-4.795203372628411e-11,-4.8044805682475456e-11,-8.187175290674245e-11,3.638674682889284e-11,6.70546223606093e-12
0,2,0,96,128,inf,equal,unrestricted,2.0464006472600547,-19.999999968279493,6.052581390640212e-10,-3.177254619084979e-09,1.3036409825635894e-10,-4.691605465439428e-09,-5.541654816714014e-10,9.159108136351945e-10,-8.409480581910014e-11,2.6216698559557695e-12,-8.01981307133534e-10,6.384808048472947e-09,6.342628719161677e-10,-9.109142925109135e-10,-9.68384928881186e-11,-2.01664191209527e-11,-4.5196163606254395e-10,2.682186916111675e-10,1.228085241653232e-10,1.1921916642836091e-09,-8.03761765501191e-11
0,3,0,96,128,inf,equal,unrestricted,2.8864129835164163,3.3016963627856034e-10,-4.5459217363957715e-10,-1.7968654951750954e-09,6.283486876154909e-10,9.145092711867122e-11,-1.033782365205659e-09,-1.4363696657813055e-09,1.7602863706757504e-10,-6.173890212801322e-10,1.5912359423039611e-09,-1.1274425803759944e-09,19.99999994780727,6.747987878895495e-10,-4.326796088550919e-09,3.9995738686852723e-11,7.094981227563653e-10,-3.6711552529215873e-10,9.007817577506063e-10,4.895712973711785e-09,1.2248561301240026e-09
0,4,0,96,128,inf,equal,unrestricted,1.7859467517420156,-4.653905270643423e-11,1.8898300745926062e-10,-5.28509931132384e-10,-5.343178643328272e-11,-2.1409558380269937e-11,19.9999999928796,-1.6316909085529898e-11,6.534304427394049e-13,1.889547408656557e-11,8.282363280844223e-11,6.501160827559747e-11,2.6377654548715384e-11,6.17828449628534e-11,9.629432238909685e-10,3.2492927497650395e-10,-1.22124279031108e-09,-8.41772083956314e-11,-1.0517448504662394e-10,8.793508002644251e-11,1.2540715172079508e-10
0,0,1,24,128,inf,equal,unrestricted,5.055341445621678,1.0202338491552036e-09,-1.4746527777853848e-09,-19.999999912807702,-1.238349073000491e-10,-7.317489556100293e-10,8.80874729408799e-10,3.3256677556490723e-09,-7.719261461509816e-10,3.081039135627922e-10,1.1809371944146082e-10,8.318597148428876e-10,-8.826915090308068e-10,6.752018888874138e-10,-1.8118208901597684e-10,4.120351443159801e-10,6.428246811024206e-10,1.7395551022087073e-09,-1.6844752822611718e-10,2.8994521327619996e-09,-1.1907764107967762e-09
0,1,1,24,128,inf,equal,unrestricted,4.885959604221141,2.5250645905268313e-10,1.114968903944078e-07,1.2124407142295602e-09,-1.5799074709424964e-10,-4.279708214497001e-11,-5.2161805269103643e-11,9.939978461042215e-11,1.7354229730786083e-10,1.5900281534649923e-09,1.0225629592310489e-10,-2.3601495226119406e-11,5.6268005961107896e-11,-2.6013835708710238e-11,-6.594131656179941e-11,-6.795553692193266e-11,-19.99999985530365,-1.0336257221392258e-10,-3.153539324663867e-10,-1.8180567273788296e-08,-1.337866567434511e-10
0,2,1,24,128,inf,equal,unrestricted,5.315548152154516,-19.999999997677705,1.2928869614581922e-11,8.669255109289543e-12,2.5717120045571846e-11,-4.615012730492714e-12,-3.300814795154996e-11,-6.820472842967807e-11,-1.262439353729475e-10,7.040737005165059e-11,1.999314177568826e-11,-1.246948856169928e-10,8.01270718284024e-12,8.500651005374742e-11,1.9355222028520832e-11,9.810792645833635e-11,3.142494475196319e-11,-8.157889926158112e-11,1.3747918106755357e-11,-3.665328150433174e-11,5.231828679359321e-11
0,3,1,24,128,inf,equal,unrestricted,4.930998263787311,5.2448134389277115e-11,4.7877992304905486e-11,2.422469649951858e-12,2.1809090366075868e-11,-8.578907848562527e-11,1.0621918736987036e-10,-1.7828482525875866e-10,-4.1970455090689726e-11,1.794901600381052e-10,-1.3036990460314338e-10,-1.9691809721683887e-10,-9.756596197823728e-11,-19.999999996527727,5.5527403904654565e-12,4.7921145382596175e-11,-4.419532469004118e-11,-3.4410936725265116e-11,1.0775776095116325e-10,-9.112706467688397e-11,1.8688876540846527e-10
0,4,1,24,128,inf,equal,unrestricted,3.490452191663414,-5.390636468278714e-12,4.550670394775756e-12,-4.220990801367845e-12,-7.034151671860709e-11,6.165657697485837e-11,4.646405474947808e-11,5.311290076866423e-10,6.508032847960995e-11,-19.9999999747096,-4.661910966339342e-10,6.312567933841263e-11,-5.811380478191166e-12,1.1198451805407057e-09,-5.894796179134766e-12,-7.629668568603315e-11,-5.114242946742439e-11,-2.0765308985524756e-08,-2.500725840881203e-11,-3.18093190161492e-11,-6.76852296054108e-11
0,0,2,8,128,inf,equal,unrestricted,9.747921918962602,-1.2347776132460253e-07,-3.1814803355025153e-10,-1.8876365941210118e-10,1.20208827166508e-09,-9.218829892335677e-10,-5.435298577231829e-10,8.488839722446677e-11,-2.9403589854542444e-10,-5.611497336154067e-10,-6.269751800368094e-10,5.098045809395681e-11,4.480960693001668e-10,-19.99999982950154,4.186170963734133e-09,5.653797971114588e-10,-7.045223769685967e-10,-1.068707838812735e-09,2.826231469484832e-09,1.6435120800517588e-10,-2.4174511986302467e-10
0,1,2,8,128,inf,equal,unrestricted,8.273339362937453,-4.257832862502816e-10,-5.28997705028118e-10,-4.388624051972509e-10,3.31688164088275e-10,-19.999999425114762,-5.274014199385796e-10,-5.176872385376188e-10,-2.127048286019716e-10,5.330103617913815e-10,7.93518520509913e-11,-3.8953969418593377e-07,3.75491766384525e-10,-1.2498391106804554e-07,5.7854312665869976e-11,2.0446243291603875e-11,-2.6751586313648963e-10,-1.2137911213412297e-10,3.2153405702898527e-10,-3.8710266487142327e-10,-3.712188044626385e-10
0,2,2,8,128,inf,equal,unrestricted,9.248687928041576,-5.557540408597704e-10,2.1434870446851023e-10,-3.2921018940005605e-10,-6.409426287761899e-10,-6.368403464309334e-10,-2.505934442987851e-08,-7.777930219704298e-11,-9.404208224218941e-10,-19.99999991302409,1.0217170338206566e-11,3.730985420592834e-10,9.069045590498046e-10,-2.5289690930610023e-08,-1.0375171648050878e-11,-7.20044314944202e-10,6.776310745016631e-10,-2.670333224871919e-10,4.697072997302224e-09,3.4092872918196553e-10,-1.0892626835957942e-09
0,3,2,8,128,inf,equal,unrestricted,8.27450330442418,-6.780737104342842e-10,-6.305446787888006e-10,19.999999975721003,1.8454843628233548e-10,3.406032056377156e-10,-1.1528664865301492e-10,1.0304824553146089e-09,7.275255030126879e-10,1.5692033194260307e-10,3.051136713884931e-10,1.1666923350708919e-09,-1.0204017479068698e-09,-9.721425522029274e-11,-2.2980260680469315e-10,-1.0296652977595922e-10,-6.215331031929834e-10,-1.119976235777052e-10,-1.3863062035103572e-12,1.048273616318416e-09,-2.87291889772768e-10
0,4,2,8,128,inf,equal,unrestricted,8.79495519545664,-2.877216016005673e-10,7.144950780772397e-10,-9.600066302156552e-10,9.334151962674869e-10,-4.4555498726602117e-10,1.0440369674513284e-07,1.5996640583173437e-10,-6.22798934208819e-11,5.318203585768271e-09,-8.832480200697016e-10,-3.159784909467305e-08,-1.172009358954835e-10,2.1239687504373094e-09,3.1341956451266977e-09,1.1576076240355361e-09,-9.348539571491942e-10,7.405322321764959e-10,-7.570193438994777e-10,-9.614456391047369e-10,19.999999799102277
0,0,0,96,128,inf,equal,restricted,1.6133499472721287,1.4077256439038478e-09,-1.5986220480544555,-0.9598855572452064,-0.6331910790125024,-0.07511446338429385,7.563421587799306e-11,3.1091971315207703e-10,-1.9897734395196845e-10,-3.549065303547643,0.054491621506885544,-2.1793111287780493,6.937475302009636e-10,4.4864683160418375,-2.721452786325238e-10,-2.4262280245637307,-1.384734086272386e-09,-4.037622446805958,-2.302208325013908e-11,-7.27077774710833e-11,-5.3135669093481437e-11
0,1,0,96,128,inf,equal,restricted,1.4822726299300564,8.126583063708594e-10,-2.946182821824711e-09,2.0590094201684472,-1.1013760907611842e-08,8.423702060110534e-10,4.62334742653588,3.1705811861358772,1.4578624857095623e-09,-2.13931505976396e-09,1.5629386171648187,-2.209121151243603,-8.878301693071546e-10,-0.3478259888161774,2.3909560299050753e-09,0.13993786553799673,3.712065092497588e-09,-0.8691881073565929,1.0196686827873571e-10,3.0196145492742246,1.9984356464187527
0,2,0,96,128,inf,equal,restricted,1.4585048126539544,-1.7413480648239021,1.2525174308183123e-09,1.7518003356663185e-10,-0.24404891439437937,-4.364998442982701,-1.0795284592469123,1.1263332172707253e-09,4.773606265286386e-07,1.859645595462029,-1.3299689687189065,3.621023521893153,3.866531900030237e-09,0.22304434400652753,-1.2784217302787589e-10,9.956199435515538e-09,1.0959565192460925e-09,3.6587679915580308e-09,-1.17924024096764e-09,5.536393172687625,6.801931294442515e-10
0,3,0,96,128,inf,equal,restricted,1.5923180401168227,4.920672199856477e-10,-1.1974747422231544,-1.9826851561112931e-10,-2.971695102160179e-10,-0.27255349296978537,-2.782690040018068e-10,-1.671980449859568,1.2675184001968008e-09,-2.771769452723416e-10,0.2548709962215941,-2.062103601566897,3.203151486550546,3.4511172509213995e-10,-2.8905967370098864,-7.58066909385577e-10,7.786063993130187e-10,-1.8178848579169475,-2.6495628456468346e-10,5.967207333113274,0.6621762878745386
0,4,0,96,128,inf,equal,restricted,1.0447666546427694,-1.127437731296873e-11,8.748419607900847e-09,-4.61934217654103e-10,-0.5426881917376011,-1.893292684309483e-10,4.400923217712188,-0.6287110452198481,2.3352932913907335e-10,-1.779934809817709,3.0691977486676087,4.734822019807286e-10,2.520647171475648e-10,4.73311693973528e-10,3.7365715232579193,2.9655847785302636e-10,-2.7406559937600727,-4.212093178323172e-10,-1.97793753258133e-10,2.969027346439727,0.1322901073852549
0,0,1,24,128,inf,equal,restricted,2.3906892186565467,1.9971182925878586,-4.173999285437951e-10,-2.7186640486565956,-0.10281249385715462,-1.003914702340248e-09,1.399076903524861,1.7071223768560708,-0.04388998268445909,0.7572289653469687,1.0710912627290534,1.5393266476735332,-2.434602875936264e-10,2.0734262434686186,0.6253106782810992,1.1287002685939327,0.2638018871184337,1.608381777895213,-7.93249981591232e-10,2.31513871845576,-0.6489094432398905
0,1,1,24,128,inf,equal,restricted,2.6131173013587294,0.5709820476477007,2.4232047172925113,1.4204314955476152,3.968381025769567e-10,0.5331187809537031,0.45590858206667395,0.009463562699620603,1.2354261655758336,1.2218294467386623,1.1856731745147304,0.889689094281006,2.5092044088778884,-5.803169337607543e-11,7.608006580569094e-09,-0.13207206456556825,-3.637238445874168,-0.5295875342773076,-0.2611406161512584,-1.4003952504951105,-1.5846345848575771
0,2,1,24,128,inf,equal,restricted,2.253303151228636,-2.852784855336133,-0.005890729704829376,1.0706742524273254,0.2830193963652702,-0.24509062780756422,-0.5520197320745316,-0.8016481848429049,-1.7760891169304123,1.2431466815216068,2.198536597959486,-0.5698618377103278,0.4165574150546823,2.4982048198529356,0.5827057301721983,1.5065618364258613,-2.4387884662922343e-10,-0.9988406766568514,-1.3846171062972688,0.5795350184968394,0.4342153601784033
0,3,1,24,128,inf,equal,restricted,2.155631840421059,2.4880249322244734,0.691119718267463,0.2831934584179695,0.3157911173509602,-0.8356773308842073,2.5945541363901294,-1.0034245199934033,0.02171216422511189,0.7734064036497007,-0.983190133744574,0.1297214832534667,0.5995593907403513,-1.4272678306942979,0.5453721387140817,0.1422524771942075,-2.7115345013590133,0.29666625862734214,2.2141794356258573,0.4594882650052884,1.46141924310435
0,4,1,24,128,inf,equal,restricted,2.3688488576851325,1.821686816538893e-10,-3.8833427175227573e-11,-1.9903645330268858e-10,-1.993577529354773,1.684195587035795,1.2061408639088982,0.7961548143632518,2.175359071859876,-0.05351451950284629,-0.7470446764479038,2.7386004765201566,0.2832472907478768,2.2609459567027805,4.2955247605868473e-10,-0.7352706726996779,-0.8966811512722517,-2.2860171174206796,-0.4272930820591864,-0.13308768095278153,-1.5828695023966726
0,0,2,8,128,inf,equal,restricted,6.502539502424542,-3.522047866075737,-3.8409465843005327e-10,6.842145658558422e-11,2.0910182253573564,-0.5843067548433207,-1.0084925085380153e-10,-1.5051982572781338e-10,1.1129825795454579e-10,-0.4964594123786044,3.196921482298237e-11,5.515757123693772e-10,2.277102673208421,-3.821906560536358,2.8554451802776892,0.33966724769557,-1.9674426554959887,-0.7290369309602023,1.285426025054456,7.760456625174803e-10,-0.03014046326752584
0,1,2,8,128,inf,equal,restricted,5.460418620142994,-1.4079440410559512,-0.75600877961193,-1.7622225610190624e-10,1.0175081072625538,-3.4907157346379636,-1.5207111935686384e-10,-1.9311418591217124,-0.4170743291044231,-8.34024464525762e-12,3.8320571956175224e-10,-2.4980936672800196,3.936277131696266,-1.8311269368910834,1.3500857227762166,-8.526492630928375e-12,-1.0870927322950674,7.945436851886124e-11,5.506048851558481e-11,3.629449449952785e-11,-0.27693095576969434
0,2,2,8,128,inf,equal,restricted,5.880535759611076,-0.2932875090481884,6.871295406118216e-11,4.1757585570929796e-12,-8.464586610441326e-10,-1.2509634092617414,-2.2588883751807414,-1.374952127986644,-5.993665029204739e-11,-4.340467027572927,0.6025951350131954,0.6447564570756229,2.1076473681681667,-3.408871662890434,8.468409640894942e-11,-0.16574769615328377,-3.009894387726079e-11,-2.745757317872935e-10,1.1502107249987166,0.6213302723229769,-1.780282230423246
0,3,2,8,128,inf,equal,restricted,5.832559113162858,-0.4509473005233251,-2.2433351701253944e-09,4.954150729588171,0.2047128652473841,1.0546167728610787,3.577399125515539e-12,0.11780728980433085,1.926897453997723,4.1225247186126784e-11,0.4554392004845432,4.260787332170967,-2.5804972780801536e-10,-9.162730631215846e-12,5.811399300320167e-12,1.2312940849831772e-11,-3.192628299583162,-2.985498080191569e-11,1.213017404241591e-11,3.3820127521094787,-1.3276297723277798e-10
0,4,2,8,128,inf,equal,restricted,6.338658034604663,-2.9115462234352995e-11,2.421052997687734e-09,-3.4896897372701765e-10,0.6551023376724343,5.2948462270609985e-12,5.0349196389950235,6.863752360319072e-11,-7.43028538283556e-11,0.359467150509914,-2.105829784871436e-10,-1.2889713177948876,0.4782671329865085,3.511685024772495,2.5270965955488722,9.6980438067138e-09,-2.4848493386006743e-10,0.3271172921174504,-5.238249885057386e-10,0.41288511918305154,5.404488372226805
0,0,0,192,256,1.0,size,unrestricted,1.6772841287112048,-5.317697984597028e-10,-1.1320622103628858e-09,-1.146141633987462e-09,-1.6882223667675227e-09,-1.864512049675634e-10,-5.876994090204023e-09,7.49297617910662e-10,3.0401590533552613e-10,-1.9240173440229746e-09,2.467120524916031e-09,-7.64749933000616e-10,7.438619674826822e-10,6.55971407922973e-09,3.9989592434182027e-10,-19.999999923361493,-1.3994419440520257e-09,-1.2617141878116391e-09,-1.1773220233851268e-09,-3.766406128922323e-09,-1.3819052336780562e-09
0,1,0,192,256,1.0,size,unrestricted,1.7471356513505507,3.3443226085783674e-09,-5.988912593624292e-09,-5.608630088348828e-09,-6.782416058049019e-10,1.6009452264599844e-09,19.999999815340875,2.8955043550009536e-08,3.5098125324017605e-09,6.431065552345534e-09,3.3553980764122356e-09,3.536370916117243e-10,-8.031770658798726e-10,-3.884864926976022e-09,8.332813259416864e-10,-1.3331664024364468e-09,-2.821304087713898e-09,-1.1072054508125734e-09,-6.957161576473224e-09,6.450393630185294e-10,1.2989173547186542e-09
0,2,0,192,256,1.0,size,unrestricted,1.908966856239413,-2.971364450501213e-09,1.1656129039088084e-09,-1.5625616098937015e-09,-2.4671215035413255e-10,-1.5960077555142635e-09,-4.181965373365647e-10,-3.697075262614264e-10,-3.923168962070904e-09,-4.868387265326448e-09,-5.063970985791407e-09,19.999999929965792,9.751699980153696e-10,1.2284175789224166e-10,1.9897484384890165e-11,6.669430610255055e-10,-7.043695820747175e-10,5.293399276033975e-10,-5.860877436754966e-12,1.1782819762883772e-09,5.7318488567424e-10
0,3,0,192,256,1.0,size,unrestricted,2.574077817715595,-7.204268537991866e-11,-3.760890455066968e-10,-4.4655536607358297e-10,1.6038587579635222e-10,-3.061389222243138e-10,4.7268124150623e-10,-2.4906632494708305e-10,8.95583603827675e-11,2.0129046026169256e-11,1.8352428585651527e-09,-1.8612508936171027e-10,19.99999995452903,-3.63081867485574e-11,-3.893657187952811e-10,-2.7913103271778285e-10,-5.343720296147341e-10,1.6041830504625446e-10,-3.665970103185802e-10,5.287309618509508e-10,-5.257041003891965e-10
0,4,0,192,256,1.0,size,unrestricted,1.3628503737837472,-3.585171973597917e-09,1.678730560456448e-09,-5.7308842350151365e-09,4.1236077164555726e-10,2.0498000434671e-10,-8.817129736109265e-11,2.3017308312846136e-11,-1.90014578039151e-09,5.746558636446082e-10,1.0403454131035482e-09,7.613769879195451e-10,-2.78115022049459e-10,3.100443691083044e-09,-9.285764980734762e-10,1.2423082676117495e-10,2.978132826345177e-11,-8.67664843642095e-10,-1.1089218225838527e-09,3.699344590682311e-09,19.999999942931623
0,0,1,49,256,1.0,size,unrestricted,3.0492176415365333,1.3573785582334375e-11,-4.829068585718478e-10,-19.999999986732924,9.371475546919123e-11,4.4271189578033696e-11,4.033907123403688e-10,4.572910556977586e-10,-4.35223137071377e-11,-1.1496822037031026e-10,5.3989418368059965e-11,-1.8554316468067015e-10,-1.1910458969747305e-09,4.661424884951176e-10,-1.5328773512651346e-10,7.225195479001478e-11,5.4625105471162867e-11,-5.34942155260119e-12,-2.828431113798453e-09,1.40317751447495e-09,1.6287991607873128e-11
0,1,1,49,256,1.0,size,unrestricted,3.5844094513430207,1.1586172244218233e-10,19.999999968161855,9.813547754846544e-09,-4.080735735865505e-09,4.997950134612097e-11,-5.436469386081504e-11,8.078879685051724e-10,-1.8163120936835895e-10,1.0587713510328939e-09,9.440890950397377e-12,-4.339331172128995e-11,-3.833577041021653e-10,2.543253630293192e-10,-5.6371401211771675e-11,-7.848268243040833e-11,-1.2965832321809627e-10,-3.28259356338812e-10,-1.8584593423432475e-09,-2.0612949235238908e-09,-2.3603294231897937e-10
0,2,1,49,256,1.0,size,unrestricted,3.557054060902846,-3.881571857250461e-09,-3.1073478386124666e-11,-7.494583230915339e-11,2.339195578381063e-10,1.977010227266422e-10,-1.023374654232815e-10,-8.002516988199408e-10,-1.5289309951258326e-10,-9.22334852231577e-11,3.159832298072428e-10,-2.1182730750932595e-10,3.5332402295289204e-10,-2.0704331771907823e-10,5.671942470094446e-09,1.1618198517213963e-10,4.132450912786697e-11,-1.9773434986608242e-10,2.0626329901735608e-11,-1.1898228531836073e-10,19.999999981688845
0,3,1,49,256,1.0,size,unrestricted,5.095241663181501,19.99999995632543,-2.033594437792015e-10,4.866190018226776e-10,8.933111346170224e-11,6.931238778159092e-10,2.464415062706111e-10,-5.037362836260093e-10,1.499061082738627e-10,4.268502055310645e-10,-4.5714851115735275e-10,-3.144875071538231e-09,2.4966532084260755e-10,-8.224991360857064e-09,1.679609049568101e-09,3.9658664511824657e-10,-3.9415950632597417e-10,-7.412091065577157e-12,4.83852142405552e-10,3.047877560225864e-11,-5.94820723618315e-11
0,4,1,49,256,1.0,size,unrestricted,4.686096602823334,1.5057823266148827e-11,6.402249695764476e-10,-4.246974157167391e-10,-6.392244739868517e-10,19.999999978185773,-1.1494116535568146e-10,5.312111510841748e-10,8.616091507962905e-11,-1.279142094152004e-09,-1.1832333594609913e-09,6.905658427056041e-10,2.33791784093084e-10,3.905135439438601e-10,-5.422015885677178e-10,-1.3925975344180673e-10,-5.354532526536956e-10,-1.5876086590767886e-10,-1.6325356134425997e-09,-1.617728250437174e-10,-3.941565199541885e-10
0,0,2,15,256,1.0,size,unrestricted,7.838807959962009,-9.087642392838982e-11,-7.237944512079968e-12,1.0436894269570464e-11,1.5182625905063098e-11,-3.3491121927897064e-11,-1.4459053366323197e-11,-6.588927833696245e-12,-1.5602402340812694e-12,-2.8657455221075805e-11,-1.490579792112157e-11,1.0733592802654592e-12,-3.953024329325855e-11,-4.2483884076532306e-11,19.999999998047226,9.518429340160877e-12,-8.904160947457432e-12,-1.9404165931633803e-11,1.7083279231257346e-11,-4.433132769029654e-11,-1.67874531528136e-11
0,1,2,15,256,1.0,size,unrestricted,6.852467845701083,1.3540199680635335e-11,-2.008473583782265e-11,-1.7296782397469624e-11,7.926180354596359e-11,-8.287304379760716e-11,-3.2425234977251946e-11,-3.023990876369632e-11,-1.1191540038172514e-10,6.094753393502742e-11,2.0163873759496272e-11,-5.899625923060815e-11,19.999999991575542,-3.0606548626190593e-09,8.403624405240402e-12,-2.098566691262187e-11,-1.645035097020403e-11,-1.9749202316530537e-11,1.4147762251465373e-11,2.3284397103692736e-11,1.892817198770206e-12
0,2,2,15,256,1.0,size,unrestricted,7.000500269586101,-1.2214885866545898e-12,1.0007201882811964e-11,-9.291838448937373e-12,-2.439401452620921e-12,-1.837518453718011e-12,5.687376409188848e-11,9.497644533146231e-13,-7.319724690645068e-12,-5.157680317144752e-08,-3.81890215371974e-12,3.976538724620279e-12,4.6131654497232685e-12,-19.999999940935908,-6.37680028270244e-12,4.128637087887926e-11,6.161011290345785e-12,8.828968764076403e-12,4.4213278533102396e-12,6.411727520411622e-12,-9.847531600768057e-12
0,3,2,15,256,1.0,size,unrestricted,6.701633795115503,-1.7922882280904207e-12,-1.826644463571269e-12,19.99999998774814,8.102268069350803e-10,9.42628472715825e-13,1.6172333289718911e-12,5.585778479117443e-13,-1.3378687762601217e-12,1.5671274635341266e-12,-6.721295293619925e-13,-8.980601509523527e-12,-9.809408507513346e-13,5.218613045693181e-12,-1.038254748526871e-12,2.006339840049797e-13,-7.0441135355869625e-09,3.127957309422536e-12,-1.9028447168955868e-12,-8.120795459319848e-12,-1.4357221631976078e-12
0,4,2,15,256,1.0,size,unrestricted,5.940899784061979,6.62909742839475e-12,-6.343198129492745e-12,5.4429492399819065e-12,-2.091295095119975e-12,-1.6523124260891685e-10,2.2276105633697605e-09,6.703425571095815e-12,-2.849936312254573e-12,-6.268772587160289e-13,-2.521537701517872e-09,-2.6921177390555035e-09,-3.6286024718573013e-12,1.6281704111335875e-10,19.999999989484387,4.3630653529624047e-11,-5.5034292797181155e-11,-5.908734074126659e-12,3.5178394058162833e-12,2.4782821759263662e-12,-6.5339315160557714e-12
0,0,0,192,256,1.0,size,restricted,1.6772841330013586,-7.673974602032672e-12,-2.3688562499062108e-11,-3.334053318420641e-11,-3.5602710078043146e-11,-1.1046579951932788e-12,-1.015125173144049e-08,1.437157005038344e-11,4.288266248777827e-12,-4.4982159994072885e-11,1.2187548020100802e-10,-1.9574525596523352e-11,1.3640048956069426e-11,4.276870912720444e-09,7.726549439664752e-12,-19.9999999798047,-2.8981087787832106e-11,-5.754426196758313e-11,-2.64295492986193e-11,-2.4845335178041443e-09,-3.908713206497749e-11
0,1,0,192,256,1.0,size,restricted,1.7471356625021457,-1.8433472770230755e-11,2.3010260127913725e-11,-2.3789101160608236e-10,1.627652634462283e-11,-2.445543018961115e-11,19.999999987461422,3.3452250832297962e-09,-5.25633007334295e-11,1.1463972079445178e-11,-3.8871394379753935e-11,-1.1603613300821419e-11,2.3111687909751342e-12,-1.5553552410635383e-10,-1.3043027410987702e-11,2.2897521304281445e-11,3.348299916264735e-11,1.2265542043048906e-11,-7.311792308234662e-11,-1.3804233752436433e-11,-2.5436463035324472e-11
0,2,0,192,256,1.0,size,restricted,1.9089668608126713,-1.473392195467272e-09,2.2268883800679974e-11,-1.699915931018764e-10,-1.0248355608695458e-12,-4.107994397010807e-10,-8.887099088896231e-12,-3.2029488895730814e-12,-1.6763520961407201e-09,-4.5585591816714006e-10,-8.342390656823013e-09,19.99999998385836,1.180066636510654e-11,-3.076999482639176e-12,2.043787944188939e-12,1.23041281631499e-11,-7.62026362646443e-12,6.445926908843378e-12,-3.954098233838617e-12,2.2426268939344192e-11,8.043836954479818e-12
0,3,0,192,256,1.0,size,restricted,2.574077822240202,-1.6686067932771937e-11,1.5263472115457086e-11,-3.3205575436605845e-10,1.1699028828494616e-10,-2.940604343835459e-11,-1.0966796018742799e-11,7.479731920522595e-12,-3.0169874569129622e-12,4.1304849601329876e-12,1.535207170526388e-09,-1.3451347452690677e-11,19.999999990698157,-8.601214118209663e-12,1.4902969327369893e-12,-1.8029170395300515e-12,-3.563150988141576e-11,-3.2215274535998844e-11,-2.871360823864669e-10,-7.929192802102854e-12,-2.521314618134247e-10
0,4,0,192,256,1.0,size,restricted,1.362850376425709,-1.6468421358246602e-10,8.219020489757242e-11,-7.157553239974788e-09,7.766566923851176e-12,8.67212493808376e-13,-5.122691504940528e-12,-8.951698293536924e-13,-5.232755807641062e-10,8.107268374504127e-12,9.256666095838047e-12,7.350759662550637e-12,-1.031100385714915e-11,1.2496091339091752e-10,-1.3732030752749186e-11,2.1549153707333055e-12,2.1373854815552709e-13,-1.2050764437959645e-11,-7.912691898653969e-11,1.1431337813541145e-11,19.99999998946369
0,0,1,49,256,1.0,size,restricted,2.9664105556380607,1.1652724104013486e-12,-3.6124324394691945e-11,-9.587174099571028,4.893748864518619e-12,3.364136396801887e-12,3.395705127970906e-11,3.27868823063246e-11,-2.1789866102755282e-12,-8.130115378398342e-12,4.28982987906258e-12,-1.1735795873846347e-11,-7.978182412908599,3.927114243973834e-11,-1.0697182787769903e-11,4.808372632227561e-12,3.692709279435784e-12,1.0697982266876693e-13,-2.4346434865966335,1.7386238186542449e-10,1.5985364047679298e-12
0,1,1,49,256,1.0,size,restricted,3.332961513812811,4.78715009348407e-11,15.970174748886945,4.029825239878427,-6.5497226791217116e-09,2.905273120719363e-11,1.3016693748942574e-11,2.7456716611494765e-10,-2.2755755648177054e-11,2.6511293219744966e-10,9.641241982811179e-12,-1.2182747747505383e-11,-5.958710991677649e-11,1.157058167335983e-10,-1.6517633259549904e-11,-3.3736135803399024e-11,-4.097132248920611e-11,-8.280808210587055e-11,-3.005138148304716e-10,-1.7844729495125312e-10,-6.882218933472024e-11
0,2,1,49,256,1.0,size,restricted,3.552964064766112,-7.08329901576725e-10,-1.9718416544005826e-12,-4.628328303739992e-12,1.4141625173087535e-11,1.209941584663149e-11,-6.2858160789484805e-12,-4.3120426626125165e-11,-9.390353347212374e-12,-5.786697953986545e-12,1.8757047170403132e-11,-1.2806958555417607e-11,2.0951970863365906e-11,-1.2513366363358867e-11,2.039818008327497,7.2065664390316146e-12,2.570840487625222e-12,-1.1980431064090374e-11,1.3335242840428964e-12,-7.359809433351888e-12,17.960181989992016
0,3,1,49,256,1.0,size,restricted,4.7742206200137165,15.615093862176492,-1.6670031205523467e-11,4.57531353276156e-11,-1.0465894317574365e-11,6.372819431206394e-11,3.458820913532743e-11,-3.29212005355333e-11,1.4379488412583946e-11,1.0949746563246225e-11,-2.046313165562208e-11,-5.904651260674298e-10,3.681060271938299e-11,-4.384906134189842,2.146511973839977e-10,1.6400231173302527e-11,-4.07976732570034e-11,4.725115683304964e-12,8.03400415636404e-11,1.5845821149120114e-11,1.3073560762329636e-11
0,4,1,49,256,1.0,size,restricted,4.298441971264392,1.495546857534963e-11,6.324610467737806e-10,-2.303712542799585e-11,-5.103501877387818e-10,16.9944272139142,6.3247688439110626e-12,1.9756531562720956e-10,3.864526614974389e-11,-1.0468892018304117,-1.245263025776366e-10,1.1866404034387357e-09,8.530554965448541e-11,2.1327292016189962e-10,-1.154763108967224e-10,-4.219909491039136e-11,-1.0738675507342964e-10,-1.9567163832756095e-11,-1.9586835790679389,-1.8531297045007914e-11,-3.1566485878450095e-11
0,0,2,15,256,1.0,size,restricted,5.453023790710231,-5.174923765338824,-1.5666538336196583e-10,0.8423556443747157,7.52181024560019e-11,-2.0688777648262375,-1.4893278316345937e-11,-1.188715801335449e-10,0.45731507490011714,-0.9639280869656357,-5.253763267168121e-10,0.014791566016483482,-0.4455927771854732,-0.6735692856362795,7.4365806942523145,1.369429119463702e-10,-1.475895297167658e-10,-2.1018686007806297e-10,0.858660568355485,-1.0634047687413954,-1.4938203736939271e-10
0,1,2,15,256,1.0,size,restricted,5.49096688485719,3.632801374739374e-11,-1.261366726917741e-10,-2.2183473737356707e-11,2.8551080713730115,-2.0533272062045693,3.2848615403466454e-12,-0.31086672990546865,-0.20807025550962005,2.0243602977663687e-08,0.8674460968227743,-1.8376915599925278e-10,8.879535176152853,-4.8256436363749415,9.903721467464244e-11,-2.386500496971981e-10,-2.798217448453046e-06,-1.0865774259194053e-10,1.9597388940318392e-10,6.275105740513343e-09,8.608480846678664e-11
0,2,2,15,256,1.0,size,restricted,5.393893653473358,1.556337492239581e-10,1.0721608507865702e-09,3.730562071646675e-11,-1.6287719917604935,-0.9623246110880758,-0.16632673594845854,-2.302730612979051e-10,1.8593816585308597e-10,-6.814495208502336,2.3104822338920208e-10,6.924474099126449e-10,2.466458760309626,-6.48152598741192,-1.64671309380218e-10,-1.1730707518808066,5.006149245389109e-10,2.0614749598565752e-09,2.053276929378708e-10,0.3070259452000098,-1.4556858126945116e-11
0,3,2,15,256,1.0,size,restricted,6.056145360810971,-3.0189780238266316e-11,-1.642495231345795e-11,7.879991100284452,4.542319725537141,7.331896055187858e-12,-2.2775003159735364e-11,3.367899849658858e-11,2.1067148372421418e-12,2.0388485540659906e-11,6.949630504270581e-11,0.6445060019165115,7.518758325539777e-12,-5.66588288257954e-11,-3.499546925720364e-12,-4.214100897974389e-11,-6.552976472014953,-4.3063085659156424e-11,-1.152589434727118e-11,0.38020669916937855,-1.0537891584271126e-11
0,4,2,15,256,1.0,size,restricted,5.454918279214481,-5.802457131164636e-12,6.651402674713053e-12,2.1680032011982692e-11,4.208795996227201e-13,-7.036061133072147e-11,5.656482059881753,-6.443251175053189e-12,-9.398262144592919e-12,3.3680047686328997e-13,-3.221555515021153,-3.1317788031992704,3.9414236182704754e-12,0.7192276461909853,7.270955975276455,2.1295855691594422e-11,-2.893964487588417e-11,5.269228611302416e-12,-1.7842051057921207e-12,-6.341496601855427e-13,1.277608895999266e-11
0,0,0,192,256,inf,equal,unrestricted,1.6772841287112048,-5.317697984597028e-10,-1.1320622103628858e-09,-1.146141633987462e-09,-1.6882223667675227e-09,-1.864512049675634e-10,-5.876994090204023e-09,7.49297617910662e-10,3.0401590533552613e-10,-1.9240173440229746e-09,2.467120524916031e-09,-7.64749933000616e-10,7.438619674826822e-10,6.55971407922973e-09,3.9989592434182027e-10,-19.999999923361493,-1.3994419440520257e-09,-1.2617141878116391e-09,-1.1773220233851268e-09,-3.766406128922323e-09,-1.3819052336780562e-09
0,1,0,192,256,inf,equal,unrestricted,1.7471356513505507,3.3443226085783674e-09,-5.988912593624292e-09,-5.608630088348828e-09,-6.782416058049019e-10,1.6009452264599844e-09,19.999999815340875,2.8955043550009536e-08,3.5098125324017605e-09,6.431065552345534e-09,3.3553980764122356e-09,3.536370916117243e-10,-8.031770658798726e-10,-3.884864926976022e-09,8.332813259416864e-10,-1.3331664024364468e-09,-2.821304087713898e-09,-1.1072054508125734e-09,-6.957161576473224e-09,6.450393630185294e-10,1.2989173547186542e-09
0,2,0,192,256,inf,equal,unrestricted,1.908966856239413,-2.971364450501213e-09,1.1656129039088084e-09,-1.5625616098937015e-09,-2.4671215035413255e-10,-1.5960077555142635e-09,-4.181965373365647e-10,-3.697075262614264e-10,-3.923168962070904e-09,-4.868387265326448e-09,-5.063970985791407e-09,19.999999929965792,9.751699980153696e-10,1.2284175789224166e-10,1.9897484384890165e-11,6.669430610255055e-10,-7.043695820747175e-10,5.293399276033975e-10,-5.860877436754966e-12,1.1782819762883772e-09,5.7318488567424e-10
0,3,0,192,256,inf,equal,unrestricted,2.574077817715595,-7.204268537991866e-11,-3.760890455066968e-10,-4.4655536607358297e-10,1.6038587579635222e-10,-3.061389222243138e-10,4.7268124150623e-10,-2.4906632494708305e-10,8.95583603827675e-11,2.0129046026169256e-11,1.8352428585651527e-09,-1.8612508936171027e-10,19.99999995452903,-3.63081867485574e-11,-3.893657187952811e-10,-2.7913103271778285e-10,-5.343720296147341e-10,1.6041830504625446e-10,-3.665970103185802e-10,5.287309618509508e-10,-5.257041003891965e-10
0,4,0,192,256,inf,equal,unrestricted,1.3628503737837472,-3.585171973597917e-09,1.678730560456448e-09,-5.7308842350151365e-09,4.1236077164555726e-10,2.0498000434671e-10,-8.817129736109265e-11,2.3017308312846136e-11,-1.90014578039151e-09,5.746558636446082e-10,1.0403454131035482e-09,7.613769879195451e-10,-2.78115022049459e-10,3.100443691083044e-09,-9.285764980734762e-10,1.2423082676117495e-10,2.978132826345177e-11,-8.67664843642095e-10,-1.1089218225838527e-09,3.699344590682311e-09,19.999999942931623
0,0,1,49,256,inf,equal,unrestricted,3.0492176415365333,1.3573785582334375e-11,-4.829068585718478e-10,-19.999999986732924,9.371475546919123e-11,4.4271189578033696e-11,4.033907123403688e-10,4.572910556977586e-10,-4.35223137071377e-11,-1.1496822037031026e-10,5.3989418368059965e-11,-1.8554316468067015e-10,-1.1910458969747305e-09,4.661424884951176e-10,-1.5328773512651346e-10,7.225195479001478e-11,5.4625105471162867e-11,-5.34942155260119e-12,-2.828431113798453e-09,1.40317751447495e-09,1.6287991607873128e-11
0,1,1,49,256,inf,equal,unrestricted,3.5844094513430207,1.1586172244218233e-10,19.999999968161855,9.813547754846544e-09,-4.080735735865505e-09,4.997950134612097e-11,-5.436469386081504e-11,8.078879685051724e-10,-1.8163120936835895e-10,1.0587713510328939e-09,9.440890950397377e-12,-4.339331172128995e-11,-3.833577041021653e-10,2.543253630293192e-10,-5.6371401211771675e-11,-7.848268243040833e-11,-1.2965832321809627e-10,-3.28259356338812e-10,-1.8584593423432475e-09,-2.0612949235238908e-09,-2.3603294231897937e-10
0,2,1,49,256,inf,equal,unrestricted,3.557054060902846,-3.881571857250461e-09,-3.1073478386124666e-11,-7.494583230915339e-11,2.339195578381063e-10,1.977010227266422e-10,-1.023374654232815e-10,-8.002516988199408e-10,-1.5289309951258326e-10,-9.22334852231577e-11,3.159832298072428e-10,-2.1182730750932595e-10,3.5332402295289204e-10,-2.0704331771907823e-10,5.671942470094446e-09,1.1618198517213963e-10,4.132450912786697e-11,-1.9773434986608242e-10,2.0626329901735608e-11,-1.1898228531836073e-10,19.999999981688845
0,3,1,49,256,inf,equal,unrestricted,5.095241663181501,19.99999995632543,-2.033594437792015e-10,4.866190018226776e-10,8.933111346170224e-11,6.931238778159092e-10,2.464415062706111e-10,-5.037362836260093e-10,1.499061082738627e-10,4.268502055310645e-10,-4.5714851115735275e-10,-3.144875071538231e-09,2.4966532084260755e-10,-8.224991360857064e-09,1.679609049568101e-09,3.9658664511824657e-10,-3.9415950632597417e-10,-7.412091065577157e-12,4.83852142405552e-10,3.047877560225864e-11,-5.94820723618315e-11
0,4,1,49,256,inf,equal,unrestricted,4.686096602823334,1.5057823266148827e-11,6.402249695764476e-10,-4.246974157167391e-10,-6.392244739868517e-10,19.999999978185773,-1.1494116535568146e-10,5.312111510841748e-10,8.616091507962905e-11,-1.279142094152004e-09,-1.1832333594609913e-09,6.905658427056041e-10,2.33791784093084e-10,3.905135439438601e-10,-5.422015885677178e-10,-1.3925975344180673e-10,-5.354532526536956e-10,-1.5876086590767886e-10,-1.6325356134425997e-09,-1.617728250437174e-10,-3.941565199541885e-10
0,0,2,15,256,inf,equal,unrestricted,7.838807959962009,-9.087642392838982e-11,-7.237944512079968e-12,1.0436894269570464e-11,1.5182625905063098e-11,-3.3491121927897064e-11,-1.4459053366323197e-11,-6.588927833696245e-12,-1.5602402340812694e-12,-2.8657455221075805e-11,-1.490579792112157e-11,1.0733592802654592e-12,-3.953024329325855e-11,-4.2483884076532306e-11,19.999999998047226,9.518429340160877e-12,-8.904160947457432e-12,-1.9404165931633803e-11,1.7083279231257346e-11,-4.433132769029654e-11,-1.67874531528136e-11
0,1,2,15,256,inf,equal,unrestricted,6.852467845701083,1.3540199680635335e-11,-2.008473583782265e-11,-1.7296782397469624e-11,7.926180354596359e-11,-8.287304379760716e-11,-3.2425234977251946e-11,-3.023990876369632e-11,-1.1191540038172514e-10,6.094753393502742e-11,2.0163873759496272e-11,-5.899625923060815e-11,19.999999991575542,-3.0606548626190593e-09,8.403624405240402e-12,-2.098566691262187e-11,-1.645035097020403e-11,-1.9749202316530537e-11,1.4147762251465373e-11,2.3284397103692736e-11,1.892817198770206e-12
0,2,2,15,256,inf,equal,unrestricted,7.000500269586101,-1.2214885866545898e-12,1.0007201882811964e-11,-9.291838448937373e-12,-2.439401452620921e-12,-1.837518453718011e-12,5.687376409188848e-11,9.497644533146231e-13,-7.319724690645068e-12,-5.157680317144752e-08,-3.81890215371974e-12,3.976538724620279e-12,4.6131654497232685e-12,-19.999999940935908,-6.37680028270244e-12,4.128637087887926e-11,6.161011290345785e-12,8.828968764076403e-12,4.4213278533102396e-12,6.411727520411622e-12,-9.847531600768057e-12
0,3,2,15,256,inf,equal,unrestricted,6.701633795115503,-1.7922882280904207e-12,-1.826644463571269e-12,19.99999998774814,8.102268069350803e-10,9.42628472715825e-13,1.6172333289718911e-12,5.585778479117443e-13,-1.3378687762601217e-12,1.5671274635341266e-12,-6.721295293619925e-13,-8.980601509523527e-12,-9.809408507513346e-13,5.218613045693181e-12,-1.038254748526871e-12,2.006339840049797e-13,-7.0441135355869625e-09,3.127957309422536e-12,-1.9028447168955868e-12,-8.120795459319848e-12,-1.4357221631976078e-12
0,4,2,15,256,inf,equal,unrestricted,5.940899784061979,6.62909742839475e-12,-6.343198129492745e-12,5.4429492399819065e-12,-2.091295095119975e-12,-1.6523124260891685e-10,2.2276105633697605e-09,6.703425571095815e-12,-2.849936312254573e-12,-6.268772587160289e-13,-2.521537701517872e-09,-2.6921177390555035e-09,-3.6286024718573013e-12,1.6281704111335875e-10,19.999999989484387,4.3630653529624047e-11,-5.5034292797181155e-11,-5.908734074126659e-12,3.5178394058162833e-12,2.4782821759263662e-12,-6.5339315160557714e-12
0,0,0,192,256,inf,equal,restricted,1.0108800330746426,3.1226752395714645e-12,-2.6284250578474877,-0.6705846112736982,-0.8336879366447826,-0.17364404664575867,-2.0195319252525534,-2.701755981027451e-11,0.8855768117093639,-1.3619433048104663,1.6447185024207187,-3.22392925478402e-10,4.1042259813842074e-10,1.8326388909920044,5.722449844458613e-10,-5.161664684101974,-6.258327032166011e-11,-1.6904074654457337,5.209716574861123e-11,-1.097176757727357,-7.586041823238428e-10
0,1,0,192,256,inf,equal,restricted,0.6833580593782781,2.4474219471604894,-3.4341696549201157,-0.16331301244746663,-1.4119836668704637,-0.5281786029006833,1.4740022700278486,1.5816469780573748,1.6802285199488145,0.003423769281348592,0.6728907545957639,-0.4053578317272312,0.5086079331854662,-1.1341176698620827,1.936370115981772e-10,-0.49671199058420556,-3.0841940479259694e-09,-0.8912811331828091,7.468944902492622e-10,1.7469106240048797,1.4197536202601266
0,2,0,192,256,inf,equal,restricted,0.5355317352864287,-0.746026986222463,-0.870532141019697,-0.6106463364440465,-1.2351666135087702,-1.5243700080870615,-0.9328141542929292,-1.119097668727395,1.2003647084178328,-0.5475143295743047,-0.28002755521968165,3.5418469968033053,-0.34562438106252175,-0.06132071695374331,0.9084777937365435,-0.4490864464189257,-0.640491129119925,0.18817350728288768,-0.04910540548296752,1.7404496284745004,1.1390785499989589
0,3,0,192,256,inf,equal,restricted,0.8826301490444678,-0.15160482371395814,-0.9020259114716597,-0.456732978641118,3.0542084808989963e-10,-1.5058469866127855,0.6088231738231439,-0.638002816421524,2.610101030780384,-8.044749189917416e-11,3.269694026742645,-2.645975430119546e-09,2.778997115649913,1.0663050790380905e-09,0.16237059803331558,-2.673116062087473,-0.853794388673543,-0.6988496210131356,-0.18293246129832108,0.9966923897416853,-1.5104155993399977
0,4,0,192,256,inf,equal,restricted,0.36959004768998716,-0.8373448091795649,-0.3742733637162088,-0.7413746476883916,-0.403447213044717,-0.7011253134542202,-0.20904216028294234,-1.1646298641057558,1.6511766747988788,-0.20184170243084806,1.3035490198501567,1.1003671518832439,0.4603111716059205,1.8465359736313194,0.494927313656529,-1.809550984840787,-0.12598129007361494,-1.1904813278885154,-0.028571572489345207,2.682285694929516,2.1248647922130792
0,0,1,49,256,inf,equal,restricted,1.3353413655837973,0.08814060191163825,-0.6586821671260681,-0.8452235098662604,-0.4556996504201348,0.6628026545895119,1.7630821187312284,0.9454330547796614,-0.1549066961185274,-0.21730001481081213,1.1357014821042766,-0.09933507852374658,-1.1828901826509775,2.1808780112308557,0.5041370731578602,0.27281268789785745,0.02072247926901205,-0.1051629117055041,-1.7148198235392815,2.3137971568698057,0.6125847480753086
0,1,1,49,256,inf,equal,restricted,1.388297450989283,-0.13664934310250698,3.3227751066703797,1.9798708360769077,-1.8325873122824003,1.7418239735829268,1.5719247277517872,1.5232493077858333,0.11091808029128174,1.4481812482651073,0.9291672221601991,0.4657609274461988,0.7497551274685436,1.7388316562814714,-0.05872783507527209,-0.3886757268915365,0.004527076151227666,-0.6084987465158839,-0.7853984813825375,-0.03802420177633956,-0.16484041387607698
0,2,1,49,256,inf,equal,restricted,1.67028307204016,-1.8778453094709975,-0.5115188555251866,0.9072272196807443,-0.5858569565303867,1.2464576286846554,0.4113918525383187,-1.2514747499081431,1.0790248605764394,-0.033150620035556085,2.317486687424154,0.3157575031252859,1.4488798083722274,0.06657388713626611,2.7942252619228563,-0.3223442038686894,-0.5495745863182095,-0.9248210900757411,-0.6940493093592003,0.19305892153471907,2.469280662026912
0,3,1,49,256,inf,equal,restricted,1.7622871088854233,3.5811919807292463,0.03557294787256823,1.311385040191582,-0.051884467201168,0.8800678653793711,1.3824420404826963,0.050714474674914245,1.102086826391932,0.12494738043828604,0.36681467078263885,-0.8744808867889399,1.2134464606084165,-1.5137206284399383,1.2547521553055319,-0.44444402814425576,-1.5660255920906465,0.546083097824926,2.183088997228978,0.2396631812678282,0.7367547686909328
0,4,1,49,256,inf,equal,restricted,1.6427419129565761,-0.3909916520133146,1.439118433857802,0.13932337946537823,-1.0189736704806585,3.579397279809286,0.9222342292075237,1.0495687666795812,1.0257060137442804,-0.6305340337491213,-0.06579559314734588,1.0473252481063404,1.622188520581844,0.6571536823086523,-0.23544816841067834,-1.0138571566128165,-0.9965257323606335,-0.9140165890835005,-2.007048173026878,-0.4953762195728107,-0.7205626979874978
0,0,2,15,256,inf,equal,restricted,3.0365511496305797,-2.0482424135524724,-0.45993247753944977,1.7249576861864655,0.5872404194641513,-1.4392438962532248,0.1879993633900111,-0.6683278441981028,1.209007835446715,-1.4627576626106527,-0.40867427102183057,1.0874552350452693,0.4147683393066107,-0.449383904771027,3.2373568805951263,1.0541500902940848,-0.6010010181001326,-0.6212725820538877,1.526663536614476,-0.6483085092559392,0.1632560279500381
0,1,2,15,256,inf,equal,restricted,3.285281177012019,0.3159135970954465,-0.24214555206190985,-0.10195062067015341,1.5614044115548809,-1.804998507221137,0.5568101711249274,-1.0490133696237423,-0.6093657685303436,0.29456949002375454,1.5170230679543004,-6.042811978257463e-10,4.465720653774322,-1.6149822335606574,0.6668004167655652,-0.5627310631649843,-0.9885121935949083,-0.5339528667289658,0.736270718917505,1.9054528025641477,0.47238248124077714
0,2,2,15,256,inf,equal,restricted,3.157611404452425,0.43318921209206035,1.6162867985263338,1.907540115038665e-10,-1.1118124143121701,-0.6037549013909088,-3.0277091827136886e-09,-0.46191924741765905,1.0894528868196662,-3.688002969653234,0.34566091378390656,0.8943139015014127,2.906012686055618,-2.797591996544014,-1.354442208927301e-10,-0.38519585509377535,0.6428182305786315,0.8531918948752424,1.088019118516587,1.0266417974878799,0.056135169303648584
0,3,2,15,256,inf,equal,restricted,3.895213095302447,-0.361040901627882,-0.155180439095158,3.6218579696986835,2.456429737725422,8.457813904465896e-11,-0.090089592625497,0.17015989965008202,1.0982500316541683,5.293024085850334e-11,1.7565254945153308,2.4439250616486428,0.49943557221279367,-0.34890930417738486,0.6951749948531206,-0.2375442727316403,-2.4791344983658314,-0.05315416413475892,-1.0167251299379133e-10,2.993863598813841,-0.5393244621654328
0,4,2,15,256,inf,equal,restricted,4.2199187646602345,-7.077920300667446e-10,1.5676137072577485e-10,1.845553280645499,-2.65228636330563e-11,-1.447149225221026,3.4244456772738228,-6.808155412021498e-11,-3.003079526257933e-11,-0.6119212843846279,-2.0996698408470924,-1.2630962373725694,0.3956143469274228,2.3917251595374633,3.332077895238654,0.6203243491512058,-0.07015882133114308,0.7517429199032711,8.123386942358251e-11,1.041466741078807e-09,1.746520958936222
0,0,0,384,512,1.0,size,unrestricted,0.9410784076364997,-1.534180517181591e-10,-2.0107956223404322e-10,-2.8876766007053727e-11,-1.4347642123830727e-10,-6.277102174844471e-11,-1.20705902070602e-10,5.342055419092606e-11,1.4382228205231085e-11,-1.4955580215684897e-10,-3.969966107044331e-11,-2.2997762735767893e-11,4.899425569788403e-11,3.1070432348809456e-08,-4.4586749953144454e-11,-2.218844728249705e-10,-2.852779029374101e-10,-2.6588965053354415e-11,-4.291765214721715e-10,-4.2825423652247114e-10,-19.99999996276608
0,1,0,384,512,1.0,size,unrestricted,1.584507869640589,2.047275735036398e-09,-3.804580914878778e-09,-7.920509237659865e-09,-7.388739157427767e-10,1.0614885433072217e-09,1.365949742321239e-09,6.471684424302379e-10,4.775015928345348e-10,1.7628631566155486e-09,2.937662671136595e-11,-7.012530066817786e-10,5.124577535156865e-10,-5.469753749849484e-10,-2.401043784402435e-10,6.35825013966954e-10,-6.165888612385348e-10,1.4837467692172463e-10,-19.999999933107286,3.3483985826587137e-10,-2.6666854359085916e-10
0,2,0,384,512,1.0,size,unrestricted,1.11333585072261,-8.479043541985551e-11,1.1764676937867513e-10,-6.665551460976919e-11,-2.593515352279732e-11,-3.858951106920388e-10,-8.778554020433439e-11,-4.174193570068778e-12,-1.4425507124334824e-10,-9.522177267325374e-11,-19.999999996366352,1.051657017581373e-10,2.6389590306243596e-11,-3.6836772234460247e-10,2.4655401348918024e-11,1.0351254928814487e-10,-5.29880612769636e-12,-7.585806288405229e-12,-5.885178954876127e-11,-1.9664280978759827e-11,-5.062528847447339e-11
0,3,0,384,512,1.0,size,unrestricted,2.0144052814836004,1.3810144481274064e-12,-4.1617892034305377e-10,2.2921258703955058e-10,1.5822219667788807e-11,-2.9476532385507064e-10,1.7514108906705067e-10,-2.993002203086991e-10,1.8329911952241193e-10,-3.473269510310881e-10,1.4011498323589416e-10,1.0834213474869827e-11,19.999999957492516,-3.2380569873934197e-10,2.6628538589278213e-11,3.521118505293987e-10,-3.813436913416633e-11,2.4675477093605676e-10,-4.074970461273223e-11,3.8900976488340576e-10,-1.5529155341901713e-10
0,4,0,384,512,1.0,size,unrestricted,1.0868290648684529,-1.3341473596804924e-09,4.703010754103148e-10,-7.1524386197997534e-09,4.689977076358802e-10,-2.51625880865025e-11,-9.708628400035672e-11,-2.496317002416952e-11,-1.861939768930688e-09,-4.571687974467644e-10,3.900213021443448e-10,5.035415575254917e-10,6.522587098439275e-09,19.99999991357606,7.438967205953787e-10,6.92932078117192e-11,2.8462219026798215e-10,-2.5829053519334845e-09,-5.576249806114065e-10,2.3112121106632367e-09,6.299212663455124e-09
0,0,1,100,512,1.0,size,unrestricted,2.4423369482996957,-8.225159933160745e-10,-1.9907250121979447e-09,-2.4284913449255606e-09,5.00343928010342e-09,4.4349109210033295e-09,6.988104699081549e-09,1.6583938228515064e-09,-19.9999997530309,-2.415553406486847e-08,5.1476439868364205e-09,-3.6243183878761956e-10,-1.0748726280903337e-08,9.56998476974954e-10,-5.520801005762593e-09,-4.232684910701354e-09,2.367929946338718e-09,7.298746250563628e-09,-2.5062570711090376e-08,-1.3847069538372228e-09,-1.5681228208988224e-09
0,1,1,100,512,1.0,size,unrestricted,2.0471378123086375,1.2916746017626486e-10,6.906335404119185e-11,19.99999999258128,-7.789808186798317e-10,1.5547304434136897e-10,1.9371807427168818e-11,6.721302058731954e-11,2.3566009706700777e-10,8.983685643202942e-11,-2.5760424007718302e-11,-1.928611709058082e-10,-5.944241593382771e-10,1.1891227757831775e-11,1.9144848001156558e-10,-2.120226025581379e-11,8.169406242627062e-12,-1.1589081786462548e-10,-1.7132362451900298e-10,-4.686003215688983e-10,-1.1490525046611702e-10
0,2,1,100,512,1.0,size,unrestricted,2.8548375649829114,-5.351198551624083e-09,-6.682291364879602e-10,-8.741992168301504e-10,3.409759811141552e-10,9.283321707499835e-10,1.451999350871635e-10,-4.991923065051777e-10,5.539810808531904e-10,-2.098567136968866e-09,4.849992713006342e-10,1.4392355250804062e-10,1.1504775249982139e-09,-1.2979238506391296e-09,19.99999993462071,4.827946265878371e-10,1.5124738588005038e-09,1.193076525260159e-10,9.558956884348705e-10,-6.0878518817992915e-09,4.241824482088851e-09
0,3,1,100,512,1.0,size,unrestricted,2.4166328557306755,2.194814243330161e-08,-1.0991697961297085e-09,3.218764563911047e-09,1.0832471730419517e-09,3.512270977031019e-10,-2.522657004076896e-09,-2.05584270471212e-10,-9.31841295431193e-10,2.0564130081648796e-10,-2.452442745641861e-09,-8.205086897348596e-09,3.0441507443848378e-09,-9.745848059828074e-09,19.999999866892065,1.2500736075072016e-09,2.0113648663992203e-09,9.964595711872362e-10,2.5848261170123206e-09,-9.526486361109175e-10,3.881998411577538e-10
0,4,1,100,512,1.0,size,unrestricted,2.322494139449044,-1.958705637952974e-10,7.816170266972467e-10,-19.999999962252332,-1.4363678610557218e-09,-1.3092995040679028e-10,4.2111354830989997e-10,1.534079658141001e-09,1.536575088998114e-09,-2.7088650590583667e-10,-4.0391013367978524e-10,-2.3830648659530087e-10,1.4580391038254977e-09,-4.5657188090304327e-10,1.0854091141189267e-09,2.4347917329108716e-10,-3.733676377740842e-10,-7.617857928551776e-10,-3.728141670535496e-09,5.306578275109676e-09,7.84845248502778e-10
0,0,2,28,512,1.0,size,unrestricted,3.534309227679414,-19.999999992123392,3.578631098464439e-11,-3.3393934615703155e-11,1.7355486021497297e-11,3.4696299229850496e-11,-5.185055027186948e-12,-1.1759776184293986e-11,4.826344745927294e-09,-3.7502946274643694e-11,3.260141330888122e-12,8.541827677569168e-11,-1.0107361952870909e-10,-1.1056346035101883e-11,1.0371812432884584e-10,-9.685916388668768e-11,2.551798772338914e-12,-1.0596310729757835e-10,2.038369442837097e-10,-3.948340149616166e-10,-9.502381108207208e-11
0,1,2,28,512,1.0,size,unrestricted,3.4584514795305052,-1.2681059230226625e-10,-3.230272814251696e-11,-5.776818778550188e-10,1.4746827776034542e-10,-19.999999992691084,2.2589847244174536e-11,2.537697164047213e-11,-3.8371659257286846e-11,1.249390146850314e-10,2.7626697278803465e-10,-5.2128872128912085e-11,3.072755708604829e-11,-1.1809310924824766e-09,3.701668843697424e-11,-1.0461623519187639e-09,1.8374589442945912e-11,1.7231900059304895e-11,2.3185338146736467e-11,-2.2321736248125204e-11,-1.1924944680033828e-11
0,2,2,28,512,1.0,size,unrestricted,2.88033925319046,4.493971518918752e-10,-1.4976849665669138e-09,2.800577776836698e-10,-8.048073201723227e-10,-1.1584745487738252e-06,-19.99999878260101,1.207939539864946e-09,-4.836411063190175e-10,-1.0590310351347598e-08,6.32155678866406e-10,1.7068053412583445e-10,6.040216957267976e-10,-1.4747827874032317e-09,-4.889607258039859e-10,-1.208950583391196e-09,1.839615778588523e-10,6.593884859452542e-10,6.556998370733103e-10,-6.214607593186048e-10,5.300669492826807e-10
0,3,2,28,512,1.0,size,unrestricted,6.227579157023176,1.3286722471106216e-10,-5.801074718379364e-10,19.999999952889905,2.8971281404281208e-08,-4.1448789106863783e-10,-2.0063761916430707e-10,3.1059021792151614e-10,-4.220251705811624e-10,-3.607849653683291e-10,2.8660277547827674e-10,3.320568005912725e-10,-1.1715492151705855e-10,-1.5038475547189014e-09,5.330221199007135e-10,-1.2281328647033444e-11,-4.4320078281275254e-10,3.4314127438584674e-10,-8.779881447261401e-10,2.4776316069962817e-10,2.0206169563401285e-10
0,4,2,28,512,1.0,size,unrestricted,5.842585313732018,-9.568474268034413e-11,-1.9436469827355607e-10,4.536917539476029e-10,3.6857333700309163e-11,-19.999999926162378,3.307391587171359e-10,1.2274342735203186e-10,-5.486487646825687e-10,-1.6709076354768807e-10,-4.4123835576219485e-10,-1.0413799475610155e-09,-1.6280787028927044e-10,5.563072844710388e-10,5.020460307520175e-09,4.56880804307444e-11,-5.012019925098448e-11,3.655874159252928e-08,-1.8144984421529833e-10,-2.808545368665369e-10,1.3365206152845238e-08
0,0,0,384,512,1.0,size,restricted,0.9404023901077391,-3.862757434049174e-12,-6.8555997580782804e-12,-1.0713383705036393e-13,-3.3516265219723525e-12,-5.031492127633978e-13,-2.254471277949504e-12,3.5304646447594367e-13,3.9139153536091695e-14,-3.650545884951256e-12,-1.9036044119653277e-13,-7.418345591042361e-14,2.888177106738411e-13,1.7117991967046007,-2.431505067589374e-13,-8.795885953382666e-11,-1.4028416155441704e-11,-8.905476343515489e-14,-4.20257446589337e-11,-4.868984021304419e-11,-18.288200802358325
0,1,0,384,512,1.0,size,restricted,1.5595099507637318,-1.5232800155212027e-11,-5.061007737827025e-10,-2.062376042015586,6.057677964895639e-11,-6.542300447420784e-11,-5.465332793029911e-11,-5.405452889768787e-11,-4.861423157220713e-11,-3.754317752110814e-11,-4.853441824897067e-12,5.4365195310774484e-11,-4.946841399462335e-11,4.3733016731380984e-11,2.0047308872215147e-11,-5.5233212056684425e-11,5.25105977826708e-11,-1.4209506963109911e-11,-17.937623949619162,-3.585341776321849e-11,2.045661365550832e-11
0,2,0,384,512,1.0,size,restricted,1.1081098876008657,-2.125494503818173e-12,1.691853506563675e-11,3.0214825365920816e-12,5.605179004598728e-12,-4.740093957453063e-10,-2.907069997263718e-12,6.704895356997935e-13,-2.5209561526286483e-11,-6.275631105606581e-12,-18.831669744638482,1.2286307929862965e-11,-5.67695657883449e-12,-1.1683302517188456,-5.536106084742267e-12,1.1925067050246306e-11,1.4433471248546548e-12,1.7164905913515985e-12,4.608302890832839e-12,4.3869545355192665e-12,5.774131231423859e-12
0,3,0,384,512,1.0,size,restricted,2.0144052844046896,-5.507330763680362e-12,-6.141747384546138e-10,-1.0450634049000344e-11,8.310300366412896e-12,-1.532278718163585e-09,1.295886120568408e-10,-3.471005871777692e-10,2.075108808554515e-09,-7.038505330376e-10,2.0903207217852412e-11,-6.400372368392223e-12,19.99999998545183,-6.584630950059959e-11,1.6301911102180144e-11,2.0172304141496235e-09,-4.954932361144219e-13,3.979415772573282e-12,8.236023867493231e-12,3.3140396711421026e-10,8.395765382027252e-12
0,4,0,384,512,1.0,size,restricted,1.0868258119909993,-6.172181019871594e-05,6.878488243332407e-05,2.077116334215818e-05,0.0002836093165114914,0.00016795760073798441,0.0003653077753765586,0.0003700983616871984,0.00038494093467840136,0.00012028894645250389,2.539936395820733e-05,0.00011843333323382664,0.0003430543104598164,20.000048318855846,-5.246986248793982e-05,-0.00011234549855146694,-9.060843093176766e-05,0.00021526548869791297,0.0003738797550019556,0.0003017486064518328,-0.0002519082707816484
0,0,1,100,512,1.0,size,restricted,2.014437407886075,3.9380763914302886e-12,-3.2384888222680523e-11,-1.678060486444626e-11,4.693026917412147e-11,1.635010158365968e-10,2.5946633432826522,3.097099483375989e-11,-6.550047585336608,-4.614122967831804,0.18085935330841577,2.26404335925569e-12,-0.7252367112572974,1.2090198499989161e-11,-1.1391560103066301e-10,-3.4244097422038653e-11,2.0853541108006918e-11,0.7374480942931197,-4.597621943612279,-7.726194938439826e-12,-4.342504992948274e-12
0,1,1,100,512,1.0,size,restricted,1.9034258230862153,1.1220136754550239e-11,3.5774430914005216e-12,8.82217512660369,-6.182847161136659,1.0964918746259429e-11,2.0183656466524787e-12,5.221088566327507e-12,4.804203848051589e-11,5.78613601501199e-12,-9.548986371036098e-13,-1.1865453632245382e-11,-1.2338515561923966,1.463341159258788e-12,2.1490682240004155e-11,-4.441482973138489e-13,2.565702545558675e-13,-7.865969812568497e-12,-1.2265267651575437e-11,-3.761126155778031,-5.71019254107711e-12
0,2,1,100,512,1.0,size,restricted,2.405595608327265,-3.5416522079931796,-2.1448060844393077e-11,-2.2445936413110962e-11,3.164958991368575e-12,4.467679330441035e-11,1.4694418509410366e-11,-9.838918736743508e-12,3.7941632601289296e-11,-9.635706735235293e-11,1.5060324301954606e-11,1.3606236286559563e-11,2.3516780570285094e-10,-2.828981613259723e-11,11.000883930700995,2.242551670380065e-11,6.932124953680177e-11,8.315682993296067e-12,4.6485097402384225e-11,-1.3653582251240242,4.0921056347126825
0,3,1,100,512,1.0,size,restricted,2.1567549130009294,7.613248976039195,-7.826518670645844e-12,1.9268280423918273e-10,5.0111350483851205e-12,5.0555053152902824e-12,-9.79091335927792e-12,4.234611378908808e-12,-2.696427960140508e-12,2.02301720411587e-12,-1.956547225592771e-11,-1.1562534132124882e-09,0.4258444669614181,-2.0712799259729398,9.889626629124905,1.2570229341511256e-11,1.460169824188551e-11,9.771087805827247e-12,1.2508518830224409e-10,-6.704385690537299e-13,6.595573940906971e-12
0,4,1,100,512,1.0,size,restricted,1.777042605562408,-2.7292403697898224e-12,2.592117208834424e-11,-9.246514792015779,-2.8845375881264143e-09,-1.063481611896697e-12,1.7318302232567035e-11,7.844163091027545e-10,2.533105284967804,-4.962321008822389e-12,-5.972786653230401e-12,-2.291458816191299e-12,1.4853301491383228,-6.489374881590339e-12,1.2768006631118154e-10,7.459663907546718e-12,-7.2490621375567615e-12,-1.5281059444134104e-11,-1.737836672089763,4.9972130976316835,3.543710514007816e-11
0,0,2,28,512,1.0,size,restricted,3.1588539408637364,-3.794938747235028,8.179954158690066e-12,-4.414004457308787e-12,2.2346243806767076e-12,5.962062840108843e-12,4.647342249009856e-13,-5.327949628174849e-13,5.683886236755824,-4.408955084406453e-12,9.042996572665246e-13,0.9679068864151507,-1.2485868334558987e-11,-4.927894060632121e-13,2.4365974261003203,-2.9452457080464436e-11,3.2421560982406577e-13,-1.1262094805954757,2.783122323641475,-1.74843654302476,-1.458902356071775
0,1,2,28,512,1.0,size,restricted,2.348363425181802,-1.2538403935536098,-6.199461302810389e-11,-1.7467753331439981,1.4227699297951621,-3.6305826836094877,0.7603240291494824,2.0613185342127125e-09,-4.9770670659224055e-12,1.6608179657433813,2.0652074444125486,-2.922492899902098e-11,1.7198008590976082,-2.4838551285699113,0.6671609814111121,-2.1860716770728983,1.9652574652511724e-11,7.952261728175278e-11,0.4027935718804349,-7.958371748998247e-12,-2.7703947273755385e-12
0,2,2,28,512,1.0,size,restricted,2.1787342629244857,3.1613687978927265,-2.3765608570908383,2.588892391925666e-11,-0.8548962208737081,-3.4448795389724824,-2.1132766012605377,1.6511090766075829,-2.1678099236080976e-12,-3.4656368782777944,0.028556095877448992,9.104927036125832e-12,0.7620864371893376,-0.9318833919336701,-8.440538059981158e-12,-0.004256732088699778,3.3640454291614283e-13,3.874501968906329e-11,0.7433193300193055,-1.0885128754897641e-11,0.4621700417062558
0,3,2,28,512,1.0,size,restricted,3.742298602633603,2.5768013483606807e-10,-0.48861067673266395,5.998892435795945,3.7324140656969065,-1.5843327380155002e-10,-1.1333538216415738e-11,1.5108388145302682,-1.4299452311926087e-11,-4.677086468771806e-11,0.8490728903691573,1.1649038567060856,3.891125606260357e-12,-1.1283808021113024,1.7657271671302353,1.115328530326226e-11,-1.1747478822380704,0.8048773633194714,-0.06818278107496108,1.3133512634484126,7.041084236944431e-11
0,4,2,28,512,1.0,size,restricted,3.9275785651790214,-1.1758523506567847e-11,-1.1874650754358203e-10,0.9118905306188977,-1.3115171564724998e-11,-4.33819575613739,1.7001727389091434,6.276229666784708e-10,-3.5622395438722414e-11,-3.3400650482472495e-11,-0.5552157569162565,-0.020119155931716908,2.483327827824332e-11,1.3973814451870332,3.424176586972664,2.3666618693553567e-10,-1.3786061334258521e-11,3.8416279877001123,-2.3972162929455702e-11,-5.02156732513903e-11,3.811220039846135
0,0,0,384,512,inf,equal,unrestricted,0.9410784076364997,-1.534180517181591e-10,-2.0107956223404322e-10,-2.8876766007053727e-11,-1.4347642123830727e-10,-6.277102174844471e-11,-1.20705902070602e-10,5.342055419092606e-11,1.4382228205231085e-11,-1.4955580215684897e-10,-3.969966107044331e-11,-2.2997762735767893e-11,4.899425569788403e-11,3.1070432348809456e-08,-4.4586749953144454e-11,-2.218844728249705e-10,-2.852779029374101e-10,-2.6588965053354415e-11,-4.291765214721715e-10,-4.2825423652247114e-10,-19.99999996276608
0,1,0,384,512,inf,equal,unrestricted,1.584507869640589,2.047275735036398e-09,-3.804580914878778e-09,-7.920509237659865e-09,-7.388739157427767e-10,1.0614885433072217e-09,1.365949742321239e-09,6.471684424302379e-10,4.775015928345348e-10,1.7628631566155486e-09,2.937662671136595e-11,-7.012530066817786e-10,5.124577535156865e-10,-5.469753749849484e-10,-2.401043784402435e-10,6.35825013966954e-10,-6.165888612385348e-10,1.4837467692172463e-10,-19.999999933107286,3.3483985826587137e-10,-2.6666854359085916e-10
0,2,0,384,512,inf,equal,unrestricted,1.11333585072261,-8.479043541985551e-11,1.1764676937867513e-10,-6.665551460976919e-11,-2.593515352279732e-11,-3.858951106920388e-10,-8.778554020433439e-11,-4.174193570068778e-12,-1.4425507124334824e-10,-9.522177267325374e-11,-19.999999996366352,1.051657017581373e-10,2.6389590306243596e-11,-3.6836772234460247e-10,2.4655401348918024e-11,1.0351254928814487e-10,-5.29880612769636e-12,-7.585806288405229e-12,-5.885178954876127e-11,-1.9664280978759827e-11,-5.062528847447339e-11
0,3,0,384,512,inf,equal,unrestricted,2.0144052814836004,1.3810144481274064e-12,-4.1617892034305377e-10,2.2921258703955058e-10,1.5822219667788807e-11,-2.9476532385507064e-10,1.7514108906705067e-10,-2.993002203086991e-10,1.8329911952241193e-10,-3.473269510310881e-10,1.4011498323589416e-10,1.0834213474869827e-11,19.999999957492516,-3.2380569873934197e-10,2.6628538589278213e-11,3.521118505293987e-10,-3.813436913416633e-11,2.4675477093605676e-10,-4.074970461273223e-11,3.8900976488340576e-10,-1.5529155341901713e-10
0,4,0,384,512,inf,equal,unrestricted,1.0868290648684529,-1.3341473596804924e-09,4.703010754103148e-10,-7.1524386197997534e-09,4.689977076358802e-10,-2.51625880865025e-11,-9.708628400035672e-11,-2.496317002416952e-11,-1.861939768930688e-09,-4.571687974467644e-10,3.900213021443448e-10,5.035415575254917e-10,6.522587098439275e-09,19.99999991357606,7.438967205953787e-10,6.92932078117192e-11,2.8462219026798215e-10,-2.5829053519334845e-09,-5.576249806114065e-10,2.3112121106632367e-09,6.299212663455124e-09
0,0,1,100,512,inf,equal,unrestricted,2.4423369482996957,-8.225159933160745e-10,-1.9907250121979447e-09,-2.4284913449255606e-09,5.00343928010342e-09,4.4349109210033295e-09,6.988104699081549e-09,1.6583938228515064e-09,-19.9999997530309,-2.415553406486847e-08,5.1476439868364205e-09,-3.6243183878761956e-10,-1.0748726280903337e-08,9.56998476974954e-10,-5.520801005762593e-09,-4.232684910701354e-09,2.367929946338718e-09,7.298746250563628e-09,-2.5062570711090376e-08,-1.3847069538372228e-09,-1.5681228208988224e-09
0,1,1,100,512,inf,equal,unrestricted,2.0471378123086375,1.2916746017626486e-10,6.906335404119185e-11,19.99999999258128,-7.789808186798317e-10,1.5547304434136897e-10,1.9371807427168818e-11,6.721302058731954e-11,2.3566009706700777e-10,8.983685643202942e-11,-2.5760424007718302e-11,-1.928611709058082e-10,-5.944241593382771e-10,1.1891227757831775e-11,1.9144848001156558e-10,-2.120226025581379e-11,8.169406242627062e-12,-1.1589081786462548e-10,-1.7132362451900298e-10,-4.686003215688983e-10,-1.1490525046611702e-10
0,2,1,100,512,inf,equal,unrestricted,2.8548375649829114,-5.351198551624083e-09,-6.682291364879602e-10,-8.741992168301504e-10,3.409759811141552e-10,9.283321707499835e-10,1.451999350871635e-10,-4.991923065051777e-10,5.539810808531904e-10,-2.098567136968866e-09,4.849992713006342e-10,1.4392355250804062e-10,1.1504775249982139e-09,-1.2979238506391296e-09,19.99999993462071,4.827946265878371e-10,1.5124738588005038e-09,1.193076525260159e-10,9.558956884348705e-10,-6.0878518817992915e-09,4.241824482088851e-09
0,3,1,100,512,inf,equal,unrestricted,2.4166328557306755,2.194814243330161e-08,-1.0991697961297085e-09,3.218764563911047e-09,1.0832471730419517e-09,3.512270977031019e-10,-2.522657004076896e-09,-2.05584270471212e-10,-9.31841295431193e-10,2.0564130081648796e-10,-2.452442745641861e-09,-8.205086897348596e-09,3.0441507443848378e-09,-9.745848059828074e-09,19.999999866892065,1.2500736075072016e-09,2.0113648663992203e-09,9.964595711872362e-10,2.5848261170123206e-09,-9.526486361109175e-10,3.881998411577538e-10
0,4,1,100,512,inf,equal,unrestricted,2.322494139449044,-1.958705637952974e-10,7.816170266972467e-10,-19.999999962252332,-1.4363678610557218e-09,-1.3092995040679028e-10,4.2111354830989997e-10,1.534079658141001e-09,1.536575088998114e-09,-2.7088650590583667e-10,-4.0391013367978524e-10,-2.3830648659530087e-10,1.4580391038254977e-09,-4.5657188090304327e-10,1.0854091141189267e-09,2.4347917329108716e-10,-3.733676377740842e-10,-7.617857928551776e-10,-3.728141670535496e-09,5.306578275109676e-09,7.84845248502778e-10
0,0,2,28,512,inf,equal,unrestricted,3.534309227679414,-19.999999992123392,3.578631098464439e-11,-3.3393934615703155e-11,1.7355486021497297e-11,3.4696299229850496e-11,-5.185055027186948e-12,-1.1759776184293986e-11,4.826344745927294e-09,-3.7502946274643694e-11,3.260141330888122e-12,8.541827677569168e-11,-1.0107361952870909e-10,-1.1056346035101883e-11,1.0371812432884584e-10,-9.685916388668768e-11,2.551798772338914e-12,-1.0596310729757835e-10,2.038369442837097e-10,-3.948340149616166e-10,-9.502381108207208e-11
0,1,2,28,512,inf,equal,unrestricted,3.4584514795305052,-1.2681059230226625e-10,-3.230272814251696e-11,-5.776818778550188e-10,1.4746827776034542e-10,-19.999999992691084,2.2589847244174536e-11,2.537697164047213e-11,-3.8371659257286846e-11,1.249390146850314e-10,2.7626697278803465e-10,-5.2128872128912085e-11,3.072755708604829e-11,-1.1809310924824766e-09,3.701668843697424e-11,-1.0461623519187639e-09,1.8374589442945912e-11,1.7231900059304895e-11,2.3185338146736467e-11,-2.2321736248125204e-11,-1.1924944680033828e-11
0,2,2,28,512,inf,equal,unrestricted,2.88033925319046,4.493971518918752e-10,-1.4976849665669138e-09,2.800577776836698e-10,-8.048073201723227e-10,-1.1584745487738252e-06,-19.99999878260101,1.207939539864946e-09,-4.836411063190175e-10,-1.0590310351347598e-08,6.32155678866406e-10,1.7068053412583445e-10,6.040216957267976e-10,-1.4747827874032317e-09,-4.889607258039859e-10,-1.208950583391196e-09,1.839615778588523e-10,6.593884859452542e-10,6.556998370733103e-10,-6.214607593186048e-10,5.300669492826807e-10
0,3,2,28,512,inf,equal,unrestricted,6.227579157023176,1.3286722471106216e-10,-5.801074718379364e-10,19.999999952889905,2.8971281404281208e-08,-4.1448789106863783e-10,-2.0063761916430707e-10,3.1059021792151614e-10,-4.220251705811624e-10,-3.607849653683291e-10,2.8660277547827674e-10,3.320568005912725e-10,-1.1715492151705855e-10,-1.5038475547189014e-09,5.330221199007135e-10,-1.2281328647033444e-11,-4.4320078281275254e-10,3.4314127438584674e-10,-8.779881447261401e-10,2.4776316069962817e-10,2.0206169563401285e-10
0,4,2,28,512,inf,equal,unrestricted,5.842585313732018,-9.568474268034413e-11,-1.9436469827355607e-10,4.536917539476029e-10,3.6857333700309163e-11,-19.999999926162378,3.307391587171359e-10,1.2274342735203186e-10,-5.486487646825687e-10,-1.6709076354768807e-10,-4.4123835576219485e-10,-1.0413799475610155e-09,-1.6280787028927044e-10,5.563072844710388e-10,5.020460307520175e-09,4.56880804307444e-11,-5.012019925098448e-11,3.655874159252928e-08,-1.8144984421529833e-10,-2.808545368665369e-10,1.3365206152845238e-08
0,0,0,384,512,inf,equal,restricted,0.24160189624169734,-0.0248342823675397,-1.0266626431684518,0.19145016235552012,-0.755110019303152,-1.3263384341069844,-0.07112180277697525,0.7556565776966283,0.5146898704712312,-0.3380231423962793,0.07991137577939754,-0.504838553323961,1.084973713942077,0.9417032534938025,0.10652843091258304,-0.7780478081064495,0.040834361830339304,-0.6440321625471602,-1.0231124985666564,0.012748460897016827,-0.6704706933431644
0,1,0,384,512,inf,equal,restricted,0.4671708558747278,1.7875226428026627,-1.1744648679127936,-0.8645321964686283,-0.9189539492261242,0.12818500540141528,0.9006420187553937,0.8208167436013779,0.5388075215916032,0.01347584014536,-0.05087036719151096,-0.5541483501411729,0.6237982802395006,-1.0043680056051523,0.5694967876486257,1.0095344846761418,0.5136404720050137,-0.42756561360457834,-1.135315782265128,1.4398974328318528,0.24208722669124802
0,2,0,384,512,inf,equal,restricted,0.283673819024216,0.27176813513753506,1.1478773428854527,-0.02897090493259532,-0.76100437744905,-1.0656021766294397,0.34193821436854377,0.9031289949880882,0.178462909213541,-0.1470444938472492,-0.5079143056670326,0.8834317644964983,0.3372283697332862,-1.3485356907717527,0.6941341253724412,1.1300715397924155,0.5808928695189787,-0.6711335275386742,-0.9331038156611224,1.1257261046379474,-0.8559752027941111
0,3,0,384,512,inf,equal,restricted,0.45267880357290763,0.47798815718385385,-0.0018961714353564643,0.8269296375127702,0.1863386951172582,-1.4616912327947729,1.428127470765802,0.627667242686786,1.8347857140908947,-0.2870088833601275,0.8425727397052439,0.05231618429370922,2.3072523945407712,-0.44327831289347225,0.7875445495547955,1.1267153302894815,0.6586893721696856,-0.4398337562954001,-0.8705133502271099,2.0399177073845736,-0.722177909650668
0,4,0,384,512,inf,equal,restricted,0.28206346862896,0.1018266347938265,0.4720705783784425,-0.37752763175459264,-0.3335392948605472,-0.32650403129896055,0.8073713355871927,0.6354169049887108,0.2532238439656882,-0.06987693544820579,0.541491033545205,0.25780767591775394,1.6546527256873433,1.1699432261217235,1.1511152694846343,-0.17363150726787951,0.8364883996622018,-1.6641478844166564,-0.5850180054589008,1.7086706080677323,0.37424339656830763
0,0,1,100,512,inf,equal,restricted,0.8138163671463498,0.8257302084650254,-0.25576893805266804,0.015940292473035467,0.4490228538940742,1.5849027768141406,2.072673938303245,1.0942527750943396,-1.1079119862353792,-1.3081283790865788,1.6973479001175782,0.7001538862163543,-0.10369060935085885,0.9476218217741464,-0.46900810948458566,0.1837244204951217,0.4913929308401613,1.2964274877470756,-0.8173346069005605,-0.1899051826712908,0.2764360710384669
0,1,1,100,512,inf,equal,restricted,0.9340051447619453,1.0050554322549834,0.6155792938700942,2.269085256721488,-1.8654908365797649,1.5943115038062117,1.1906337688826212,1.289050394703173,2.038250691539927,0.8315940974238669,0.5142261862017292,-0.09238749535890609,-0.2108127710669033,1.2132487737806177,1.5805809425890311,0.4135455355692382,0.19248605510267175,-0.4729324039355748,-0.1634999645587469,-0.888344209699111,-0.5357948651600943
0,2,1,100,512,inf,equal,restricted,1.0918828037158332,-1.5626477446089924,-0.2169532237169688,0.9788601571528533,-0.11414832148338579,1.4220122339220023,1.1716646536729662,0.833606780694506,1.7729901095685416,-0.20624957467644747,1.8964962803191026,0.36781037467888256,2.521795903890849,-0.2723245074479356,3.3376708138707527,0.5951174594513964,0.7063950378623319,-0.07202361872231204,0.14686236443782788,-0.7110453304449919,1.0177939893563372
0,3,1,100,512,inf,equal,restricted,1.0091145806409072,2.443857395945252,-0.03616477164107784,1.6432209549229349,0.2302058235800194,1.0052152271783845,0.6296688404977647,1.7984168426873186,0.5473569548226492,1.1146616414753492,0.052040282773664605,-0.5752476451461809,2.272871322409038,-0.6282569308107667,3.0733575844390084,0.27914686422092716,0.42052006184169066,1.042964752549754,1.7457512416624035,0.24978864950094257,0.211286205777566
0,4,1,100,512,inf,equal,restricted,0.9831522448077317,-6.421001796261883e-11,1.1390072925323442,-1.698955388357568,-1.3038239937858878,0.05695169455660133,1.0824984994429379,1.4943734585562982,2.307359807442602,0.1177818265415967,0.27481024411546606,0.39253581662173875,2.0227488483049116,0.39984737174501644,2.4017050127329735,0.8412297906331171,-0.3430512390669881,-0.6669267244693835,-1.1988636459997055,2.1126651205313025,0.14486422282496778
0,0,2,28,512,inf,equal,restricted,1.8490878564865503,-1.4140797311324826,0.6461465011622191,-0.8134290506003001,0.34977767937373083,0.22276481106040003,0.33626255046808806,0.8988384994232381,2.6510428355044158,0.1460372104610284,-0.26849587950836834,1.414696710239057,-0.6076620719874108,-0.8309107660476553,2.1388420635061975,0.39033578075943814,0.9806432019351893,-1.4088714052123528,1.9035202230692014,-0.28086683532029544,-0.19666835837881697
0,1,2,28,512,inf,equal,restricted,1.6840691664740013,-1.054994268079059,-0.33151344959569773,-1.27751137634857,1.3024174531395896,-2.0958952915881066,1.5365096204168835,0.931143496842211,0.5437659321507531,1.1602696991998656,1.4562435059850103,-3.355552220379067e-10,2.259367398972491,-1.1369020116631636,1.308723409169745,-0.9956026621006885,0.6312950612751688,0.7800485709300792,1.0778546575894026,0.057094694290057715,0.06284743860601426
0,2,2,28,512,inf,equal,restricted,1.6248453805570655,2.386160165729547,-1.593341033059022,0.70706282416021,-0.935096744687877,-2.0074449275327115,-0.6700962377454391,1.4847897692988083,0.20830380710275995,-2.102306403826901,0.7794583387182995,0.6743059226111656,1.614310495400735,-0.8541425259518867,-1.3161129521623074e-11,-0.09385091081002314,-3.2353130740443407e-10,0.7429231504619453,1.5797398533542555,-0.22292138056921587,1.3437455069898243
0,3,2,28,512,inf,equal,restricted,2.7072876803323536,1.0374150649495852,-0.6954877505411549,3.312514335166507,1.9016421220870925,-0.4699876005928092,0.027111689999749642,1.3334457887074627,1.171549171217042e-10,-0.4184083337853852,0.9254218610181937,1.5375463623352852,0.5313997973206004,-0.8013668072972518,1.8194882147153129,0.4992506130258268,-1.092814486528846,1.1124912272522862,-0.17024969890700276,1.4473825725614924,0.8665756718378004
0,4,2,28,512,inf,equal,restricted,2.9000416804684375,0.022247515028930884,-0.44866190826369273,0.89001379999598,-0.39263085723198554,-2.561156721056614,1.9535182920503393,0.760990012703174,0.0942905965653849,-0.18440263457729805,-0.7612459803660052,-0.356524256208477,0.9998932681988066,1.6505820330626961,2.6000282992579344,1.027095780215678,3.9160837717615243e-11,2.5043661260800185,-1.7380826612830837e-10,-0.11499438351099728,2.6773575335227693
0,0,0,768,1024,1.0,size,unrestricted,1.1116210481175537,-1.3829830572611375e-10,-2.7451520745819657e-10,-3.767226446079198e-10,-3.194769218551907e-10,7.611550209338725e-11,-2.351862795335619e-10,1.1385420066841071e-10,3.1519196236417837e-10,-1.1277739876271484e-10,2.80416049090929e-10,3.2994027263948987e-10,-4.12523738687027e-10,3.6784432906786283e-10,3.692587265768245e-10,-4.396813908214643e-10,-4.0132526745852026e-10,-2.084194362181166e-10,-19.99999996082603,-2.925629672510435e-10,-3.37119168897374e-10
0,1,0,768,1024,1.0,size,unrestricted,0.6549082906420015,2.1899196348670567e-10,-1.1184420254989489e-10,-4.949458087357796e-10,-1.0682266370391597e-11,1.7595675482297434e-11,5.990069801800389e-11,6.710539151217158e-11,4.402839012870017e-11,6.926713013444166e-10,-1.3053230245700376e-11,-9.245076578087307e-12,5.329251434423708e-12,1.0942762646438646e-10,2.2930015272029038e-10,19.99999999483771,-1.1617053363068218e-10,1.1477888869819353e-10,-2.2157358084028384e-10,2.7380156218110702e-11,-6.684428530325569e-11
0,2,0,768,1024,1.0,size,unrestricted,0.9928433738894489,-1.017884176490124e-09,1.2556016170301611e-09,-3.352990375090451e-11,-7.014507606704836e-10,1.5029185775138472e-10,1.9018043564325782e-11,-6.241838844101438e-09,-4.179402476713184e-09,-7.771267101137061e-10,-1.284979330329714e-09,1.4689529314972444e-10,-2.759492369318214e-10,-1.1645445038909103e-09,3.5770384268113223e-08,19.99999984446205,1.4431319259435147e-10,-2.0256170350094611e-10,-1.4789439406263487e-10,1.5147899896880889e-09,-2.51846650773311e-09
0,3,0,768,1024,1.0,size,unrestricted,1.5184206061472167,-4.79532742658977e-11,-2.2207366855155425e-10,1.485400847475768e-10,-8.168506903684081e-11,1.0977696173435577e-10,1.4360575043881964e-11,-1.2887023132073877e-10,2.2239184588715138e-10,-2.2271029409857349e-10,-1.723531672576708e-11,-7.108416360772923e-11,19.999999962183836,-7.117665813650633e-12,2.1923877064499665e-10,1.5522691066892403e-10,2.2642419531188708e-10,2.2238827744733972e-10,-2.1611809209051712e-10,1.6825425993204074e-10,-1.9914364466718603e-10
0,4,0,768,1024,1.0,size,unrestricted,0.9206960633431943,1.417343814037316e-10,1.4124840876505481e-10,-8.242863288934066e-09,2.1580640543891563e-09,-3.0133147552556443e-09,-2.189964965983486e-09,-2.1822762266810784e-09,-9.833107950512954e-10,-3.428332516678791e-10,2.2185181973619607e-09,-1.3121773875858532e-09,19.999999731239672,8.25726218955014e-08,-5.432018699046895e-09,7.419797648063404e-10,-1.375488317434018e-09,-3.029463873474936e-09,-1.0035021773064699e-09,3.536313130557609e-09,6.252799426716843e-09
0,0,1,202,1024,1.0,size,unrestricted,1.5348567118498195,1.1896622394955017e-11,-1.1354893687879128e-10,3.5211776057942514e-11,2.8078913955316186e-10,5.142832487903386e-11,1.1732129883348058e-10,-5.6503413664068025e-11,-2.1216917014440666e-10,-2.5278953535137472e-08,1.0619085819113336e-10,-3.040880415511029e-11,-2.8462017402205197e-10,-3.8078100849791615e-11,-1.738270826298395e-10,-5.700339978836331e-11,6.726777497251104e-11,2.1527899078762006e-10,-19.999999969782483,-8.83395215780169e-11,8.161231749961103e-11
0,1,1,202,1024,1.0,size,unrestricted,1.522256497124086,3.1991402618135808e-09,3.218739782700121e-08,19.999999756023076,-2.1115817251184355e-10,4.111309042349823e-09,6.227583249210539e-10,-7.408235108379705e-10,8.540790746279969e-09,5.392991759300185e-09,2.2657606911216476e-09,-7.380154452361735e-09,4.227017764261422e-09,-4.3362962575780754e-09,1.1416729854415623e-09,-4.226460959220756e-09,-6.36232016273801e-09,-2.6587418871554047e-09,-1.3472202317579163e-08,-1.0204378823570429e-08,-8.996214910945381e-10
0,2,1,202,1024,1.0,size,unrestricted,2.638918320308731,-5.613099984549974e-10,-6.831931062512578e-10,-5.091281361523125e-10,1.3136936668473964e-10,1.5350746609698894e-09,-4.86750301499479e-10,-1.0353243441260518e-09,2.3467365309162704e-10,-5.890444100374395e-11,1.394559338218087e-10,-7.78028295167031e-11,1.4894112141465421e-10,-2.906301424008863e-10,19.999999954469615,-3.175972264242401e-10,2.5349214329961963e-10,-1.5905974375136926e-10,4.237801014004997e-10,-1.3055653748351361e-09,6.510055536040131e-10
0,3,1,202,1024,1.0,size,unrestricted,1.5224490503950237,2.1162967290510645e-09,-2.065899923107553e-09,9.621722451690604e-10,-8.132549345909224e-11,1.6374428831516815e-09,-2.0143726073663444e-09,-4.229217107035501e-10,-5.541777720652762e-10,2.7713474650887082e-09,-4.5714540192130285e-10,-3.672001527928778e-09,9.852513641330467e-10,-4.192195273345164e-09,19.999999940300967,-4.3859107226965564e-11,8.795052167781974e-10,1.4261464597494924e-10,-1.0499651608259918e-10,9.86732929275319e-10,-7.191013823227264e-11
0,4,1,202,1024,1.0,size,unrestricted,1.6586950134478873,-6.407202225810576e-11,-1.237860082446644e-10,-19.999999983438556,-2.457846818014873e-09,6.020497140352343e-11,2.092413661324421e-10,-1.1363530505776513e-10,3.957284056482036e-10,-1.1182481123328644e-10,-3.758776740647464e-10,-8.08515146505292e-11,-5.3894183263286204e-11,4.921163834994573e-11,5.287599343085058e-12,-3.0453602609013006e-11,-4.0662477153371615e-10,-8.870414362606476e-11,-4.035638222101413e-09,5.647484077103118e-10,5.82802249471092e-11
0,0,2,54,1024,1.0,size,unrestricted,3.2659996314968005,-5.395636542823931e-10,1.2018624644839503e-09,-1.8164018330170665e-11,1.845841124973671e-11,3.4608537669310756e-11,4.158988572027176e-10,8.063223834614319e-10,1.8043134794955701e-09,-3.959471352028932e-11,-2.8432323340686363e-10,1.4763955867905434e-10,-1.2389348432767333e-09,1.0627528973516491e-10,-9.905186744108785e-10,-8.715573172989759e-10,9.370902260109836e-10,-19.99999997529202,1.943883756381511e-09,-2.761993179613456e-09,-5.206974828721228e-10
0,1,2,54,1024,1.0,size,unrestricted,2.999819416172821,-3.0673210053990925e-10,-2.476574237310008e-10,-6.917426647513478e-11,19.999999991400998,-6.464680573584275e-11,3.2156680222879145e-10,-2.7708115290536758e-11,-7.38173476281261e-11,-3.561603119701e-11,1.353923617587468e-10,-1.2972493773029728e-10,-3.908760883243233e-11,-1.8016863402295497e-10,-4.0698928464228404e-11,-9.737354544628e-10,6.77664175733899e-10,6.314788248550624e-12,5.365684249094207e-10,4.5053182342176545e-10,-1.116392905339741e-10
0,2,2,54,1024,1.0,size,unrestricted,2.946341609870701,-3.0473753461941503e-10,-1.289711913045226e-09,-6.307571564021272e-09,-5.20920098070973e-10,-8.025047004177463e-09,-1.2617140857528186e-09,7.264357551977083e-10,-5.905444771007975e-10,-2.9301900764999463e-09,2.2696955954362067e-09,-5.2662988265400345e-09,-4.2827871349128594e-09,-19.99999991382238,8.478907319086547e-09,-3.950945543751018e-09,-1.2268720857174342e-10,3.0910040846669825e-09,2.3039466805494048e-10,-9.05207864444292e-10,2.897238256695613e-10
0,3,2,54,1024,1.0,size,unrestricted,3.876538413768889,9.065226180430606e-10,-1.9281638587368124e-09,6.3480017106171665e-09,4.735899443929995e-09,-1.7687713879427336e-09,-4.913601261892175e-10,-6.746228060090156e-10,-2.630657520924383e-10,-4.741214935804784e-09,8.786107578904887e-11,7.04488198274066e-10,2.8057532539621533e-11,-2.2531585905701957e-09,3.482486240540789e-09,-1.2853366633283542e-09,-1.0082424987250755e-08,19.999999909773134,-9.72502623515047e-10,8.82730557006352e-09,-2.6338884884628845e-10
0,4,2,54,1024,1.0,size,unrestricted,2.7307521200841482,1.0202828770275222e-11,-7.513045942118097e-12,-1.1420255249128634e-10,1.0995935413023097e-10,-19.99999994488904,-6.396758715259028e-11,-1.1501640484681755e-12,-1.0346027068384204e-10,1.9345873298158905e-11,-2.9070753928931464e-11,5.47581900907329e-11,1.0300312493791476e-10,4.691497764359748e-10,2.310129062762345e-08,-5.96900000315787e-11,9.406571771639814e-11,4.994201441284962e-10,9.847106090842898e-11,1.5685860331655214e-11,-8.207371760466765e-12
0,0,0,768,1024,1.0,size,restricted,0.9091273650926123,-2.948502704091264e-12,-3.046522713834203e-11,-1.151372672418365e-10,-2.2728172023094e-10,1.4205949064639444e-12,-7.059388775407624e-12,8.300108372246897e-12,7.410660835139294e-09,-7.708930456114803e-13,2.3989779762009776e-10,6.722768886418603e-09,-2.205184008579908e-10,2.3222793652795213,1.9918716578069136,-1.6775790760134075,-8.482252018180954e-10,-1.3968919021315812e-11,-14.008269882750465,-1.7852902519122054e-11,-1.8887429210759863e-11
0,1,0,768,1024,1.0,size,restricted,0.6477325109108639,-8.265668936365042e-12,1.1829683894109981e-11,-4.068002828728709,2.1256026128009165e-12,-3.2767165915289902e-12,-9.52275682256799e-12,-9.99010791700512e-12,-7.754262964048318e-12,6.814786565712663e-10,2.1780649050372748e-12,1.4830843635772863e-12,-1.2693048788390842e-12,-1.1853344079521392e-11,-7.1675876333397525e-12,15.931997169628259,1.18529183365665e-11,-1.1896950137981621e-11,9.149251086291263e-12,-5.151663019896267e-12,9.486128768716506e-12
0,2,0,768,1024,1.0,size,restricted,0.9861624226876881,2.7363511744164954e-11,-3.364148671345453e-11,1.5452001451587206e-13,1.9876051658281345e-11,-4.177700645899044e-12,-1.557651073096548e-12,4.299677822607667e-11,5.655030669606013e-11,2.1117382070971642e-11,3.362763731108992e-11,-4.821431889355025e-12,7.1348970732894335e-12,3.085131072812214e-11,2.900378258030726,17.099621738539412,-4.49113614488242e-12,5.2907204277461356e-12,3.4888052961070567e-12,-4.0095668174208e-11,5.47718099839792e-11
0,3,0,768,1024,1.0,size,restricted,1.4570128354380163,-5.74223698011765e-12,6.870102087274555e-11,-1.0233288937492758e-10,5.1948826636642744e-11,-6.03296904977074e-11,-7.589342779008278e-11,4.571691747431011e-11,1.2203843378493413,8.395434868727808e-11,-3.67320107436324e-11,1.6419283889843573e-11,18.779615644911,-5.108106654759549e-11,2.8330374671076514e-09,-1.0094625187845383e-10,1.595729238241029e-09,6.262279417188921e-10,9.985759001070604e-11,-1.0410057159512464e-10,-3.637116523828955e-10
0,4,0,768,1024,1.0,size,restricted,0.9194839661027657,-1.6625865584811518e-12,-1.5386868603012806e-12,3.797509849870976e-11,-2.0847840822405995e-11,2.7204432678338266e-11,2.079858094035795e-11,2.0856782600227384e-11,9.745210899352351e-12,3.407367893290545e-12,-2.1534411610798225e-11,1.318126357405122e-11,18.705642929621522,1.2943570681699306,3.70062161275729e-11,-7.697743259333732e-12,1.3860525730153393e-11,2.7284383016447836e-11,1.0114060138330675e-11,-3.037050222902229e-11,-3.829350135145531e-11
0,0,1,202,1024,1.0,size,restricted,1.263242498877049,4.937774441508493e-12,-4.9327254956141796e-11,1.14372121389643e-11,3.5212964857037754,1.121585174322136e-11,1.3934676351283595,-5.560417807917239e-12,-0.8601452367733537,-4.052106834229,0.544913748980871,-1.9618443502615035e-12,-2.3647340177942584,-5.147253055778692e-12,-0.5748063990634416,-7.306638947243791e-12,2.0552621427232512e-11,2.4194506492961656,-3.9169155977313217,-1.9421320488093574e-11,0.35216339500477234
0,1,1,202,1024,1.0,size,restricted,1.2476804328740105,6.171654337754733e-11,6.375081320218178,6.955421094173642,-6.867103536044981e-13,6.849670113312938e-11,9.305912969064073e-12,5.491545280560566e-13,3.3274652656887986,1.1008524088917713,4.691877365615007e-11,-2.2669238980968463e-10,0.2506057840841358,-1.684587803861289e-11,9.73866139028061e-12,-2.5704173144588193e-11,-0.3642121797731419,-1.4265576889739662e-11,-1.3327919994957342,-0.2935699467638529,4.163344404631261e-13
0,2,1,202,1024,1.0,size,restricted,1.7837903585963075,-1.368405381702786e-10,-0.08366789167942057,-6.264870689373421e-11,5.270256825282098e-12,4.531485855137027,-7.078971717884058e-12,-0.72411510437478,3.0927226997546147e-10,3.2489270927497473e-12,4.272300762601306e-11,1.558680277107634e-11,0.13154189902774407,-9.658905729395444e-13,8.027234613108442,-1.0397745584876327e-11,2.136609591964756e-11,-1.0694092359768303e-13,0.9781573199131011,-1.9631754830440453,3.5606218312714857
0,3,1,202,1024,1.0,size,restricted,1.0945401558189043,2.457581139577469,-0.19788711185050067,1.7782313541386826e-10,-1.1248320621618818e-12,0.8695883144978535,-6.167430276628709e-11,-3.567993131512355e-13,-2.6081282774378062e-12,3.431339078656966,-2.776994932576237e-12,-1.3127693313149325,0.9631808606664047,-2.0699894594375334,8.297488123452787,3.595279309263676e-14,1.6369222672273896e-11,3.4315864681413196e-12,1.1676150098967224e-12,0.4001765801751312,2.2119915113837624e-12
0,4,1,202,1024,1.0,size,restricted,1.40920237996161,-2.288611709768675e-12,-8.874173274239605e-12,-4.2978656378409426,-5.007628609885497,5.820713503855733e-12,0.5700143453967004,-3.710862091437636e-12,2.9179429576736777,-3.883278977820753e-12,-0.03513918774901496,-1.867435575102202e-12,7.153438052687909e-13,8.54291195921994e-12,3.950132893068413e-12,9.791196589036764e-13,-0.47859498775162906,-1.1163151150712072e-11,-3.8591877927038283,2.833626480719964,2.2949010190931108e-11
0,0,2,54,1024,1.0,size,restricted,1.729353359345768,-0.010507501070859094,1.9282654731451003,1.540476613718377e-11,-1.2214354696644208e-12,1.2955606899363302e-11,2.063510078469754,2.0251174520766075,3.0339535503300525,1.1311470253614272e-12,-4.2991734701943604e-11,0.8652156945690873,-0.022339053381219203,0.36633963111812795,-0.5410876293697192,-0.6894399763340865,1.447024739356086,-3.6202767030808594,2.359348050622431,-1.0275744666601048,-1.303990827526121e-10
0,1,2,54,1024,1.0,size,restricted,2.016275075694633,-0.18328283732747674,-0.5760476166617066,1.3963038106511384e-12,2.7647336665230595,-0.1932609881622374,3.1115070849254147,0.3395096345245928,0.17330659044273017,0.12502672278826368,1.5413191949601532,1.1063274461825337e-10,0.7399636653445059,-0.4599155877980396,1.3856376071346508e-10,-1.7945411520364705,2.1011487929040285,0.4830004045743721,3.272430356243004,2.1410057039731836,3.7704308581395146e-11
0,2,2,54,1024,1.0,size,restricted,1.6133115807861957,0.5926787964606106,-0.7696273796258466,-1.2129206116986855,-0.6087433585782106,-1.5199529050927547,0.06654251244725783,1.3864875792349531,0.14392798254428005,-0.8833757474600012,1.8782450032235323,-0.7265874788298335,-0.6554054036961587,-1.867795019238343,2.328821142234917,-1.0876021077774152,-0.0489325975666436,2.0135813288513043,1.0867614224408748,-0.112688305707073,0.984712817298204
0,3,2,54,1024,1.0,size,restricted,2.3399702236585194,1.2671881402455496,-0.4176329650829903,2.6051227063940057,1.6877801265406922,-0.9257198649869018,9.025658505885547e-10,1.477344026834542e-11,1.0814302572666405e-11,-0.6081212034254606,0.43425143231496943,1.1038352822219173,0.253201821439226,-0.5996783284462234,2.1350871019334945,-7.901139754145545e-11,-1.7142353253418154,3.212492916578423,1.970310059062121e-11,2.6779896343042244,0.35766314944096705
0,4,2,54,1024,1.0,size,restricted,1.6986652246978746,-0.021794030577561595,-0.6323389914580011,2.3830664879109316e-13,1.5053012742374734e-11,-3.4184568798107944,-2.239710027553415e-12,1.315045518266548,1.505509434380131e-12,1.5493320152322163,2.7415036208208594e-12,-1.215193362007979e-09,0.7758665126255556,2.5653120076808977,3.40043763422024,1.7140283724830239,1.4072048440406137e-11,2.2656808425069808,7.055028319277552e-11,-7.587673489220929e-11,2.3417071936809584
0,0,0,768,1024,inf,equal,unrestricted,1.1116210481175537,-1.3829830572611375e-10,-2.7451520745819657e-10,-3.767226446079198e-10,-3.194769218551907e-10,7.611550209338725e-11,-2.351862795335619e-10,1.1385420066841071e-10,3.1519196236417837e-10,-1.1277739876271484e-10,2.80416049090929e-10,3.2994027263948987e-10,-4.12523738687027e-10,3.6784432906786283e-10,3.692587265768245e-10,-4.396813908214643e-10,-4.0132526745852026e-10,-2.084194362181166e-10,-19.99999996082603,-2.925629672510435e-10,-3.37119168897374e-10
0,1,0,768,1024,inf,equal,unrestricted,0.6549082906420015,2.1899196348670567e-10,-1.1184420254989489e-10,-4.949458087357796e-10,-1.0682266370391597e-11,1.7595675482297434e-11,5.990069801800389e-11,6.710539151217158e-11,4.402839012870017e-11,6.926713013444166e-10,-1.3053230245700376e-11,-9.245076578087307e-12,5.329251434423708e-12,1.0942762646438646e-10,2.2930015272029038e-10,19.99999999483771,-1.1617053363068218e-10,1.1477888869819353e-10,-2.2157358084028384e-10,2.7380156218110702e-11,-6.684428530325569e-11
0,2,0,768,1024,inf,equal,unrestricted,0.9928433738894489,-1.017884176490124e-09,1.2556016170301611e-09,-3.352990375090451e-11,-7.014507606704836e-10,1.5029185775138472e-10,1.9018043564325782e-11,-6.241838844101438e-09,-4.179402476713184e-09,-7.771267101137061e-10,-1.284979330329714e-09,1.4689529314972444e-10,-2.759492369318214e-10,-1.1645445038909103e-09,3.5770384268113223e-08,19.99999984446205,1.4431319259435147e-10,-2.0256170350094611e-10,-1.4789439406263487e-10,1.5147899896880889e-09,-2.51846650773311e-09
0,3,0,768,1024,inf,equal,unrestricted,1.5184206061472167,-4.79532742658977e-11,-2.2207366855155425e-10,1.485400847475768e-10,-8.168506903684081e-11,1.0977696173435577e-10,1.4360575043881964e-11,-1.2887023132073877e-10,2.2239184588715138e-10,-2.2271029409857349e-10,-1.723531672576708e-11,-7.108416360772923e-11,19.999999962183836,-7.117665813650633e-12,2.1923877064499665e-10,1.5522691066892403e-10,2.2642419531188708e-10,2.2238827744733972e-10,-2.1611809209051712e-10,1.6825425993204074e-10,-1.9914364466718603e-10
0,4,0,768,1024,inf,equal,unrestricted,0.9206960633431943,1.417343814037316e-10,1.4124840876505481e-10,-8.242863288934066e-09,2.1580640543891563e-09,-3.0133147552556443e-09,-2.189964965983486e-09,-2.1822762266810784e-09,-9.833107950512954e-10,-3.428332516678791e-10,2.2185181973619607e-09,-1.3121773875858532e-09,19.999999731239672,8.25726218955014e-08,-5.432018699046895e-09,7.419797648063404e-10,-1.375488317434018e-09,-3.029463873474936e-09,-1.0035021773064699e-09,3.536313130557609e-09,6.252799426716843e-09
0,0,1,202,1024,inf,equal,unrestricted,1.5348567118498195,1.1896622394955017e-11,-1.1354893687879128e-10,3.5211776057942514e-11,2.8078913955316186e-10,5.142832487903386e-11,1.1732129883348058e-10,-5.6503413664068025e-11,-2.1216917014440666e-10,-2.5278953535137472e-08,1.0619085819113336e-10,-3.040880415511029e-11,-2.8462017402205197e-10,-3.8078100849791615e-11,-1.738270826298395e-10,-5.700339978836331e-11,6.726777497251104e-11,2.1527899078762006e-10,-19.999999969782483,-8.83395215780169e-11,8.161231749961103e-11
0,1,1,202,1024,inf,equal,unrestricted,1.522256497124086,3.1991402618135808e-09,3.218739782700121e-08,19.999999756023076,-2.1115817251184355e-10,4.111309042349823e-09,6.227583249210539e-10,-7.408235108379705e-10,8.540790746279969e-09,5.392991759300185e-09,2.2657606911216476e-09,-7.380154452361735e-09,4.227017764261422e-09,-4.3362962575780754e-09,1.1416729854415623e-09,-4.226460959220756e-09,-6.36232016273801e-09,-2.6587418871554047e-09,-1.3472202317579163e-08,-1.0204378823570429e-08,-8.996214910945381e-10
0,2,1,202,1024,inf,equal,unrestricted,2.638918320308731,-5.613099984549974e-10,-6.831931062512578e-10,-5.091281361523125e-10,1.3136936668473964e-10,1.5350746609698894e-09,-4.86750301499479e-10,-1.0353243441260518e-09,2.3467365309162704e-10,-5.890444100374395e-11,1.394559338218087e-10,-7.78028295167031e-11,1.4894112141465421e-10,-2.906301424008863e-10,19.999999954469615,-3.175972264242401e-10,2.5349214329961963e-10,-1.5905974375136926e-10,4.237801014004997e-10,-1.3055653748351361e-09,6.510055536040131e-10
0,3,1,202,1024,inf,equal,unrestricted,1.5224490503950237,2.1162967290510645e-09,-2.065899923107553e-09,9.621722451690604e-10,-8.132549345909224e-11,1.6374428831516815e-09,-2.0143726073663444e-09,-4.229217107035501e-10,-5.541777720652762e-10,2.7713474650887082e-09,-4.5714540192130285e-10,-3.672001527928778e-09,9.852513641330467e-10,-4.192195273345164e-09,19.999999940300967,-4.3859107226965564e-11,8.795052167781974e-10,1.4261464597494924e-10,-1.0499651608259918e-10,9.86732929275319e-10,-7.191013823227264e-11
0,4,1,202,1024,inf,equal,unrestricted,1.6586950134478873,-6.407202225810576e-11,-1.237860082446644e-10,-19.999999983438556,-2.457846818014873e-09,6.020497140352343e-11,2.092413661324421e-10,-1.1363530505776513e-10,3.957284056482036e-10,-1.1182481123328644e-10,-3.758776740647464e-10,-8.08515146505292e-11,-5.3894183263286204e-11,4.921163834994573e-11,5.287599343085058e-12,-3.0453602609013006e-11,-4.0662477153371615e-10,-8.870414362606476e-11,-4.035638222101413e-09,5.647484077103118e-10,5.82802249471092e-11
0,0,2,54,1024,inf,equal,unrestricted,3.2659996314968005,-5.395636542823931e-10,1.2018624644839503e-09,-1.8164018330170665e-11,1.845841124973671e-11,3.4608537669310756e-11,4.158988572027176e-10,8.063223834614319e-10,1.8043134794955701e-09,-3.959471352028932e-11,-2.8432323340686363e-10,1.4763955867905434e-10,-1.2389348432767333e-09,1.0627528973516491e-10,-9.905186744108785e-10,-8.715573172989759e-10,9.370902260109836e-10,-19.99999997529202,1.943883756381511e-09,-2.761993179613456e-09,-5.206974828721228e-10
0,1,2,54,1024,inf,equal,unrestricted,2.999819416172821,-3.0673210053990925e-10,-2.476574237310008e-10,-6.917426647513478e-11,19.999999991400998,-6.464680573584275e-11,3.2156680222879145e-10,-2.7708115290536758e-11,-7.38173476281261e-11,-3.561603119701e-11,1.353923617587468e-10,-1.2972493773029728e-10,-3.908760883243233e-11,-1.8016863402295497e-10,-4.0698928464228404e-11,-9.737354544628e-10,6.77664175733899e-10,6.314788248550624e-12,5.365684249094207e-10,4.5053182342176545e-10,-1.116392905339741e-10
0,2,2,54,1024,inf,equal,unrestricted,2.946341609870701,-3.0473753461941503e-10,-1.289711913045226e-09,-6.307571564021272e-09,-5.20920098070973e-10,-8.025047004177463e-09,-1.2617140857528186e-09,7.264357551977083e-10,-5.905444771007975e-10,-2.9301900764999463e-09,2.2696955954362067e-09,-5.2662988265400345e-09,-4.2827871349128594e-09,-19.99999991382238,8.478907319086547e-09,-3.950945543751018e-09,-1.2268720857174342e-10,3.0910040846669825e-09,2.3039466805494048e-10,-9.05207864444292e-10,2.897238256695613e-10
0,3,2,54,1024,inf,equal,unrestricted,3.876538413768889,9.065226180430606e-10,-1.9281638587368124e-09,6.3480017106171665e-09,4.735899443929995e-09,-1.7687713879427336e-09,-4.913601261892175e-10,-6.746228060090156e-10,-2.630657520924383e-10,-4.741214935804784e-09,8.786107578904887e-11,7.04488198274066e-10,2.8057532539621533e-11,-2.2531585905701957e-09,3.482486240540789e-09,-1.2853366633283542e-09,-1.0082424987250755e-08,19.999999909773134,-9.72502623515047e-10,8.82730557006352e-09,-2.6338884884628845e-10
0,4,2,54,1024,inf,equal,unrestricted,2.7307521200841482,1.0202828770275222e-11,-7.513045942118097e-12,-1.1420255249128634e-10,1.0995935413023097e-10,-19.99999994488904,-6.396758715259028e-11,-1.1501640484681755e-12,-1.0346027068384204e-10,1.9345873298158905e-11,-2.9070753928931464e-11,5.47581900907329e-11,1.0300312493791476e-10,4.691497764359748e-10,2.310129062762345e-08,-5.96900000315787e-11,9.406571771639814e-11,4.994201441284962e-10,9.847106090842898e-11,1.5685860331655214e-11,-8.207371760466765e-12
0,0,0,768,1024,inf,equal,restricted,0.13491380636063974,0.04546381186301081,-0.1919878313631885,-0.08623075281598444,-0.4189875247036713,-0.027495621891777428,-0.047696216472103765,0.7100269499279589,0.5901161372243948,0.3374593866087983,0.889359379020556,0.7354917741739155,0.11886491993536574,0.30333293022827873,0.732641902956715,-0.34326152170602103,0.12807765085099515,-0.10560115898938788,-1.100150967612327,0.012998184159204614,0.08934467903800423
0,1,0,768,1024,inf,equal,restricted,0.1839370374506009,1.1867690150108554,-0.32204318060099796,-0.1425185160404064,0.19148082377364892,-0.001008461894687382,0.9526387640940495,0.7684069775270554,0.44608335356856493,1.2306640838213583,0.5088869133100291,0.4556367701594688,0.3108980509519852,0.1417170017595327,1.2732748900633544,1.0284109486414361,0.13002935763702766,0.7911555696680237,-0.3019138076015319,0.7098111640415976,0.24006088706198386
0,2,0,768,1024,inf,equal,restricted,0.1819699420533598,0.6421723042729875,0.8094649221860789,0.3895399334489948,-0.27505676244618016,0.14918827823866734,0.8037505654080733,-0.3925884168152978,-0.6458030832555467,0.3825720690290457,0.46314381395839627,0.8051919420220289,-0.13693080616637265,-0.5165397743063014,1.2768328833098195,1.189902238469622,0.2537666029315064,0.19639620043196457,0.29402577677349684,1.1794880159059047,0.05715609295990437
0,3,0,768,1024,inf,equal,restricted,0.2554457486971447,0.5202678894319475,-0.21165148205016035,0.43450424059082865,-0.12833967414035818,-0.19759562328149907,0.59584768180841,0.2981858191936306,1.0379547106469682,0.19976201264423474,0.7315880686118855,0.3506220382904505,1.6238270609270813,-0.0678136884477329,1.0277614775318715,0.4899467244961996,1.1798244363649368,0.5134248406709625,-0.4213398543815967,0.8672035442468982,-0.002190572594983017
0,4,0,768,1024,inf,equal,restricted,0.17682067477897664,0.6854882200194384,0.2568338403166727,-0.369938001583608,0.06400919388503976,-0.4837013252840433,0.1477020053240512,0.09591383384539669,0.10407664446410357,0.1814760678565059,0.9239286260299503,0.06270021144902625,1.2864465826926679,0.8444548943369531,0.008355164161596077,0.12639999654813036,0.44714797352904784,-0.4504387364051398,0.08029348040814821,0.9552729516469481,0.8632352891161378
0,0,1,202,1024,inf,equal,restricted,0.5009968627043511,0.8891674938758335,-0.15851232589469236,0.7485863692879156,1.1590962736458086,0.9191251484593097,1.5312331688840235,-0.15585143144616356,-0.424777610776634,-0.6457424356407582,1.3236648943486289,0.33034548928744994,-0.555227774078144,0.07890342921630467,-0.5651101416096994,-0.1986773592212427,0.5918150140299341,0.9654183422512168,-0.6200196271126346,-0.05990887170027569,1.2221029457502322
0,1,1,202,1024,inf,equal,restricted,0.5831181080476423,1.0877079392826605,1.9343067572481232,1.8461978991640182,0.06029355425132264,1.1425631825037421,1.3756682387094343,0.5831077065778859,1.8080716909955912,1.1573409145859397,1.0401352406868087,-0.016720846303358624,1.61831917033112,0.25978111955541155,0.7208721228185238,-0.5530037853375492,-0.6319892333231796,-0.36665280850158144,-0.09222737279470275,-0.36449984093510696,0.6489928020085344
0,2,1,202,1024,inf,equal,restricted,0.6746277958609843,0.03969660128949681,-0.24561128281403,0.25687399300748714,-0.011290549120631469,1.5674306886315226,0.5055251194766941,-0.7533358041018208,1.0972585695409682,0.5675619263944631,0.803819645862406,0.36820949646053314,1.1158210034602014,-0.00528605025462174,2.497272468783204,-0.5996750840928954,0.3459767605480132,0.052223282752221815,0.818778018697302,-0.6616535618128332,1.5075182075722666
0,3,1,202,1024,inf,equal,restricted,0.4608747569043861,1.6116450075097613,-0.5151874129037509,1.0998419432616533,-0.27575122353514436,0.8763495760946617,0.01930462547614947,0.36949417208691615,0.29040330149183313,1.3779299011718837,0.2461917947838053,-0.43991057719704174,1.4955810966662182,-0.1306344707353748,2.3724226796047136,0.22769835546234266,0.6111209456652816,0.5416616069616382,0.7051859452375623,1.229619789729132,0.768746311775223
0,4,1,202,1024,inf,equal,restricted,0.5209009440182144,0.46371945895780114,-0.0901342435668681,-1.090590567357104,-1.5284863033644704,0.2302607317509871,1.0574305851083414,-0.06751124423104127,1.6692506882804123,0.19061395598906092,-0.33441535597613403,0.272727523613796,0.17372058679004973,0.6860123162043272,0.7608897386020498,0.1714316862223315,-0.41883825081593823,-0.590506268891288,-0.8063602080799483,1.3660934474958009,0.883515499895616
0,0,2,54,1024,inf,equal,restricted,1.2196778721821484,-0.719497615267752,1.8136691504954325,0.5278165765228221,0.02542891805832936,0.3891139295605303,1.3555682743346233,2.4304068464019837,1.8526089256519411,0.41358431319868605,0.40526146751456527,0.6571778984407322,-0.8810786214189815,-0.02195255265233544,-0.4475557046213198,-0.4407698193284742,1.6511538219497672,-2.0706771842130407,1.3518636017061234,0.4121588834466934,-0.13063845646219865
0,1,2,54,1024,inf,equal,restricted,1.5554778508692928,-0.5478192749532191,-0.46151429908618763,-0.17693252681112406,1.8858766493319,-0.44835842590159886,2.497831493034782,0.7822505068373817,0.21045448585678642,0.49290910166552737,1.3921800490993614,0.21145110292626715,0.6204503358461898,-0.596119221277258,0.5150143839707687,-1.0401451861047406,1.8067451404695718,0.687955983847491,2.3104226221695523,2.052078701902983,0.022751949219213148
0,2,2,54,1024,inf,equal,restricted,1.226706436955136,0.6123033755155045,-0.5010544475170253,-0.8820460656330158,-0.3812258046119537,-1.242322087014088,0.26631878676691656,1.1307104227198643,0.20693754643430168,-0.7626860326423255,1.425144747294266,-0.4473006023829073,-0.35596236608058585,-1.3007844744175199,1.9508789940211817,-0.967308927632383,-0.041472722958190426,1.6884302785579373,1.0618741499466615,-0.10491899436753734,0.8111944570245218
0,3,2,54,1024,inf,equal,restricted,1.8956323423934738,1.2971652909089089,-0.5108884719943023,2.1376505576861744,1.293554200630686,-0.9888798589151372,0.656663801008136,0.39991121457152806,0.06509289161380684,-0.6654321291002587,0.6403478509592802,1.2407478271713726,0.6911816927196243,-0.5723800490264417,1.9091360549059806,0.027354000264689534,-1.1248260134857693,2.559591709024389,0.31510007936524664,2.1840749545683473,0.7200213493860719
0,4,2,54,1024,inf,equal,restricted,1.4374763160510715,-0.06306012183873923,-0.7098111722760879,1.0358272727465611e-11,0.13464958621758663,-2.300387503917798,0.1548495742847225,1.3123819900664366,0.44791425938686485,1.3832718018167647,0.02714954347429528,-0.00941882352296305,1.4440309364932793,2.4238591151923443,2.688504805794383,1.5137995292970727,0.4164359999503009,1.879246284443783,0.7609485085036506,-0.15266600176884867,2.1776144415727323
0,0,0,1536,2048,1.0,size,unrestricted,0.5745592815584477,-6.291240269786987e-10,-8.360688348847983e-10,2.091533556237177e-11,-1.0019165043937195e-09,1.342633412536184e-09,7.336577991216869e-11,4.314552131581009e-10,5.486282702219641e-10,-2.3884473000076853e-09,9.46089230239421e-10,1.999825825079264e-09,-4.4458656027443453e-10,2.4641539842488995e-08,6.502939540061963e-10,-9.316507261421917e-10,-1.1200467597995422e-09,3.1109146599329923e-10,-19.999999904906876,-4.2970224491719524e-10,-1.0895683712236261e-09
0,1,0,1536,2048,1.0,size,unrestricted,0.6634745700794188,3.3031856529299205e-10,-4.5113060106397136e-10,6.821822563089739e-11,1.0316937652622473e-10,-2.0696367396445607e-10,-2.8031849554594896e-10,-1.9808960186764746e-10,2.0671423892796953e-10,4.201057706743943e-10,4.677025802394671e-11,-2.3796529297223e-10,5.1239019801409624e-11,9.435375484048272e-11,1.73694821363104e-10,4.273962567498822e-10,-4.6046815376433135e-10,19.99999996674236,-4.180650821881253e-10,2.4425610215059167e-10,-4.4403875528503484e-10
0,2,0,1536,2048,1.0,size,unrestricted,0.6186947685102427,-2.7291577137279866e-10,2.872743147538519e-10,1.8492960406375635e-11,6.427863579945737e-11,1.9449250680934472e-10,-1.999093338394271e-10,-2.941615779111114e-10,-3.6735560719788256e-10,7.48857127582417e-11,-6.46746222168297e-11,-1.562512170304875e-10,-3.002505041317712e-10,1.0707917609561119e-10,19.999999965618017,1.443669210242946e-09,1.1107533317033751e-10,1.6716215550095157e-10,-3.501982087252505e-10,2.623018648958362e-10,-2.8085712250958517e-10
0,3,0,1536,2048,1.0,size,unrestricted,0.7147523121464827,-1.7820234213303136e-10,-2.2451395117142964e-10,3.552175802288749e-10,-1.7203482367736543e-10,3.1554069633800644e-10,2.960581123469476e-11,7.642987410634088e-12,3.57416082930109e-10,-3.627433743879844e-10,-4.2383767776099415e-11,-2.8385261553524595e-10,7.644204457566215e-10,-5.433280632155606e-11,-7.455149639858841e-12,2.70196041335057e-10,-2.900691416400148e-10,19.99999997126072,-1.57754882624755e-10,3.203879296761264e-10,-2.610063005769318e-10
0,4,0,1536,2048,1.0,size,unrestricted,0.6923816525878733,-1.3892189305243976e-10,-2.6648738710531364e-10,-1.6291260674573975e-10,2.6591825359819395e-10,-2.1800552316265368e-10,-2.121388911072975e-11,-1.9636031374313754e-10,5.938638042985276e-11,2.1227025644350527e-10,2.6479695169447962e-11,-2.631754194710256e-10,2.683215277905321e-10,19.99999996534513,-2.1130905509748318e-10,-1.506116932491611e-10,-9.270562966025061e-11,-1.7408917432309353e-10,-4.030052719036007e-12,4.2875257163576886e-11,1.93896816566274e-10
0,0,1,406,2048,1.0,size,unrestricted,1.060853707995487,6.076638481162159e-10,-2.7033795883275486e-09,2.049531531734401e-09,3.908735935356006e-09,2.5385870024569182e-09,-2.1297032801523174e-09,-4.225001816430188e-09,-5.887586028197901e-09,-19.999999874140084,5.005533217824199e-10,1.6076070011730555e-10,-1.6050128927217403e-09,3.86857183616259e-09,-8.202060203638164e-09,-1.175515022906748e-09,1.0431299947661136e-09,1.2650512275618068e-09,-1.2498348022936847e-08,1.0344238626859235e-09,-5.212275205777978e-09
0,1,1,406,2048,1.0,size,unrestricted,1.1493118406590437,5.114804125497845e-10,8.060285333069517e-09,1.063679996334227e-08,-2.0347372381009154e-09,19.99999986402546,-1.332576808833352e-10,-7.419648824943384e-09,2.02515374072086e-09,-1.4729149543941026e-10,-9.013678209703467e-10,-3.850141255229478e-09,1.23761732339322e-08,1.0454809177339703e-09,1.0845591519730782e-09,-7.882113293248411e-10,-2.9554361818785394e-09,9.709512172139044e-10,-2.4286387347528194e-10,-3.2489621370954905e-09,-3.916825808644399e-09
0,2,1,406,2048,1.0,size,unrestricted,1.3935269056124535,-1.3329456720596524e-09,-1.511387382292579e-10,-3.6355165619004777e-10,3.549642328807557e-09,1.039842400460243e-10,-5.75858790129088e-10,-8.700002273260155e-09,4.330395465781688e-10,2.0324314280246205e-09,-2.1322670565109614e-10,-4.0743605387658103e-10,-7.09098805907567e-10,-6.139241383338508e-10,19.999999930158072,-6.544698774881669e-10,-3.8092831315942324e-10,-8.099069337475196e-10,1.6081561492363501e-09,-1.050449485442759e-09,-2.0664546893569934e-10
0,3,1,406,2048,1.0,size,unrestricted,1.009203949145664,1.4017500979649128e-09,-1.2732847814734926e-09,2.6568080543140007e-09,2.307880967937503e-09,1.426017785149422e-09,-7.117199684688804e-09,-6.332429238075503e-10,-1.9495321483273865e-09,-5.135844804615579e-10,-3.5161897292468647e-09,-1.1293040107318184e-09,2.629533455210283e-10,-5.605566217861446e-10,2.4927689885383893e-09,1.0738180571890445e-08,19.999999903135393,-1.6224601629076924e-09,-4.075756683195506e-10,1.3298134406095178e-09,3.705593234257626e-10
0,4,1,406,2048,1.0,size,unrestricted,0.8856851503382769,3.470996132454368e-11,-1.5048780597118113e-10,-4.930288489811862e-10,-3.3082379892315945e-10,7.607130545221341e-11,1.0278151157439961e-10,-1.6430506368147792e-11,9.290752666923868e-11,-1.8334662226719784e-10,-19.99999999421446,-8.550520674935223e-11,1.1238857798480193e-11,9.7166431492166e-11,-1.651353244489633e-11,6.442185139519888e-10,-1.4519158920075596e-10,-2.264829641990084e-10,-4.569718946425673e-11,8.264207527235693e-11,6.325842423386088e-11
0,0,2,106,2048,1.0,size,unrestricted,3.0951079136826314,-5.452567113819647e-10,8.881320223497513e-10,-9.90759184694511e-10,7.422686437625928e-10,3.157605011063471e-10,1.0756179921596817e-09,-7.962620711471575e-10,-2.1894030379332597e-10,-1.5906584986373102e-09,-7.439833790440979e-10,-3.506639364895498e-10,-5.797779688688943e-10,1.0949095763000623e-10,-1.5690497744287656e-09,-1.262701450262982e-09,1.6136361538888803e-09,-19.999999954254527,9.899749441155395e-10,6.022862821519639e-11,-6.176740887723948e-11
0,1,2,106,2048,1.0,size,unrestricted,1.9646454977030579,-5.16639179539062e-10,-19.999999987201164,-7.761381794190937e-11,5.258156878069928e-11,-2.4931312817720963e-10,5.427987774730554e-10,-6.05399507182251e-10,-3.3526651216246714e-10,1.861923050878716e-11,3.298465843468925e-11,2.5912830919061605e-11,4.092393552748847e-11,-9.066709491419958e-11,-6.422221083789986e-11,-1.0122389305297598e-09,1.140203224248035e-09,1.1193210163988137e-11,4.0415654779649276e-10,4.327123833901158e-11,-1.0863797993820023e-09
0,2,2,106,2048,1.0,size,unrestricted,1.7129456724325445,-1.965451582990227e-10,-1.3796617937085874e-09,-2.4138999907268997e-09,-7.766516595167978e-11,-4.854525847801991e-10,-1.2848233160306922e-10,3.904887206737535e-10,9.869700185000298e-10,-2.1221808219859586e-09,-6.357439272273453e-11,-5.384443977423551e-10,-1.2695285577634828e-09,2.5781434351162544e-11,1.0044803747410119e-10,-5.066014258331408e-09,-4.851746218634365e-10,19.99999997369702,5.211185460962625e-10,-1.7422466286050003e-10,-4.909317750407757e-12
0,3,2,106,2048,1.0,size,unrestricted,2.1920617698208433,7.813469531532212e-11,9.246525826565168e-12,2.1264400569366095e-10,2.520224564767816e-10,-6.46043479554462e-12,-2.2819686818340086e-10,-1.9273680030849245e-10,-4.391017457253126e-12,-19.99999999519448,1.0202671428663875e-10,2.820249965089423e-11,-6.723690027192301e-11,-7.793228911311555e-11,2.5288857092166375e-10,-1.1701379018696726e-11,-7.397300606887604e-11,2.0922500037200946e-10,3.4918624525536705e-11,5.7508306949562716e-11,-1.910708364929553e-11
0,4,2,106,2048,1.0,size,unrestricted,2.212849885528944,-5.545491170285119e-09,-7.52372296928129e-10,-8.17988767829702e-11,-5.831536131346545e-10,-19.999999882768286,-3.192745449240264e-11,1.0451822048680185e-09,-5.022883846623399e-09,3.804681717125797e-09,-7.99442743034704e-09,-2.1355305540003225e-09,1.0294327295840823e-08,1.4336385966679742e-10,5.7574675820230625e-09,6.4115242433062406e-09,7.35639545133114e-10,-2.0363378661863858e-10,-2.361391925586254e-09,-1.6441701747205509e-09,-2.7167741979741602e-09
0,0,0,1536,2048,1.0,size,restricted,0.5352612311349333,4.521462866333321e-12,5.531722428966179e-12,-1.2383705095130415e-12,5.6125965395334246e-12,1.4207759928757095e-11,-1.8395794761929276e-12,-4.0140639621288744e-12,-5.124785512725952e-12,-1.5090416690232804,-5.40941109439822e-12,2.539339218102614,2.7716349258285946e-12,7.910640673159106,-5.458688919645176e-12,5.68264699091188e-12,5.4460591135794325e-12,-2.7751065649815466e-12,-8.040978439142256,2.8735153334577834e-12,5.627458991228401e-12
0,1,0,1536,2048,1.0,size,restricted,0.5909456610412468,-4.571962161439145e-11,2.0776867862604605e-11,-1.543281994085727e-11,-1.969290482309456e-11,2.1704496883773794e-11,2.600809385335036e-11,1.9588282070607123e-11,-3.5865843670007455e-11,-4.956988839139347e-11,-1.3060258230527009e-11,2.319016037636794e-11,-1.366687396551295e-11,-1.6429127324023628e-11,7.394077592224303,1.7139132300830673,4.3851438620490484e-11,10.892009174273,-3.872193460660262e-10,-3.851791220876682e-11,5.1579027864899485e-11
0,2,0,1536,2048,1.0,size,restricted,0.5766513900160362,2.3219809342769378e-11,-2.7139792899001654e-11,-4.841567685026389e-12,-6.543258291490465e-12,-1.925322630820269e-11,1.4582357443910156e-11,1.789189403189805e-11,3.554048584736502e-11,-9.173558421962808e-12,3.6256560087139873e-12,1.1772649906856477e-11,2.3905802841180714e-11,-1.2030287708355115e-11,11.365092769569669,7.460232254693586,-1.1803295769839507e-11,-1.672038070196039e-11,3.026728553152347e-11,1.1746749736732,2.321580978506579e-11
0,3,0,1536,2048,1.0,size,restricted,0.6633620888471071,1.1812303417157674e-11,1.6051680701537706e-11,-3.081342676964999e-11,1.0893354433292189e-11,-2.6490138565934356e-11,-5.853332484116957e-12,0.7379866229479906,-3.030711746083925e-11,3.044473812334307e-11,-5.044040909603524e-13,2.0467784429235127e-11,7.4620445130233355,1.2497562566805909,-3.1875162546018905e-12,-2.4220945506186446e-11,2.115354300606856e-11,10.550212605575709,1.838654903754398e-11,-2.684442150964225e-11,1.7144222362373353e-11
0,4,0,1536,2048,1.0,size,restricted,0.5441323771983969,-1.7095053775933087e-13,-2.530448020716903e-11,-1.7476253141241238e-13,0.05278346212690858,-2.1123461423369457e-12,-2.9964024104965996,-9.824696011608104e-13,8.049965808733813e-13,7.977059135043098e-12,1.850879258930736e-14,-0.14449110416067526,1.8866014552820196,10.524726713536005,-0.8522454105523716,-2.1883408568858187e-13,-6.788014827306828e-15,-3.542749443546852,-6.748913777128696e-15,5.996439645701024e-14,1.2699574013113319e-11
0,0,1,406,2048,1.0,size,restricted,0.6738390656911026,0.3748659450080439,-0.7708706259394313,1.626693708569874,1.9871113627770962,1.2622712460263141,-1.9259106616833152e-11,-1.2819583842371856,-1.1467940844030768,-2.934392832895668,0.2929697191074123,8.972904239505219e-12,-0.02154155134760517,2.0039503013851516,-1.592855597760103,-9.305230431906398e-12,0.48772790171974695,0.4531129371611602,-2.3121597528099427,0.5122379905893302,-0.9384860581788311
0,1,1,406,2048,1.0,size,restricted,0.8744804573075927,8.75080306999319e-12,3.1324533027305828,3.138167636946621,-1.9651461421884722e-11,4.140576920994781,6.975647990429319e-12,-1.7355502533364857,1.7272987355926703,2.815205250685674e-12,-9.145298618811125e-13,-0.7070807770078938,3.4169393226643323,0.09694375239952416,0.5681962449530945,-8.185809293466022e-13,-0.5998400854101911,1.8081020911861442e-11,1.040685836852028e-12,-0.5228123802455412,-0.21414058746287612
0,2,1,406,2048,1.0,size,restricted,0.9072922489231137,-1.3473013718494888,0.030129913795871766,2.2941427255768407e-11,3.0860179775014234,0.5693838187981243,-4.3093746733273125e-12,-2.40602999434433,1.4839003269671993,2.5944309742201823,1.711687334590822e-11,7.99622265312438e-12,-8.49268625392067e-12,-5.081226384668497e-11,4.517991529359758,-1.6860782656197938e-08,-2.028364674677842e-11,-0.31765817561422566,2.6092828424748813,-0.809016165465237,0.22885689232174847
0,3,1,406,2048,1.0,size,restricted,0.6878450185009445,0.8803840176491746,-1.9353612549875874e-11,2.1428085907989374,1.3438564170452343,0.8172672605727388,-1.6715662585252316,-2.183381753438191e-12,-6.031605702470989e-11,-1.349327668246774e-12,-1.1427590433854813,-5.705500342970417e-12,7.859394058959612e-12,-1.3302491307745283e-12,2.3053878699137282,3.9928041149138447,4.540295810949982,-0.00543706860687366,-3.313563319840186e-13,1.157433547424021,2.5848568594663135e-11
0,4,1,406,2048,1.0,size,restricted,0.6230145678398835,2.226824090455894e-11,-0.5365877004632644,-2.6481304211269636,-1.8685933288390837,0.6353350258718302,1.4864610853338378,2.599294109260066e-13,1.5128584172474062,-0.7506591050986056,-3.187386862261598,-7.920459901473625e-12,3.70127948663558e-12,1.0453775789744277,8.452492503997176e-13,3.4007946983368704,-0.2618074652697829,-1.3593439015083844,-1.267177981344767e-12,0.7668676577350353,0.539796751858842
0,0,2,106,2048,1.0,size,restricted,1.0033125018207056,0.14288141769281465,1.5078710325934976,-0.43436910960741004,1.0856092391099634,0.7298087053775688,1.7805690831953866,-0.41941811462069445,0.5570287177212305,-0.923308371246603,-0.39622805224239593,0.2577297139421242,-0.029698868972301506,0.5509156855721842,-0.6793317333766773,-0.7202726146854378,1.5935261785330335,-2.585615422976343,1.3561851944187542,0.3813260900563349,0.6589292485380399
0,1,2,106,2048,1.0,size,restricted,0.9158135954990468,-0.6158678881966202,-1.414734489413995,0.08279208077044589,0.5822144025664178,-0.6354151525696441,2.317097081182668,-0.9653922689311947,-0.20848048270089237,0.4195059599998544,0.813155796534214,0.9079184334837009,0.8554152402668874,0.0465048698651373,0.3003666344640586,-0.9412774960197124,1.9621953476597194,0.5216299499377248,1.518220156136503,0.6514030567383361,-0.8300042313751719
0,2,2,106,2048,1.0,size,restricted,0.8104303630623788,-0.03530661278469354,-0.9031794734821369,-1.0812145140552272,0.3183423564931162,-0.5766084667236225,0.4483101726094793,1.211615412833416,1.892815322468073,-1.210412119764413,0.1953706559290019,-0.4298697297584746,-0.5269594888224828,0.42800665077965455,0.8325504312084898,-1.1812111377483556,-0.4608310724908348,2.0617710366043234,1.2573450037150307,-0.0634221815141109,0.30648176890753437
0,3,2,106,2048,1.0,size,restricted,1.19171040927835,1.2553567457885981,0.5196778913756415,2.0522964371733576,1.9033081565230525,0.2652464730558512,-0.36418125369081555,-1.2630252471785173,0.6151177729192163,-1.3081140397784865,1.4537437224514023,0.9611549840657307,0.0220259372204429,-0.3731339128791598,2.0685425165490408,0.38614020957594747,-0.41496044830615186,2.037701852432458,1.0037232028134355,1.2592092395260674,0.473339934764239
0,4,2,106,2048,1.0,size,restricted,1.0009389046830701,-0.9413066137914329,0.09389577100829585,0.36682636962732473,-0.07906334874155672,-1.7708436231849236,0.6922038700664978,0.9142844524446433,-0.2826136059136356,1.4663135609216165,-0.9005068600093763,-0.25389183674688354,2.200539191243044,0.6357846054650275,2.07650529562684,2.0611138172365955,0.7245315496954523,0.28847160111017955,-0.44688974222247974,-0.056532000486131134,-0.38266212968258007
0,0,0,1536,2048,inf,equal,unrestricted,0.5745592815584477,-6.291240269786987e-10,-8.360688348847983e-10,2.091533556237177e-11,-1.0019165043937195e-09,1.342633412536184e-09,7.336577991216869e-11,4.314552131581009e-10,5.486282702219641e-10,-2.3884473000076853e-09,9.46089230239421e-10,1.999825825079264e-09,-4.4458656027443453e-10,2.4641539842488995e-08,6.502939540061963e-10,-9.316507261421917e-10,-1.1200467597995422e-09,3.1109146599329923e-10,-19.999999904906876,-4.2970224491719524e-10,-1.0895683712236261e-09
0,1,0,1536,2048,inf,equal,unrestricted,0.6634745700794188,3.3031856529299205e-10,-4.5113060106397136e-10,6.821822563089739e-11,1.0316937652622473e-10,-2.0696367396445607e-10,-2.8031849554594896e-10,-1.9808960186764746e-10,2.0671423892796953e-10,4.201057706743943e-10,4.677025802394671e-11,-2.3796529297223e-10,5.1239019801409624e-11,9.435375484048272e-11,1.73694821363104e-10,4.273962567498822e-10,-4.6046815376433135e-10,19.99999996674236,-4.180650821881253e-10,2.4425610215059167e-10,-4.4403875528503484e-10
0,2,0,1536,2048,inf,equal,unrestricted,0.6186947685102427,-2.7291577137279866e-10,2.872743147538519e-10,1.8492960406375635e-11,6.427863579945737e-11,1.9449250680934472e-10,-1.999093338394271e-10,-2.941615779111114e-10,-3.6735560719788256e-10,7.48857127582417e-11,-6.46746222168297e-11,-1.562512170304875e-10,-3.002505041317712e-10,1.0707917609561119e-10,19.999999965618017,1.443669210242946e-09,1.1107533317033751e-10,1.6716215550095157e-10,-3.501982087252505e-10,2.623018648958362e-10,-2.8085712250958517e-10
0,3,0,1536,2048,inf,equal,unrestricted,0.7147523121464827,-1.7820234213303136e-10,-2.2451395117142964e-10,3.552175802288749e-10,-1.7203482367736543e-10,3.1554069633800644e-10,2.960581123469476e-11,7.642987410634088e-12,3.57416082930109e-10,-3.627433743879844e-10,-4.2383767776099415e-11,-2.8385261553524595e-10,7.644204457566215e-10,-5.433280632155606e-11,-7.455149639858841e-12,2.70196041335057e-10,-2.900691416400148e-10,19.99999997126072,-1.57754882624755e-10,3.203879296761264e-10,-2.610063005769318e-10
0,4,0,1536,2048,inf,equal,unrestricted,0.6923816525878733,-1.3892189305243976e-10,-2.6648738710531364e-10,-1.6291260674573975e-10,2.6591825359819395e-10,-2.1800552316265368e-10,-2.121388911072975e-11,-1.9636031374313754e-10,5.938638042985276e-11,2.1227025644350527e-10,2.6479695169447962e-11,-2.631754194710256e-10,2.683215277905321e-10,19.99999996534513,-2.1130905509748318e-10,-1.506116932491611e-10,-9.270562966025061e-11,-1.7408917432309353e-10,-4.030052719036007e-12,4.2875257163576886e-11,1.93896816566274e-10
0,0,1,406,2048,inf,equal,unrestricted,1.060853707995487,6.076638481162159e-10,-2.7033795883275486e-09,2.049531531734401e-09,3.908735935356006e-09,2.5385870024569182e-09,-2.1297032801523174e-09,-4.225001816430188e-09,-5.887586028197901e-09,-19.999999874140084,5.005533217824199e-10,1.6076070011730555e-10,-1.6050128927217403e-09,3.86857183616259e-09,-8.202060203638164e-09,-1.175515022906748e-09,1.0431299947661136e-09,1.2650512275618068e-09,-1.2498348022936847e-08,1.0344238626859235e-09,-5.212275205777978e-09
0,1,1,406,2048,inf,equal,unrestricted,1.1493118406590437,5.114804125497845e-10,8.060285333069517e-09,1.063679996334227e-08,-2.0347372381009154e-09,19.99999986402546,-1.332576808833352e-10,-7.419648824943384e-09,2.02515374072086e-09,-1.4729149543941026e-10,-9.013678209703467e-10,-3.850141255229478e-09,1.23761732339322e-08,1.0454809177339703e-09,1.0845591519730782e-09,-7.882113293248411e-10,-2.9554361818785394e-09,9.709512172139044e-10,-2.4286387347528194e-10,-3.2489621370954905e-09,-3.916825808644399e-09
0,2,1,406,2048,inf,equal,unrestricted,1.3935269056124535,-1.3329456720596524e-09,-1.511387382292579e-10,-3.6355165619004777e-10,3.549642328807557e-09,1.039842400460243e-10,-5.75858790129088e-10,-8.700002273260155e-09,4.330395465781688e-10,2.0324314280246205e-09,-2.1322670565109614e-10,-4.0743605387658103e-10,-7.09098805907567e-10,-6.139241383338508e-10,19.999999930158072,-6.544698774881669e-10,-3.8092831315942324e-10,-8.099069337475196e-10,1.6081561492363501e-09,-1.050449485442759e-09,-2.0664546893569934e-10
0,3,1,406,2048,inf,equal,unrestricted,1.009203949145664,1.4017500979649128e-09,-1.2732847814734926e-09,2.6568080543140007e-09,2.307880967937503e-09,1.426017785149422e-09,-7.117199684688804e-09,-6.332429238075503e-10,-1.9495321483273865e-09,-5.135844804615579e-10,-3.5161897292468647e-09,-1.1293040107318184e-09,2.629533455210283e-10,-5.605566217861446e-10,2.4927689885383893e-09,1.0738180571890445e-08,19.999999903135393,-1.6224601629076924e-09,-4.075756683195506e-10,1.3298134406095178e-09,3.705593234257626e-10
0,4,1,406,2048,inf,equal,unrestricted,0.8856851503382769,3.470996132454368e-11,-1.5048780597118113e-10,-4.930288489811862e-10,-3.3082379892315945e-10,7.607130545221341e-11,1.0278151157439961e-10,-1.6430506368147792e-11,9.290752666923868e-11,-1.8334662226719784e-10,-19.99999999421446,-8.550520674935223e-11,1.1238857798480193e-11,9.7166431492166e-11,-1.651353244489633e-11,6.442185139519888e-10,-1.4519158920075596e-10,-2.264829641990084e-10,-4.569718946425673e-11,8.264207527235693e-11,6.325842423386088e-11
0,0,2,106,2048,inf,equal,unrestricted,3.0951079136826314,-5.452567113819647e-10,8.881320223497513e-10,-9.90759184694511e-10,7.422686437625928e-10,3.157605011063471e-10,1.0756179921596817e-09,-7.962620711471575e-10,-2.1894030379332597e-10,-1.5906584986373102e-09,-7.439833790440979e-10,-3.506639364895498e-10,-5.797779688688943e-10,1.0949095763000623e-10,-1.5690497744287656e-09,-1.262701450262982e-09,1.6136361538888803e-09,-19.999999954254527,9.899749441155395e-10,6.022862821519639e-11,-6.176740887723948e-11
0,1,2,106,2048,inf,equal,unrestricted,1.9646454977030579,-5.16639179539062e-10,-19.999999987201164,-7.761381794190937e-11,5.258156878069928e-11,-2.4931312817720963e-10,5.427987774730554e-10,-6.05399507182251e-10,-3.3526651216246714e-10,1.861923050878716e-11,3.298465843468925e-11,2.5912830919061605e-11,4.092393552748847e-11,-9.066709491419958e-11,-6.422221083789986e-11,-1.0122389305297598e-09,1.140203224248035e-09,1.1193210163988137e-11,4.0415654779649276e-10,4.327123833901158e-11,-1.0863797993820023e-09
0,2,2,106,2048,inf,equal,unrestricted,1.7129456724325445,-1.965451582990227e-10,-1.3796617937085874e-09,-2.4138999907268997e-09,-7.766516595167978e-11,-4.854525847801991e-10,-1.2848233160306922e-10,3.904887206737535e-10,9.869700185000298e-10,-2.1221808219859586e-09,-6.357439272273453e-11,-5.384443977423551e-10,-1.2695285577634828e-09,2.5781434351162544e-11,1.0044803747410119e-10,-5.066014258331408e-09,-4.851746218634365e-10,19.99999997369702,5.211185460962625e-10,-1.7422466286050003e-10,-4.909317750407757e-12
0,3,2,106,2048,inf,equal,unrestricted,2.1920617698208433,7.813469531532212e-11,9.246525826565168e-12,2.1264400569366095e-10,2.520224564767816e-10,-6.46043479554462e-12,-2.2819686818340086e-10,-1.9273680030849245e-10,-4.391017457253126e-12,-19.99999999519448,1.0202671428663875e-10,2.820249965089423e-11,-6.723690027192301e-11,-7.793228911311555e-11,2.5288857092166375e-10,-1.1701379018696726e-11,-7.397300606887604e-11,2.0922500037200946e-10,3.4918624525536705e-11,5.7508306949562716e-11,-1.910708364929553e-11
0,4,2,106,2048,inf,equal,unrestricted,2.212849885528944,-5.545491170285119e-09,-7.52372296928129e-10,-8.17988767829702e-11,-5.831536131346545e-10,-19.999999882768286,-3.192745449240264e-11,1.0451822048680185e-09,-5.022883846623399e-09,3.804681717125797e-09,-7.99442743034704e-09,-2.1355305540003225e-09,1.0294327295840823e-08,1.4336385966679742e-10,5.7574675820230625e-09,6.4115242433062406e-09,7.35639545133114e-10,-2.0363378661863858e-10,-2.361391925586254e-09,-1.6441701747205509e-09,-2.7167741979741602e-09
0,0,0,1536,2048,inf,equal,restricted,0.0746202689214589,0.09434472544790848,-0.01694628672773071,0.22818932475048323,-0.0791345382138631,0.480772283150482,0.232204900648667,0.4178156247016297,0.271645620414862,-0.2682030804003198,0.42254462382791236,0.6787241372935264,0.019385031457873573,0.4409209455899249,0.4180575386604684,0.15835780904337718,-0.11206451336199123,-0.007300208063634273,-0.7159069838405607,0.1759731916705669,-0.08036936212814112
0,1,0,1536,2048,inf,equal,restricted,0.08773269620542586,0.28248706383482924,-0.1498890906932604,0.3378442733672307,0.21139154583023936,0.06750882779411548,0.05795420936389962,0.14720129619972722,0.16310165408366306,0.341191808113503,0.20788735632003008,0.19670781784773705,0.20680300989067374,-0.10203645233902628,0.8036703147613647,0.8562700585851256,-0.1339853259267657,0.6261246481146006,-0.5176098354187831,0.4336273123636701,-0.1832961917251734
0,2,0,1536,2048,inf,equal,restricted,0.08545651931561031,0.30328806914824863,0.5218187851685512,0.29589779214419815,0.2173112555289465,0.48852168917343747,0.3804929333930269,-0.02019471375729518,-0.14418182483935676,0.41144816670154694,0.049773096715290836,0.02114590172565893,-0.24029837992988223,0.012578524310574737,0.8747368323712897,1.0014406544341676,0.25529686042087796,0.3388949880926754,-0.29180023858528903,0.6959329191823251,0.011514742006719664
0,3,0,1536,2048,inf,equal,restricted,0.11381992586507937,-0.01753635178971809,0.18199949979330557,0.5028399756934705,0.04210711274202653,0.3205933077739877,0.19531539547439228,0.6577275369876738,0.42812151348362454,-0.11889175731312425,0.1626508706776217,0.019153215054836668,0.6174097748301703,0.3696701381292421,0.4048517943923212,0.6113318373207914,-0.004404778063855989,0.44799753658705704,-0.5461036323192102,0.6480486896864817,0.029920535946258504
0,4,0,1536,2048,inf,equal,restricted,0.057462080068521944,0.08004913709404148,-0.026103233571188517,0.040558731289537374,0.2711750344906306,-0.02401845388958202,-0.27570175142638437,0.18171656685255672,0.23562956620326694,0.30353658624132157,0.1031925121116892,-0.18434335971487656,0.5116658956863482,0.645077014301212,-0.12056065822763691,0.07780326336212486,0.07167873177113447,-0.4489511121808781,-0.1484813541282467,0.2847670587884756,0.3512830228150268
0,0,1,406,2048,inf,equal,restricted,0.2548519677628232,0.8294632123211817,-0.2771988139289781,0.7334598335075654,0.9972168982901922,0.7873969210752685,0.34011735440723495,-0.2392720950220853,-0.1676938435871619,-0.7036181381939821,0.46133157942117714,0.316994360275115,-0.15304414449277923,0.8918729899992653,-0.5468366978357032,0.03322614018577835,0.500947681040794,0.6832221515794443,-0.8938027479298076,0.38548137534024984,-0.40175689302050627
0,1,1,406,2048,inf,equal,restricted,0.416761834224261,0.6027756220416793,1.3656989787474212,1.3350847702323863,-0.029992185587983992,1.6245531802987758,0.8406518485235004,-0.4878087576453426,1.3864497434633078,0.5351070766047968,0.2790034203968869,-0.6591036083603293,1.5000936586982754,0.6581038325933094,0.8304954108644771,0.18380053866093557,-0.3589402473089672,0.6160456659411807,0.4792977521850622,-0.5254708177150047,-0.10916195583479198
0,2,1,406,2048,inf,equal,restricted,0.3693796579434164,-0.19573751524257946,0.33713307669061626,0.27719852175801707,1.4214288215566502,0.4693447160806246,0.48631320669481126,-0.826144152367159,1.1266651172186728,1.537092594436891,0.27084578414497057,-0.2844507103257033,0.10262002609048133,0.08383405493046005,1.8154772677877349,-0.21469873555333638,-0.24591532975048538,0.15620699766233323,1.0598523065347512,-0.4752612378829637,0.5721239686189604
0,3,1,406,2048,inf,equal,restricted,0.2897453402349838,1.244770163179468,-0.2340762368135977,1.1029340231829299,0.644737784741839,0.9581279898917552,-0.020131135412218386,0.4507716099751489,0.22141835791537795,0.39532619157285437,-0.6784703417357376,-0.33507291753055507,0.48907743931732633,0.2492710521110441,1.3022647769576619,1.4323113470751652,1.6131950434012443,0.09770277854097158,-0.05124181388075859,0.7778641438069518,0.5181074239375316
0,4,1,406,2048,inf,equal,restricted,0.28106067009114793,0.7238881549909882,-0.31368408877682175,-0.7714051887553848,-0.5928150235120964,0.7020223344970289,1.1757894784416831,0.20404520357268377,1.2405840985715713,-0.26316035894671586,-0.8567715177315022,-0.04135505011745938,0.7353862224035081,1.057213126521483,0.4664439713987375,1.434083856636717,-0.24001791294257205,-0.4961491910132926,0.2527180281130399,0.7588093890392758,0.8413203609158031
0,0,2,106,2048,inf,equal,restricted,0.8009301187979575,0.15301449149823862,1.2796018011739092,-0.3636976634619211,0.8397935825993758,0.6052013344267951,1.3566986933907512,-0.2814552267840299,0.35039731785329714,-0.7205376615350721,-0.2860927511862386,0.2699728114817365,-0.017411904781477413,0.2984409103891155,-0.4925746400095772,-0.5495762383373756,1.351329162315583,-2.1272427171011943,1.0031297691483712,0.5191146482198248,0.5526015608572452
0,1,2,106,2048,inf,equal,restricted,0.6838084638040942,-0.2612428093681779,-0.889608425536994,-0.4076113299792573,0.32642058488474873,-0.5727482388282583,1.4604329009069388,-0.8492731749573554,-0.526465043069555,0.3118007259643607,0.5258025676624638,0.8533240605778949,0.3981758589580214,-0.5318501035860569,0.1202385114707092,-0.6661163902992562,1.512964309858833,0.13434615638295044,0.6842876740355245,0.6381128103846068,-0.9496048259324281
0,2,2,106,2048,inf,equal,restricted,0.5702876650302634,-0.3378490211337742,-0.812287817144402,-0.7873445940950511,0.08690396203539365,-0.5691712540839724,-0.2276512694885108,0.9382696495791281,1.100833175667501,-1.032568750419074,0.017951745091449214,-0.16976369803363014,-0.6493840265118838,-0.06623062195123428,0.3482274203667077,-0.6087108010843538,-0.3058707851448825,1.2678199980328615,0.5131976039092104,-0.10036069073433293,0.09335565201957007
0,3,2,106,2048,inf,equal,restricted,0.9257517961486375,0.9702585057844098,0.5156463739421122,1.733517066954265,1.2665496188492473,0.12940643057023657,-0.4484020523829474,-0.9470233530647103,0.09112670917694876,-1.2669163455688193,0.8903709930951119,0.7545525313344489,-0.352530030309929,-0.8166851305634726,1.450542772743703,0.5680994415946783,-0.2435123884297296,1.2787838272025458,0.34173942003749264,0.8771129032794271,0.0501877603351212
0,4,2,106,2048,inf,equal,restricted,0.8044261472444553,-0.8095545624295356,0.11106384561989913,0.3018885005011238,-0.0547212155903417,-1.389003155571308,0.49434489727787906,0.69947653016649,-0.2928666010988326,1.1373932730730396,-0.7314117600957092,-0.13935053340684297,1.74164579497153,0.4702205538765951,1.7181932883411912,1.6781192323451204,0.5685019180232279,0.18711000728984178,-0.4358608961618542,0.04117322725717434,-0.28551973447774315
0,0,0,3072,4096,1.0,size,unrestricted,0.4610943641404563,-6.521813641485953e-09,1.027987198124028e-09,2.907930553788654e-09,-7.044628086379312e-12,-4.5616355423375827e-10,-5.598146490583714e-09,1.4143480225037939e-09,-4.126670032753106e-10,-9.598695049598877e-09,2.830487795195048e-09,2.1470381064347425e-09,-9.400463352947562e-09,2.7527186368597485e-10,1.4074495805638267e-09,1.459852954798099e-10,-19.99999990080928,7.079169949869558e-10,-1.009170820413187e-08,2.2251861372964388e-12,-1.1559489085414467e-10
0,1,0,3072,4096,1.0,size,unrestricted,0.48910167948414296,2.9514007034257703e-10,-2.2737917808986717e-10,2.1155046801482966e-10,2.6180542041335277e-10,-1.3956489884381113e-10,-1.9481012613859828e-10,-2.5484167100264937e-11,6.1798500120314734e-12,2.829401449449811e-10,1.5097010983498643e-10,1.4357340364632826e-10,-3.104748399141004e-11,1.8694878121702965e-10,1.350448679431322e-11,-1.0716347398658398e-10,-1.7265451987669732e-10,19.9999999658864,-2.906314899922407e-10,-2.436438385869468e-10,-3.1322715945404123e-10
0,2,0,3072,4096,1.0,size,unrestricted,0.42614226130573973,8.26399128422387e-10,6.277265759551288e-10,-4.872033334576475e-10,-9.256444408920981e-10,-2.1545566422392415e-10,-4.944181505287519e-10,-6.4993348737988176e-09,-5.535915447683557e-09,-8.119800210228292e-11,1.0201627689814618e-09,-1.5012325060561863e-09,2.8761329403227547e-11,1.5397227604630612e-10,1.665969862380392e-08,19.999999907798603,1.46340231849295e-09,2.1321959705652348e-10,-4.58367497811285e-09,1.1804192666525413e-08,4.17027607582372e-10
0,3,0,3072,4096,1.0,size,unrestricted,0.6117200616140249,-5.660438604105875e-10,-19.99999992279827,-2.744936982861555e-10,4.0787092596726044e-10,-1.263452233609102e-09,-3.5294866621742794e-10,1.5152079501115746e-09,2.2814428317319536e-09,-1.0244114435866779e-09,2.0456070905686705e-09,-8.108613525488299e-10,3.2080082726293556e-09,9.566578123779818e-10,-1.2708708112337633e-09,-2.829300700107415e-10,-6.218192139515683e-10,7.034075606455969e-09,-1.1660793447399194e-09,5.130786920230063e-10,-4.1548771204369995e-09
0,4,0,3072,4096,1.0,size,unrestricted,0.5310214493181448,1.867348819720447e-10,1.0989261496994146e-10,2.5402149520736323e-10,2.9952402421018097e-10,2.972558080915096e-10,2.942181756111765e-11,-5.087862731394069e-11,1.5073913787554416e-10,1.6342081007944363e-11,-3.668656843334629e-12,2.9411919752516527e-10,2.9913332585485136e-10,19.999999965940127,-2.963701985417228e-10,-3.815825078986797e-11,-6.395392350633506e-11,-2.7336099615664894e-10,-2.945185608050644e-11,-1.2076116373251104e-10,2.9958380551110147e-10
0,0,1,815,4096,1.0,size,unrestricted,0.7657397261220062,4.599506748338718e-11,-2.5813244596911025e-11,1.0047704928134834e-09,5.325964150485432e-11,-1.8516255670357638e-11,-19.999999996105863,-2.8248798146322334e-11,-5.3414037557185665e-11,-8.009936188588509e-11,2.143857023737019e-11,-3.90699946752523e-11,2.768597356360664e-11,2.016788269667999e-10,-2.3765628750247758e-11,2.3627946502703262e-11,1.604987470333685e-11,-6.886342876621088e-11,-9.688004884676823e-11,3.883332371523697e-13,-7.112851724406071e-11
0,1,1,815,4096,1.0,size,unrestricted,1.0074717568924312,3.0230580297170834e-12,-2.614745472186137e-10,2.3972170540675598e-09,2.0158252741507314e-10,3.925593733768699e-10,2.5302661646754426e-10,-2.3574067035817354e-10,9.641431789877388e-11,2.367798155033745e-11,-2.402994629947704e-10,-19.999999959457067,5.867773259353502e-10,4.4937844189458745e-11,-9.976975426406619e-11,-5.053486433956849e-10,-3.649220085644577e-10,5.307418836102901e-10,-4.393373428246572e-10,-1.6735933774575435e-10,9.16503279264353e-12
0,2,1,815,4096,1.0,size,unrestricted,0.8267555544323951,-3.33874309888058e-10,-4.708740888331946e-10,-3.557023771295035e-10,19.999999957591513,-2.0897580547554186e-10,-3.9046442131540485e-10,-6.816201567265989e-10,-2.756509579419835e-10,8.621844754687597e-10,-1.0891915296803899e-09,8.309463195955479e-10,-9.8650549186797e-10,1.67925276019543e-10,1.688508110243571e-09,-7.161552696585357e-10,-9.35736675913339e-10,-5.0101967442725267e-11,3.5041719589776485e-10,-1.6303628941315564e-09,-4.277311885772279e-10
0,3,1,815,4096,1.0,size,unrestricted,0.5537805007558774,4.983189090182366e-10,-1.898758384262679e-10,4.139685319237776e-09,5.501433669474977e-09,6.364349128962894e-10,-19.999999967947833,4.901990322174648e-10,-9.813326140281105e-10,-5.579817699288895e-11,-6.13915142089146e-10,-2.5727959550192996e-10,2.5968242191458913e-09,1.4996231131716965e-10,1.78500715077433e-09,3.4169694949076605e-09,1.928431532964347e-09,3.8454598236844956e-10,-2.2909377616349816e-10,8.584087106159221e-11,2.0698702145490093e-10
0,4,1,815,4096,1.0,size,unrestricted,0.7850595216272745,9.153547915568667e-10,-3.2955690790326996e-10,-5.281094428662152e-09,-3.1793132000141923e-10,1.4129467094553011e-09,19.999999944740615,1.9590135586047345e-10,2.6546455524588832e-09,1.3355831357369724e-11,-8.193495939293298e-11,-9.093025269472168e-10,2.7930423005370174e-10,1.052134813644555e-10,1.687231767860445e-10,4.6467559264475806e-10,-6.117097223096402e-10,-1.731018240649188e-09,1.952107507734172e-10,6.527446546793364e-10,-8.722629018286876e-11
0,0,2,209,4096,1.0,size,unrestricted,1.3088315572687417,-9.221339024313607e-11,-1.9194521164416517e-10,-1.0825528508499885e-09,1.5441244638165632e-10,5.954646921587733e-10,3.129414266679671e-11,4.9203686326889245e-11,1.3126563368323946e-10,-4.1752474459168e-11,-1.5036596820011173e-10,2.7918438885680576e-12,8.550610741282907e-12,1.1287796446750503e-11,-6.256055552825392e-10,4.25145391953959e-11,7.623872217551605e-10,-19.99999999062438,1.592161160557822e-10,-1.9113001542130703e-11,3.0782812915660427e-10
0,1,2,209,4096,1.0,size,unrestricted,1.2022194066527812,-3.2789290853373895e-10,-1.6100297255839724e-10,6.936249684757052e-10,1.8234964257982588e-10,-19.999999990859997,9.195327857800413e-10,-8.224339652733582e-11,-5.451438464314736e-11,-1.5677148601878732e-10,3.4209574860755003e-10,-7.20116900392922e-11,-8.166879135373165e-11,1.1407913930155391e-10,5.650894723788829e-10,-3.5210548017042874e-10,3.764173591151977e-10,5.74376492003268e-12,6.536176940199481e-11,-1.0655309700886977e-11,-1.5078573473217164e-10
0,2,2,209,4096,1.0,size,unrestricted,1.7275406180572843,-2.3199921715054277e-09,-1.2795707944467064e-09,-4.065633322596916e-10,1.124683919871865e-09,6.545265925325916e-10,1.0942354818375483e-09,5.558514721383853e-10,6.8469876144122724e-09,-1.2533704327243128e-09,8.902019788522284e-10,-19.99999993716736,1.6962218062208498e-10,-8.677720618836358e-10,-6.209116116069439e-10,-2.02919371313412e-09,-2.3081757336688893e-10,1.4502664029730094e-09,1.185773150462424e-10,3.189706199435218e-10,-4.457656089897937e-10
0,3,2,209,4096,1.0,size,unrestricted,2.1161208082765746,1.1404590167478527e-10,1.1944018893818563e-11,4.467036337326433e-11,2.597075384855359e-11,3.624749615115759e-11,-5.210161627403639e-11,-19.99999999565229,-6.974838762683353e-12,-7.789539430309328e-10,6.23467087999784e-12,-2.162156236029217e-13,-2.6431901692221076e-11,-2.2824742409576014e-11,1.263483163550608e-10,-4.279628330003476e-11,-7.267661784127589e-11,4.151672961501688e-11,4.658030520136315e-11,7.9914848122899e-11,-1.8258266245433642e-11
0,4,2,209,4096,1.0,size,unrestricted,1.3798551372872851,-1.034170704889754e-10,8.136359644673436e-12,7.779914593016007e-11,-1.988153864714724e-11,-19.99999999667736,8.132086907844844e-11,4.227173437807071e-11,-1.750653706718951e-10,6.54744175474623e-11,-9.965851408484184e-11,-9.494815822372644e-11,1.880508364940521e-10,7.1720437708998474e-12,-3.2903141512258787e-13,1.6887381337009049e-10,4.796193624915574e-11,1.1136958071698419e-11,-1.2876704422791836e-10,-2.777115457945792e-11,1.7702894841277431e-10
0,0,0,3072,4096,1.0,size,restricted,0.3629361419666961,-1.4572160271981278,2.7859897614875364e-12,1.3168274170230256,-1.5231780838253844e-13,3.547436787907877e-13,-1.0316411057122912,5.40975214414703e-12,2.2425788624251686e-13,-3.0198322090734684,0.9057285283214818,0.24320658897883968,-2.8530806901791768,-5.359762717658315e-13,1.620946341321734e-11,-4.0149492024205813e-13,-5.459226634892147,-3.551675159095455e-13,-3.713240798416221,-2.9609347849903916e-13,-6.562152524284804e-14
0,1,0,3072,4096,1.0,size,restricted,0.3664227520774587,0.10356557453528964,-1.562395925978063e-14,3.50835114927408,2.314609539626384e-11,1.81844328181371e-13,1.881303242701966e-13,-5.140656324465493e-15,-2.569940596512748e-13,2.3957279717643845,1.1098318345744057e-12,1.6160885344956253e-12,-1.7039342987227602e-13,1.3249690297043959e-12,-2.2624583669947712e-13,5.042582863354718,1.7333192434381697e-13,8.51456895445411,-0.4352034863628455,-3.445550966236955e-13,-4.320622055998284e-11
0,2,0,3072,4096,1.0,size,restricted,0.3909496640115675,-4.331582716055127e-12,-3.783396724539567e-12,1.6175213072489596e-12,3.762593162396028e-12,6.084647112467184e-13,1.9353445818647028e-12,-0.7810599024286615,-2.7225968439708788e-11,-1.45749919552698e-14,-4.503318130268655e-12,4.36898701163364e-12,-9.53137464477312e-13,-1.5537181540079735e-12,6.1480284414722615,7.717170176514143,-4.507675703556667e-12,-1.879903351055484e-12,-1.3314380346938161e-11,5.353741479267165,-2.9007447716385884e-12
0,3,0,3072,4096,1.0,size,restricted,0.446928343327649,-1.8967638486375026e-12,-6.836213684045458,-4.682002865491e-13,3.587143066367888e-12,-7.120099077328098e-12,-5.606091139761553e-13,6.60416151010182e-11,2.029410734579727,-4.98141256256442e-12,1.2843179380369747,-2.9764884485945025e-12,2.887303683496125,1.1443325857948086e-11,-4.733271675122059e-12,-2.05892242437273e-13,-2.2026509622836974e-12,5.513020699502937,-5.501625423645942e-12,4.675014526476524e-12,-1.4497332604019995
0,4,0,3072,4096,1.0,size,restricted,0.4011158759263638,-1.7147180153759225e-11,-1.3612760315383468e-11,-7.196250706968721e-12,0.7662432394878015,1.793658603687612,-8.367824060994143e-12,1.6734769725719906e-12,-1.7073575153771097e-11,4.993462924254478,-3.937278016114986e-12,0.7226044808222164,1.1491204315761248,9.273574206536466,1.7530970546852674e-11,-4.134486326122281e-13,1.9424323363986074e-12,1.7815764142566918e-11,-2.3417521079381234e-13,6.808703303760654e-12,1.3013361125000324
0,0,1,815,4096,1.0,size,restricted,0.4283487475036067,1.4436867607004114,1.671979657560495e-08,3.0672805989480265,1.5271456099033498,-0.07593076065193217,-1.61976081883646,-0.5268190365697276,-0.3318988206122001,-0.9865731439142355,0.9702327514387362,-0.2942734594443805,1.1042843729890246,2.448506134859577,0.3501341311919765,1.0133371521401227,0.7668794242781962,-1.0658530541274245,-1.200603474950904,0.5121663872181278,-0.6946340846202755
0,1,1,815,4096,1.0,size,restricted,0.47336117125662086,0.5101008072354537,-4.953563010070437e-11,3.1353447852132756,1.0087834790014072,1.6714005728219672,1.4414502856156604,-0.42105853275593313,0.8953332446381382,0.3492123956189875,-0.14179831453216518,-2.5720597366067874,2.3019217469932944,0.7065199328650531,0.4926249327566181,-0.8753469732466745,-0.42734405099238204,1.7895767165926664,-0.617094959824998,-3.2055610081552095e-11,0.6430285323557623
0,2,1,815,4096,1.0,size,restricted,0.4350980569069265,-0.04780829611462169,-0.1913095750023435,0.1771698750994278,2.9626980487043753,0.14882241611993258,-0.0549245330480496,-0.7964182473209149,0.3252058436054943,1.8422527497402637,-1.2483450504175417,1.948880338574506,-0.8128134363045085,0.8932935894571757,2.5954031791400074,-0.8061244997443788,-0.8967690610737472,0.306633553843437,1.1437023676065114,-1.3943517652269508,-0.2533188153737272
0,3,1,815,4096,1.0,size,restricted,0.48619917059920753,0.9961303325061344,6.9299419525142585e-12,2.5600295234630184,2.537123935292474,1.2297554095135708,-1.337482405281094,0.6036878581978661,-0.317485911774622,3.2500221629585493e-13,-0.1378060302787105,8.38388958819546e-12,2.5858529663947434,-8.626645278630848e-12,2.5561329055448003,2.457986705240146,2.1216538892827512,0.5588721264625232,8.075247292785752e-12,-7.549077136661208e-12,-1.8772534655655773e-12
0,4,1,815,4096,1.0,size,restricted,0.4656567224954505,1.9027740841732228,1.1847745771932376e-11,-1.846507159860893,-1.9237489099894933e-11,2.2856749954564073,3.7050214039932685,0.4919020441817126,2.850457896264577,3.102175305325028e-10,4.350592552836835e-11,-0.6066943102489569,0.9927238297845321,0.2311296035069756,0.6616053828748011,0.9799478948942116,-0.23625423116588878,-1.4453644019469352,0.5203980012258332,1.243544759643591,1.916144267572373e-10
0,0,2,209,4096,1.0,size,restricted,0.4925474853683696,0.033955750654489913,-0.1172915845871356,-1.1639412209384874,0.8861051049421561,1.6753493577569596,0.7819893938321079,0.4824853482073621,1.1132382465049782,0.2072944721001182,-0.28963676521401227,0.5101475337745353,0.5600422637113137,0.42432254974668226,-0.6715049373931399,0.5002051512426857,1.5651186625880862,-1.3672566497150471,0.9059613902636067,0.10391315845329142,1.406505261496178
0,1,2,209,4096,1.0,size,restricted,0.5281932855142246,-0.47759587100574924,-0.07889515812240688,1.679745897007001,1.0734587407783764,-1.0710315290175645,1.7068174868790382,-0.13210262142620324,0.4196770819828697,-0.29751640817033076,1.3023490383952614,0.1911382232018269,0.19649878738660664,0.9140764333430768,1.9051870523196976,-0.4389035555396753,1.2511181522672719,0.3694083265658482,0.6569179277753476,0.27566747934103975,-0.218537905733915
0,2,2,209,4096,1.0,size,restricted,0.5024965386442978,-0.6180695157741889,-0.19374118637602614,0.030431173386155138,1.043445424402808,0.8165809992430644,1.224102003935952,0.6650926782918241,2.056418845072128,-0.46464866986058445,0.9636530314514021,-1.5749584251018525,0.6389760452430608,-0.2169103558706613,0.1696036209569326,-0.5076329020727034,0.2069955557870122,1.039697019468647,0.5178922163873501,0.470823560884784,-0.033899488087705605
0,3,2,209,4096,1.0,size,restricted,0.6958466666605756,1.5304459259623913,0.6079533580295186,1.1420039140436578,0.6327967280432356,0.7402649852844928,0.02016782055681775,-1.6733986566351038,0.40689129700872,-1.4310847734410153,0.3402577473176084,0.3951956358179435,0.08630919910112309,0.018419106753313604,1.6275885841191724,-0.15558138764348672,-0.4274164093405775,0.7375124511410094,0.9902887018240777,1.2115159568281804,0.14888752934396846
0,4,2,209,4096,1.0,size,restricted,0.5846185378838163,-0.367115139802435,0.5842301526807856,1.1619637397225,0.059957901649916594,-0.9220482520405062,1.2960361686224053,0.6293462474278144,-0.6562327345011418,0.9864544842313794,-0.4397045488122301,-0.23589107657708297,1.6609264691325047,0.5657266401433863,0.6631090910588598,1.468339590556234,0.97222718053222,0.43363457730650984,-0.6288527026589135,0.005757262929115139,1.6115295278497992
0,0,0,3072,4096,inf,equal,unrestricted,0.4610943641404563,-6.521813641485953e-09,1.027987198124028e-09,2.907930553788654e-09,-7.044628086379312e-12,-4.5616355423375827e-10,-5.598146490583714e-09,1.4143480225037939e-09,-4.126670032753106e-10,-9.598695049598877e-09,2.830487795195048e-09,2.1470381064347425e-09,-9.400463352947562e-09,2.7527186368597485e-10,1.4074495805638267e-09,1.459852954798099e-10,-19.99999990080928,7.079169949869558e-10,-1.009170820413187e-08,2.2251861372964388e-12,-1.1559489085414467e-10
0,1,0,3072,4096,inf,equal,unrestricted,0.48910167948414296,2.9514007034257703e-10,-2.2737917808986717e-10,2.1155046801482966e-10,2.6180542041335277e-10,-1.3956489884381113e-10,-1.9481012613859828e-10,-2.5484167100264937e-11,6.1798500120314734e-12,2.829401449449811e-10,1.5097010983498643e-10,1.4357340364632826e-10,-3.104748399141004e-11,1.8694878121702965e-10,1.350448679431322e-11,-1.0716347398658398e-10,-1.7265451987669732e-10,19.9999999658864,-2.906314899922407e-10,-2.436438385869468e-10,-3.1322715945404123e-10
0,2,0,3072,4096,inf,equal,unrestricted,0.42614226130573973,8.26399128422387e-10,6.277265759551288e-10,-4.872033334576475e-10,-9.256444408920981e-10,-2.1545566422392415e-10,-4.944181505287519e-10,-6.4993348737988176e-09,-5.535915447683557e-09,-8.119800210228292e-11,1.0201627689814618e-09,-1.5012325060561863e-09,2.8761329403227547e-11,1.5397227604630612e-10,1.665969862380392e-08,19.999999907798603,1.46340231849295e-09,2.1321959705652348e-10,-4.58367497811285e-09,1.1804192666525413e-08,4.17027607582372e-10
0,3,0,3072,4096,inf,equal,unrestricted,0.6117200616140249,-5.660438604105875e-10,-19.99999992279827,-2.744936982861555e-10,4.0787092596726044e-10,-1.263452233609102e-09,-3.5294866621742794e-10,1.5152079501115746e-09,2.2814428317319536e-09,-1.0244114435866779e-09,2.0456070905686705e-09,-8.108613525488299e-10,3.2080082726293556e-09,9.566578123779818e-10,-1.2708708112337633e-09,-2.829300700107415e-10,-6.218192139515683e-10,7.034075606455969e-09,-1.1660793447399194e-09,5.130786920230063e-10,-4.1548771204369995e-09
0,4,0,3072,4096,inf,equal,unrestricted,0.5310214493181448,1.867348819720447e-10,1.0989261496994146e-10,2.5402149520736323e-10,2.9952402421018097e-10,2.972558080915096e-10,2.942181756111765e-11,-5.087862731394069e-11,1.5073913787554416e-10,1.6342081007944363e-11,-3.668656843334629e-12,2.9411919752516527e-10,2.9913332585485136e-10,19.999999965940127,-2.963701985417228e-10,-3.815825078986797e-11,-6.395392350633506e-11,-2.7336099615664894e-10,-2.945185608050644e-11,-1.2076116373251104e-10,2.9958380551110147e-10
0,0,1,815,4096,inf,equal,unrestricted,0.7657397261220062,4.599506748338718e-11,-2.5813244596911025e-11,1.0047704928134834e-09,5.325964150485432e-11,-1.8516255670357638e-11,-19.999999996105863,-2.8248798146322334e-11,-5.3414037557185665e-11,-8.009936188588509e-11,2.143857023737019e-11,-3.90699946752523e-11,2.768597356360664e-11,2.016788269667999e-10,-2.3765628750247758e-11,2.3627946502703262e-11,1.604987470333685e-11,-6.886342876621088e-11,-9.688004884676823e-11,3.883332371523697e-13,-7.112851724406071e-11
0,1,1,815,4096,inf,equal,unrestricted,1.0074717568924312,3.0230580297170834e-12,-2.614745472186137e-10,2.3972170540675598e-09,2.0158252741507314e-10,3.925593733768699e-10,2.5302661646754426e-10,-2.3574067035817354e-10,9.641431789877388e-11,2.367798155033745e-11,-2.402994629947704e-10,-19.999999959457067,5.867773259353502e-10,4.4937844189458745e-11,-9.976975426406619e-11,-5.053486433956849e-10,-3.649220085644577e-10,5.307418836102901e-10,-4.393373428246572e-10,-1.6735933774575435e-10,9.16503279264353e-12
0,2,1,815,4096,inf,equal,unrestricted,0.8267555544323951,-3.33874309888058e-10,-4.708740888331946e-10,-3.557023771295035e-10,19.999999957591513,-2.0897580547554186e-10,-3.9046442131540485e-10,-6.816201567265989e-10,-2.756509579419835e-10,8.621844754687597e-10,-1.0891915296803899e-09,8.309463195955479e-10,-9.8650549186797e-10,1.67925276019543e-10,1.688508110243571e-09,-7.161552696585357e-10,-9.35736675913339e-10,-5.0101967442725267e-11,3.5041719589776485e-10,-1.6303628941315564e-09,-4.277311885772279e-10
0,3,1,815,4096,inf,equal,unrestricted,0.5537805007558774,4.983189090182366e-10,-1.898758384262679e-10,4.139685319237776e-09,5.501433669474977e-09,6.364349128962894e-10,-19.999999967947833,4.901990322174648e-10,-9.813326140281105e-10,-5.579817699288895e-11,-6.13915142089146e-10,-2.5727959550192996e-10,2.5968242191458913e-09,1.4996231131716965e-10,1.78500715077433e-09,3.4169694949076605e-09,1.928431532964347e-09,3.8454598236844956e-10,-2.2909377616349816e-10,8.584087106159221e-11,2.0698702145490093e-10
0,4,1,815,4096,inf,equal,unrestricted,0.7850595216272745,9.153547915568667e-10,-3.2955690790326996e-10,-5.281094428662152e-09,-3.1793132000141923e-10,1.4129467094553011e-09,19.999999944740615,1.9590135586047345e-10,2.6546455524588832e-09,1.3355831357369724e-11,-8.193495939293298e-11,-9.093025269472168e-10,2.7930423005370174e-10,1.052134813644555e-10,1.687231767860445e-10,4.6467559264475806e-10,-6.117097223096402e-10,-1.731018240649188e-09,1.952107507734172e-10,6.527446546793364e-10,-8.722629018286876e-11
0,0,2,209,4096,inf,equal,unrestricted,1.3088315572687417,-9.221339024313607e-11,-1.9194521164416517e-10,-1.0825528508499885e-09,1.5441244638165632e-10,5.954646921587733e-10,3.129414266679671e-11,4.9203686326889245e-11,1.3126563368323946e-10,-4.1752474459168e-11,-1.5036596820011173e-10,2.7918438885680576e-12,8.550610741282907e-12,1.1287796446750503e-11,-6.256055552825392e-10,4.25145391953959e-11,7.623872217551605e-10,-19.99999999062438,1.592161160557822e-10,-1.9113001542130703e-11,3.0782812915660427e-10
0,1,2,209,4096,inf,equal,unrestricted,1.2022194066527812,-3.2789290853373895e-10,-1.6100297255839724e-10,6.936249684757052e-10,1.8234964257982588e-10,-19.999999990859997,9.195327857800413e-10,-8.224339652733582e-11,-5.451438464314736e-11,-1.5677148601878732e-10,3.4209574860755003e-10,-7.20116900392922e-11,-8.166879135373165e-11,1.1407913930155391e-10,5.650894723788829e-10,-3.5210548017042874e-10,3.764173591151977e-10,5.74376492003268e-12,6.536176940199481e-11,-1.0655309700886977e-11,-1.5078573473217164e-10
0,2,2,209,4096,inf,equal,unrestricted,1.7275406180572843,-2.3199921715054277e-09,-1.2795707944467064e-09,-4.065633322596916e-10,1.124683919871865e-09,6.545265925325916e-10,1.0942354818375483e-09,5.558514721383853e-10,6.8469876144122724e-09,-1.2533704327243128e-09,8.902019788522284e-10,-19.99999993716736,1.6962218062208498e-10,-8.677720618836358e-10,-6.209116116069439e-10,-2.02919371313412e-09,-2.3081757336688893e-10,1.4502664029730094e-09,1.185773150462424e-10,3.189706199435218e-10,-4.457656089897937e-10
0,3,2,209,4096,inf,equal,unrestricted,2.1161208082765746,1.1404590167478527e-10,1.1944018893818563e-11,4.467036337326433e-11,2.597075384855359e-11,3.624749615115759e-11,-5.210161627403639e-11,-19.99999999565229,-6.974838762683353e-12,-7.789539430309328e-10,6.23467087999784e-12,-2.162156236029217e-13,-2.6431901692221076e-11,-2.2824742409576014e-11,1.263483163550608e-10,-4.279628330003476e-11,-7.267661784127589e-11,4.151672961501688e-11,4.658030520136315e-11,7.9914848122899e-11,-1.8258266245433642e-11
0,4,2,209,4096,inf,equal,unrestricted,1.3798551372872851,-1.034170704889754e-10,8.136359644673436e-12,7.779914593016007e-11,-1.988153864714724e-11,-19.99999999667736,8.132086907844844e-11,4.227173437807071e-11,-1.750653706718951e-10,6.54744175474623e-11,-9.965851408484184e-11,-9.494815822372644e-11,1.880508364940521e-10,7.1720437708998474e-12,-3.2903141512258787e-13,1.6887381337009049e-10,4.796193624915574e-11,1.1136958071698419e-11,-1.2876704422791836e-10,-2.777115457945792e-11,1.7702894841277431e-10
0,0,0,3072,4096,inf,equal,restricted,0.043061854913549656,0.026744919146910188,0.49595873923784456,0.33143935556253634,0.2698867975867105,0.2674577178774977,0.07399788868361071,0.48107863543633905,0.13699457444341145,-0.2349547887722897,0.17494302134213208,0.19953816481651326,-0.3205211426381474,0.15367451696371637,0.40465517820006586,0.2249982026767169,-0.3236757813247597,0.19034339318136387,-0.48457695547163226,-0.10996111468774816,0.1672245514929873
0,1,0,3072,4096,inf,equal,restricted,0.042769399488445596,0.24801279879552926,0.11900880116696583,0.5001204795786736,0.331693219938121,0.18762258127495537,0.27164982405940047,0.20834438421501214,0.10350205346090253,0.14715813206718087,0.12168361468748869,0.34051672598304805,0.08618887589972721,0.09439003308343195,0.43177068498597276,0.6953117476491673,0.040037402565365095,0.6196247792680579,-0.35378938586818154,0.05430074567928296,-0.12706828563655231
0,2,0,3072,4096,inf,equal,restricted,0.054007864656336856,0.45133120220236883,0.43774155975942075,0.11451582507671322,0.06959658487926616,0.3192112275853087,0.3291541877675831,-0.07419798542962584,-0.1780252234245896,0.04822909732040713,0.07218491476716334,-0.13320789303069083,0.09799864632037548,0.0690350034397822,0.7041260041980825,0.7068038715553069,0.41625214559203744,0.13702522800482214,-0.3511418288998234,0.418347719887335,0.2762334969605673
0,3,0,3072,4096,inf,equal,restricted,0.04082680360140787,0.06236570543743747,-0.2294401195255031,0.04825075605826577,0.24653013087379078,0.046441742377686404,0.26972905185405105,0.4028249945494256,0.4490601646668508,-0.17243887067216296,0.22600499516250788,0.06544510661135139,0.4093303257813418,0.18340786209138646,0.22799359588660137,0.24212805852590558,0.03887529265092461,0.46198779092370307,-0.24047688204957313,0.12383272849445424,-0.16272847316605576
0,4,0,3072,4096,inf,equal,restricted,0.05198247263504784,0.22509453293435955,0.39539382368989473,0.39155326653269396,0.34091700658490637,0.6056753814021634,0.3671736899405453,0.23404360960947904,0.23255508925863133,0.33548906416114915,-2.815409598480451e-05,0.46116912778396785,0.3204840935813343,0.5376151526611966,0.18572495152065027,0.2157857690028634,0.0998089620995654,-0.2720284516162781,-0.11192684799081748,0.20548954575949685,0.44936460293595887
0,0,1,815,4096,inf,equal,restricted,0.1639537180771654,1.0025992541687951,0.2721568297446301,1.154178933708721,0.8050199944224394,0.23048805268096362,-0.4837218185816081,0.021395060357338805,0.0031609660039258972,-0.10177837059945709,0.31916514188138395,-0.3478013314508684,0.5096745261367815,1.1778534645309982,0.2932905555669513,0.39256851613204313,0.5081325952814143,-0.24461529749182515,-0.5562335172171391,-0.019173330027958856,-0.2821908383677832
0,1,1,815,4096,inf,equal,restricted,0.20776890121954245,0.4392720186212934,0.07861259796765162,1.5680172043766738,0.5766974681805204,0.8895963302563985,0.8266296115022097,-0.17467613108837715,0.6396975826194574,0.4025415006205217,0.10078295861968851,-0.8755332548667463,1.2114078295166286,0.46964639918961404,0.3781240375572669,-0.3552388454968913,-0.09194909038893105,0.9008476914259245,-0.015080499279868827,0.12013655598296193,0.4682577318617802
0,2,1,815,4096,inf,equal,restricted,0.17696195267031173,0.21853164321773744,0.12120439484852019,0.12798442199099724,1.4250221291004743,0.1396191484446249,0.1514265593828566,-0.2922543981000104,0.2752049176583825,0.9664605943849713,-0.4424193623128262,0.7870113808207366,-0.14198281738882457,0.5158194520840911,1.1148830430342145,-0.3675791628771618,-0.28470525794127505,0.3079220013824131,0.521327197912318,-0.6562157731241713,0.07725899147835906
0,3,1,815,4096,inf,equal,restricted,0.2509759637053272,1.0234052519886176,0.09836092814583983,1.0900741179965494,1.0225261646285395,0.9776780676267035,-0.16267042576156904,0.7147177404382435,-0.07082238744244614,0.4018447678651396,-0.2123620697541413,0.05877675181421131,1.1533051337633053,0.6689299558815129,1.2414585455948046,0.9567405187077092,1.0888503331884982,0.8086236165340499,0.08296705295455387,0.3350775939978926,0.7061538162474579
0,4,1,815,4096,inf,equal,restricted,0.20894180948317617,1.2831988149753775,0.19664917053189826,-0.621375434681631,0.10406320780888165,1.027323989072653,1.6942405734328352,0.5146892267801988,1.299650337767349,0.2795816006410497,0.17603418035373156,-0.4434796705561299,0.510956998885416,0.4899275871677045,0.5927162577918329,0.6105080229874591,-0.07202774482041727,-0.4285342511348366,0.45821660932171765,0.3194230474965576,0.33841967760797725
0,0,2,209,4096,inf,equal,restricted,0.40789885534728904,-0.07336721548007642,0.023992751204586934,-1.0685947040583539,0.6251810865858758,1.3461321027598891,0.6604613612413973,0.5199452194495163,0.750970039360107,-0.025731910817095863,-0.42342645773988463,0.3796403969094546,0.17340432252587845,-0.08448190634218357,-0.48120225574187697,0.45939599618296134,1.2486386998493952,-1.293545970441396,0.5375820452246279,0.33494645707621246,1.137253413380841
0,1,2,209,4096,inf,equal,restricted,0.42255422932242603,-0.6607371372699935,0.09962250743745031,1.2402438897381276,0.8477359894903963,-0.9108569812834171,1.3493697990682894,0.07739251896365573,0.07111090100775498,-0.7049249385561639,0.6107847442539416,0.06894388682967012,-0.16217050918643292,0.46113232133606474,1.6158349207585168,-0.2361718055686848,0.9142909407809758,0.20144276907659794,0.2740726553698295,0.20732024067306606,-0.43128205835424993
0,2,2,209,4096,inf,equal,restricted,0.40233412988417655,-0.8979399469894351,-0.0072891344474584,-0.11507354184865896,0.7619808397099466,0.5236173326594673,0.8986014393593283,0.672769512347526,1.5555330405156795,-0.7817718305477845,0.4243218805321999,-1.2992455487012706,0.40968834347535354,-0.27939523105796554,0.2361314402494173,-0.21811528259531324,0.16916581981433806,0.693929108453016,-0.006848230582903837,0.44699390290814206,-0.11516183530143315
0,3,2,209,4096,inf,equal,restricted,0.5690132079101512,1.0212826186836268,0.538222502832805,0.9357485658244492,0.4291605676374689,0.6170255191830304,0.03242463559614364,-1.2325197092750722,-0.017946416434702905,-1.5762497477915876,0.03367247083788816,0.3456510791043129,-0.13779330475729848,-0.34934965042405447,1.2490851929491626,0.011768624470955507,-0.3817357177701124,0.33638717007344066,0.3688804878251909,1.0862792083378041,0.04454215568261124
0,4,2,209,4096,inf,equal,restricted,0.4881518063380613,-0.40397109839573353,0.613101896293478,0.8098979332733267,-0.041222949653234725,-0.7124731439308528,1.0664147756786222,0.5358751880455637,-0.6194988795578787,0.46062327823799765,-0.5644013743082517,-0.3835199344825029,1.2624398879390968,0.23218856003222085,0.6871140840120252,1.3316634694959495,0.6844627466985159,0.3137724993206069,-0.7357405382949526,0.023812870599231113,1.2160566453190393
0,0,0,6144,8192,1.0,size,unrestricted,0.4100836498656113,-1.834683469174654e-09,2.883194309857508e-09,1.333528560944808e-08,1.2289029005604768e-09,-9.862595333644637e-11,1.2657789689017342e-09,2.5240463647348245e-09,-3.762297331614457e-09,-1.5049570242989878e-09,19.99999975597025,5.1063927545980164e-09,-3.776647318859489e-08,4.609679513699382e-09,1.7479728599801452e-09,1.9945839904894122e-10,-3.866895575328099e-08,4.659054685909419e-09,-1.7460735396567847e-08,8.930353798099633e-09,6.0823662291373175e-09
0,1,0,6144,8192,1.0,size,unrestricted,0.3755510947179375,7.830791752054007e-10,2.1684720535652062e-09,2.935299143591457e-09,1.6976484034794372e-09,-7.316521972314603e-09,-3.054906951217181e-09,-6.274081283234897e-10,2.9696612461435626e-10,2.3600049673414058e-08,2.477154821825711e-10,-5.926755593518583e-10,1.0880244268491667e-09,4.057549999559995e-09,5.571336524054879e-10,5.292841832787918e-09,-7.63131204213273e-10,19.999999841771672,-2.0243693316867284e-08,-2.031572088618412e-09,-5.1911408140683654e-09
0,2,0,6144,8192,1.0,size,unrestricted,0.501535801795474,4.516765701397491e-13,-9.865525999032185e-11,2.8747682011777957e-11,1.114087627960611e-10,-9.099233050200396e-11,-1.246302664866366e-10,-4.896810003770261e-11,-9.085351575844548e-11,-1.1643330236007047e-10,1.1120134855001797e-10,-5.541858381994367e-11,1.3353637654342443e-10,-2.4170417147333515e-11,-2.1471975221420273e-12,1.3998717884090435e-10,1.0138348369758414e-10,-1.0671113671500464e-10,2.828991472777621e-10,19.99999996474629,-7.565448699350949e-11
0,3,0,6144,8192,1.0,size,unrestricted,0.4001827199140593,-8.869556163983448e-10,-19.999999866439165,3.0927138937268907e-09,4.940746273238318e-09,-1.0721511079166584e-09,9.503920262859872e-10,1.2831098363232014e-09,4.012660770621614e-09,-6.35188264175199e-09,-2.245338324623856e-09,-1.0414603507985889e-09,1.1071183057813488e-08,6.992348664904474e-10,-3.661544987834337e-09,-1.1663280023267549e-09,-1.4514783768710448e-09,1.6099780397185774e-08,1.3294452527621326e-09,4.7034309021280785e-09,-5.5211644001150606e-09
0,4,0,6144,8192,1.0,size,unrestricted,0.40141696798094656,6.34709035006787e-10,-8.040883448754981e-10,-7.952339124809042e-10,3.27784260868886e-09,1.2116739172064455e-09,-9.741582595433264e-10,-2.859066496018007e-09,1.1452673774034094e-08,19.99999989821696,4.573821174070544e-10,-1.0990019321474719e-09,1.2526760584305403e-09,7.1808932427340395e-09,-4.505707706931384e-09,-7.329324258235814e-10,2.299793186793043e-09,-1.597866043070908e-10,1.9552737672262008e-10,-6.845782894636912e-10,1.961388438519325e-09
0,0,1,1634,8192,1.0,size,unrestricted,0.6917823698232249,-1.1700239436732678e-10,-2.4206468129738306e-10,-1.77012917383215e-10,1.19065799078905e-10,-1.4313296761658597e-10,5.000072409796188e-11,-1.998018941389314e-10,9.088001928698205e-11,1.431137813821011e-10,-2.01855249770423e-10,5.2963033120643475e-11,1.3799658323850413e-10,19.999999969707762,-2.4208498375781097e-10,1.621525156976919e-10,1.6762183072016636e-10,-2.3251213107676115e-10,-1.8012469380499528e-10,2.1548002668143272e-10,-2.320289587846583e-10
0,1,1,1634,8192,1.0,size,unrestricted,0.544784148595791,-1.1369044703774319e-09,8.383355035809717e-11,2.0627306766591547e-08,-8.813485475477491e-10,9.004230778589419e-10,7.477560003347577e-10,-1.8585585966969921e-10,1.4561438995395897e-09,-8.160605675139874e-10,-1.9499792780116307e-10,-1.418030481078462e-09,19.99999991056086,-9.361194022735604e-10,-2.167638510815168e-10,4.230704519909584e-10,-8.938905718230014e-10,5.3136206665059204e-09,2.4564495514260372e-11,-8.637367470097949e-10,4.055364114957652e-10
0,2,1,1634,8192,1.0,size,unrestricted,0.5495685851553732,-6.399224529085808e-10,-2.657103802484514e-10,-1.0414242759431962e-09,19.99999990736504,6.482561727211896e-11,-2.1488414124798595e-08,-1.038582938135251e-09,6.846046825936714e-10,5.193702028566959e-10,-4.944716923606572e-10,1.3241570474330964e-10,-6.054593543050977e-10,-7.888242083871892e-10,2.0353878577103836e-10,-8.860387557938865e-10,-1.0430074939729126e-09,-8.704324138054975e-11,5.30967097931613e-10,-6.180290045009596e-10,-3.022080550723533e-11
0,3,1,1634,8192,1.0,size,unrestricted,0.7615096227803828,-2.596602523039342e-10,-2.91458111606398e-10,2.34661075201187e-10,1.9617409383153136e-10,5.430641415110188e-09,-19.999999948488473,3.4790822030610555e-10,-1.7799016645467e-10,3.3441477772513434e-10,-3.430463477990613e-10,-2.3250741828451604e-10,3.3348488302164657e-10,3.388070494254475e-10,3.3248679284060965e-10,1.079456139149772e-08,1.4750311509255655e-10,9.214777770718528e-11,-3.3924960591982095e-10,3.4491904917796873e-10,1.256265538804073e-10
0,4,1,1634,8192,1.0,size,unrestricted,0.5659635128358105,2.336766328881119e-10,-3.66649560202548e-10,-5.113149944623778e-10,4.2277078074670053e-10,2.2732223662543394e-10,4.661766021166103e-10,-4.0833723005605506e-11,4.87008694579974e-10,3.147553822822412e-10,4.840169185460393e-10,2.631413617591025e-10,4.806063920079747e-10,4.153846588277337e-10,-2.3452320288139466e-10,3.724484474943719e-10,-3.800593053750461e-10,-19.999999961565745,3.468196542601969e-09,-1.3024796011019188e-10,-4.5853412221997124e-11
0,0,2,414,8192,1.0,size,unrestricted,1.409053607008425,5.512232402090354e-11,-9.39570327036419e-10,-19.999999955953644,4.203326443753673e-10,2.0783535087956846e-10,-3.2316222959250473e-10,3.940752317981287e-10,3.1964199779262104e-10,6.112020060963863e-10,4.57312778266679e-10,-8.482262014513139e-10,4.4519232610170846e-11,-6.450060284824267e-10,-8.470017292914812e-10,5.369095564192184e-10,1.0856414075578692e-09,-7.996813836574444e-10,2.405585473854148e-10,-8.607925110617832e-10,3.808273207526029e-10
0,1,2,414,8192,1.0,size,unrestricted,0.7915978231147459,-1.9022151408313123e-09,-6.235964360991277e-11,7.108340245664991e-10,3.5576313931426706e-10,-2.3533260053844186e-09,1.420236283219521e-09,-1.5712747484794857e-10,-2.814593184275476e-10,-4.5673598476521737e-10,7.285783312997661e-11,1.5406496128810928e-10,3.5095449530673266e-11,2.723304238099393e-10,19.999999983688976,-9.779416517010783e-10,1.3266482852619717e-10,-2.456385450299322e-11,1.2302842284845807e-10,-4.900670968872609e-12,3.531167033421591e-11
0,2,2,414,8192,1.0,size,unrestricted,0.8146320667768765,-5.011843982941217e-11,3.295740160193975e-10,1.7774568733835392e-10,1.6999761438516752e-09,3.756957451351315e-10,5.37913009524403e-10,3.283138182246896e-10,3.984598644239683e-09,3.979966836418095e-11,3.463677375461756e-10,-19.999999976867475,4.2765062730590886e-10,-1.5874434040259775e-09,-3.4129305068948377e-09,-3.0024799553533313e-10,-7.705116737809802e-11,2.8909790144920804e-10,2.644246887773044e-10,6.921254945474713e-11,-4.950152593137848e-10
0,3,2,414,8192,1.0,size,unrestricted,1.3096173183442552,9.75345536586211e-10,9.880047781763485e-10,1.979561859207889e-09,-2.2488351156756222e-11,5.361206027051629e-10,-19.999999932707563,-8.675242072812262e-09,8.736675479523835e-11,-1.9471470199604974e-09,-8.186861461312752e-10,3.4733063635154215e-10,5.833355766806459e-10,-1.003422812446792e-09,3.5250467340640193e-10,7.025124203871441e-10,-4.66069207994254e-10,1.679028289052989e-10,-3.8948368846319017e-10,7.073933468365029e-10,-3.5835683636322897e-10
0,4,2,414,8192,1.0,size,unrestricted,0.7039194837338756,-5.707884630410062e-10,-1.882623381435251e-10,6.152906243205774e-10,-2.6447002097972983e-10,-3.119228019620614e-10,3.5618447698284497e-10,4.0565587741981364e-10,-5.254418915097646e-10,1.4701869019332243e-10,-8.250118578614769e-11,-3.583147236444705e-10,1.1590658771671955e-10,-19.99999998990874,7.074253245436745e-11,1.0607000854683333e-13,3.97454147714371e-10,4.447955352809757e-11,2.0462679635261904e-11,-4.1225615794195834e-11,5.731192059299963e-10
0,0,0,6144,8192,1.0,size,restricted,0.30113188459495466,2.1740240682039354e-12,2.595986168760324e-11,2.5064640244503935,-4.559435144937922e-12,-2.5987527876392664e-12,-5.046703190674077e-12,-6.17777679468595e-12,4.782106065098611e-12,1.641957274285482e-12,5.873731595850879,0.724390099779798,-3.329854573291338,0.08713984672057605,-6.022862515797575e-12,-3.2770498510913477e-12,-2.946122660627617,0.213680014618663,-1.705255169597373,1.7429045034268495,0.8704575112285724
0,1,0,6144,8192,1.0,size,restricted,0.2721120706272611,-9.885465417590358e-12,0.5282294785400746,0.681239395413306,7.294102136618364e-11,-0.7881975739056738,9.863029859388188e-12,9.592227278139299e-13,-8.664735212774073e-12,4.972802763833805,-7.023039539934978e-12,-3.924647907041256e-12,7.7814684767339e-12,1.3589514761167565,-9.71538671963096e-12,2.109420628410458,-3.3208381786118934e-12,6.502779216415983,-2.8891976576075367,8.037746980838743e-12,-0.1691818089718224
0,2,0,6144,8192,1.0,size,restricted,0.2859385876845238,1.8772648123787947e-10,-5.878871654663936e-13,0.014611480408430279,0.9730891962420471,-8.058760691414682e-12,-2.2560734962147383e-11,-6.023022654605868e-14,-1.3894728535545509,-8.553362832762827e-12,1.1054250879148302,-1.6183417718095472,1.6465003283109856,2.6440618878259066e-12,2.10017158817998e-11,2.182461942927604,1.1086432935802966,-7.77688594657269e-12,-2.9954721304867866,6.965981914255877,-6.592589789797292e-13
0,3,0,6144,8192,1.0,size,restricted,0.28132849576749264,5.456021723141722e-13,-5.417699323044866,0.5547276835998594,1.5208861012786064,1.2994846853656738e-12,-1.7656347515780398e-12,-1.5750277098721551e-12,1.389883617907922,-0.690145277475121,1.7321454393215976e-12,6.23269663265959e-13,3.6716777066129573,-1.7351894923009501e-12,-1.4896062851880688e-12,1.001324585597386e-12,1.2024992666321023e-12,4.9126350777097665,-8.654740884468143e-13,1.4890408358444804,-0.3533043763565275
0,4,0,6144,8192,1.0,size,restricted,0.2913576030274117,-1.1957393174630682e-11,1.0979322947666598e-12,4.185877161269233e-12,1.6409199868568267,-1.0355570494368767e-11,6.4396205381939135e-12,-0.04427575458916759,5.366804554443554,6.9948042261007135,-1.1085823643176477e-11,4.754710970370262e-12,0.04396429194944815,3.3192903735132773,-0.5793639129784337,3.6408124416535646e-12,1.2979292733341419,-2.967386462622578e-12,-6.914500010099918e-12,3.005574257012743e-12,0.7126476254798291
0,0,1,1634,8192,1.0,size,restricted,0.31992614368394406,0.16569521110239754,-0.26664684811124634,2.115937972064321,1.7071701873227139,-0.004711059841610935,0.7335336291658235,-0.31191882073127675,0.9198059803620154,-0.9316719622015818,-0.2301064417750206,0.8097801068200783,0.9363612396674472,2.745707685323883,-0.41992301761394246,1.7917655706680147,1.0739729355450713,-0.5495697040670212,-0.9025505427737663,1.5890001617087983,-0.3057810556268149
0,1,1,1634,8192,1.0,size,restricted,0.3027336963830499,-0.6464513796096772,0.7685509233984261,2.3136282255052354,-0.3836828834094844,1.396396931849958,1.2648489966298737,0.26451897485692377,2.0140380187466094,-0.24061074974643062,0.2961695985880641,-0.7518886914168393,2.5851603708643767,-0.3817506053411082,0.3396616504319163,1.0000930679286917,-0.18620370828330501,2.36603589920331,0.4940706258768137,-0.5257659874322402,0.9703400156767868
0,2,1,1634,8192,1.0,size,restricted,0.2090539909658287,-0.3651659374405911,0.3720336808406134,-0.8527804803963319,2.7266738940066455,0.4522157130305272,-1.909661572021934,-0.9750683792663121,1.384391875998227,1.0749558113345539,-0.215788721729427,0.7204582498959217,-0.14805826869887975,-0.60297487514726,0.7179278376164246,-0.6603459623543454,-0.6666897750078251,0.34504882635614637,1.0504772308998072,-0.43136827903361,0.44076644873489823
0,3,1,1634,8192,1.0,size,restricted,0.4339057921783972,-0.020466599989175008,-3.7087691899556366e-13,0.917249281283093,0.6341031613610772,2.5601177923137026,-1.571395304974807,1.3535259274856066,0.0606372918657238,1.3687844179659945,-0.47417458707419646,9.24964827819827e-10,1.62788483184535,1.563814872310429,1.3808505666209219,2.640305063998287,0.8301441399045523,0.6081238139832472,-0.3330918323228307,1.3752405000233414,0.6800900135890553
0,4,1,1634,8192,1.0,size,restricted,0.31373989577422173,0.8083116797594951,-5.505557301339911e-12,-1.1453322805077948,1.191901489536733,0.7489207490065254,1.5276966821923976,0.085833809287227,1.8899400375456974,1.1442162485392802,1.564479554522144,0.9730353844506996,2.1004137732955575,1.264385164821176,1.5533699375801497e-12,1.1842253199594774,-0.05761679205242263,-1.701769098331723,2.366848729494934,4.161847641625436e-12,0.24507320665805427
0,0,2,414,8192,1.0,size,restricted,0.30884080710634026,0.3766520159264357,-0.23859211808157826,-1.288055901445324,0.6699919459728914,0.5473853503185919,0.05398597712444305,0.6230212512492616,0.7460044113520453,0.9032486622266982,0.7309061498246073,-0.28720656413472756,0.4857673066525235,-0.3047824322596681,-0.34837603841608333,0.8444162225920838,1.2225486155827439,-0.2810912060485164,0.49210872806574624,-0.48511529353322674,0.7639579832833827
0,1,2,414,8192,1.0,size,restricted,0.2684394628718757,-0.6509762457181452,0.3297923727973515,1.1486106558435645,0.9423561288910364,-0.6453106174632816,1.2627298772554885,-0.11974088884084616,-0.11862379728839079,-0.2554664894411088,0.4432110600328655,0.8343272069883353,0.4723934448308484,0.8532359776884522,1.4669295773399518,-0.46348187313077854,0.7242478605715806,0.33466776580872615,0.6110859076659164,0.24544883993585884,0.49770487953345605
0,2,2,414,8192,1.0,size,restricted,0.3273887416982644,0.2672160508899334,1.0737399021698324,0.6226549816217584,1.1725756438693036,0.8365421396068308,0.985722263325238,0.7742651874551885,1.382203660236137,0.48210699753803804,0.8543159160654951,-0.5528609389103611,0.9894211973914201,-0.6763730847110507,-0.5979433547736975,-0.07596558384567187,0.33031448119931417,0.8234578856371361,0.7380133617680499,0.4401909333006251,-0.21157171357783197
0,3,2,414,8192,1.0,size,restricted,0.3109383341450493,0.908751588745551,1.0267381345908113,1.235737940160544,0.24956810066308402,0.6404384246079652,-1.1000200287754571,-0.9995165500569031,0.4890875868369682,-0.444366794510195,-0.18864543251442206,0.6668872378409156,0.6851962994651948,-0.2875996473211397,0.6303964225613469,0.7301785833303595,0.13779525841444026,0.4379185891017276,0.024863404988674596,0.738365832106881,0.07330666328754291
0,4,2,414,8192,1.0,size,restricted,0.24130399163068988,-0.4811693444847806,-0.004992580007868859,1.1081781740933105,-0.2644889896460719,-0.2516058338153023,1.0394511593954636,1.2698672002717644,-0.3622114253914425,0.7593941701677421,0.040908694413766385,-0.1709498041480376,0.7438317670884819,-0.7484559295373386,0.6277585829432938,0.37932916416111695,1.089339205235473,0.5206708683488123,0.37397451619177713,0.13780380545478557,1.169169353726719
0,0,0,6144,8192,inf,equal,unrestricted,0.4100836498656113,-1.834683469174654e-09,2.883194309857508e-09,1.333528560944808e-08,1.2289029005604768e-09,-9.862595333644637e-11,1.2657789689017342e-09,2.5240463647348245e-09,-3.762297331614457e-09,-1.5049570242989878e-09,19.99999975597025,5.1063927545980164e-09,-3.776647318859489e-08,4.609679513699382e-09,1.7479728599801452e-09,1.9945839904894122e-10,-3.866895575328099e-08,4.659054685909419e-09,-1.7460735396567847e-08,8.930353798099633e-09,6.0823662291373175e-09
0,1,0,6144,8192,inf,equal,unrestricted,0.3755510947179375,7.830791752054007e-10,2.1684720535652062e-09,2.935299143591457e-09,1.6976484034794372e-09,-7.316521972314603e-09,-3.054906951217181e-09,-6.274081283234897e-10,2.9696612461435626e-10,2.3600049673414058e-08,2.477154821825711e-10,-5.926755593518583e-10,1.0880244268491667e-09,4.057549999559995e-09,5.571336524054879e-10,5.292841832787918e-09,-7.63131204213273e-10,19.999999841771672,-2.0243693316867284e-08,-2.031572088618412e-09,-5.1911408140683654e-09
0,2,0,6144,8192,inf,equal,unrestricted,0.501535801795474,4.516765701397491e-13,-9.865525999032185e-11,2.8747682011777957e-11,1.114087627960611e-10,-9.099233050200396e-11,-1.246302664866366e-10,-4.896810003770261e-11,-9.085351575844548e-11,-1.1643330236007047e-10,1.1120134855001797e-10,-5.541858381994367e-11,1.3353637654342443e-10,-2.4170417147333515e-11,-2.1471975221420273e-12,1.3998717884090435e-10,1.0138348369758414e-10,-1.0671113671500464e-10,2.828991472777621e-10,19.99999996474629,-7.565448699350949e-11
0,3,0,6144,8192,inf,equal,unrestricted,0.4001827199140593,-8.869556163983448e-10,-19.999999866439165,3.0927138937268907e-09,4.940746273238318e-09,-1.0721511079166584e-09,9.503920262859872e-10,1.2831098363232014e-09,4.012660770621614e-09,-6.35188264175199e-09,-2.245338324623856e-09,-1.0414603507985889e-09,1.1071183057813488e-08,6.992348664904474e-10,-3.661544987834337e-09,-1.1663280023267549e-09,-1.4514783768710448e-09,1.6099780397185774e-08,1.3294452527621326e-09,4.7034309021280785e-09,-5.5211644001150606e-09
0,4,0,6144,8192,inf,equal,unrestricted,0.40141696798094656,6.34709035006787e-10,-8.040883448754981e-10,-7.952339124809042e-10,3.27784260868886e-09,1.2116739172064455e-09,-9.741582595433264e-10,-2.859066496018007e-09,1.1452673774034094e-08,19.99999989821696,4.573821174070544e-10,-1.0990019321474719e-09,1.2526760584305403e-09,7.1808932427340395e-09,-4.505707706931384e-09,-7.329324258235814e-10,2.299793186793043e-09,-1.597866043070908e-10,1.9552737672262008e-10,-6.845782894636912e-10,1.961388438519325e-09
0,0,1,1634,8192,inf,equal,unrestricted,0.6917823698232249,-1.1700239436732678e-10,-2.4206468129738306e-10,-1.77012917383215e-10,1.19065799078905e-10,-1.4313296761658597e-10,5.000072409796188e-11,-1.998018941389314e-10,9.088001928698205e-11,1.431137813821011e-10,-2.01855249770423e-10,5.2963033120643475e-11,1.3799658323850413e-10,19.999999969707762,-2.4208498375781097e-10,1.621525156976919e-10,1.6762183072016636e-10,-2.3251213107676115e-10,-1.8012469380499528e-10,2.1548002668143272e-10,-2.320289587846583e-10
0,1,1,1634,8192,inf,equal,unrestricted,0.544784148595791,-1.1369044703774319e-09,8.383355035809717e-11,2.0627306766591547e-08,-8.813485475477491e-10,9.004230778589419e-10,7.477560003347577e-10,-1.8585585966969921e-10,1.4561438995395897e-09,-8.160605675139874e-10,-1.9499792780116307e-10,-1.418030481078462e-09,19.99999991056086,-9.361194022735604e-10,-2.167638510815168e-10,4.230704519909584e-10,-8.938905718230014e-10,5.3136206665059204e-09,2.4564495514260372e-11,-8.637367470097949e-10,4.055364114957652e-10
0,2,1,1634,8192,inf,equal,unrestricted,0.5495685851553732,-6.399224529085808e-10,-2.657103802484514e-10,-1.0414242759431962e-09,19.99999990736504,6.482561727211896e-11,-2.1488414124798595e-08,-1.038582938135251e-09,6.846046825936714e-10,5.193702028566959e-10,-4.944716923606572e-10,1.3241570474330964e-10,-6.054593543050977e-10,-7.888242083871892e-10,2.0353878577103836e-10,-8.860387557938865e-10,-1.0430074939729126e-09,-8.704324138054975e-11,5.30967097931613e-10,-6.180290045009596e-10,-3.022080550723533e-11
0,3,1,1634,8192,inf,equal,unrestricted,0.7615096227803828,-2.596602523039342e-10,-2.91458111606398e-10,2.34661075201187e-10,1.9617409383153136e-10,5.430641415110188e-09,-19.999999948488473,3.4790822030610555e-10,-1.7799016645467e-10,3.3441477772513434e-10,-3.430463477990613e-10,-2.3250741828451604e-10,3.3348488302164657e-10,3.388070494254475e-10,3.3248679284060965e-10,1.079456139149772e-08,1.4750311509255655e-10,9.214777770718528e-11,-3.3924960591982095e-10,3.4491904917796873e-10,1.256265538804073e-10
0,4,1,1634,8192,inf,equal,unrestricted,0.5659635128358105,2.336766328881119e-10,-3.66649560202548e-10,-5.113149944623778e-10,4.2277078074670053e-10,2.2732223662543394e-10,4.661766021166103e-10,-4.0833723005605506e-11,4.87008694579974e-10,3.147553822822412e-10,4.840169185460393e-10,2.631413617591025e-10,4.806063920079747e-10,4.153846588277337e-10,-2.3452320288139466e-10,3.724484474943719e-10,-3.800593053750461e-10,-19.999999961565745,3.468196542601969e-09,-1.3024796011019188e-10,-4.5853412221997124e-11
0,0,2,414,8192,inf,equal,unrestricted,1.409053607008425,5.512232402090354e-11,-9.39570327036419e-10,-19.999999955953644,4.203326443753673e-10,2.0783535087956846e-10,-3.2316222959250473e-10,3.940752317981287e-10,3.1964199779262104e-10,6.112020060963863e-10,4.57312778266679e-10,-8.482262014513139e-10,4.4519232610170846e-11,-6.450060284824267e-10,-8.470017292914812e-10,5.369095564192184e-10,1.0856414075578692e-09,-7.996813836574444e-10,2.405585473854148e-10,-8.607925110617832e-10,3.808273207526029e-10
0,1,2,414,8192,inf,equal,unrestricted,0.7915978231147459,-1.9022151408313123e-09,-6.235964360991277e-11,7.108340245664991e-10,3.5576313931426706e-10,-2.3533260053844186e-09,1.420236283219521e-09,-1.5712747484794857e-10,-2.814593184275476e-10,-4.5673598476521737e-10,7.285783312997661e-11,1.5406496128810928e-10,3.5095449530673266e-11,2.723304238099393e-10,19.999999983688976,-9.779416517010783e-10,1.3266482852619717e-10,-2.456385450299322e-11,1.2302842284845807e-10,-4.900670968872609e-12,3.531167033421591e-11
0,2,2,414,8192,inf,equal,unrestricted,0.8146320667768765,-5.011843982941217e-11,3.295740160193975e-10,1.7774568733835392e-10,1.6999761438516752e-09,3.756957451351315e-10,5.37913009524403e-10,3.283138182246896e-10,3.984598644239683e-09,3.979966836418095e-11,3.463677375461756e-10,-19.999999976867475,4.2765062730590886e-10,-1.5874434040259775e-09,-3.4129305068948377e-09,-3.0024799553533313e-10,-7.705116737809802e-11,2.8909790144920804e-10,2.644246887773044e-10,6.921254945474713e-11,-4.950152593137848e-10
0,3,2,414,8192,inf,equal,unrestricted,1.3096173183442552,9.75345536586211e-10,9.880047781763485e-10,1.979561859207889e-09,-2.2488351156756222e-11,5.361206027051629e-10,-19.999999932707563,-8.675242072812262e-09,8.736675479523835e-11,-1.9471470199604974e-09,-8.186861461312752e-10,3.4733063635154215e-10,5.833355766806459e-10,-1.003422812446792e-09,3.5250467340640193e-10,7.025124203871441e-10,-4.66069207994254e-10,1.679028289052989e-10,-3.8948368846319017e-10,7.073933468365029e-10,-3.5835683636322897e-10
0,4,2,414,8192,inf,equal,unrestricted,0.7039194837338756,-5.707884630410062e-10,-1.882623381435251e-10,6.152906243205774e-10,-2.6447002097972983e-10,-3.119228019620614e-10,3.5618447698284497e-10,4.0565587741981364e-10,-5.254418915097646e-10,1.4701869019332243e-10,-8.250118578614769e-11,-3.583147236444705e-10,1.1590658771671955e-10,-19.99999998990874,7.074253245436745e-11,1.0607000854683333e-13,3.97454147714371e-10,4.447955352809757e-11,2.0462679635261904e-11,-4.1225615794195834e-11,5.731192059299963e-10
0,0,0,6144,8192,inf,equal,restricted,0.02453585914437148,0.01099866137605217,0.25849006363944466,0.2779960492642974,0.11916909636430921,0.16319622291220276,0.19380931491853742,0.2156048352603983,-0.010901733282621636,-0.013881934473759776,0.37540272534805236,0.3537092829009771,-0.0811190836351804,0.07326252533415352,0.2541886938360493,0.24891702181087016,0.07676195858710959,0.18226803654759374,-0.18255909086053604,0.22557344996777456,0.20577041486633002
0,1,0,6144,8192,inf,equal,restricted,0.02159201573711531,0.07587794196898674,0.2647574347650821,0.16742051484154957,0.1893974972346142,-0.022424303668205966,0.09374155770315076,0.1163299026715431,0.09485632863567,0.2756456059112691,0.10917016339465027,0.21459882017834989,0.21335215243737143,0.09714019149633474,0.2455209960935514,0.3701075824844495,0.28039168792081753,0.44421379332153743,-0.23404032815600995,0.022244070526350627,-0.032017569113040295
0,2,0,6144,8192,inf,equal,restricted,0.020539136087529143,0.13794300523518857,0.17995231235042514,0.08757417378044892,0.19993339707117885,0.09088798168506994,0.11917984809213045,0.12455314189858684,-0.05342826123619022,-0.010378653503546628,0.17136298809138895,0.04296140935374017,0.24296076546862436,-0.0540540080531097,0.21566423366511323,0.3272708367087686,0.3537643996804919,0.06259634291438675,-0.22344839902713876,0.5091758006487479,0.057145562911249594
0,3,0,6144,8192,inf,equal,restricted,0.018086115048199514,0.035501555538924714,-0.10347667564847439,0.15296018836853487,0.22487831656827165,0.057833132982176426,0.19442311913869556,0.19968129729612638,0.20486330887263549,-0.11851013923984607,0.028320491751034023,0.18628040670377333,0.3215695688816297,0.0017784417259442877,0.10330183982724596,0.21118628969671355,0.22019404816420912,0.3709150503626206,0.02914978588976612,0.2374525886621879,-0.0371043319694765
0,4,0,6144,8192,inf,equal,restricted,0.019828209494459688,0.0920894470250013,0.17848804018652614,0.02188692541638537,0.23573693897615863,0.21801874748756994,0.09872411104878008,0.018831808198591586,0.3274557981815712,0.3813301423032582,0.11701484636811132,0.1814896699617174,0.2194579487470513,0.1601263008108276,0.06164567591610509,0.1624053147372262,0.4435473242185763,0.11414468612777168,-0.006239624565359792,0.07398446786854415,0.22451725932715588
0,0,1,1634,8192,inf,equal,restricted,0.1336622307234359,0.5558415684151935,0.1555077633308835,0.8635948410102101,1.2372697166989872,0.02687258594756039,0.7111902077459277,0.1664172293082353,0.5730238853515915,-0.3431659680425362,-0.14684277415032473,0.2558742674493085,0.43017099619013666,1.4465838754073814,0.22985324599544713,0.770315931403985,0.6592906621548249,-0.09164149127616233,-0.2671510857642711,0.4927165425808876,-0.004481624106708479
0,1,1,1634,8192,inf,equal,restricted,0.1422175866975958,-0.025100999136671825,0.6179580118863722,1.1336406704341127,0.033484188710847906,0.777916546363697,0.7370089027292148,0.24942946097446106,1.1276930034652421,0.0780125673575467,0.23645574924824087,-0.27346415738104063,1.3129122936504076,-0.08752663596272604,0.3349872779631195,0.464315964600447,0.061015413077098554,1.1938395236367378,0.381903253627833,-0.32427161666183846,0.5858033386996239
0,2,1,1634,8192,inf,equal,restricted,0.08706322630661657,-0.02952151146483118,0.34535886196138205,-0.21519570905855118,1.3725214058741173,0.3347407735043938,-0.740516044506165,-0.38454627449906165,0.8405948534055023,0.6398333063017326,0.026401700053800985,0.4991900981389895,0.08179484835786595,-0.101486224883294,0.4419107815198503,-0.14386643475457805,-0.2170706531813907,0.2713089849993555,0.6226814579814148,-0.05745776872063202,0.3321537213587079
0,3,1,1634,8192,inf,equal,restricted,0.19829924660667841,0.41566400786110586,0.3142322901119568,0.36484098816983795,0.6457016160696701,1.420252508547371,-0.42870823220567783,0.877845117748284,0.1527629067650995,0.7730807070352175,-0.23749128400514352,-0.02252591603077328,0.8708598165400601,0.8863480366565177,0.9319909569204298,1.0562401313783403,0.6989689163881238,0.5122366575586933,-0.07278027198098808,0.3441663188794307,0.4841174116708239
0,4,1,1634,8192,inf,equal,restricted,0.15283808947135843,0.8629698710795076,0.21200832835344763,-0.42728722026270194,0.8628441920249658,0.48792290150948725,0.8696042219158127,0.3319272091038886,0.9942045905645303,0.696683602026276,0.78196866922034,0.5169516926628263,1.0689003336085474,0.7782379318053715,0.32968303991045034,0.6102771663581419,0.04789306572836241,-0.5288482639765917,1.2244972400889556,-0.11400383524246344,0.545079245002345
0,0,2,414,8192,inf,equal,restricted,0.24114871613278863,0.11893110834933789,-0.22876348671138708,-1.1383576155189403,0.40048392966619384,0.31631613835076733,-0.022225978534427072,0.41584222446407365,0.41986964593379683,0.43023421924549543,0.41189548245259905,-0.22797608836786606,0.23506050950006122,-0.5359418560858215,-0.2989769359096223,0.625401053092038,1.0327485527801639,-0.256063850755368,0.2009088193322403,-0.33505610063646585,0.41590939490836193
0,1,2,414,8192,inf,equal,restricted,0.20270025633485048,-0.6843965727242173,0.23979778353796485,0.7156762132154305,0.6111158218332248,-0.5802092213640012,0.841166751317866,-0.04657546339123154,-0.3184177954427992,-0.4165256102343926,0.20397905028190488,0.5511166749158503,0.18670306323897803,0.41926978318186364,1.1123193775683087,-0.3421011929292179,0.5533780535236236,0.11041850202224936,0.18641602448809125,0.005691201175665775,0.17098917645815787
0,2,2,414,8192,inf,equal,restricted,0.22270216442084798,-0.022563264873767697,0.71325701086195,0.20709169657228105,0.7717976142694478,0.5046414440817839,0.6220409643428721,0.4913970990582837,0.8096984074509118,0.03448699576932031,0.5129248271824832,-0.4697421595736888,0.6328277917373227,-0.7501045346328334,-0.49617329576834357,0.04438955617705821,0.38465872401774415,0.5037108441157641,0.2592358679491508,0.28871511185293836,-0.31270823480887733
0,3,2,414,8192,inf,equal,restricted,0.2335870322403827,0.4810833761286294,0.5893858252635489,0.7685403238504508,0.07703846806949102,0.40271661263262687,-0.8185478437491104,-0.8077345000788505,0.11228600998029797,-0.5691357774996697,-0.0923465744021016,0.40866469864321575,0.3940879815164588,-0.5400985513219613,0.37154688396634394,0.5576454971376048,0.14933741576991091,0.2438751066382191,-0.24236540738600731,0.5217163885546136,-0.06331752357960593
0,4,2,414,8192,inf,equal,restricted,0.18571913848419772,-0.5505358257836144,-0.015875432845347984,0.6259568075520151,-0.27717707512963485,-0.28974048495733806,0.6822070763515242,0.8737494364912461,-0.4176523534203089,0.3275817755977825,-0.11883352036423979,-0.12192248847658425,0.389284132066856,-0.8100201010097754,0.4967559301496499,0.3243486669086389,0.8412248141061527,0.2659732020808049,0.07552231146761292,0.048380123397139214,0.7498057993147073
0,0,0,12288,16384,1.0,size,unrestricted,0.3098546135263172,2.3354815180082815e-09,6.629293976316915e-11,3.908727279060764e-09,-9.857778228514739e-10,-2.4148949051623685e-09,-3.215059851544793e-09,2.4649267194503633e-09,-3.2176835184351397e-09,2.6702974806385773e-09,19.999999814325264,5.22109527205948e-09,-8.119259093184316e-09,4.244446404140095e-11,3.323503338059814e-09,-3.560442493990368e-10,-3.047069148236636e-08,9.533780808328005e-10,-1.5531178586432937e-08,6.4564904237244946e-09,-2.687984425633355e-09
0,1,0,12288,16384,1.0,size,unrestricted,0.18949394472659828,1.06170331477353e-11,-1.3568073265041419e-11,1.3108757912898222e-11,-1.769560746940414e-11,4.652126072514564e-10,-6.009282282930866e-10,1.336731621061155e-11,8.052054159951851e-10,3.8106196257594927e-10,-1.235532894229348e-11,-2.5548675405353646e-10,3.333030828076869e-11,6.95224373952225e-10,-1.1497927215420755e-10,2.697053993255039e-10,5.453604322160531e-11,19.999999993792457,-5.468160731687602e-10,-1.867129275882421e-11,7.048566675462094e-11
0,2,0,12288,16384,1.0,size,unrestricted,0.3382219081078807,6.635779910777853e-11,-5.515214846411027e-12,1.434362808922159e-10,2.108604118149094e-10,-1.4769680969317537e-10,1.3062639287343595e-11,-2.0832784245567408e-10,-1.905352296623802e-10,-2.0999100769169767e-10,2.2046130432818826e-12,1.4351793295195435e-10,2.1458285029649695e-10,2.165673323231034e-10,1.6772129474284298e-10,1.5104473214684606e-10,-1.8289280792349068e-11,-2.1164730793934836e-10,1.3566600647219292e-10,19.999999966939548,-3.1137240014496255e-11
0,3,0,12288,16384,1.0,size,unrestricted,0.320545853057643,-5.650585837702578e-11,-19.999999965964076,2.1581466939877731e-10,1.9688133634307284e-10,-8.939571129257835e-11,2.2694621875685026e-10,5.914328925036256e-11,-4.9553914016733034e-11,-2.2193345566494929e-10,-2.3033913562278555e-10,-8.155855000841403e-11,1.2549086428200451e-10,1.906160282994995e-10,3.43244575971474e-11,2.0919644615074688e-10,9.333597023880309e-11,2.2760112029486998e-10,1.107683497037959e-11,1.87640395956977e-10,1.6845785668753997e-10
0,4,0,12288,16384,1.0,size,unrestricted,0.2960150063628403,5.106265902341806e-11,-1.00907894894205e-10,-3.0669967330739795e-11,-2.2957768199140467e-11,1.2979890738928852e-10,-1.2282304511258095e-11,-5.929528732069258e-11,1.2522762328644594e-09,19.99999999446395,-3.441842632216802e-11,2.7189898341774057e-11,1.0608759609005605e-10,5.858136487674048e-11,-2.2658639590272832e-10,-4.6024421686864394e-11,1.3642758752512377e-10,2.866849684729749e-11,-2.793219119963219e-11,7.879191116855817e-11,-3.3355339806108826e-11
0,0,1,3272,16384,1.0,size,unrestricted,0.4097606161027271,-7.030724486404249e-10,-4.6114982276521074e-10,9.580966768140594e-10,1.551986527433671e-10,-2.953838262853601e-10,1.1252723349621045e-10,-9.612976807592733e-11,1.496921577652781e-10,-4.5282223508208746e-10,-4.1082778828162854e-11,1.045214910337525e-10,-8.89484647293911e-11,7.722219160349901e-10,-9.923705347422075e-11,19.999999881312096,6.741532458321535e-10,-9.033699410830689e-10,-9.396451297225446e-10,8.154751511309181e-08,2.0809893251554615e-10
0,1,1,3272,16384,1.0,size,unrestricted,0.5130550833765422,-2.3558647719708737e-11,-3.4958088148897986e-11,19.999999995095834,-9.45828656272193e-12,4.552524752035193e-11,4.562880199305448e-11,2.3014661229322197e-10,1.7424516249767043e-10,-8.081783744495631e-11,-1.7842282200462577e-11,-2.336307495981562e-10,3.839588258125654e-11,3.8067223650666884e-11,1.1555126813884871e-11,-1.4742407813230245e-10,-3.764044045167358e-11,3.542285822153011e-11,-9.568814738290278e-11,-1.7518948927246117e-09,3.417622406516749e-10
0,2,1,3272,16384,1.0,size,unrestricted,0.36708785534674615,-1.523690291704978e-09,4.201606359075164e-09,-19.999999949309274,5.377049009843028e-10,8.672987000848974e-10,-2.9985882135039898e-09,-3.7491733748976376e-10,1.7964527149086726e-10,1.8721773879820254e-10,6.048608784634264e-10,1.1071286379668601e-10,-1.3439696569927406e-09,1.378802216032647e-10,-1.167655479598474e-10,-1.5913596698962111e-09,-1.3191360753081093e-09,2.1875711830970868e-10,-4.0390716876651826e-10,-7.999299428927656e-10,3.273857513324064e-10
0,3,1,3272,16384,1.0,size,unrestricted,0.551002789524056,-6.36232764880998e-10,-1.5460957066320544e-10,-1.4194091479284034e-11,1.2552477945168008e-10,9.525420848466388e-10,-4.898353565484917e-10,6.80576159967715e-10,-9.003474090106062e-11,4.544811286491112e-11,2.24200676105178e-11,4.221581243558954e-10,7.857031248964611e-10,6.117713888095242e-10,5.714532899017429e-10,19.999999957657412,4.987681938745582e-10,2.685682816603882e-11,-1.2361293062754217e-10,5.550062210197908e-10,2.19030701380227e-10
0,4,1,3272,16384,1.0,size,unrestricted,0.47990709422094824,2.103820634816285e-09,-5.510867153404678e-09,-9.99287489210112e-09,1.1312505755135705e-08,1.9297883433425828e-10,3.973450897014646e-10,3.304124936553359e-10,1.3721812421994845e-09,-1.4190845660687395e-09,1.1825559436430407e-08,2.75832766551283e-10,1.3692765545984488e-09,9.180173554827646e-09,-6.112383853013019e-09,-1.028563068704796e-09,-3.563380369854783e-11,-19.999999885699797,-3.6597961852585346e-11,8.990997930937263e-10,-9.631957262793858e-10
0,0,2,824,16384,1.0,size,unrestricted,0.8740519263475358,-5.824837473380588e-11,-6.708604412644148e-10,-19.999999932290855,1.0677463971855747e-09,3.66239170110146e-11,1.1368439849702468e-09,8.17722340822064e-10,-8.379155256350458e-11,1.7089726052307276e-09,-3.267049857077425e-10,-1.0880299409392401e-08,2.2544972159063585e-10,-1.4480406218544678e-09,-1.0589972175784304e-09,6.388118425998568e-10,-4.693131703255511e-10,2.6512589049270107e-10,4.852116623669844e-10,4.310130688841127e-10,8.905306858061281e-10
0,1,2,824,16384,1.0,size,unrestricted,0.5374794635365687,3.2235725724497356e-11,-2.39263108616347e-11,-8.722919360678522e-12,9.619937123260185e-10,3.64928132758232e-11,7.140237159694074e-11,-2.1102229891794234e-10,-6.060150665336168e-11,5.566840834332766e-11,-2.464756969781668e-10,1.7046751187673607e-10,1.7266522735970774e-10,4.988665518492545e-10,19.999999991799715,-1.1492742518927892e-10,-2.8772085946367493e-10,1.5560757728980994e-11,1.1048693950275342e-09,-5.3874923291392765e-11,1.8142481118945494e-10
0,2,2,824,16384,1.0,size,unrestricted,0.7655433412673328,-2.7634616422455317e-09,5.796985207091826e-09,2.0724067293587497e-09,9.42940993356113e-10,1.6652897278845904e-09,1.0725911421519346e-09,1.5123857653060037e-09,1.677496898893213e-08,-7.871426500572301e-10,2.9250452401980447e-09,-2.0252729406645774e-09,-4.543056250083297e-11,-1.8091665568550672e-09,-19.999999892992392,1.4084602066970546e-09,-5.179182118947616e-09,-2.669114840700358e-09,-1.527148766802604e-10,1.0946861509492817e-09,6.176260738980914e-11
0,3,2,824,16384,1.0,size,unrestricted,0.7322887276453658,2.0721623835932927e-11,1.7559021439701295e-10,19.99999999640953,-7.687366510983417e-11,-1.8594195303538277e-11,-2.2152146634434441e-10,-1.0029145028669504e-10,-2.7436621915181962e-11,-6.548482773504052e-10,-8.456807003573224e-12,-6.869098821388307e-11,5.496266375196251e-12,2.216909148939505e-11,-6.92810539952913e-11,6.015699743711105e-11,-8.695797377544016e-12,9.888139950389135e-12,-2.4540662013273516e-11,5.39375956796788e-11,-8.111685075212861e-11
0,4,2,824,16384,1.0,size,unrestricted,0.8510726915784317,4.5237626956316155e-10,-3.469805906730207e-10,-6.733761124883677e-11,-1.0819436674472173e-09,2.7040647074189384e-10,6.777123898473056e-10,9.126450301702031e-10,-1.4851843477548823e-09,-3.579606359706387e-11,4.4662595527373713e-11,-2.699347907748611e-10,-1.3385950940684262e-10,-19.999999958697313,-1.3487142797605952e-11,3.7378974585065455e-11,6.642441429087428e-10,-2.4031872574328104e-10,-1.8545080620272137e-10,-6.517499645045097e-10,3.2531014476106134e-10
0,0,0,12288,16384,1.0,size,restricted,0.16971590419670446,0.9931333609985034,0.10758545698237575,1.3108041602158604,-1.8984523063313369e-13,4.877999249096545e-12,-0.013206645637701696,0.9092598692856709,-2.990499283465579e-11,1.0117980510910198,4.791528115359356,1.8532618714575237,-0.9114891573600337,1.2325040535511643e-10,1.295743848903042,1.2783680427719902e-12,-2.5811351189129987,0.431849342728491,-1.8007920501525723,1.9884129503131813,4.338226889576397e-12
0,1,0,12288,16384,1.0,size,restricted,0.15117786113974022,-1.0618864411313962e-12,-3.278337660671749e-13,-1.059175479843979e-12,3.0660252006932615e-14,2.3826550465326597,-1.441987261052431,-9.929082402221909e-13,3.2800364512294284,2.2419644533795955,-2.1153878488337355e-13,-0.30733360606497717,-1.4149388918447211e-12,2.95811720554493,1.5723214949672942e-12,1.8522083470731667,3.1233602087692354e-11,4.141814620208133,-1.3938830078801074,1.3271428390678777e-13,9.205543752010535e-10
0,2,0,12288,16384,1.0,size,restricted,0.17425563528802648,0.37178545089534837,9.058436191286264e-12,0.8181947041107508,2.157540154297707,-3.724862833546891e-12,9.540808696404168e-11,-0.4360008746441288,-1.2881238413014338,-0.32392140040862066,3.53249972366687e-12,0.9990154672994408,1.8491690506751743,1.8510716496258601,1.1748035656929108,1.0250687410478612,5.080918563145052e-12,-0.3376289225055999,-2.0898187237438184,5.27785745373228,1.3765294892609049e-12
0,3,0,12288,16384,1.0,size,restricted,0.1497616602437755,-6.516105202190586e-14,-4.270323034424979,1.3319463995088558,1.197505996029,3.2389260122075774e-15,1.571350657214699,6.015814594134103e-12,-1.611626499048968e-13,-1.020899378931124,-1.0583932803387395,-1.2182687746531991e-13,0.7102018189122401,1.1639899041106225,0.18371286391455716,1.4443164934318171,0.5441604574924955,2.2927572055475767,2.540379636708936e-12,1.0377747166721083,-2.172667793386309
0,4,0,12288,16384,1.0,size,restricted,0.1734730219124103,0.7812685845219086,-3.184001991510043e-11,1.1215010424197324e-12,4.3078895056783775e-12,1.7085188244516065,9.34017947251931e-12,-9.32950353464948e-12,4.458511057117706,5.148996834327017,1.6003004499894236e-13,0.602864003340891,1.80019745334171,0.928187783829506,-0.9957894135486732,-2.0683636559244864e-12,1.9844188060599346,0.441416246327334,9.868886012752133e-13,1.1498309933602227,1.263178917230889e-12
0,0,1,3272,16384,1.0,size,restricted,0.18738520086326518,-0.42632953619191905,-0.18530540013508087,1.590720701325483,0.6621477654860252,-0.071138960834222,0.7102216176598753,0.18397335382433302,0.7022882914733463,-0.18862347337787883,0.32722175907887213,0.7167365303920016,0.3414082499782797,1.7433803086015685,0.3202913617321612,2.1350686054010146,1.4658895650836736,-0.757783043962551,-0.7942149528317413,1.9859595790645808,0.7451768370047731
0,1,1,3272,16384,1.0,size,restricted,0.19789350164676894,0.24899480442668961,0.15526714865506588,2.2254376583425146,0.36116282429806595,0.8513394045277128,0.8721459376630312,1.4680236628216279,1.4054750469859658,-0.2006463630533921,0.18933460768840193,-0.6184474197570978,0.9033570723068777,0.8671137077808779,0.6748771777959066,-0.484205310217143,0.18802117422350678,0.7932752884226612,-0.30188627268429163,-1.4748223164798235,1.6732206767647462
0,2,1,3272,16384,1.0,size,restricted,0.13989074741772517,-0.7039562174721244,1.9663094787022994,-1.4255340649054118,0.9980822090300395,1.2563268992307588,-0.9431140733216504,-0.1474237771627549,0.6868818669619202,0.6644710435758626,1.0613942750167507,0.5593882439666242,-0.5106403802587839,0.6139908582230563,0.3040994404719945,-0.7247852482479723,-0.5217982412403726,0.6948454848071498,-0.18088815203259423,-0.45941385945378277,0.8135578043867056
0,3,1,3272,16384,1.0,size,restricted,0.25058621495639083,-0.43638074764572704,0.2890843064185708,0.37686615471348917,0.6967620303388019,1.7742641014895932,-0.23422922522159512,1.4741519283526536,0.2853214592075922,0.6553520405521965,0.5127203094027768,1.321769321068647,1.9965070671736427,1.4506398294950609,1.5061632931911175,2.5385792934469946,1.4041467761692925,0.6223729332797664,0.2096106750324618,1.2796979401277875,0.8312863980444839
0,4,1,3272,16384,1.0,size,restricted,0.18985258996392648,1.1308858906880455,-0.5436108968004765,-0.9148811807050878,1.7195200561370614,0.49511900623534283,0.6371875855472547,0.5400088366416022,0.9828146163106249,-0.07579348760762533,1.830355324802182,0.5547937589140352,1.0565617477168299,1.645194815192734,-0.6415226996847362,-0.0037770688623457007,0.5087638854633191,-1.3878212354842725,0.37335155678465254,0.7668355954105892,0.003886839725228271
0,0,2,824,16384,1.0,size,restricted,0.20007224683893826,0.3244153313390015,0.04297921080785244,-0.8759117362887172,0.8932664970105346,0.32591650074049916,0.9529809007610943,0.7361573729377975,0.25138660704367616,1.0513442820293726,0.09571878360151631,-0.6608042319403854,0.5299607338754697,-0.3740242602586981,-0.157967416726692,0.6991560834179239,0.15197555931321471,0.500890124999425,0.5851126930786457,0.5355542984143493,0.7847695010242576
0,1,2,824,16384,1.0,size,restricted,0.18158723683402836,0.5343309174929819,0.32425373245714284,0.27220028095429266,1.2555693726986785,0.48662460770553967,0.6391057449606583,-0.22647973341642297,0.0915650935293025,0.6164100266817124,-0.3400148893166009,0.8583542296165053,0.9294025667573583,1.1005825282807664,1.372125103087688,-0.0353609082129612,-0.1684565207799864,0.4481185764167936,1.155611511079013,0.06571570497360744,0.8425986631704105
0,2,2,824,16384,1.0,size,restricted,0.21666685725294824,-0.2469868227638334,1.1560037841753312,0.7432510454663395,0.5963988642980229,0.7546051995305783,0.6507272227110537,0.7096801094841003,1.176945226818759,0.1290851047957829,0.9100432054858718,-0.14660852226840582,0.3612110963213557,-0.11720285341650591,-0.5732629088692471,0.7011492263891707,-0.2820216692015481,-0.24180140779195125,0.24736977301200308,0.6441210052245537,0.3152672707118573
0,3,2,824,16384,1.0,size,restricted,0.1708609243121512,0.5447679595750076,1.0898532168231594,1.2071096850234246,-0.28001326964518153,0.10838084381208075,-0.44908809102062724,-0.36222017478351326,0.04233961259372774,-0.5951649832873945,0.2068597488718533,-0.20306539061573975,0.3715170178713535,0.5634517785500597,-0.15030493164553546,0.7726720573111929,0.28915934263693044,0.4376077329304162,0.054326291018610987,0.7821192393207073,-0.3046566648893592
0,4,2,824,16384,1.0,size,restricted,0.1601376569423587,0.7874124546953105,0.07039998500686633,0.162187614866767,-0.49963452440527695,0.5681650118679586,0.9439925049018449,1.0230848175925842,-0.6265184441738467,0.2751395574231553,0.32158880647764904,0.09201692162889967,0.24770843892876476,-0.9444890813766744,0.405922678803371,0.368455560933878,0.9716637564064727,0.1108156211729921,0.10673588268228446,-0.29070366406715537,0.6247792383646893
0,0,0,12288,16384,inf,equal,unrestricted,0.3098546135263172,2.3354815180082815e-09,6.629293976316915e-11,3.908727279060764e-09,-9.857778228514739e-10,-2.4148949051623685e-09,-3.215059851544793e-09,2.4649267194503633e-09,-3.2176835184351397e-09,2.6702974806385773e-09,19.999999814325264,5.22109527205948e-09,-8.119259093184316e-09,4.244446404140095e-11,3.323503338059814e-09,-3.560442493990368e-10,-3.047069148236636e-08,9.533780808328005e-10,-1.5531178586432937e-08,6.4564904237244946e-09,-2.687984425633355e-09
0,1,0,12288,16384,inf,equal,unrestricted,0.18949394472659828,1.06170331477353e-11,-1.3568073265041419e-11,1.3108757912898222e-11,-1.769560746940414e-11,4.652126072514564e-10,-6.009282282930866e-10,1.336731621061155e-11,8.052054159951851e-10,3.8106196257594927e-10,-1.235532894229348e-11,-2.5548675405353646e-10,3.333030828076869e-11,6.95224373952225e-10,-1.1497927215420755e-10,2.697053993255039e-10,5.453604322160531e-11,19.999999993792457,-5.468160731687602e-10,-1.867129275882421e-11,7.048566675462094e-11
0,2,0,12288,16384,inf,equal,unrestricted,0.3382219081078807,6.635779910777853e-11,-5.515214846411027e-12,1.434362808922159e-10,2.108604118149094e-10,-1.4769680969317537e-10,1.3062639287343595e-11,-2.0832784245567408e-10,-1.905352296623802e-10,-2.0999100769169767e-10,2.2046130432818826e-12,1.4351793295195435e-10,2.1458285029649695e-10,2.165673323231034e-10,1.6772129474284298e-10,1.5104473214684606e-10,-1.8289280792349068e-11,-2.1164730793934836e-10,1.3566600647219292e-10,19.999999966939548,-3.1137240014496255e-11
0,3,0,12288,16384,inf,equal,unrestricted,0.320545853057643,-5.650585837702578e-11,-19.999999965964076,2.1581466939877731e-10,1.9688133634307284e-10,-8.939571129257835e-11,2.2694621875685026e-10,5.914328925036256e-11,-4.9553914016733034e-11,-2.2193345566494929e-10,-2.3033913562278555e-10,-8.155855000841403e-11,1.2549086428200451e-10,1.906160282994995e-10,3.43244575971474e-11,2.0919644615074688e-10,9.333597023880309e-11,2.2760112029486998e-10,1.107683497037959e-11,1.87640395956977e-10,1.6845785668753997e-10
0,4,0,12288,16384,inf,equal,unrestricted,0.2960150063628403,5.106265902341806e-11,-1.00907894894205e-10,-3.0669967330739795e-11,-2.2957768199140467e-11,1.2979890738928852e-10,-1.2282304511258095e-11,-5.929528732069258e-11,1.2522762328644594e-09,19.99999999446395,-3.441842632216802e-11,2.7189898341774057e-11,1.0608759609005605e-10,5.858136487674048e-11,-2.2658639590272832e-10,-4.6024421686864394e-11,1.3642758752512377e-10,2.866849684729749e-11,-2.793219119963219e-11,7.879191116855817e-11,-3.3355339806108826e-11
0,0,1,3272,16384,inf,equal,unrestricted,0.4097606161027271,-7.030724486404249e-10,-4.6114982276521074e-10,9.580966768140594e-10,1.551986527433671e-10,-2.953838262853601e-10,1.1252723349621045e-10,-9.612976807592733e-11,1.496921577652781e-10,-4.5282223508208746e-10,-4.1082778828162854e-11,1.045214910337525e-10,-8.89484647293911e-11,7.722219160349901e-10,-9.923705347422075e-11,19.999999881312096,6.741532458321535e-10,-9.033699410830689e-10,-9.396451297225446e-10,8.154751511309181e-08,2.0809893251554615e-10
0,1,1,3272,16384,inf,equal,unrestricted,0.5130550833765422,-2.3558647719708737e-11,-3.4958088148897986e-11,19.999999995095834,-9.45828656272193e-12,4.552524752035193e-11,4.562880199305448e-11,2.3014661229322197e-10,1.7424516249767043e-10,-8.081783744495631e-11,-1.7842282200462577e-11,-2.336307495981562e-10,3.839588258125654e-11,3.8067223650666884e-11,1.1555126813884871e-11,-1.4742407813230245e-10,-3.764044045167358e-11,3.542285822153011e-11,-9.568814738290278e-11,-1.7518948927246117e-09,3.417622406516749e-10
0,2,1,3272,16384,inf,equal,unrestricted,0.36708785534674615,-1.523690291704978e-09,4.201606359075164e-09,-19.999999949309274,5.377049009843028e-10,8.672987000848974e-10,-2.9985882135039898e-09,-3.7491733748976376e-10,1.7964527149086726e-10,1.8721773879820254e-10,6.048608784634264e-10,1.1071286379668601e-10,-1.3439696569927406e-09,1.378802216032647e-10,-1.167655479598474e-10,-1.5913596698962111e-09,-1.3191360753081093e-09,2.1875711830970868e-10,-4.0390716876651826e-10,-7.999299428927656e-10,3.273857513324064e-10
0,3,1,3272,16384,inf,equal,unrestricted,0.551002789524056,-6.36232764880998e-10,-1.5460957066320544e-10,-1.4194091479284034e-11,1.2552477945168008e-10,9.525420848466388e-10,-4.898353565484917e-10,6.80576159967715e-10,-9.003474090106062e-11,4.544811286491112e-11,2.24200676105178e-11,4.221581243558954e-10,7.857031248964611e-10,6.117713888095242e-10,5.714532899017429e-10,19.999999957657412,4.987681938745582e-10,2.685682816603882e-11,-1.2361293062754217e-10,5.550062210197908e-10,2.19030701380227e-10
0,4,1,3272,16384,inf,equal,unrestricted,0.47990709422094824,2.103820634816285e-09,-5.510867153404678e-09,-9.99287489210112e-09,1.1312505755135705e-08,1.9297883433425828e-10,3.973450897014646e-10,3.304124936553359e-10,1.3721812421994845e-09,-1.4190845660687395e-09,1.1825559436430407e-08,2.75832766551283e-10,1.3692765545984488e-09,9.180173554827646e-09,-6.112383853013019e-09,-1.028563068704796e-09,-3.563380369854783e-11,-19.999999885699797,-3.6597961852585346e-11,8.990997930937263e-10,-9.631957262793858e-10
0,0,2,824,16384,inf,equal,unrestricted,0.8740519263475358,-5.824837473380588e-11,-6.708604412644148e-10,-19.999999932290855,1.0677463971855747e-09,3.66239170110146e-11,1.1368439849702468e-09,8.17722340822064e-10,-8.379155256350458e-11,1.7089726052307276e-09,-3.267049857077425e-10,-1.0880299409392401e-08,2.2544972159063585e-10,-1.4480406218544678e-09,-1.0589972175784304e-09,6.388118425998568e-10,-4.693131703255511e-10,2.6512589049270107e-10,4.852116623669844e-10,4.310130688841127e-10,8.905306858061281e-10
0,1,2,824,16384,inf,equal,unrestricted,0.5374794635365687,3.2235725724497356e-11,-2.39263108616347e-11,-8.722919360678522e-12,9.619937123260185e-10,3.64928132758232e-11,7.140237159694074e-11,-2.1102229891794234e-10,-6.060150665336168e-11,5.566840834332766e-11,-2.464756969781668e-10,1.7046751187673607e-10,1.7266522735970774e-10,4.988665518492545e-10,19.999999991799715,-1.1492742518927892e-10,-2.8772085946367493e-10,1.5560757728980994e-11,1.1048693950275342e-09,-5.3874923291392765e-11,1.8142481118945494e-10
0,2,2,824,16384,inf,equal,unrestricted,0.7655433412673328,-2.7634616422455317e-09,5.796985207091826e-09,2.0724067293587497e-09,9.42940993356113e-10,1.6652897278845904e-09,1.0725911421519346e-09,1.5123857653060037e-09,1.677496898893213e-08,-7.871426500572301e-10,2.9250452401980447e-09,-2.0252729406645774e-09,-4.543056250083297e-11,-1.8091665568550672e-09,-19.999999892992392,1.4084602066970546e-09,-5.179182118947616e-09,-2.669114840700358e-09,-1.527148766802604e-10,1.0946861509492817e-09,6.176260738980914e-11
0,3,2,824,16384,inf,equal,unrestricted,0.7322887276453658,2.0721623835932927e-11,1.7559021439701295e-10,19.99999999640953,-7.687366510983417e-11,-1.8594195303538277e-11,-2.2152146634434441e-10,-1.0029145028669504e-10,-2.7436621915181962e-11,-6.548482773504052e-10,-8.456807003573224e-12,-6.869098821388307e-11,5.496266375196251e-12,2.216909148939505e-11,-6.92810539952913e-11,6.015699743711105e-11,-8.695797377544016e-12,9.888139950389135e-12,-2.4540662013273516e-11,5.39375956796788e-11,-8.111685075212861e-11
0,4,2,824,16384,inf,equal,unrestricted,0.8510726915784317,4.5237626956316155e-10,-3.469805906730207e-10,-6.733761124883677e-11,-1.0819436674472173e-09,2.7040647074189384e-10,6.777123898473056e-10,9.126450301702031e-10,-1.4851843477548823e-09,-3.579606359706387e-11,4.4662595527373713e-11,-2.699347907748611e-10,-1.3385950940684262e-10,-19.999999958697313,-1.3487142797605952e-11,3.7378974585065455e-11,6.642441429087428e-10,-2.4031872574328104e-10,-1.8545080620272137e-10,-6.517499645045097e-10,3.2531014476106134e-10
0,0,0,12288,16384,inf,equal,restricted,0.005858976023843281,0.08894688043658727,0.19816000223137112,0.11012278090352974,0.06203457094505865,0.09754447564412597,0.0874432369311984,0.12912579651433911,-0.011167976815625683,0.0999532628741308,0.23663038916511744,0.20953353079275955,0.06576309693584464,0.12097669662561365,0.25722842287830555,0.11902137982875607,0.1368261880499809,0.14179347264387557,-0.06428515118998997,0.09663708249326997,-0.01734175264535705
0,1,0,12288,16384,inf,equal,restricted,0.00777592552999458,0.06447722265020078,0.18838804561940128,0.06848225137366558,0.06985669658068554,0.19151894045449613,0.046846322640703285,0.10870997117509998,0.12740995326051008,0.14065915853877303,0.08504895320070822,0.09457370640920683,0.14166270954940868,0.200884305993718,0.18462182154864643,0.1765386686493046,0.2748280564337427,0.23874961328929512,-0.05740588022073565,0.031095270851800933,0.04791050092277339
0,2,0,12288,16384,inf,equal,restricted,0.008254559868803928,0.08150218984459598,0.20090752340696247,0.09652234262173524,0.13444316623638938,0.09424170918821918,0.13035335726919595,0.05999951428902802,-0.041689972028197325,0.025160566601822372,0.09580463122040712,0.17920969488222993,0.1745239237261107,0.16053443265570802,0.25458395361939823,0.14337475463221297,0.23836616300327498,0.082504719722772,-0.07463686443647308,0.1958031031956807,0.0032834876160676998
0,3,0,12288,16384,inf,equal,restricted,0.004818577323417992,0.06239087808924866,0.037524790896681134,0.1013122320453955,0.11745492165695098,0.10118952598085693,0.16964470099145365,0.10917124405187853,0.02234072544220518,0.005488663961821429,0.03308409519315538,0.1322137149710429,0.1440948149853312,0.15325895165262823,0.2357992894298686,0.1697531542909616,0.25564442590693376,0.20131251752852225,0.014099681355307137,0.07030198309165614,-0.07563476312553341
0,4,0,12288,16384,inf,equal,restricted,0.007222833029202764,0.08703672544442466,0.16046994357623684,0.04427216956726003,0.06863105258187793,0.17436949645266933,0.10822883293425069,0.07186991575774154,0.1583157432803134,0.22489008512523434,0.07446582220536038,0.16681776454665753,0.16335934471838848,0.14379270861461801,0.156830640767233,0.08994740164966285,0.304097640548662,0.149633654848868,-0.00044532931466940696,0.08365978756105769,0.004508646548974879
0,0,1,3272,16384,inf,equal,restricted,0.09209124409516885,0.18640253683897934,-0.043446247634655946,0.6839114850794842,0.7310194932820507,0.06395032487138322,0.5827286184267978,0.06553578023457703,0.46267754541603984,-0.11218530546957203,0.16081738067889517,0.3640563115013005,0.09191987878689917,1.0150146086235852,0.45691724759413044,1.0877481192040628,0.9252601337181796,-0.262055169586099,-0.3622688277641876,1.0002230346983272,0.5860059201862478
0,1,1,3272,16384,inf,equal,restricted,0.09949558288310426,0.3855700688518743,0.24393743480365926,1.1367208979580352,0.3969876903811429,0.5547033130805387,0.6061918844282197,0.7744832883416893,0.8901718975191839,0.04526606891904175,0.20157022544858977,-0.2337511117329917,0.5403600528745232,0.566298741808505,0.526662742806388,-0.16819695491229383,0.24050779484093218,0.5168907896325396,-0.08405767077745917,-0.6541633703430657,0.9588635026466199
0,2,1,3272,16384,inf,equal,restricted,0.06362788156130286,-0.19444711924043614,1.126570687644281,-0.5977330548666975,0.6236935203667009,0.7475327709575821,-0.3325278313100089,0.042449856484614586,0.4920228616750722,0.4782882500447638,0.6698885028634762,0.407666495878852,-0.08317997246635091,0.4249919051261106,0.28896011377235037,-0.2024568983336377,-0.14102141529847204,0.4847773850270304,0.05956654976109045,-0.06635997679075392,0.5534791197393212
0,3,1,3272,16384,inf,equal,restricted,0.12658218732912974,0.3093986299495315,0.20903538908843083,-0.004160932709179484,0.7278973155014704,1.0306675095409774,0.06824299025834689,0.6923302917117816,0.18048160418549028,0.19016782367873766,0.2415655893915897,0.6046535143535942,0.9599386592457041,1.0312007688580265,0.9589827480888332,1.2109964229983252,1.0460621361662004,0.47799854853585966,0.14854782833235466,0.6052959288910938,0.5375422919649883
0,4,1,3272,16384,inf,equal,restricted,0.09555495329366748,0.7003362103235927,-0.11499245260129214,-0.31852637772531717,0.9954773354742564,0.3809433444356123,0.45870593749512534,0.3875676086675348,0.6612681601810532,0.128983403886653,1.0613336107155003,0.4164240355059582,0.7150165243371095,0.9747469113621863,-0.17997162220124102,0.14917340669285276,0.3918071823804391,-0.5637562985309427,0.35677817041099463,0.5526253460548879,0.15806977841406122
0,0,2,824,16384,inf,equal,restricted,0.13403842215467857,0.08932441038189812,-0.01759597973496704,-0.7677523163568406,0.4961845762701243,0.1358379974607592,0.544664851395106,0.4692747035010363,0.021444903497331073,0.575609685549451,-0.08918219390309104,-0.5430418094744803,0.28663554402597363,-0.3519755660146193,-0.11537755413714516,0.39631177667659157,0.15089085333289298,0.2748990966688266,0.2578398105576697,0.2433651365535999,0.3333813118159038
0,1,2,824,16384,inf,equal,restricted,0.11670143769898211,0.1779811581150158,0.17642715264297051,0.057614645837568534,0.7545639325231355,0.24918589212608072,0.3500418201252132,-0.20435841429190593,-0.1821869389353649,0.29926771361080123,-0.37121113308257253,0.5425057473263056,0.504265577155693,0.6802498027511391,0.9595792519298559,-0.13441959907412254,-0.16674251934768397,0.20858803121107738,0.6034986420021039,-0.18850536451434693,0.3824565021746688
0,2,2,824,16384,inf,equal,restricted,0.14323218479677466,-0.35673446827120286,0.7772431699748691,0.4095012408278665,0.2846569045568252,0.4787738962789823,0.3585764556963072,0.4121461616514285,0.6152289807127949,-0.1252352138146104,0.5836229686997739,-0.12885457827466817,0.1529075290259924,-0.17255234140796805,-0.42775247158201335,0.43048679007867613,-0.15460239126187278,-0.2661861695817316,-0.05927358466955365,0.31046478941181854,0.03889762106205307
0,3,2,824,16384,inf,equal,restricted,0.1319503736805728,0.2027319973559538,0.6980153415733988,0.7631517092899759,-0.3334461321468367,0.0018328671043143885,-0.39050612770155035,-0.3580887761252024,-0.15800191140762718,-0.6070824359850131,0.12061663685197865,-0.21059804796534703,0.15440836943176198,0.2764824323283773,-0.1350847300272847,0.4618206378518669,0.21812506796837577,0.21347094673773684,-0.16657840786035133,0.3998528127156316,-0.3810351291973582
0,4,2,824,16384,inf,equal,restricted,0.1223646472018275,0.41684014984640094,0.017753065401059212,0.005067239282731382,-0.463287316389176,0.30406075579042247,0.6163921189453835,0.6011291225843449,-0.6304391736225156,0.020216738250541846,0.1396393096688625,0.01472451696816912,0.04588912853340055,-0.7540106162659453,0.25639808350543475,0.19577733818713794,0.6886825132962218,-0.07368208684815003,-0.07889096718091439,-0.30653814108653044,0.2509012188636983


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/2/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,7.921365384697637,0.30974351573748654,0.9458846960859861,3.650939176611332,3.6509391772391764
0,1,12,64,1.0,size,15.463077097854667,0.6194870314749731,0.7135770592828714,7.11205151745236,7.112051524064809
0,2,4,64,1.0,size,24.385088709672,1.0729830131446736,0.6153922991228407,11.119561341691327,10.776283968313283
0,0,48,64,inf,equal,7.921365384697637,0.30974351573748654,0.9809831966099832,3.650939176611332,2.321529059740241
0,1,12,64,inf,equal,15.463077097854667,0.6194870314749731,1.267875610253487,7.11205151745236,4.528762971402605
0,2,4,64,inf,equal,24.385088709672,1.0729830131446736,2.1460819487106457,11.119561341691327,9.452730347174654
0,0,96,128,1.0,size,5.3451786725801,0.21902174040653885,0.9506002940188377,2.453567595883511,2.453567598165497
0,1,24,128,1.0,size,10.34740682460538,0.4380434808130777,0.7863339887139336,4.735659931489613,4.562560351406267
0,2,8,128,1.0,size,19.253190213314127,0.7587135646925732,0.7169068789956011,8.86788154196449,8.163613793718707
0,0,96,128,inf,equal,5.3451786725801,0.21902174040653885,1.002004858035681,2.453567595883511,1.4382424169231462
0,1,24,128,inf,equal,10.34740682460538,0.4380434808130777,1.1346857495377225,4.735659931489613,2.3563180738700202
0,2,8,128,inf,equal,19.253190213314127,0.7587135646925732,1.5461393638550942,8.86788154196449,6.002942205989227
0,0,192,256,1.0,size,4.017869446857691,0.15487175786874327,0.8401711097949546,1.8540629655601024,1.8540629709964171
0,1,49,256,1.0,size,8.60194091828328,0.3065665751841925,0.7252209900545382,3.994403883957447,3.784999745099019
0,2,15,256,1.0,size,14.841895952616744,0.5540860454230366,0.6727954314398518,6.866861930885335,5.569789593813246
0,0,192,256,inf,equal,4.017869446857691,0.15487175786874327,0.8761626362659662,1.8540629655601024,0.6963980048947609
0,1,49,256,inf,equal,8.60194091828328,0.3065665751841925,1.1086863189074618,3.994403883957447,1.559790182091048
0,2,15,256,inf,equal,14.841895952616744,0.5540860454230366,1.2716218726720145,6.866861930885335,3.518915118211541
0,0,384,512,1.0,size,2.91508433014724,0.10951087020326943,0.7750677015424522,1.3480312948703506,1.341850664973605
0,1,100,512,1.0,size,5.262568933566254,0.21459660262893474,0.6946281941394757,2.4166878641541927,2.051451271572579
0,2,28,512,1.0,size,9.58840469068439,0.4055494591110793,0.6551583683278223,4.388652886231116,3.07116575935653
0,0,384,512,inf,equal,2.91508433014724,0.10951087020326943,0.796001230803327,1.3480312948703506,0.3454377686685018
0,1,100,512,inf,equal,5.262568933566254,0.21459660262893474,1.019933678224853,2.4166878641541927,0.9663942282145535
0,2,28,512,inf,equal,9.58840469068439,0.4055494591110793,1.1560163440476576,4.388652886231116,2.1530663528636813
0,0,768,1024,1.0,size,2.2342675107245094,0.07743587893437164,0.7273702547279641,1.039697876427883,0.9839038200463893
0,1,202,1024,1.0,size,3.8528495226845805,0.15098964271718057,0.6707865688046694,1.7754351186251096,1.3596911652255765
0,2,54,1024,1.0,size,6.9118384509747814,0.29202898720871845,0.6420163685710762,3.163890238278672,1.879515092836598
0,0,768,1024,inf,equal,2.2342675107245094,0.07743587893437164,0.7506398432318566,1.039697876427883,0.18661744186814438
0,1,202,1024,inf,equal,3.8528495226845805,0.15098964271718057,0.9182164564482346,1.7754351186251096,0.5481036935071157
0,2,54,1024,inf,equal,6.9118384509747814,0.29202898720871845,1.1292501473175864,3.163890238278672,1.4669941636902244
0,0,1536,2048,1.0,size,1.4150559041562556,0.05475543510163471,0.7159000488934566,0.6527725169764931,0.582070549647544
0,1,406,2048,1.0,size,2.412437632796633,0.10650250564813146,0.6759934756288379,1.099716310750185,0.7532942716525274
0,2,106,2048,1.0,size,4.887913588153976,0.208434646243384,0.6553431389185425,2.235522147833604,0.9844411548687102
0,0,1536,2048,inf,equal,1.4150559041562556,0.05475543510163471,0.7248354799408753,0.6527725169764931,0.08381829807521927
0,1,406,2048,inf,equal,2.412437632796633,0.10650250564813146,0.8766269705629777,1.099716310750185,0.3223598940513265
0,2,106,2048,inf,equal,4.887913588153976,0.208434646243384,1.007814051201067,2.235522147833604,0.7570408382050815
0,0,3072,4096,1.0,size,1.0850678052793752,0.03871793946718582,0.7005155353145112,0.5038159631725018,0.393670555461947
0,1,815,4096,1.0,size,1.7258626465423663,0.0751699113051862,0.6723524335911382,0.7877614119659969,0.4577327737523624
0,2,209,4096,1.0,size,3.3907061588869762,0.14843957393495466,0.6575870006022118,1.5469135055085335,0.5607405028142568
0,0,3072,4096,inf,equal,1.0850678052793752,0.03871793946718582,0.7041511188591401,0.5038159631725018,0.046529679058957565
0,1,815,4096,inf,equal,1.7258626465423663,0.0751699113051862,0.8153699395127937,0.7877614119659969,0.20172046903110458
0,2,209,4096,inf,equal,3.3907061588869762,0.14843957393495466,0.922268872829541,1.5469135055085335,0.45799044576042086
0,0,6144,8192,1.0,size,0.890263528811246,0.027377717550817356,0.6856947560550752,0.41775404685480566,0.28637372834032876
0,1,1634,8192,1.0,size,1.3516194061171765,0.053088055220471726,0.6658063736327189,0.6227216478381165,0.31587190379708835
0,2,414,8192,1.0,size,2.22246507209664,0.10546847625268425,0.6552883235688421,1.0057640597956357,0.29138226749044394
0,0,6144,8192,inf,equal,0.890263528811246,0.027377717550817356,0.6881773835991825,0.41775404685480566,0.020916267102335025
0,1,1634,8192,inf,equal,1.3516194061171765,0.053088055220471726,0.7818293597120439,0.6227216478381165,0.14281607596113702
0,2,414,8192,inf,equal,2.22246507209664,0.10546847625268425,0.8210308315278537,1.0057640597956357,0.21717146152261352
0,0,12288,16384,1.0,size,0.6203704697796977,0.01935896973359291,0.6748043184447357,0.2908262651562559,0.16367681655613137
0,1,3272,16384,1.0,size,1.0033573179822857,0.037515971276938925,0.6607502703407018,0.46416268771420394,0.19312165096961534
0,2,824,16384,1.0,size,1.6536909979564922,0.07475826890319909,0.6532854944078517,0.752087230075047,0.18586498443608496
0,0,12288,16384,inf,equal,0.6203704697796977,0.01935896973359291,0.6832188698868357,0.2908262651562559,0.006786174355052509
0,1,3272,16384,inf,equal,1.0033573179822857,0.037515971276938925,0.7559447636980221,0.46416268771420394,0.09547036983247463
0,2,824,16384,inf,equal,1.6536909979564922,0.07475826890319909,0.7809135991998933,0.752087230075047,0.12965741310656714


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/3/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0.1, "low": -1, "high": 1}

==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/3/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19,w20
0,,,64,1.0,size,unrestricted,,0.4430515210692885,0.20977059549529287,-0.2556262627099788,-0.37559154351370333,0.805981207827925,1.1474278200429344,1.3887058326993666,1.1221777728087052,2.345976978742759,-0.3023822153384633,-0.7621520368048007,-0.11610382415283507,0.10796917143476557,0.35264894866646335,-2.353876661241247,0.61155162935086,-0.08460274725932831,2.684683782317965,-0.21336148602305557,2.0053982558924255,0.1342006705311235
0,0,48,64,1.0,size,unrestricted,,0.4665916859880464,0.5792426200011705,0.11265235664548301,-0.30831156810135524,0.7793079647328107,0.7568735667157883,0.9305431632151865,1.4008120863674447,2.0930429303239464,-0.3937970596075557,-0.17747208256186084,-0.411920860822733,0.1799871576328008,1.3055340276131402,-1.344988077813635,0.47650508250807166,0.14458019405613382,3.1371089449613514,0.2958570656274619,2.073031138285591,-0.49984657785845343
0,1,12,64,1.0,size,unrestricted,,0.017896999976445654,-3.8027092705392467,-4.926850033235854,9.101702685404928e-09,7.636431035508354e-09,1.116517453686882,-1.0576812752021234e-09,0.033846581931547416,1.482532511284884,1.4131452727763567e-08,-3.4414023275168923,7.346411448927957e-09,1.7766790319471213e-09,-1.6419069679365067e-08,-3.1821531542934633,-5.900302419453082e-09,3.1741228896592963e-08,0.38319586779983156,-1.920058500184993e-08,1.0982627713261165e-08,1.6307925308443396
0,2,4,64,1.0,size,unrestricted,,1.5501622742050797e-05,-3.477446360259776e-05,3.2207482248318697e-06,-0.7987109658030583,-0.00010089970048389085,-3.276204791235785e-05,-1.1616308375316554e-05,-2.1230889105798644e-05,3.537132922921079e-05,0.00022196421436559706,-0.0005057489803335947,-2.7933379545780725e-05,-8.268616808500806e-06,-4.995315890932973,-6.041433760135413e-05,-5.0997388023221355e-06,-2.627842288604294e-05,14.20310674606033,8.554952263101231e-05,-3.21950034087672e-05,4.700474344780378e-05
0,,,64,1.0,size,restricted,0,0.4430515210692885,0.20977059330970454,-0.2556262665223436,-0.3755915455199492,0.8059812038418277,1.147427819226344,1.3887058258909497,1.1221777691947274,2.3459769716112175,-0.3023822096067645,-0.7621520347907141,-0.11610382465094873,0.10796917248894614,0.35264895341658914,-2.3538766531904374,0.6115516245482127,-0.08460274520498391,2.6846837817438036,-0.21336148230703111,2.005398252172957,0.13420067097309563
0,,,64,1.0,size,restricted,1,0.4430515210692885,0.20977059281020113,-0.25562626809302075,-0.3755915453253757,0.80598120474728,1.1474278202567014,1.3887058230153038,1.1221777676065168,2.3459769716363224,-0.3023822090227682,-0.7621520359414995,-0.11610382503343881,0.10796917306686958,0.3526489537347816,-2.3538766507142292,0.6115516223005395,-0.08460274358524753,2.6846837812036477,-0.21336148142625339,2.0053982518581286,0.13420067258596152
0,,,64,1.0,size,restricted,2,0.4430515210692886,0.2097705968048111,-0.25562626551199663,-0.375591542294455,0.8059812013894415,1.1474278134210332,1.38870582384436,1.1221777643835695,2.345976959073552,-0.30238220965402945,-0.7621520318425519,-0.11610382334144939,0.1079691732465923,0.3526489527156798,-2.353876644941616,0.6115516228231656,-0.08460274605017885,2.6846837696614942,-0.213361482073557,2.005398244756492,0.13420066901457467
0,,,64,inf,equal,unrestricted,,0.47078233089469795,0.40298772561680624,0.04130764223505203,-0.4308437743165156,0.6819579215090618,0.8065858110970927,0.9565737778363232,1.2195380490054828,2.042972265717558,-0.3436108657298565,-0.28986826833247487,-0.3504177988273238,0.1406369139128071,0.8752465222096548,-1.5241461765023605,0.5412096387626079,-0.040743399211486515,2.8229880376281713,0.11427440081230608,1.965275327723115,-0.20719891647525654
0,0,48,64,inf,equal,unrestricted,,0.4665916859880464,0.5792426200011705,0.11265235664548301,-0.30831156810135524,0.7793079647328107,0.7568735667157883,0.9305431632151865,1.4008120863674447,2.0930429303239464,-0.3937970596075557,-0.17747208256186084,-0.411920860822733,0.1799871576328008,1.3055340276131402,-1.344988077813635,0.47650508250807166,0.14458019405613382,3.1371089449613514,0.2958570656274619,2.073031138285591,-0.49984657785845343
0,1,12,64,inf,equal,unrestricted,,0.017896999976445654,-3.8027092705392467,-4.926850033235854,9.101702685404928e-09,7.636431035508354e-09,1.116517453686882,-1.0576812752021234e-09,0.033846581931547416,1.482532511284884,1.4131452727763567e-08,-3.4414023275168923,7.346411448927957e-09,1.7766790319471213e-09,-1.6419069679365067e-08,-3.1821531542934633,-5.900302419453082e-09,3.1741228896592963e-08,0.38319586779983156,-1.920058500184993e-08,1.0982627713261165e-08,1.6307925308443396
0,2,4,64,inf,equal,unrestricted,,1.5501622742050797e-05,-3.477446360259776e-05,3.2207482248318697e-06,-0.7987109658030583,-0.00010089970048389085,-3.276204791235785e-05,-1.1616308375316554e-05,-2.1230889105798644e-05,3.537132922921079e-05,0.00022196421436559706,-0.0005057489803335947,-2.7933379545780725e-05,-8.268616808500806e-06,-4.995315890932973,-6.041433760135413e-05,-5.0997388023221355e-06,-2.627842288604294e-05,14.20310674606033,8.554952263101231e-05,-3.21950034087672e-05,4.700474344780378e-05
0,,,64,inf,equal,restricted,0,0.4707823308871583,0.40298771390886295,0.041307640750859916,-0.43084377371572813,0.6819579332247201,0.8065858118604495,0.9565737736656779,1.2195380410412153,2.04297226301637,-0.3436108654116694,-0.289868262832973,-0.3504177917475761,0.1406369108915722,0.8752465170906731,-1.5241461703938843,0.5412096344630216,-0.040743396961887585,2.822988027353795,0.11427439477557803,1.965275313996687,-0.2071989116723215
0,,,64,inf,equal,restricted,1,0.47078233085852156,0.40298771924385,0.04130764260946881,-0.4308437705979579,0.6819579229074548,0.8065858064913719,0.9565737718393578,1.2195380487717726,2.04297226038397,-0.3436108634650437,-0.2898682660076694,-0.3504177975007918,0.14063691793716054,0.8752465184162811,-1.5241461680215356,0.5412096396806271,-0.04074340124504156,2.8229880270743455,0.11427440204910028,1.965275319055143,-0.20719891558509201
0,,,64,inf,equal,restricted,2,0.47078233083245186,0.4029877194485061,0.04130764373200922,-0.4308437714829231,0.6819579283996581,0.8065858080808179,0.9565737753580177,1.2195380481603608,2.042972262877544,-0.34361086404038066,-0.28986826674972255,-0.35041779689563257,0.14063691361414546,0.8752465205351173,-1.5241461710111137,0.5412096379453137,-0.04074339741052423,2.822988033108566,0.11427440161156219,1.9652753189776477,-0.2071989161178671
0,,,128,1.0,size,unrestricted,,0.5661743789835969,0.020999985494601584,-0.16981820608397832,-0.2327487310538843,0.3655057213836196,0.14313866859238003,0.7220963482960522,0.7882747285010129,1.0946944875936193,0.1825532578017973,0.09798746990591131,0.35162229345793694,0.3474595586652767,-0.24720347048613928,-0.14223038301142443,0.05795394316947536,0.3552938023060735,1.037969532198955,0.2806676459948699,0.4761418410270436,0.621892099489339
0,0,96,128,1.0,size,unrestricted,,0.5659798285990988,0.25640110830902346,0.32878535659903513,-0.28535305274416783,0.5235348333184673,-0.013843205493060728,0.5057034359094847,0.7262539069084291,0.7120656987206706,0.10622893850549155,0.44321111315051154,0.1558971532778245,0.749717518021141,-0.3020367216902885,0.27943833874368007,0.23744061853988227,0.15560535877708268,0.8390141310725586,0.6771863969178619,0.3683281574184846,0.6187126583563949
0,1,24,128,1.0,size,unrestricted,,0.06820685405767664,-1.5141327888966218,-0.6443455749590614,1.9322765549613756,-0.3203891627512711,4.342423218916444e-09,2.923908921045705,1.2710862549465793,1.549847242826221,-3.6427998206044484e-10,-0.414298447110123,0.06562780270585053,-0.2671698501261088,2.634831178555183e-10,-3.5198600549497288,8.230262528417729e-10,1.9972575968504949,1.5562287952065161,-0.4989676855682472,1.5246032409825034,1.1251911783722452e-09
0,2,8,128,1.0,size,unrestricted,,0.003834083192544029,5.674595474069273e-08,-3.683691008216367e-07,-2.0973484349715723,-1.0211662761471374e-07,-1.632776273793876e-07,2.0864199524545526e-08,2.47224423369473,6.77594378167447e-08,2.2921810443303223,-1.7500210305852082e-07,-6.19785204900993e-08,-1.6970813190106372e-07,-1.4415925316842944e-07,1.5359030563698641e-07,-0.39814212391449005,-2.9895289220051127e-06,9.392898137241847,-3.3471751733401107,4.055994222245448e-08,2.484994436054771e-06
0,,,128,1.0,size,restricted,0,0.5661743789835969,0.020999985250212773,-0.16981820721742427,-0.23274873189675788,0.365505722258607,0.14313866982064694,0.7220963501090594,0.7882747304803684,1.0946944907073966,0.18255325853087107,0.09798747071103944,0.351622294614985,0.34745955936429457,-0.24720347064666856,-0.14223038357197648,0.05795394301575615,0.355293802853106,1.0379695351218292,0.2806676468256659,0.476141842202966,0.6218921011000069
0,,,128,1.0,size,restricted,1,0.5661743789835969,0.020999985179906144,-0.16981820719972548,-0.2327487322137126,0.3655057224937803,0.14313866974974368,0.7220963502135083,0.7882747306998181,1.0946944918009145,0.18255325888991028,0.09798747089783398,0.3516222949003979,0.3474595601039906,-0.24720347047452323,-0.14223038371529795,0.05795394325748347,0.35529380332081345,1.0379695359750685,0.2806676466110987,0.4761418425223358,0.6218921010161087
0,,,128,1.0,size,restricted,2,0.5661743789835969,0.02099998550212562,-0.16981820632916417,-0.23274873105088698,0.36550572150775507,0.14313866862686817,0.7220963486191344,0.7882747288753414,1.0946944878185714,0.18255325785241416,0.09798746989183858,0.35162229358055364,0.3474595587786356,-0.24720347066728654,-0.1422303829746705,0.057953943285114384,0.3552938024825637,1.037969532630895,0.2806676461158838,0.47614184122365383,0.6218920997415606
0,,,128,inf,equal,unrestricted,,0.5754999099264274,0.07683781065103008,0.05383245504977068,-0.2015481738293167,0.4531551929487488,0.11392434917886869,0.6248973068735298,0.6316043752653789,0.953826002207465,0.11706119974753591,0.25596413386689587,0.27109442922763405,0.546276976908424,-0.2183012379149974,-0.019957221554311965,0.1362524846914636,0.35677617946962814,0.8987343957479221,0.4958527523934819,0.3909198684074291,0.6465404650465051
0,0,96,128,inf,equal,unrestricted,,0.5659798285990988,0.25640110830902346,0.32878535659903513,-0.28535305274416783,0.5235348333184673,-0.013843205493060728,0.5057034359094847,0.7262539069084291,0.7120656987206706,0.10622893850549155,0.44321111315051154,0.1558971532778245,0.749717518021141,-0.3020367216902885,0.27943833874368007,0.23744061853988227,0.15560535877708268,0.8390141310725586,0.6771863969178619,0.3683281574184846,0.6187126583563949
0,1,24,128,inf,equal,unrestricted,,0.06820685405767664,-1.5141327888966218,-0.6443455749590614,1.9322765549613756,-0.3203891627512711,4.342423218916444e-09,2.923908921045705,1.2710862549465793,1.549847242826221,-3.6427998206044484e-10,-0.414298447110123,0.06562780270585053,-0.2671698501261088,2.634831178555183e-10,-3.5198600549497288,8.230262528417729e-10,1.9972575968504949,1.5562287952065161,-0.4989676855682472,1.5246032409825034,1.1251911783722452e-09
0,2,8,128,inf,equal,unrestricted,,0.003834083192544029,5.674595474069273e-08,-3.683691008216367e-07,-2.0973484349715723,-1.0211662761471374e-07,-1.632776273793876e-07,2.0864199524545526e-08,2.47224423369473,6.77594378167447e-08,2.2921810443303223,-1.7500210305852082e-07,-6.19785204900993e-08,-1.6970813190106372e-07,-1.4415925316842944e-07,1.5359030563698641e-07,-0.39814212391449005,-2.9895289220051127e-06,9.392898137241847,-3.3471751733401107,4.055994222245448e-08,2.484994436054771e-06
0,,,128,inf,equal,restricted,0,0.5754999099221568,0.07683781239490703,0.0538324549466116,-0.20154817666354058,0.45315519022421324,0.1139243470284028,0.6248973060137271,0.6316043810362201,0.953825999597453,0.11706120165027233,0.2559641323495022,0.27109442970439906,0.5462769740984654,-0.21830123758499667,-0.019957219226551696,0.13625248428478307,0.356776175601749,0.898734395242491,0.49585274830933823,0.3909198740176036,0.6465404620992885
0,,,128,inf,equal,restricted,1,0.5754999099096958,0.07683781097157726,0.053832455297452786,-0.20154817572625652,0.4531551911376547,0.11392434781699087,0.6248973047682544,0.6316043784602493,0.9538259992563398,0.11706120055886042,0.2559641329034405,0.271094428155978,0.5462769758935988,-0.2183012361294246,-0.01995722159674406,0.1362524880082573,0.3567761778998458,0.8987343922276484,0.4958527509298968,0.3909198728273023,0.6465404634408984
0,,,128,inf,equal,restricted,2,0.5754999099194312,0.07683781205964013,0.05383245483640031,-0.2015481769241108,0.4531551909821924,0.11392434577541372,0.6248973054793509,0.6316043809329779,0.9538259998143628,0.1170612009888697,0.2559641320818063,0.2710944291924476,0.5462769746960974,-0.2183012362896831,-0.0199572201350015,0.13625248510950763,0.35677617526866473,0.8987343946403749,0.49585274826791764,0.3909198747936983,0.6465404629488201
0,,,256,1.0,size,unrestricted,,0.6155351490127661,-0.21941598540152155,0.10667799287078084,0.244119460983848,0.17878993004108887,0.03704408436095336,0.22191600276457546,0.8168490284714883,0.8797824435427166,0.32006422758003783,0.08916879238627948,-0.07529384778110457,0.15688693255788433,-0.020481130645349215,0.19388777159161533,0.26167460047137453,0.24176000013861124,0.20130516606803656,0.14666550061756964,0.35945744222404735,0.5306067343043227
0,0,192,256,1.0,size,unrestricted,,0.5819979342897605,-0.18989002228168242,0.4028710412793564,0.48498739762420284,0.3035491059050946,-0.09982835111934264,0.3979499241395657,0.83497642453698,0.9354919371642874,0.10823580565873578,0.3058312461751494,-0.15402288970130884,0.38988319448434844,-0.07359061870281443,0.3606541511583597,0.4381913370270327,0.20484186126001477,0.11308031546375609,0.6443736374966427,0.27587787300848227,0.7568516883638278
0,1,49,256,1.0,size,unrestricted,,0.43523133540254483,-0.3737204432858228,-1.6760140738252303,-1.1545636598553513,0.14205806783087394,0.26136714541878714,-1.3467193464374743,1.0858267252414597,1.2516643510783234,-0.33798365724555984,-1.2256310100424688,0.866436563049012,0.42508816256891047,2.004064472083452,-1.4393369440565333,-0.20560380497908454,1.7792778645022753,1.1475398586375123,-1.8907388355993324,0.6456978480119059,-0.09249329122773017
0,2,15,256,1.0,size,unrestricted,,0.029423321626880276,-7.571235835418346e-09,-1.5018185789054017e-08,-0.563449182801752,-4.79059900173648e-09,-1.9815468757319774,1.7953243593438963,5.188143005466617,3.2624582783278084,2.4777272077654393,-3.8681276934632223,-8.832889917394377e-09,-0.8632230262725116,-3.678037100997091e-09,2.2870910003183704e-09,-8.41808981269455e-08,1.6666728785066708e-09,7.326704557910857e-09,-9.420768840056299e-08,6.076722122030836e-09,2.0134532361600428e-08
0,,,256,1.0,size,restricted,0,0.6155351490127661,-0.21941598575231144,0.10667799284064303,0.24411946123832773,0.17878993006971278,0.03704408431063174,0.22191600300936978,0.8168490289446749,0.879782444309673,0.32006422778757576,0.08916879237234769,-0.07529384798519927,0.15688693257456926,-0.020481130879865854,0.1938877719766909,0.2616746008437399,0.2417600004305254,0.2013051661485308,0.14666550061139202,0.3594574424888451,0.5306067345600437
0,,,256,1.0,size,restricted,1,0.615535149012766,-0.21941598563488204,0.10667799271296498,0.2441194611798133,0.17878992992833873,0.03704408435737397,0.2219160027832497,0.8168490284741418,0.879782443702098,0.3200642274941246,0.08916879227026474,-0.07529384787996646,0.1568869325338668,-0.020481130873623545,0.19388777182637024,0.26167460071556026,0.24176000021969224,0.2013051660332979,0.14666550057257313,0.3594574422586253,0.530606734265207
0,,,256,1.0,size,restricted,2,0.615535149012766,-0.21941598532298143,0.1066779930131974,0.24411946071963436,0.17878993016777334,0.037044084523139724,0.22191600248872503,0.8168490284142143,0.8797824436449773,0.32006422757340125,0.08916879230566305,-0.07529384785354037,0.1568869329025633,-0.02048113047617248,0.19388777129427542,0.26167460040862883,0.24175999982831853,0.20130516615974667,0.14666550050584215,0.35945744229594456,0.53060673408045
0,,,256,inf,equal,unrestricted,,0.6213904785224732,-0.2841117859214707,-0.01908414016563581,0.17912944054764932,0.134186164993742,0.2069023698133904,0.12369518881597275,0.7063966563334921,0.8211753253112514,0.2960831448990903,0.09925861260127845,-0.023539553883461833,0.11609470706206304,0.1378158635382934,0.048874853561007875,0.21397795399958852,0.3425627633300012,0.20800684042085812,-0.01223711963811971,0.33490291674125244,0.47671076408844404
0,0,192,256,inf,equal,unrestricted,,0.5819979342897605,-0.18989002228168242,0.4028710412793564,0.48498739762420284,0.3035491059050946,-0.09982835111934264,0.3979499241395657,0.83497642453698,0.9354919371642874,0.10823580565873578,0.3058312461751494,-0.15402288970130884,0.38988319448434844,-0.07359061870281443,0.3606541511583597,0.4381913370270327,0.20484186126001477,0.11308031546375609,0.6443736374966427,0.27587787300848227,0.7568516883638278
0,1,49,256,inf,equal,unrestricted,,0.43523133540254483,-0.3737204432858228,-1.6760140738252303,-1.1545636598553513,0.14205806783087394,0.26136714541878714,-1.3467193464374743,1.0858267252414597,1.2516643510783234,-0.33798365724555984,-1.2256310100424688,0.866436563049012,0.42508816256891047,2.004064472083452,-1.4393369440565333,-0.20560380497908454,1.7792778645022753,1.1475398586375123,-1.8907388355993324,0.6456978480119059,-0.09249329122773017
0,2,15,256,inf,equal,unrestricted,,0.029423321626880276,-7.571235835418346e-09,-1.5018185789054017e-08,-0.563449182801752,-4.79059900173648e-09,-1.9815468757319774,1.7953243593438963,5.188143005466617,3.2624582783278084,2.4777272077654393,-3.8681276934632223,-8.832889917394377e-09,-0.8632230262725116,-3.678037100997091e-09,2.2870910003183704e-09,-8.41808981269455e-08,1.6666728785066708e-09,7.326704557910857e-09,-9.420768840056299e-08,6.076722122030836e-09,2.0134532361600428e-08
0,,,256,inf,equal,restricted,0,0.6213904785096744,-0.28411178594179065,-0.019084140268383218,0.17912944090873842,0.13418616484836937,0.2069023701345252,0.12369518886932647,0.7063966563914695,0.8211753252966462,0.2960831449825374,0.09925861273993873,-0.023539553565506403,0.11609470676402146,0.13781586366699408,0.04887485351513678,0.21397795384920043,0.3425627635689309,0.20800684029327077,-0.012237119466410701,0.33490291701468206,0.4767107643465573
0,,,256,inf,equal,restricted,1,0.6213904785321959,-0.2841117855698654,-0.019084140118835812,0.179129440705362,0.13418616509746586,0.20690236982330193,0.12369518884276894,0.7063966564480814,0.8211753251747294,0.29608314507486755,0.09925861239264228,-0.023539553954822615,0.11609470672318359,0.13781586336955998,0.04887485371754105,0.21397795369653042,0.34256276336025043,0.20800684043130543,-0.012237119633213594,0.33490291678066436,0.4767107643184907
0,,,256,inf,equal,restricted,2,0.6213904785418475,-0.28411178545571814,-0.019084140030495404,0.17912944078037746,0.13418616509647213,0.20690236987282243,0.12369518887416321,0.7063966567175599,0.8211753252464341,0.29608314513797174,0.09925861231088103,-0.023539554034615922,0.11609470676807747,0.137815863290931,0.0488748538278315,0.2139779536198446,0.3425627633994777,0.20800684051528215,-0.012237119702837957,0.33490291675334544,0.4767107644723361
0,,,512,1.0,size,unrestricted,,0.6207391283252461,-0.2925383146905772,0.21588065855103838,0.3081425790228027,0.26957827255933764,0.05708854167622607,0.4888025330965163,0.48391341794605186,0.6156644102987009,0.2904275048206777,0.357857188148538,0.18728670779172857,0.23351964728113236,-0.05279384615091339,0.3720431449516029,0.10692339709827829,0.479023952076942,0.3107853809270437,0.17133331842387667,0.38272528037905246,0.4421090359249021
0,0,384,512,1.0,size,unrestricted,,0.5871634530844626,-0.41022064094965394,0.5319251004081931,0.6344356520043234,0.2684656570777253,-0.014583499905615664,0.5195539865814254,0.5402710704552539,0.6334542103248997,0.30196420307957783,0.6739986455772597,0.28224313600681683,0.4739696106187744,-0.0776836416719481,0.5088027022392738,0.18639215317319457,0.40893450425169037,0.22210476725037318,0.47700638677889134,0.29586065647848414,0.5065374186780561
0,1,100,512,1.0,size,unrestricted,,0.527017037683998,-0.013368175415079906,-1.0034715168914987,-1.0343471515450606,0.3944809553050333,0.003666613299743231,0.4180072318992804,0.5280490301185702,0.30460567507274716,0.2791552116446679,-0.3826870123247651,0.4392679115795454,-0.2252400767635021,0.25530240887336064,-0.6463351121835862,0.31254316900852924,1.718240145698891,0.4427371902164777,-0.5295544115151349,0.5838199350346132,0.09017456075219152
0,2,28,512,1.0,size,unrestricted,,0.2040027903386192,-1.2368038944865005,-5.619495015640053e-10,-1.569245108235029e-10,-0.43559240217436734,-0.3026100193794058,5.923464335943178e-10,0.5635616672145265,0.7986474491876367,-0.539540443218815,-1.595639894533076,-0.9612413005824266,-1.4420683386186148,-1.6648555072806275,2.9965348333009634,-1.6337883412346137,4.887795606562542e-10,1.4072738437244374,-1.3224303856254929,1.7712094589404694,1.3282022049991644
0,,,512,1.0,size,restricted,0,0.6207391283252461,-0.29253831463411134,0.2158806585299251,0.30814257899813247,0.26957827251345595,0.05708854168560364,0.4888025330295447,0.4839134178755482,0.6156644102248159,0.29042750478887197,0.35785718810791883,0.1872867077966465,0.23351964724918176,-0.05279384615203956,0.3720431449057858,0.10692339708006779,0.4790239520130755,0.31078538088737034,0.17133331841470434,0.3827252803155302,0.4421090358718685
0,,,512,1.0,size,restricted,1,0.6207391283252461,-0.29253831448991185,0.21588065838400658,0.30814257883251095,0.26957827238673715,0.057088541659986516,0.4888025327634236,0.483913417611893,0.6156644099021589,0.29042750462598005,0.35785718793475946,0.18728670770240957,0.23351964715206444,-0.05279384614642045,0.3720431447309608,0.10692339698858176,0.4790239517328234,0.3107853807408558,0.17133331829560372,0.3827252800820347,0.4421090356328677
0,,,512,1.0,size,restricted,2,0.6207391283252461,-0.2925383148784693,0.21588065866839182,0.30814257916243315,0.2695782727450557,0.05708854171139886,0.4888025333743047,0.48391341820766576,0.6156644106429834,0.2904275050038468,0.3578571883605358,0.18728670789213567,0.23351964743859946,-0.052793846176744076,0.37204314515032166,0.1069233971708679,0.4790239523413013,0.31078538109791565,0.17133331851342523,0.3827252806023531,0.4421090361813277
0,,,512,inf,equal,unrestricted,,0.6287021567768074,-0.23204226286725219,-0.028970233592914087,0.08593022949945749,0.26950788127791897,0.06530097229647028,0.5100133075979464,0.4569318231584989,0.5799503495101731,0.2934480211089918,0.13947593538963582,0.13004438473714872,0.07394249649633614,-0.059656917230838796,0.3207098154270316,0.04734879526635433,0.551968358214717,0.39462524766590196,-0.019047603889939403,0.43746436738805605,0.430652900376021
0,0,384,512,inf,equal,unrestricted,,0.5871634530844626,-0.41022064094965394,0.5319251004081931,0.6344356520043234,0.2684656570777253,-0.014583499905615664,0.5195539865814254,0.5402710704552539,0.6334542103248997,0.30196420307957783,0.6739986455772597,0.28224313600681683,0.4739696106187744,-0.0776836416719481,0.5088027022392738,0.18639215317319457,0.40893450425169037,0.22210476725037318,0.47700638677889134,0.29586065647848414,0.5065374186780561
0,1,100,512,inf,equal,unrestricted,,0.527017037683998,-0.013368175415079906,-1.0034715168914987,-1.0343471515450606,0.3944809553050333,0.003666613299743231,0.4180072318992804,0.5280490301185702,0.30460567507274716,0.2791552116446679,-0.3826870123247651,0.4392679115795454,-0.2252400767635021,0.25530240887336064,-0.6463351121835862,0.31254316900852924,1.718240145698891,0.4427371902164777,-0.5295544115151349,0.5838199350346132,0.09017456075219152
0,2,28,512,inf,equal,unrestricted,,0.2040027903386192,-1.2368038944865005,-5.619495015640053e-10,-1.569245108235029e-10,-0.43559240217436734,-0.3026100193794058,5.923464335943178e-10,0.5635616672145265,0.7986474491876367,-0.539540443218815,-1.595639894533076,-0.9612413005824266,-1.4420683386186148,-1.6648555072806275,2.9965348333009634,-1.6337883412346137,4.887795606562542e-10,1.4072738437244374,-1.3224303856254929,1.7712094589404694,1.3282022049991644
0,,,512,inf,equal,restricted,0,0.6287021566074574,-0.2320422627250338,-0.02897023459534682,0.08593022875877124,0.269507881401122,0.06530097241230118,0.5100133079289075,0.4569318230952695,0.5799503494005821,0.2934480212053629,0.1394759347760535,0.13004438454376455,0.07394249594154668,-0.059656917338826776,0.3207098152959831,0.04734879511044175,0.5519683586064382,0.39462524811620725,-0.019047604438356278,0.4374643676099401,0.43065290036051446
0,,,512,inf,equal,restricted,1,0.6287021566263654,-0.23204226269807246,-0.028970234395021135,0.08593022879755856,0.2695078812778067,0.06530097228473701,0.5100133077475114,0.45693182297357693,0.579950349267652,0.2934480211155895,0.13947593474185374,0.13004438459487427,0.07394249599065816,-0.05965691727477047,0.3207098152579319,0.04734879510568509,0.5519683584565086,0.39462524791196407,-0.019047604391060416,0.43746436750185136,0.43065290027844355
0,,,512,inf,equal,restricted,2,0.6287021566364537,-0.23204226268213873,-0.02897023433395097,0.08593022881788183,0.2695078812034023,0.0653009723545825,0.5100133076487846,0.456931822996024,0.5799503493177923,0.29344802108319845,0.13947593473029668,0.13004438452451897,0.07394249601727135,-0.05965691724429656,0.3207098153110153,0.047348795190369636,0.5519683584398308,0.39462524785027653,-0.019047604304957184,0.43746436746705575,0.43065290033622666
0,,,1024,1.0,size,unrestricted,,0.6403920426619498,-0.004212136610437674,0.2330127848108924,0.32634700527863725,0.17615615133229776,0.19774594481881286,0.2503351974326583,0.427886217761139,0.4695337311391574,0.29061431735242255,0.2866593044799793,0.35148777880233695,0.2632589671236528,0.1366113600251456,0.2810701315099397,0.15304408443172712,0.1851598117548297,0.1404133707396614,0.13554086316776198,0.3453542137974731,0.30726992071991666
0,0,768,1024,1.0,size,unrestricted,,0.6239121050498911,0.020676969217623693,0.3249808664619387,0.48397348519852945,0.27578662144670535,0.2578994592620977,0.21500407758647785,0.49252952642800646,0.48963828911443125,0.3398132691765562,0.3852234160418054,0.4965405338347895,0.30740218168911715,0.1563778099563555,0.28347355409104835,0.16097972256778995,0.054854281630828915,0.041407125852934455,0.22969109239380406,0.27993426718968617,0.29072693277484546
0,1,202,1024,1.0,size,unrestricted,,0.6245001389455578,-0.2371578306740718,-0.1252400177007082,-0.1536302596714162,-0.05247675511199241,0.3129502172879351,0.2906752052241661,0.1583036030078326,0.26408582986336854,0.3480647203901984,0.11197451463815422,-0.07523695134777209,0.29893172000159385,0.0893176891300663,0.23868374428974598,0.40915064230314035,0.8173345082264025,0.3824267584332079,-0.12313152019223847,0.5605643092043887,0.27454934264568154
0,2,54,1024,1.0,size,unrestricted,,0.43829672229024097,1.2339978444303399,0.42877222167580803,0.518084176614592,-0.6444001120179578,-1.6477062899834702,1.0040886827825868,0.8232456968358286,1.3111632704437792,0.19488642140470638,0.7560058445406813,0.8327578664255206,-0.662363640737833,-0.8849502852555264,1.2722367114196242,-1.991153435510189,-0.1586882119014202,1.6476818202437882,1.306039801454279,-0.21071010488346864,2.4710675478889628
0,,,1024,1.0,size,restricted,0,0.6403920426619498,-0.004212136601541688,0.23301278477870374,0.32634700529215266,0.17615615130224926,0.19774594484374758,0.2503351973642135,0.42788621766123053,0.46953373104671625,0.29061431726108944,0.2866593044147846,0.35148777876572757,0.26325896710307206,0.13661136004260394,0.2810701314928035,0.1530440843943847,0.1851598117697792,0.14041337072160623,0.1355408631747594,0.34535421375313863,0.3072699206269375
0,,,1024,1.0,size,restricted,1,0.6403920426619498,-0.004212136664161282,0.23301278486188273,0.3263470053539353,0.17615615138697094,0.19774594482112012,0.2503351974589196,0.42788621791737164,0.469533731290329,0.29061431747696237,0.2866593045172305,0.35148777899030254,0.26325896717853875,0.13661136003717755,0.2810701315691242,0.15304408446941728,0.18515981180283672,0.1404133707378949,0.13554086328204862,0.3453542139890683,0.30726992080664517
0,,,1024,1.0,size,restricted,2,0.6403920426619497,-0.004212136585605989,0.23301278480533855,0.32634700545484063,0.17615615128063475,0.19774594496350076,0.25033519743732563,0.4278862179200318,0.46953373133160997,0.29061431752612776,0.2866593045225644,0.3514877787863991,0.263258967109591,0.1366113601237244,0.2810701316205854,0.15304408439466938,0.18515981180665517,0.14041337069153667,0.13554086323309433,0.3453542140709334,0.3072699205911328
0,,,1024,inf,equal,unrestricted,,0.6497302173969766,0.014286035376875575,0.11636748807267815,0.10968249908932347,0.008867719351245635,0.09907687393399958,0.2904729858994394,0.34808711378769297,0.42219915583922757,0.24897132836492944,0.18101480288841718,0.1643350739599064,0.16921880545145343,0.044302462672822444,0.30577018728988875,0.092082809511504,0.36303765056273635,0.3051968937752916,0.04122163576622388,0.4118780252160583,0.3394591091010553
0,0,768,1024,inf,equal,unrestricted,,0.6239121050498911,0.020676969217623693,0.3249808664619387,0.48397348519852945,0.27578662144670535,0.2578994592620977,0.21500407758647785,0.49252952642800646,0.48963828911443125,0.3398132691765562,0.3852234160418054,0.4965405338347895,0.30740218168911715,0.1563778099563555,0.28347355409104835,0.16097972256778995,0.054854281630828915,0.041407125852934455,0.22969109239380406,0.27993426718968617,0.29072693277484546
0,1,202,1024,inf,equal,unrestricted,,0.6245001389455578,-0.2371578306740718,-0.1252400177007082,-0.1536302596714162,-0.05247675511199241,0.3129502172879351,0.2906752052241661,0.1583036030078326,0.26408582986336854,0.3480647203901984,0.11197451463815422,-0.07523695134777209,0.29893172000159385,0.0893176891300663,0.23868374428974598,0.40915064230314035,0.8173345082264025,0.3824267584332079,-0.12313152019223847,0.5605643092043887,0.27454934264568154
0,2,54,1024,inf,equal,unrestricted,,0.43829672229024097,1.2339978444303399,0.42877222167580803,0.518084176614592,-0.6444001120179578,-1.6477062899834702,1.0040886827825868,0.8232456968358286,1.3111632704437792,0.19488642140470638,0.7560058445406813,0.8327578664255206,-0.662363640737833,-0.8849502852555264,1.2722367114196242,-1.991153435510189,-0.1586882119014202,1.6476818202437882,1.306039801454279,-0.21071010488346864,2.4710675478889628
0,,,1024,inf,equal,restricted,0,0.6497302172076461,0.01428603585807257,0.11636748685808347,0.10968249706948772,0.00886771763702598,0.09907687295925563,0.2904729862417176,0.34808711312437407,0.4221991552304184,0.24897132825562646,0.1810148022729179,0.16433507238646253,0.16921880465849484,0.044302461886906404,0.30577018758036745,0.09208280893933442,0.3630376524378228,0.30519689524794885,0.04122163514629074,0.41187802581063665,0.33945910943280694
0,,,1024,inf,equal,restricted,1,0.6497302172093248,0.014286035922072114,0.11636748680859124,0.1096824971154782,0.008867717606352025,0.09907687291544959,0.29047298625635104,0.348087113258552,0.42219915523754037,0.24897132834113198,0.18101480236896272,0.164335072376569,0.16921880476601045,0.0443024619115911,0.3057701876499757,0.09208280905165607,0.3630376525039862,0.30519689523422566,0.04122163523106555,0.4118780258308551,0.33945910960274206
0,,,1024,inf,equal,restricted,2,0.649730217201342,0.014286035827804465,0.11636748689281971,0.10968249708477891,0.008867717591279222,0.09907687298864983,0.29047298627221735,0.34808711319150304,0.4221991552758913,0.24897132819598938,0.18101480225371114,0.16433507231506084,0.16921880462324,0.04430246186494262,0.3057701876605722,0.09208280892124218,0.363037652520586,0.30519689534346134,0.04122163510679543,0.4118780259115001,0.3394591095673658
0,,,2048,1.0,size,unrestricted,,0.6438064245251871,0.15820460983008366,0.16800354697827943,0.2633043427225681,0.25161509769556856,0.28007705809662775,0.37240659256179093,0.2278530849665318,0.44374496999720486,0.3320514052673996,0.2831362964530411,0.31502280089424844,0.2831112904491816,0.02999092946554739,0.24478706695186075,0.26033155834654514,0.1761459148744016,0.19661536801785995,0.06035040099010568,0.2214070189143169,0.2582134554001916
0,0,1536,2048,1.0,size,unrestricted,,0.6291807187693867,0.21326263407038176,0.2969948072534442,0.3840119534150908,0.31288180229245743,0.31420794958839793,0.33583235700387026,0.3170098514804432,0.4931379206300689,0.3951200822590393,0.3019258946853541,0.3543496278321708,0.35882129758276127,0.05830648210855359,0.29227060425586204,0.2937907565240118,0.12858795177574678,0.18969946309015584,0.12951003706396993,0.21373041510356666,0.3003979027343343
0,1,406,2048,1.0,size,unrestricted,,0.6556564653280609,-2.6532226145487227e-05,-0.24582541886638234,-0.18822344699952367,0.23882347310456398,0.2076960650750989,0.46405091036102425,-0.07367788103974911,0.2327692899389936,0.14412939057323046,0.16220477861693672,0.22368474497743365,0.3222237637202444,0.03724879520750289,0.15611513625594037,0.25830815748455477,0.31844485626103297,0.13232008025224792,-0.1971229587307544,0.2677393328663345,0.1645545859087722
0,2,106,2048,1.0,size,unrestricted,,0.5576152357681112,0.44566877053492804,0.40355985592957117,0.6428051015115318,-0.43836760706963335,-0.11316239118502305,1.0889218659803865,0.38978024909510983,0.24963712807560742,0.5200221576780724,0.5888576191169533,0.7840369580519121,-0.7268191014924434,-0.6158613661588193,0.320152962792108,-0.3223988154392437,0.6354469137827747,0.9977860790095652,0.3280058640994509,-0.12675019059352957,0.5598532820592114
0,,,2048,1.0,size,restricted,0,0.6438064245251871,0.15820460993688673,0.1680035471052788,0.2633043429158039,0.2516150979515434,0.28007705830763713,0.3724065928777008,0.2278530851686672,0.44374497044510053,0.33205140554633694,0.2831362966794831,0.31502280123417936,0.28311129074790536,0.029990929517161376,0.2447870671656205,0.26033155866372903,0.17614591507653482,0.19661536824272743,0.06035040101560732,0.22140701910651975,0.25821345560060627
0,,,2048,1.0,size,restricted,1,0.6438064245251871,0.15820461002202602,0.1680035471857705,0.26330434304476424,0.2516150980928271,0.2800770584416307,0.3724065930801399,0.22785308528426904,0.44374497068627233,0.332051405720268,0.2831362968566308,0.31502280138242506,0.2831112909219195,0.02999092953837456,0.24478706727773705,0.26033155881406467,0.17614591518843012,0.1966153683533446,0.06035040103755529,0.2214070192109162,0.25821345570277804
0,,,2048,1.0,size,restricted,2,0.6438064245251871,0.15820460956706833,0.1680035467135189,0.2633043423219191,0.25161509734123727,0.280077057607015,0.3724065919626659,0.2278530845965453,0.4437449693593545,0.33205140470872163,0.28313629601020757,0.3150228004764318,0.28311129002966506,0.02999092946673615,0.244787066558401,0.2603315580204384,0.17614591463704396,0.19661536776311317,0.06035040085221292,0.22140701858118753,0.25821345496704456
0,,,2048,inf,equal,unrestricted,,0.6595041098292084,0.04629375883283302,-0.14163661444628003,-0.06648820872777783,0.1535350688703287,0.1993282085278541,0.4574668227911457,0.011389223940531679,0.2780941489214207,0.19513289175974483,0.20595770451791567,0.2741421478773021,0.16555904081694847,-0.031376758666158404,0.14745441386481128,0.19287183198219138,0.31642191614811205,0.2171531286981251,-0.10133365966503609,0.2368901295937977,0.17522901988235817
0,0,1536,2048,inf,equal,unrestricted,,0.6291807187693867,0.21326263407038176,0.2969948072534442,0.3840119534150908,0.31288180229245743,0.31420794958839793,0.33583235700387026,0.3170098514804432,0.4931379206300689,0.3951200822590393,0.3019258946853541,0.3543496278321708,0.35882129758276127,0.05830648210855359,0.29227060425586204,0.2937907565240118,0.12858795177574678,0.18969946309015584,0.12951003706396993,0.21373041510356666,0.3003979027343343
0,1,406,2048,inf,equal,unrestricted,,0.6556564653280609,-2.6532226145487227e-05,-0.24582541886638234,-0.18822344699952367,0.23882347310456398,0.2076960650750989,0.46405091036102425,-0.07367788103974911,0.2327692899389936,0.14412939057323046,0.16220477861693672,0.22368474497743365,0.3222237637202444,0.03724879520750289,0.15611513625594037,0.25830815748455477,0.31844485626103297,0.13232008025224792,-0.1971229587307544,0.2677393328663345,0.1645545859087722
0,2,106,2048,inf,equal,unrestricted,,0.5576152357681112,0.44566877053492804,0.40355985592957117,0.6428051015115318,-0.43836760706963335,-0.11316239118502305,1.0889218659803865,0.38978024909510983,0.24963712807560742,0.5200221576780724,0.5888576191169533,0.7840369580519121,-0.7268191014924434,-0.6158613661588193,0.320152962792108,-0.3223988154392437,0.6354469137827747,0.9977860790095652,0.3280058640994509,-0.12675019059352957,0.5598532820592114
0,,,2048,inf,equal,restricted,0,0.6595041092307812,0.04629374850351387,-0.1416366449842047,-0.06648824389607368,0.15353505832177558,0.1993281992793532,0.4574668315235035,0.011389203537958728,0.27809412577675446,0.19513287959966583,0.20595769468019087,0.2741421497226199,0.16555902619397056,-0.03137676934656441,0.14745440430509027,0.19287182300280112,0.3164219342511272,0.21715313559027855,-0.10133367352244163,0.23689012802968895,0.17522901423560722
0,,,2048,inf,equal,restricted,1,0.659504109348298,0.046293750910514894,-0.1416366394107454,-0.0664882372257176,0.1535350606690734,0.19932820060869919,0.4574668294896006,0.011389207804415474,0.2780941299179771,0.19513288248661215,0.20595769662147714,0.27414214952812954,0.1655590290064592,-0.031376766966544206,0.14745440597264425,0.1928718247949414,0.31642193044643024,0.2171531341686224,-0.10133367080824032,0.23689012810027868,0.17522901539671018
0,,,2048,inf,equal,restricted,2,0.6595041093687488,0.04629374441397627,-0.14163663179785776,-0.06648823115849915,0.15353505682228957,0.19932820956410788,0.4574668312771836,0.011389203889458247,0.2780941311418321,0.19513287491752698,0.20595769570192674,0.2741421454651232,0.16555902777575707,-0.03137677128302801,0.14745440732870266,0.19287182572311273,0.3164219307304495,0.21715313341892717,-0.10133366943043148,0.23689013102662465,0.17522901577152633
0,,,4096,1.0,size,unrestricted,,0.6442155751905431,0.21006999495660655,0.175993376231949,0.26345997616564004,0.2925117741323832,0.2948348368765162,0.3265890441580074,0.299595265664003,0.37505576912803296,0.32675375412728164,0.2230087603568255,0.33332493759342813,0.28500828863446703,0.1667537408898864,0.28452362245475665,0.2793731699662956,0.19876789532279895,0.1723491449071943,0.2002105259066688,0.14687238218051848,0.12838254995458237
0,0,3072,4096,1.0,size,unrestricted,,0.6234345945371139,0.2483899735724865,0.2729304138793844,0.32572455754119006,0.36204861444811975,0.35879672611589297,0.30055152335060187,0.3913991470018933,0.47522579274110277,0.4327797668518746,0.24742957568484367,0.4069518627975383,0.33235638946860757,0.24783776687251646,0.34006835909213634,0.35636786414630284,0.20618485161759853,0.2302294992178885,0.2743827564554765,0.20093618020970067,0.20531332340585487
0,1,815,4096,1.0,size,unrestricted,,0.6729404895970118,0.10267310004839608,-0.1580454271492629,0.029219893406262958,0.16428488686703657,0.18914479902952833,0.41148963003537375,-0.052031739105824176,0.021060680880645097,0.07625685362464006,0.17023965714316455,0.03222195882992195,0.27198685395304706,-0.0912799740469586,0.15017247169037704,0.15088572137115147,0.17875073013404724,-0.015543897491478454,0.09499002633386715,0.03581462344366356,-0.10200792115653498
0,2,209,4096,1.0,size,unrestricted,,0.6157349064407659,0.23868352290751568,0.36979097400732613,0.5237759292252046,-0.3347078087830573,-0.03344433244292596,0.661394544682628,0.5912230469216359,0.3450709660205621,0.13017484141997102,0.13502989977618768,0.6913180678548547,-0.03142931521833154,-0.1058536539027098,0.3102235825037299,0.06128495009143393,0.3718160630606144,0.45125045998461477,-0.04810873322078498,-0.21933703243129257,-0.015921537415571896
0,,,4096,1.0,size,restricted,0,0.6442155751905431,0.21006999472477103,0.17599337607487317,0.26345997590748643,0.29251177383864346,0.2948348365359167,0.32658904386033394,0.29959526533911746,0.3750557687842808,0.3267537537186848,0.2230087601070826,0.33332493728050766,0.2850082883610982,0.1667537407354251,0.2845236220822943,0.2793731697364556,0.19876789514456467,0.17234914469307233,0.20021052570911144,0.1468723820326845,0.1283825498082859
0,,,4096,1.0,size,restricted,1,0.6442155751905432,0.2100699945883767,0.17599337592015166,0.2634599756908251,0.2925117736134446,0.29483483631945406,0.32658904357066926,0.29959526512772566,0.3750557684379187,0.32675375359009107,0.2230087599711304,0.33332493701245874,0.2850082881309835,0.16675374060782788,0.2845236219401888,0.279373169444447,0.19876789500894665,0.1723491446277775,0.2002105255261634,0.14687238191712812,0.12838254968873042
0,,,4096,1.0,size,restricted,2,0.6442155751905432,0.21006999002150434,0.17599337231576861,0.2634599702746169,0.292511767389134,0.29483482971621033,0.32658903688936375,0.2995952584941053,0.37505576043648187,0.3267537458794978,0.2230087549936199,0.33332492989563917,0.28500828217583934,0.16675373686898637,0.2845236153891546,0.27937316364494,0.1987678907487871,0.17234914052517405,0.20021052131823888,0.14687237888167962,0.12838254707217855
0,,,4096,inf,equal,unrestricted,,0.6745676044902779,0.11198031191343683,-0.09021438132086326,0.06438647112673693,0.11072852942223405,0.16488611063649167,0.43101391423683394,0.03296822729482922,0.08454958463353701,0.09163634648294411,0.13441423492463292,0.11588225779151264,0.22031845984914195,-0.07181142098841777,0.15357200844397717,0.10032878974961115,0.19410693459653072,0.032348444274702515,0.05769726503719364,0.00850263573351688,-0.09894458021044185
0,0,3072,4096,inf,equal,unrestricted,,0.6234345945371139,0.2483899735724865,0.2729304138793844,0.32572455754119006,0.36204861444811975,0.35879672611589297,0.30055152335060187,0.3913991470018933,0.47522579274110277,0.4327797668518746,0.24742957568484367,0.4069518627975383,0.33235638946860757,0.24783776687251646,0.34006835909213634,0.35636786414630284,0.20618485161759853,0.2302294992178885,0.2743827564554765,0.20093618020970067,0.20531332340585487
0,1,815,4096,inf,equal,unrestricted,,0.6729404895970118,0.10267310004839608,-0.1580454271492629,0.029219893406262958,0.16428488686703657,0.18914479902952833,0.41148963003537375,-0.052031739105824176,0.021060680880645097,0.07625685362464006,0.17023965714316455,0.03222195882992195,0.27198685395304706,-0.0912799740469586,0.15017247169037704,0.15088572137115147,0.17875073013404724,-0.015543897491478454,0.09499002633386715,0.03581462344366356,-0.10200792115653498
0,2,209,4096,inf,equal,unrestricted,,0.6157349064407659,0.23868352290751568,0.36979097400732613,0.5237759292252046,-0.3347078087830573,-0.03344433244292596,0.661394544682628,0.5912230469216359,0.3450709660205621,0.13017484141997102,0.13502989977618768,0.6913180678548547,-0.03142931521833154,-0.1058536539027098,0.3102235825037299,0.06128495009143393,0.3718160630606144,0.45125045998461477,-0.04810873322078498,-0.21933703243129257,-0.015921537415571896
0,,,4096,inf,equal,restricted,0,0.6745676044779152,0.1119803114060718,-0.09021438535800869,0.06438646857513859,0.1107285242801052,0.16488610760829764,0.4310139164430816,0.032968225619549305,0.08454958043091015,0.09163634210697226,0.13441423161808275,0.11588225503517584,0.22031845790468482,-0.07181142527503626,0.15357200668970059,0.10032878552468232,0.19410693594434453,0.03234844418942577,0.05769726284939046,0.008502632099381312,-0.09894458323087539
0,,,4096,inf,equal,restricted,1,0.6745676044777755,0.11198030282171346,-0.0902143921270362,0.06438645593769846,0.11072850692426232,0.16488609817663816,0.43101393064873744,0.03296821667542481,0.08454956789542374,0.09163633166766327,0.13441422064444994,0.11588225211382308,0.2203184533273508,-0.071811444632981,0.1535719984609753,0.10032876992821366,0.19410693747923546,0.03234844125775285,0.057697254002714665,0.008502620732734922,-0.09894460253897583
0,,,4096,inf,equal,restricted,2,0.6745676044773816,0.11198031099651048,-0.09021438693334566,0.0643864673494797,0.11072852199306132,0.16488610573368812,0.43101391792796356,0.03296822461219922,0.08454957899200266,0.09163634101205156,0.13441423038197822,0.11588225433988139,0.22031845741472178,-0.07181142696830009,0.15357200598964416,0.1003287834471394,0.19410693625787026,0.03234844363101658,0.05769726154429375,0.008502630391499358,-0.09894458581957508
0,,,8192,1.0,size,unrestricted,,0.6487109043954601,0.21989290597685573,0.20545936261495118,0.2545448073298626,0.285194529827571,0.2608057512406426,0.2731369809097755,0.24328079654886775,0.3004623702189212,0.28363448603348596,0.177812168363311,0.26238780329487665,0.2702606890149181,0.22182086292700892,0.2793581526837773,0.2506884637285579,0.20935423765650615,0.21904359237532828,0.22280848169719542,0.22672617630513192,0.18033243511395908
0,0,6144,8192,1.0,size,unrestricted,,0.6280835657630436,0.2680765808596577,0.23869620059096944,0.3376048463748958,0.3317875016648377,0.34069558843226805,0.28616315891698113,0.3056654163835927,0.38134230066033836,0.3944688481199123,0.21340674452714123,0.321935227796612,0.3152809997916412,0.311157438252513,0.33866758869425656,0.3040456514771329,0.24147474839413488,0.2946536579053746,0.2796617063235399,0.2968854942706996,0.24914032166870115
0,1,1634,8192,1.0,size,unrestricted,,0.6826867912474454,0.13028617552818944,0.06853023752325696,-0.06515624609728822,0.19154776075070531,0.09267487534770326,0.21292192336947885,0.004125789180568264,0.039612621240493334,0.04066699520226132,0.08584570822242749,-0.018978733095719767,0.1945105684234601,-0.040911049512013416,0.15149682372250584,0.11902492761862753,0.1509867991171642,-0.028415294423202852,0.1156096518389294,0.011203558766504904,-0.0022021748112129626
0,2,414,8192,1.0,size,unrestricted,,0.6453142907850179,-0.07967231559415879,0.3060224179919321,0.3813945948211427,-0.020831772039721832,0.009831534492090904,0.48787304717484214,0.31640513887793825,0.2321246097918265,-0.008953284545975179,0.02795845045879777,0.5997663101420319,0.12426930993543552,-0.07052457359529106,0.23341287114392054,0.1374116511368225,0.22293325763414773,0.3390175732495739,0.013087670382071395,0.1626338888230871,-0.13261724935199323
0,,,8192,1.0,size,restricted,0,0.6487109043954601,0.21989290591801852,0.20545936259132958,0.2545448072925578,0.2851945297573597,0.26080575115356536,0.27313698084147237,0.24328079648101703,0.30046237017294386,0.2836344859425654,0.17781216835228572,0.2623878032542511,0.27026068894521216,0.22182086287499267,0.2793581525704589,0.25068846371918363,0.20935423761180474,0.2190435923066578,0.22280848164570197,0.22672617629330685,0.180332435089239
0,,,8192,1.0,size,restricted,1,0.6487109043954601,0.21989290785032065,0.20545936434649312,0.2545448095476356,0.28519453236648007,0.26080575347837653,0.2731369833452121,0.24328079867862676,0.30046237286142674,0.2836344885004595,0.1778121698762602,0.2623878055675198,0.27026069146756077,0.22182086491612224,0.2793581551852604,0.25068846595670186,0.2093542395261225,0.2190435942792394,0.22280848366284553,0.22672617831112027,0.18033243666294704
0,,,8192,1.0,size,restricted,2,0.6487109043954602,0.21989290530321048,0.20545936204927995,0.25454480659737844,0.28519452896409336,0.26080575050574073,0.27313698017306137,0.24328079579685996,0.30046236934449744,0.2836344851765078,0.17781216786378418,0.26238780252206456,0.27026068826644106,0.22182086224999306,0.27935815182148444,0.2506884630468959,0.20935423707418804,0.21904359177268062,0.22280848099235342,0.22672617565583825,0.18033243455040843
0,,,8192,inf,equal,unrestricted,,0.6829147103973627,0.11290935432544674,0.08512267715162043,-0.040836447634034004,0.17956468103346063,0.0852142086832695,0.23382407568528848,0.027175479378503745,0.056710046711512516,0.034989406706506056,0.08309260650742555,0.024608295809061282,0.1886878406055795,-0.03538629519062587,0.15143154916764023,0.1119644981831452,0.15207791953139888,-0.0037261169839974927,0.10450222723806205,0.02376413757445153,-0.011170277171901742
0,0,6144,8192,inf,equal,unrestricted,,0.6280835657630436,0.2680765808596577,0.23869620059096944,0.3376048463748958,0.3317875016648377,0.34069558843226805,0.28616315891698113,0.3056654163835927,0.38134230066033836,0.3944688481199123,0.21340674452714123,0.321935227796612,0.3152809997916412,0.311157438252513,0.33866758869425656,0.3040456514771329,0.24147474839413488,0.2946536579053746,0.2796617063235399,0.2968854942706996,0.24914032166870115
0,1,1634,8192,inf,equal,unrestricted,,0.6826867912474454,0.13028617552818944,0.06853023752325696,-0.06515624609728822,0.19154776075070531,0.09267487534770326,0.21292192336947885,0.004125789180568264,0.039612621240493334,0.04066699520226132,0.08584570822242749,-0.018978733095719767,0.1945105684234601,-0.040911049512013416,0.15149682372250584,0.11902492761862753,0.1509867991171642,-0.028415294423202852,0.1156096518389294,0.011203558766504904,-0.0022021748112129626
0,2,414,8192,inf,equal,unrestricted,,0.6453142907850179,-0.07967231559415879,0.3060224179919321,0.3813945948211427,-0.020831772039721832,0.009831534492090904,0.48787304717484214,0.31640513887793825,0.2321246097918265,-0.008953284545975179,0.02795845045879777,0.5997663101420319,0.12426930993543552,-0.07052457359529106,0.23341287114392054,0.1374116511368225,0.22293325763414773,0.3390175732495739,0.013087670382071395,0.1626338888230871,-0.13261724935199323
0,,,8192,inf,equal,restricted,0,0.6829147103903198,0.11290935532301644,0.08512267686273207,-0.04083644737588454,0.17956468163912614,0.08521420954625335,0.23382407504544475,0.02717547937609279,0.05671004701866735,0.03498940751666031,0.08309260689193618,0.02460829535787326,0.18868784087423796,-0.03538629439651768,0.15143154954344462,0.11196449890277561,0.15207791945578666,-0.003726117052177421,0.1045022280837315,0.023764137893898928,-0.011170276052777465
0,,,8192,inf,equal,restricted,1,0.6829147103942669,0.11290935399856417,0.08512267693494906,-0.04083644821405593,0.17956468066473374,0.08521420830973957,0.233824075735465,0.027175478989213388,0.056710046151101826,0.034989406236171555,0.08309260626558172,0.02460829543348033,0.1886878404566169,-0.035386295751875324,0.15143154888490754,0.11196449788256628,0.15207791954385422,-0.003726117311654181,0.10450222695946809,0.023764137232993764,-0.011170277617416388
0,,,8192,inf,equal,restricted,2,0.6829147103933847,0.11290935322937161,0.08512267676809902,-0.040836449146013795,0.17956467999127051,0.08521420732228142,0.23382407603164976,0.027175478459633154,0.0567100454896412,0.03498940522481069,0.08309260573712676,0.024608295230414457,0.18868784014574586,-0.035386296860049134,0.1514315485147678,0.11196449704654188,0.15207791945326182,-0.0037261178252196727,0.10450222627382538,0.02376413652489504,-0.011170278900347125
0,,,16384,1.0,size,unrestricted,,0.6470912919865248,0.23672599987498102,0.203253054869117,0.2629642522998348,0.30177004131840524,0.2563048027475341,0.292569146980809,0.2629761989239935,0.25657835350004604,0.2749069914490073,0.23027320287482342,0.2833733351896051,0.25023135859053236,0.23128433218573974,0.262589199400763,0.23242442770699703,0.23354464767291233,0.22695739440629042,0.2643554865744163,0.22584095408269242,0.19986667643895212
0,0,12288,16384,1.0,size,unrestricted,,0.6281358745592338,0.2883849496860936,0.23612383008920754,0.3393380661222575,0.3519725315942947,0.314053149610412,0.327430635480222,0.32530552552712744,0.33926997708520934,0.34817321512612964,0.27250004771141795,0.3289408621226429,0.29326643887807063,0.31936426559648545,0.30189278828702715,0.2900561578315784,0.2710926691769526,0.2841987100764266,0.30192145363601336,0.28832124716336577,0.2685847331105789
0,1,3272,16384,1.0,size,unrestricted,,0.6838679171741934,0.1085277039267371,0.11356613141658528,-0.028016318058999953,0.19380224887659064,0.0669076428455381,0.15611745241235395,0.0251294376327447,-0.009163379331597497,0.07092377607241421,0.11555057968917085,0.0796059537651164,0.14080140272904337,0.004238542624294426,0.1682652027686152,0.0730205126603855,0.14082258136658027,0.014554697362116235,0.1757261463841009,0.037365038333709265,0.005786077406853948
0,2,824,16384,1.0,size,unrestricted,,0.6457860616238099,0.11454551520544008,0.17269314236797365,0.3636708938135136,0.04395887009567429,0.2377477636045183,0.5074129347455556,0.3947031302689708,0.1958655273565018,0.2424156738893584,0.134502328396423,0.4962617893455725,0.2663464139883533,-0.05394996375312624,0.24564790169294357,0.11608205733896264,0.1424781662131575,0.35916790194449444,0.16712658693836124,0.17884765803439617,-0.022793927368386317
0,,,16384,1.0,size,restricted,0,0.6470912919865248,0.2367259995100078,0.2032530545470825,0.2629642518757216,0.30177004084161024,0.2563048023497842,0.2925691465275379,0.26297619850249043,0.2565783531061734,0.2749069910099953,0.23027320251002828,0.28337333474266996,0.2502313581868052,0.23128433183163077,0.26258919899433336,0.23242442733262178,0.23354464730456037,0.2269573940626057,0.2643554861646557,0.22584095373816993,0.19986667612883688
0,,,16384,1.0,size,restricted,1,0.6470912919865248,0.23672599864034807,0.20325305381338682,0.26296425089521,0.3017700397158903,0.2563048014111354,0.2925691454493518,0.26297619751039125,0.2565783521668832,0.27490698997137514,0.2302732016568509,0.28337333369163586,0.25023135724278184,0.2312843309694808,0.2625891980201024,0.2324244264639924,0.23354464644269413,0.22695739323593553,0.26435548517809826,0.22584095288762776,0.19986667540512068
0,,,16384,1.0,size,restricted,2,0.6470912919865248,0.2367260000751866,0.20325305501767274,0.2629642525102735,0.3017700415951497,0.2563048029205148,0.29256914719996335,0.26297619914177106,0.25657835371782567,0.2749069916751384,0.23027320306561044,0.2833733354381541,0.2502313587604605,0.23128433243111082,0.2625891996465516,0.23242442788377643,0.233544647826494,0.22695739457937947,0.2643554868075938,0.22584095429393525,0.19986667666061822
0,,,16384,inf,equal,unrestricted,,0.6838679171741936,0.10852769157358601,0.11356612329768281,-0.028016347786036015,0.19380223960214615,0.06690762166187092,0.15611743831398497,0.025129411844483352,-0.009163406415388735,0.07092375770150547,0.11555056868420506,0.07960593019983643,0.1408013964457467,0.004238519471256704,0.16826519262182812,0.07302049817505664,0.1408225751246934,0.014554675025674193,0.17572613731167894,0.03736501989353643,0.005786058538083496
0,0,12288,16384,inf,equal,unrestricted,,0.6281358745592338,0.2883849496860936,0.23612383008920754,0.3393380661222575,0.3519725315942947,0.314053149610412,0.327430635480222,0.32530552552712744,0.33926997708520934,0.34817321512612964,0.27250004771141795,0.3289408621226429,0.29326643887807063,0.31936426559648545,0.30189278828702715,0.2900561578315784,0.2710926691769526,0.2841987100764266,0.30192145363601336,0.28832124716336577,0.2685847331105789
0,1,3272,16384,inf,equal,unrestricted,,0.6838679171741934,0.1085277039267371,0.11356613141658528,-0.028016318058999953,0.19380224887659064,0.0669076428455381,0.15611745241235395,0.0251294376327447,-0.009163379331597497,0.07092377607241421,0.11555057968917085,0.0796059537651164,0.14080140272904337,0.004238542624294426,0.1682652027686152,0.0730205126603855,0.14082258136658027,0.014554697362116235,0.1757261463841009,0.037365038333709265,0.005786077406853948
0,2,824,16384,inf,equal,unrestricted,,0.6457860616238099,0.11454551520544008,0.17269314236797365,0.3636708938135136,0.04395887009567429,0.2377477636045183,0.5074129347455556,0.3947031302689708,0.1958655273565018,0.2424156738893584,0.134502328396423,0.4962617893455725,0.2663464139883533,-0.05394996375312624,0.24564790169294357,0.11608205733896264,0.1424781662131575,0.35916790194449444,0.16712658693836124,0.17884765803439617,-0.022793927368386317
0,,,16384,inf,equal,restricted,0,0.6838679171741933,0.10852770420986911,0.11356613211811423,-0.02801631488217799,0.19380224902502866,0.06690764454614688,0.15611745304655159,0.02512943975427474,-0.009163376941538242,0.07092377746565362,0.11555058031330988,0.0796059555778432,0.1408014033457007,0.0042385444518065665,0.16826520262692699,0.07302051380231371,0.14082258175157636,0.01455469930206271,0.17572614651644017,0.03736503980745792,0.005786079485211657
0,,,16384,inf,equal,restricted,1,0.6838679171741934,0.10852770404407701,0.1135661309767127,-0.028016317159520132,0.1938022488935299,0.06690764276520729,0.15611745264654764,0.025129437996596886,-0.009163378653326075,0.07092377621608437,0.11555057953827691,0.07960595434981502,0.1408014031695476,0.004238542789700138,0.16826520219517155,0.07302051324249206,0.14082258133596504,0.014554697934223036,0.1757261463317355,0.037365038614301016,0.005786077757393588
0,,,16384,inf,equal,restricted,2,0.6838679171741934,0.10852770358690605,0.11356613104327304,-0.028016317974626618,0.19380224849701286,0.0669076424892267,0.15611745200669888,0.02512943740417595,-0.009163379400274398,0.0709237758295,0.11555057944318183,0.07960595361862505,0.14080140251591944,0.004238542421112388,0.16826520223824845,0.0730205125661586,0.1408225811045785,0.014554697254738989,0.1757261459846866,0.03736503810701702,0.005786077369947782


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/3/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.5036722757397091,1.2481759169590567
0,,,64,1.0,size,unrestricted,,1,0.2362938109657413,1.3086890170322232
0,,,64,1.0,size,unrestricted,,2,0.33587559533488337,1.296629076888106
0,0,48,64,1.0,size,unrestricted,,0,0.4665916859880465,1.166048904060546
0,0,48,64,1.0,size,unrestricted,,1,0.6086642378027824,1.2655234937928823
0,0,48,64,1.0,size,unrestricted,,2,0.6585976984505375,1.2573753713245832
0,1,12,64,1.0,size,unrestricted,,0,1.8505566447962558,2.282970059288535
0,1,12,64,1.0,size,unrestricted,,1,0.017896999976445654,2.0690138138320786
0,1,12,64,1.0,size,unrestricted,,2,2.0906283354812896,2.146051882982959
0,2,4,64,1.0,size,unrestricted,,0,2.5828897301737435,3.60022069391795
0,2,4,64,1.0,size,unrestricted,,1,3.5495384903172784,3.659766813279477
0,2,4,64,1.0,size,unrestricted,,2,1.5501622742070408e-05,3.6461860792524945
0,,,64,1.0,size,restricted,0,0,0.5036722756904171,1.248175914767236
0,,,64,1.0,size,restricted,0,1,0.2362938113799569,1.308689014813574
0,,,64,1.0,size,restricted,0,2,0.33587559468374145,1.296629074658327
0,,,64,1.0,size,restricted,1,0,0.503672275680456,1.248175914329153
0,,,64,1.0,size,restricted,1,1,0.2362938114587193,1.308689014397586
0,,,64,1.0,size,restricted,1,2,0.33587559456698735,1.2966290742009519
0,,,64,1.0,size,restricted,2,0,0.5036722755671407,1.248175910989175
0,,,64,1.0,size,restricted,2,1,0.23629381176921294,1.3086890109211997
0,,,64,1.0,size,restricted,2,2,0.3358755949952903,1.2966290704775296
0,,,64,inf,equal,unrestricted,,0,0.47078233089469795,1.1270342774685704
0,,,64,inf,equal,unrestricted,,1,0.47078232827434513,1.2077378627841195
0,,,64,inf,equal,unrestricted,,2,0.47078233010960385,1.1997854599898268
0,0,48,64,inf,equal,unrestricted,,0,0.4665916859880465,1.166048904060546
0,0,48,64,inf,equal,unrestricted,,1,0.6086642378027824,1.2655234937928823
0,0,48,64,inf,equal,unrestricted,,2,0.6585976984505375,1.2573753713245832
0,1,12,64,inf,equal,unrestricted,,0,1.8505566447962558,2.282970059288535
0,1,12,64,inf,equal,unrestricted,,1,0.017896999976445654,2.0690138138320786
0,1,12,64,inf,equal,unrestricted,,2,2.0906283354812896,2.146051882982959
0,2,4,64,inf,equal,unrestricted,,0,2.5828897301737435,3.60022069391795
0,2,4,64,inf,equal,unrestricted,,1,3.5495384903172784,3.659766813279477
0,2,4,64,inf,equal,unrestricted,,2,1.5501622742070408e-05,3.6461860792524945
0,,,64,inf,equal,restricted,0,0,0.4707823308871583,1.1270342743773485
0,,,64,inf,equal,restricted,0,1,0.4707823284620654,1.2077378594212078
0,,,64,inf,equal,restricted,0,2,0.4707823301607121,1.1997854568063875
0,,,64,inf,equal,restricted,1,0,0.47078233085852156,1.1270342744131854
0,,,64,inf,equal,restricted,1,1,0.4707823291736051,1.2077378596351078
0,,,64,inf,equal,restricted,1,2,0.47078233035646916,1.199785456818866
0,,,64,inf,equal,restricted,2,0,0.47078233083245186,1.127034275563665
0,,,64,inf,equal,restricted,2,1,0.47078232983091794,1.2077378608113085
0,,,64,inf,equal,restricted,2,2,0.47078233052370094,1.1997854580603988
0,,,128,1.0,size,unrestricted,,0,0.5958633872355316,0.7358629495735882
0,,,128,1.0,size,unrestricted,,1,0.4779532347512654,0.8031254881444161
0,,,128,1.0,size,unrestricted,,2,0.47456971265737546,0.7308747106631666
0,0,96,128,1.0,size,unrestricted,,0,0.5659798285990987,0.7082871707880556
0,0,96,128,1.0,size,unrestricted,,1,0.7766485977676177,0.8025645185684088
0,0,96,128,1.0,size,unrestricted,,2,0.5460877173074762,0.7148573776985575
0,1,24,128,1.0,size,unrestricted,,0,1.4496248463588024,1.5459143403106022
0,1,24,128,1.0,size,unrestricted,,1,0.06820685405767664,1.5468756429021013
0,1,24,128,1.0,size,unrestricted,,2,1.810393101953234,1.4672104176524448
0,2,8,128,1.0,size,unrestricted,,0,2.206847601153808,2.458635728992597
0,2,8,128,1.0,size,unrestricted,,1,1.769486631975352,2.6030939340126715
0,2,8,128,1.0,size,unrestricted,,2,0.0038340831925440097,2.6164046227475954
0,,,128,1.0,size,restricted,0,0,0.5958633873207763,0.7358629500525959
0,,,128,1.0,size,restricted,0,1,0.47795323450215726,0.8031254888108097
0,,,128,1.0,size,restricted,0,2,0.47456971238176354,0.7308747111352738
0,,,128,1.0,size,restricted,1,0,0.5958633873288518,0.7358629501542787
0,,,128,1.0,size,restricted,1,1,0.4779532344738448,0.8031254889569168
0,,,128,1.0,size,restricted,1,2,0.47456971236979384,0.7308747112998617
0,,,128,1.0,size,restricted,2,0,0.595863387246585,0.7358629496380007
0,,,128,1.0,size,restricted,2,1,0.4779532347299666,0.8031254882338724
0,,,128,1.0,size,restricted,2,2,0.4745697125886294,0.7308747107208119
0,,,128,inf,equal,unrestricted,,0,0.5754999099264274,0.7082471024422651
0,,,128,inf,equal,unrestricted,,1,0.5754999096113079,0.7868145216507983
0,,,128,inf,equal,unrestricted,,2,0.5692295325098802,0.7087082493417336
0,0,96,128,inf,equal,unrestricted,,0,0.5659798285990987,0.7082871707880556
0,0,96,128,inf,equal,unrestricted,,1,0.7766485977676177,0.8025645185684088
0,0,96,128,inf,equal,unrestricted,,2,0.5460877173074762,0.7148573776985575
0,1,24,128,inf,equal,unrestricted,,0,1.4496248463588024,1.5459143403106022
0,1,24,128,inf,equal,unrestricted,,1,0.06820685405767664,1.5468756429021013
0,1,24,128,inf,equal,unrestricted,,2,1.810393101953234,1.4672104176524448
0,2,8,128,inf,equal,unrestricted,,0,2.206847601153808,2.458635728992597
0,2,8,128,inf,equal,unrestricted,,1,1.769486631975352,2.6030939340126715
0,2,8,128,inf,equal,unrestricted,,2,0.0038340831925440097,2.6164046227475954
0,,,128,inf,equal,restricted,0,0,0.5754999099221569,0.708247102212761
0,,,128,inf,equal,restricted,0,1,0.5754999096499757,0.7868145213637694
0,,,128,inf,equal,restricted,0,2,0.5692295285505615,0.7087082493176353
0,,,128,inf,equal,restricted,1,0,0.5754999099096958,0.7082471020697939
0,,,128,inf,equal,restricted,1,1,0.5754999097628061,0.7868145212449685
0,,,128,inf,equal,restricted,1,2,0.5692295311638111,0.708708249261077
0,,,128,inf,equal,restricted,2,0,0.5754999099194312,0.708247102236289
0,,,128,inf,equal,restricted,2,1,0.5754999096746556,0.7868145213796169
0,,,128,inf,equal,restricted,2,2,0.5692295287053791,0.708708249314175
0,,,256,1.0,size,unrestricted,,0,0.6025853805372277,0.6914165737721184
0,,,256,1.0,size,unrestricted,,1,0.6773151023003342,0.7428008880146819
0,,,256,1.0,size,unrestricted,,2,0.5794776714269341,0.7034356774504515
0,0,192,256,1.0,size,unrestricted,,0,0.5819979342897605,0.7123209580875618
0,0,192,256,1.0,size,unrestricted,,1,0.839392182302908,0.7879915702743912
0,0,192,256,1.0,size,unrestricted,,2,0.7249490637610346,0.7114148984850645
0,1,49,256,1.0,size,unrestricted,,0,1.4666895372336555,1.3607741656322414
0,1,49,256,1.0,size,unrestricted,,1,0.4352313354025448,1.319636481087787
0,1,49,256,1.0,size,unrestricted,,2,1.0940044262534991,1.4839338861594378
0,2,15,256,1.0,size,unrestricted,,0,1.6571796270110877,1.944292427821403
0,2,15,256,1.0,size,unrestricted,,1,1.7137900283695584,1.9522185413105704
0,2,15,256,1.0,size,unrestricted,,2,0.029423321626880276,1.880757892414852
0,,,256,1.0,size,restricted,0,0,0.6025853805273718,0.6914165738487029
0,,,256,1.0,size,restricted,0,1,0.6773151023588865,0.742800888117921
0,,,256,1.0,size,restricted,0,2,0.5794776713618184,0.703435677539344
0,,,256,1.0,size,restricted,1,0,0.6025853805348985,0.6914165737979039
0,,,256,1.0,size,restricted,1,1,0.6773151023142677,0.7428008880334699
0,,,256,1.0,size,restricted,1,2,0.5794776714112296,0.7034356774833022
0,,,256,1.0,size,restricted,2,0,0.6025853805447043,0.6914165737619911
0,,,256,1.0,size,restricted,2,1,0.6773151022691721,0.7428008880023683
0,,,256,1.0,size,restricted,2,2,0.579477671433029,0.7034356774577364
0,,,256,inf,equal,unrestricted,,0,0.6213904784084584,0.6874749020635784
0,,,256,inf,equal,unrestricted,,1,0.6213904785224732,0.731300821853279
0,,,256,inf,equal,unrestricted,,2,0.621390477718841,0.7103520538931744
0,0,192,256,inf,equal,unrestricted,,0,0.5819979342897605,0.7123209580875618
0,0,192,256,inf,equal,unrestricted,,1,0.839392182302908,0.7879915702743912
0,0,192,256,inf,equal,unrestricted,,2,0.7249490637610346,0.7114148984850645
0,1,49,256,inf,equal,unrestricted,,0,1.4666895372336555,1.3607741656322414
0,1,49,256,inf,equal,unrestricted,,1,0.4352313354025448,1.319636481087787
0,1,49,256,inf,equal,unrestricted,,2,1.0940044262534991,1.4839338861594378
0,2,15,256,inf,equal,unrestricted,,0,1.6571796270110877,1.944292427821403
0,2,15,256,inf,equal,unrestricted,,1,1.7137900283695584,1.9522185413105704
0,2,15,256,inf,equal,unrestricted,,2,0.029423321626880276,1.880757892414852
0,,,256,inf,equal,restricted,0,0,0.6213904784134489,0.6874749020613191
0,,,256,inf,equal,restricted,0,1,0.6213904785096744,0.7313008218694209
0,,,256,inf,equal,restricted,0,2,0.6213904778004136,0.7103520538912985
0,,,256,inf,equal,restricted,1,0,0.6213904784056643,0.6874749020566082
0,,,256,inf,equal,restricted,1,1,0.6213904785321959,0.7313008218490094
0,,,256,inf,equal,restricted,1,2,0.6213904776091639,0.710352053855363
0,,,256,inf,equal,restricted,2,0,0.6213904784017227,0.6874749020649237
0,,,256,inf,equal,restricted,2,1,0.6213904785418475,0.7313008218650912
0,,,256,inf,equal,restricted,2,2,0.6213904775561748,0.7103520538608432
0,,,512,1.0,size,unrestricted,,0,0.601008846614166,0.6709541003697099
0,,,512,1.0,size,unrestricted,,1,0.677977575625487,0.7362291991051363
0,,,512,1.0,size,unrestricted,,2,0.6869028228620574,0.6913493906363709
0,0,384,512,1.0,size,unrestricted,,0,0.5871634530844626,0.6951217547457369
0,0,384,512,1.0,size,unrestricted,,1,0.7837486260636736,0.7810672001771527
0,0,384,512,1.0,size,unrestricted,,2,0.7804353567481778,0.7220722480030017
0,1,100,512,1.0,size,unrestricted,,0,0.929059695237452,0.894778875871844
0,1,100,512,1.0,size,unrestricted,,1,0.5270170376839979,0.9047749097626727
0,1,100,512,1.0,size,unrestricted,,2,0.8861553126529501,0.9338449537178583
0,2,28,512,1.0,size,unrestricted,,0,1.3878246231990063,1.535645768446404
0,2,28,512,1.0,size,unrestricted,,1,1.3237927524860091,1.4994137983815996
0,2,28,512,1.0,size,unrestricted,,2,0.20400279033861918,1.5534040535679374
0,,,512,1.0,size,restricted,0,0,0.6010088466158453,0.6709541003614354
0,,,512,1.0,size,restricted,0,1,0.6779775756201978,0.7362291990890001
0,,,512,1.0,size,restricted,0,2,0.6869028228579145,0.6913493906257384
0,,,512,1.0,size,restricted,1,0,0.6010088466260333,0.6709541003337552
0,,,512,1.0,size,restricted,1,1,0.6779775755903402,0.7362291990246306
0,,,512,1.0,size,restricted,1,2,0.6869028228248284,0.6913493905863599
0,,,512,1.0,size,restricted,2,0,0.6010088466036537,0.6709541004006031
0,,,512,1.0,size,restricted,2,1,0.6779775756569129,0.7362291991751083
0,,,512,1.0,size,restricted,2,2,0.6869028228939896,0.6913493906787548
0,,,512,inf,equal,unrestricted,,0,0.628702156313728,0.6786144349065544
0,,,512,inf,equal,unrestricted,,1,0.6287021567373827,0.7300453068923696
0,,,512,inf,equal,unrestricted,,2,0.6287021567768074,0.692014984620738
0,0,384,512,inf,equal,unrestricted,,0,0.5871634530844626,0.6951217547457369
0,0,384,512,inf,equal,unrestricted,,1,0.7837486260636736,0.7810672001771527
0,0,384,512,inf,equal,unrestricted,,2,0.7804353567481778,0.7220722480030017
0,1,100,512,inf,equal,unrestricted,,0,0.929059695237452,0.894778875871844
0,1,100,512,inf,equal,unrestricted,,1,0.5270170376839979,0.9047749097626727
0,1,100,512,inf,equal,unrestricted,,2,0.8861553126529501,0.9338449537178583
0,2,28,512,inf,equal,unrestricted,,0,1.3878246231990063,1.535645768446404
0,2,28,512,inf,equal,unrestricted,,1,1.3237927524860091,1.4994137983815996
0,2,28,512,inf,equal,unrestricted,,2,0.20400279033861918,1.5534040535679374
0,,,512,inf,equal,restricted,0,0,0.6287021564393073,0.6786144349745531
0,,,512,inf,equal,restricted,0,1,0.6287021565907941,0.7300453069253853
0,,,512,inf,equal,restricted,0,2,0.6287021566074574,0.6920149846590214
0,,,512,inf,equal,restricted,1,0,0.6287021564239282,0.6786144349545976
0,,,512,inf,equal,restricted,1,1,0.6287021566093424,0.7300453068951026
0,,,512,inf,equal,restricted,1,2,0.6287021566263654,0.692014984642858
0,,,512,inf,equal,restricted,2,0,0.6287021564167987,0.6786144349467538
0,,,512,inf,equal,restricted,2,1,0.6287021566175103,0.7300453068900166
0,,,512,inf,equal,restricted,2,2,0.6287021566364538,0.6920149846415118
0,,,1024,1.0,size,unrestricted,,0,0.6283057102279079,0.6474357468762548
0,,,1024,1.0,size,unrestricted,,1,0.6763214729170339,0.709547912648319
0,,,1024,1.0,size,unrestricted,,2,0.6778838648437479,0.6724118199043796
0,0,768,1024,1.0,size,unrestricted,,0,0.6239121050498911,0.6543557572073898
0,0,768,1024,1.0,size,unrestricted,,1,0.7106474397893138,0.725604564501036
0,0,768,1024,1.0,size,unrestricted,,2,0.6994357919183435,0.6781439772716594
0,1,202,1024,1.0,size,unrestricted,,0,0.7127782937550448,0.6873605505611449
0,1,202,1024,1.0,size,unrestricted,,1,0.6245001389455578,0.7341579132043559
0,1,202,1024,1.0,size,unrestricted,,2,0.7323350887112605,0.7480462124841619
0,2,54,1024,1.0,size,unrestricted,,0,1.1556346284704984,1.2643463537722477
0,2,54,1024,1.0,size,unrestricted,,1,1.3621697562497046,1.3259549904800438
0,2,54,1024,1.0,size,unrestricted,,2,0.43829672229024097,1.043874067136237
0,,,1024,1.0,size,restricted,0,0,0.6283057102292448,0.6474357468730328
0,,,1024,1.0,size,restricted,0,1,0.6763214729121455,0.7095479126368529
0,,,1024,1.0,size,restricted,0,2,0.6778838648430211,0.6724118199020723
0,,,1024,1.0,size,restricted,1,0,0.6283057102241472,0.6474357468820148
0,,,1024,1.0,size,restricted,1,1,0.6763214729278519,0.7095479126723503
0,,,1024,1.0,size,restricted,1,2,0.6778838648567671,0.6724118199177365
0,,,1024,1.0,size,restricted,2,0,0.6283057102255937,0.6474357468799145
0,,,1024,1.0,size,restricted,2,1,0.6763214729210801,0.7095479126676748
0,,,1024,1.0,size,restricted,2,2,0.6778838648615267,0.6724118199209094
0,,,1024,inf,equal,unrestricted,,0,0.649730216690738,0.6535225217006398
0,,,1024,inf,equal,unrestricted,,1,0.6497302173392636,0.7027682293002022
0,,,1024,inf,equal,unrestricted,,2,0.6497302173969766,0.6774439750693312
0,0,768,1024,inf,equal,unrestricted,,0,0.6239121050498911,0.6543557572073898
0,0,768,1024,inf,equal,unrestricted,,1,0.7106474397893138,0.725604564501036
0,0,768,1024,inf,equal,unrestricted,,2,0.6994357919183435,0.6781439772716594
0,1,202,1024,inf,equal,unrestricted,,0,0.7127782937550448,0.6873605505611449
0,1,202,1024,inf,equal,unrestricted,,1,0.6245001389455578,0.7341579132043559
0,1,202,1024,inf,equal,unrestricted,,2,0.7323350887112605,0.7480462124841619
0,2,54,1024,inf,equal,unrestricted,,0,1.1556346284704984,1.2643463537722477
0,2,54,1024,inf,equal,unrestricted,,1,1.3621697562497046,1.3259549904800438
0,2,54,1024,inf,equal,unrestricted,,2,0.43829672229024097,1.043874067136237
0,,,1024,inf,equal,restricted,0,0,0.6497302169743341,0.6535225218331159
0,,,1024,inf,equal,restricted,0,1,0.6497302171883148,0.702768229329897
0,,,1024,inf,equal,restricted,0,2,0.6497302172076461,0.6774439751955929
0,,,1024,inf,equal,restricted,1,0,0.6497302169716506,0.653522521830152
0,,,1024,inf,equal,restricted,1,1,0.6497302171897886,0.7027682293388454
0,,,1024,inf,equal,restricted,1,2,0.6497302172093248,0.6774439751923648
0,,,1024,inf,equal,restricted,2,0,0.6497302169822583,0.6535225218397015
0,,,1024,inf,equal,restricted,2,1,0.6497302171845069,0.7027682293400089
0,,,1024,inf,equal,restricted,2,2,0.649730217201342,0.6774439752048145
0,,,2048,1.0,size,unrestricted,,0,0.6316869830699103,0.6437713754310742
0,,,2048,1.0,size,unrestricted,,1,0.6827360301365017,0.7050681116252427
0,,,2048,1.0,size,unrestricted,,2,0.6703162565734083,0.6624540166517474
0,0,1536,2048,1.0,size,unrestricted,,0,0.6291807187693867,0.6446103668348381
0,0,1536,2048,1.0,size,unrestricted,,1,0.7013007187633907,0.7171679711379949
0,0,1536,2048,1.0,size,unrestricted,,2,0.6856461163886368,0.6659684773065241
0,1,406,2048,1.0,size,unrestricted,,0,0.6726638958543968,0.6738311994684116
0,1,406,2048,1.0,size,unrestricted,,1,0.655656465328061,0.7089534372430923
0,1,406,2048,1.0,size,unrestricted,,2,0.6952112604959971,0.6938497065308122
0,2,106,2048,1.0,size,unrestricted,,0,0.7849219592974137,0.8100455736420953
0,2,106,2048,1.0,size,unrestricted,,1,0.8772163799966168,0.8568244868189185
0,2,106,2048,1.0,size,unrestricted,,2,0.5576152357681112,0.767841592924207
0,,,2048,1.0,size,restricted,0,0,0.6316869830596472,0.6437713754304341
0,,,2048,1.0,size,restricted,0,1,0.6827360301662947,0.7050681116810936
0,,,2048,1.0,size,restricted,0,2,0.6703162566080142,0.6624540166706591
0,,,2048,1.0,size,restricted,1,0,0.6316869830536006,0.6437713754300487
0,,,2048,1.0,size,restricted,1,1,0.6827360301842021,0.7050681117131798
0,,,2048,1.0,size,restricted,1,2,0.6703162566270437,0.6624540166793157
0,,,2048,1.0,size,restricted,2,0,0.6316869830886117,0.6437713754318285
0,,,2048,1.0,size,restricted,2,1,0.6827360300784052,0.7050681115302099
0,,,2048,1.0,size,restricted,2,2,0.6703162565249351,0.6624540166327704
0,,,2048,inf,equal,unrestricted,,0,0.6595041037686616,0.662725149816975
0,,,2048,inf,equal,unrestricted,,1,0.6595041098292084,0.6994775424712416
0,,,2048,inf,equal,unrestricted,,2,0.6595041097459278,0.6775237391270973
0,0,1536,2048,inf,equal,unrestricted,,0,0.6291807187693867,0.6446103668348381
0,0,1536,2048,inf,equal,unrestricted,,1,0.7013007187633907,0.7171679711379949
0,0,1536,2048,inf,equal,unrestricted,,2,0.6856461163886368,0.6659684773065241
0,1,406,2048,inf,equal,unrestricted,,0,0.6726638958543968,0.6738311994684116
0,1,406,2048,inf,equal,unrestricted,,1,0.655656465328061,0.7089534372430923
0,1,406,2048,inf,equal,unrestricted,,2,0.6952112604959971,0.6938497065308122
0,2,106,2048,inf,equal,unrestricted,,0,0.7849219592974137,0.8100455736420953
0,2,106,2048,inf,equal,unrestricted,,1,0.8772163799966168,0.8568244868189185
0,2,106,2048,inf,equal,unrestricted,,2,0.5576152357681112,0.767841592924207
0,,,2048,inf,equal,restricted,0,0,0.6595041084048648,0.66272515344277
0,,,2048,inf,equal,restricted,0,1,0.6595041092307813,0.6994775435577845
0,,,2048,inf,equal,restricted,0,2,0.65950410921923,0.6775237423022735
0,,,2048,inf,equal,restricted,1,0,0.659504107495547,0.6627251527241915
0,,,2048,inf,equal,restricted,1,1,0.659504109348298,0.6994775433313118
0,,,2048,inf,equal,restricted,1,2,0.6595041093217971,0.6775237416406618
0,,,2048,inf,equal,restricted,2,0,0.659504107335864,0.6627251526771591
0,,,2048,inf,equal,restricted,2,1,0.6595041093687488,0.6994775432755781
0,,,2048,inf,equal,restricted,2,2,0.6595041093407542,0.6775237419750249
0,,,4096,1.0,size,unrestricted,,0,0.6263498550781957,0.640145833326311
0,,,4096,1.0,size,unrestricted,,1,0.7053201999774106,0.7044793280536983
0,,,4096,1.0,size,unrestricted,,2,0.6685372162615191,0.6641085228807163
0,0,3072,4096,1.0,size,unrestricted,,0,0.6234345945371139,0.6409547803115601
0,0,3072,4096,1.0,size,unrestricted,,1,0.7287414285912791,0.7215572848048865
0,0,3072,4096,1.0,size,unrestricted,,2,0.6798718856769466,0.6725919551497155
0,1,815,4096,1.0,size,unrestricted,,0,0.6744484425275292,0.6760399142771106
0,1,815,4096,1.0,size,unrestricted,,1,0.6729404895970118,0.6985015856321789
0,1,815,4096,1.0,size,unrestricted,,2,0.6960220510712427,0.6810111087715642
0,2,209,4096,1.0,size,unrestricted,,0,0.6867698194137241,0.7060093903988526
0,2,209,4096,1.0,size,unrestricted,,1,0.768267756129444,0.7407480620845731
0,2,209,4096,1.0,size,unrestricted,,2,0.6157349064407659,0.7212550969088073
0,,,4096,1.0,size,restricted,0,0,0.6263498550973626,0.6401458333313361
0,,,4096,1.0,size,restricted,0,1,0.7053201999116077,0.7044793279894158
0,,,4096,1.0,size,restricted,0,2,0.668537216236393,0.6641085228637926
0,,,4096,1.0,size,restricted,1,0,0.6263498551111536,0.6401458333335278
0,,,4096,1.0,size,restricted,1,1,0.7053201998645695,0.7044793279440714
0,,,4096,1.0,size,restricted,1,2,0.6685372162171137,0.6641085228533912
0,,,4096,1.0,size,restricted,2,0,0.6263498555125948,0.6401458334289739
0,,,4096,1.0,size,restricted,2,1,0.705320198480399,0.7044793266121946
0,,,4096,1.0,size,restricted,2,2,0.6685372157141062,0.664108522472271
0,,,4096,inf,equal,unrestricted,,0,0.6668797000582248,0.6703074329799567
0,,,4096,inf,equal,unrestricted,,1,0.6745676044902779,0.6936667928203468
0,,,4096,inf,equal,unrestricted,,2,0.6745676043738577,0.676426371888214
0,0,3072,4096,inf,equal,unrestricted,,0,0.6234345945371139,0.6409547803115601
0,0,3072,4096,inf,equal,unrestricted,,1,0.7287414285912791,0.7215572848048865
0,0,3072,4096,inf,equal,unrestricted,,2,0.6798718856769466,0.6725919551497155
0,1,815,4096,inf,equal,unrestricted,,0,0.6744484425275292,0.6760399142771106
0,1,815,4096,inf,equal,unrestricted,,1,0.6729404895970118,0.6985015856321789
0,1,815,4096,inf,equal,unrestricted,,2,0.6960220510712427,0.6810111087715642
0,2,209,4096,inf,equal,unrestricted,,0,0.6867698194137241,0.7060093903988526
0,2,209,4096,inf,equal,unrestricted,,1,0.768267756129444,0.7407480620845731
0,2,209,4096,inf,equal,unrestricted,,2,0.6157349064407659,0.7212550969088073
0,,,4096,inf,equal,restricted,0,0,0.6668797011127608,0.6703074338457576
0,,,4096,inf,equal,restricted,0,1,0.6745676044779152,0.693666792979584
0,,,4096,inf,equal,restricted,0,2,0.674567604447722,0.6764263724250765
0,,,4096,inf,equal,restricted,1,0,0.66687970493357,0.6703074372483381
0,,,4096,inf,equal,restricted,1,1,0.6745676044777755,0.6936667939387482
0,,,4096,inf,equal,restricted,1,2,0.6745676044485567,0.6764263750685124
0,,,4096,inf,equal,restricted,2,0,0.6668797015919221,0.6703074342689695
0,,,4096,inf,equal,restricted,2,1,0.6745676044773816,0.6936667930889838
0,,,4096,inf,equal,restricted,2,2,0.6745676044509097,0.6764263727247801
0,,,8192,1.0,size,unrestricted,,0,0.6306175166291439,0.6375658463435309
0,,,8192,1.0,size,unrestricted,,1,0.7096682574493222,0.7005739940190975
0,,,8192,1.0,size,unrestricted,,2,0.67663713518347,0.6609633425758531
0,0,6144,8192,1.0,size,unrestricted,,0,0.6280835657630436,0.6370814220083911
0,0,6144,8192,1.0,size,unrestricted,,1,0.7296907032881256,0.7156814186732103
0,0,6144,8192,1.0,size,unrestricted,,2,0.6872267608682368,0.6664194237467446
0,1,1634,8192,1.0,size,unrestricted,,0,0.6713763578893973,0.6714944057323032
0,1,1634,8192,1.0,size,unrestricted,,1,0.6826867912474454,0.692630467452338
0,1,1634,8192,1.0,size,unrestricted,,2,0.6890893224731361,0.6792060264810694
0,2,414,8192,1.0,size,unrestricted,,0,0.6703167763905924,0.678007441969891
0,2,414,8192,1.0,size,unrestricted,,1,0.7291610478395031,0.7109227106415454
0,2,414,8192,1.0,size,unrestricted,,2,0.6453142907850179,0.702343792391551
0,,,8192,1.0,size,restricted,0,0,0.6306175166331442,0.6375658463458131
0,,,8192,1.0,size,restricted,0,1,0.709668257435897,0.7005739940066572
0,,,8192,1.0,size,restricted,0,2,0.6766371351770892,0.660963342573311
0,,,8192,1.0,size,restricted,1,0,0.6306175164701145,0.6375658462454944
0,,,8192,1.0,size,restricted,1,1,0.7096682579956071,0.7005739944779363
0,,,8192,1.0,size,restricted,1,2,0.6766371353874487,0.6609633426604271
0,,,8192,1.0,size,restricted,2,0,0.6306175166825648,0.6375658463762016
0,,,8192,1.0,size,restricted,2,1,0.7096682572666939,0.7005739938659018
0,,,8192,1.0,size,restricted,2,2,0.6766371351114803,0.6609633425517095
0,,,8192,inf,equal,unrestricted,,0,0.6685406816890606,0.6690904032925354
0,,,8192,inf,equal,unrestricted,,1,0.6829147103973627,0.6909734106416741
0,,,8192,inf,equal,unrestricted,,2,0.6829147101792887,0.6777085774028958
0,0,6144,8192,inf,equal,unrestricted,,0,0.6280835657630436,0.6370814220083911
0,0,6144,8192,inf,equal,unrestricted,,1,0.7296907032881256,0.7156814186732103
0,0,6144,8192,inf,equal,unrestricted,,2,0.6872267608682368,0.6664194237467446
0,1,1634,8192,inf,equal,unrestricted,,0,0.6713763578893973,0.6714944057323032
0,1,1634,8192,inf,equal,unrestricted,,1,0.6826867912474454,0.692630467452338
0,1,1634,8192,inf,equal,unrestricted,,2,0.6890893224731361,0.6792060264810694
0,2,414,8192,inf,equal,unrestricted,,0,0.6703167763905924,0.678007441969891
0,2,414,8192,inf,equal,unrestricted,,1,0.7291610478395031,0.7109227106415454
0,2,414,8192,inf,equal,unrestricted,,2,0.6453142907850179,0.702343792391551
0,,,8192,inf,equal,restricted,0,0,0.668540681556399,0.6690904031683411
0,,,8192,inf,equal,restricted,0,1,0.68291471039032,0.6909734106259247
0,,,8192,inf,equal,restricted,0,2,0.6829147102707294,0.6777085772842979
0,,,8192,inf,equal,restricted,1,0,0.6685406818161633,0.6690904034043997
0,,,8192,inf,equal,restricted,1,1,0.6829147103942669,0.690973410669098
0,,,8192,inf,equal,restricted,1,2,0.6829147102194829,0.6777085774932923
0,,,8192,inf,equal,restricted,2,0,0.6685406820469364,0.6690904036151074
0,,,8192,inf,equal,restricted,2,1,0.6829147103933847,0.690973410718553
0,,,8192,inf,equal,restricted,2,2,0.6829147102309356,0.6777085776699255
0,,,16384,1.0,size,unrestricted,,0,0.6301497624030186,0.6369088637900413
0,,,16384,1.0,size,unrestricted,,1,0.7076122404831507,0.7017315324443781
0,,,16384,1.0,size,unrestricted,,2,0.6594128599976465,0.6580933095210612
0,0,12288,16384,1.0,size,unrestricted,,0,0.6281358745592338,0.6363483326338184
0,0,12288,16384,1.0,size,unrestricted,,1,0.724262206795589,0.7150019407121431
0,0,12288,16384,1.0,size,unrestricted,,2,0.6645405585456718,0.6615515714045374
0,1,3272,16384,1.0,size,unrestricted,,0,0.6655421271950305,0.6670967814669059
0,1,3272,16384,1.0,size,unrestricted,,1,0.6838679171741934,0.6915632006704879
0,1,3272,16384,1.0,size,unrestricted,,2,0.6761824083887176,0.6763061199686503
0,2,824,16384,1.0,size,unrestricted,,0,0.6490278011471727,0.6567253123451
0,2,824,16384,1.0,size,unrestricted,,1,0.7177626298021149,0.7088952694442272
0,2,824,16384,1.0,size,unrestricted,,2,0.6457860616238099,0.6770077662989631
0,,,16384,1.0,size,restricted,0,0,0.6301497624292652,0.6369088638056057
0,,,16384,1.0,size,restricted,0,1,0.7076122403882017,0.7017315323576261
0,,,16384,1.0,size,restricted,0,2,0.6594128599832704,0.6580933095063533
0,,,16384,1.0,size,restricted,1,0,0.6301497624914194,0.6369088638426981
0,,,16384,1.0,size,restricted,1,1,0.707612240163445,0.7017315321522231
0,,,16384,1.0,size,restricted,1,2,0.6594128599488697,0.6580933094722884
0,,,16384,1.0,size,restricted,2,0,0.6301497623887871,0.6369088637816938
0,,,16384,1.0,size,restricted,2,1,0.7076122405339969,0.7017315324909957
0,,,16384,1.0,size,restricted,2,2,0.6594128600079722,0.6580933095248835
0,,,16384,inf,equal,unrestricted,,0,0.6655421332284105,0.6670967869387584
0,,,16384,inf,equal,unrestricted,,1,0.6838679171741936,0.6915632022047772
0,,,16384,inf,equal,unrestricted,,2,0.6761824125322623,0.6763061242916094
0,0,12288,16384,inf,equal,unrestricted,,0,0.6281358745592338,0.6363483326338184
0,0,12288,16384,inf,equal,unrestricted,,1,0.724262206795589,0.7150019407121431
0,0,12288,16384,inf,equal,unrestricted,,2,0.6645405585456718,0.6615515714045374
0,1,3272,16384,inf,equal,unrestricted,,0,0.6655421271950305,0.6670967814669059
0,1,3272,16384,inf,equal,unrestricted,,1,0.6838679171741934,0.6915632006704879
0,1,3272,16384,inf,equal,unrestricted,,2,0.6761824083887176,0.6763061199686503
0,2,824,16384,inf,equal,unrestricted,,0,0.6490278011471727,0.6567253123451
0,2,824,16384,inf,equal,unrestricted,,1,0.7177626298021149,0.7088952694442272
0,2,824,16384,inf,equal,unrestricted,,2,0.6457860616238099,0.6770077662989631
0,,,16384,inf,equal,restricted,0,0,0.6655421267083642,0.6670967810267214
0,,,16384,inf,equal,restricted,0,1,0.6838679171741933,0.6915632004950444
0,,,16384,inf,equal,restricted,0,2,0.6761824080367491,0.6763061196108802
0,,,16384,inf,equal,restricted,1,0,0.6655421270980675,0.6670967813839479
0,,,16384,inf,equal,restricted,1,1,0.6838679171741934,0.6915632006126775
0,,,16384,inf,equal,restricted,1,2,0.6761824083044803,0.6763061198636424
0,,,16384,inf,equal,restricted,2,0,0.665542127256623,0.667096781525258
0,,,16384,inf,equal,restricted,2,1,0.6838679171741934,0.6915632006560486
0,,,16384,inf,equal,restricted,2,2,0.6761824084195418,0.6763061199959443


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/3/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19,w20
0,0,0,48,64,1.0,size,unrestricted,3.0395635385525446,6.784133129328388e-10,2.7048253917516887e-11,-2.031582689067962e-10,-5.339995559463273e-10,1.997322145911747e-11,-5.931972138167674e-11,4.9003828930191474e-11,3.0006597645632306e-10,4.755356690514154e-11,-2.1724872796365303e-11,-19.999999992465536,3.212506043203644e-10,-2.5701725336962705e-10,8.227178771435493e-11,6.157438642702686e-13,1.1710987583834035e-10,-3.6909465193218597e-13,8.867359619272851e-10,-9.592063460562757e-10,-8.990798437532253e-11
0,1,0,48,64,1.0,size,unrestricted,3.8373673552533134,-19.999999984089673,1.9386881276397252e-10,1.978558974833047e-11,-6.652805292340536e-12,3.12064008609474e-10,2.989142365910951e-10,-1.5406211174518106e-09,-7.555750649696515e-11,-1.2008663295138645e-10,2.1411376698148088e-10,-1.325812292128528e-10,-4.56899813722037e-10,-5.243949015810033e-14,-1.85965555080777e-10,-5.551214484073902e-10,3.492578615277921e-10,4.3891999771056866e-10,4.006431155798536e-09,2.4558812208841544e-10,-1.776189891984577e-10
0,2,0,48,64,1.0,size,unrestricted,3.9240613664889845,2.335107053998641e-10,4.679738361296763e-10,4.366376207357106e-09,4.5101321043997664e-11,-1.1763407391207023e-10,3.555019260850952e-10,-6.866607129624699e-09,-8.430107269881854e-11,-4.720332418650991e-10,-19.999999953153647,6.424863518354495e-11,4.9010559016456894e-11,-7.269384653783747e-09,3.07037337575107e-09,5.476369620895376e-10,4.156199423971093e-11,3.0120295762004122e-09,-2.107584342906911e-10,-2.7282266171741043e-11,-9.67769151044591e-10
0,3,0,48,64,1.0,size,unrestricted,3.69365218431793,8.964493819899777e-10,-1.1294216882286683e-09,-4.777032585345499e-11,-4.422796866322519e-10,2.9106833069461537e-10,-3.790154770314855e-10,2.1506789602778162e-10,9.184838079465933e-10,1.1224038772667407e-10,-3.0607595940590936e-10,-1.558309538217609e-10,3.132058014100573e-09,-3.728679561112147e-07,19.999999596521487,-2.492212603954879e-09,3.92642571805252e-09,-2.9481181068903673e-10,5.3773790330038495e-11,-1.662667639023794e-11,-2.0501552383383374e-09
0,4,0,48,64,1.0,size,unrestricted,4.469984312912695,2.653259413892574e-10,-1.0818198669979142e-09,-1.1961074259193845e-10,2.0104236059200432e-09,-1.5799364302790378e-09,8.261619219400568e-10,5.939197317675808e-10,-8.620528641479709e-10,1.2357040836435439e-08,-1.2634148890761056e-09,-8.320553802973241e-11,-3.3191086410646536e-10,3.781486080974604e-09,1.6330180449947159e-09,19.99999995183032,-5.120996869928485e-10,5.168001834856727e-10,-4.838469671484283e-10,1.5908906617529028e-09,-1.0586482577475903e-09
0,0,1,12,64,1.0,size,unrestricted,10.630588194660744,1.3787269321940534e-09,4.740988924453184e-10,2.1641430114199442e-10,3.9175780487217975e-10,-1.985169037958478e-10,7.423418564746074e-10,-5.958393230880075e-11,-1.4305191179656284e-09,6.828676942341038e-10,-1.3783288845595727e-09,-2.972174404762677e-10,-8.707274786725452e-10,9.421411514571477e-10,8.38731692128856e-11,-2.2283316538748824e-10,3.1413180106783417e-10,-3.4688948804045526e-11,-7.520123627650463e-11,-19.99999993446998,-1.462676514450082e-09
0,1,1,12,64,1.0,size,unrestricted,6.061616972877584,4.050377653249318e-09,-1.4784863176035526e-09,-1.5780631146855596e-09,-3.355142863320531e-09,-2.0903995409321177e-09,1.5341970899625643e-09,-1.1705464589891981e-09,-2.089435828339562e-09,-6.698871363863156e-10,1.3030707174448224e-07,-1.0869147162658737e-09,1.878602227389802e-09,2.9334658444439494e-11,3.3202877219116907e-10,1.4261363805003061e-09,-1.4031627487223689e-09,-19.999999795972002,1.6920134350883054e-09,7.611698521790087e-10,5.446668622307045e-10
0,2,1,12,64,1.0,size,unrestricted,5.666495489039015,2.9160847580459783e-10,-2.058734082934704e-10,3.9755830893476776e-10,-3.995428798375061e-10,-3.094010694722725e-10,8.842443394969896e-11,2.773026272473689e-10,3.948216649954855e-10,-4.3040150836961423e-10,-1.8858509938814412e-11,2.736543294310895e-10,-1.9416820482553544e-10,3.9878382855466085e-10,1.6952843610629396e-10,-1.68765348312804e-11,-3.458738926765483e-10,-1.0259827012299019e-10,-6.12092945940033e-11,-19.99999998153681,7.892751317009127e-12
0,3,1,12,64,1.0,size,unrestricted,7.41963314835204,-1.3514169601067043e-10,1.9113117778220842e-10,2.5728701252458013e-09,-4.524276264294488e-10,1.2312032356493613e-09,-3.673204831547026e-10,-4.0506714247715766e-11,1.2579057313504414e-10,1.7065101671641808e-11,-6.571930269975589e-11,19.999999982447026,1.0276319001425813e-10,2.257723455604144e-10,-1.7305776558876508e-10,1.18096030647356e-10,-1.2278422961546672e-09,-6.640694065317758e-11,-7.182599126531523e-10,-1.8130597651360254e-11,-1.2541200564904915e-10
0,4,1,12,64,1.0,size,unrestricted,5.672065979489756,6.936575024278718e-11,-1.2550006000546828e-11,1.9213083138619775e-07,-1.6099876016405387e-10,2.6197485187066333e-11,-5.5116290958093897e-11,1.0290986219350458e-10,3.5845667199723907e-11,-2.251165798419748e-11,8.803597268502477e-11,9.214354471780279e-11,1.0260817891017436e-10,4.725928233825644e-11,-9.810012222684332e-11,5.860843591834154e-11,-7.712380790442233e-11,-5.5192845386772393e-11,-19.999999802817612,-2.0269697474943502e-10,9.306948081627946e-11
0,0,2,4,64,1.0,size,unrestricted,12.660857157141805,3.415489144736674e-11,-9.013740528703134e-10,9.093512117807366e-10,8.76440206248787e-11,6.984045572037168e-11,4.835919201623378e-10,-1.4580422302329693e-09,-1.5151047815682877e-10,-4.0951315823391524e-10,2.221953458772423e-09,5.04770393573765e-11,1.4539745896727293e-10,1.4470782410927812e-09,8.318997968855957e-10,1.681983213779839e-10,-1.3335145541747242e-10,-19.999999963767625,-2.015115330099771e-09,-3.573459279513222e-10,4.6516394796974784e-10
0,1,2,4,64,1.0,size,unrestricted,11.545595679973609,-5.310159315538072e-09,-1.5609530889125367e-08,-2.6377667784575566e-08,-1.4988831109414335e-08,-5.749053269265959e-10,1.1872054654082694e-10,-2.65751362270987e-08,-1.7040652588205168e-10,1.8160759051075679e-09,-2.823997488939685e-09,3.8212919376252357e-10,-1.4072253248237661e-09,-5.223834928007989e-11,-3.671973793806749e-12,4.190033139584157e-09,-9.471171365611548e-10,-5.077884896520711e-10,1.7473294182114983e-10,-2.511579486690657e-08,19.99999982844262
0,2,2,4,64,1.0,size,unrestricted,12.457388578680042,-7.774681749701281e-13,-2.0183677464738042e-11,-19.99999999456473,1.368434850640547e-12,-1.0682146753171842e-11,-7.749654606165431e-12,-1.5975059111648545e-11,-1.2456751056199086e-10,1.2579690027411509e-11,-2.4832938748371674e-09,3.569074804874091e-11,-7.952723987906277e-10,-1.2168769349526442e-10,1.8175883628615888e-11,7.57204146334293e-11,-2.7003034439244105e-11,5.5352380739634206e-11,1.4706818762906815e-10,-7.76114641341782e-11,3.469965169578524e-11
0,3,2,4,64,1.0,size,unrestricted,14.99274670539005,-1.0208992364128583e-10,3.261334190098747e-10,2.2908156633702147e-10,1.3331198717255426e-10,2.0178057856022082e-10,-3.265266071839334e-10,19.999999982002862,-1.436832314921597e-11,-3.028055348819925e-10,-1.68814086909653e-10,2.508100201088444e-10,-4.2813172367206284e-11,2.0161465951630376e-11,-3.009750379438074e-10,7.207943276421098e-11,3.181946894076402e-10,-7.055324611108479e-11,3.2707746252062734e-10,3.016565825807275e-10,-2.781427779609047e-10
0,4,2,4,64,1.0,size,unrestricted,9.351296183403276,1.675659424738959e-08,4.044462495290789e-10,1.3231957979049228e-09,19.999999872838096,5.675404692067138e-10,9.312999676957553e-10,3.4263622668193147e-10,-1.611358283120999e-08,-9.761902322264193e-09,1.0919971711072174e-09,1.3153933433447478e-09,-4.0895248860330716e-09,1.1248113872716773e-09,1.7503777694086085e-08,3.2926394763090967e-10,-4.025642751915605e-10,-8.433289637579508e-09,-3.895556174645922e-10,2.5799772539134973e-10,-3.741945601157464e-09
0,0,0,48,64,1.0,size,restricted,3.039563534403678,1.3365116787937364e-09,1.3471957871785616e-10,-5.018315175823522e-10,-1.165788541148578e-09,-2.6039041384331145e-11,-2.9277263690541133e-10,1.2369206397554618e-10,7.296708911200418e-10,9.121520744731358e-11,-5.766716807346799e-11,-19.999999933911987,7.861367063911579e-10,-6.19884810911678e-10,3.432855734891004e-10,2.1158242495257148e-11,2.722353787412647e-10,-5.134575530339597e-10,2.861377902069329e-08,-4.160967093127207e-09,-2.9309107772874564e-10
0,1,0,48,64,1.0,size,restricted,3.8373673442291185,-19.99999986636941,9.295660631200677e-10,9.840808135120297e-11,-2.8491636543026285e-11,1.4139619677368314e-09,1.3579821297368286e-09,-4.093739996143408e-08,-3.7539719811959694e-10,-5.924723570443431e-10,1.0076177927370058e-09,-6.39429838945198e-10,-1.969831707646226e-09,2.6304863707744985e-12,-8.793307219891062e-10,-2.313103407183696e-09,1.5655395471296645e-09,1.894191241917659e-09,2.17261851083764e-08,1.141132273130185e-09,-8.63671701625409e-10
0,2,0,48,64,1.0,size,restricted,3.9240613604070553,4.2355993041975697e-10,8.354140184194228e-10,3.5334073808085124e-09,1.454390230706206e-10,-2.825159225049952e-10,5.492257935447584e-10,-4.805057304685145e-09,-1.6763890728611045e-10,-9.872916378962076e-10,-19.99999992604232,9.374704347449919e-11,5.980942363891354e-11,-4.406417234700199e-09,2.8117688079113164e-09,8.594521570159187e-10,8.475550761047773e-11,2.6003370762920024e-09,-4.4421832042142257e-10,8.059373129093053e-12,-1.3877871970771618e-09
0,3,0,48,64,1.0,size,restricted,3.6936521681172274,1.5812102490546761e-09,-1.7770227760411944e-09,1.1362011849942988e-10,-2.0912983939431254e-09,4.5557418641803737e-10,-1.1283497649725879e-09,1.8973707779767466e-10,1.3448920391612758e-09,2.336057473200557e-10,-3.669636789352352e-10,-1.0841705139682145e-10,6.5252334956959416e-09,-1.51082529358296e-06,19.999998209544053,-5.267501550471122e-09,9.592762292026064e-09,-2.117615356848245e-09,1.7739717701117076e-10,-3.86905660824104e-10,-1.6196190066711014e-07
0,4,0,48,64,1.0,size,restricted,4.469984302157452,3.972862164362516e-10,-1.352234709176673e-09,-2.434874132068233e-10,2.093812213346381e-09,-1.7608925708185481e-09,1.1267301637868808e-09,8.027880583206882e-10,-1.1716638182308792e-09,6.504010588039048e-09,-1.4951191423632008e-09,-2.0726426898619996e-10,-4.884152721585445e-10,3.1823628634913607e-09,1.8291781137422378e-09,19.999999907592535,-7.377821672389296e-10,5.508997788699968e-10,-6.946981840009758e-10,1.7247868563527145e-09,-1.4505865014356673e-09
0,0,1,12,64,1.0,size,restricted,10.61754977705913,1.7860969300072236e-09,6.214318510347674e-10,1.7888629442278872e-10,6.108894359308682e-10,-1.659549216004424e-10,8.500273277781188e-10,1.567890887384721e-11,-2.5553459012810875e-09,9.05642983131363e-10,-0.09857460068314497,-2.771286425520399e-10,-9.143279823482388e-10,1.0099323573650464e-09,4.602526856974343e-11,-1.6437646497987177e-10,4.3570328884827986e-10,1.359397344000686e-10,-6.13729632897264e-11,-19.901425366365192,-3.4904392436310567e-09
0,1,1,12,64,1.0,size,restricted,6.010940482048176,4.153377000722065e-10,-1.846587605259579e-10,-1.980175506261423e-10,-3.549394826132047e-10,-2.3577372906542004e-10,1.8887381448002367e-10,-1.3994629402672986e-10,-2.455034647717787e-10,-7.484435093098422e-11,1.8935071495228437,-1.4315359434370077e-10,2.4186892944702046e-10,-6.485167898179437e-12,4.069293567585967e-11,1.9561724631160542e-10,-1.758640934647927e-10,-18.10649284147013,2.2775411453062013e-10,1.0334036884975113e-10,7.215473609862843e-11
0,2,1,12,64,1.0,size,restricted,5.659853091775747,2.839071534412289e-10,-2.009898628067795e-10,6.368769381476152e-10,-1.600399758786979e-09,-4.186978650649528e-10,9.5237913929117e-11,4.618549413790606e-10,8.2487858204515e-10,-7.107263714223706e-10,8.256035969008453e-11,3.808088823281214e-10,-1.8908692073764454e-10,5.374033410427596e-10,1.8708136905563257e-10,4.0688715017765916e-12,-3.9586855219389547e-10,-2.5168107448598934e-11,-0.07020749684872843,-19.92979248605579,2.228896700986552e-11
0,3,1,12,64,1.0,size,restricted,7.419633148570022,-9.122339350980572e-11,9.404591313589008e-11,3.3784510179153254e-09,-9.468504230996992e-10,1.2127775876716806e-09,-2.963132188139456e-10,-4.392908589777521e-11,6.862194979892795e-11,6.65501251914363e-12,-3.012228767654243e-11,19.99999998265146,5.832692819697757e-11,1.1893170727172165e-10,-1.1091415306243028e-10,5.699981485597762e-11,-8.685734794904751e-10,-4.9586490146840117e-11,-5.455038398729715e-10,-2.0316165242218552e-11,-8.00536532836356e-11
0,4,1,12,64,1.0,size,restricted,5.672065978399163,8.417235094619697e-11,-1.3177469732925756e-11,3.7836896144375443e-07,-2.6676758940387587e-10,3.308227891522314e-11,-6.430456573349475e-11,1.411998453730416e-10,5.294455725808877e-11,-2.2591464296143356e-11,1.0925373153861103e-10,1.0221373714959932e-10,1.1697926091885363e-10,5.393362869139873e-11,-1.4496377038943612e-10,5.6810726417049034e-11,-2.9047663844258953e-09,-5.797373558293017e-11,-19.99999961154997,-9.205628613303762e-10,1.2270600486354234e-10
0,0,2,4,64,1.0,size,restricted,10.121796183876022,3.342268615977944e-11,-1.3499913591619793e-08,7.268200614040905e-10,5.346424948797065e-11,6.666372651334023e-11,1.1991199265154648e-10,-2.0167032451720136e-09,1.8264641131551952e-11,-4.997734891439724e-11,3.4341835134557774,1.615164340578267e-11,8.379586221800909e-11,6.125663504976438,4.362030519990174e-10,7.554678195376862e-11,-1.0097765709409986e-11,-7.620443295317121,-2.8197096655469815,-1.0779829447548538e-10,1.642262307443748e-10
0,1,2,4,64,1.0,size,restricted,11.132464078700105,-1.9389291037105883e-10,-1.1255459977041018e-09,-5.029333842862203,-4.24450625071403e-10,-2.8195618505688448e-11,7.698327680509286e-12,-8.276722857584746e-10,-5.730890911104435e-12,9.484879729546435e-11,-1.3840536497713168e-10,2.7162332085174903e-11,-7.646745186565042e-11,-9.612812702047008e-13,-5.352213230717149e-12,1.7602309165915362e-10,-5.6503465875237404e-11,-1.7099341688856396e-11,1.3412714553594596e-11,-1.2408504697321196e-09,14.970666150619005
0,2,2,4,64,1.0,size,restricted,12.18475488955038,-3.4090595777981325e-12,-3.7685032475478334e-11,-14.992884454263974,9.361077683071866e-12,-1.6259133497525943e-11,-1.9862489238823104e-11,-3.0193835334081265e-11,-1.9009064377761133e-10,3.192457562147147e-11,-5.007115540828228,7.211315578830398e-11,-7.392407576175266e-10,-1.827178737581245e-10,2.9837613688128374e-11,1.497758025429204e-10,-5.4252901033902044e-11,1.2539192258437335e-10,2.119299631620719e-10,-1.1143760436478123e-10,6.422811630868144e-11
0,3,2,4,64,1.0,size,restricted,14.992746714568803,-1.9913241762193564e-11,8.609582668295533e-11,6.151016179544428e-11,1.6354200742555604e-11,4.5951433338558227e-11,-8.45709466699914e-11,19.999999991843055,-1.8474898956939956e-12,-6.366878011253325e-11,-2.0679127135083257e-11,4.437358480083601e-11,-4.2239051773318165e-12,3.921524601020154e-13,-1.5219734394903047e-10,1.758132344612434e-11,1.7825467060162418e-10,4.254512760218122e-09,2.4159377721323304e-10,1.2048389426353095e-09,-1.7712463306101551e-10
0,4,2,4,64,1.0,size,restricted,9.060460211009797,2.4617563352558207,4.0589958044359286e-11,1.8149875357791017e-10,17.538243647473678,1.575338717111677e-10,1.2522968247763696e-10,7.219524723246949e-11,-3.335021885599253e-09,-8.488629755670739e-10,9.981527329149859e-11,1.642679539422742e-10,-3.623625698885703e-10,1.64196366146428e-10,5.316841016130174e-09,3.7447322810411796e-11,-4.2935962436584426e-11,-6.085534439552455e-10,-3.736644594042472e-11,8.664524481125383e-11,-3.8765429046279776e-10
0,0,0,48,64,inf,equal,unrestricted,3.0395635385525446,6.784133129328388e-10,2.7048253917516887e-11,-2.031582689067962e-10,-5.339995559463273e-10,1.997322145911747e-11,-5.931972138167674e-11,4.9003828930191474e-11,3.0006597645632306e-10,4.755356690514154e-11,-2.1724872796365303e-11,-19.999999992465536,3.212506043203644e-10,-2.5701725336962705e-10,8.227178771435493e-11,6.157438642702686e-13,1.1710987583834035e-10,-3.6909465193218597e-13,8.867359619272851e-10,-9.592063460562757e-10,-8.990798437532253e-11
0,1,0,48,64,inf,equal,unrestricted,3.8373673552533134,-19.999999984089673,1.9386881276397252e-10,1.978558974833047e-11,-6.652805292340536e-12,3.12064008609474e-10,2.989142365910951e-10,-1.5406211174518106e-09,-7.555750649696515e-11,-1.2008663295138645e-10,2.1411376698148088e-10,-1.325812292128528e-10,-4.56899813722037e-10,-5.243949015810033e-14,-1.85965555080777e-10,-5.551214484073902e-10,3.492578615277921e-10,4.3891999771056866e-10,4.006431155798536e-09,2.4558812208841544e-10,-1.776189891984577e-10
0,2,0,48,64,inf,equal,unrestricted,3.9240613664889845,2.335107053998641e-10,4.679738361296763e-10,4.366376207357106e-09,4.5101321043997664e-11,-1.1763407391207023e-10,3.555019260850952e-10,-6.866607129624699e-09,-8.430107269881854e-11,-4.720332418650991e-10,-19.999999953153647,6.424863518354495e-11,4.9010559016456894e-11,-7.269384653783747e-09,3.07037337575107e-09,5.476369620895376e-10,4.156199423971093e-11,3.0120295762004122e-09,-2.107584342906911e-10,-2.7282266171741043e-11,-9.67769151044591e-10
0,3,0,48,64,inf,equal,unrestricted,3.69365218431793,8.964493819899777e-10,-1.1294216882286683e-09,-4.777032585345499e-11,-4.422796866322519e-10,2.9106833069461537e-10,-3.790154770314855e-10,2.1506789602778162e-10,9.184838079465933e-10,1.1224038772667407e-10,-3.0607595940590936e-10,-1.558309538217609e-10,3.132058014100573e-09,-3.728679561112147e-07,19.999999596521487,-2.492212603954879e-09,3.92642571805252e-09,-2.9481181068903673e-10,5.3773790330038495e-11,-1.662667639023794e-11,-2.0501552383383374e-09
0,4,0,48,64,inf,equal,unrestricted,4.469984312912695,2.653259413892574e-10,-1.0818198669979142e-09,-1.1961074259193845e-10,2.0104236059200432e-09,-1.5799364302790378e-09,8.261619219400568e-10,5.939197317675808e-10,-8.620528641479709e-10,1.2357040836435439e-08,-1.2634148890761056e-09,-8.320553802973241e-11,-3.3191086410646536e-10,3.781486080974604e-09,1.6330180449947159e-09,19.99999995183032,-5.120996869928485e-10,5.168001834856727e-10,-4.838469671484283e-10,1.5908906617529028e-09,-1.0586482577475903e-09
0,0,1,12,64,inf,equal,unrestricted,10.630588194660744,1.3787269321940534e-09,4.740988924453184e-10,2.1641430114199442e-10,3.9175780487217975e-10,-1.985169037958478e-10,7.423418564746074e-10,-5.958393230880075e-11,-1.4305191179656284e-09,6.828676942341038e-10,-1.3783288845595727e-09,-2.972174404762677e-10,-8.707274786725452e-10,9.421411514571477e-10,8.38731692128856e-11,-2.2283316538748824e-10,3.1413180106783417e-10,-3.4688948804045526e-11,-7.520123627650463e-11,-19.99999993446998,-1.462676514450082e-09
0,1,1,12,64,inf,equal,unrestricted,6.061616972877584,4.050377653249318e-09,-1.4784863176035526e-09,-1.5780631146855596e-09,-3.355142863320531e-09,-2.0903995409321177e-09,1.5341970899625643e-09,-1.1705464589891981e-09,-2.089435828339562e-09,-6.698871363863156e-10,1.3030707174448224e-07,-1.0869147162658737e-09,1.878602227389802e-09,2.9334658444439494e-11,3.3202877219116907e-10,1.4261363805003061e-09,-1.4031627487223689e-09,-19.999999795972002,1.6920134350883054e-09,7.611698521790087e-10,5.446668622307045e-10
0,2,1,12,64,inf,equal,unrestricted,5.666495489039015,2.9160847580459783e-10,-2.058734082934704e-10,3.9755830893476776e-10,-3.995428798375061e-10,-3.094010694722725e-10,8.842443394969896e-11,2.773026272473689e-10,3.948216649954855e-10,-4.3040150836961423e-10,-1.8858509938814412e-11,2.736543294310895e-10,-1.9416820482553544e-10,3.9878382855466085e-10,1.6952843610629396e-10,-1.68765348312804e-11,-3.458738926765483e-10,-1.0259827012299019e-10,-6.12092945940033e-11,-19.99999998153681,7.892751317009127e-12
0,3,1,12,64,inf,equal,unrestricted,7.41963314835204,-1.3514169601067043e-10,1.9113117778220842e-10,2.5728701252458013e-09,-4.524276264294488e-10,1.2312032356493613e-09,-3.673204831547026e-10,-4.0506714247715766e-11,1.2579057313504414e-10,1.7065101671641808e-11,-6.571930269975589e-11,19.999999982447026,1.0276319001425813e-10,2.257723455604144e-10,-1.7305776558876508e-10,1.18096030647356e-10,-1.2278422961546672e-09,-6.640694065317758e-11,-7.182599126531523e-10,-1.8130597651360254e-11,-1.2541200564904915e-10
0,4,1,12,64,inf,equal,unrestricted,5.672065979489756,6.936575024278718e-11,-1.2550006000546828e-11,1.9213083138619775e-07,-1.6099876016405387e-10,2.6197485187066333e-11,-5.5116290958093897e-11,1.0290986219350458e-10,3.5845667199723907e-11,-2.251165798419748e-11,8.803597268502477e-11,9.214354471780279e-11,1.0260817891017436e-10,4.725928233825644e-11,-9.810012222684332e-11,5.860843591834154e-11,-7.712380790442233e-11,-5.5192845386772393e-11,-19.999999802817612,-2.0269697474943502e-10,9.306948081627946e-11
0,0,2,4,64,inf,equal,unrestricted,12.660857157141805,3.415489144736674e-11,-9.013740528703134e-10,9.093512117807366e-10,8.76440206248787e-11,6.984045572037168e-11,4.835919201623378e-10,-1.4580422302329693e-09,-1.5151047815682877e-10,-4.0951315823391524e-10,2.221953458772423e-09,5.04770393573765e-11,1.4539745896727293e-10,1.4470782410927812e-09,8.318997968855957e-10,1.681983213779839e-10,-1.3335145541747242e-10,-19.999999963767625,-2.015115330099771e-09,-3.573459279513222e-10,4.6516394796974784e-10
0,1,2,4,64,inf,equal,unrestricted,11.545595679973609,-5.310159315538072e-09,-1.5609530889125367e-08,-2.6377667784575566e-08,-1.4988831109414335e-08,-5.749053269265959e-10,1.1872054654082694e-10,-2.65751362270987e-08,-1.7040652588205168e-10,1.8160759051075679e-09,-2.823997488939685e-09,3.8212919376252357e-10,-1.4072253248237661e-09,-5.223834928007989e-11,-3.671973793806749e-12,4.190033139584157e-09,-9.471171365611548e-10,-5.077884896520711e-10,1.7473294182114983e-10,-2.511579486690657e-08,19.99999982844262
0,2,2,4,64,inf,equal,unrestricted,12.457388578680042,-7.774681749701281e-13,-2.0183677464738042e-11,-19.99999999456473,1.368434850640547e-12,-1.0682146753171842e-11,-7.749654606165431e-12,-1.5975059111648545e-11,-1.2456751056199086e-10,1.2579690027411509e-11,-2.4832938748371674e-09,3.569074804874091e-11,-7.952723987906277e-10,-1.2168769349526442e-10,1.8175883628615888e-11,7.57204146334293e-11,-2.7003034439244105e-11,5.5352380739634206e-11,1.4706818762906815e-10,-7.76114641341782e-11,3.469965169578524e-11
0,3,2,4,64,inf,equal,unrestricted,14.99274670539005,-1.0208992364128583e-10,3.261334190098747e-10,2.2908156633702147e-10,1.3331198717255426e-10,2.0178057856022082e-10,-3.265266071839334e-10,19.999999982002862,-1.436832314921597e-11,-3.028055348819925e-10,-1.68814086909653e-10,2.508100201088444e-10,-4.2813172367206284e-11,2.0161465951630376e-11,-3.009750379438074e-10,7.207943276421098e-11,3.181946894076402e-10,-7.055324611108479e-11,3.2707746252062734e-10,3.016565825807275e-10,-2.781427779609047e-10
0,4,2,4,64,inf,equal,unrestricted,9.351296183403276,1.675659424738959e-08,4.044462495290789e-10,1.3231957979049228e-09,19.999999872838096,5.675404692067138e-10,9.312999676957553e-10,3.4263622668193147e-10,-1.611358283120999e-08,-9.761902322264193e-09,1.0919971711072174e-09,1.3153933433447478e-09,-4.0895248860330716e-09,1.1248113872716773e-09,1.7503777694086085e-08,3.2926394763090967e-10,-4.025642751915605e-10,-8.433289637579508e-09,-3.895556174645922e-10,2.5799772539134973e-10,-3.741945601157464e-09
0,0,0,48,64,inf,equal,restricted,2.3433621737018946,8.175167292051463e-10,-1.0696006466903334e-10,-1.069564764973789e-09,-5.203835657771782,1.3127475833058302,-2.3485581144264094e-10,3.735872633506723e-10,3.439962138748465,3.9332366000352396e-10,-3.827065100012193e-10,-4.637990147592265,3.8537491704449935e-09,-0.8567971658356153,4.724791910552315e-11,-1.3450876461661765e-10,1.4760923172122773e-09,1.253983154671792e-10,4.2439930002509705,-0.30467428853988054,-4.3147607576488014e-10
0,1,0,48,64,inf,equal,restricted,3.3081937649171658,-6.830296674499408,5.391849458515273e-10,2.6627145519991694e-09,-7.31526306335061e-10,0.7445337460884502,3.1128401773066864e-09,-3.481793469386991,-3.9657636398381077e-10,-1.2540027760674652e-10,-3.1151913627872455e-10,2.6442008466231243e-10,-5.9577415801286036e-09,-1.2173131942819262e-09,-0.9312167978539596,-2.8068493912345103,6.716545552364999e-09,0.18761306698764546,5.0176967866825795,2.0617584504083936e-09,-2.2973499758650553e-09
0,2,0,48,64,inf,equal,restricted,2.76487594487728,-3.77040141202076e-09,-1.2031338145906943e-08,0.3954802490754275,7.697105706342234e-10,9.603032330591546e-10,2.7158150296677557e-09,-4.865182986950926,2.814417718175579,-2.665124806033495e-09,-7.004922115030769,8.563200687792442e-10,-1.380168007928551e-10,-4.919996874379253,3.7248619330765984e-10,6.5602616219882246e-09,5.335410256198359e-10,5.9625093417552585e-09,-4.22204607093146e-11,1.9448151173127712e-10,-2.05125490847595e-10
0,3,0,48,64,inf,equal,restricted,3.0017492748701002,1.1958167442144221e-12,-3.0205545380097996,4.658911663589623e-10,-2.9392162367618016e-09,1.5842014820206911e-09,-1.3479903173213975e-09,1.681614220229475e-09,2.2702894788105454,6.515207775122306e-10,-1.1212390007694576e-06,-7.73430842885976e-10,3.559814748861452,-2.861739572985788,7.2151772586293995e-09,-1.5385743255156994,3.5628626549154316,-1.925975192212211e-10,3.975993758116409e-10,-3.910103655837149e-10,-3.1861635038969136
0,4,0,48,64,inf,equal,restricted,2.7728442686913852,-0.23804263202911013,-3.1127078708670686,-2.0443293362502328e-09,0.8883856409304525,1.1587877985615104e-09,4.572441822029903e-09,2.7643558188238293,3.572366967034658e-09,6.04254962035887,-1.2353767329106063e-08,1.792909060200475e-09,-3.4867112008323917e-09,2.533626455647641e-09,-9.007062728519543e-10,4.59281259221871,-2.644907852464586e-10,7.613715479482865e-09,-1.461000217675192e-08,2.3611457214757485,2.3769436323029615e-09
0,0,1,12,64,inf,equal,restricted,5.3223431093484095,3.01057354079856,0.05143487856289569,5.120154279206982e-11,1.9889619048395706,-2.48128678367604e-10,1.507080244098025e-08,-3.487618760968199e-11,-1.3243774984699774,1.9663426675743638,-1.8508552075949292,-6.7823989290760765e-09,-0.22858078273383597,2.4037608019972656,5.6391556189055404e-11,-5.757865214794946e-10,2.216763110904438,0.4337387447242581,-1.1995794684652773e-10,-2.7606490429491006,-1.7639617858267522
0,1,1,12,64,inf,equal,restricted,3.4019967475797164,2.5821821500317315,-2.8637377317299716e-09,-1.5531536288894074,-2.130921766484665,-1.4608547092047703e-09,0.8106166322437062,3.1955259810162344e-10,-0.5095461806038074,-1.9930394263382987e-10,4.719803522118656,-2.1038885370997482e-10,1.519691151299393,-1.7496091612510437e-10,7.343770480563223e-11,2.1179837494994582,-0.8209053923360473,-0.0505049475004951,2.8518251488885524,0.3328657213701727,-3.05708899336275e-11
0,2,1,12,64,inf,equal,restricted,2.322338088283805,1.4288706085410923,-3.361639008714754e-10,0.6288215334389708,-1.36534429628572,-1.0355504582381094,0.5972504555540983,2.433815187506612,1.653389194377131,-0.631447532453097,1.563688725377152,1.4929322571572498e-09,-9.672386204981397e-10,0.9095358116279054,3.6165925175504946e-10,-4.704369418793982e-12,-0.1916428147713762,2.3156095788120474,-2.355380710157528,-2.8896530830972824,-2.855432010432661e-10
0,3,1,12,64,inf,equal,restricted,4.299064974405281,-0.5820863417326544,0.6389430776969939,1.0047339481263484,-1.2419768223005345,4.556952096896735,-1.8333346832692685,8.666291917745172e-11,0.8783927760009177,4.670703695581638e-10,1.3026983869038523e-11,2.9499774741095517,1.9299254838348316e-09,1.1529956744851298e-09,-2.576742233406614e-09,0.4634774372582361,-2.7278471112455747,0.16314220972081644,-1.04238805251537,1.2806174988113423,-0.6361304537938738
0,4,1,12,64,inf,equal,restricted,3.2212309140999236,1.4805250286563618e-09,4.38727338271856e-10,2.5756343423329553,-1.4895155028625142,6.3925081012946445e-09,-1.9091682626603758e-10,3.4016234387389748,0.5991624575980494,8.614113547003221e-10,0.3116584836046788,5.789406259783443e-10,1.3212071050267473,-4.060377384274861e-10,-1.3801107167473665,0.21091999107993376,-4.036636044829283,2.0671419057178713,-2.6063898031713957,-1.7263904733430381e-09,1.864817410445462e-07
0,0,2,4,64,inf,equal,restricted,8.108617218062298,-3.53022404102598e-12,-3.371299697501901,1.254896854530664,5.7326698651562075e-11,1.8536349150363016e-10,2.4596185460649983e-10,-0.29446181113670905,7.44099906917123e-11,-1.8851271932285828e-11,3.599667428321296,-9.665333546068729e-12,9.983396084546864e-11,5.062557436576137,0.8844107377090055,4.3342615700447346e-11,2.971839072019568e-11,-2.6674500826922043,-2.865255947581333,-6.949781640444382e-11,1.2625651371148163e-09
0,1,2,4,64,inf,equal,restricted,9.298260913794087,-1.4035364406596496,-3.309963278235559,-4.63027379612148,-1.1159448792569542,-4.959380484901444e-11,-2.8826928493527796e-11,-2.544806071563122,5.150339594680874e-11,5.8753101955732835e-09,-8.097590466226693e-10,1.3570019326236355e-10,-3.3686984730551907e-10,3.052410752154387e-11,-3.9328848288419296e-11,2.0553538489607472,-2.5431197499585364e-10,1.669423935854329e-11,7.166500431200583e-11,-0.40149082275584513,4.538630849063624
0,2,2,4,64,inf,equal,restricted,10.122795612959571,-2.6880715002492383e-11,-1.5612588686021074e-12,-6.675002152385102,1.4140751409765028e-10,-4.384845974952276e-11,-1.2782485283591917e-10,-4.965331056836595e-12,-2.945478141796645e-09,1.6751978929548968e-10,-4.8823931174438195,3.8476463986077533e-10,-4.1128941125077,-4.630238198079731e-10,3.44498928953502e-11,0.8818636498676271,-6.209264639535369e-11,3.039666690568614,0.40818026877445207,-7.286735359609374e-11,2.2406732682806924e-10
0,3,2,4,64,inf,equal,restricted,12.706226013051458,-1.3581483461246335e-10,1.5095217859509062e-10,4.177727152305146e-10,2.6153252680917113e-11,4.916643090086886e-10,-3.0089135589526246e-10,13.141930417444065,4.326671980484951e-11,-3.201425927346791e-10,-8.078153241475879e-11,3.769550133642013e-10,-4.285598261899238e-11,4.9123124048142216e-11,-0.47562597497913767,2.2293447813258031e-10,1.0430501951664721e-09,3.720368041121674,9.678824903563257e-10,2.6620755555935585,-1.22216535229073e-09
0,4,2,4,64,inf,equal,restricted,6.797614558944733,3.672013500578099,-5.916309924707375e-11,2.219370219460098e-10,6.680907967479715,1.7267036972748295,6.823391943785222e-11,6.671521722563837e-11,-1.8642156159097962,-3.5642195524681983,2.5527089422436794e-11,1.7470804087539236,-1.9016471305115194e-10,3.52199916769634e-11,0.29628347544243416,-1.2920992904857487e-12,-2.384106410935211e-11,-0.4485757792931806,-5.6690462853795984e-11,7.825077352357157e-10,-4.029380464372704e-11
0,0,0,96,128,1.0,size,unrestricted,2.580252008057752,5.306648335134524e-09,5.262403130523745e-09,-2.0269667002843884e-10,1.821964276612738e-09,3.9312394994826945e-09,-2.2492365907215007e-09,1.4048836175591391e-09,19.999999840248073,-1.6928589358620628e-09,8.844732906203173e-10,-4.343927534130404e-09,2.602811439904828e-09,-8.372337032055413e-09,2.8837562919389976e-09,-3.1016340196248044e-09,3.940751276716967e-09,-4.341588546767552e-09,2.37153463301424e-08,-1.7856596620944694e-09,-4.448065523247593e-09
0,1,0,96,128,1.0,size,unrestricted,2.173308752756738,-9.541388641352645e-10,5.100793040272105e-11,1.6073345707870672e-10,-1.0942822047187698e-08,6.115903984009821e-10,1.9910675211831242e-09,-19.999999944397686,-1.154694351774939e-08,-6.339836571969215e-11,-3.214524123819987e-10,-6.955176212463293e-10,-2.169423342955055e-09,-9.50900987329628e-11,-3.2097686811676482e-09,-1.4548083925148245e-10,4.336843583336185e-10,4.9964965109475766e-09,1.595959100893534e-09,9.180259982868182e-11,-9.536162084090678e-11
0,2,0,96,128,1.0,size,unrestricted,2.622159745116717,-1.6007464148073192e-11,-3.3783974703224436e-11,1.3904432326993063e-11,-1.211928594517029e-11,1.565362582971026e-11,-4.05244012229058e-11,-5.775749101604377e-11,-2.5544991589773132e-11,-2.7557387915733393e-11,-19.999999996207272,-7.2063836999571e-11,2.1146547256482293e-10,-1.116497536607548e-10,6.233852395139003e-10,-2.4573356802711244e-11,8.448455957018356e-11,9.517229597542528e-11,1.4603271205349052e-11,-7.285139472457077e-11,2.9684844728398215e-12
0,3,0,96,128,1.0,size,unrestricted,2.297478521757963,5.524265356296428e-10,-3.446698016954262e-10,-1.4057311769871925e-10,-1.5664623606813619e-09,-6.412589190073973e-11,3.196697436481037e-11,5.56696613730909e-10,-3.5513752642415705e-12,1.8870555476968248e-10,-1.7967041687592675e-09,-3.463740755570874e-10,3.558967692601321e-10,-3.398957133921296e-11,19.99999998603602,-1.856836044445913e-10,1.2685675279966675e-10,-6.847787967872845e-12,-2.0568749201039558e-11,-2.1799885480213932e-10,-1.2543662150276318e-09
0,4,0,96,128,1.0,size,unrestricted,2.175092466703381,5.6937758219573017e-11,-3.0378863038745527e-10,1.0233787689060628e-10,2.530992340391536e-10,-4.168815886233846e-11,9.056124277285571e-12,1.965479665305965e-10,8.207933709361173e-11,6.93264158831362e-10,-7.280059211875196e-11,5.904175164376246e-11,-1.264506102094971e-09,2.8056480853738627e-09,2.5828194074194134e-11,19.999999988676645,-2.3864134447139277e-10,1.1524495043746767e-10,-1.659875276048058e-10,2.3107123023837824e-10,-3.270206699435864e-11
0,0,1,24,128,1.0,size,unrestricted,6.0023714213667505,7.054816600540376e-10,-4.682392083867997e-10,6.052354110328199e-11,3.768924529834623e-10,9.075928252277766e-11,-8.209814773543876e-11,-2.1648951031263866e-10,-9.850028488188261e-08,9.777320141274877e-10,-19.999999796886907,-8.220801340993572e-11,-2.9008786680213474e-08,-4.411146271235916e-11,-4.3356148464545565e-10,-4.743639762255713e-10,2.078401097539295e-09,-2.4176508269083905e-09,-9.320515972995953e-10,-3.104850361389531e-08,-1.0285933570926385e-08
0,1,1,24,128,1.0,size,unrestricted,4.365369716719582,1.1571308820759623e-10,-1.372408417034503e-10,-1.4646634128238736e-11,-2.8641877718922464e-10,-1.2678227216385718e-10,1.6484874993333293e-10,1.2540632498005334e-10,-2.1975018582559066e-11,-7.829477649428345e-11,2.156041830567145e-10,2.0359020522772455e-11,-2.569794367400724e-11,4.34457420180039e-11,-1.225856152894286e-11,3.2196069116880564e-11,-4.8638458534119266e-11,-19.9999999950955,-9.132860379880168e-11,3.475950592472203e-11,2.6724264955702173e-11
0,2,1,24,128,1.0,size,unrestricted,3.804297654373665,6.153454058160836e-10,4.712034742617697e-11,3.7106944561508323e-10,-19.99999999036104,-3.124070585941373e-10,1.9025761243659944e-10,1.0054449625788829e-11,6.685576838988585e-10,-7.552045071869156e-10,-4.127727890731676e-11,5.33329818184233e-10,-1.399791601504067e-10,1.7836250213575042e-10,-6.339474948419377e-11,-2.011704499134995e-11,-2.5712909788642873e-10,2.5450495220051942e-11,9.021817336274851e-11,-1.2637692404918965e-10,-4.279891546476786e-11
0,3,1,24,128,1.0,size,unrestricted,5.643108917889897,2.352286252714622e-12,-4.849235642161664e-11,8.550150780649564e-09,5.447058128833456e-11,2.612456989794535e-08,3.9649332447489055e-11,1.9579584622121182e-11,-9.753691795817514e-11,6.274891884304671e-12,2.165686859853439e-10,3.127685193065798e-07,2.8114831979541954e-10,-6.940047928302477e-11,2.822470487723752e-10,4.54244987248737e-12,2.980076022134131e-10,-6.587784457276847e-12,-19.99999961377345,1.4015255236514363e-12,-1.1390530910823622e-12
0,4,1,24,128,1.0,size,unrestricted,3.4530239922589314,-5.031680177718045e-11,-1.7512471909214684e-11,4.0214742243761964e-08,3.016124837258799e-11,4.788916319497783e-11,-5.031223659640704e-11,-1.8979653746836865e-11,3.444140145709647e-11,-2.343503206184659e-11,-4.995071640838986e-11,2.0074535389209764e-11,-8.91773909759012e-09,2.505129734177726e-11,-2.4679358330133544e-11,3.252120802119462e-11,-4.035575144119438e-08,-2.6983003823180744e-11,-19.99999989945022,8.37218665640617e-13,1.1005733812961188e-10
0,0,2,8,128,1.0,size,unrestricted,6.369582306954204,1.0985756674838856e-11,-3.348623579169321e-12,1.8717163763252794e-12,4.200637368276637e-11,-2.253458490229545e-11,1.2893529727195636e-11,-1.3195604348343688e-09,-2.43402119450517e-11,-19.99999998980626,3.5635846653256905e-11,2.827131147092745e-11,-2.5315119600964593e-11,1.8795195537781602e-10,5.6234135421696395e-12,2.4889623156156703e-12,2.4537507277372066e-12,-7.243549962665936e-09,7.381158558495435e-12,1.1462861241837041e-12,-3.957681704603426e-11
0,1,2,8,128,1.0,size,unrestricted,10.086972511007152,-1.0442449465673258e-09,-5.921307418270113e-10,-19.99999998191527,-2.661915590964284e-10,-1.1027423737862605e-09,3.894195786530193e-11,1.1279627659096788e-10,-2.555347456898136e-12,-3.0330011851716786e-11,3.13733330790453e-10,1.3666850845728888e-10,-2.7758602861122813e-10,1.2828952060484952e-10,-4.299494716171314e-11,-1.4871025490472453e-10,-3.2614798424562536e-11,-9.722833891025848e-11,-2.0472731128931464e-10,-1.7774827606622487e-10,1.9520359952072945e-10
0,2,2,8,128,1.0,size,unrestricted,10.735156414627438,-3.799376219589247e-11,1.4278286877506278e-10,-4.512155243307425e-10,2.3376084261376332e-11,5.498805717063057e-11,1.3652439993425818e-11,-3.3377739017420146e-10,-2.1452103317585634e-10,-6.4604737162685585e-12,-7.090849073735958e-10,3.50880978520209e-11,-2.417264869174107e-10,-6.712339295750324e-10,-1.3586554966931177e-10,5.792696350643378e-10,1.1704817721964155e-10,7.866629775983767e-11,19.99999998636787,-4.888568961520888e-10,3.2850470033023074e-11
0,3,2,8,128,1.0,size,unrestricted,6.395395895500942,3.30715492493046e-10,6.558977348935175e-09,4.1880129782079324e-10,1.2476606363634879e-10,9.259738352484937e-11,-3.322777937981518e-09,19.999999406866444,-7.933639706690375e-11,-4.180219049667193e-10,-2.224860908118822e-07,3.3067437171490944e-08,-2.8679231510458155e-10,7.437961124454204e-11,-2.4904166845225942e-11,6.472087795317386e-11,-1.2426184796164637e-11,2.3421843038780727e-07,1.5341582337121304e-10,5.3677821710281574e-08,-9.533860716001456e-09
0,4,2,8,128,1.0,size,unrestricted,10.289779923745307,1.7463943563515802e-10,7.611767074693445e-11,4.652447515185419e-11,8.273235064534895e-09,-1.3091944131279608e-10,7.401823014544775e-12,2.5210963821283004e-10,-3.0198503354002986e-10,-19.999999965956047,5.757128891388831e-10,1.28382235231187e-09,-4.09046057139325e-09,1.7650604700935057e-09,-1.0606702265227029e-10,-4.5581693658120116e-10,4.043273005917013e-10,-1.174697488640163e-10,1.0454100895992106e-10,4.6550296623843607e-10,-6.706946090344467e-10
0,0,0,96,128,1.0,size,restricted,2.580252021072731,3.6614989716782684e-10,2.3339365649113327e-10,9.918574512776836e-12,4.6689405843483555e-11,1.4146600283852727e-10,-9.162664190604165e-11,5.976031957058781e-12,19.999999979746267,-7.94648423596886e-11,2.3851176795967835e-11,-2.957195353627894e-10,8.275005689358977e-11,-2.6026952920732703e-10,1.1461339154767391e-10,-1.0501784658327325e-10,1.2925010761923191e-10,-8.628465469197102e-10,7.8110667075158e-09,-8.797283144835064e-11,-4.080630451260753e-10
0,1,0,96,128,1.0,size,restricted,2.173308754485334,-1.2869950400100172e-10,8.582562791084365e-12,2.5008335018825743e-11,-1.5446895747712716e-09,8.59389828988562e-11,2.448025856828222e-10,-19.99999979372151,-2.0113972744681666e-07,-1.0986912592043709e-11,-4.77555428720388e-11,-1.0008328146112211e-10,-2.9349854241837427e-10,-1.3778179050992546e-11,-4.0622518519107614e-10,-2.5349256430918272e-11,6.346915474028659e-11,6.113214822720778e-10,2.0748730687078382e-10,1.2940877589535579e-11,-1.7156645636475212e-11
0,2,0,96,128,1.0,size,restricted,2.622159743264204,-1.7571480131544683e-11,-3.967827159600437e-11,4.5827705750383987e-11,-1.9356331903595906e-11,5.912757533410857e-12,-5.822874719917246e-11,-1.8162977598883208e-10,-5.327229141821767e-11,-5.607568528475887e-11,-19.999999950078614,-9.8682936027623e-11,1.2290639762691876e-10,-8.088938454313836e-11,3.518873185975571e-08,-2.438456646476594e-11,6.183522574742049e-11,-4.780655020260737e-12,6.215099216789971e-12,-6.346494261716788e-11,-1.828157776792337e-11
0,3,0,96,128,1.0,size,restricted,2.297478521791638,1.633957936711647e-10,-9.21847171489405e-11,-1.3388424289154993e-11,-4.458295903073179e-10,-1.550873917848083e-11,-1.1969943498640015e-11,8.21616556438945e-11,-4.2297233991770335e-12,3.1210923135342475e-11,-1.2609280984212839e-08,-9.701779561604461e-11,5.232025250260118e-11,3.3391937018174126e-14,19.999999978233646,-4.7467015590058596e-11,2.883938256764467e-11,-1.894868867924406e-11,-5.950860749425383e-12,-4.977532155123213e-11,-7.923197233832221e-10
0,4,0,96,128,1.0,size,restricted,2.1750924666732057,1.1998595566200223e-11,-6.698547289256635e-11,2.1672122883178635e-11,5.182891760888113e-11,-8.739463077480451e-12,4.513196560923647e-13,3.8775838203311465e-11,1.5786600483882534e-11,1.3902930459103187e-10,-1.5271002855622542e-11,1.1804514296164548e-11,-2.387346617158017e-10,1.906076178432563e-07,6.124444719754062e-12,19.999999805183823,-5.044436738520424e-11,2.232762105135318e-11,-3.4644691781474e-11,4.6792773160244406e-11,-7.0623143716270266e-12
0,0,1,24,128,1.0,size,restricted,5.8108773526115245,6.316902591737856e-11,-5.259814856246573e-11,5.40876358882083e-12,6.084471002973876e-11,1.0854152987820344e-11,-1.5060837061330508e-11,-1.4418389547251228e-11,-1.743021783704649e-09,8.969808317191845e-11,-17.34482135198931,-9.205298597135688e-12,-2.655178642469597,-3.5645600642699015e-12,-4.929474991339708e-11,-5.752839574602624e-11,2.6729637050679237e-10,-1.5302558068305524e-10,-8.516661951030578e-11,-6.235365452039764e-10,-3.473812477910296e-10
0,1,1,24,128,1.0,size,restricted,4.089443669241102,1.8182062238792983e-10,-2.2789754585710832e-10,-3.023443446664871e-11,-7.03794930853254,-2.417144825446863e-10,5.622554687741459e-10,7.287968175505637e-10,-1.7597639092065063e-11,-1.0987517912311946e-10,5.585325200211888e-10,3.7323266520919865e-11,-3.1930088815288876e-11,6.74202117525027e-11,-1.7678078585742653e-11,5.4400865201157707e-11,-7.3809722409218e-11,-12.962050685981048,-1.6003335631915183e-10,7.839786445565909e-11,5.429567808831598e-11
0,2,1,24,128,1.0,size,restricted,3.711276088590853,1.520734344554165e-09,3.093657490292554e-11,1.661423519827482e-10,-17.112052089078265,-1.4468678461479085e-10,1.0510949709512e-10,1.0290076982578363e-11,2.887947905637455,-3.667070826000574e-10,-1.9702163689925298e-11,3.1801025399294474e-10,-7.352832961491778e-11,8.31669515461081e-11,-3.246642682898979e-11,-1.1088161000260246e-11,-1.1315563667747897e-10,1.8970531112213822e-11,5.33299013339745e-11,-5.93445739672836e-11,-2.5064566803823263e-11
0,3,1,24,128,1.0,size,restricted,5.490376820029439,-1.2308636173988015e-10,2.116958173719404e-11,2.381193547693453e-10,-1.622187932856062e-11,8.585959645927992e-10,-1.5670080444830996e-11,-5.674413902717452e-12,4.1316865067227694e-11,1.6833647349562075e-13,-5.0225563770176735e-11,3.9004214143788256,-5.784196066308055e-11,2.0348928692528926e-11,-6.541383969598013e-11,-3.8477156230145415e-12,-7.666353790259625e-11,8.685862681589036e-12,-16.099578582454907,1.1342224902602108e-12,-5.78742136208725e-14
0,4,1,24,128,1.0,size,restricted,3.421797934762052,-4.8436796399962876e-11,-9.02113624312312e-12,1.673408105888977,1.9289095568836077e-11,6.076060521848527e-11,-4.609431984536185e-11,-9.269011895192354e-12,2.438718655767411e-11,-1.1989405377065768e-11,-4.36848529370947e-11,9.54140377052877e-11,-1.2245794162386104e-09,1.3555754189823917e-11,-2.0748875155926501e-10,1.9214976975295215e-11,-2.1139054162027953,-1.40575679889947e-11,-16.21268647395618,-1.2561509702655832e-10,2.426177860221443e-10
0,0,2,8,128,1.0,size,restricted,5.75873542922817,3.3635863685814576e-11,-2.421842147877714e-12,-8.585686959208841e-12,1.571053292814918,-5.916878283101248e-11,3.7405319040636155e-11,-3.1300428125353683,-6.564903411124835e-11,-7.786106084058943,2.444952875896203e-10,2.444607435991149e-10,-8.766262362570032e-11,3.683885560331014,1.1318832346636571e-11,5.422776751541835e-12,1.4159155572905733e-11,-3.828912247729756,2.787337076701304e-11,1.733304865509352e-11,-2.4874095979768796e-10
0,1,2,8,128,1.0,size,restricted,8.96687240180131,-1.6184695666978914,-5.663534747082038,-11.983031243206892,-3.296364892827872e-11,-0.7349644406352016,1.7042917474223954e-11,6.494328274690081e-11,3.7453682595117996e-11,3.632250403770771e-12,1.2780356378527167e-10,6.347750147353938e-11,-5.816519943049184e-11,3.914904240406998e-11,-2.1470718975355533e-11,-5.2549606046027e-11,-8.314874981892472e-12,2.124972581672171e-12,-6.87378445600322e-11,-2.22979099232731e-11,9.912399838626217e-11
0,2,2,8,128,1.0,size,restricted,9.068005296951593,-2.4597909886357753e-11,1.185163816075342e-10,-3.4218978414119214e-09,2.4544304912495888e-11,5.2404795032550226e-11,1.000503107773375e-11,-2.045616309925851,-4.5892361913474364e-11,-9.030212667924325e-12,-3.4014177475177942,5.579670768254e-11,-7.140281468732929e-11,-2.064547164395489,-8.11541439947064e-11,1.8348192104024443,9.872378277692552e-11,1.1075398029036287e-10,10.653599561527937,-2.7294290015316064e-10,9.607377111150635e-11
0,3,2,8,128,1.0,size,restricted,6.359483470675013,1.0704848290280312e-10,2.5664696325600643e-10,1.1621964937734415e-10,7.710712118465896e-11,6.396671258713863e-11,-1.9522209105711674e-10,17.196256588098635,-4.732324668748079e-11,-1.1501907025777414e-10,-3.055777769990931e-09,5.037197384202661e-10,-1.0223771476018327e-10,3.91816216804273e-11,-9.28087291551374e-12,3.0711964169226496e-11,-4.216240623743634e-12,2.8037434047787566,8.750778872615231e-11,6.837319944931656e-10,-2.6972250344202777e-10
0,4,2,8,128,1.0,size,restricted,9.302343284531469,6.909343925301209e-11,4.072907096238407e-11,-5.644365561926912e-12,8.145563762978549,-1.3360711224734545e-11,8.751829330875032e-12,2.5174065144719043e-10,-7.445177825698739e-11,-9.619862915531165,1.0003412814005753e-10,3.891430723674689e-09,-0.7373859397636233,1.4971873734476373,-5.4019893243236673e-11,-2.4445845042020204e-10,3.0975904077142925e-10,1.3802820061129012e-11,4.3486237482493885e-11,6.644141750457742e-10,-1.2129961778601857e-10
0,0,0,96,128,inf,equal,unrestricted,2.580252008057752,5.306648335134524e-09,5.262403130523745e-09,-2.0269667002843884e-10,1.821964276612738e-09,3.9312394994826945e-09,-2.2492365907215007e-09,1.4048836175591391e-09,19.999999840248073,-1.6928589358620628e-09,8.844732906203173e-10,-4.343927534130404e-09,2.602811439904828e-09,-8.372337032055413e-09,2.8837562919389976e-09,-3.1016340196248044e-09,3.940751276716967e-09,-4.341588546767552e-09,2.37153463301424e-08,-1.7856596620944694e-09,-4.448065523247593e-09
0,1,0,96,128,inf,equal,unrestricted,2.173308752756738,-9.541388641352645e-10,5.100793040272105e-11,1.6073345707870672e-10,-1.0942822047187698e-08,6.115903984009821e-10,1.9910675211831242e-09,-19.999999944397686,-1.154694351774939e-08,-6.339836571969215e-11,-3.214524123819987e-10,-6.955176212463293e-10,-2.169423342955055e-09,-9.50900987329628e-11,-3.2097686811676482e-09,-1.4548083925148245e-10,4.336843583336185e-10,4.9964965109475766e-09,1.595959100893534e-09,9.180259982868182e-11,-9.536162084090678e-11
0,2,0,96,128,inf,equal,unrestricted,2.622159745116717,-1.6007464148073192e-11,-3.3783974703224436e-11,1.3904432326993063e-11,-1.211928594517029e-11,1.565362582971026e-11,-4.05244012229058e-11,-5.775749101604377e-11,-2.5544991589773132e-11,-2.7557387915733393e-11,-19.999999996207272,-7.2063836999571e-11,2.1146547256482293e-10,-1.116497536607548e-10,6.233852395139003e-10,-2.4573356802711244e-11,8.448455957018356e-11,9.517229597542528e-11,1.4603271205349052e-11,-7.285139472457077e-11,2.9684844728398215e-12
0,3,0,96,128,inf,equal,unrestricted,2.297478521757963,5.524265356296428e-10,-3.446698016954262e-10,-1.4057311769871925e-10,-1.5664623606813619e-09,-6.412589190073973e-11,3.196697436481037e-11,5.56696613730909e-10,-3.5513752642415705e-12,1.8870555476968248e-10,-1.7967041687592675e-09,-3.463740755570874e-10,3.558967692601321e-10,-3.398957133921296e-11,19.99999998603602,-1.856836044445913e-10,1.2685675279966675e-10,-6.847787967872845e-12,-2.0568749201039558e-11,-2.1799885480213932e-10,-1.2543662150276318e-09
0,4,0,96,128,inf,equal,unrestricted,2.175092466703381,5.6937758219573017e-11,-3.0378863038745527e-10,1.0233787689060628e-10,2.530992340391536e-10,-4.168815886233846e-11,9.056124277285571e-12,1.965479665305965e-10,8.207933709361173e-11,6.93264158831362e-10,-7.280059211875196e-11,5.904175164376246e-11,-1.264506102094971e-09,2.8056480853738627e-09,2.5828194074194134e-11,19.999999988676645,-2.3864134447139277e-10,1.1524495043746767e-10,-1.659875276048058e-10,2.3107123023837824e-10,-3.270206699435864e-11
0,0,1,24,128,inf,equal,unrestricted,6.0023714213667505,7.054816600540376e-10,-4.682392083867997e-10,6.052354110328199e-11,3.768924529834623e-10,9.075928252277766e-11,-8.209814773543876e-11,-2.1648951031263866e-10,-9.850028488188261e-08,9.777320141274877e-10,-19.999999796886907,-8.220801340993572e-11,-2.9008786680213474e-08,-4.411146271235916e-11,-4.3356148464545565e-10,-4.743639762255713e-10,2.078401097539295e-09,-2.4176508269083905e-09,-9.320515972995953e-10,-3.104850361389531e-08,-1.0285933570926385e-08
0,1,1,24,128,inf,equal,unrestricted,4.365369716719582,1.1571308820759623e-10,-1.372408417034503e-10,-1.4646634128238736e-11,-2.8641877718922464e-10,-1.2678227216385718e-10,1.6484874993333293e-10,1.2540632498005334e-10,-2.1975018582559066e-11,-7.829477649428345e-11,2.156041830567145e-10,2.0359020522772455e-11,-2.569794367400724e-11,4.34457420180039e-11,-1.225856152894286e-11,3.2196069116880564e-11,-4.8638458534119266e-11,-19.9999999950955,-9.132860379880168e-11,3.475950592472203e-11,2.6724264955702173e-11
0,2,1,24,128,inf,equal,unrestricted,3.804297654373665,6.153454058160836e-10,4.712034742617697e-11,3.7106944561508323e-10,-19.99999999036104,-3.124070585941373e-10,1.9025761243659944e-10,1.0054449625788829e-11,6.685576838988585e-10,-7.552045071869156e-10,-4.127727890731676e-11,5.33329818184233e-10,-1.399791601504067e-10,1.7836250213575042e-10,-6.339474948419377e-11,-2.011704499134995e-11,-2.5712909788642873e-10,2.5450495220051942e-11,9.021817336274851e-11,-1.2637692404918965e-10,-4.279891546476786e-11
0,3,1,24,128,inf,equal,unrestricted,5.643108917889897,2.352286252714622e-12,-4.849235642161664e-11,8.550150780649564e-09,5.447058128833456e-11,2.612456989794535e-08,3.9649332447489055e-11,1.9579584622121182e-11,-9.753691795817514e-11,6.274891884304671e-12,2.165686859853439e-10,3.127685193065798e-07,2.8114831979541954e-10,-6.940047928302477e-11,2.822470487723752e-10,4.54244987248737e-12,2.980076022134131e-10,-6.587784457276847e-12,-19.99999961377345,1.4015255236514363e-12,-1.1390530910823622e-12
0,4,1,24,128,inf,equal,unrestricted,3.4530239922589314,-5.031680177718045e-11,-1.7512471909214684e-11,4.0214742243761964e-08,3.016124837258799e-11,4.788916319497783e-11,-5.031223659640704e-11,-1.8979653746836865e-11,3.444140145709647e-11,-2.343503206184659e-11,-4.995071640838986e-11,2.0074535389209764e-11,-8.91773909759012e-09,2.505129734177726e-11,-2.4679358330133544e-11,3.252120802119462e-11,-4.035575144119438e-08,-2.6983003823180744e-11,-19.99999989945022,8.37218665640617e-13,1.1005733812961188e-10
0,0,2,8,128,inf,equal,unrestricted,6.369582306954204,1.0985756674838856e-11,-3.348623579169321e-12,1.8717163763252794e-12,4.200637368276637e-11,-2.253458490229545e-11,1.2893529727195636e-11,-1.3195604348343688e-09,-2.43402119450517e-11,-19.99999998980626,3.5635846653256905e-11,2.827131147092745e-11,-2.5315119600964593e-11,1.8795195537781602e-10,5.6234135421696395e-12,2.4889623156156703e-12,2.4537507277372066e-12,-7.243549962665936e-09,7.381158558495435e-12,1.1462861241837041e-12,-3.957681704603426e-11
0,1,2,8,128,inf,equal,unrestricted,10.086972511007152,-1.0442449465673258e-09,-5.921307418270113e-10,-19.99999998191527,-2.661915590964284e-10,-1.1027423737862605e-09,3.894195786530193e-11,1.1279627659096788e-10,-2.555347456898136e-12,-3.0330011851716786e-11,3.13733330790453e-10,1.3666850845728888e-10,-2.7758602861122813e-10,1.2828952060484952e-10,-4.299494716171314e-11,-1.4871025490472453e-10,-3.2614798424562536e-11,-9.722833891025848e-11,-2.0472731128931464e-10,-1.7774827606622487e-10,1.9520359952072945e-10
0,2,2,8,128,inf,equal,unrestricted,10.735156414627438,-3.799376219589247e-11,1.4278286877506278e-10,-4.512155243307425e-10,2.3376084261376332e-11,5.498805717063057e-11,1.3652439993425818e-11,-3.3377739017420146e-10,-2.1452103317585634e-10,-6.4604737162685585e-12,-7.090849073735958e-10,3.50880978520209e-11,-2.417264869174107e-10,-6.712339295750324e-10,-1.3586554966931177e-10,5.792696350643378e-10,1.1704817721964155e-10,7.866629775983767e-11,19.99999998636787,-4.888568961520888e-10,3.2850470033023074e-11
0,3,2,8,128,inf,equal,unrestricted,6.395395895500942,3.30715492493046e-10,6.558977348935175e-09,4.1880129782079324e-10,1.2476606363634879e-10,9.259738352484937e-11,-3.322777937981518e-09,19.999999406866444,-7.933639706690375e-11,-4.180219049667193e-10,-2.224860908118822e-07,3.3067437171490944e-08,-2.8679231510458155e-10,7.437961124454204e-11,-2.4904166845225942e-11,6.472087795317386e-11,-1.2426184796164637e-11,2.3421843038780727e-07,1.5341582337121304e-10,5.3677821710281574e-08,-9.533860716001456e-09
0,4,2,8,128,inf,equal,unrestricted,10.289779923745307,1.7463943563515802e-10,7.611767074693445e-11,4.652447515185419e-11,8.273235064534895e-09,-1.3091944131279608e-10,7.401823014544775e-12,2.5210963821283004e-10,-3.0198503354002986e-10,-19.999999965956047,5.757128891388831e-10,1.28382235231187e-09,-4.09046057139325e-09,1.7650604700935057e-09,-1.0606702265227029e-10,-4.5581693658120116e-10,4.043273005917013e-10,-1.174697488640163e-10,1.0454100895992106e-10,4.6550296623843607e-10,-6.706946090344467e-10
0,0,0,96,128,inf,equal,restricted,1.962534272136297,0.9041871367420222,2.3123625855657527e-10,-8.150738261906101e-11,3.1852680179333605e-10,1.2345867600093183,-1.7620195817884415e-09,2.860871563416057,10.816966490853227,-4.9817416910064016e-11,-6.089630718002535e-10,-4.608479087373246e-12,-2.6399596494914197e-10,-2.3330201120002627,1.8582319598892118e-10,-0.6521828825946633,3.651923573882033e-10,1.8301607364573824e-10,1.1129909462645702,1.2592159561605603e-10,-0.08519409684675532
0,1,0,96,128,inf,equal,restricted,1.9493240218412484,-1.3318130568867876e-09,-4.176485864260262e-11,2.088631244705712e-11,-5.756996409357597,4.761367765092912e-10,1.2093425951201958e-08,-0.5689309028937583,-2.613304037660495,-7.583011557246453e-11,-1.7855541860715332e-10,-4.3497198801663376e-10,-1.691863786963214,-9.693455094032487e-11,-4.379937834549724,-1.5268571770032318e-10,3.5011153748446603e-10,4.988967005107769,8.109826464909212e-10,1.1428947688547929e-10,-7.226067117059682e-11
0,2,0,96,128,inf,equal,restricted,1.543541238694589,-3.910080487420378e-09,-3.0156314899811547,-2.4950894539235845e-10,7.249873950852808e-11,4.917698187583045e-10,-2.410045981803093e-10,4.5580394708052697e-10,5.8682268018192385e-09,-0.5897428559000482,-6.003213010841066,-6.461211128146972e-10,3.0894480347203093,-6.287320033209092e-09,1.957239131151739e-09,-0.04069856525728515,3.3457603953715833,3.9155056174498255,-2.861302332916276e-10,-4.4497455444779797e-11,5.414334688473045e-10
0,3,0,96,128,inf,equal,restricted,1.4900029024903905,2.2417712918146958e-10,-9.90012894159185e-09,-6.212067499993412e-10,-5.708953155266993,5.115115154162422e-10,-6.09742024084073e-11,3.635843813658627,1.3747031627862314,1.6009582594602618e-10,-5.336609635784873,-1.8581585944231906e-09,3.0097145763504217e-09,-2.504263666507929e-10,2.0725691705983045e-09,-2.238491469098731e-09,3.9438901972157074,5.858602073556194e-10,-2.0911263010087648e-10,-5.148130724968062e-10,-3.842771492397892e-09
0,4,0,96,128,inf,equal,restricted,1.5660505878742554,-2.0341291626129888e-12,-4.2981730562432445e-09,3.0708752151694e-11,2.81456613533303e-10,-3.0544241756916167e-11,9.192269311321956e-11,1.0174571300474868,1.4864178593413346,3.584169482006473,-1.889426727174469e-11,6.418417031499526e-11,-4.445444557822202,2.8583081340185394,-1.1943118809402338e-10,3.4824528496194085,-2.3887159592923727e-10,8.422114481308834e-10,-1.0698507004949738,2.055899275891049,6.780789556775385e-11
0,0,1,24,128,inf,equal,restricted,1.9295303565727984,1.8808776864290568,-0.12474616742672658,-0.49549292106103543,2.2228583720262898,0.3064058754740025,0.5828969675315416,-0.16100740755026702,-0.06620803364482425,1.5249941828711127,-1.5753833406325048,-0.9809479097768063,-0.6678367878053787,0.35132970743398956,-0.22556992684540328,-0.698561636093728,1.6187144084423113,0.3304941719595268,-0.35982819338218897,-1.0884279124931893,-0.42862670718018997
0,1,1,24,128,inf,equal,restricted,1.8341137311069138,1.088176033248329,-0.1461522782857086,-0.6060077514748976,-1.6539093200848216,-1.207718019419271,2.767878926752458,3.1275594107872506,0.12175892867039716,-0.3226097004153806,2.713516383944864,0.7563238278153726,1.4911818972484492,-0.6192511079959784,0.5784272604428469,0.532626339556205,-0.13660281621490106,-0.5924336561971023,1.381833817056608e-09,0.6140995802601475,0.9237667548712185
0,2,1,24,128,inf,equal,restricted,1.8336187288938666,1.8490151006055655,0.9889284570755531,0.9132365855994962,-1.2538413914583657,-1.3187630120287395,2.0633292253625095,1.5170646254467948,2.7380155982638397,-0.9282986232378898,0.5871035969629192,1.224367384749559,1.7476042363206777e-10,2.656855388420993e-10,1.9859889336985853e-10,-0.24293630461467963,-4.716021874865636e-11,2.3895265074512078,1.6673854595153497,9.6583043378882e-10,0.31818812185406053
0,3,1,24,128,inf,equal,restricted,2.0409984517690014,-1.9286831655703047,0.52052704737185,0.6601400776039608,-0.32292847358889193,2.207554628370819,-0.5990204488716,0.8498727614090283,2.341094305423259,0.09890347900891891,0.10197939890262914,2.1434353407227813,-0.1561436582020642,0.06463874682689898,0.21490499310590053,0.6253756408749502,-0.4387721076262354,1.221286727836747,-1.282028210479771,0.5892275278578044,-0.04994026311221866
0,4,1,24,128,inf,equal,restricted,1.3016645215317577,-1.15670051892471,0.44041843908585104,0.5944589523865746,1.2038160150668298,1.7266231594428445,-0.6753693352257661,0.969718926625173,1.8872050301249648,0.045248526952491326,-0.2776542467412994,0.5972101795491713,-0.6973400288738554,-0.5548257317058103,-1.072527106416233,0.7715517489650944,-0.9882869058670796,0.8429075737844212,-0.7593879192768734,-0.5556572956754486,1.725404528710029
0,0,2,8,128,inf,equal,restricted,3.8264392049596325,0.9444271010356917,-4.3703594981816e-11,-0.5246020959817808,2.932314730649024,-4.28356494064648e-11,0.812980780235865,-1.9196964516077486,-2.959684588708674e-11,-2.937686428070099,1.0522865623637219,1.6031938067361222,5.311779687036795e-11,3.193412666063394,0.17759894450147853,-3.2086671771997034e-10,0.9326917219816475,-0.922880280527363,1.3165882502748534,0.7296401778697412,-8.750565350093984e-11
0,1,2,8,128,inf,equal,restricted,5.627913311209489,-3.0181291818889067,-2.4077564335121098,-4.547123871787901,-1.0595324130123026e-10,-2.1857571910701377,1.224195306463242,1.7310048626059205,0.8691136732754847,1.0885432289737262e-10,2.0922380194393617,0.370405205002679,0.05422056761201834,3.538499480775207e-11,-4.319631585680252e-11,5.5403516283730683e-11,1.1072889001347705e-10,1.5005193362251634e-10,3.320838850645889e-11,-8.477473521487842e-11,1.500055684042205
0,2,2,8,128,inf,equal,restricted,6.211718954745053,-1.7271356556804217e-10,0.14396809399688643,-1.8174083023689038,6.806376187043894e-11,0.7431757692515344,3.258103114954647e-11,-1.4529188039187309,5.3998481868780905e-11,-6.043567369466058e-11,-2.674839196088057,2.704013872837795e-09,-1.0592825685501976e-10,-2.530332509512621,-1.0093934233768465,2.0415672764909223,1.038047336156346,0.3943017209403278,4.053260988716266,-0.2604327007132971,1.8403538738678502
0,3,2,8,128,inf,equal,restricted,5.963390738907409,2.408033987863829e-10,2.095293238568142,1.9065294267145343e-10,1.0761579030335506e-10,7.550961340154915e-11,-5.537891315020544e-10,5.901359060772637,-2.0827471835133623e-11,-2.9533396110613405e-10,-1.5490427589707838,1.5571820246826622,-9.22284880439053e-11,2.438121032355656e-11,7.868233231532184e-13,2.940808369813927e-11,7.500937313838971e-14,5.203637929677029,8.900662681845395e-10,3.6934849837982844,-2.5306249828971694e-10
0,4,2,8,128,inf,equal,restricted,6.657674770742011,0.03482950948227479,0.08652780259125964,-2.423732135962604e-10,4.574564204403978,7.9612364140326e-11,2.308868718037514e-10,1.5336454502911396,-1.9407207884944157e-10,-4.285909679437189,5.199702178970385e-10,1.4609608276796127,-0.43315646453761825,2.2230057681759265,1.2413547252298744e-11,-0.47831917168295607,1.8395279304675358,1.9127382411089656e-08,1.3224302060932238,1.7271229603018659,-9.686747864391174e-11
0,0,0,192,256,1.0,size,unrestricted,1.7055419129969656,3.8447346042071153e-10,19.999999905315388,1.6332100315916237e-10,1.0578341300519292e-09,3.688409912972183e-10,6.732629906730269e-11,1.8212854158156245e-09,1.0964214581558296e-08,-1.9377235594804154e-10,-1.244876631944465e-09,-3.3315024332093137e-09,1.1564776053620308e-09,-7.800954888201268e-09,1.535646384643466e-09,-4.2060656173464834e-10,1.0995138006451593e-09,-6.587138806023549e-10,3.745530856779676e-09,-7.65276669554119e-10,-1.845318209123851e-09
0,1,0,192,256,1.0,size,unrestricted,1.5593284624621881,-2.5826801648908266e-10,-1.1658951469990609e-11,5.302999831143089e-12,-1.7112487920794264e-10,1.777798600778132e-11,-1.199060656942501e-10,-19.999999967728588,-7.792015533601871e-11,6.160815770912923e-11,-1.4769601698265716e-11,-2.7631535960419773e-11,-6.775990246978018e-11,3.425119598981375e-11,-1.2643046560365858e-10,-3.528201104844255e-11,-6.570632266950915e-12,1.8662003271005003e-11,2.882931189772739e-08,5.3116016325874105e-12,2.9514953329652405e-11
0,2,0,192,256,1.0,size,unrestricted,1.0143874635116152,-3.772324724987239e-10,3.1996260240366165e-10,1.2188092805817244e-09,-1.2864866707309049e-09,4.2423239284624395e-10,2.3913707677619744e-10,-19.999999244868196,-1.942429391884497e-09,9.73914534050745e-11,-7.246947216250988e-07,-1.713642391521644e-09,3.2729153722779594e-10,-5.354286925144086e-10,1.5117868762207683e-09,1.4582649988936902e-09,2.5461535519178987e-10,1.94751233165878e-09,9.654552480524197e-11,-2.108289602043754e-10,-1.5837622503565792e-09
0,3,0,192,256,1.0,size,unrestricted,1.9095378911978187,1.7376441834041954e-09,-1.3943588460955923e-09,-9.414564392039516e-10,-1.636214495415613e-09,3.441615010181913e-10,8.397918165811211e-10,-1.5137358839381973e-10,1.1960228272277426e-09,1.6711372581415711e-09,-19.99999991855834,-4.823375677992972e-10,7.193231668003403e-09,2.8648607664965963e-09,7.335131053732099e-09,-2.4324193905811305e-09,1.806160803389524e-10,-5.573569631519125e-10,3.9823108159994756e-10,-7.431304003439533e-10,-9.254595330834523e-10
0,4,0,192,256,1.0,size,unrestricted,1.440243743227257,-19.99999999097698,-3.9332283960557617e-10,9.009561127246707e-11,-1.73122631321015e-10,-2.0425709349754855e-12,-1.0744308461654654e-10,7.18565069362327e-10,3.223034573518952e-10,1.6465125805855013e-10,-8.20589722634673e-11,1.2410123739201914e-10,-3.337530252896386e-10,1.1350484064042623e-10,-4.627606172956626e-11,1.0229875761838214e-10,-5.278716056873235e-10,1.380803831105633e-10,-2.5992811106885255e-10,6.440657482021582e-10,1.0633394703649897e-11
0,0,1,49,256,1.0,size,unrestricted,2.9532690927745273,4.821882239726861e-09,2.978671444577315e-09,3.3959951269864332e-09,1.2383589555596227e-09,2.395107764969588e-09,3.0450036572455877e-09,-1.295204326087474e-08,-4.4487983232869215e-08,1.6019713796932535e-08,-19.9999997450914,-6.096731334008778e-09,-2.489237347220693e-09,1.6412075959476664e-09,-1.2552736621772089e-08,-5.171405094781038e-10,3.3024176595984215e-08,-1.4389668930537497e-09,-2.9452349359077824e-10,-1.2613847491818101e-09,5.739394620465564e-10
0,1,1,49,256,1.0,size,unrestricted,2.0100545575896342,3.230953899430662e-11,-1.2329625228646334e-11,2.7108641263469502e-11,-2.8618215832762696e-11,-2.0844349381302062e-08,1.6620120390285722e-11,1.5760172814151065e-11,-19.999999975347187,-2.8611100592194673e-11,-2.198511117108107e-14,1.1764445778264392e-11,1.310937337751642e-11,-8.920629964773494e-12,1.7497902607625244e-09,1.4220084534415845e-11,4.31841148349071e-12,1.167514670499772e-12,-1.4127112768307503e-11,1.9792866878136183e-11,1.6421429310594682e-11
0,2,1,49,256,1.0,size,unrestricted,2.970549719485096,6.816672162534631e-10,8.588961229170252e-10,2.0881932544193677e-09,-3.3262582259582864e-10,-7.243940348924633e-10,1.1385193798412308e-09,1.0303138907523387e-10,3.7823062359193293e-10,-19.99999998165679,-6.419751173422054e-11,3.877658845535461e-10,-4.957137273094957e-10,7.295116767825605e-11,-1.8238290475681436e-10,2.323633435889297e-11,-2.538115300653936e-10,9.552447203538705e-11,3.9202337664869576e-10,-2.9706999675659497e-09,1.0322030568921853e-10
0,3,1,49,256,1.0,size,unrestricted,3.9835669438310335,-2.321365538067313e-10,-1.1438858401369246e-09,8.403274231357549e-10,-1.0817843120924436e-10,3.7249638183021055e-09,-1.423152277234681e-10,2.2519615972689576e-10,2.4985120575823748e-09,2.7593255245084954e-10,1.0861047048539372e-09,1.2081612402609534e-09,-4.39150595252355e-10,1.7270590565257835e-10,-1.8143358546259481e-09,-4.0825672913794567e-10,-2.08581798467871e-09,-1.1079797620331978e-09,-19.999999971013256,-6.761814133776928e-10,-3.0065693630209454e-10
0,4,1,49,256,1.0,size,unrestricted,3.4654806658920605,5.681152741383232e-10,-9.296295397065725e-11,-1.4149786802303704e-10,-7.170121572451364e-11,7.367862918104684e-11,1.4760717771537897e-10,5.493032190621953e-10,-5.029856956490376e-10,-3.0967728994091504e-10,8.956473800272338e-11,2.286306085979271e-08,-1.1306076490648632e-09,-6.000240899326491e-10,-1.9138003076591935e-08,-4.62954930678923e-09,-19.9999999327001,2.7080913639398415e-10,-4.281478454634354e-10,8.429286018402248e-12,2.6475038333046793e-09
0,0,2,15,256,1.0,size,unrestricted,3.337591917836169,-1.9312079514065784e-07,5.045612302554548e-10,8.33042907916032e-10,9.878800874647122e-10,-3.063080745580362e-07,1.959339237475809e-09,-1.026897334842765e-08,-9.813877409891572e-10,-5.645433657538478e-10,1.3259796662937221e-09,-1.1846254426768305e-09,-1.6293938076875734e-11,-1.6623351160220815e-11,-1.1953969802839112e-09,3.333209842781172e-10,-4.5035876991678194e-10,-19.999998956630503,4.0965824048136863e-10,-8.845376347121064e-10,-4.4633437318066036e-07
0,1,2,15,256,1.0,size,unrestricted,6.887041517312651,-2.5086641304266328e-09,-2.77072027419442e-11,-19.99999999424912,-7.277581288200339e-12,-2.829019138050397e-12,1.1280954685067144e-12,7.001633102219912e-13,-8.232699719215147e-13,-1.1516886387485323e-12,7.71677504424375e-11,-8.479152415425018e-12,-1.1189931363736266e-12,1.1218207191798184e-12,3.4244205557470243e-13,5.4282575524263995e-11,8.548844735580569e-13,-1.0729815739175797e-12,1.1694043871256803e-12,-1.1228477230700995e-12,1.2866089077788207e-12
0,2,2,15,256,1.0,size,unrestricted,5.722832484086235,-6.754983356492652e-11,-9.594847224564457e-12,-2.8657289608959727e-11,1.4033437817267308e-09,6.631106271458866e-11,-2.5123749103398393e-11,-19.999999914031875,2.6402144242194697e-11,5.863108381041278e-11,-8.644562131272617e-11,8.376981934160682e-11,-2.9236257301623633e-10,-2.060271624983378e-11,-9.033046406572332e-11,8.369737288467064e-11,5.938156169563158e-11,8.848080412800933e-11,6.928571467317312e-08,-1.883229222363981e-09,-8.645123795459597e-11
0,3,2,15,256,1.0,size,unrestricted,4.474388108090374,-4.175867706456475e-10,3.965264536484248e-07,19.999999244404915,1.4407842237454385e-10,2.577800021676913e-11,-1.0626183471362288e-10,4.179254255133784e-10,-6.550792471764883e-11,1.0422337533270324e-10,-7.217120719255295e-11,3.6515772731585183e-10,-2.6332491150420006e-10,-3.8067614780907834e-10,-6.986703776140831e-09,-8.824189123605585e-11,2.8905301126965334e-10,3.090035894867169e-07,-1.9708149147260615e-11,1.0602298111779048e-10,-2.357050427146242e-09
0,4,2,15,256,1.0,size,unrestricted,8.395564609341958,1.1669161000122407e-10,-5.506321197098495e-11,-3.714063865087865e-12,8.127946762787561e-10,-2.4407848018613976e-11,4.2826862275848627e-10,3.36816303469729e-11,-1.199336512368589e-10,-19.999999918197645,9.808522487644768e-10,4.639834878988383e-11,-1.9899127987483838e-09,2.072656528685205e-09,4.668689844803059e-11,6.286197443336081e-10,2.0865768660387065e-09,-6.608372737748799e-10,3.814169143823268e-10,1.8705641339724733e-10,1.830285628467257e-10
0,0,0,192,256,1.0,size,restricted,1.7055419188904615,1.4226441083616492e-12,19.999999988060853,-7.80814603938974e-13,6.535157904381202e-13,9.203042086012147e-13,-7.745444300375896e-13,5.409674267808343e-12,7.977383135985568e-09,-5.228547192466357e-13,-2.8377341659333067e-12,-8.869879531363178e-11,1.8350502842207956e-12,-2.4677887603959934e-09,6.7498794310572465e-12,-7.690919342084362e-13,1.4478967097877711e-12,-2.050881439895876e-12,3.982369805987568e-11,-2.1841464692347952e-12,-2.3116069039605164e-11
0,1,0,192,256,1.0,size,restricted,1.5591692856276156,-2.290652641943076e-10,-5.4625271578376015e-12,2.472596485687127e-12,-1.057988036725022e-10,8.38756008643134e-12,-6.693476825314701e-11,-19.64417909045079,-4.002839993047537e-11,3.0986236640250356e-11,-6.963071573351377e-12,-1.316232878789639e-11,-3.4370068523398733e-11,1.6464536337007552e-11,-7.146694920191164e-11,-1.6949748492196976e-11,-3.0613747533099364e-12,8.826684524236735e-12,0.35582090709017306,2.5487353726197083e-12,1.409106523244404e-11
0,2,0,192,256,1.0,size,restricted,1.0143259499793496,-1.8931356901543232e-11,1.5939732985561455e-11,6.620308228883143e-11,-7.020842961680061e-11,2.1434146791577857e-11,1.1821686923258667e-11,-19.645938305056987,-1.1168356573967512e-10,4.77246106136847e-12,-0.35406169201698684,-6.341863695864832e-10,1.6324836933060194e-11,-2.7350749016748595e-11,8.406578986301245e-11,8.060164496886491e-11,1.2594694279074916e-11,1.1289201770938781e-10,4.7222239522644945e-12,-1.0342547309448922e-11,-8.838735937503305e-11
0,3,0,192,256,1.0,size,restricted,1.9095378970401098,4.334302217191652e-11,-3.0215016671783986e-11,-1.8955820862770058e-11,-3.053698163522895e-11,7.498203081453863e-12,1.580732989810416e-11,-2.0855931433682026e-12,3.4497083574017966e-11,3.922363249530199e-11,-19.99999999111415,-1.131850377061137e-11,2.2616336845100067e-09,8.169375689492794e-10,5.693659643883963e-09,-6.977392820153772e-11,4.1231907177679295e-12,-1.2793434959707306e-11,7.634376661360016e-12,-1.3579820399337297e-11,-1.7376817412887494e-11
0,4,0,192,256,1.0,size,restricted,1.4402437432589104,-19.99999996303688,-1.3434858666924254e-08,6.578827701221349e-12,-1.5299617153408244e-11,-1.9039057220828314e-13,-6.67089696365168e-12,1.0980622100184258e-09,4.278491406169849e-11,1.2756115775634416e-11,-5.292428696726413e-12,1.4221779251245461e-11,-1.2654666466953661e-10,8.266840681124696e-12,-2.7271890563284847e-12,7.652401698029649e-12,-4.847605425068579e-10,9.837107264305396e-12,-2.641448891341879e-11,1.959714536931042e-08,3.58040269625357e-13
0,0,1,49,256,1.0,size,restricted,2.7754976024286213,6.492682235037887e-11,4.375298511024017e-11,5.343917272593945e-11,2.426888588267334e-11,3.803620542004991e-11,4.071415971615446e-11,-1.803258779741156e-10,-3.221971696099687,6.850414960312208e-10,-10.750575490275127,-1.1801509950554073e-10,-3.895357957957561e-11,3.054434881510744e-11,-3.069785432196906e-10,-8.579239204972245e-12,6.027452810620462,-2.3487018514392648e-11,-2.3565199904050427e-12,-1.368043183955064e-11,1.439971509082678e-11
0,1,1,49,256,1.0,size,restricted,1.9019540028170068,2.819138776812005e-10,-5.607274497415688e-12,2.292519359256937e-11,-4.319192658811922e-11,-7.12234844692179,9.547970402391514e-11,5.093298995722713e-10,-7.557986566914841,-3.3428417042379983e-11,1.4084051129547903e-12,5.323027276524258e-12,6.872979463727721e-12,-4.642686222094648e-12,5.139160872785966,1.0168140862313756e-10,3.704060260408627e-12,7.003799637819707e-13,-9.661437755475372e-11,9.452710600771976e-11,0.18050411154664875
0,2,1,49,256,1.0,size,restricted,2.8978881794693243,5.917020389002087e-11,8.188048172754083e-11,4.66787646569945e-10,-2.754473549086547e-11,-6.473707650438148e-11,7.934236672359619,9.728801148675483e-12,3.6260522147924725e-11,-10.332082808372236,-5.064243999389675e-12,3.1902172584649403e-11,-4.388354603895513e-11,5.930706153585719e-12,-1.513450771294719e-11,1.7937556678811239e-12,-1.995278635740731e-11,7.975746550689537e-12,3.4119099453627196e-11,-1.733680517433164,9.398381034171533e-12
0,3,1,49,256,1.0,size,restricted,3.4258674366353943,-3.007658691257305e-11,-1.578157556420745e-10,1.2585928969718017e-10,-1.9286026525686074e-11,1.6768506988942178,-1.0508327895020294e-11,6.055029322034841e-11,4.601053564115847,5.7277001643849635e-11,1.4140267784063658e-10,1.0600286076137381e-10,-5.955602194199293e-11,2.5822689780828864e-11,-2.497747814963857e-10,-4.445758029222909e-11,-3.782205899298177e-10,-1.4215576295374938e-10,-13.722095733590912,-7.129534927382811e-11,-3.5970223721889425e-11
0,4,1,49,256,1.0,size,restricted,2.9711023794514997,6.90800021939354e-11,-1.456989879738602e-11,-3.143201575955109e-11,-6.722881477568613e-12,2.0698832261907103e-11,2.3910887871661978e-11,3.754059298930211e-10,-4.576603705638786e-11,-4.6050615455289e-11,2.2817524167274383e-11,3.755499434696251,-1.6623903735687862e-10,-9.408192310888187e-11,-4.576159466100395,-1.4562298787588384,-10.212111213014785,5.8082267346858975e-11,-5.562426592236213e-11,1.8071280279808157e-11,4.746127007615305e-09
0,0,2,15,256,1.0,size,restricted,2.91720855666391,-5.413986901719015,5.4497009085836724e-11,0.3311954449906948,2.0011720435001694e-10,-4.217929485475645,2.546371090558614,-4.3641480204841474e-10,-5.153206733979268e-12,-3.8167632143567334e-11,0.3360909238389808,-0.39998298497273244,6.421600485791688e-12,4.6144535402999846e-12,-0.10750397053290063,2.0461972471548684e-11,-2.6040086111597265e-11,-4.470518592184695,9.508914926493226e-11,-4.735338102226942e-11,-2.1764206039192175
0,1,2,15,256,1.0,size,restricted,5.354784983575679,-5.641234737373201,-1.5105692858487059,-5.242204932671024,-0.5393354484110169,-3.6158256122032595e-10,3.69474336248307e-10,4.306827483076937e-10,9.269537195216389e-12,-1.6388953364557157e-11,2.194241317800354,-0.5695292853964303,-3.7265955728117704e-11,6.460113672541558e-11,1.0307209727941674e-11,3.066411261379488,1.7218959251189662e-11,-2.9825156131733415e-11,1.0180584531524275e-10,-2.4830628587609944e-11,1.2364737290902779
0,2,2,15,256,1.0,size,restricted,4.932529909778826,-2.5315260660585213e-11,-1.1071849619786448e-12,-1.0695693889753482e-09,3.3284109634605836,2.493193074454671e-11,-1.4175997240066238,-3.3201056195465384,1.4664126119968603e-11,1.823366105658094e-11,-2.160133134160874,2.0948313611500795e-11,-2.0942728207952466,-5.27883015384559e-09,-2.9021808766823454e-11,1.5039595711556815e-11,0.4266155247564664,1.459546975823323e-10,5.540953810685291,-1.7119083955302283,-3.111278657566766e-11
0,3,2,15,256,1.0,size,restricted,4.197765428516217,-6.4016682603629e-11,4.238825015758234,5.80488848550969,6.715553454854437e-10,4.287354551592656e-12,-0.69895440212596,3.2791654923042665e-10,7.557544377175284e-12,1.0087632351906048e-11,-0.4520182653004288,2.403783047708864e-11,-1.641676234740874e-11,-3.42491149282278e-11,-1.481221552020485,-6.996688968608952e-12,2.7146793683587103e-11,4.994816897297038,3.550672522535386e-12,9.790916912078937e-12,-2.329275380089532
0,4,2,15,256,1.0,size,restricted,5.599413410205677,-5.910456206725465e-12,-1.471023612574725e-12,2.886645412343208e-11,0.5779849413558399,1.744084580230718e-11,2.428594195769655e-10,6.929584474536667e-11,5.050461804780753e-11,-6.08462209927873,7.79841038151192e-10,2.4416100085457173e-12,-3.135688791461749,3.791510871108983,1.0714702558086831e-11,0.32996350780090555,3.750375730648949,-0.6751769639746006,0.5370020257376756,0.1108280013945866,1.0068470655797863
0,0,0,192,256,inf,equal,unrestricted,1.7055419129969656,3.8447346042071153e-10,19.999999905315388,1.6332100315916237e-10,1.0578341300519292e-09,3.688409912972183e-10,6.732629906730269e-11,1.8212854158156245e-09,1.0964214581558296e-08,-1.9377235594804154e-10,-1.244876631944465e-09,-3.3315024332093137e-09,1.1564776053620308e-09,-7.800954888201268e-09,1.535646384643466e-09,-4.2060656173464834e-10,1.0995138006451593e-09,-6.587138806023549e-10,3.745530856779676e-09,-7.65276669554119e-10,-1.845318209123851e-09
0,1,0,192,256,inf,equal,unrestricted,1.5593284624621881,-2.5826801648908266e-10,-1.1658951469990609e-11,5.302999831143089e-12,-1.7112487920794264e-10,1.777798600778132e-11,-1.199060656942501e-10,-19.999999967728588,-7.792015533601871e-11,6.160815770912923e-11,-1.4769601698265716e-11,-2.7631535960419773e-11,-6.775990246978018e-11,3.425119598981375e-11,-1.2643046560365858e-10,-3.528201104844255e-11,-6.570632266950915e-12,1.8662003271005003e-11,2.882931189772739e-08,5.3116016325874105e-12,2.9514953329652405e-11
0,2,0,192,256,inf,equal,unrestricted,1.0143874635116152,-3.772324724987239e-10,3.1996260240366165e-10,1.2188092805817244e-09,-1.2864866707309049e-09,4.2423239284624395e-10,2.3913707677619744e-10,-19.999999244868196,-1.942429391884497e-09,9.73914534050745e-11,-7.246947216250988e-07,-1.713642391521644e-09,3.2729153722779594e-10,-5.354286925144086e-10,1.5117868762207683e-09,1.4582649988936902e-09,2.5461535519178987e-10,1.94751233165878e-09,9.654552480524197e-11,-2.108289602043754e-10,-1.5837622503565792e-09
0,3,0,192,256,inf,equal,unrestricted,1.9095378911978187,1.7376441834041954e-09,-1.3943588460955923e-09,-9.414564392039516e-10,-1.636214495415613e-09,3.441615010181913e-10,8.397918165811211e-10,-1.5137358839381973e-10,1.1960228272277426e-09,1.6711372581415711e-09,-19.99999991855834,-4.823375677992972e-10,7.193231668003403e-09,2.8648607664965963e-09,7.335131053732099e-09,-2.4324193905811305e-09,1.806160803389524e-10,-5.573569631519125e-10,3.9823108159994756e-10,-7.431304003439533e-10,-9.254595330834523e-10
0,4,0,192,256,inf,equal,unrestricted,1.440243743227257,-19.99999999097698,-3.9332283960557617e-10,9.009561127246707e-11,-1.73122631321015e-10,-2.0425709349754855e-12,-1.0744308461654654e-10,7.18565069362327e-10,3.223034573518952e-10,1.6465125805855013e-10,-8.20589722634673e-11,1.2410123739201914e-10,-3.337530252896386e-10,1.1350484064042623e-10,-4.627606172956626e-11,1.0229875761838214e-10,-5.278716056873235e-10,1.380803831105633e-10,-2.5992811106885255e-10,6.440657482021582e-10,1.0633394703649897e-11
0,0,1,49,256,inf,equal,unrestricted,2.9532690927745273,4.821882239726861e-09,2.978671444577315e-09,3.3959951269864332e-09,1.2383589555596227e-09,2.395107764969588e-09,3.0450036572455877e-09,-1.295204326087474e-08,-4.4487983232869215e-08,1.6019713796932535e-08,-19.9999997450914,-6.096731334008778e-09,-2.489237347220693e-09,1.6412075959476664e-09,-1.2552736621772089e-08,-5.171405094781038e-10,3.3024176595984215e-08,-1.4389668930537497e-09,-2.9452349359077824e-10,-1.2613847491818101e-09,5.739394620465564e-10
0,1,1,49,256,inf,equal,unrestricted,2.0100545575896342,3.230953899430662e-11,-1.2329625228646334e-11,2.7108641263469502e-11,-2.8618215832762696e-11,-2.0844349381302062e-08,1.6620120390285722e-11,1.5760172814151065e-11,-19.999999975347187,-2.8611100592194673e-11,-2.198511117108107e-14,1.1764445778264392e-11,1.310937337751642e-11,-8.920629964773494e-12,1.7497902607625244e-09,1.4220084534415845e-11,4.31841148349071e-12,1.167514670499772e-12,-1.4127112768307503e-11,1.9792866878136183e-11,1.6421429310594682e-11
0,2,1,49,256,inf,equal,unrestricted,2.970549719485096,6.816672162534631e-10,8.588961229170252e-10,2.0881932544193677e-09,-3.3262582259582864e-10,-7.243940348924633e-10,1.1385193798412308e-09,1.0303138907523387e-10,3.7823062359193293e-10,-19.99999998165679,-6.419751173422054e-11,3.877658845535461e-10,-4.957137273094957e-10,7.295116767825605e-11,-1.8238290475681436e-10,2.323633435889297e-11,-2.538115300653936e-10,9.552447203538705e-11,3.9202337664869576e-10,-2.9706999675659497e-09,1.0322030568921853e-10
0,3,1,49,256,inf,equal,unrestricted,3.9835669438310335,-2.321365538067313e-10,-1.1438858401369246e-09,8.403274231357549e-10,-1.0817843120924436e-10,3.7249638183021055e-09,-1.423152277234681e-10,2.2519615972689576e-10,2.4985120575823748e-09,2.7593255245084954e-10,1.0861047048539372e-09,1.2081612402609534e-09,-4.39150595252355e-10,1.7270590565257835e-10,-1.8143358546259481e-09,-4.0825672913794567e-10,-2.08581798467871e-09,-1.1079797620331978e-09,-19.999999971013256,-6.761814133776928e-10,-3.0065693630209454e-10
0,4,1,49,256,inf,equal,unrestricted,3.4654806658920605,5.681152741383232e-10,-9.296295397065725e-11,-1.4149786802303704e-10,-7.170121572451364e-11,7.367862918104684e-11,1.4760717771537897e-10,5.493032190621953e-10,-5.029856956490376e-10,-3.0967728994091504e-10,8.956473800272338e-11,2.286306085979271e-08,-1.1306076490648632e-09,-6.000240899326491e-10,-1.9138003076591935e-08,-4.62954930678923e-09,-19.9999999327001,2.7080913639398415e-10,-4.281478454634354e-10,8.429286018402248e-12,2.6475038333046793e-09
0,0,2,15,256,inf,equal,unrestricted,3.337591917836169,-1.9312079514065784e-07,5.045612302554548e-10,8.33042907916032e-10,9.878800874647122e-10,-3.063080745580362e-07,1.959339237475809e-09,-1.026897334842765e-08,-9.813877409891572e-10,-5.645433657538478e-10,1.3259796662937221e-09,-1.1846254426768305e-09,-1.6293938076875734e-11,-1.6623351160220815e-11,-1.1953969802839112e-09,3.333209842781172e-10,-4.5035876991678194e-10,-19.999998956630503,4.0965824048136863e-10,-8.845376347121064e-10,-4.4633437318066036e-07
0,1,2,15,256,inf,equal,unrestricted,6.887041517312651,-2.5086641304266328e-09,-2.77072027419442e-11,-19.99999999424912,-7.277581288200339e-12,-2.829019138050397e-12,1.1280954685067144e-12,7.001633102219912e-13,-8.232699719215147e-13,-1.1516886387485323e-12,7.71677504424375e-11,-8.479152415425018e-12,-1.1189931363736266e-12,1.1218207191798184e-12,3.4244205557470243e-13,5.4282575524263995e-11,8.548844735580569e-13,-1.0729815739175797e-12,1.1694043871256803e-12,-1.1228477230700995e-12,1.2866089077788207e-12
0,2,2,15,256,inf,equal,unrestricted,5.722832484086235,-6.754983356492652e-11,-9.594847224564457e-12,-2.8657289608959727e-11,1.4033437817267308e-09,6.631106271458866e-11,-2.5123749103398393e-11,-19.999999914031875,2.6402144242194697e-11,5.863108381041278e-11,-8.644562131272617e-11,8.376981934160682e-11,-2.9236257301623633e-10,-2.060271624983378e-11,-9.033046406572332e-11,8.369737288467064e-11,5.938156169563158e-11,8.848080412800933e-11,6.928571467317312e-08,-1.883229222363981e-09,-8.645123795459597e-11
0,3,2,15,256,inf,equal,unrestricted,4.474388108090374,-4.175867706456475e-10,3.965264536484248e-07,19.999999244404915,1.4407842237454385e-10,2.577800021676913e-11,-1.0626183471362288e-10,4.179254255133784e-10,-6.550792471764883e-11,1.0422337533270324e-10,-7.217120719255295e-11,3.6515772731585183e-10,-2.6332491150420006e-10,-3.8067614780907834e-10,-6.986703776140831e-09,-8.824189123605585e-11,2.8905301126965334e-10,3.090035894867169e-07,-1.9708149147260615e-11,1.0602298111779048e-10,-2.357050427146242e-09
0,4,2,15,256,inf,equal,unrestricted,8.395564609341958,1.1669161000122407e-10,-5.506321197098495e-11,-3.714063865087865e-12,8.127946762787561e-10,-2.4407848018613976e-11,4.2826862275848627e-10,3.36816303469729e-11,-1.199336512368589e-10,-19.999999918197645,9.808522487644768e-10,4.639834878988383e-11,-1.9899127987483838e-09,2.072656528685205e-09,4.668689844803059e-11,6.286197443336081e-10,2.0865768660387065e-09,-6.608372737748799e-10,3.814169143823268e-10,1.8705641339724733e-10,1.830285628467257e-10
0,0,0,192,256,inf,equal,restricted,0.6026008893827296,6.190386774159747e-11,1.1203084835302903,-0.590938566576929,-0.7506028886357818,0.28226902172340146,-1.2891447398949563,2.5746706205030376,3.1793223728264643,0.2434570531258145,-1.7679114311671986,-1.2878627844583048,1.4905671961331382,-1.6865204937832896,-1.6446968319700828,-0.04982589417571066,0.5487488087396523,0.3600247916055458,-0.09676258751664689,-0.19014458696116351,-0.8462208406587521
0,1,0,192,256,inf,equal,restricted,0.8017754034245695,-3.652289646789537,-1.396565730871946,6.813839464585391e-10,-3.927648610267284,-2.1090549882126496e-09,-1.786353807897266,-1.490274560608116e-09,-0.09649738647252372,1.8017883560639276,-0.5330709611921797,-1.0198207222274787e-09,-2.343977716192153,0.5538042293618007,-0.6145745006932628,-1.5208198118872083,7.635804987325348e-10,0.9382541094748634,0.7746752103315492,0.059679905543642976,5.589852716345418e-10
0,2,0,192,256,inf,equal,restricted,0.6503719022307466,-0.711837624025652,-0.6426256516526032,0.5463022880560104,-2.6512724120266347,2.4038521923440745,0.007996651280317096,-0.3677775913859389,-1.0556540755965612e-09,-1.1394140742694392e-10,-1.9137750197563372,-3.547351567360523,9.266413911533464e-11,-1.070335802679582e-09,1.230261295695526e-10,1.2732078398025337e-09,0.5356274732380727,4.1670997031226396,-0.9247858144639308,-4.746748633390644e-10,-1.579696002273421
0,3,0,192,256,inf,equal,restricted,1.038929322076937,8.292722755993712e-11,-2.812233840662835,-0.7688364621674358,-1.310330990123513e-09,1.0095076445953417e-08,-0.21446393360081076,3.830308737974447e-10,3.2533899302447242,5.76113153422377e-09,-3.400404707861247,-3.995215862687329e-10,2.9913295384216574,3.1106717327305717,3.765316073394479e-09,-2.6583789477909985,5.589648609938311e-10,0.4592881387823,-0.3310027335807405,-4.782028425273175e-10,-2.8153139491572976e-09
0,4,0,192,256,inf,equal,restricted,1.125052932929435,-4.87296072727822,-4.400011614474907,1.0235193542572622e-10,-0.974085510546503,2.5927276272726898e-11,-2.7624029105370477e-10,3.2231909844557096,0.5250741336630903,0.2540411323234024,-0.6870832071661238,3.2119973447447023e-10,-0.6643954079487572,0.20527760176444954,-3.3417863124937476e-10,1.662748496593221e-11,-4.1349747291566387e-10,1.7428147592727417,-0.9549308026700067,1.4961341147277116,1.838011346419871e-11
0,0,1,49,256,inf,equal,restricted,1.2388320194242117,0.9744987466169923,0.8558542531509045,0.9219468276930872,1.4492409413238425,0.39833570665357565,1.1959511944309367,-0.39629003608019214,0.08404560515086337,1.4703426891962945,-2.2054528214150824,-1.7345801347593977,-0.4470807181546051,0.7538779083756184,-0.42341512610986204,-0.09515133936686825,1.95483547417203,-0.3078426960028682,0.7989246612894052,0.3741222988705231,1.2240782267371826
0,1,1,49,256,inf,equal,restricted,1.389437641537221,1.0680507708772824,3.205025000797301e-11,1.3540383866144057,-0.6289862323834141,-2.2493885526855366,2.0067325404729917,3.044090217507146,-0.03414040244484292,-0.6063716534004772,0.14653069961930454,-1.4538316593448718e-11,0.4584098983355918,-9.716993382861473e-10,2.4467776936111334,1.6294174579310718,0.07828006997018777,-9.70243452758422e-13,-7.951400073513671e-11,1.3677631617380621,2.8810222602123217
0,2,1,49,256,inf,equal,restricted,2.0044189487835284,0.43871125416041934,1.2897391196203758,2.5812719356324143,-0.4374546680618407,-2.283938140420012,2.768261954397247,1.645376095964891,1.994556417979876,-1.7142686990984553,-8.613409593640085e-11,0.03670653803146249,-0.44244466493639556,-6.779050987334425e-11,7.812046037492149e-12,1.3010187786488782e-11,-1.9411717947323544e-10,0.21226885303891227,1.4904819041917072,-1.6438014112717352,1.0207183411010317
0,3,1,49,256,inf,equal,restricted,1.5259999227468235,-0.9777914203800453,-0.6804217225496936,1.2128222590954905,0.08819445667224232,1.4999609016983075,0.18598214359782833,2.205781795232931,2.9740438338916544,0.8884095309348895,0.8335547280355142,1.0385794885509607,-0.26697986888294795,-0.1988252014902745,-0.6393545922162287,0.8679425976620614,-1.142831158691145,-1.07573157694746,-1.8351055304928894,0.0765677038445905,0.09204472072260543
0,4,1,49,256,inf,equal,restricted,1.313679520145063,0.4584241748815812,0.5371583298978899,0.08017205518304071,0.3929230389287475,0.11769541220637955,1.309327337102305,2.6525228235006315,0.36795913016415754,-0.8604990205065435,1.195062405616103,1.7343218536867675,-0.5578255312712952,-0.8879930231189723,-1.1792300146845047,-0.8980035875097887,-1.6964279731703114,0.5161099894708999,1.0411667027848912,0.5215327322814008,2.7382496449265306
0,0,2,15,256,inf,equal,restricted,1.4601308306054641,-2.753485729116864,-0.04159348718181215,1.2225364319137235,0.3476942959887445,-1.5003026576737348,1.5029469645545597,0.00013948010274218538,0.5816413868522962,-0.051401665986754164,0.8350741896999972,-0.9615813629043569,0.17006065951691368,0.2101676565690836,-0.9387151383134614,-0.38831668001221825,0.1172126907240433,-1.5189512906207037,0.11413956361866916,0.1158689629360645,-0.9016414548632782
0,1,2,15,256,inf,equal,restricted,3.6227426217302696,-2.8873851224241305,-1.0391173779801508,-1.9615858476463122,-0.6395468250705367,-0.7011773093752297,1.258175624338855,1.8553082870331667,0.6132192983932652,-0.009412766859144737,1.9325342786026225,-0.8989847670588459,-2.6964368183683767e-11,0.11898986919450699,6.010434090445684e-10,2.2047550423560156,0.6169784736823806,-0.11646414899352518,0.9296008677060681,-8.665625597953638e-11,2.216764091444111
0,2,2,15,256,inf,equal,restricted,3.0602741029244926,-0.9622300713986436,-0.40862299972628724,-0.6624981003878774,1.7508324591965845,1.2447064833868138,-1.0298133275622758,-0.39987562724961134,1.1730349481146558,0.7819878489323643,-1.3265929223953115,0.5620120250493786,-1.2247678717423864,-0.6822062445513312,-0.9556353889490212,0.41752001857504867,1.5332421673662038,1.3992252146990374,1.9637891153949874,-0.6984609561191936,0.4022049101931793
0,3,2,15,256,inf,equal,restricted,3.0336612122695357,-1.1227205133495044,1.9222458867664782,2.4242296905471736,1.278448749918028,0.13126815553001844,-1.4163713415528474,2.6627727343011034,1.5326552238607498,0.27809102357251475,-1.1751014049072754,0.2820909051205688,-2.9757995755709427e-10,-0.44221323127735457,-1.6220704918888305,-3.112683260006633e-11,0.5633509680703847,1.9702841990251485,0.00921540311048116,0.19948876484905367,-0.9673813102174088
0,4,2,15,256,inf,equal,restricted,3.6078730891582516,-0.3868181239894073,-1.0174641636030564e-11,0.4590592755186468,1.0414928149306195,0.41643365939043653,0.5178606054007899,0.9332397892805074,0.44118241475733116,-3.0052368455517056,0.5873696677382163,0.054313422099437424,-1.4999790272054774,2.2174520011970693,0.0008990090464487725,0.9281428980435087,2.5436500274533365,-1.0028593259730236,1.234271576312816,0.9055923522229453,1.8241471631329824
0,0,0,384,512,1.0,size,unrestricted,1.4262911327282943,-9.366674734417827e-11,1.4827883014123636e-09,-6.352274557949329e-10,-2.0215330925558326e-10,3.850281927241495e-10,5.046683108419938e-10,3.87745759205321e-09,19.999999947350116,-4.6420886699245957e-10,-6.076553615971394e-10,-4.2869678696947033e-10,5.478561769712526e-10,-2.9673090993256694e-09,2.8391524954287717e-10,-3.8941172516496373e-10,2.8205057900223704e-10,-7.883530380718602e-11,1.354271243684498e-09,3.0358058705967923e-10,4.030652677697082e-10
0,1,0,384,512,1.0,size,unrestricted,1.0612426335249274,-1.6840759628388396e-09,1.3651350752077387e-09,2.8754743907119156e-09,-6.665618657267402e-10,1.541040644985258e-09,-3.478976039804736e-09,-2.1898743157495298e-09,-5.002224346479766e-09,1.5005625474614522e-09,8.03870910498883e-10,2.67302332685479e-09,-6.685309566431943e-09,4.88684906478147e-09,-6.292540627514856e-09,1.4895172007912549e-09,-2.095618757364788e-09,3.887166122517304e-09,2.1220153894958032e-09,2.2980788633478022e-10,19.999999895931467
0,2,0,384,512,1.0,size,unrestricted,0.9403819852937932,-1.4593862850824998e-10,1.511373280172213e-09,3.914314262686777e-11,-8.023628497212021e-12,19.999999988150456,3.6218409702122806e-10,-7.495356942678317e-11,-8.682959191693964e-11,-1.8094438247745928e-10,-1.4710631113579314e-10,-1.4618651502027823e-10,5.927875241533578e-11,-9.957917371689413e-11,1.7838099589622977e-09,5.870687658378628e-10,-5.801575251155061e-11,-4.494322140779256e-11,-7.746974168925782e-10,-1.933131812702292e-10,-1.3652657038853298e-10
0,3,0,384,512,1.0,size,unrestricted,1.2707572001621081,4.566453169145583e-10,-2.068998628053664e-10,4.114004268798192e-11,-1.3950530504735185e-09,-1.9076447529944463e-11,-5.295300826384265e-11,1.2948925750797847e-09,2.347911723194308e-10,-9.486230982963944e-10,-2.0149507760293016e-09,-8.760866997041207e-10,19.999999932751113,-2.1481557054791847e-10,1.1955029879265646e-09,-4.588204761521262e-09,-5.7210012574078755e-09,-1.0641303015367432e-09,1.2866758578780484e-09,-2.3136148703484104e-09,-1.8230786221723766e-09
0,4,0,384,512,1.0,size,unrestricted,0.8568336412761811,-3.320224671747213e-10,-9.967204726566424e-11,-6.189485876507229e-11,-4.596236871010891e-10,3.258373448876523e-11,-6.526807081301373e-11,1.205062447998334e-10,6.451261039508668e-11,-2.5903658169351815e-11,-1.075528955717383e-10,4.615439095788529e-11,-19.99999999294557,2.34456090408518e-10,1.0029733361679217e-10,-2.7236376619596574e-11,-4.956404738517228e-10,-4.594049401103409e-12,-4.832412687332877e-10,4.20060845065884e-10,-1.037443329136291e-10
0,0,1,100,512,1.0,size,unrestricted,2.4169293629661133,7.117177845264218e-10,-7.593330326508866e-10,-2.3412200801198236e-09,9.981588390678524e-10,2.731762846507127e-10,4.910490023000711e-10,-2.139999794553288e-08,-2.1063411891247793e-09,19.999999900232073,-1.0177055908130443e-09,-4.099605564847182e-09,-4.471977059191949e-09,3.2450956464462408e-09,-7.791922766528326e-10,2.7969923273060474e-09,8.382564567777547e-10,-2.4583307361269033e-10,9.197293436721392e-10,-6.479810533547171e-10,-7.538280880566833e-10
0,1,1,100,512,1.0,size,unrestricted,1.8809367357174054,4.182966117555633e-10,-8.778603555051937e-10,1.5198948700408276e-09,-19.999999932286222,-7.764957820158306e-09,6.625961080104967e-10,-5.050587841318597e-10,-2.9935976338564426e-09,-1.2279817503017545e-09,2.5498374658450967e-09,6.9953803954891505e-09,-4.578262997932503e-10,-3.9371355776395494e-10,5.23520849158807e-09,2.8488082276277403e-09,-1.6178537079742038e-10,-4.418604446697802e-09,-1.0177014308226688e-09,7.171801708985136e-10,2.107905027519384e-09
0,2,1,100,512,1.0,size,unrestricted,2.345031992160075,1.1253217018795332e-10,5.168010646038213e-11,7.8294595546582e-10,-8.06379432939813e-10,-1.2564108758308934e-10,3.8223927962601956e-10,3.1441009022928655e-10,1.7246230062116075e-11,-9.307733891467933e-11,2.4715820767140705e-10,1.322073230860889e-10,-1.1037468013426662e-09,-2.600365841790589e-11,-1.0377822443986731e-10,-5.655068202249371e-10,-19.99999998832631,-5.573842593755619e-10,3.644207124130194e-10,-5.236084654107652e-10,1.060347417186936e-10
0,3,1,100,512,1.0,size,unrestricted,2.5734712587047675,3.6008601430192354e-10,-1.8384464540854336e-10,1.153350600315723e-10,-3.6265972735511173e-11,1.153182303791389e-09,1.0943184969344958e-10,8.790269033144387e-11,1.6583784551234157e-10,1.214179507672738e-10,1.6211236304778992e-10,1.8819376483333687e-09,-1.954013605489728e-11,-4.911219442783613e-11,-1.9282504075418854e-10,-1.4808387650714617e-10,-1.0829389520576526e-09,-19.99999998647587,-8.251199249719082e-10,1.4289397062232146e-10,-2.6619618873370896e-10
0,4,1,100,512,1.0,size,unrestricted,2.397865243013981,-2.680304422335613e-11,4.938576045821149e-11,-6.026074984358642e-11,-1.584543374853006e-11,3.7707916832548667e-10,-1.6750058227201413e-11,-4.325712511889883e-11,5.960284944082033e-12,-3.8469978390975606e-11,-1.2646827457266381e-11,19.99999999712317,2.981007668819754e-11,-4.161326500353404e-11,-1.1192259200270616e-10,-2.187246822435017e-11,-3.516500247872405e-11,2.0180936727811893e-11,-4.391055826589028e-12,7.750410810396787e-12,3.2170116934613867e-10
0,0,2,28,512,1.0,size,unrestricted,2.780239393243625,-1.5268037432673001e-10,3.0386868814176615e-11,19.99999988715986,4.922178003475833e-10,-1.166562355891864e-10,-8.986886935618118e-12,-1.868101244665381e-09,-6.769109398454329e-11,-1.2435293493664232e-10,-4.712231593135078e-10,-2.8395294846424025e-09,5.3857667125785823e-08,1.7935536983156914e-10,3.9431030861882164e-11,6.232214627459327e-10,9.775632517601854e-12,-3.2688009460566496e-08,3.54889364783049e-11,5.250959970081024e-11,-3.791426274980475e-10
0,1,2,28,512,1.0,size,unrestricted,5.101144683625548,-4.860920781614935e-10,-19.99999994687439,-1.084430293405707e-10,-2.086673931750085e-10,-5.101432631221776e-10,1.3741371221236693e-10,9.947370736335395e-11,-8.419918978304714e-11,-8.89692284050543e-10,3.039953765816837e-09,-3.81290960216181e-10,-1.7640596485650834e-10,4.366485786392099e-10,1.285092308488451e-11,3.445765357617186e-09,-5.088244280754463e-10,-4.674651370312563e-10,3.9974270169379214e-10,3.0683715446853686e-10,-2.4858530338315575e-10
0,2,2,28,512,1.0,size,unrestricted,5.401833608733865,1.095357435846171e-10,5.637961424537851e-10,-19.9999999359683,1.3461690008529141e-11,-4.04091023201379e-11,-6.864736199522484e-12,6.359373327548628e-12,-1.1147359495770505e-10,1.3938635627472914e-11,5.1598030441511873e-11,-3.5550129617521314e-11,3.928946301897783e-11,4.612449731356345e-11,-1.2750830201026966e-11,-5.589862863234804e-11,7.0741512074403636e-12,1.658600378844398e-09,-6.187020841779593e-11,-3.803187891197162e-08,-1.0871091344835017e-11
0,3,2,28,512,1.0,size,unrestricted,3.782633373367061,2.945841831003602e-10,4.854468351877459e-07,2.5051144567722975e-10,1.2911841651962487e-09,-6.69561982291245e-11,-3.2464517100958443e-10,1.2980918103636057e-07,-1.1577749917922143e-10,3.38993882664986e-10,-3.038286487055679e-09,5.6966780955584606e-08,-8.732039208163351e-11,3.341507934173632e-10,-19.999999239217324,3.6122249642025404e-10,2.609407875876712e-10,3.236859284022113e-10,-2.734667102080332e-10,3.475574290783734e-10,-7.367416228189649e-10
0,4,2,28,512,1.0,size,unrestricted,3.331858424426976,-5.0736912517789316e-11,5.296920173760314e-11,-3.0069060680598687e-10,-4.036202963893895e-11,3.8048897988275656e-11,2.701609030858716e-11,5.2702575847732984e-11,3.9465838138254045e-11,-19.999999941021876,5.360709185919411e-11,5.0378057353383514e-11,-1.1007416882385972e-08,6.165412037245939e-11,4.4247554504845045e-11,-2.521972807207568e-11,3.854704158832088e-08,-2.9579075407460334e-11,5.0891828312625455e-11,-1.135624083664142e-11,4.148155300125929e-11
0,0,0,384,512,1.0,size,restricted,1.426291135692363,-7.035463460676982e-12,1.8816401804016229e-10,-4.103534769592753e-11,-1.3215124334635436e-11,2.6182772893689395e-11,3.677735491652133e-11,1.3232925548952146e-08,19.999999981994094,-2.9591628374612885e-11,-4.196672536270179e-11,-2.8290490037426758e-11,3.876585815590892e-11,-6.3654138841054315e-09,2.0057759738974135e-11,-2.6302940600394995e-11,2.0132439402220235e-11,-4.325045576261772e-12,1.224618701755931e-10,2.2998998726930757e-11,2.9711306375205666e-11
0,1,0,384,512,1.0,size,restricted,1.045167080344016,-5.545298072915788e-12,-6.5899440300313915e-12,9.495767242135128e-11,8.588538026038465e-12,-5.8608321591919915e-12,-7.355191102271243e-11,-7.73961696137275e-12,-2.8730494550667613e-10,-5.093420757339407e-12,-1.2607254658870257e-11,7.809208302819606e-11,-1.2886792453327427,9.499837142099316e-10,-2.718577842650207e-09,-3.10440211533671e-12,-1.874586827878863e-12,4.39775397733259e-10,2.314155437970647e-11,-7.330394837413777e-12,18.711320743253015
0,2,0,384,512,1.0,size,restricted,0.9377417708241721,2.9811373175864067e-12,2.0537528098319675,-1.4106035267965449e-12,2.2109012281288876e-13,17.946247188878466,2.4498736232986135e-12,2.294870050570593e-12,2.5171796803773095e-12,2.6998366492560573e-12,2.9711385626492477e-12,2.978371868407709e-12,-1.9641965001194893e-12,2.750044186572029e-12,8.760063929920166e-11,1.15997366494714e-11,1.881879700348027e-12,1.533511899291813e-12,-1.9471012013202262e-11,2.5753897173764626e-12,2.9899366333594414e-12
0,3,0,384,512,1.0,size,restricted,1.2673547041132756,-1.459681005484247e-11,6.566389170441681e-12,-1.5613967098733527e-12,2.3679612860273613e-11,1.2799005647528518e-12,-1.066671457005972e-12,-1.835019929755281e-11,-1.2995670207747905e-11,2.337427926908362e-11,1.4459749525799933e-11,2.2766588374889492e-11,19.76163642440145,5.242410605734994e-12,-2.3989166488658465e-11,-8.159095296506626e-10,-0.2383635713191877,2.396600524727987e-11,-2.291241396136527e-11,-1.1275873659310684e-12,1.7691324949214692e-11
0,4,0,384,512,1.0,size,restricted,0.8463697106900095,-2.650287780491564,-4.059565379728723e-13,5.269720148395268e-13,-7.740647264213045e-10,-5.408238123558585e-13,4.988724013492956e-13,1.9768549186515278e-12,-3.9699408875126865e-13,4.4257268936051276e-13,-9.278125910722687e-13,-6.060655213687015e-13,-17.349712217241564,1.2389329611890123e-11,9.123339875417172e-13,4.760177923932986e-13,-7.271018391494477e-11,5.078405806574612e-14,-7.722848173773708e-11,6.182497273989513e-11,-6.583171842586761e-13
0,0,1,100,512,1.0,size,restricted,1.988701279871069,1.0222609175752706e-11,-7.543436510239697e-12,-0.19630765590693497,8.372233451520053e-11,4.266391100159012e-12,2.15497632097287e-11,-6.211137078915541,-2.6167375079460274e-11,8.897957781127364,-2.0496189347946362e-11,-1.0194117975215884,-0.881922020362998,1.6138626864101557,-5.3711516171565425e-12,1.1794009788957676,7.854383352649988e-11,6.4976375107924265e-12,4.179675250337447e-11,1.5325896748020313e-12,-1.0809677216665221e-11
0,1,1,100,512,1.0,size,restricted,1.587338599768868,5.3178253069932384e-12,-9.735518943751912e-12,4.0055970778208646e-11,-9.452612090022457,-3.976959401744591,1.5117595865149566e-11,-4.885758903908828e-12,-5.5139121627548804e-11,-1.896743888513363e-11,7.859872494369208e-10,3.8309877808061996,-7.387993250455855e-12,-7.844605745007401e-12,2.7394407249917134,1.1433352831318974e-10,5.966016392087909e-13,-8.235952062177217e-10,-1.880792409234714e-11,1.7598356937581992e-11,7.406097332682064e-11
0,2,1,100,512,1.0,size,restricted,2.0601662100241325,3.5668460851429093e-12,3.5375484561342057e-12,3.2561604656311034,-1.3226743808486503,-5.7125845713174506e-12,1.0357731140211703,1.0222825385572355e-10,2.309187124836015e-12,-3.636639552484267e-12,2.3233213060986208e-11,7.312192978803752e-12,-6.950543420182048,-1.4919310833425382e-12,-2.7224873117209725e-12,-1.2726818490122291,-6.16216676979046,-1.0854228268759863e-10,8.84943765922806e-11,-4.9511424833654497e-11,5.737053110536205e-12
0,3,1,100,512,1.0,size,restricted,2.4122557663032556,3.221136771639267e-11,-1.2296559995583578e-11,8.038135140403414e-12,-1.1898911203956075e-12,2.180958494702759,1.012101501785866e-11,9.051826548232194e-12,1.7792297021890503e-11,9.507537409560172e-12,1.2863044256758942e-11,4.991009044095976,-9.443199652819507e-13,-3.1247061459397914e-12,-1.2842283353254591e-11,-1.0347816943863123e-11,-1.7120083100642532e-09,-7.7062056542531145,-5.12182680432381,1.506653531134881e-11,-2.372321301218219e-11
0,4,1,100,512,1.0,size,restricted,2.1917714255350043,-1.5588864094950274e-11,2.1523336872294174e-11,-2.8101152243428237e-11,-1.785992887572432e-12,6.213689696735096,-2.2169101243322025e-12,-9.785071243582698e-12,6.675532152924653e-12,-1.5637948082671243e-11,-1.819101806112869e-12,8.7741525483293,1.300986335221631e-11,-1.3135606514950234e-11,-5.848575525507264e-11,-5.700801475728769e-12,-7.332484926340467e-12,8.728092057212445e-12,2.293927495328492e-12,4.37960883844703e-12,5.012157754106104
0,0,2,28,512,1.0,size,restricted,1.9776498100747244,-0.9655982473951861,2.554741611018749e-10,3.872799209359171,2.5419552765236597,-4.857655842937052e-11,1.5532362599345348e-10,-1.1300128812444026,0.1616430442623771,-1.2809064724294348e-11,-0.6312175934709138,-1.6271666494518557,3.902104965038068,0.5378260369320627,3.424246692748107e-11,1.3822883832722959,0.12039640737846365,-2.233592063578077,8.831104415127326e-11,0.8124442205643362,-0.0809550202399948
0,1,2,28,512,1.0,size,restricted,2.931610492073905,-1.5741968118285863,-2.988164339314159,-1.4635388781745495,4.4050162112063776e-12,-0.527120717387623,0.7089958222677513,1.068092551978734,-1.2054801697475235,-1.7887211962547396,3.2271836835250025,-0.5263149146246248,-1.126531556785169,3.9453909495725737e-10,1.9777864151764963e-11,2.456263693056557,-1.2264947365022945e-10,-7.079591566209042e-11,0.4941309197860294,0.8452646883419478,5.603725579902786e-08
0,2,2,28,512,1.0,size,restricted,3.4279865975021875,-1.158287332750512,2.6035690174630566,-4.02924328632581,5.5922489442021436e-11,0.4694092492681485,9.771931763872498e-12,6.69109281567927e-11,2.3211811105591726,4.709964440724209e-11,-3.3569641709221174e-11,1.8232968434831198,-8.65838852066504e-11,-0.341667630731885,-1.0743081199908696e-11,1.5870092062521453,3.950465514439728e-11,3.017134014137384,0.2861007635521013,-2.363101544885969,6.468556646011523e-12
0,3,2,28,512,1.0,size,restricted,2.9832853967897526,5.292116283034816e-11,3.0214850831926556,0.29630290998139763,2.6009671142731716,1.4686129367009653,-5.051233472287069e-11,3.8076895331460685,4.561335851777432e-11,9.860595090448141e-11,-1.333744704392047,2.5451643197144547,1.5285504704267495e-11,8.700920282607506e-11,-2.815326910860724,0.5906696450355469,0.13419450909510444,4.501422349255334e-11,-9.741017053902601e-11,0.052902134161843306,-1.3329401984971576
0,4,2,28,512,1.0,size,restricted,2.5965630913869115,-0.6437233982320183,0.714792210546389,-1.7625995592857793,-6.4167246188858565e-12,1.7056719673680002e-11,2.197733199941324e-11,0.5028459598823727,1.3222277745715303e-10,-3.2866798531760058,0.47105278520987764,3.6900072005930215e-10,-2.906645372061621,1.5740507225966605,1.0502956821900105,-7.533798964625876e-12,4.372315461159519,-4.32589662393479e-12,0.7339462470824537,3.5992833991535514e-12,1.9810527477988922
0,0,0,384,512,inf,equal,unrestricted,1.4262911327282943,-9.366674734417827e-11,1.4827883014123636e-09,-6.352274557949329e-10,-2.0215330925558326e-10,3.850281927241495e-10,5.046683108419938e-10,3.87745759205321e-09,19.999999947350116,-4.6420886699245957e-10,-6.076553615971394e-10,-4.2869678696947033e-10,5.478561769712526e-10,-2.9673090993256694e-09,2.8391524954287717e-10,-3.8941172516496373e-10,2.8205057900223704e-10,-7.883530380718602e-11,1.354271243684498e-09,3.0358058705967923e-10,4.030652677697082e-10
0,1,0,384,512,inf,equal,unrestricted,1.0612426335249274,-1.6840759628388396e-09,1.3651350752077387e-09,2.8754743907119156e-09,-6.665618657267402e-10,1.541040644985258e-09,-3.478976039804736e-09,-2.1898743157495298e-09,-5.002224346479766e-09,1.5005625474614522e-09,8.03870910498883e-10,2.67302332685479e-09,-6.685309566431943e-09,4.88684906478147e-09,-6.292540627514856e-09,1.4895172007912549e-09,-2.095618757364788e-09,3.887166122517304e-09,2.1220153894958032e-09,2.2980788633478022e-10,19.999999895931467
0,2,0,384,512,inf,equal,unrestricted,0.9403819852937932,-1.4593862850824998e-10,1.511373280172213e-09,3.914314262686777e-11,-8.023628497212021e-12,19.999999988150456,3.6218409702122806e-10,-7.495356942678317e-11,-8.682959191693964e-11,-1.8094438247745928e-10,-1.4710631113579314e-10,-1.4618651502027823e-10,5.927875241533578e-11,-9.957917371689413e-11,1.7838099589622977e-09,5.870687658378628e-10,-5.801575251155061e-11,-4.494322140779256e-11,-7.746974168925782e-10,-1.933131812702292e-10,-1.3652657038853298e-10
0,3,0,384,512,inf,equal,unrestricted,1.2707572001621081,4.566453169145583e-10,-2.068998628053664e-10,4.114004268798192e-11,-1.3950530504735185e-09,-1.9076447529944463e-11,-5.295300826384265e-11,1.2948925750797847e-09,2.347911723194308e-10,-9.486230982963944e-10,-2.0149507760293016e-09,-8.760866997041207e-10,19.999999932751113,-2.1481557054791847e-10,1.1955029879265646e-09,-4.588204761521262e-09,-5.7210012574078755e-09,-1.0641303015367432e-09,1.2866758578780484e-09,-2.3136148703484104e-09,-1.8230786221723766e-09
0,4,0,384,512,inf,equal,unrestricted,0.8568336412761811,-3.320224671747213e-10,-9.967204726566424e-11,-6.189485876507229e-11,-4.596236871010891e-10,3.258373448876523e-11,-6.526807081301373e-11,1.205062447998334e-10,6.451261039508668e-11,-2.5903658169351815e-11,-1.075528955717383e-10,4.615439095788529e-11,-19.99999999294557,2.34456090408518e-10,1.0029733361679217e-10,-2.7236376619596574e-11,-4.956404738517228e-10,-4.594049401103409e-12,-4.832412687332877e-10,4.20060845065884e-10,-1.037443329136291e-10
0,0,1,100,512,inf,equal,unrestricted,2.4169293629661133,7.117177845264218e-10,-7.593330326508866e-10,-2.3412200801198236e-09,9.981588390678524e-10,2.731762846507127e-10,4.910490023000711e-10,-2.139999794553288e-08,-2.1063411891247793e-09,19.999999900232073,-1.0177055908130443e-09,-4.099605564847182e-09,-4.471977059191949e-09,3.2450956464462408e-09,-7.791922766528326e-10,2.7969923273060474e-09,8.382564567777547e-10,-2.4583307361269033e-10,9.197293436721392e-10,-6.479810533547171e-10,-7.538280880566833e-10
0,1,1,100,512,inf,equal,unrestricted,1.8809367357174054,4.182966117555633e-10,-8.778603555051937e-10,1.5198948700408276e-09,-19.999999932286222,-7.764957820158306e-09,6.625961080104967e-10,-5.050587841318597e-10,-2.9935976338564426e-09,-1.2279817503017545e-09,2.5498374658450967e-09,6.9953803954891505e-09,-4.578262997932503e-10,-3.9371355776395494e-10,5.23520849158807e-09,2.8488082276277403e-09,-1.6178537079742038e-10,-4.418604446697802e-09,-1.0177014308226688e-09,7.171801708985136e-10,2.107905027519384e-09
0,2,1,100,512,inf,equal,unrestricted,2.345031992160075,1.1253217018795332e-10,5.168010646038213e-11,7.8294595546582e-10,-8.06379432939813e-10,-1.2564108758308934e-10,3.8223927962601956e-10,3.1441009022928655e-10,1.7246230062116075e-11,-9.307733891467933e-11,2.4715820767140705e-10,1.322073230860889e-10,-1.1037468013426662e-09,-2.600365841790589e-11,-1.0377822443986731e-10,-5.655068202249371e-10,-19.99999998832631,-5.573842593755619e-10,3.644207124130194e-10,-5.236084654107652e-10,1.060347417186936e-10
0,3,1,100,512,inf,equal,unrestricted,2.5734712587047675,3.6008601430192354e-10,-1.8384464540854336e-10,1.153350600315723e-10,-3.6265972735511173e-11,1.153182303791389e-09,1.0943184969344958e-10,8.790269033144387e-11,1.6583784551234157e-10,1.214179507672738e-10,1.6211236304778992e-10,1.8819376483333687e-09,-1.954013605489728e-11,-4.911219442783613e-11,-1.9282504075418854e-10,-1.4808387650714617e-10,-1.0829389520576526e-09,-19.99999998647587,-8.251199249719082e-10,1.4289397062232146e-10,-2.6619618873370896e-10
0,4,1,100,512,inf,equal,unrestricted,2.397865243013981,-2.680304422335613e-11,4.938576045821149e-11,-6.026074984358642e-11,-1.584543374853006e-11,3.7707916832548667e-10,-1.6750058227201413e-11,-4.325712511889883e-11,5.960284944082033e-12,-3.8469978390975606e-11,-1.2646827457266381e-11,19.99999999712317,2.981007668819754e-11,-4.161326500353404e-11,-1.1192259200270616e-10,-2.187246822435017e-11,-3.516500247872405e-11,2.0180936727811893e-11,-4.391055826589028e-12,7.750410810396787e-12,3.2170116934613867e-10
0,0,2,28,512,inf,equal,unrestricted,2.780239393243625,-1.5268037432673001e-10,3.0386868814176615e-11,19.99999988715986,4.922178003475833e-10,-1.166562355891864e-10,-8.986886935618118e-12,-1.868101244665381e-09,-6.769109398454329e-11,-1.2435293493664232e-10,-4.712231593135078e-10,-2.8395294846424025e-09,5.3857667125785823e-08,1.7935536983156914e-10,3.9431030861882164e-11,6.232214627459327e-10,9.775632517601854e-12,-3.2688009460566496e-08,3.54889364783049e-11,5.250959970081024e-11,-3.791426274980475e-10
0,1,2,28,512,inf,equal,unrestricted,5.101144683625548,-4.860920781614935e-10,-19.99999994687439,-1.084430293405707e-10,-2.086673931750085e-10,-5.101432631221776e-10,1.3741371221236693e-10,9.947370736335395e-11,-8.419918978304714e-11,-8.89692284050543e-10,3.039953765816837e-09,-3.81290960216181e-10,-1.7640596485650834e-10,4.366485786392099e-10,1.285092308488451e-11,3.445765357617186e-09,-5.088244280754463e-10,-4.674651370312563e-10,3.9974270169379214e-10,3.0683715446853686e-10,-2.4858530338315575e-10
0,2,2,28,512,inf,equal,unrestricted,5.401833608733865,1.095357435846171e-10,5.637961424537851e-10,-19.9999999359683,1.3461690008529141e-11,-4.04091023201379e-11,-6.864736199522484e-12,6.359373327548628e-12,-1.1147359495770505e-10,1.3938635627472914e-11,5.1598030441511873e-11,-3.5550129617521314e-11,3.928946301897783e-11,4.612449731356345e-11,-1.2750830201026966e-11,-5.589862863234804e-11,7.0741512074403636e-12,1.658600378844398e-09,-6.187020841779593e-11,-3.803187891197162e-08,-1.0871091344835017e-11
0,3,2,28,512,inf,equal,unrestricted,3.782633373367061,2.945841831003602e-10,4.854468351877459e-07,2.5051144567722975e-10,1.2911841651962487e-09,-6.69561982291245e-11,-3.2464517100958443e-10,1.2980918103636057e-07,-1.1577749917922143e-10,3.38993882664986e-10,-3.038286487055679e-09,5.6966780955584606e-08,-8.732039208163351e-11,3.341507934173632e-10,-19.999999239217324,3.6122249642025404e-10,2.609407875876712e-10,3.236859284022113e-10,-2.734667102080332e-10,3.475574290783734e-10,-7.367416228189649e-10
0,4,2,28,512,inf,equal,unrestricted,3.331858424426976,-5.0736912517789316e-11,5.296920173760314e-11,-3.0069060680598687e-10,-4.036202963893895e-11,3.8048897988275656e-11,2.701609030858716e-11,5.2702575847732984e-11,3.9465838138254045e-11,-19.999999941021876,5.360709185919411e-11,5.0378057353383514e-11,-1.1007416882385972e-08,6.165412037245939e-11,4.4247554504845045e-11,-2.521972807207568e-11,3.854704158832088e-08,-2.9579075407460334e-11,5.0891828312625455e-11,-1.135624083664142e-11,4.148155300125929e-11
0,0,0,384,512,inf,equal,restricted,0.48684238951007247,-0.336933209794126,-0.5879733979957781,-1.4178253483949592,0.3910408686182161,0.5276361238258355,1.1998171313746788,2.495925582077248,2.4809452186446714,-0.08958487855908523,-0.8703627907545133,-0.1345186418749475,0.20707226062418307,-1.3002987231406538,0.11826842037942842,-0.20939949502047187,1.8396283022092592,0.9728815330969782,0.028684715467534486,1.0251115822991408,0.7329196329863948
0,1,0,384,512,inf,equal,restricted,0.31502052285576276,-0.583526301906537,-1.1965764524044344,0.05869458757412035,0.37461885555251795,0.4936214263456845,0.28488482115339486,-0.03857653143695513,-0.7879782831039805,1.1860459962726795,-0.07600317567801096,0.6827711233302225,-1.2315293065279325,0.43925762751780817,0.09699905023312508,0.5012134776992118,0.637828269238147,2.1678803252872383,-0.03235633087376801,1.21633963703616,2.2816226439918315
0,2,0,384,512,inf,equal,restricted,0.31282017783538363,-0.48512753490547195,0.20506182280377683,-0.704811175543516,0.3199029894450467,1.9603136482315386,2.0321591453261574,0.4029588155179284,0.023265336558411922,-0.07483189323660448,-0.4696608460202102,-0.9150975856583142,-0.7223011341466629,-0.7223256839472968,1.0455251925276237,1.1819578998641975,1.4997018094184993,0.7492941234401601,-1.847610208926672,0.14293412092616187,0.3935258401925327
0,3,0,384,512,inf,equal,restricted,0.30311578670288647,-0.5592323005183819,-1.2707244446504444,-1.15319800500756,-0.3450038693619011,0.2510582047540196,0.3267586523384738,1.4094303965472905,1.1858049666531862,-0.50454752135969,-1.5745475591181928,0.14513005980027505,1.7803058231749962,0.380110328473558,-0.3544340993857115,-1.0467085687535032,0.08616269513621287,0.675565210845467,0.22315064958315178,-0.3709258535942802,-0.9553597113227535
0,4,0,384,512,inf,equal,restricted,0.3643767222442636,-1.4431735200921367,-1.5709121757732207,-1.6842841457475608,-0.542699927462615,-0.40876326003721103,0.7789009466573522,0.9409997890278612,0.8450176375615575,0.3766174988748359,-1.3483769036057551,0.8065468611170856,-1.8261287748280686,0.9109910910501522,0.31138004646142586,-0.828831390064834,0.963313916543811,0.42761514721511473,-1.7721642515809075,1.7775277104602938,-0.43575498746882585
0,0,1,100,512,inf,equal,restricted,0.5993265269244437,0.058163058719534845,0.23778980384579562,-0.4198621162038757,1.0453546120312585,-0.008865649189677435,0.5899700218895517,-0.9882031220769054,0.2127091840335763,2.3831740730583943,-0.13599312364436866,-0.6657511135956388,-0.5097036322434145,0.8601551235294356,0.5099736988235716,0.6263826495486364,0.7363713233824482,0.4872705844447993,0.7610693130143268,0.3991430008916322,0.38432592413472977
0,1,1,100,512,inf,equal,restricted,0.8589749166270121,-0.5921772773407991,0.3234763093833814,1.8382364958853576,-1.8503296898909811,-1.7059858347968575,1.163091348435718,1.1050124526469363,-4.537652994680739e-11,-0.0646679053528385,1.7054690372068866,1.960134525834729,0.11068526500686394,-0.8391270589886627,2.242087364973818,0.8038019371976742,0.6156235737581176,-0.29543020339038584,0.312376037498487,0.9014822094858156,1.5708054669078715
0,2,1,100,512,inf,equal,restricted,1.1818964368529687,-0.1823300830862684,0.9812764598238753,2.160757161619704,-0.9208804429626363,-0.5957247712533378,1.863514926671533,1.9161449900264411,0.5874849797397242,-5.187597309654507e-10,1.7134405815559002,1.0588222194083243,-0.9995122565817792,-0.5716673122471194,0.4522760192641096,-1.0730148931387267,-0.7945364094448416,-0.42703945340380284,1.8080141489678052,-0.6307504130885282,1.262812475003648
0,3,1,100,512,inf,equal,restricted,0.9042921184528135,0.011743566357424734,-0.8171435404528885,1.1119233819163832,-0.10769337286735037,1.1619508652394501,1.0612724120616381,1.0947723005674899,1.6138762228310208,0.701915163179318,0.17153199948344744,1.4828011147899844,-0.18838905769346148,-1.0824696992997722,0.49311194964971444,-0.5365429948231693,-0.9912028650107981,-0.8765029023627094,-0.917850737774845,0.9411913959736886,0.0309702919103429
0,4,1,100,512,inf,equal,restricted,0.7909453857198316,-1.0180120027183213,0.756228903614677,-0.10009902904962839,0.16133941589376735,1.3792276418649407,0.6154263118149778,0.02864324690597818,1.132938061769038,-0.5463048410064373,0.17348099089772193,2.1186810969352865,0.4971734080487983,-0.9988068334223671,-0.014297446724138062,-0.47373640490770885,-0.198052586482679,0.7056991091007314,0.7461800175258956,0.7716836368759883,2.3734501139753497
0,0,2,28,512,inf,equal,restricted,1.1762253532361608,-0.8003818786821089,0.09602061512734138,1.8058976411841439,1.8417252313301067,0.2081134853032898,0.4853116495716139,-0.7525087712628811,1.1858640354820864,-0.026941189933515297,-0.9944423364532498,-1.0679423154240408,2.0109854352026177,1.084215929438175,-0.4747316323422119,1.058570600168364,1.3664493980064043,-1.1788269631465573,-0.17825700261759816,1.2206342418826506,-0.0686037407901991
0,1,2,28,512,inf,equal,restricted,1.714418196682026,-1.1618656507461453,-1.444243990308369,-0.7549215237601179,0.2339796764373779,-0.42397999401493125,0.9328190252960856,1.0590492300068666,-0.5553646578539854,-1.058213946511946,2.0281922245698683,-0.27414369040287606,-0.5333853084473126,0.2425906194230687,0.21871347337458963,1.5485535634965528,0.10599687815524052,-0.27045078300633757,0.6783413638440947,0.8691202455495847,0.489117724550825
0,2,2,28,512,inf,equal,restricted,2.2805403240579607,-1.3301802933635085,1.3684494156583609,-1.610507238765972,0.49373232589477484,1.0891216997498503,0.676537206638205,1.0646895189711176,1.8058762261907777,0.5289785741963103,0.039390852494619294,1.563709402744751,-0.39126913276700725,-0.8194223706032403,-0.0493829878729351,1.523262537271637,1.1015744288353166,1.8294624803669415,0.8488666107966677,-1.141480620974345,0.5186160772401593
0,3,2,28,512,inf,equal,restricted,2.016569809069208,-0.014039515369907307,1.8848953051183455,1.2123762842666004,1.9029431912034949,1.3707897976752295,0.0695848877010763,2.241991474007672,1.3339318157836881,0.8092351755700019,-0.5896153782176626,1.6099742783997173,0.6171316912419408,0.5972332166910947,-1.3459795515773298,0.8579534997030646,1.2707728724668759,0.45635810031036755,-0.15721757012777476,1.0253599559810878,-0.5204305253662034
0,4,2,28,512,inf,equal,restricted,1.950948240413512,-1.1124977050393356,0.9728705175351191,-0.7398978556268796,-1.1496158026325796e-11,0.4136748146210246,0.6618902237349318,1.45045098284488,1.0630352297275556,-1.5897165456123532,1.2922202700885586,1.1062382199140333,-1.3284418170662902,1.0125033189867783,1.2933148438228041,-7.8811197412196e-12,2.8641628283128107,3.461707019721118e-12,1.2306715996438664,0.20642907825915807,1.6619841484451436
0,0,0,768,1024,1.0,size,unrestricted,1.0020754880515321,-4.579960201673812e-11,3.3937843680980715e-10,-1.8396380024608277e-10,4.1599244137412344e-10,-3.1698001713617247e-10,5.736626321313888e-10,19.999999960125752,1.8922894948880785e-09,-2.0657803527721473e-10,-3.49659779875624e-10,7.74268969553163e-11,5.902055645584086e-10,-7.586187294382009e-10,-3.3820433086742056e-10,-1.238176216119947e-10,1.6880094189566842e-10,-2.0649223003975374e-11,8.902025326434859e-10,-4.2804539280335477e-10,8.620735880025651e-11
0,1,0,768,1024,1.0,size,unrestricted,0.9470255039294616,4.567609874149764e-10,2.336236754988407e-10,-1.0399671173813316e-10,-2.6957737379519355e-10,4.502285402014716e-10,-9.487716416392278e-10,-6.074585035320615e-10,-7.362018614462113e-10,-6.953286349981796e-11,3.483799954591849e-10,1.0255713274867938e-09,-1.281424943426629e-09,-7.70362453120479e-11,-19.99999995980695,1.6163884244147812e-10,-4.5158096426262614e-10,-2.8416442170561212e-11,2.6183161903325085e-10,-3.220859399747587e-10,2.9893996399802837e-10
0,2,0,768,1024,1.0,size,unrestricted,0.9053247524595149,-7.137738738620704e-11,6.3617450630409324e-09,-6.633403820887743e-10,1.0459435155391605e-09,8.756123216657989e-10,6.681922582851594e-10,9.256379852225116e-10,-2.364027890050063e-11,-2.161626279102296e-11,-1.1295525045126243e-09,9.944018053370855e-11,2.1484610922693996e-11,-1.4645868290454341e-09,5.750878359609468e-10,6.337028712985787e-10,-3.20348710780252e-10,2.1177882752366444e-10,-19.999999945037324,1.5493220176108314e-10,-7.745348882606529e-10
0,3,0,768,1024,1.0,size,unrestricted,1.3048843816429947,3.12397402109627e-11,-2.676969696254464e-10,2.777536681870829e-10,-2.94961756631994e-10,4.2516658226345957e-11,-5.5385135391360575e-11,1.8764679587960555e-10,-2.5158979539287726e-10,-1.973853251447395e-10,-2.9448944947426697e-10,-2.243895562155071e-10,6.631654351730433e-11,7.155926756602466e-11,-3.964769264549278e-11,-2.3181053433750156e-10,-19.999999964224514,-2.6826017273433004e-10,2.500832518586245e-10,-3.052598588635689e-10,-3.053090891259489e-10
0,4,0,768,1024,1.0,size,unrestricted,0.7504706790877221,-7.375300348655074e-09,7.124735699857434e-10,4.1359581997582057e-10,-1.0692730988742236e-08,5.52279231302546e-10,-19.999999700439552,2.6109748281595555e-10,5.001297795066953e-09,-3.4796788181243834e-10,-2.7799651014759422e-08,-2.0620402268073567e-09,-1.7659391790548102e-09,3.114543683140191e-08,2.5917246763945153e-09,1.6830989466312114e-09,-8.691330111422065e-09,-1.9654761925294023e-08,2.7136429485377834e-10,2.5065784828074757e-08,-1.6394665139509758e-09
0,0,1,202,1024,1.0,size,unrestricted,1.4513599290500987,1.2907353803348524e-10,1.598185491690897e-11,2.178960432906804e-11,1.0915894245255303e-10,1.3885122312990332e-10,-2.332293029293039e-11,-4.815253210631894e-10,-3.1200061417239784e-10,3.563770658725521e-10,1.0196578118839148e-10,-4.1354792954267225e-11,7.408566791007648e-11,19.999999994875978,-2.721934869167913e-11,8.309933503104241e-12,2.4929675063331065e-11,-3.625089192682119e-11,8.066097764250843e-11,2.4473355024759944e-10,2.3110118530467046e-12
0,1,1,202,1024,1.0,size,unrestricted,1.4575893839866885,-2.4669227791634843e-11,-1.2467840053689973e-10,-3.280898401621583e-11,-1.353162926003018e-10,-19.999999996973703,-1.9067495588041625e-10,-1.1163892217238012e-10,2.7330281401186954e-11,2.940486015579058e-11,7.354285151545263e-11,1.937065975952544e-10,-6.470020790969429e-11,-6.371629708633199e-11,-2.102003626147612e-11,1.0178366770055306e-10,-2.3607117431463844e-11,-1.1237270629594384e-10,1.7502117594870135e-11,-5.174514506227152e-11,-1.0138469756111886e-11
0,2,1,202,1024,1.0,size,unrestricted,2.0402911528491456,-9.68439476862106e-11,1.1987769915830228e-09,8.681279170687903e-11,-3.0059335879181056e-10,-7.931540322839831e-10,1.0208559673598305e-09,19.999999944113174,1.47795361657052e-10,-5.721378385187463e-10,7.534204848013653e-10,5.89737642223734e-10,-1.597087475585031e-09,-5.024627734861551e-10,5.370158712735477e-10,1.1253370764772828e-10,-5.531351880392043e-09,-7.672287309101905e-10,2.2147702075763766e-10,-5.105995230781297e-10,3.7339658516961417e-10
0,3,1,202,1024,1.0,size,unrestricted,2.2671993409735434,2.1736512244710657e-11,-6.682190522553276e-11,1.2290771675047581e-11,-3.4776771242122304e-11,9.477967510262022e-11,8.74455863819515e-11,3.184359355009775e-11,2.333033693820782e-10,1.7821147887884466e-11,1.016579840188659e-11,9.054861816625196e-11,1.8787346349488488e-11,3.78114699420017e-13,-2.572853254935588e-11,-2.7922354261593388e-11,-1.0264035254182227e-10,-19.99999999456572,-8.608456623996175e-11,1.1865352742962751e-09,-7.10641561241162e-11
0,4,1,202,1024,1.0,size,unrestricted,1.5250631785882303,-9.11880971716723e-09,19.99999980140202,-7.73049618444071e-10,-5.036458256978019e-09,9.947536815768027e-09,-3.578980295138635e-09,-3.422764323701924e-09,9.540794521425375e-10,1.8346951893178115e-09,-4.585756819408123e-09,1.1033755006857176e-08,3.460617854175408e-09,-9.747319288622833e-09,-4.01394240698402e-09,-8.836194799339054e-09,6.153967423372192e-09,3.849000933467254e-10,-5.8999613379597145e-09,-2.7004873012792725e-09,7.503959149661088e-09
0,0,2,54,1024,1.0,size,unrestricted,2.807580286886947,5.045951583384215e-10,1.0142233043796062e-10,1.772596591591054e-10,1.1243208793538097e-10,6.019982817030859e-10,-19.999999950964032,-3.522972580975852e-11,-5.462332824933508e-10,-4.1738536295223594e-10,-4.809716307951299e-10,-6.097380848701664e-12,4.896919173036388e-10,-4.141585239472268e-11,6.034762053226091e-10,5.390344797636616e-10,-3.8439618161887505e-10,-5.426400966075941e-10,-1.114628210962046e-11,2.8542170427374843e-10,-5.315736847962102e-10
0,1,2,54,1024,1.0,size,unrestricted,2.6621162277921853,-7.582172435280287e-10,-1.4356801665274181e-09,-1.2030972571361359e-10,3.406675921070321e-11,-9.247393086072915e-12,-3.166007570381836e-11,2.453402924782598e-11,-1.3301647787076036e-10,-2.2616334375226283e-10,4.775191291604487e-11,-9.632735902469156e-11,-19.999999992334153,1.181825417172758e-09,-1.4760084224619609e-10,7.079333969069825e-10,-7.34280666277515e-11,-2.0961044709161917e-11,-2.1544040857774343e-11,2.1264691728419234e-11,-2.020230465778404e-11
0,2,2,54,1024,1.0,size,unrestricted,3.3486228608718416,-7.748880998445627e-11,4.5253967003858575e-10,-1.4013286803259039e-10,8.282759482338289e-11,-1.7303127543012374e-11,-1.1229810098920148e-10,7.216395193319404e-11,7.971120366612461e-11,-1.2098558822923664e-10,-1.5948852590011874e-10,7.282348710015517e-10,-1.48145607886216e-11,-2.2833204878092852e-10,-1.52983345123416e-10,9.234193589464352e-10,-7.903133228028984e-11,3.1953852321672346e-11,9.121805764461137e-11,-19.99999999344667,-1.2783900622947326e-11
0,3,2,54,1024,1.0,size,unrestricted,2.7404221758025735,-7.8226231765738e-11,19.999999837378663,8.178420440206093e-11,6.315125440563419e-10,-4.316966271502551e-11,1.3601594665946197e-11,3.277054587756738e-10,-3.1070219367458624e-11,-3.491466076468019e-11,1.491281133839025e-11,-7.170017072970596e-11,-7.312791994214571e-10,-4.3828298391843093e-11,-1.025523144329599e-08,-3.579370173807972e-11,-5.858584312717113e-11,-1.8025124337484138e-12,5.279838091508527e-09,-3.4191678143500843e-11,-1.2455074651297852e-07
0,4,2,54,1024,1.0,size,unrestricted,2.7727532323337045,1.0233552151752864e-10,2.685799409299696e-10,3.1884363041849435e-11,-2.9622428574513735e-11,-1.8061306080060942e-11,-1.3246324183634407e-10,5.905763442413001e-10,5.955653107798186e-11,-9.953286742960733e-10,9.944964045858124e-11,6.58879726577096e-08,-19.99999992525805,5.655707860049975e-10,-2.292594098499225e-10,1.5420052235173258e-10,3.6942236153953457e-10,-2.315611117638613e-11,-1.654609519847876e-11,-4.660821084643181e-11,1.0624718724829285e-10
0,0,0,768,1024,1.0,size,restricted,0.9864387484581622,3.241666649468448e-12,-2.3966795868599404e-11,1.0742274585714367e-11,-2.595528296356605e-11,2.0384964235860068e-11,-2.8764372125161787e-11,18.50222381383438,1.4977761831067895,1.4014554044635006e-11,2.1318085473850996e-11,-9.288620605256632e-12,-2.8067944186176218e-11,1.575314301142116e-11,2.1681844845253114e-11,7.633590989734565e-12,-1.393148987223716e-11,1.1615829623073316e-12,1.798307030097755e-11,2.6011154571085123e-11,-8.470262421202625e-12
0,1,0,768,1024,1.0,size,restricted,0.8531410944763981,-2.159456090306238e-11,-1.4333723548675905e-11,5.03796092492221e-12,1.371654616700486e-11,-2.1553344064755825e-11,-2.512877659574687e-10,2.0675961973319336e-11,1.2841396846778512e-11,3.7392801710483614e-12,-2.020950052225391e-11,3.6873563596886365,-2.313818022265628,2.8484380240749124e-12,-13.9988256156898,-1.1765634356581687e-11,2.111230811666135e-11,3.2232631444791254e-13,-1.5595440448125954e-11,1.5632074436003544e-11,-1.8413432329332146e-11
0,2,0,768,1024,1.0,size,restricted,0.8730821610190728,2.6567025066718563e-12,4.922825667153751,2.3053424090241294e-11,-2.858465083759138e-11,-2.7530149515352727e-11,-2.4330043666727627e-11,-2.8200107354744345e-11,-7.055611356987259e-13,-5.729830676192748e-13,2.8577662898364714e-11,-4.378860799890375e-12,-1.3733788060583276e-12,2.5843172898901938e-11,-2.1567395654164596e-11,-2.3151550388600542e-11,1.2935885406058798e-11,-8.563679432001973e-12,-15.077174331041826,-7.855120671852314e-12,2.4875825681364173e-11
0,3,0,768,1024,1.0,size,restricted,1.190891231479733,-1.8501249839451205e-12,2.7564204622363646e-11,-3.384129376960815e-11,3.050965966532921e-11,-6.78112405081942e-12,5.186027224298498e-12,-2.4598773428915585e-11,2.5268213246067688e-11,2.0531967227156017e-11,3.259169282846214e-11,2.295827668435864e-11,5.2177178487964815,-1.0806323155097337e-11,2.8701714070637303e-12,2.6118327235366866e-11,-14.782282149040817,2.9269518665352625e-11,-2.8870545461305607e-11,3.4169498940829456e-11,3.445016686221248e-11
0,4,0,768,1024,1.0,size,restricted,0.7298126360202996,1.2678699107226239e-11,-3.79828981970612e-12,-2.1863188224062884e-12,5.4353186952719075e-12,-2.7804925038204635e-12,-13.1793081946057,-1.5455733872403977e-12,-1.4399917395146205e-11,1.2757181571586998e-12,-4.938116351296106,8.377042463871777e-12,7.424556755913163e-12,1.8825754522753213,-1.0784516229359269e-11,-7.734193529518524e-12,1.0252899813221599e-11,-4.4652010239605724e-11,-1.4849255898831406e-12,2.857285394960446e-10,7.028193430051142e-12
0,0,1,202,1024,1.0,size,restricted,1.2793725181625575,2.0791513596012962e-11,1.6084585616405888e-12,1.3252667776229267e-12,3.208874885953479e-11,7.026494076623303e-10,-9.48994718470993e-13,-3.676564266079783,-0.4950191488800397,5.95078628573687,1.3792563345787836e-11,-1.257013985012629e-12,8.091308170193154e-12,6.32109892551818,-6.948841081415148e-13,5.250822966089902e-13,1.3217223022092514e-12,-1.2549111083828567e-12,5.6986099121703754e-12,3.5565313728941237,3.042567438952132e-13
0,1,1,202,1024,1.0,size,restricted,1.2130263160199632,2.4080105408279664e-13,-0.5033978176688293,-1.2248804973535565e-13,-2.1583076878079606,-6.007864587918098,-3.50140655686978,-2.503079465652546e-11,1.5064201736922683e-12,2.0474397468903755e-12,0.6638024647446893,5.200724501780762,-6.738460246811356e-12,-8.229797269152745e-12,2.782305275876284e-13,1.0403625039806317,3.3039163906687744e-13,-0.924133878846129,-3.186797118696902e-13,-1.2499125953504393e-12,6.365853673744836e-14
0,2,1,202,1024,1.0,size,restricted,1.4568424330780945,-2.860243489140024e-12,2.077695067513511,1.5169023511136594e-11,-2.0389122732243708e-11,-8.704577011939692e-11,1.6152025318574226,8.68145814059807,2.3512580732644542e-11,-3.268364139000449e-11,1.2226172324811038,1.0179906757769215,-0.8701400512851042,-3.504011199899715e-11,0.23158530671334362,9.995225649870097e-12,-4.283310990953564,-1.8901537759266728e-09,1.3761706005417014e-11,-1.3698055979479892e-11,1.5651742682848282e-10
0,3,1,202,1024,1.0,size,restricted,1.9573652527636645,3.486380283361219e-12,-1.1306848796363311e-11,7.707141592764552e-12,-3.5633419194332836e-12,0.5177509293582516,0.47675468403853344,1.6174668239414617e-11,4.4915115212522725,9.536119937161702e-12,3.1266697163092635e-12,0.9985225604550835,5.280412211933334e-12,2.354919230415447e-12,-2.603910986295208e-12,-4.2092222085968156e-12,-0.01937134928932212,-6.107773944278099,-1.110305068825754e-10,7.388315010998842,-1.3144340271460714e-11
0,4,1,202,1024,1.0,size,restricted,1.283339191004159,-2.085826995018391,7.782660236887773,-1.1777309084291154e-12,-3.7292617316742733e-11,2.8026179720121545,-1.1961572780949152e-11,-8.482467297874143e-12,3.6170368206985262e-12,6.176901035932017e-12,-1.721395167614015e-11,4.493972245244747,1.620546790215351e-11,-1.1645087202411164,-1.264870262060997e-11,-0.6423842964802041,2.1168864575397738e-10,7.738483071710101e-13,-3.611686389531396e-11,-6.722771418780223e-12,1.0280295334479064
0,0,2,54,1024,1.0,size,restricted,1.2146552840752969,0.685543534408941,0.7759467849243961,2.0954124014583466,0.4785268560635901,1.4486229138002789,-2.5222897176806796,0.638478224122824,-0.4292773950486921,-0.12383649606480655,-1.6561486483980068e-11,-1.0740634425876128,1.161501551097912,-1.2108911228397312,1.4605623539869366,1.8683038468987354,-1.1925002787354044,-1.101385768411272,0.22954701724164983,1.3505080279063844,-0.15280226361091567
0,1,2,54,1024,1.0,size,restricted,1.326998674182361,-1.7148690386183154,-1.4645416209812956,-0.24906090463134753,1.0836474519890036,0.6440597780116766,0.046430849463216475,0.9769657826406163,-0.48463345159909693,-1.0860771653236327,0.8548785802005738,-0.07844621848312383,-1.6893761471302646,2.4887208548653934,-0.890555865272496,1.861563896633881,-0.5054290244607993,-0.14723472638095841,-0.2366278291600245,1.1095598082110292,0.3588313542248893
0,2,2,54,1024,1.0,size,restricted,1.925271311889377,-0.6598034011327547,1.979576769865899,-0.4179593555782602,0.6640431550087718,0.13703235720848062,-0.23725075409523316,1.834196442571126,1.4269652293561434,-0.48390161782331836,-0.46005385130760384,2.7325200112254073,0.4788112500705578,-0.9555300221492563,-0.7015442075779692,2.8192175218868734,-6.17059061125803e-11,0.328550587618655,1.27582241274174,-2.2284895323827367,0.1787315199433861
0,3,2,54,1024,1.0,size,restricted,1.4962392590192575,0.9701549991280927,3.275904259722499,-8.663345814086235e-11,1.495274316814161,0.668452338120385,1.3867203850991626e-11,2.0297702923713565,0.8330095349846209,0.27358587503838966,-0.47102014271228965,1.1867133729575483,-0.6515056134895592,0.5331482671754803,-1.2505068796395449,0.24984697976009249,0.6135186379414526,1.0946881516407585,2.1818513326931983,0.4113899894012855,-1.8096590159673018
0,4,2,54,1024,1.0,size,restricted,1.6621428027544485,0.3610217494571952,1.4557844122770587,0.5869917224927755,-1.2451207107508218e-11,3.689361519198735e-11,-0.01855127225718032,2.879446385287859,0.9719964781881996,-1.3906680273909637,0.7141420506343776,3.540925285626429,-2.326525435760449,1.5802078321809874,-0.06308165311723027,0.96769088510246,1.9401881007918234,-3.041549323116502e-11,3.536342062633534e-10,4.6890502346497995e-11,1.202778708598737
0,0,0,768,1024,inf,equal,unrestricted,1.0020754880515321,-4.579960201673812e-11,3.3937843680980715e-10,-1.8396380024608277e-10,4.1599244137412344e-10,-3.1698001713617247e-10,5.736626321313888e-10,19.999999960125752,1.8922894948880785e-09,-2.0657803527721473e-10,-3.49659779875624e-10,7.74268969553163e-11,5.902055645584086e-10,-7.586187294382009e-10,-3.3820433086742056e-10,-1.238176216119947e-10,1.6880094189566842e-10,-2.0649223003975374e-11,8.902025326434859e-10,-4.2804539280335477e-10,8.620735880025651e-11
0,1,0,768,1024,inf,equal,unrestricted,0.9470255039294616,4.567609874149764e-10,2.336236754988407e-10,-1.0399671173813316e-10,-2.6957737379519355e-10,4.502285402014716e-10,-9.487716416392278e-10,-6.074585035320615e-10,-7.362018614462113e-10,-6.953286349981796e-11,3.483799954591849e-10,1.0255713274867938e-09,-1.281424943426629e-09,-7.70362453120479e-11,-19.99999995980695,1.6163884244147812e-10,-4.5158096426262614e-10,-2.8416442170561212e-11,2.6183161903325085e-10,-3.220859399747587e-10,2.9893996399802837e-10
0,2,0,768,1024,inf,equal,unrestricted,0.9053247524595149,-7.137738738620704e-11,6.3617450630409324e-09,-6.633403820887743e-10,1.0459435155391605e-09,8.756123216657989e-10,6.681922582851594e-10,9.256379852225116e-10,-2.364027890050063e-11,-2.161626279102296e-11,-1.1295525045126243e-09,9.944018053370855e-11,2.1484610922693996e-11,-1.4645868290454341e-09,5.750878359609468e-10,6.337028712985787e-10,-3.20348710780252e-10,2.1177882752366444e-10,-19.999999945037324,1.5493220176108314e-10,-7.745348882606529e-10
0,3,0,768,1024,inf,equal,unrestricted,1.3048843816429947,3.12397402109627e-11,-2.676969696254464e-10,2.777536681870829e-10,-2.94961756631994e-10,4.2516658226345957e-11,-5.5385135391360575e-11,1.8764679587960555e-10,-2.5158979539287726e-10,-1.973853251447395e-10,-2.9448944947426697e-10,-2.243895562155071e-10,6.631654351730433e-11,7.155926756602466e-11,-3.964769264549278e-11,-2.3181053433750156e-10,-19.999999964224514,-2.6826017273433004e-10,2.500832518586245e-10,-3.052598588635689e-10,-3.053090891259489e-10
0,4,0,768,1024,inf,equal,unrestricted,0.7504706790877221,-7.375300348655074e-09,7.124735699857434e-10,4.1359581997582057e-10,-1.0692730988742236e-08,5.52279231302546e-10,-19.999999700439552,2.6109748281595555e-10,5.001297795066953e-09,-3.4796788181243834e-10,-2.7799651014759422e-08,-2.0620402268073567e-09,-1.7659391790548102e-09,3.114543683140191e-08,2.5917246763945153e-09,1.6830989466312114e-09,-8.691330111422065e-09,-1.9654761925294023e-08,2.7136429485377834e-10,2.5065784828074757e-08,-1.6394665139509758e-09
0,0,1,202,1024,inf,equal,unrestricted,1.4513599290500987,1.2907353803348524e-10,1.598185491690897e-11,2.178960432906804e-11,1.0915894245255303e-10,1.3885122312990332e-10,-2.332293029293039e-11,-4.815253210631894e-10,-3.1200061417239784e-10,3.563770658725521e-10,1.0196578118839148e-10,-4.1354792954267225e-11,7.408566791007648e-11,19.999999994875978,-2.721934869167913e-11,8.309933503104241e-12,2.4929675063331065e-11,-3.625089192682119e-11,8.066097764250843e-11,2.4473355024759944e-10,2.3110118530467046e-12
0,1,1,202,1024,inf,equal,unrestricted,1.4575893839866885,-2.4669227791634843e-11,-1.2467840053689973e-10,-3.280898401621583e-11,-1.353162926003018e-10,-19.999999996973703,-1.9067495588041625e-10,-1.1163892217238012e-10,2.7330281401186954e-11,2.940486015579058e-11,7.354285151545263e-11,1.937065975952544e-10,-6.470020790969429e-11,-6.371629708633199e-11,-2.102003626147612e-11,1.0178366770055306e-10,-2.3607117431463844e-11,-1.1237270629594384e-10,1.7502117594870135e-11,-5.174514506227152e-11,-1.0138469756111886e-11
0,2,1,202,1024,inf,equal,unrestricted,2.0402911528491456,-9.68439476862106e-11,1.1987769915830228e-09,8.681279170687903e-11,-3.0059335879181056e-10,-7.931540322839831e-10,1.0208559673598305e-09,19.999999944113174,1.47795361657052e-10,-5.721378385187463e-10,7.534204848013653e-10,5.89737642223734e-10,-1.597087475585031e-09,-5.024627734861551e-10,5.370158712735477e-10,1.1253370764772828e-10,-5.531351880392043e-09,-7.672287309101905e-10,2.2147702075763766e-10,-5.105995230781297e-10,3.7339658516961417e-10
0,3,1,202,1024,inf,equal,unrestricted,2.2671993409735434,2.1736512244710657e-11,-6.682190522553276e-11,1.2290771675047581e-11,-3.4776771242122304e-11,9.477967510262022e-11,8.74455863819515e-11,3.184359355009775e-11,2.333033693820782e-10,1.7821147887884466e-11,1.016579840188659e-11,9.054861816625196e-11,1.8787346349488488e-11,3.78114699420017e-13,-2.572853254935588e-11,-2.7922354261593388e-11,-1.0264035254182227e-10,-19.99999999456572,-8.608456623996175e-11,1.1865352742962751e-09,-7.10641561241162e-11
0,4,1,202,1024,inf,equal,unrestricted,1.5250631785882303,-9.11880971716723e-09,19.99999980140202,-7.73049618444071e-10,-5.036458256978019e-09,9.947536815768027e-09,-3.578980295138635e-09,-3.422764323701924e-09,9.540794521425375e-10,1.8346951893178115e-09,-4.585756819408123e-09,1.1033755006857176e-08,3.460617854175408e-09,-9.747319288622833e-09,-4.01394240698402e-09,-8.836194799339054e-09,6.153967423372192e-09,3.849000933467254e-10,-5.8999613379597145e-09,-2.7004873012792725e-09,7.503959149661088e-09
0,0,2,54,1024,inf,equal,unrestricted,2.807580286886947,5.045951583384215e-10,1.0142233043796062e-10,1.772596591591054e-10,1.1243208793538097e-10,6.019982817030859e-10,-19.999999950964032,-3.522972580975852e-11,-5.462332824933508e-10,-4.1738536295223594e-10,-4.809716307951299e-10,-6.097380848701664e-12,4.896919173036388e-10,-4.141585239472268e-11,6.034762053226091e-10,5.390344797636616e-10,-3.8439618161887505e-10,-5.426400966075941e-10,-1.114628210962046e-11,2.8542170427374843e-10,-5.315736847962102e-10
0,1,2,54,1024,inf,equal,unrestricted,2.6621162277921853,-7.582172435280287e-10,-1.4356801665274181e-09,-1.2030972571361359e-10,3.406675921070321e-11,-9.247393086072915e-12,-3.166007570381836e-11,2.453402924782598e-11,-1.3301647787076036e-10,-2.2616334375226283e-10,4.775191291604487e-11,-9.632735902469156e-11,-19.999999992334153,1.181825417172758e-09,-1.4760084224619609e-10,7.079333969069825e-10,-7.34280666277515e-11,-2.0961044709161917e-11,-2.1544040857774343e-11,2.1264691728419234e-11,-2.020230465778404e-11
0,2,2,54,1024,inf,equal,unrestricted,3.3486228608718416,-7.748880998445627e-11,4.5253967003858575e-10,-1.4013286803259039e-10,8.282759482338289e-11,-1.7303127543012374e-11,-1.1229810098920148e-10,7.216395193319404e-11,7.971120366612461e-11,-1.2098558822923664e-10,-1.5948852590011874e-10,7.282348710015517e-10,-1.48145607886216e-11,-2.2833204878092852e-10,-1.52983345123416e-10,9.234193589464352e-10,-7.903133228028984e-11,3.1953852321672346e-11,9.121805764461137e-11,-19.99999999344667,-1.2783900622947326e-11
0,3,2,54,1024,inf,equal,unrestricted,2.7404221758025735,-7.8226231765738e-11,19.999999837378663,8.178420440206093e-11,6.315125440563419e-10,-4.316966271502551e-11,1.3601594665946197e-11,3.277054587756738e-10,-3.1070219367458624e-11,-3.491466076468019e-11,1.491281133839025e-11,-7.170017072970596e-11,-7.312791994214571e-10,-4.3828298391843093e-11,-1.025523144329599e-08,-3.579370173807972e-11,-5.858584312717113e-11,-1.8025124337484138e-12,5.279838091508527e-09,-3.4191678143500843e-11,-1.2455074651297852e-07
0,4,2,54,1024,inf,equal,unrestricted,2.7727532323337045,1.0233552151752864e-10,2.685799409299696e-10,3.1884363041849435e-11,-2.9622428574513735e-11,-1.8061306080060942e-11,-1.3246324183634407e-10,5.905763442413001e-10,5.955653107798186e-11,-9.953286742960733e-10,9.944964045858124e-11,6.58879726577096e-08,-19.99999992525805,5.655707860049975e-10,-2.292594098499225e-10,1.5420052235173258e-10,3.6942236153953457e-10,-2.315611117638613e-11,-1.654609519847876e-11,-4.660821084643181e-11,1.0624718724829285e-10
0,0,0,768,1024,inf,equal,restricted,0.24070358003846692,-0.15481555286205842,-0.0016828673309220448,-0.4268722462379112,0.14214896448852885,-0.15665053296033116,0.9183605659268628,1.5481691629916765,1.3738276093493127,0.11871293744934759,-0.046591132796830116,0.18117426039479018,0.9927013396018786,-0.733105940850117,0.044151494943598185,-0.17237699623441338,0.9327034513863055,0.6195375060747339,0.800774045419881,0.05233113944883874,0.41833863673204513
0,1,0,768,1024,inf,equal,restricted,0.11710306318541504,0.3207720316236789,0.08084092933956255,-0.34860351329146155,-0.5135242221374725,0.5576312916173979,-0.2661194684963706,-0.21295059703472963,-0.3681906054206381,0.14599491920613827,0.4393938794481847,0.6502482468733962,-0.6902860653890077,-0.19671531804349512,-0.5305156819915672,0.4713746029637621,0.3565552023828766,0.5378785314028581,0.11003113584845166,0.4004702348068129,0.6565407177174742
0,2,0,768,1024,inf,equal,restricted,0.194727676687015,0.13396060672949844,0.7409094604077153,-0.5514190420105258,0.3287266222074541,0.44488495436775344,0.886142563000538,0.736694645339604,0.39170574633099753,0.3180629694540885,-0.4944836268864374,-0.11270277695829133,-0.05445003541951535,-0.8814006457635775,0.5739978892194677,0.5527119734841967,0.4979045685679568,0.6076570241433955,-1.1303349028970144,0.7009046468550605,0.03687754636458549
0,3,0,768,1024,inf,equal,restricted,0.16508329218323778,-0.36150623459214315,-0.3396423956106941,0.04995866073372003,-0.7410408956664343,0.31086512274197753,0.22135659222280127,0.6602393654584171,0.15188351302810688,-0.17688370072746154,-0.48863861887107407,-0.2958204387497598,1.244695834609117,0.24553446468393417,0.04921980187430567,-0.23929667540284466,-0.43704368509957625,0.3259097939743556,0.38755126511176907,-0.15310278542885847,-0.4949479041843479
0,4,0,768,1024,inf,equal,restricted,0.1885447010917538,-0.4834563680384816,0.44781687666188424,0.07086024975872354,-0.6511770817731712,0.04333814498002091,-0.6349591154367976,0.13672752628409685,0.8045868257497281,0.2942791507117197,-0.7593857620958985,-0.36469602310688287,-0.08150804491276281,0.7897774211657814,0.6383916827632621,0.20693338037682274,0.03255855592238463,-0.3992207698327542,-0.10108803930441869,1.3640675281175403,0.020532294695040594
0,0,1,202,1024,inf,equal,restricted,0.5118414629915292,1.4086420744117893,0.6479345149491892,0.23904734143951648,0.7519060148195499,0.4066743641247403,0.13454591425692247,-0.5320630330067805,-0.17630956747488452,1.9777951752739193,0.5836465180840457,0.08930776770005841,0.8334573005260923,1.4702826078175542,0.287124484940644,-0.1583141952301384,0.33561948014950177,0.3313984353472288,1.4553095436419414,1.284256841112812,0.8412039959543414
0,1,1,202,1024,inf,equal,restricted,0.4877540992533841,-0.3109921380658243,-0.24863693995544103,0.2602185160936647,-0.6486485203223459,-1.2501524819044592,-0.8756208669115914,0.08223814494843194,0.9625397932260741,1.018835964087472,1.3400673663409963,1.7917672613978195,-0.19651483691374239,-0.45932454642120585,0.21546324273797726,0.8498339877503183,-0.31840285732570256,-0.8281993631749522,0.5026279233391812,-0.2250764672918603,0.3021885643508512
0,2,1,202,1024,inf,equal,restricted,0.659258164360966,-0.2087480072490016,1.3701447691181048,1.0496879958444345,-0.16374745044427286,-0.4121325004604505,1.010515564557057,2.929220144393615,0.8841706810830379,0.10098554864587994,1.2358247366810984,1.3585499935133474,-0.382865528144221,-0.3814360908640759,1.0364069720388722,0.3094145376332041,-1.1042940156669356,-0.7163200551036278,0.5425468623759493,-0.104674541020772,0.9357067050717378
0,3,1,202,1024,inf,equal,restricted,0.7517997638962587,0.5981002690921844,-0.1359005096345452,0.6702301536605051,-0.5914875152003757,0.3382731302654606,0.8424702244363242,0.7801734430378704,2.210736696942927,0.7458547780222451,0.17494744229461942,1.0596870169430228,-0.0942397843388305,-0.47024302262106815,0.3063458534097472,-0.6044644406936587,-0.7864887516071544,-1.2899824385858214,-0.08295713134146737,1.988389901120185,0.0864423720522724
0,4,1,202,1024,inf,equal,restricted,0.5942480361275753,-0.8017916459871313,1.7531469900994108,0.2586648208843131,-0.8116815936110703,0.7881314320383911,-0.0528812664782893,0.2958149770644974,0.9637931359767458,0.6375087382574787,-0.14036037699518822,1.658022880459443,0.7605559853321416,-0.9181028719406733,0.046062881693883756,-0.7680500327558824,0.7586193817389623,0.25998691412713676,-0.17617815879861715,-0.03250403688425058,1.2890636632895756
0,0,2,54,1024,inf,equal,restricted,0.8143304740800517,0.3874191898546733,0.4139227778270275,1.3626393517896,0.1050725175007313,1.0571015724770578,-1.6646934850615702,0.34062700612681457,-0.20988958257230067,-0.15724235685134402,-0.24760262237220773,-1.0721659094024167,0.6654184818868623,-0.7070982709963873,1.0857516610664737,1.5737658351318717,-0.2920346981293791,-0.6033401566271871,0.022792226112100248,1.1569549438730875,-0.08018404535365203
0,1,2,54,1024,inf,equal,restricted,0.9281373165020709,-1.2246271305898395,-0.990473490232942,-0.05120282415440883,0.8752465463754029,0.5229219081444438,0.06528696208211175,0.7908091308252096,-0.18763664585907744,-0.7092678480516853,0.7550940193901783,0.08703082539149952,-1.1388142955143998,1.8457871771318222,-0.596641115356276,1.428118421494372,-0.40988750638404875,-0.10702931008951336,-0.044499752337189086,0.8013058994449632,0.26924548155883726
0,2,2,54,1024,inf,equal,restricted,1.278076644603377,-0.5787538264024326,0.7944266016213808,-0.9714363115570819,0.02549248928565808,0.4810813073913143,-0.2525841181700917,1.4751954802863958,1.0243815843091495,-0.4848934550148529,-0.5906206904663016,1.5349871022917487,0.9303423814876268,-0.7678470255291724,-0.6731715729076361,2.1571917260752738,0.501340496761727,0.8200489203935035,0.8832196677984785,-1.2041432629144373,0.1905727797253718
0,3,2,54,1024,inf,equal,restricted,1.0398269050769697,0.6220892180527872,1.5240630046941352,-0.5879935397669449,0.7597249249158622,1.0104022829643238,0.33532222574399145,1.4737319470529622,0.9525595552310336,0.6366450314087613,-0.7802428056546099,0.5412560942463314,-0.427172411911426,0.5962444524059188,-1.1201718622827666,0.9349598826733131,1.0589602914794771,0.9711389522737216,1.1795198705785552,1.191005306214755,-1.2952058790621963
0,4,2,54,1024,inf,equal,restricted,1.1545975579873844,0.5028348134303319,0.6054217498217963,0.3412858498195351,-0.15817875276299992,0.4772169538383677,-0.22903656448057308,1.8709618640741037,0.4796790341372098,-0.9764728132436717,0.5811348527073267,2.155941700087323,-1.5266796163870917,1.28774605786111,-0.14968746841955807,1.2785784682266834,1.9039708237720734,0.13554381440895957,-0.004120990170418849,0.8062961235049042,0.9226679986145433
0,0,0,1536,2048,1.0,size,unrestricted,0.4904771021127255,-1.1147497464543782e-09,2.312536082680261e-09,-2.160568587160808e-09,-3.840801429238839e-10,-2.547397047955738e-09,-3.008994088467767e-10,1.6281385242181812e-09,19.999999858280546,-1.7260869894389344e-09,-1.117154830296016e-08,1.6035145260699194e-10,2.070339885964956e-09,-6.338144847363482e-10,1.894766253379652e-09,9.720188256233149e-10,-2.8617172838967426e-08,4.37306590478416e-11,4.4934390899828216e-09,-1.7268558392952637e-09,-9.611693744447905e-10
0,1,0,1536,2048,1.0,size,unrestricted,0.44652017399962807,-8.717475798981406e-10,4.107570724472814e-09,-2.6783877816384015e-09,6.0670961173903e-11,5.541410482436738e-10,-6.132443797917608e-10,-1.129907173958955e-09,-4.747926675864836e-09,-5.61933239097811e-09,1.1774779223595337e-10,4.647833366952286e-10,-9.187012388228735e-10,-1.7482460739190917e-09,-19.99999993564674,9.697839992603804e-10,1.5327611859464642e-09,7.248725948282712e-10,7.99529723188856e-11,-6.832238630289503e-10,5.652825065229321e-10
0,2,0,1536,2048,1.0,size,unrestricted,0.5334990896753605,-2.0111488228310241e-10,19.99999996248179,2.4295772024780163e-10,6.300739257228183e-10,-1.9212453279462615e-10,-3.0841324053032905e-10,2.733340987756464e-10,1.110929424052345e-10,4.888998922971646e-10,-4.815059372581871e-10,3.159983113237354e-10,1.009038936095131e-10,-3.422715007403754e-10,4.6362314081074895e-10,3.882776721906918e-10,3.5424554859818355e-10,-4.0635857209259196e-11,-6.076366893157352e-10,-3.812916655894063e-10,-5.134238776026379e-10
0,3,0,1536,2048,1.0,size,unrestricted,0.5776604094243621,-1.0240489120928922e-10,-5.2658451738419695e-08,1.0884507653958088e-10,-1.452318232631023e-10,-6.021940931231694e-11,4.195047630302735e-13,3.475571552717473e-11,-2.775475366769922e-09,2.304238123702752e-12,-1.2146809040095385e-10,-1.9135080873541156e-10,5.390305589858989e-10,1.5583031238461938e-10,1.0350334514967114e-10,-5.196106553222585e-11,-19.999999937625685,-1.462999302486525e-09,6.387454603450369e-11,-5.21911253670033e-10,-2.763828461167701e-10
0,4,0,1536,2048,1.0,size,unrestricted,0.5769709601573144,-9.227180143746473e-10,-2.694555355485308e-10,6.018449977830767e-10,-3.3715617896694183e-10,1.1036865479825595e-09,-1.427831898260006e-08,-8.35716435045873e-10,1.230063883200944e-10,4.0301236276594727e-10,-9.061706673238309e-10,2.469414507674805e-10,-19.999999933496877,6.481511396889981e-10,2.1682242217981989e-10,-9.168928190220744e-10,-6.913576911439282e-11,-2.8205316732390314e-10,4.0157725803798153e-10,7.889084779459284e-10,-2.9935406436380093e-10
0,0,1,406,2048,1.0,size,unrestricted,1.1549835788871137,-5.135926905003804e-09,6.149185625221543e-09,-4.274038723455822e-09,7.197843120294419e-10,4.450510441920317e-09,-8.244803384188351e-11,-1.4766086056545098e-09,-9.529411319875975e-09,1.6420394825117565e-08,9.303485512769681e-10,1.8787837015517622e-09,7.054550292982898e-10,8.740231482897752e-09,-1.0459826067289502e-06,-2.9565508459032846e-09,-2.4068457368357995e-09,1.931996825598076e-09,19.99999873106324,4.855955118470235e-09,-1.6934947341407774e-10
0,1,1,406,2048,1.0,size,unrestricted,1.663971504196326,-6.68079191376599e-10,-9.541856032446677e-10,-4.717421575470843e-10,-19.999999958668027,-2.211418059602236e-10,-5.469127781208203e-10,-8.608073650754117e-10,4.5928624187348093e-10,2.420831060816605e-10,8.341665123145686e-10,2.216290923523323e-10,-8.882990205270794e-10,-3.9630605966224124e-10,-1.1239538757387123e-10,8.54166739041498e-10,8.169730243576026e-11,-5.516642355089567e-10,-1.9673369232723378e-10,2.6775678714111246e-10,1.6094218363467031e-10
0,2,1,406,2048,1.0,size,unrestricted,1.0143059819377234,-6.261027710478607e-10,2.810841640834192e-09,3.763270757583235e-09,-1.1669635630112778e-09,6.262235208194497e-10,2.0801209184411218e-08,1.1398680707294579e-08,-3.0990117156363136e-09,-2.239203195542523e-09,3.6104407841855248e-09,1.1894629345990097e-08,-19.99999974161051,-3.4212051642940864e-09,-2.2269330724866572e-09,2.6826489171604992e-08,-1.3323401706244334e-08,-9.97516773084937e-09,1.425487662658506e-09,4.663575122289546e-10,3.571108446225662e-09
0,3,1,406,2048,1.0,size,unrestricted,1.4798942636598065,8.311827662064015e-10,-2.7783310653306897e-12,5.689005822764285e-10,1.2484793396403234e-09,-1.3716539467843125e-10,3.957257379030709e-10,1.265690297307346e-09,8.025438053649713e-09,-1.315887133785803e-10,9.563588644639186e-11,19.99999993663978,9.49290573612922e-10,-6.761268893239387e-10,1.0941475094983682e-10,-8.041431419616004e-10,-6.24805740332021e-10,-1.2093486161314045e-09,-1.6842151062805401e-09,1.0910195628947935e-09,-5.279453044265691e-10
0,4,1,406,2048,1.0,size,unrestricted,1.5391037655906639,-6.924211003603331e-10,19.999999956622215,-1.3641438313999826e-11,1.785202961382606e-10,4.843746201380872e-10,-1.3215403158905412e-09,3.8073216884764315e-10,-3.2844844964639116e-10,3.973348183735022e-10,-2.5897849713801144e-10,6.053420465923466e-10,1.1313608250195859e-10,-1.2873151775767912e-09,-1.0853695908765327e-10,-3.532998911437433e-10,8.275541809654985e-10,-2.1726486345928516e-10,-2.6313554517114536e-10,-7.381348550208678e-11,9.022505555538118e-10
0,0,2,106,2048,1.0,size,unrestricted,1.5719962930194775,1.991913639843313e-11,4.3939269787188406e-10,1.5026694849872714e-09,-5.270284065972065e-09,-5.765926164743163e-10,-1.0777454371348659e-10,1.318255107876665e-10,-1.5901424847866588e-09,8.407590573543856e-11,-19.99999993779372,-5.295667870346144e-10,-2.556208711844385e-10,-7.770159283410708e-09,5.2243490358281674e-09,-7.476171042960815e-09,-4.646782933398127e-09,-5.625478050124049e-10,-1.6815083247517462e-10,9.547303733778644e-09,-1.1853866694239532e-10
0,1,2,106,2048,1.0,size,unrestricted,2.3863659290949966,-2.6465320794533376e-09,5.605429007219769e-10,-6.661495876901716e-09,-1.6131005701931055e-09,-5.039751444184184e-10,-7.151392243254865e-10,4.929664642144475e-09,-7.284261167113522e-10,-1.7546028535365457e-10,-2.170617696810772e-11,-6.196819523703096e-10,-19.99999988097928,2.2999735593811338e-08,-1.0974505344603566e-09,1.6229248072380182e-09,4.108858166824233e-10,-3.9792781727142255e-09,9.466024425374298e-10,2.839883577978438e-09,1.5285567318206204e-10
0,2,2,106,2048,1.0,size,unrestricted,2.378877245037394,-1.5089901551545547e-09,1.0962538010348347e-08,-2.430784360327535e-09,8.548349696393127e-10,8.445788008741094e-10,-6.967741291256251e-10,1.8924248522456546e-09,9.491855833072627e-09,-1.6216708779035612e-09,-5.515953122979726e-09,19.999999796987282,-1.4796315125007925e-08,1.546977503955292e-09,-3.847848683644978e-09,4.313554627676948e-09,-1.7620482163026963e-09,1.969736895525798e-09,1.9707649591024894e-10,-2.6614702755474855e-08,-2.5358855755651652e-09
0,3,2,106,2048,1.0,size,unrestricted,2.959864213936691,-1.3529634248295252e-09,1.067267152959828e-09,-1.4145200648216557e-09,5.571239864203055e-09,2.135356892345331e-09,-8.969003480186577e-12,2.633660119678542e-10,-1.912743834895966e-09,-8.188668762332403e-10,1.3847849310675457e-09,-1.0331473623039412e-10,-6.23914757399463e-10,-2.0524306636887036e-11,-19.999999899633135,1.223973438201041e-09,1.7128029944009166e-09,4.231863055942363e-09,-3.7627238772766635e-11,-2.2813550188295314e-09,-1.507602894409976e-08
0,4,2,106,2048,1.0,size,unrestricted,1.8346993584067794,6.30104768964194e-11,19.99999998741315,7.077400133760716e-11,3.4628046612562714e-10,3.389165696445061e-10,8.400370433074878e-11,4.665438438357795e-11,-1.1593647322194867e-12,-8.399446470471758e-10,-8.727321452108488e-11,8.465255989721905e-10,1.684505184129301e-10,3.4658787571733396e-10,5.612524982960775e-12,7.280783011140057e-10,2.824976688743863e-10,1.1272603040715234e-10,-2.85167559508745e-10,-3.7787695665755825e-10,6.723268929662354e-10
0,0,0,1536,2048,1.0,size,restricted,0.45017922535582766,5.165161652855029e-12,0.3245508717406938,1.5470963078686006e-12,2.1338577146505645e-13,-2.723019253364673e-11,5.685034629098177e-13,-2.8455148640924556e-12,8.054291990415916,5.433183446730553e-12,-4.033556465741345,-3.093002461962591e-12,0.004320126114071696,3.896557985938952e-12,3.067914158216175e-11,-5.912866713320305e-12,-5.130582724338566,-1.2260116059390712e-12,2.4526978208780963,5.379962556043232e-12,4.571727848204051e-12
0,1,0,1536,2048,1.0,size,restricted,0.38190078349184603,-1.3970009519453947e-12,4.144815972987779,-2.191669428022981,-5.588511711737992e-13,-2.7320591459073346e-15,1.1700138175798207e-12,-9.247763683635371e-12,-2.7584913158896827,-3.8081019815050023,-9.82085919491356e-13,-6.012223229532217e-13,-1.9351818356552585e-12,-0.5513292676630049,-5.986919621629138,2.803463891878695e-11,0.5586724117731847,2.636356857217354e-12,-3.392758392443457e-13,6.396329097134157e-13,2.6897003468758095e-14
0,2,0,1536,2048,1.0,size,restricted,0.40930485759903507,-1.0031250608700731e-13,8.978364646233604,2.6837445779333584e-12,4.357148576607914,3.843970939775161e-14,-1.0899551000452883e-12,5.3990220308559085e-12,1.013605574570052e-12,1.9986641468877022,-3.4367813926638784e-11,2.299750230542937e-11,1.0575077295813531e-13,-4.867039845663254e-12,1.1125792592237165,1.6288332623447748e-10,1.2285259243199119e-11,-3.3564062864071477e-14,-3.508227425362632,-5.0695921152710914e-12,-0.04501594507181363
0,3,0,1536,2048,1.0,size,restricted,0.5566260657893263,-1.3617773445617974e-12,-5.035604808938942,2.352813595727825e-12,-4.530003495855507e-12,1.6774175053173446e-13,-1.2551167583571262e-13,-3.4699807003404667e-13,-3.544977856925655,-1.238664186418939e-13,-2.30993292236232e-12,-1.1890927675669181e-11,2.486230485215687,8.41222966238854e-12,1.923294450614114e-12,2.1424268664744948e-13,-5.3171710270895485,-3.0058552902316458,-1.0333656673729089e-13,-0.6101605313206362,-5.043486107404661e-11
0,4,0,1536,2048,1.0,size,restricted,0.4725183486740889,-1.3084175768332391,-1.0924150546377798e-12,2.7967708758290646e-11,-1.5239203248422702e-12,3.9801563266839977,-4.767050323548843,-0.6391614768059547,2.2239824056036056e-12,7.797920096281613e-12,-0.925930119609096,3.4224677665971063e-12,-6.227595567595431,2.2727694986986484e-11,2.6588414824550925e-12,-0.6842070601421877,-1.9535806380246275e-13,-1.4360439722167924e-12,4.367341075078249e-12,1.46748154867066,-1.6106267960861161e-12
0,0,1,406,2048,1.0,size,restricted,0.8905761336180583,-0.26822110016934025,1.7204563462179692,-0.013945615989891639,6.3299235004977504e-12,1.5110622553333517,1.89983836708398e-12,-1.7895416890725784e-12,-0.7220640294344122,3.985926224690743,8.207030523078286e-12,0.06152786372943406,4.896961574071733e-12,2.306366918550295,-3.465494872171883,-3.2596013824556236e-12,-3.16747989850075e-12,1.0576897981726507e-11,4.402751617616108,1.5421831560136143,9.915512315822389e-14
0,1,1,406,2048,1.0,size,restricted,1.0002610393672555,-0.9681268482904971,-1.7731334241286933,-2.1359533708634124e-11,-4.779298391210789,-1.5888051256241057e-12,-1.3924173643897443e-10,-1.5294304404125707,1.429795658289328,0.6515748870995701,2.9966974147027163,0.12146099312731179,-1.6206655123013245,-0.42448694482451454,-2.1978197358431626e-13,2.905635238845871,2.7670930948097206e-12,-0.46729349401064235,-4.680752412638881e-12,0.3324007524954848,4.405570340326173e-11
0,2,1,406,2048,1.0,size,restricted,0.8340834189740076,-2.5352238329650393e-13,6.478075267951918e-12,2.1449345727198233e-11,-9.31311516534546e-13,1.7016853104083215e-12,3.872473628813725,2.33395503512424,-3.3398396333803984e-12,-1.997066397750664e-12,1.35858580135038e-11,2.8699205391312113,-4.149491538812792,-9.862604206204113e-12,-2.382435337241049e-12,4.518476515833502,-1.323226745684404,-0.9324559964926187,2.0129594404201968e-12,1.5450236413068844e-12,1.657083023376704e-11
0,3,1,406,2048,1.0,size,restricted,1.1247846780077688,1.0365542963489497e-09,7.511697129379015e-14,3.243761705752381e-11,1.740012720238292,-2.372001401290521e-14,1.0532996429525882e-11,1.996694446786524,5.682164294412662,1.030246526981851e-13,2.314028698282321e-13,6.495874211408698,0.9959251611051144,-8.137718599814048e-12,4.4985088367507697e-13,-5.225655580245941e-12,-3.4714635330313828e-12,-0.3773302859937909,-1.6692906905200224,1.042708188049997,-7.703688239026302e-13
0,4,1,406,2048,1.0,size,restricted,0.9763048215117031,-0.8846820057347202,6.008885248761137,1.1888805934081333e-12,7.762223127073035e-12,0.7150933735869399,-1.7058208619246864,0.42992487551968567,-7.807343716071651e-13,0.8490587860835563,-1.4630595750237937e-12,1.9255316480002191,5.5506746458116094e-12,-2.5947825686546238,9.334724152511002e-13,-5.330516170903911e-12,2.141408802813222,-2.688648979010018e-12,-6.713138540378345e-12,7.453192543691275e-13,2.7448118287586194
0,0,2,106,2048,1.0,size,restricted,0.6588209702644339,0.3531279784023318,1.0413891100029857,1.579723905283664,-0.8857949624826555,-0.3000342104970436,0.504085038378174,0.5319802879810055,-0.23414772695870043,0.6231718853276661,-1.4747827607820536,0.03823545390672362,-0.1842250062940124,-1.2896999184530562,1.8806204561622577,-0.891178813723263,-1.1064454438734224,-0.4817919368974549,-0.43337183405164464,1.9674460026441545,0.2176378100896466
0,1,2,106,2048,1.0,size,restricted,0.8623651289948725,-0.7465488159078963,0.6745136402546648,-1.1526122118978999,-0.22555298115558617,0.2610449504477379,0.2663291874927649,1.6985126878885364,0.3090716742968359,0.44656873598673863,0.3952386296321993,0.34930984492727013,-1.9273871891487813,2.045751963485165,-0.08653421878174519,1.118924592494862,0.48860582741535946,-1.0536312748637615,0.42382044148092357,1.6157366670905207,0.5621284529422961
0,2,2,106,2048,1.0,size,restricted,1.096894330963068,-0.13354212851187908,1.824990675902128,-0.24347411443233058,0.6553781630902683,0.6388827320797726,0.3740631937271537,0.927492577746443,2.2071061177206177,0.11228104342018415,-0.7727246256526032,2.8221102725395295,-0.9014375876941547,0.5072746655940584,-0.4396657115321439,1.4601601462130247,-0.07924586141044197,0.8716128245968808,0.25908578425517365,-1.482740004652193,-0.10418494404065146
0,3,2,106,2048,1.0,size,restricted,1.1570486083019562,-0.2896285747580358,0.7486257721078576,-0.42705126630974855,1.9460337122915201,1.5808558901679588,0.675788373920222,0.47096216598621593,-0.1777820311907843,0.1829217062076468,1.1076454980057953,0.4413270104634718,0.401051985230291,0.2061414865546492,-2.0308718973113034,1.2344086979154885,1.154406617067146,1.7630952393973738,0.1654115081076784,-0.6781289861311818,-1.462272174028615
0,4,2,106,2048,1.0,size,restricted,1.2110692635694678,0.1005393688166594,2.2662417187515222,0.3376837201530634,1.281570924585917,1.3943551927132898,0.7701628063505344,0.45976927444210236,0.5829008439171213,-1.1127800455939245,-2.1283836198006404e-13,2.0903578796604823,1.0761792032625563,1.9161679282048572,0.010607772420307473,1.8723225348617107,0.9664828516310071,0.6601714246284883,-0.5273640989367687,-0.4843436402603077,2.089998770732428
0,0,0,1536,2048,inf,equal,unrestricted,0.4904771021127255,-1.1147497464543782e-09,2.312536082680261e-09,-2.160568587160808e-09,-3.840801429238839e-10,-2.547397047955738e-09,-3.008994088467767e-10,1.6281385242181812e-09,19.999999858280546,-1.7260869894389344e-09,-1.117154830296016e-08,1.6035145260699194e-10,2.070339885964956e-09,-6.338144847363482e-10,1.894766253379652e-09,9.720188256233149e-10,-2.8617172838967426e-08,4.37306590478416e-11,4.4934390899828216e-09,-1.7268558392952637e-09,-9.611693744447905e-10
0,1,0,1536,2048,inf,equal,unrestricted,0.44652017399962807,-8.717475798981406e-10,4.107570724472814e-09,-2.6783877816384015e-09,6.0670961173903e-11,5.541410482436738e-10,-6.132443797917608e-10,-1.129907173958955e-09,-4.747926675864836e-09,-5.61933239097811e-09,1.1774779223595337e-10,4.647833366952286e-10,-9.187012388228735e-10,-1.7482460739190917e-09,-19.99999993564674,9.697839992603804e-10,1.5327611859464642e-09,7.248725948282712e-10,7.99529723188856e-11,-6.832238630289503e-10,5.652825065229321e-10
0,2,0,1536,2048,inf,equal,unrestricted,0.5334990896753605,-2.0111488228310241e-10,19.99999996248179,2.4295772024780163e-10,6.300739257228183e-10,-1.9212453279462615e-10,-3.0841324053032905e-10,2.733340987756464e-10,1.110929424052345e-10,4.888998922971646e-10,-4.815059372581871e-10,3.159983113237354e-10,1.009038936095131e-10,-3.422715007403754e-10,4.6362314081074895e-10,3.882776721906918e-10,3.5424554859818355e-10,-4.0635857209259196e-11,-6.076366893157352e-10,-3.812916655894063e-10,-5.134238776026379e-10
0,3,0,1536,2048,inf,equal,unrestricted,0.5776604094243621,-1.0240489120928922e-10,-5.2658451738419695e-08,1.0884507653958088e-10,-1.452318232631023e-10,-6.021940931231694e-11,4.195047630302735e-13,3.475571552717473e-11,-2.775475366769922e-09,2.304238123702752e-12,-1.2146809040095385e-10,-1.9135080873541156e-10,5.390305589858989e-10,1.5583031238461938e-10,1.0350334514967114e-10,-5.196106553222585e-11,-19.999999937625685,-1.462999302486525e-09,6.387454603450369e-11,-5.21911253670033e-10,-2.763828461167701e-10
0,4,0,1536,2048,inf,equal,unrestricted,0.5769709601573144,-9.227180143746473e-10,-2.694555355485308e-10,6.018449977830767e-10,-3.3715617896694183e-10,1.1036865479825595e-09,-1.427831898260006e-08,-8.35716435045873e-10,1.230063883200944e-10,4.0301236276594727e-10,-9.061706673238309e-10,2.469414507674805e-10,-19.999999933496877,6.481511396889981e-10,2.1682242217981989e-10,-9.168928190220744e-10,-6.913576911439282e-11,-2.8205316732390314e-10,4.0157725803798153e-10,7.889084779459284e-10,-2.9935406436380093e-10
0,0,1,406,2048,inf,equal,unrestricted,1.1549835788871137,-5.135926905003804e-09,6.149185625221543e-09,-4.274038723455822e-09,7.197843120294419e-10,4.450510441920317e-09,-8.244803384188351e-11,-1.4766086056545098e-09,-9.529411319875975e-09,1.6420394825117565e-08,9.303485512769681e-10,1.8787837015517622e-09,7.054550292982898e-10,8.740231482897752e-09,-1.0459826067289502e-06,-2.9565508459032846e-09,-2.4068457368357995e-09,1.931996825598076e-09,19.99999873106324,4.855955118470235e-09,-1.6934947341407774e-10
0,1,1,406,2048,inf,equal,unrestricted,1.663971504196326,-6.68079191376599e-10,-9.541856032446677e-10,-4.717421575470843e-10,-19.999999958668027,-2.211418059602236e-10,-5.469127781208203e-10,-8.608073650754117e-10,4.5928624187348093e-10,2.420831060816605e-10,8.341665123145686e-10,2.216290923523323e-10,-8.882990205270794e-10,-3.9630605966224124e-10,-1.1239538757387123e-10,8.54166739041498e-10,8.169730243576026e-11,-5.516642355089567e-10,-1.9673369232723378e-10,2.6775678714111246e-10,1.6094218363467031e-10
0,2,1,406,2048,inf,equal,unrestricted,1.0143059819377234,-6.261027710478607e-10,2.810841640834192e-09,3.763270757583235e-09,-1.1669635630112778e-09,6.262235208194497e-10,2.0801209184411218e-08,1.1398680707294579e-08,-3.0990117156363136e-09,-2.239203195542523e-09,3.6104407841855248e-09,1.1894629345990097e-08,-19.99999974161051,-3.4212051642940864e-09,-2.2269330724866572e-09,2.6826489171604992e-08,-1.3323401706244334e-08,-9.97516773084937e-09,1.425487662658506e-09,4.663575122289546e-10,3.571108446225662e-09
0,3,1,406,2048,inf,equal,unrestricted,1.4798942636598065,8.311827662064015e-10,-2.7783310653306897e-12,5.689005822764285e-10,1.2484793396403234e-09,-1.3716539467843125e-10,3.957257379030709e-10,1.265690297307346e-09,8.025438053649713e-09,-1.315887133785803e-10,9.563588644639186e-11,19.99999993663978,9.49290573612922e-10,-6.761268893239387e-10,1.0941475094983682e-10,-8.041431419616004e-10,-6.24805740332021e-10,-1.2093486161314045e-09,-1.6842151062805401e-09,1.0910195628947935e-09,-5.279453044265691e-10
0,4,1,406,2048,inf,equal,unrestricted,1.5391037655906639,-6.924211003603331e-10,19.999999956622215,-1.3641438313999826e-11,1.785202961382606e-10,4.843746201380872e-10,-1.3215403158905412e-09,3.8073216884764315e-10,-3.2844844964639116e-10,3.973348183735022e-10,-2.5897849713801144e-10,6.053420465923466e-10,1.1313608250195859e-10,-1.2873151775767912e-09,-1.0853695908765327e-10,-3.532998911437433e-10,8.275541809654985e-10,-2.1726486345928516e-10,-2.6313554517114536e-10,-7.381348550208678e-11,9.022505555538118e-10
0,0,2,106,2048,inf,equal,unrestricted,1.5719962930194775,1.991913639843313e-11,4.3939269787188406e-10,1.5026694849872714e-09,-5.270284065972065e-09,-5.765926164743163e-10,-1.0777454371348659e-10,1.318255107876665e-10,-1.5901424847866588e-09,8.407590573543856e-11,-19.99999993779372,-5.295667870346144e-10,-2.556208711844385e-10,-7.770159283410708e-09,5.2243490358281674e-09,-7.476171042960815e-09,-4.646782933398127e-09,-5.625478050124049e-10,-1.6815083247517462e-10,9.547303733778644e-09,-1.1853866694239532e-10
0,1,2,106,2048,inf,equal,unrestricted,2.3863659290949966,-2.6465320794533376e-09,5.605429007219769e-10,-6.661495876901716e-09,-1.6131005701931055e-09,-5.039751444184184e-10,-7.151392243254865e-10,4.929664642144475e-09,-7.284261167113522e-10,-1.7546028535365457e-10,-2.170617696810772e-11,-6.196819523703096e-10,-19.99999988097928,2.2999735593811338e-08,-1.0974505344603566e-09,1.6229248072380182e-09,4.108858166824233e-10,-3.9792781727142255e-09,9.466024425374298e-10,2.839883577978438e-09,1.5285567318206204e-10
0,2,2,106,2048,inf,equal,unrestricted,2.378877245037394,-1.5089901551545547e-09,1.0962538010348347e-08,-2.430784360327535e-09,8.548349696393127e-10,8.445788008741094e-10,-6.967741291256251e-10,1.8924248522456546e-09,9.491855833072627e-09,-1.6216708779035612e-09,-5.515953122979726e-09,19.999999796987282,-1.4796315125007925e-08,1.546977503955292e-09,-3.847848683644978e-09,4.313554627676948e-09,-1.7620482163026963e-09,1.969736895525798e-09,1.9707649591024894e-10,-2.6614702755474855e-08,-2.5358855755651652e-09
0,3,2,106,2048,inf,equal,unrestricted,2.959864213936691,-1.3529634248295252e-09,1.067267152959828e-09,-1.4145200648216557e-09,5.571239864203055e-09,2.135356892345331e-09,-8.969003480186577e-12,2.633660119678542e-10,-1.912743834895966e-09,-8.188668762332403e-10,1.3847849310675457e-09,-1.0331473623039412e-10,-6.23914757399463e-10,-2.0524306636887036e-11,-19.999999899633135,1.223973438201041e-09,1.7128029944009166e-09,4.231863055942363e-09,-3.7627238772766635e-11,-2.2813550188295314e-09,-1.507602894409976e-08
0,4,2,106,2048,inf,equal,unrestricted,1.8346993584067794,6.30104768964194e-11,19.99999998741315,7.077400133760716e-11,3.4628046612562714e-10,3.389165696445061e-10,8.400370433074878e-11,4.665438438357795e-11,-1.1593647322194867e-12,-8.399446470471758e-10,-8.727321452108488e-11,8.465255989721905e-10,1.684505184129301e-10,3.4658787571733396e-10,5.612524982960775e-12,7.280783011140057e-10,2.824976688743863e-10,1.1272603040715234e-10,-2.85167559508745e-10,-3.7787695665755825e-10,6.723268929662354e-10
0,0,0,1536,2048,inf,equal,restricted,0.06952702724284714,-0.20300879438509573,0.17366014310246664,-0.39592144987162137,0.021160097948882056,-0.16728754169605056,0.4053132853209297,0.25865276696145717,0.9143593500775534,-0.07440072927782176,-0.28638986787285914,0.4516388058952385,0.44733232060770983,-0.1863631607549235,0.4357214183400337,0.2140580537202255,-0.2443259771149131,0.28808348831767727,0.38449564751541376,-0.15297210077636733,0.05801324859245341
0,1,0,1536,2048,inf,equal,restricted,0.07352097209595548,-0.1345192611364205,0.05122999191129742,-0.7985303872920126,0.165850243369753,0.31284136494621706,0.28192880269501724,-0.3505001401322294,-0.4290654478157428,-0.37955272110877053,0.2177300967595771,0.48648764042858844,-0.04523046171363915,-0.41698323030821505,-0.34010243770239623,0.635809165364559,0.6749171759381419,0.5485921179091997,-0.16058663521951363,0.05321663154783836,0.34132077871621874
0,2,0,1536,2048,inf,equal,restricted,0.07038710839000173,-0.17665454726774887,0.5386588654099079,-0.0002424083559196606,0.6056572434720878,0.08288234989932156,0.3276832697662968,0.13078217257473895,0.3576288548921721,0.6560521174069176,-0.12024671404927176,0.5228037280245144,0.16005879488354083,-0.3529636374629447,0.5139770689003409,0.4414536536421561,0.5366343060986879,0.19222119949293998,-0.6485456101515047,-0.06572856160271706,-0.2319410076006251
0,3,0,1536,2048,inf,equal,restricted,0.08382753113485487,-0.27491838403342,-0.648799390932179,0.21512890596977324,-0.18264266329120846,0.11064920179075326,0.5503577532939029,0.28054152008160793,-0.21318701368583212,0.2803746635635571,-0.1635274618916653,0.07358402346240055,0.5603528010294181,0.20268232940201433,0.2994230186767347,-0.06583486539160997,-0.0411774894044732,-0.19470577032320405,0.12693339434120773,-0.3220942177524316,-0.3693711222154061
0,4,0,1536,2048,inf,equal,restricted,0.07592289434927585,-0.4455659293217179,-0.26255405864392606,0.14835043976579299,0.1638089068937079,0.6770789850136152,-0.15195000875647563,-0.5269837315175587,0.29404587184108116,0.3221111860713138,-0.24818361396000913,0.4655573786198544,-0.4353110654198323,0.40481552447745506,0.41050672585176057,-0.1541675188930354,0.27493300614682736,-0.05487136980218584,-0.022663012462638323,0.6742501676056913,0.06058598798775029
0,0,1,406,2048,inf,equal,restricted,0.3581439165774579,-0.29684976978455113,0.991644171271259,-0.09919405101190394,0.4977978954337709,0.7650834188305149,0.4821242587960815,0.13693404524087116,-0.2889888504491238,1.63839081566745,0.589708581715581,0.8679878957771102,0.30562565264270863,0.8266199212722884,-0.8212591892427433,-0.04598681997912876,0.03545129114731167,0.6309810421813755,1.570769916868917,0.7309637026032269,0.4022414638014836
0,1,1,406,2048,inf,equal,restricted,0.35865311515260495,-0.4389300332948791,-0.44582833100534813,-0.04055935192339899,-1.0246859444106728,0.06600691390136537,-0.06688272268920205,-0.3625609736226489,1.0952314952082889,0.9397942010066359,1.2217662079330975,0.6361742458817783,-0.3861162794369505,-0.47321100260859916,0.2317930874118213,1.1887100285687064,0.2660287697451863,-0.3845214078784199,-0.18576729687604482,0.6170042090383148,0.6570652728165871
0,2,1,406,2048,inf,equal,restricted,0.3752296302766621,0.1879581058749588,0.7607107056438368,1.090346365242116,0.21496852458994467,0.5291050296799495,1.5289131829350078,1.3966863273146466,0.3119623823470243,0.21927594904324146,0.9174822155101789,1.3217778900377144,-0.6511780644761604,-0.5681900792320657,0.1501927162514489,1.518295786102947,-0.5614775664667377,-0.6676615838078034,0.40945797880366686,0.3342994079993848,0.9820545398241691
0,3,1,406,2048,inf,equal,restricted,0.4743437910474463,0.7487438389533112,0.30277491243578436,1.166025461915977,0.5960752126489675,-0.07929619528577263,1.2574126511778088,1.2562812987475307,1.7947467565055888,0.49040638024009064,0.6052914081259185,2.0218140578731427,0.37083809710754617,-1.1324409573171987,0.36750718445844555,-0.28326731560194757,0.017913522897409183,0.00887564411018834,-0.42627975670926654,0.6262707499583898,0.13629180885125647
0,4,1,406,2048,inf,equal,restricted,0.4060957816134278,-0.5660507366789949,1.974569963171904,0.4246874100152822,0.391743255198446,0.699617090841091,-0.31084369051084615,0.9967870553559867,0.3554944586548921,0.9835244502100425,0.2858364093790289,1.2500531460975117,0.3620153078332935,-0.9966082848517002,0.35082802037487015,0.05324579129965675,1.1321199574396952,0.06558170815436715,-0.00609982822475448,0.19569738521586447,1.2912559874674105
0,0,2,106,2048,inf,equal,restricted,0.4406791636897327,-0.2074932769835352,0.21740359155996147,0.5623152808334428,-0.5868640348237505,-0.1754500523151321,0.5527133875775326,-0.09871279335520945,-0.370583351997966,0.4839893206815201,-1.0255257739887462,-0.14701967216701953,-0.2856431872167244,-1.091757525233288,1.3768544351786833,-0.5555736391093032,-0.6956212592860932,-0.34168675113951924,-0.5901841961003891,1.3145844221948015,0.03321330430062556
0,1,2,106,2048,inf,equal,restricted,0.6334901151016292,-0.49268662503397226,0.47582582985628136,-0.8887045316798858,-0.11432269824461515,0.2791892052540028,0.279267193264882,1.2944736068760838,0.28710314349008487,0.3463535732277398,0.31363854847060085,0.3273080088786564,-1.3341741636703568,1.56864846848981,-0.038798815503075255,0.8934113122942343,0.3570562829063591,-0.7763891209897447,0.28759664865290363,1.2830511425461202,0.4246433660976511
0,2,2,106,2048,inf,equal,restricted,0.7146599312061443,-0.3401267725649547,0.7190333821472591,-0.8291319590047986,0.37898062254549014,0.46895008426698004,0.3142930245300789,0.1838954814688217,1.2520969887042603,-0.33314740410445215,-0.6193905567826888,2.0876479808602872,-0.5579615151790069,0.5043979334763089,-0.3785424512907483,1.0767868337225115,0.02785580508306366,0.49208102451864344,-0.1797378985923853,-0.7428713463180916,-0.1953870471009115
0,3,2,106,2048,inf,equal,restricted,0.852968200715266,-0.2268466126260962,0.32889512976089946,-0.4041699506230665,1.3903524404945844,1.1446108629147014,0.560707887565861,0.3003473890279364,-0.16889435477699985,0.015090257800522247,0.7881788754379856,0.28505548828067206,0.4619526313131796,0.15473194167606363,-1.5267906877981416,0.9880916132013073,0.8974057736313911,1.2506070426654423,0.039727298807017856,-0.3821458884020503,-1.1604693908452972
0,4,2,106,2048,inf,equal,restricted,0.8733093837189456,0.16220263136656857,0.7282460426058655,-0.23669775869287496,1.0837542448976625,1.2853049128774379,0.9262765987263237,0.10243841481438648,0.5694698997408062,-1.0255630222296053,0.10436541155215383,1.421162650426924,1.106474306693358,1.6139417319876768,0.23828929127468854,1.2949483044368135,0.7965105337572249,0.48102546346725744,-0.9818161229249072,-0.21926948287408024,1.5528119233499256
0,0,0,3072,4096,1.0,size,unrestricted,0.40024124563218494,-2.9302910962548407e-09,2.8612975735594543e-09,-3.7634272292265873e-10,-5.557662213265071e-09,1.6494777869673372e-10,-6.310214441630152e-10,1.897611351479888e-09,-8.327821203533401e-11,2.6999914732634395e-10,-4.201103502883059e-09,4.796019906066226e-10,1.1332010735684681e-10,-4.871454899107252e-10,-3.792425749675683e-10,-5.937766967988088e-10,-3.7772007620297754e-10,1.5855478405574293e-10,6.07830831821008e-10,-1.0120067506642131e-09,-19.999999940514105
0,1,0,3072,4096,1.0,size,unrestricted,0.327233137750859,-1.637198977881764e-10,2.455965845836499e-10,-4.259074648957138e-09,-3.6246702746045574e-10,5.146764573211886e-10,-5.185468835695544e-10,-2.805429595354707e-10,-5.186377693149699e-10,-5.081633445305206e-10,-4.895931748721507e-10,4.465393732556466e-10,-3.990980931959559e-12,-1.870451991620764e-10,-6.040260596589615e-10,4.250515233983618e-10,19.99999995370031,-2.177869601366533e-10,-1.2834561729937264e-10,-6.823156428600323e-09,-5.15633923490292e-10
0,2,0,3072,4096,1.0,size,unrestricted,0.3540477400303561,-8.888412406414361e-10,5.632978228081743e-10,-9.437075077221523e-10,19.99999993126551,6.67083599623842e-10,-1.3198556030735232e-10,7.590488074368517e-10,2.650197988803358e-08,2.1556949514515178e-10,7.134375904519639e-11,1.260919607426526e-09,2.913381459386653e-10,-8.089769164889838e-10,-2.686192921410973e-10,3.6089752071859887e-10,9.611033524205273e-10,-5.560060750097524e-10,-8.228820483740694e-10,-8.516772299416086e-10,-6.749698425961856e-10
0,3,0,3072,4096,1.0,size,unrestricted,0.5683578973282327,-1.801126635174847e-11,-5.687750232346611e-10,2.2507528015282472e-10,-1.4377483004945798e-10,-2.741370761428546e-10,-1.1803251514308264e-10,2.639321820069139e-10,-5.370513091804162e-10,-1.2684168664735096e-10,-19.99999996109128,-3.2494270367442195e-10,8.308135910677943e-11,4.703275852534486e-10,3.2268042520394065e-10,-4.203003592605579e-10,-3.507308057358369e-10,-4.556845383595521e-10,4.1490708422563266e-10,9.875107564511668e-11,-5.25140228041017e-10
0,4,0,3072,4096,1.0,size,unrestricted,0.4431644350568116,8.071586263583675e-12,1.145436819202397e-10,1.2929472905559079e-10,2.3827748901115124e-10,3.0582125094050495e-10,-5.05028059820515e-11,-1.227582157225052e-10,2.3187103263772223e-10,1.7972795252791157e-10,-9.515794041000977e-10,3.073238481638934e-10,-2.3540852340903443e-11,19.99999996890808,-1.0311261506191567e-10,-2.8917282056682763e-10,9.130873730229548e-11,2.856307620651076e-10,2.0183890252335037e-10,2.7188539844433596e-10,1.7516239731092877e-10
0,0,1,815,4096,1.0,size,unrestricted,0.7735122219668852,-2.3378565018254893e-09,2.1626599142086263e-08,-3.4441566548600843e-10,-1.816280520904067e-10,5.109223767354991e-10,1.8311426106750272e-10,-4.93564597830266e-10,-19.99999988845124,1.0865505922936503e-09,1.6758845785935571e-09,1.945770976139699e-09,1.559866738119202e-10,2.000666952360512e-09,-1.2871706216581142e-10,-3.1721686336246255e-10,-1.6828467497844614e-09,1.7819821232402936e-10,3.3481252638610546e-09,2.1987638217935344e-09,9.375200259879904e-10
0,1,1,815,4096,1.0,size,unrestricted,0.9606941397553731,-5.139833919454037e-11,-19.999999949834873,-4.336349972683544e-10,-4.918866003320471e-09,-2.1573340960233373e-10,-2.415639359130886e-09,4.6245621808067617e-11,-1.317210057828228e-10,1.483255013993116e-10,6.37387122068656e-10,1.907188346728753e-09,-7.77086357548283e-10,-2.757379333377521e-10,3.118729934913397e-10,8.648583487575072e-10,-6.102431726322257e-10,-3.826690500975148e-10,8.4416238927236e-11,-2.6193341676063373e-10,1.6027378030774406e-10
0,2,1,815,4096,1.0,size,unrestricted,0.8465887077920404,2.3873593719049077e-10,4.551171994165989e-10,3.8006435057541136e-10,-4.9622760990123544e-11,8.506745311515817e-10,4.2573793684361614e-10,3.3747523081978454e-10,-19.999999950238156,-3.8056413862278875e-10,-6.713918605524006e-10,2.0145129165030188e-10,-4.5477917625453365e-09,8.57192799704404e-10,-5.145680253347268e-10,1.2472590692421957e-09,-1.4575346974705186e-09,-1.7501867183480478e-10,4.971511680350773e-10,2.0015467780470557e-11,2.087067726121585e-10
0,3,1,815,4096,1.0,size,unrestricted,0.9869668611672577,-5.406695532005801e-11,3.0155597077786967e-10,4.483608540743368e-10,-4.658980673386273e-10,-1.6998581978263313e-10,1.5029499720725994e-10,6.756340736567444e-10,3.996565671510612e-10,2.1792680445586702e-10,2.949062684806635e-10,19.999999961852193,8.676880171657049e-10,-3.3480997687355266e-10,-1.9651578882127833e-10,-6.306475688181352e-10,-6.633310629708254e-10,-6.946179088009519e-10,-2.2466611457602876e-09,5.473713141471343e-10,-3.691525614516632e-10
0,4,1,815,4096,1.0,size,unrestricted,1.3291747902086675,-2.4467754159302307e-10,9.148454849739658e-11,-2.1034973927633353e-10,2.848486516528443e-10,2.601376501322006e-10,-19.999999964874704,1.8565925956801526e-10,-2.968967369151847e-12,1.9031822860409893e-10,-2.5781894615553037e-10,1.8695439054126943e-10,-2.823388719049471e-10,-4.57861392072885e-10,2.8262575603985167e-11,-3.0486395088744944e-10,2.703252549919153e-10,-2.1745886887647927e-10,6.901704573561736e-11,-1.397530566974885e-10,4.694750089580171e-10
0,0,2,209,4096,1.0,size,unrestricted,1.1900387429822317,-2.6454375653596314e-09,1.4812388261966454e-09,1.2974556270792499e-08,-1.0076354305181622e-08,5.566063344717487e-09,-7.314263226327283e-09,1.2857384134200658e-09,-3.351426208607847e-10,-7.928269602481292e-09,-9.165083068087469e-10,2.822408758293893e-10,7.006742174709132e-11,-19.999999842918456,2.3843333454173226e-09,-2.964559872663712e-09,-9.391338253819142e-09,-2.637615378501365e-09,1.437846821430071e-09,2.5294481032207017e-09,1.8602710018086862e-09
0,1,2,209,4096,1.0,size,unrestricted,1.7085683677093386,-1.7877318092961268e-09,-1.2039381069347408e-11,-2.2410641190225973e-10,-7.646400592214906e-10,-1.7986332560969082e-09,1.0551858799874771e-09,-1.3486020394186439e-09,7.567655641753253e-10,-1.662151221853557e-09,-9.777199878668714e-10,-4.7583263883905765e-09,-1.976199552086122e-09,3.440680746084058e-09,-3.953032518052861e-10,19.99999988600282,-2.6566586960898037e-09,-1.8046801691038395e-08,3.5361140749430786e-09,-3.864711629240227e-10,5.785541504161912e-10
0,2,2,209,4096,1.0,size,unrestricted,1.8226870438708598,8.021917644302545e-10,2.5341167874434907e-09,4.4864956389570486e-10,5.213254144463534e-09,1.3715284886053797e-08,-3.2161736765916345e-09,-7.870172948733465e-10,9.543130783984643e-11,-4.19303850227584e-11,-8.661060317100157e-10,1.7182410490420952e-08,-1.864818413285448e-08,2.3770843305638566e-09,-2.272490588279998e-09,2.087306480087967e-09,3.260551150623753e-10,-2.5962236594522887e-11,1.2288650493803652e-09,-5.426701761991444e-10,-19.999999813690962
0,3,2,209,4096,1.0,size,unrestricted,1.9564442264147561,-4.2558777313091e-11,3.7820356981612574e-11,-6.649632800010055e-10,1.4619355003743536e-10,1.9080191608977872e-10,-9.122530172965295e-11,-2.4295792964302234e-10,1.9129682105208808e-11,-2.315344010446463e-11,1.3354750783075562e-10,2.043655530915409e-11,3.40687916137701e-11,1.5725878638328402e-11,-5.040693316491732e-10,19.999999994650846,4.7652611838829836e-11,1.574030363001957e-11,-7.293854032286023e-11,-2.1967566704021667e-10,-2.603265910352224e-11
0,4,2,209,4096,1.0,size,unrestricted,1.6231985988323239,-9.286769941188463e-11,1.667852051981245e-10,3.475702102025296e-11,2.8642284655308954e-10,2.231777991170067e-10,-1.3320933889739144e-10,-1.6708336083123337e-10,8.485413462496154e-11,-9.821524187686589e-11,-1.0377278220804304e-10,8.955564237863825e-10,4.6302419310924156e-11,5.826326216934573e-10,-5.77250265244991e-12,2.074067383973566e-11,3.6866147003057075e-11,4.458326449614346e-10,-1.2380115604091284e-10,-19.999999992309952,4.144701354348978e-10
0,0,0,3072,4096,1.0,size,restricted,0.29806017732033346,-1.79128696096741,3.25529594181484,-3.9234382907741084e-13,-3.3257540537907078,3.0771539432588847e-12,-4.608119320765291e-12,2.9189192418627523,-2.079467860312696e-13,3.517339716985158e-11,-2.5588261507500367,0.603298578160229,7.616626419517977e-13,-1.1936682503903605e-12,-1.2713393481431172e-13,-2.327629430491315e-12,-3.9977054655678344e-13,1.0210124071098806e-13,0.37247675756909027,-0.2303704963538397,-4.943771818389632
0,1,0,3072,4096,1.0,size,restricted,0.2732501136014492,7.753162484326392e-13,-1.3097715295944833e-12,-3.47154698947061,1.8108103721230134e-12,1.5788440031186681,-0.017666836698606376,1.267438071568887e-12,-2.6821407259714167e-11,-0.4482667445890741,-1.1153978162193998,0.6745786995054599,-1.2295646541876096e-12,1.371622229738884e-12,-2.417299008217376,0.044197138440275494,5.345464536089582,1.5383124228618332e-12,5.565232458437912e-13,-3.9753729705927303,-0.911365256675195
0,2,0,3072,4096,1.0,size,restricted,0.31875120872523216,-3.1675526459607633e-10,-1.8241871579143766e-11,-0.6007498186935198,6.398384118569845,-5.382956738268463e-12,-1.981336093563961e-12,1.0763601884112113e-09,6.323909580365102,-1.3302188063915036e-11,-5.271649741255272e-12,4.321885134276059,-1.4362672281410718e-11,1.0988770778539248e-11,5.75386645590633e-12,-1.554726199809723e-11,2.35507134541551,1.6360081678288348e-11,5.184201623934156e-12,-1.0275500231755293e-11,1.8083240952618345e-11
0,3,0,3072,4096,1.0,size,restricted,0.37759940830087263,-8.291761719932386e-12,-2.6756885933097334,0.138165779826365,6.786919637202548e-12,2.6215107328933728e-11,6.0812261866689175e-12,0.7431274908329999,-0.7926760195107072,6.414614810705174e-12,-5.439317956102741,2.7280811138412127e-11,-2.492545391852147e-11,2.0449873498023736,1.2012475073315916,-0.33155396232114237,-6.898067647451208e-10,-0.9108575689033478,4.04875752271061,-2.570810434685681e-11,-1.6736202468783392
0,4,0,3072,4096,1.0,size,restricted,0.3366911441363946,1.3670348973722557e-12,6.365377820006759e-12,8.41594421578943e-12,2.6863701189984366,1.2180373586652609,8.838578095725288e-13,-1.2230488237552242,3.8877780116693114e-10,1.395828398789468e-11,-4.821096604184389,1.3991322564087305,-1.3585523409020421,6.261380789450169,-7.713390179207181e-13,-0.35158372671390253,4.7922828400757155e-12,0.2883728711520432,1.4573550760156557e-11,0.392425109552874,8.899613858710945e-12
0,0,1,815,4096,1.0,size,restricted,0.49533790488849655,-1.0406461364119794,3.5006034626772093,4.286894362374021e-13,5.926957091667472e-12,0.299700747668394,1.730307170233427e-11,1.4983991192886462e-13,-2.789347724904974,1.1166137094810982,1.6656212254326568,2.071331833946619,6.202312288275264e-11,1.9974072278004937,7.934450892880966e-12,2.8053772671945314e-12,-0.7221260324607538,1.0339519886544286e-11,2.4464356546512285,1.8236356984965536,0.526530545937281
0,1,1,815,4096,1.0,size,restricted,0.5707141153761539,0.004164386124140443,-2.714481792858643,-0.2893853804366598,-2.0782612166224386,-4.104828808384539e-13,-1.7840979089354674,0.4948015568852861,0.16840929853598502,0.9745947342260219,1.8136157380323341,3.169495324736477,-0.8823218182528663,-0.17101326267951428,1.1614617450850984,2.3535217082463,-0.8270998632757299,-0.19657394343666526,0.5225788514218412,-7.683681429386646e-12,0.39412147005948917
0,2,1,815,4096,1.0,size,restricted,0.4794072771767959,0.27707583505367583,0.9464996190793281,0.8572435462053657,5.592227528958436e-12,2.1287890663006865,1.0564962014100776,0.8690407912774895,-2.9875131010750713,-5.736422995513635e-12,-0.5046837456280086,0.5225527444734629,-2.3184102762865915,1.8990497958365566,-0.005551208960658817,2.687862127394259,-1.739624102089527,-6.329358503514052e-13,1.0940614934698738,9.779255295301742e-12,0.10554634535839699
0,3,1,815,4096,1.0,size,restricted,0.6556249187683494,1.336563335686476e-13,0.3906023082788918,1.0988829475654107,-2.200159323171578e-09,-2.737078725276717e-13,5.088353951836119e-10,2.4167617533453494,1.3013720597686584,0.31550305041435633,0.20928679558148305,4.434761794214795,2.7950632909374575,-4.2882817851913415e-12,-4.0287141611106407e-13,-0.5415385651522484,-1.1568047498225271,-1.4090856432052472,-2.4089914785956386,1.521345560249538,-3.2947101057778495e-11
0,4,1,815,4096,1.0,size,restricted,0.6564905185777437,-2.4181487439320977,3.1636957043064258,-4.3108235593793563e-11,1.347051682674429,1.2128106738684041,-3.1490694618670756,1.2377518494711448,0.3988484049259036,1.2416283021724164,-2.4663843412911217e-11,1.0758072973943655,-1.2503984680635946e-10,-0.8873529980770356,0.40091248102472815,-0.05805182587557603,1.0879226407077431,-0.1327779293591728,0.1845729377896463,-6.377938794855586e-12,2.003597066291949
0,0,2,209,4096,1.0,size,restricted,0.42671323408467254,-0.3451486216036278,0.6235710382774979,1.7603662661317085,-0.7705018473114243,1.361209401300423,-0.5107001417236537,0.8433461441206032,0.5462520066811793,-0.6686234522804104,0.17092140118073548,0.6124220892949079,0.3595613331631045,-1.2902227566321587,1.108101230841788,-0.15301264087304706,-0.9749434910506765,-0.4124529012679383,0.6995163598821577,0.8199699358206298,0.6917647965827759
0,1,2,209,4096,1.0,size,restricted,0.5322911697718443,-0.4034201114174083,0.3222589965929585,0.3568613481925343,0.11077282293871436,-0.19332286462485349,0.9569708519295468,-0.048096291040541715,0.9481468400148617,-0.25523280320039216,-0.04863869734333666,-0.5928891259984603,-0.3307233450962658,1.2336835279518124,0.24601491480508786,2.278972473173531,-0.6355316222070504,-1.3931064547609164,1.3319919664112312,0.24715125884445543,0.5521439935250063
0,2,2,209,4096,1.0,size,restricted,0.7106676206367952,0.5616276968224477,0.9418079476774645,0.51773241356011,1.4916150679768598,1.9109636267443226,-0.15642137513762405,0.2892040339259225,0.6070698968813527,0.6232324110048879,0.0587917744666409,2.084272266060563,-1.055408271815486,0.9712388616047118,-0.0911761480098324,0.9850640386143568,0.42703671179010927,0.23023776802187249,0.7428312995368612,0.21269908496761059,-1.6710348450525445
0,3,2,209,4096,1.0,size,restricted,0.8110212290464175,-0.06050764548994884,0.665651162393316,-1.0944168515659787,1.3534919749613048,1.5223924521439263,-0.1376313604748926,-0.6164731365962949,0.7176832138036239,0.44413082107760027,1.256340442406316,0.7691544466012423,0.8919357091906369,0.36848689593251954,-1.0988740717088652,1.9963097793882048,0.7783236767129479,0.45385123495189367,-0.30906174207747855,-0.8130685755425129,-0.040678482266327816
0,4,2,209,4096,1.0,size,restricted,0.8030445878426385,-0.23166522012255997,1.0970049350868731,0.648427627677607,1.5384218618054137,1.3846650673013041,-0.01756914191797116,-0.17023044739891305,1.1533433607843195,0.05911393476587514,-0.18835612438616933,1.8406025895335338,0.8997213705996889,1.7757921062791604,0.38565919063658016,0.5255749319445006,0.5856262441765884,1.4672173727316418,-0.190867465503884,-1.2196213119886048,1.3527264271209423
0,0,0,3072,4096,inf,equal,unrestricted,0.40024124563218494,-2.9302910962548407e-09,2.8612975735594543e-09,-3.7634272292265873e-10,-5.557662213265071e-09,1.6494777869673372e-10,-6.310214441630152e-10,1.897611351479888e-09,-8.327821203533401e-11,2.6999914732634395e-10,-4.201103502883059e-09,4.796019906066226e-10,1.1332010735684681e-10,-4.871454899107252e-10,-3.792425749675683e-10,-5.937766967988088e-10,-3.7772007620297754e-10,1.5855478405574293e-10,6.07830831821008e-10,-1.0120067506642131e-09,-19.999999940514105
0,1,0,3072,4096,inf,equal,unrestricted,0.327233137750859,-1.637198977881764e-10,2.455965845836499e-10,-4.259074648957138e-09,-3.6246702746045574e-10,5.146764573211886e-10,-5.185468835695544e-10,-2.805429595354707e-10,-5.186377693149699e-10,-5.081633445305206e-10,-4.895931748721507e-10,4.465393732556466e-10,-3.990980931959559e-12,-1.870451991620764e-10,-6.040260596589615e-10,4.250515233983618e-10,19.99999995370031,-2.177869601366533e-10,-1.2834561729937264e-10,-6.823156428600323e-09,-5.15633923490292e-10
0,2,0,3072,4096,inf,equal,unrestricted,0.3540477400303561,-8.888412406414361e-10,5.632978228081743e-10,-9.437075077221523e-10,19.99999993126551,6.67083599623842e-10,-1.3198556030735232e-10,7.590488074368517e-10,2.650197988803358e-08,2.1556949514515178e-10,7.134375904519639e-11,1.260919607426526e-09,2.913381459386653e-10,-8.089769164889838e-10,-2.686192921410973e-10,3.6089752071859887e-10,9.611033524205273e-10,-5.560060750097524e-10,-8.228820483740694e-10,-8.516772299416086e-10,-6.749698425961856e-10
0,3,0,3072,4096,inf,equal,unrestricted,0.5683578973282327,-1.801126635174847e-11,-5.687750232346611e-10,2.2507528015282472e-10,-1.4377483004945798e-10,-2.741370761428546e-10,-1.1803251514308264e-10,2.639321820069139e-10,-5.370513091804162e-10,-1.2684168664735096e-10,-19.99999996109128,-3.2494270367442195e-10,8.308135910677943e-11,4.703275852534486e-10,3.2268042520394065e-10,-4.203003592605579e-10,-3.507308057358369e-10,-4.556845383595521e-10,4.1490708422563266e-10,9.875107564511668e-11,-5.25140228041017e-10
0,4,0,3072,4096,inf,equal,unrestricted,0.4431644350568116,8.071586263583675e-12,1.145436819202397e-10,1.2929472905559079e-10,2.3827748901115124e-10,3.0582125094050495e-10,-5.05028059820515e-11,-1.227582157225052e-10,2.3187103263772223e-10,1.7972795252791157e-10,-9.515794041000977e-10,3.073238481638934e-10,-2.3540852340903443e-11,19.99999996890808,-1.0311261506191567e-10,-2.8917282056682763e-10,9.130873730229548e-11,2.856307620651076e-10,2.0183890252335037e-10,2.7188539844433596e-10,1.7516239731092877e-10
0,0,1,815,4096,inf,equal,unrestricted,0.7735122219668852,-2.3378565018254893e-09,2.1626599142086263e-08,-3.4441566548600843e-10,-1.816280520904067e-10,5.109223767354991e-10,1.8311426106750272e-10,-4.93564597830266e-10,-19.99999988845124,1.0865505922936503e-09,1.6758845785935571e-09,1.945770976139699e-09,1.559866738119202e-10,2.000666952360512e-09,-1.2871706216581142e-10,-3.1721686336246255e-10,-1.6828467497844614e-09,1.7819821232402936e-10,3.3481252638610546e-09,2.1987638217935344e-09,9.375200259879904e-10
0,1,1,815,4096,inf,equal,unrestricted,0.9606941397553731,-5.139833919454037e-11,-19.999999949834873,-4.336349972683544e-10,-4.918866003320471e-09,-2.1573340960233373e-10,-2.415639359130886e-09,4.6245621808067617e-11,-1.317210057828228e-10,1.483255013993116e-10,6.37387122068656e-10,1.907188346728753e-09,-7.77086357548283e-10,-2.757379333377521e-10,3.118729934913397e-10,8.648583487575072e-10,-6.102431726322257e-10,-3.826690500975148e-10,8.4416238927236e-11,-2.6193341676063373e-10,1.6027378030774406e-10
0,2,1,815,4096,inf,equal,unrestricted,0.8465887077920404,2.3873593719049077e-10,4.551171994165989e-10,3.8006435057541136e-10,-4.9622760990123544e-11,8.506745311515817e-10,4.2573793684361614e-10,3.3747523081978454e-10,-19.999999950238156,-3.8056413862278875e-10,-6.713918605524006e-10,2.0145129165030188e-10,-4.5477917625453365e-09,8.57192799704404e-10,-5.145680253347268e-10,1.2472590692421957e-09,-1.4575346974705186e-09,-1.7501867183480478e-10,4.971511680350773e-10,2.0015467780470557e-11,2.087067726121585e-10
0,3,1,815,4096,inf,equal,unrestricted,0.9869668611672577,-5.406695532005801e-11,3.0155597077786967e-10,4.483608540743368e-10,-4.658980673386273e-10,-1.6998581978263313e-10,1.5029499720725994e-10,6.756340736567444e-10,3.996565671510612e-10,2.1792680445586702e-10,2.949062684806635e-10,19.999999961852193,8.676880171657049e-10,-3.3480997687355266e-10,-1.9651578882127833e-10,-6.306475688181352e-10,-6.633310629708254e-10,-6.946179088009519e-10,-2.2466611457602876e-09,5.473713141471343e-10,-3.691525614516632e-10
0,4,1,815,4096,inf,equal,unrestricted,1.3291747902086675,-2.4467754159302307e-10,9.148454849739658e-11,-2.1034973927633353e-10,2.848486516528443e-10,2.601376501322006e-10,-19.999999964874704,1.8565925956801526e-10,-2.968967369151847e-12,1.9031822860409893e-10,-2.5781894615553037e-10,1.8695439054126943e-10,-2.823388719049471e-10,-4.57861392072885e-10,2.8262575603985167e-11,-3.0486395088744944e-10,2.703252549919153e-10,-2.1745886887647927e-10,6.901704573561736e-11,-1.397530566974885e-10,4.694750089580171e-10
0,0,2,209,4096,inf,equal,unrestricted,1.1900387429822317,-2.6454375653596314e-09,1.4812388261966454e-09,1.2974556270792499e-08,-1.0076354305181622e-08,5.566063344717487e-09,-7.314263226327283e-09,1.2857384134200658e-09,-3.351426208607847e-10,-7.928269602481292e-09,-9.165083068087469e-10,2.822408758293893e-10,7.006742174709132e-11,-19.999999842918456,2.3843333454173226e-09,-2.964559872663712e-09,-9.391338253819142e-09,-2.637615378501365e-09,1.437846821430071e-09,2.5294481032207017e-09,1.8602710018086862e-09
0,1,2,209,4096,inf,equal,unrestricted,1.7085683677093386,-1.7877318092961268e-09,-1.2039381069347408e-11,-2.2410641190225973e-10,-7.646400592214906e-10,-1.7986332560969082e-09,1.0551858799874771e-09,-1.3486020394186439e-09,7.567655641753253e-10,-1.662151221853557e-09,-9.777199878668714e-10,-4.7583263883905765e-09,-1.976199552086122e-09,3.440680746084058e-09,-3.953032518052861e-10,19.99999988600282,-2.6566586960898037e-09,-1.8046801691038395e-08,3.5361140749430786e-09,-3.864711629240227e-10,5.785541504161912e-10
0,2,2,209,4096,inf,equal,unrestricted,1.8226870438708598,8.021917644302545e-10,2.5341167874434907e-09,4.4864956389570486e-10,5.213254144463534e-09,1.3715284886053797e-08,-3.2161736765916345e-09,-7.870172948733465e-10,9.543130783984643e-11,-4.19303850227584e-11,-8.661060317100157e-10,1.7182410490420952e-08,-1.864818413285448e-08,2.3770843305638566e-09,-2.272490588279998e-09,2.087306480087967e-09,3.260551150623753e-10,-2.5962236594522887e-11,1.2288650493803652e-09,-5.426701761991444e-10,-19.999999813690962
0,3,2,209,4096,inf,equal,unrestricted,1.9564442264147561,-4.2558777313091e-11,3.7820356981612574e-11,-6.649632800010055e-10,1.4619355003743536e-10,1.9080191608977872e-10,-9.122530172965295e-11,-2.4295792964302234e-10,1.9129682105208808e-11,-2.315344010446463e-11,1.3354750783075562e-10,2.043655530915409e-11,3.40687916137701e-11,1.5725878638328402e-11,-5.040693316491732e-10,19.999999994650846,4.7652611838829836e-11,1.574030363001957e-11,-7.293854032286023e-11,-2.1967566704021667e-10,-2.603265910352224e-11
0,4,2,209,4096,inf,equal,unrestricted,1.6231985988323239,-9.286769941188463e-11,1.667852051981245e-10,3.475702102025296e-11,2.8642284655308954e-10,2.231777991170067e-10,-1.3320933889739144e-10,-1.6708336083123337e-10,8.485413462496154e-11,-9.821524187686589e-11,-1.0377278220804304e-10,8.955564237863825e-10,4.6302419310924156e-11,5.826326216934573e-10,-5.77250265244991e-12,2.074067383973566e-11,3.6866147003057075e-11,4.458326449614346e-10,-1.2380115604091284e-10,-19.999999992309952,4.144701354348978e-10
0,0,0,3072,4096,inf,equal,restricted,0.02687780690519176,-0.1673384280630887,0.07051556079386088,-0.08113175072831731,-0.21431696323388774,0.22298093601221966,0.23675343532397858,0.20348895120664073,0.015862133099696776,0.1894807601087795,-0.15233353172597197,0.10835494405424696,0.3420897078056407,-0.17815488380139216,0.0645992204074469,0.009576880499351391,0.11185412735838592,-0.007044962864740252,0.24387403507639333,-0.1719411809934165,-0.576027591868072
0,1,0,3072,4096,inf,equal,restricted,0.030641858213998684,0.08596484680302004,-0.06703522252326394,-0.2815141022779218,-0.024869282332610525,0.3467823736749699,0.26138536877417623,0.0045184765566755,-0.10988228820393327,-0.08523005297654684,-0.11690610017353645,0.2712021507652192,0.23549336896164916,-0.14792161741325863,-0.11929555980201997,0.2290885340196051,0.5886565427691884,-0.02658415011541226,0.04689554759536165,-0.3503297630719359,-0.3307242089979934
0,2,0,3072,4096,inf,equal,restricted,0.04467154133865189,-0.11940618395107214,-0.04683528534752897,-0.24071042766162007,0.5449609426690536,0.35101373719704243,0.4575363310969372,0.18349772752306567,0.38439926158321985,0.17786198225675595,0.13702283144895538,0.3480930588495321,0.3461775824884963,-0.2583996230279252,0.10095196334955847,0.19996440422663206,0.4495744700230448,-0.16601390001338967,-0.1396722561642357,-0.19580475423407911,-0.2195986911061954
0,3,0,3072,4096,inf,equal,restricted,0.03961268340018212,0.07096952408915082,-0.3394046207095047,0.2227112811341987,0.0008145109114771702,0.06058279369046984,0.34201514366102115,0.20154794778021615,-0.11047089263397063,0.05586390734866209,-0.31570828162285963,0.013314365343171689,0.274983369890636,0.1541703754541138,0.314823948731421,-0.12333775855367951,0.06484877763749526,-0.17806178227667005,0.37884594503999963,0.019409281330088027,-0.3972300173789487
0,4,0,3072,4096,inf,equal,restricted,0.032710665920558483,0.07880053547701411,-0.07340206005703086,0.16193767864780295,0.41966684002114873,0.3489852539253139,0.41937233934783025,-0.31305139896360207,0.18311988399955303,0.16578967521858357,-0.22834285321781075,0.2605949338001611,0.0074907637390437855,0.40174619732445344,0.13788010495620762,-0.08338551657228406,0.22399933233634614,0.08632346642999644,0.11411859391649631,0.17532568845048815,-0.03258071241396554
0,0,1,815,4096,inf,equal,restricted,0.20181606933577176,-0.494278077041335,1.6134967160352398,0.5136003537424488,-0.06382263876099317,0.03135340920655842,0.5706839697342151,0.5475916444679761,-0.7701385038248978,0.7704712552828604,0.7375088761152787,1.4580752222246234,0.2178597974532625,0.7510789892964345,0.48072156411855377,0.23451892454816847,-0.15029688028405241,0.4228117823162405,0.895113821462973,0.5827115044852452,0.5669935568704486
0,1,1,815,4096,inf,equal,restricted,0.21427950919433103,0.21346951758587548,-0.8327465894474925,0.0672094988126027,-0.7147959811854149,0.08802818786993938,-0.5229039262605089,0.5355470327032509,0.4894878818965679,0.6422965464630671,0.8232690750243815,1.5326017452365917,-0.2649469761290857,-0.0746908983515692,0.6704532146648146,1.0712025117287807,-0.2677362971399412,0.03493734135376675,0.3982869731145117,0.01915776431930053,0.3376393847099396
0,2,1,815,4096,inf,equal,restricted,0.18772818439573205,0.36445040053686034,0.821605874375276,0.8038497451211993,0.061630353406742076,0.7114983775972542,0.983394311708555,0.8778829464671962,-0.7307460418776331,0.18443280611022103,-0.33362615820120434,0.8772047767029287,-0.8195443683871826,0.8308750442294629,0.04961798919045621,1.1025334180942523,-0.4567085992210011,0.2868686401137504,0.4554593567507244,0.07489751175440043,0.33796264146503996
0,3,1,815,4096,inf,equal,restricted,0.2955550426182214,0.25648411718745373,0.7238319933814347,0.9377132936725422,-0.18066488764279642,0.15816732849068638,0.5991642612366423,1.2694707519377664,1.0500606789894147,0.7409056314041756,0.564112578888038,1.7882428033863746,1.1731397471780853,-0.10745356415062203,0.227055690128598,-0.11706768798220057,-0.29308425727887233,-0.4088893891070283,-0.6337550747862136,0.7207885735352563,-0.14376684680054577
0,4,1,815,4096,inf,equal,restricted,0.25896856419909303,-0.7950978421259196,1.4386852989988235,0.11630893135003095,0.5174626717708923,0.3738320841802357,-0.9003139709087584,0.8698130555587557,0.5313152807133302,0.6048142759810078,-0.050898402492370556,1.0215103926782398,-0.03999414153979896,-0.44815042890409823,0.41771684960329203,0.026358946046565798,0.7524779215646892,-0.03363855254295316,0.28929151530362407,-0.034372263566034095,0.8901989144688572
0,0,2,209,4096,inf,equal,restricted,0.3117975347676926,-0.3238240702423008,0.013335671221312554,1.0997846000815008,-0.6166379300175096,1.046069553555487,-0.19490062040814374,0.3259010875012004,-0.0757868830352864,-0.6538674060475441,0.07089002192895404,0.11342174020534762,0.3521600758794565,-1.1775313847196855,0.8041406672322906,-0.13528662362917054,-0.7736693471228436,-0.4086574265026328,0.4744739977697994,0.44959028240593496,0.294834289597507
0,1,2,209,4096,inf,equal,restricted,0.40810290208931493,-0.2929658617669019,0.016410856816271,0.12435832712898973,0.019857465792837346,-0.1814571912944991,0.8434994474967104,-0.3132233274357536,0.4010279425768012,-0.4435265987966818,-0.002301367487822756,-0.6453398421667118,-0.1874733295288607,0.7363034877988567,0.14096340208026314,1.6383500334681762,-0.4098918681308208,-1.176141299215417,0.9336159878053284,0.12118226101430772,0.12061730442745591
0,2,2,209,4096,inf,equal,restricted,0.47742413334685624,0.32319862295951474,0.23443746825141137,0.19575473979829297,0.9527016901485403,1.3494616495993048,0.07587526915412574,-0.18432799781427822,-0.0671874655088915,0.021490305883600885,0.06191969443146468,1.209718305207511,-0.6956344425096932,0.5210549340129901,-0.21378836793079023,0.631753182453592,0.29604209288455574,-0.20775948822307458,0.44537120046443035,0.043492123086975205,-1.4581349456076729
0,3,2,209,4096,inf,equal,restricted,0.608291014749543,-0.03075823301350752,0.07467631425485194,-1.016830770587037,0.9303988060574021,0.9973862325159607,0.15926963876206324,-0.7890765171001143,0.11367381900523733,-0.028422287512721436,0.872975652516253,0.2724070986303913,0.6993106828071806,0.015234080622506365,-0.8031461187822975,1.451118732607931,0.6175903347963726,0.16419096983825293,-0.28467023192862745,-0.6938415443224354,-0.31559417422478175
0,4,2,209,4096,inf,equal,restricted,0.5204853532978021,-0.3250989622429021,0.30358014755649093,0.2997444756699716,1.0590371228761293,0.8799435145500767,0.15384100561867742,-0.5731892665762184,0.44284045506912745,-0.3511633366212882,-0.18324606242026473,1.0506971063457498,0.588252305392479,1.0153410933217661,0.31055843704595293,0.19831778674589529,0.2806162503931268,0.7661403252106057,-0.4839421591692897,-1.0393116581934907,0.7701938009106513
0,0,0,6144,8192,1.0,size,unrestricted,0.3811200833691826,-1.2929674360864564e-10,1.6367148412442967e-10,1.182781317330694e-11,-1.0015724520817608e-10,-4.2145714611146316e-11,3.710147060417907e-12,3.867885235524483e-10,1.1035395304555901e-10,-1.4331729735095439e-11,-19.999999996349732,4.203173682583246e-11,-9.907763428779612e-11,-5.7262093902252395e-11,4.115030111653598e-12,6.628268401130117e-12,-5.926023859646769e-13,1.2508349554269868e-10,1.6097543961206835e-10,-3.0624043129726053e-12,-6.974229869394646e-10
0,1,0,6144,8192,1.0,size,unrestricted,0.2830132503262224,4.0351719508927304e-10,-8.456870120850141e-11,-1.2276468530920948e-08,-1.0919824850377961e-09,-3.771317014174233e-10,-9.813566609666028e-09,-7.850109347126213e-10,-9.67142311543008e-09,-4.099407227321769e-10,-4.717331081514928e-10,3.652370923268004e-10,-1.653250882781979e-09,-3.375812616749694e-09,-19.999998920383224,7.418939054586833e-10,2.5201234585540946e-08,3.212019067771671e-09,-4.5610792320027815e-09,-9.185882033255562e-07,-7.971826087952488e-09
0,2,0,6144,8192,1.0,size,unrestricted,0.26404312747244546,-5.751408653806681e-08,9.70158843418442e-10,-7.3416343886465885e-09,3.779068447650592e-09,1.8473056136918328e-09,1.1374019945224065e-09,-2.5227064362709086e-09,19.999992608961826,7.1465193127292275e-06,-8.199709775560154e-09,-4.77892700566731e-09,2.148878159132599e-09,-2.9479522782149643e-09,-2.305241050455084e-09,3.175228524524687e-09,6.550516987349359e-09,-7.538274943261565e-09,-2.2413300692565754e-09,-2.323181423565556e-09,-1.8671520238288466e-08
0,3,0,6144,8192,1.0,size,unrestricted,0.29952301529880293,1.1459113428099104e-08,-2.0836763446540057e-08,1.5623745272118532e-08,-4.874867805250025e-09,-1.5957678556992398e-08,-3.7972671510993354e-09,2.1869438367594637e-09,-4.1243395385911544e-08,-1.4548267991398402e-09,-19.999999753829293,-1.0670910810205386e-09,4.498054632739078e-09,5.483004671175612e-09,-2.0860342408024463e-11,-9.566319905891434e-09,-4.663723763534666e-09,-5.398026464540947e-09,1.2561101938425885e-08,6.8820758885384665e-09,-9.044866118595567e-09
0,4,0,6144,8192,1.0,size,unrestricted,0.2922992963327515,1.8220193550591426e-09,-5.572751560982362e-10,5.532668829256777e-10,8.372511972735956e-10,1.4601514177000775e-09,2.37661377454562e-10,-1.7457622211177933e-09,7.816381370834734e-10,1.092910898280263e-10,3.674121511260432e-10,19.999999948325488,-1.63636607839594e-09,1.8888029194510955e-09,-6.565127837396979e-10,-4.227046511887211e-10,7.378027099501567e-10,-2.9311936350190788e-12,2.3537219956731316e-10,-5.721842902806919e-11,1.0683738960986398e-09
0,0,1,1634,8192,1.0,size,unrestricted,0.5036923734262401,2.400858309996105e-10,1.9982444510302436e-08,-1.2040922838942784e-09,8.908744836997035e-10,4.636555987028318e-10,1.3943481630641952e-09,-3.8997178870717167e-10,-1.7111552237911358e-09,-4.0511770510153317e-10,-5.1987715130304914e-11,8.527107444665738e-10,-1.5522577262598695e-10,-1.3930135293310425e-10,-8.641926911757235e-09,7.342955833336728e-11,-7.876688718493446e-10,1.1494185826202776e-09,2.0010693069330447e-09,8.846402891241515e-10,19.999999897607918
0,1,1,1634,8192,1.0,size,unrestricted,0.5945979595518407,-9.823841816665142e-12,-19.99999996899468,-1.4033154611521615e-10,-3.409950985166354e-10,-5.280561938221051e-11,-1.6457025157904466e-10,-1.0067857597082277e-10,-2.0010585130460343e-11,-2.6301594437302446e-10,1.7258119208869033e-10,1.6860538294545962e-10,-2.769580635468509e-10,-3.2287292832622155e-10,3.254715105539644e-11,5.873443806510721e-11,-3.072836024965884e-10,1.40413083715631e-10,1.6847685728996918e-12,-1.7745063912269286e-10,3.5558908801123146e-10
0,2,1,1634,8192,1.0,size,unrestricted,0.41533732468065687,1.3255202899833931e-09,5.089695868063841e-09,-9.288594365083797e-12,-1.115345761715479e-09,-1.7326509656833197e-10,3.53131057957857e-10,1.1585220817227726e-09,-19.99999992741441,-7.36699347402941e-10,-9.362652250913152e-10,7.679154210919955e-09,-2.6788940399718943e-10,2.3900072353399347e-09,1.8042089522936564e-10,2.725531559790324e-09,-6.075909973343826e-10,-1.3870051075172787e-09,3.8009315222950383e-10,-3.757450653846125e-09,2.5900975738516442e-09
0,3,1,1634,8192,1.0,size,unrestricted,0.5539404547697752,-6.514507894427436e-10,9.89878145536102e-10,8.10494137836643e-11,-1.0889430113247394e-09,-1.0162780760249352e-09,1.0310625428170948e-09,4.963993392432951e-10,-5.1377703134638896e-11,-2.382942884958213e-10,7.428147336695376e-10,8.299683815243352e-10,19.999999924991496,1.236831610956888e-10,7.917398692166135e-10,-3.708739086664695e-10,-2.3168204994425007e-10,-2.9959741897999445e-10,-1.1772013089560332e-08,8.868448200504363e-09,7.078655947754177e-10
0,4,1,1634,8192,1.0,size,unrestricted,0.4933191707129241,-7.535963592149315e-11,3.6991490980337943e-09,-19.999999942670513,1.7029621035992174e-10,1.290277802251312e-10,-4.8698939344864967e-08,7.061436110157406e-11,8.435695352862246e-11,1.338415646423188e-10,-2.641491242898092e-10,1.476373786598169e-10,-2.0527829321813322e-10,-1.2725422659322325e-10,2.3474802150754375e-12,-1.7351301081152743e-11,-2.2681084844517645e-11,2.977059420365529e-11,2.2138232147329918e-10,1.6036287061863115e-12,4.689489709775648e-11
0,0,2,414,8192,1.0,size,unrestricted,1.1264268246516445,5.795174127344706e-10,3.014545394462614e-11,2.928642830886832e-09,-2.936628894215376e-09,6.655555083082101e-10,-3.01892952556695e-10,2.1836899442920705e-10,1.293393187758562e-09,1.7184415676128553e-09,3.8337255250491876e-10,1.2055617701790578e-10,-1.1966907087710714e-09,-2.2640639054754837e-09,3.85579332189609e-10,-6.076885880161671e-10,-19.99999990567189,-1.346745518636841e-08,4.580466522284784e-09,1.2074567577715691e-09,1.258979506652099e-09
0,1,2,414,8192,1.0,size,unrestricted,0.9950157822153256,-19.999999831852225,-1.0600114830635024e-09,4.073723028541092e-09,-7.716038661167288e-09,-1.1613749874282032e-09,8.025454989311039e-11,1.5318840596601814e-10,6.51341632402006e-09,-5.893685839148547e-09,-6.608226934109313e-10,-1.8548634566360125e-08,8.505595911553464e-10,2.904523924316504e-10,-1.4149703708758347e-09,6.4762060692227476e-09,1.7627320874236355e-09,-8.781335766462178e-09,-4.496530053207502e-10,8.885051828553052e-09,-2.4153005527499908e-09
0,2,2,414,8192,1.0,size,unrestricted,1.2918472246336112,-2.28035176613491e-11,1.2983664162022547e-11,3.1526013355965485e-11,5.7990657860694704e-11,7.120578513640592e-10,-19.999999994393328,-2.7541794125104894e-11,-2.941710530910078e-11,-4.922371533634864e-11,2.940074057335064e-11,2.914739085406494e-10,-8.67629794331995e-10,7.876313850930276e-11,4.423354868814364e-11,2.48112880488361e-11,2.704020387537874e-11,3.2786114973420455e-11,-6.712465853101888e-12,5.001896880537879e-12,-7.237192748531642e-11
0,3,2,414,8192,1.0,size,unrestricted,1.408749523293772,-1.3994663590332466e-09,2.5847942850467805e-09,-4.600818047804211e-09,1.4556655706838053e-08,4.407485342011392e-10,-5.914825960499777e-10,-2.007241857432627e-09,-1.0019644201533272e-10,-1.1931769442068955e-09,1.3739291412251723e-09,2.624902273912774e-11,6.320296853931893e-10,4.769258195037803e-10,-19.999999899697244,7.290981252406743e-10,1.1245725976222925e-09,3.6336535523103583e-10,-6.533645893795152e-09,-2.4456294827516607e-09,-9.014106441613893e-11
0,4,2,414,8192,1.0,size,unrestricted,1.2000571542696117,1.2301261751114659e-09,8.281221198087968e-11,-1.5087958572464515e-10,4.0690701122277634e-10,3.9958593892926546e-09,-2.5125439683272913e-09,-19.99999981910922,5.092251538763686e-10,-2.138240264324979e-09,-2.6507712322013264e-09,2.1138181380111807e-08,-2.676951807304314e-10,1.9861013570989558e-08,-4.170523813606907e-09,-7.192471701799173e-10,9.074570050627339e-10,5.749726904911927e-09,-4.4066152503316527e-10,-6.823757549250443e-09,1.5798673352292135e-09
0,0,0,6144,8192,1.0,size,restricted,0.24254626538617208,-0.7436740914960882,2.1750739352998854,2.7491702575297895e-10,-0.3114452341069537,-1.0443166068982321e-13,2.710022280387313e-11,3.1965601349163397,1.9288709641947563,-2.277323858557411e-13,-3.685818431433976,0.8216829799655568,-0.2215291862704183,-5.2607319219629936e-11,1.484853818144595e-11,1.2268836476259355e-10,5.98246421584917e-13,1.8796627174000151,2.138032885100177,1.0536922420930565e-12,-2.8976494391503964
0,1,0,6144,8192,1.0,size,restricted,0.17625312427074366,0.6364112612159747,0.3001414266501368,-1.557638246281159,7.610978793318285e-11,0.14856990566726314,-1.1929400167903057,6.39874623808192e-10,-1.2231307405306602,0.2661398415831327,0.07701150851567146,0.6052122766132716,-9.726370028726459e-11,-0.5963496336243151,-2.7079021481438166,0.856718062681271,3.2211343880434287,1.6591903346351662,-0.7779740041000064,-2.830418756006609,-1.34311744789
0,2,0,6144,8192,1.0,size,restricted,0.20097985753772865,-2.629532433628316,2.998563668498639e-12,-0.6420898958621225,1.1492288951403082,0.4132777767348559,0.04471872234086573,-8.292534116756498e-13,4.303845676449183,4.310625131409401,-1.015294280334622,-0.03185285992544096,0.5711691500130519,-2.893058239534061e-12,-2.468780074089168e-13,0.7695027584636086,1.7052553509268653,-0.6374635061420076,-9.960361526797258e-13,-7.633665070498945e-13,-1.7761435625171846
0,3,0,6144,8192,1.0,size,restricted,0.19905595083167835,1.9485163435324633,-1.603309569474606,2.3511421323984654,-1.0064072029912212e-12,-1.2461993587367208,5.539077623978785e-13,1.2355819975613289e-09,-2.425505670892929,3.368453340626496e-13,-3.6802767416687945,1.2528887703455638e-13,0.864727313108047,1.088574829148598,-6.673153305863017e-13,-0.5881551410844446,-3.3964567123226566e-12,-3.786715313476262e-11,1.969274373073275,1.4857522360844946,-0.7485662894146848
0,4,0,6144,8192,1.0,size,restricted,0.20286103980117534,2.440089282579791,-2.562192801219284e-12,0.01573663246634499,0.9806495915011234,2.1377260737752075,3.7407049937729444e-12,-2.1178108815065584,0.9456308636964724,1.3842054677623278e-12,7.393337012850485e-12,5.367911017008694,-0.8105917597176884,3.27905183288025,-2.8196350005939854e-12,-1.3552453662036344e-12,0.7072934106354218,3.8348484308646283e-13,2.3304175377103017e-12,2.7305677855883105e-13,1.1975086542287539
0,0,1,1634,8192,1.0,size,restricted,0.24738030390112123,0.6294385098798683,2.2763377054329985,-0.44170411918587404,1.268816143859424,0.8316474849631005,1.5300195382178248,0.18371208069803058,-0.6665154323604676,0.193993454305904,0.3393599707402094,1.1696078952503,0.41939950484544075,0.44139252144812563,-1.1895605546693306,0.6231737032878784,-0.2591039764804783,1.2839702349783293,1.6617769680770016,1.116331937965914,2.172889082413138
0,1,1,1634,8192,1.0,size,restricted,0.22179751522215463,0.33922904368955736,-1.6922723564278679,0.14166085402432751,-0.7311276951853305,0.26089497544074636,-1.047624981307888,0.17209258241279046,0.44883208708767747,-0.08118813301324662,1.9060942287154787,1.9753780531501743,-0.9197732335337984,-0.4615552670821536,0.6368976443825601,0.6265691667187626,-0.34819531712849655,0.6583925462474879,0.36253449316784314,-0.0012055288610173158,1.271408503579855
0,2,1,1634,8192,1.0,size,restricted,0.22291400411799261,1.2168602294105462,1.8158573048876383,0.4721229973285581,-0.2872958899642264,0.3343097184986253,0.7860380862467685,1.3835461220342353,-1.2394915183472048,-0.0287516474224384,-0.26760328552752355,1.9648593348810617,0.28933443035761625,1.6637846443262732,0.5896202996654725,1.7259298871556716,-0.10535363048825123,-0.5512757766468062,0.7720921678165142,-0.8645571428372413,1.5663782112478264
0,3,1,1634,8192,1.0,size,restricted,0.28748553462711807,-0.2634541067661022,1.4798001631002289,0.5651974451370723,-0.6333254637965148,-0.5975331485564184,1.5884545544270707,0.9680215214506462,0.5281461976560166,0.3726456463284579,0.9863746603734765,1.473350395557323,2.2785426960825803,0.6691285318488185,1.3070342381918725,0.10659613380292474,0.06576114313906722,0.07997600994675884,-1.2781211968561188,2.1169597213663294,1.1187945749744652
0,4,1,1634,8192,1.0,size,restricted,0.28343476973712134,-0.16514757521689905,1.883283684979878,-1.2063163597537245,1.6116802477674421,1.3510530870824984,-1.0407875928340276,1.0225693368655542,1.171701920558626,1.495060410122612,-0.895470256473336,1.4942897343909738,-0.5763720583366163,-0.4826003939699557,0.5674881974493077,0.3428862632513788,0.16931544784478436,0.6515389131203609,1.583606481766733,0.5149950517098218,0.7094737294153868
0,0,2,414,8192,1.0,size,restricted,0.33331841800817635,0.5590918518537537,0.31621512020555836,1.2544009760711152,-0.43713607012278316,0.6911458841721958,0.268966799949508,0.49700602934782817,1.0070411289171743,1.0263565817137121,0.4818089483237217,0.4310907735937531,-0.12574181118680994,-0.4274865872483693,0.6580625064098683,0.12061385664475964,-1.2368806101845038,-0.9934267187487261,1.3108878912574824,0.8711957908005088,0.8098280857508486
0,1,2,414,8192,1.0,size,restricted,0.3054762453570619,-1.0214031956477485,0.010351217215411797,1.1217339508576147,-0.5174597417138888,0.11980088109452956,0.42013773977016206,0.3941254578086926,1.2975785867728498,-0.4416821462709882,0.01523331180329421,-0.7915915577962657,0.5524036254393722,0.4344131136158322,0.046241414024158274,1.2045717293488405,0.616316883372458,-0.5963176865313197,0.1947811394325358,1.2510518604199894,-0.17230453895037584
0,2,2,414,8192,1.0,size,restricted,0.4036447609834743,0.09856242914742404,0.43962372301713537,0.6632620349518862,0.9052328474043988,1.7568060723636933,-1.0584270022716944,0.09924839141105984,0.10792929076704927,0.05716235079038745,0.5918649062150746,1.4957578577690573,-0.9027791470227602,0.9544982582951527,0.8179860515827075,0.6225617077605253,0.5770916159757148,0.6079619462798236,0.3033608808858037,0.40629907211942856,-0.29145727329590987
0,3,2,414,8192,1.0,size,restricted,0.4159361408681219,-0.19696364010181405,1.1557470280509983,-0.6686875055861583,1.6135985555614891,0.5764859397181225,0.14173617055801171,-0.35073880069710045,0.3371822368101185,-0.09146175649243447,0.8290188527072831,0.40297449827648857,0.6926607591800643,0.5380203922879622,-1.0376510003689883,0.6881309705665939,0.762266121691485,0.5075040145437147,-0.7592793537188947,-0.5228729327314134,0.2061371335119743
0,4,2,414,8192,1.0,size,restricted,0.3805160870274448,0.6083572020545284,0.37241363815207057,0.33354384314237034,0.505936193819731,1.1113227578302207,-0.09713385215988249,-1.0633658897279232,0.5741421887684679,-0.03865194902152396,-0.27035297306569883,1.6010335349572835,0.3618904684372141,1.5535384399911145,-0.3503315321745556,0.19157273616970943,0.5867026816490035,1.2404140183083205,0.21903284296650133,-0.5929348991295859,0.6264722679338339
0,0,0,6144,8192,inf,equal,unrestricted,0.3811200833691826,-1.2929674360864564e-10,1.6367148412442967e-10,1.182781317330694e-11,-1.0015724520817608e-10,-4.2145714611146316e-11,3.710147060417907e-12,3.867885235524483e-10,1.1035395304555901e-10,-1.4331729735095439e-11,-19.999999996349732,4.203173682583246e-11,-9.907763428779612e-11,-5.7262093902252395e-11,4.115030111653598e-12,6.628268401130117e-12,-5.926023859646769e-13,1.2508349554269868e-10,1.6097543961206835e-10,-3.0624043129726053e-12,-6.974229869394646e-10
0,1,0,6144,8192,inf,equal,unrestricted,0.2830132503262224,4.0351719508927304e-10,-8.456870120850141e-11,-1.2276468530920948e-08,-1.0919824850377961e-09,-3.771317014174233e-10,-9.813566609666028e-09,-7.850109347126213e-10,-9.67142311543008e-09,-4.099407227321769e-10,-4.717331081514928e-10,3.652370923268004e-10,-1.653250882781979e-09,-3.375812616749694e-09,-19.999998920383224,7.418939054586833e-10,2.5201234585540946e-08,3.212019067771671e-09,-4.5610792320027815e-09,-9.185882033255562e-07,-7.971826087952488e-09
0,2,0,6144,8192,inf,equal,unrestricted,0.26404312747244546,-5.751408653806681e-08,9.70158843418442e-10,-7.3416343886465885e-09,3.779068447650592e-09,1.8473056136918328e-09,1.1374019945224065e-09,-2.5227064362709086e-09,19.999992608961826,7.1465193127292275e-06,-8.199709775560154e-09,-4.77892700566731e-09,2.148878159132599e-09,-2.9479522782149643e-09,-2.305241050455084e-09,3.175228524524687e-09,6.550516987349359e-09,-7.538274943261565e-09,-2.2413300692565754e-09,-2.323181423565556e-09,-1.8671520238288466e-08
0,3,0,6144,8192,inf,equal,unrestricted,0.29952301529880293,1.1459113428099104e-08,-2.0836763446540057e-08,1.5623745272118532e-08,-4.874867805250025e-09,-1.5957678556992398e-08,-3.7972671510993354e-09,2.1869438367594637e-09,-4.1243395385911544e-08,-1.4548267991398402e-09,-19.999999753829293,-1.0670910810205386e-09,4.498054632739078e-09,5.483004671175612e-09,-2.0860342408024463e-11,-9.566319905891434e-09,-4.663723763534666e-09,-5.398026464540947e-09,1.2561101938425885e-08,6.8820758885384665e-09,-9.044866118595567e-09
0,4,0,6144,8192,inf,equal,unrestricted,0.2922992963327515,1.8220193550591426e-09,-5.572751560982362e-10,5.532668829256777e-10,8.372511972735956e-10,1.4601514177000775e-09,2.37661377454562e-10,-1.7457622211177933e-09,7.816381370834734e-10,1.092910898280263e-10,3.674121511260432e-10,19.999999948325488,-1.63636607839594e-09,1.8888029194510955e-09,-6.565127837396979e-10,-4.227046511887211e-10,7.378027099501567e-10,-2.9311936350190788e-12,2.3537219956731316e-10,-5.721842902806919e-11,1.0683738960986398e-09
0,0,1,1634,8192,inf,equal,unrestricted,0.5036923734262401,2.400858309996105e-10,1.9982444510302436e-08,-1.2040922838942784e-09,8.908744836997035e-10,4.636555987028318e-10,1.3943481630641952e-09,-3.8997178870717167e-10,-1.7111552237911358e-09,-4.0511770510153317e-10,-5.1987715130304914e-11,8.527107444665738e-10,-1.5522577262598695e-10,-1.3930135293310425e-10,-8.641926911757235e-09,7.342955833336728e-11,-7.876688718493446e-10,1.1494185826202776e-09,2.0010693069330447e-09,8.846402891241515e-10,19.999999897607918
0,1,1,1634,8192,inf,equal,unrestricted,0.5945979595518407,-9.823841816665142e-12,-19.99999996899468,-1.4033154611521615e-10,-3.409950985166354e-10,-5.280561938221051e-11,-1.6457025157904466e-10,-1.0067857597082277e-10,-2.0010585130460343e-11,-2.6301594437302446e-10,1.7258119208869033e-10,1.6860538294545962e-10,-2.769580635468509e-10,-3.2287292832622155e-10,3.254715105539644e-11,5.873443806510721e-11,-3.072836024965884e-10,1.40413083715631e-10,1.6847685728996918e-12,-1.7745063912269286e-10,3.5558908801123146e-10
0,2,1,1634,8192,inf,equal,unrestricted,0.41533732468065687,1.3255202899833931e-09,5.089695868063841e-09,-9.288594365083797e-12,-1.115345761715479e-09,-1.7326509656833197e-10,3.53131057957857e-10,1.1585220817227726e-09,-19.99999992741441,-7.36699347402941e-10,-9.362652250913152e-10,7.679154210919955e-09,-2.6788940399718943e-10,2.3900072353399347e-09,1.8042089522936564e-10,2.725531559790324e-09,-6.075909973343826e-10,-1.3870051075172787e-09,3.8009315222950383e-10,-3.757450653846125e-09,2.5900975738516442e-09
0,3,1,1634,8192,inf,equal,unrestricted,0.5539404547697752,-6.514507894427436e-10,9.89878145536102e-10,8.10494137836643e-11,-1.0889430113247394e-09,-1.0162780760249352e-09,1.0310625428170948e-09,4.963993392432951e-10,-5.1377703134638896e-11,-2.382942884958213e-10,7.428147336695376e-10,8.299683815243352e-10,19.999999924991496,1.236831610956888e-10,7.917398692166135e-10,-3.708739086664695e-10,-2.3168204994425007e-10,-2.9959741897999445e-10,-1.1772013089560332e-08,8.868448200504363e-09,7.078655947754177e-10
0,4,1,1634,8192,inf,equal,unrestricted,0.4933191707129241,-7.535963592149315e-11,3.6991490980337943e-09,-19.999999942670513,1.7029621035992174e-10,1.290277802251312e-10,-4.8698939344864967e-08,7.061436110157406e-11,8.435695352862246e-11,1.338415646423188e-10,-2.641491242898092e-10,1.476373786598169e-10,-2.0527829321813322e-10,-1.2725422659322325e-10,2.3474802150754375e-12,-1.7351301081152743e-11,-2.2681084844517645e-11,2.977059420365529e-11,2.2138232147329918e-10,1.6036287061863115e-12,4.689489709775648e-11
0,0,2,414,8192,inf,equal,unrestricted,1.1264268246516445,5.795174127344706e-10,3.014545394462614e-11,2.928642830886832e-09,-2.936628894215376e-09,6.655555083082101e-10,-3.01892952556695e-10,2.1836899442920705e-10,1.293393187758562e-09,1.7184415676128553e-09,3.8337255250491876e-10,1.2055617701790578e-10,-1.1966907087710714e-09,-2.2640639054754837e-09,3.85579332189609e-10,-6.076885880161671e-10,-19.99999990567189,-1.346745518636841e-08,4.580466522284784e-09,1.2074567577715691e-09,1.258979506652099e-09
0,1,2,414,8192,inf,equal,unrestricted,0.9950157822153256,-19.999999831852225,-1.0600114830635024e-09,4.073723028541092e-09,-7.716038661167288e-09,-1.1613749874282032e-09,8.025454989311039e-11,1.5318840596601814e-10,6.51341632402006e-09,-5.893685839148547e-09,-6.608226934109313e-10,-1.8548634566360125e-08,8.505595911553464e-10,2.904523924316504e-10,-1.4149703708758347e-09,6.4762060692227476e-09,1.7627320874236355e-09,-8.781335766462178e-09,-4.496530053207502e-10,8.885051828553052e-09,-2.4153005527499908e-09
0,2,2,414,8192,inf,equal,unrestricted,1.2918472246336112,-2.28035176613491e-11,1.2983664162022547e-11,3.1526013355965485e-11,5.7990657860694704e-11,7.120578513640592e-10,-19.999999994393328,-2.7541794125104894e-11,-2.941710530910078e-11,-4.922371533634864e-11,2.940074057335064e-11,2.914739085406494e-10,-8.67629794331995e-10,7.876313850930276e-11,4.423354868814364e-11,2.48112880488361e-11,2.704020387537874e-11,3.2786114973420455e-11,-6.712465853101888e-12,5.001896880537879e-12,-7.237192748531642e-11
0,3,2,414,8192,inf,equal,unrestricted,1.408749523293772,-1.3994663590332466e-09,2.5847942850467805e-09,-4.600818047804211e-09,1.4556655706838053e-08,4.407485342011392e-10,-5.914825960499777e-10,-2.007241857432627e-09,-1.0019644201533272e-10,-1.1931769442068955e-09,1.3739291412251723e-09,2.624902273912774e-11,6.320296853931893e-10,4.769258195037803e-10,-19.999999899697244,7.290981252406743e-10,1.1245725976222925e-09,3.6336535523103583e-10,-6.533645893795152e-09,-2.4456294827516607e-09,-9.014106441613893e-11
0,4,2,414,8192,inf,equal,unrestricted,1.2000571542696117,1.2301261751114659e-09,8.281221198087968e-11,-1.5087958572464515e-10,4.0690701122277634e-10,3.9958593892926546e-09,-2.5125439683272913e-09,-19.99999981910922,5.092251538763686e-10,-2.138240264324979e-09,-2.6507712322013264e-09,2.1138181380111807e-08,-2.676951807304314e-10,1.9861013570989558e-08,-4.170523813606907e-09,-7.192471701799173e-10,9.074570050627339e-10,5.749726904911927e-09,-4.4066152503316527e-10,-6.823757549250443e-09,1.5798673352292135e-09
0,0,0,6144,8192,inf,equal,restricted,0.015054496765661162,-0.0028205905479208996,0.19725224544566825,-0.0498448030260032,0.0764176989346739,0.03701752699227293,0.2216089619097834,0.20677122537613063,0.14333632563006868,0.014404385174471844,-0.17623893652473865,0.031173538111025512,0.11538912418104176,-0.10967739587964387,0.14022732819924488,0.1140996027442275,0.15530310897270044,0.07662728040647429,0.26258108077969516,0.008934383059542056,-0.23054816731103944
0,1,0,6144,8192,inf,equal,restricted,0.01178631631075224,0.11488596235184607,0.08254677374224546,-0.17943881820026353,0.11768395248089844,0.06556301482107008,0.12500939812096798,0.043964333500496194,-0.0768466376283463,0.024606621441304242,0.06634112702898859,0.08595025646908613,0.14607881241925907,-0.13309254341871168,-0.08877342140719356,0.12832526696706542,0.37554907403867155,0.12508321590129176,-0.00987323696287113,-0.21347646810837226,-0.16339389068053722
0,2,0,6144,8192,inf,equal,restricted,0.01800430955379503,-0.09909189842448159,0.1281408049464479,-0.14502352275296113,0.24046205510241275,0.12148696081053872,0.2822345031274537,-0.01728967466918168,0.2949778437111383,0.26340415800867406,-0.04990375778363362,-0.04147039927655437,0.24727251026724756,-0.09969530335212258,0.113108363025815,0.139821181577663,0.2637218656137535,-0.10701246065674477,0.02062609349483125,-0.026416101755022566,-0.19657003433221892
0,3,0,6144,8192,inf,equal,restricted,0.01304604393788387,0.21281345059912465,-0.04633790784516664,0.13360586142684794,0.07544179138864286,-0.05020603344436867,0.17114981884449604,0.10468066053648666,-0.12501987186227473,0.004192639665318318,-0.1527870358248671,0.011552156984229282,0.2906666636234162,0.07463470277167411,0.13709173375893471,-0.008350212583202463,0.08529797886259927,-0.0855972407781502,0.22846668937338896,0.14295536610987258,-0.15667757265172896
0,4,0,6144,8192,inf,equal,restricted,0.016949370364538585,0.2847139762863903,0.005314247907041668,0.022531060171362298,0.3023899682005338,0.22911636721419534,0.2750737085101992,-0.17400428940287063,0.1521806259271712,0.03178496848926645,0.1615549008602251,0.249647019985643,0.0391046820590696,0.15060030285314902,0.07805731309277587,0.05673038939960767,0.2516657505466836,-0.024623371386864077,0.14355801087700903,0.0020735618065842345,0.13179002340320303
0,0,1,1634,8192,inf,equal,restricted,0.11945206500575699,0.20578392643369062,1.2942265495215317,-0.0021191295877003493,0.4010233037735279,0.10693155831286696,0.9852671139593208,0.2248218352714098,-0.26779859669897915,-0.03478961788346586,0.1857572282660655,1.071794918446374,0.2272165602671903,-0.12294324487713214,-0.5686978504077663,0.30102297267446404,-0.03506404908594237,0.8577362791683761,0.5394423805132944,0.672166582477305,0.8807390551775863
0,1,1,1634,8192,inf,equal,restricted,0.10684790266742149,0.16236319298256086,-0.690210613320841,0.24438860581450192,-0.38233952547056504,0.1148949431947622,-0.3606789375607652,0.23467393809210715,0.42799642385042963,0.018402571745668717,0.9830650811863773,1.293115703635412,-0.3662408738601698,-0.2321961886238532,0.4586365297214507,0.4116422639118326,-0.08696391494894688,0.5145876015942042,0.2348063551677548,0.10920966734055822,0.6438678545061941
0,2,1,1634,8192,inf,equal,restricted,0.11210914744605399,0.44611580190171035,1.0698579115822353,0.5549751643424614,-0.20525965757868098,-0.03627054817274697,0.6815899212579908,0.8911848463601876,-0.5041841031567345,0.021112653828608694,-0.07640951636588318,1.369607980744203,0.12308319530989968,0.6490355889167834,0.4118267298295443,0.8729809748418208,0.0693255448780546,0.004945450170793807,0.2065454853370887,-0.4613979290225559,0.6636922131047447
0,3,1,1634,8192,inf,equal,restricted,0.15703993956865656,-0.09332677517771167,0.9629926507147031,0.6113285195131304,-0.3567845819122472,-0.2474157126422498,0.9920394982790267,0.6336559288111148,0.3503865486673452,0.17862650430199817,0.5685004650645262,1.0430785009503034,1.220151961192649,0.26210800316098903,0.7229093280701039,0.1540778705775603,0.18550777045223316,0.2776363917076333,-0.5431127576687912,1.17368047803355,0.5087752548065888
0,4,1,1634,8192,inf,equal,restricted,0.13369137787707772,-0.3213655169852386,0.9548362101210556,-0.3358518615608036,0.639805437670076,0.4268095174735822,-0.23013920064979923,0.6100497968701049,0.6156497653997748,0.5683059984840773,-0.5090715988664226,1.3140050687149383,-0.41394472126612175,-0.545807604920072,0.2889767233340576,0.21660353436646623,0.20057007681915728,0.5234462237978016,0.5351636105423617,0.32225103503499847,0.1551950820205399
0,0,2,414,8192,inf,equal,restricted,0.23213480348099838,0.41009759502140775,0.18293870718645294,0.6235407640175245,-0.39913115063235777,0.39064145273664974,0.1993976874252571,0.09672288626960597,0.4548963196152602,0.49011345747291,0.23914457074519457,-0.049713273907901444,-0.1463660692690394,-0.5555330428701816,0.41244936757242157,0.03676454131079426,-0.915347248325847,-1.0049232731360092,0.8875603759461598,0.4407895308153779,0.35216893942244143
0,1,2,414,8192,inf,equal,restricted,0.23594528216135296,-0.7687526520964447,-0.07320459493833678,0.5707732811448544,-0.4403135949739186,-0.0524168408767306,0.293678972129138,0.09789292871231285,0.6821054463154539,-0.5074126225363832,-0.08337617834995169,-0.862247627739823,0.40425970443805126,0.11752968218622396,-0.05730213012343716,0.7950317798857235,0.4040789835992702,-0.6968676076489118,0.14092660810920757,0.7321275717584048,-0.34366445652325944
0,2,2,414,8192,inf,equal,restricted,0.272829829310352,0.03793248367641204,0.19680619556272588,0.16259347382945682,0.5941585516020205,1.1646466124505774,-0.7531538544003171,-0.13992431830616361,-0.19153618487285085,-0.31907293646988977,0.37909810246820735,0.8557085625279041,-0.6932632955408826,0.4818136929532525,0.5246316051726579,0.3882525759846862,0.3597526370539895,0.137578136792,0.15964904695886026,0.028827964658492963,-0.3392331000253579
0,3,2,414,8192,inf,equal,restricted,0.335942840582706,-0.1845728700340834,0.7634517805772048,-0.7385418858340115,1.2437295741751648,0.32276954353830173,0.1408810105345169,-0.42656916811604617,0.1343637020240607,-0.2267984520214836,0.6163055763867472,0.1459438753761684,0.5010066440188955,0.24000061644639345,-0.7826377066971055,0.43795031688008734,0.5595802070399777,0.23255369413420146,-0.6171449016251056,-0.5522569355225018,0.04168696660524134
0,4,2,414,8192,inf,equal,restricted,0.2671268900361031,0.3583779726122277,0.09776450006372484,-0.029446570466204757,0.34574907544272315,0.6439712374838034,-0.08301902278634499,-0.9851447114526776,0.1834780172345943,-0.3457186084834867,-0.23313729670206945,0.9194654838879759,0.18349717008397004,0.9094862046980886,-0.31303551209192687,0.00795995290391163,0.42429672578713007,0.6064155162867282,0.009266842459186036,-0.7121897473758946,0.33369932407895003
0,0,0,12288,16384,1.0,size,unrestricted,0.23242856277240256,-2.097384668578563e-09,1.2495593075769314e-09,-1.9514355517175006e-09,-1.2327906683798534e-09,5.660296707250787e-10,8.593019382194099e-10,1.3555284255606366e-09,4.371936858586299e-09,1.1169644682009257e-10,-4.768344470377521e-09,-2.0604260049339873e-10,-3.5189484552170285e-10,-2.0087805377677775e-09,-1.0236347282496712e-09,7.440878856079248e-11,-1.1524870479291204e-09,2.748279002842532e-09,4.888035811027064e-09,4.324622581655577e-09,-19.999999919890453
0,1,0,12288,16384,1.0,size,unrestricted,0.20136027355797295,-3.159842888639707e-10,-5.790151617591349e-10,-1.852520207919958e-09,-1.1167398875133887e-09,-1.7511864699604076e-09,-1.8364698586080258e-09,4.818338379726692e-10,-1.2247164808758289e-09,-1.3542963877338726e-09,1.2279065558259545e-09,1.0987586079159158e-09,8.187196879855325e-10,-1.2878256055439602e-09,-1.1906201861780742e-09,-1.1444896407088891e-09,1.8564961257739625e-09,1.8398306131549143e-09,-4.6434392024352803e-10,-3.386542752209187e-06,-19.99999646757637
0,2,0,12288,16384,1.0,size,unrestricted,0.17554979960669792,-1.4529078988947182e-10,1.2310678585678595e-10,-7.378044347457168e-11,-1.535240073568158e-10,3.611451042502116e-10,-2.8088612347190914e-10,-1.2242059142856587e-11,2.0557047806947025e-10,19.999999989953427,-5.197199870522263e-10,-2.3903261453106543e-12,2.2247729779256559e-10,-4.114268688692373e-09,5.4595630896551496e-12,6.129183538757915e-10,2.736412663934331e-10,-6.849503733179782e-11,1.9634558402602778e-11,-1.314684389915782e-10,-1.8866758222433458e-10
0,3,0,12288,16384,1.0,size,unrestricted,0.24283136606353084,5.059649468118012e-10,2.752476996595782e-11,1.951417451829818e-10,-3.542330406243975e-09,5.588212848322564e-11,1.0341326151134e-10,-8.875527504245858e-11,-19.99999998708772,-7.851984727706663e-11,-4.863020687029026e-10,-4.6669698262066695e-11,-2.0888853884952086e-10,3.070685372376157e-10,-2.7372975156363696e-11,-9.422147524526668e-11,-1.1491815560003377e-10,2.829562523517126e-10,-3.972077168414027e-11,2.533048763053376e-10,-5.234633495856219e-10
0,4,0,12288,16384,1.0,size,unrestricted,0.1721168618159099,9.696181878453078e-10,-2.4171234612074098e-11,5.677696512262625e-11,8.761807068472278e-10,1.4821906789121286e-10,1.3914325155416525e-11,-9.863103542897473e-10,1.2946359776413014e-11,1.5716020272094747e-11,4.804188327268737e-10,19.999999992092246,-1.7099345990091959e-10,3.1088902070414156e-10,-6.827639548853851e-12,-9.53645994641543e-10,6.404207754617691e-10,-9.074715886647252e-11,3.4335972514753924e-12,-1.5784375151363032e-11,3.5288581499617313e-10
0,0,1,3272,16384,1.0,size,unrestricted,0.3452175646542834,-6.252694258079025e-10,2.1249215906715983e-09,6.577233521134649e-10,1.3177311249806046e-09,-1.7568751030621072e-09,1.3557053379978348e-09,4.296088422927003e-10,-1.1952654576502165e-08,-9.04330710957903e-12,-4.69148533354155e-10,1.5758272124191243e-10,-7.453287750573355e-10,-1.628407100459362e-09,-3.7900488119452284e-08,2.253574585400961e-09,-1.1588660354068192e-09,1.586365831212602e-08,-1.5612678138113547e-10,-2.0039810188844356e-09,19.99999985129243
0,1,1,3272,16384,1.0,size,unrestricted,0.459009184622702,-4.4193827602326904e-10,-3.0373958467941914e-09,-1.4636807396055836e-09,-2.0096582304256313e-08,2.099112030397246e-09,-6.32603716709811e-09,2.0707735358131003e-09,1.7784837387400149e-09,-3.59164409014859e-09,19.999999868165496,2.107476037687781e-08,-4.004361051356571e-09,5.612847422648955e-10,-1.5736420863133815e-09,8.54847816019741e-11,3.168922031171928e-10,-4.366070518502514e-09,5.036464387021543e-10,-4.897957732606478e-10,1.2246330919791364e-09
0,2,1,3272,16384,1.0,size,unrestricted,0.4595021944323779,3.4390487034770036e-10,4.42419460925488e-10,1.2490001404531003e-10,-2.1791528127036077e-10,-1.0312268223847196e-10,3.2912903486312945e-11,-1.4613239222370425e-10,-19.999999962606644,-3.993756370578913e-10,3.341541447738232e-10,2.510721142957306e-10,-1.7845128224437766e-10,-2.742253057404196e-10,1.3332243515204146e-10,-6.6120728435044186e-12,-4.060535517319567e-10,-1.984886051002103e-10,3.069314741038032e-10,-2.82706306978923e-10,3.0168500261186164e-10
0,3,1,3272,16384,1.0,size,unrestricted,0.41785215991019603,5.967045790028879e-10,3.259731767543976e-09,-6.604151539851526e-10,-2.9301084988892208e-09,-1.7454606953201635e-11,1.1943878347632301e-09,9.205939490050308e-10,5.3451674443775694e-11,3.4289320115701845e-10,3.914042785886036e-10,3.1929844580997576e-09,19.999999886580724,4.0576929069778457e-10,-4.803933992786743e-10,-1.1946077438309426e-08,-3.667169118158629e-09,-3.02169685245846e-08,-1.071580492627211e-09,1.4423392246817296e-09,5.601837397743162e-09
0,4,1,3272,16384,1.0,size,unrestricted,0.396312648066488,-1.3473404844899846e-09,1.1526594360278e-09,-9.068117877565925e-10,1.6000496172052534e-10,19.99999994239049,-3.950639112184569e-09,8.931433021147749e-10,4.951805845462956e-10,-1.4587859368026842e-11,-3.5512187184088876e-09,-1.0413878950333843e-09,-4.312110165784715e-10,6.882899547593317e-10,6.756162499088819e-10,3.8404749372040155e-09,2.9177854777456305e-10,1.3654268566513205e-10,9.039275362655832e-10,-6.656848163751189e-10,1.006594454954004e-09
0,0,2,824,16384,1.0,size,unrestricted,0.8308184813643081,-5.397187705859329e-11,-6.010731646699023e-10,-1.0884135679786346e-10,-1.6953862613464521e-10,1.2921610355033071e-09,4.902813465052536e-10,-7.052459814971466e-10,-8.929202437938439e-10,5.452944442949197e-10,-5.592327486159779e-11,3.216856252873702e-10,-6.766460611727672e-09,-1.1358973300329283e-09,-2.864500871005131e-10,-1.5511099376794987e-10,-19.99999994314333,-5.430184571672519e-10,9.735010725762405e-11,4.995029242860025e-10,1.4801676486607215e-09
0,1,2,824,16384,1.0,size,unrestricted,0.7101589072827887,-5.466699540178495e-09,1.7095125703432248e-09,7.309740646966007e-10,-19.999998775734618,1.5493964940929456e-09,1.235440692221346e-09,-1.892560089567548e-09,4.881820405294952e-09,-3.5036897111565924e-10,-3.487722541634298e-09,-1.1497040878806488e-08,3.821799742558857e-09,4.609061649436004e-09,4.7485974584475886e-09,2.976179985605655e-09,-1.8280237527152049e-09,-4.130562273120787e-09,2.352918425196734e-09,1.0518233244763427e-06,-1.7279725627599735e-09
0,2,2,824,16384,1.0,size,unrestricted,0.7202357403410902,-5.775291430906164e-11,1.648540482085125e-11,4.9405130687764575e-11,2.1533840593796944e-12,5.128839877506074e-10,-19.999999995372963,-4.8655683482512836e-11,3.9557233494679774e-11,-4.294831730704283e-11,3.261764528600575e-11,1.1761357684742164e-10,-4.462908613206767e-10,9.232242884531154e-11,4.3374513097120706e-11,2.7589159189196292e-11,2.0531844776462263e-11,5.997182690393623e-10,6.059243141579745e-11,-6.11857268256218e-11,-4.613296812898386e-12
0,3,2,824,16384,1.0,size,unrestricted,0.7425388031824205,-1.6915501878612055e-10,-3.448050939816497e-11,-1.0701920800116096e-09,2.552087218573293e-09,1.6110243638548623e-10,-8.376360441450804e-10,-1.333422800310732e-09,4.6490618632067653e-10,-1.2548790350155147e-09,3.0915332900203815e-11,-6.75562977716148e-10,7.477856032271184e-10,5.123026956430545e-09,-2.7588998936867374e-11,6.913782725031105e-10,2.012325724410914e-09,2.337156220494039e-10,-19.999999944135638,-1.008852316636381e-09,-3.3545076149139593e-10
0,4,2,824,16384,1.0,size,unrestricted,0.7102977111263997,3.077536161526707e-10,4.762834092953969e-10,1.0594962737015311e-11,1.5220736504126699e-09,-3.633271980976268e-10,-8.104369943432634e-10,-1.7722802542549363e-09,2.7522736895401255e-10,-1.3021600536916978e-09,-1.917412566042452e-09,1.5801707256494084e-10,-1.942906566915445e-09,7.989192878471497e-10,1.0774541734174826e-09,-8.8630011432169e-10,-2.1498121395808286e-10,9.289157780258895e-09,-8.838855896111092e-10,-19.999999930786025,2.825764793940473e-10
0,0,0,12288,16384,1.0,size,restricted,0.12943190011769437,-0.5175506807620814,1.1746354909220313,-0.5482491333780598,-0.02457745042612182,0.8406986127770817,1.1096529619082278,1.3759122732256017,2.5740612640955924,0.42783550767368045,-1.4665390287143358,0.07215341495639639,0.029761769507755158,-0.5654689931002902,-0.0772758607978619,0.35524950466311606,-0.18691172951283513,1.7727067862254475,2.389790780787436,2.131982737975185,-2.358986018525622
0,1,0,12288,16384,1.0,size,restricted,0.09903864031123642,0.30364101967565355,0.077276020876008,-0.8361895350231946,-0.05741637854416769,-0.6928147571060916,-0.921508246621175,0.807339909325454,-0.2593236343596719,-0.23669273760114634,1.2409758987951856,2.1928395937346377,1.0235304824048739,-0.36753391325926293,-0.20647309747912682,-0.17542978275259433,1.7468341173440025,1.8826841273374109,0.24434337411120585,-2.137492589205882,-2.2216966780201908
0,2,0,12288,16384,1.0,size,restricted,0.10782784664603684,-0.4040027104070026,1.1229573151015577,-1.061265334346248e-12,-0.24705662216197619,1.9382565863799952,-0.6153749922650475,0.18289979552533903,1.6248449881887315,3.0797140711167867,-1.0711938548048217,0.31230694732789055,1.7138656931971192,-1.917007481228858,0.4069148000040376,2.1933659287475513,1.7538456044481952,-1.100749424748929e-12,0.46892612419882485,-0.30068316014411417,-0.646783324705797
0,3,0,12288,16384,1.0,size,restricted,0.11415704449606072,2.0548712268965996,0.6488892063715739,1.488171227730347,-1.9153495166291743,0.8591467967921209,1.142176693280749,0.006802053049837727,-2.294846812843394,0.11202366841444956,-1.024561331873982,0.28789270774070097,-0.49351519470573724,1.8053026462539457,0.30303217565919943,0.0038837488376165046,-0.14701834759793608,1.6104430073810305,0.3288624958305769,1.5932569699848378,-1.1674032065693765
0,4,0,12288,16384,1.0,size,restricted,0.13582931311914156,2.377503903135367,2.4921695465251495e-13,0.6105594631283447,2.4456164009324715,1.2983301689074294,0.036555972439543984,-1.3335581861487125,-6.412672372220795e-12,3.628578526112964e-10,1.9757474204058763,2.856825276655347,-0.24773162814645017,1.6906781762997198,-5.271327127151341e-12,-1.3573841203869355,2.1022319375541687,5.981845081678639e-12,-6.759725074432409e-12,-1.6610729710246183e-12,1.6672773450526968
0,0,1,3272,16384,1.0,size,restricted,0.1587619173069241,0.08656573024461486,1.3473586813308314,0.7251842497783508,1.0920545802069028,-0.3913726824945528,1.0645617554419131,0.6112579001455347,-0.9327653690201795,0.422208264268497,0.23950571876598561,0.5535436093905758,0.051006652891598434,-0.3119808885073275,-1.017031286916398,1.4627148599294204,-0.15600218008959302,1.7474695317760678,0.3616378142389786,-0.575216887669977,1.7639690975963993
0,1,1,3272,16384,1.0,size,restricted,0.15610797096755896,0.19621863152748295,-0.3730975121457114,0.01521101060830573,-1.0100148180294877,0.9912635574387847,-0.5267862086957751,1.0131570946012263,0.9238840208103692,-0.34364814758662343,2.2207234853183553,1.9556622517501712,-0.45277886865654926,0.5264295738552924,-0.04337957042033919,0.44738314803222623,0.5385288632751393,-0.5220945190798928,0.5919945358601397,0.15825854039411694,0.7643300835498243
0,2,1,3272,16384,1.0,size,restricted,0.1380216271492999,1.1647071173645593,1.4679367931218001,0.717795672378714,-0.030320356814868485,0.18784684999497153,0.5287833563469371,0.05425771986694761,-1.6184836311726327,-0.5205983446824214,1.249125976178815,1.030055736867479,-0.038815057933205326,-0.23887952707823376,0.6982856768092669,0.3744266445352137,-0.6480842262261091,-0.08902716658653684,1.098173890063104,-1.058898532348723,1.0119595746908516
0,3,1,3272,16384,1.0,size,restricted,0.16481731304600494,0.7596215698992996,1.2636782322320348,0.13066554987664092,-0.3143974427785661,0.44738570871969524,1.0786492508459826,0.9062818038881331,0.4913216087432632,0.6906192684552973,0.6425154532278385,1.3937895743759339,2.094917782771874,0.6358031687864741,0.23314761547099816,-0.9969224225511657,-0.5751979034130867,-1.2251082609931683,-0.07950189177724154,1.014146669078678,1.3872755426676546
0,4,1,3272,16384,1.0,size,restricted,0.1649996355221847,-0.5084269871089113,1.1196618757102321,-0.2128513512234703,0.7000895488419949,2.0816686945218574,-0.8255532930691463,1.1521296066308122,0.8772908254447698,0.46447845398305615,-0.7996353764074402,-0.2699418660920938,0.0006739560835088672,1.0082995711545997,1.0202986963192529,1.7249153136871318,0.7345873142986995,0.5789592970994932,1.1586619726629666,-0.15671147284040934,1.0736634753819059
0,0,2,824,16384,1.0,size,restricted,0.15791037000608957,0.25135087778329307,-0.14514735799513268,0.26065754806857927,0.274393010851737,1.0228624802019592,0.7124206729927273,-0.1401673623156999,-0.2518683273560859,0.6887934844176339,0.28199035203914546,0.5710151992342926,-0.7130157461546942,-0.3688855292224093,0.1533084564660549,0.19235674141587747,-0.8876673548297674,-0.10214861138423662,0.3740459002060043,0.6184846705646867,1.0066325995060124
0,1,2,824,16384,1.0,size,restricted,0.18472691282898154,-0.2856996396343684,0.5141404409519542,0.4780808264788401,-0.627677498437165,0.5694871774901725,0.5630533246191707,0.07031816685321263,0.9090817298835735,0.29922673278919526,-0.16148443356800143,-0.43407804910993014,0.8208477413444617,0.8516101995768048,0.8848084940573226,0.6962193933817326,0.03246931215240988,-0.18604102307826537,0.6834312556332149,1.2907273691334562,0.016080507501905938
0,2,2,824,16384,1.0,size,restricted,0.21028264360049986,-0.10218833938377496,0.42074402089216933,0.7213724121781552,0.4262250121125742,1.2088331884817636,-0.5809079528731039,-0.005231369403308034,0.6144389627468297,0.07220555569816582,0.5784996157901623,0.9688241033987762,-0.5722916389926361,0.8517857604179524,0.6629862077118583,0.5383985010699496,0.5081034402356917,1.204368344624494,0.8151821207268816,-0.10597298364002077,0.26763416100709375
0,3,2,824,16384,1.0,size,restricted,0.164801204958365,0.18753026935150977,0.25205642203074874,-0.21727798550974395,1.1519961435198705,0.41995911094161553,-0.07064652668951153,-0.28388110246210446,0.5659329452104381,-0.23997739678823685,0.30806787829799104,-0.018588904363987906,0.7380907147957874,1.1556566909105586,0.31114552830895453,0.6910219645062533,1.0238768534014213,0.45829915950610356,-0.7535638671615605,-0.21579787324224708,0.046120204582866677
0,4,2,824,16384,1.0,size,restricted,0.141752763290282,0.4553431855762358,0.4913833133342989,0.32828419064217873,0.9693617846923533,0.12283678321784225,-0.007973115024615984,-0.3379231325532419,0.44922714067962827,-0.19523002387878946,-0.36666353080874164,0.4259418158104243,-0.3354074593063939,0.6570723381314912,0.7916506578778675,-0.11896354344167515,0.20099248134598371,1.2528353825186769,-0.05243174068620294,-0.8327940373703262,0.39759337635005687
0,0,0,12288,16384,inf,equal,unrestricted,0.23242856277240256,-2.097384668578563e-09,1.2495593075769314e-09,-1.9514355517175006e-09,-1.2327906683798534e-09,5.660296707250787e-10,8.593019382194099e-10,1.3555284255606366e-09,4.371936858586299e-09,1.1169644682009257e-10,-4.768344470377521e-09,-2.0604260049339873e-10,-3.5189484552170285e-10,-2.0087805377677775e-09,-1.0236347282496712e-09,7.440878856079248e-11,-1.1524870479291204e-09,2.748279002842532e-09,4.888035811027064e-09,4.324622581655577e-09,-19.999999919890453
0,1,0,12288,16384,inf,equal,unrestricted,0.20136027355797295,-3.159842888639707e-10,-5.790151617591349e-10,-1.852520207919958e-09,-1.1167398875133887e-09,-1.7511864699604076e-09,-1.8364698586080258e-09,4.818338379726692e-10,-1.2247164808758289e-09,-1.3542963877338726e-09,1.2279065558259545e-09,1.0987586079159158e-09,8.187196879855325e-10,-1.2878256055439602e-09,-1.1906201861780742e-09,-1.1444896407088891e-09,1.8564961257739625e-09,1.8398306131549143e-09,-4.6434392024352803e-10,-3.386542752209187e-06,-19.99999646757637
0,2,0,12288,16384,inf,equal,unrestricted,0.17554979960669792,-1.4529078988947182e-10,1.2310678585678595e-10,-7.378044347457168e-11,-1.535240073568158e-10,3.611451042502116e-10,-2.8088612347190914e-10,-1.2242059142856587e-11,2.0557047806947025e-10,19.999999989953427,-5.197199870522263e-10,-2.3903261453106543e-12,2.2247729779256559e-10,-4.114268688692373e-09,5.4595630896551496e-12,6.129183538757915e-10,2.736412663934331e-10,-6.849503733179782e-11,1.9634558402602778e-11,-1.314684389915782e-10,-1.8866758222433458e-10
0,3,0,12288,16384,inf,equal,unrestricted,0.24283136606353084,5.059649468118012e-10,2.752476996595782e-11,1.951417451829818e-10,-3.542330406243975e-09,5.588212848322564e-11,1.0341326151134e-10,-8.875527504245858e-11,-19.99999998708772,-7.851984727706663e-11,-4.863020687029026e-10,-4.6669698262066695e-11,-2.0888853884952086e-10,3.070685372376157e-10,-2.7372975156363696e-11,-9.422147524526668e-11,-1.1491815560003377e-10,2.829562523517126e-10,-3.972077168414027e-11,2.533048763053376e-10,-5.234633495856219e-10
0,4,0,12288,16384,inf,equal,unrestricted,0.1721168618159099,9.696181878453078e-10,-2.4171234612074098e-11,5.677696512262625e-11,8.761807068472278e-10,1.4821906789121286e-10,1.3914325155416525e-11,-9.863103542897473e-10,1.2946359776413014e-11,1.5716020272094747e-11,4.804188327268737e-10,19.999999992092246,-1.7099345990091959e-10,3.1088902070414156e-10,-6.827639548853851e-12,-9.53645994641543e-10,6.404207754617691e-10,-9.074715886647252e-11,3.4335972514753924e-12,-1.5784375151363032e-11,3.5288581499617313e-10
0,0,1,3272,16384,inf,equal,unrestricted,0.3452175646542834,-6.252694258079025e-10,2.1249215906715983e-09,6.577233521134649e-10,1.3177311249806046e-09,-1.7568751030621072e-09,1.3557053379978348e-09,4.296088422927003e-10,-1.1952654576502165e-08,-9.04330710957903e-12,-4.69148533354155e-10,1.5758272124191243e-10,-7.453287750573355e-10,-1.628407100459362e-09,-3.7900488119452284e-08,2.253574585400961e-09,-1.1588660354068192e-09,1.586365831212602e-08,-1.5612678138113547e-10,-2.0039810188844356e-09,19.99999985129243
0,1,1,3272,16384,inf,equal,unrestricted,0.459009184622702,-4.4193827602326904e-10,-3.0373958467941914e-09,-1.4636807396055836e-09,-2.0096582304256313e-08,2.099112030397246e-09,-6.32603716709811e-09,2.0707735358131003e-09,1.7784837387400149e-09,-3.59164409014859e-09,19.999999868165496,2.107476037687781e-08,-4.004361051356571e-09,5.612847422648955e-10,-1.5736420863133815e-09,8.54847816019741e-11,3.168922031171928e-10,-4.366070518502514e-09,5.036464387021543e-10,-4.897957732606478e-10,1.2246330919791364e-09
0,2,1,3272,16384,inf,equal,unrestricted,0.4595021944323779,3.4390487034770036e-10,4.42419460925488e-10,1.2490001404531003e-10,-2.1791528127036077e-10,-1.0312268223847196e-10,3.2912903486312945e-11,-1.4613239222370425e-10,-19.999999962606644,-3.993756370578913e-10,3.341541447738232e-10,2.510721142957306e-10,-1.7845128224437766e-10,-2.742253057404196e-10,1.3332243515204146e-10,-6.6120728435044186e-12,-4.060535517319567e-10,-1.984886051002103e-10,3.069314741038032e-10,-2.82706306978923e-10,3.0168500261186164e-10
0,3,1,3272,16384,inf,equal,unrestricted,0.41785215991019603,5.967045790028879e-10,3.259731767543976e-09,-6.604151539851526e-10,-2.9301084988892208e-09,-1.7454606953201635e-11,1.1943878347632301e-09,9.205939490050308e-10,5.3451674443775694e-11,3.4289320115701845e-10,3.914042785886036e-10,3.1929844580997576e-09,19.999999886580724,4.0576929069778457e-10,-4.803933992786743e-10,-1.1946077438309426e-08,-3.667169118158629e-09,-3.02169685245846e-08,-1.071580492627211e-09,1.4423392246817296e-09,5.601837397743162e-09
0,4,1,3272,16384,inf,equal,unrestricted,0.396312648066488,-1.3473404844899846e-09,1.1526594360278e-09,-9.068117877565925e-10,1.6000496172052534e-10,19.99999994239049,-3.950639112184569e-09,8.931433021147749e-10,4.951805845462956e-10,-1.4587859368026842e-11,-3.5512187184088876e-09,-1.0413878950333843e-09,-4.312110165784715e-10,6.882899547593317e-10,6.756162499088819e-10,3.8404749372040155e-09,2.9177854777456305e-10,1.3654268566513205e-10,9.039275362655832e-10,-6.656848163751189e-10,1.006594454954004e-09
0,0,2,824,16384,inf,equal,unrestricted,0.8308184813643081,-5.397187705859329e-11,-6.010731646699023e-10,-1.0884135679786346e-10,-1.6953862613464521e-10,1.2921610355033071e-09,4.902813465052536e-10,-7.052459814971466e-10,-8.929202437938439e-10,5.452944442949197e-10,-5.592327486159779e-11,3.216856252873702e-10,-6.766460611727672e-09,-1.1358973300329283e-09,-2.864500871005131e-10,-1.5511099376794987e-10,-19.99999994314333,-5.430184571672519e-10,9.735010725762405e-11,4.995029242860025e-10,1.4801676486607215e-09
0,1,2,824,16384,inf,equal,unrestricted,0.7101589072827887,-5.466699540178495e-09,1.7095125703432248e-09,7.309740646966007e-10,-19.999998775734618,1.5493964940929456e-09,1.235440692221346e-09,-1.892560089567548e-09,4.881820405294952e-09,-3.5036897111565924e-10,-3.487722541634298e-09,-1.1497040878806488e-08,3.821799742558857e-09,4.609061649436004e-09,4.7485974584475886e-09,2.976179985605655e-09,-1.8280237527152049e-09,-4.130562273120787e-09,2.352918425196734e-09,1.0518233244763427e-06,-1.7279725627599735e-09
0,2,2,824,16384,inf,equal,unrestricted,0.7202357403410902,-5.775291430906164e-11,1.648540482085125e-11,4.9405130687764575e-11,2.1533840593796944e-12,5.128839877506074e-10,-19.999999995372963,-4.8655683482512836e-11,3.9557233494679774e-11,-4.294831730704283e-11,3.261764528600575e-11,1.1761357684742164e-10,-4.462908613206767e-10,9.232242884531154e-11,4.3374513097120706e-11,2.7589159189196292e-11,2.0531844776462263e-11,5.997182690393623e-10,6.059243141579745e-11,-6.11857268256218e-11,-4.613296812898386e-12
0,3,2,824,16384,inf,equal,unrestricted,0.7425388031824205,-1.6915501878612055e-10,-3.448050939816497e-11,-1.0701920800116096e-09,2.552087218573293e-09,1.6110243638548623e-10,-8.376360441450804e-10,-1.333422800310732e-09,4.6490618632067653e-10,-1.2548790350155147e-09,3.0915332900203815e-11,-6.75562977716148e-10,7.477856032271184e-10,5.123026956430545e-09,-2.7588998936867374e-11,6.913782725031105e-10,2.012325724410914e-09,2.337156220494039e-10,-19.999999944135638,-1.008852316636381e-09,-3.3545076149139593e-10
0,4,2,824,16384,inf,equal,unrestricted,0.7102977111263997,3.077536161526707e-10,4.762834092953969e-10,1.0594962737015311e-11,1.5220736504126699e-09,-3.633271980976268e-10,-8.104369943432634e-10,-1.7722802542549363e-09,2.7522736895401255e-10,-1.3021600536916978e-09,-1.917412566042452e-09,1.5801707256494084e-10,-1.942906566915445e-09,7.989192878471497e-10,1.0774541734174826e-09,-8.8630011432169e-10,-2.1498121395808286e-10,9.289157780258895e-09,-8.838855896111092e-10,-19.999999930786025,2.825764793940473e-10
0,0,0,12288,16384,inf,equal,restricted,0.005710596691425317,0.050149415496249614,0.15624057275142786,-0.08479453910468816,0.15887834754936797,0.09019401866661604,0.19390085641472668,0.07541617269785711,0.07757231685629325,0.0802319315895733,0.03157666255450845,0.06923585315913601,0.13390035230227296,-0.052741555987875104,0.12552029823572727,0.07113299343660623,0.09948815086636302,0.07253446714163511,0.2665712690832143,0.11853858413165308,-0.1231964563800259
0,1,0,12288,16384,inf,equal,restricted,0.004250733589371422,0.10782874657533595,0.09631738372821595,-0.0952916948987151,0.16239150077606582,0.01322955025894049,0.08453544212987005,0.03813972393901351,-0.053369315074574306,0.038309693015259834,0.1517071011407707,0.15472536780599355,0.17166212515921386,-0.038602840890140384,0.12841057507072648,0.03883050096127312,0.20617940743659782,0.08425428204789487,0.1636072315871612,-0.0888265042788402,-0.1232059473064505
0,2,0,12288,16384,inf,equal,restricted,0.005859691452094577,0.06471092590808704,0.153123223766217,-0.05943442327112667,0.14663589454630743,0.1355564758570883,0.09088494666288774,0.0229757009447947,0.03871178995352179,0.19443731352500374,0.0390573428744657,0.07562189733585643,0.20591124046286374,-0.10852784848698394,0.17593649031169284,0.14600031424487256,0.20735236112706454,-0.01673891820258433,0.1829764547448816,-0.007123273399575689,-0.05416011065825031
0,3,0,12288,16384,inf,equal,restricted,0.0031473365696549813,0.1862796390439607,0.11094905024102676,0.019610407121274313,0.0646982033423258,0.08748564716127201,0.17906874746658985,0.004830548716712837,-0.15129091780853693,0.05388620080625895,0.04404402253980203,0.06298793088419356,0.10060594392536358,0.07320944745883003,0.14928904466723703,0.05259979881457545,0.11208270883631954,0.06564763024321396,0.16429145461169894,0.08823740713169557,-0.07555021700872044
0,4,0,12288,16384,inf,equal,restricted,0.0094897983213459,0.1999087478384754,0.10124268350067801,0.004029732190310525,0.2773740891329499,0.11694770849754753,0.1717116632637837,-0.0611048860581586,0.006520297084528821,0.07986651217884572,0.1897497273917234,0.1855509077092184,0.08038857763399379,0.06989163325933032,0.17114896469352572,-0.008515076269524273,0.21916343075415953,-0.022360744836612143,0.17901476641431455,0.023811929449839203,0.0806046089048748
0,0,1,3272,16384,inf,equal,restricted,0.08354140409082432,0.10111448011493956,0.7646282951754313,0.5540860867328805,0.577919274853912,-0.13899876272941925,0.7348419020482172,0.534309188319149,-0.38681756874985646,0.3475902529596672,0.17074213343795877,0.6134174985984979,0.19151217624870404,-0.2542161978113908,-0.41136109338979426,0.7874711798519959,-0.05144550059855539,1.1082960597000482,0.18745793351148665,-0.19561217336598152,0.8844277886662979
0,1,1,3272,16384,inf,equal,restricted,0.07725747819199273,0.0666112441534629,-0.14125122401766146,0.13379214624398092,-0.6673565020058574,0.6161536669282832,0.10457479869106162,0.6982161868347261,0.5270233954139496,-0.1206426658737171,1.1213224036071614,1.2547578985275065,-0.13793989896309108,0.030494129211059574,0.13873377952605626,0.26365928881754264,0.2563748385288127,-0.01770320834245833,0.29296450572601196,0.1405924182103136,0.25589604592110443
0,2,1,3272,16384,inf,equal,restricted,0.06715974686521962,0.5898175313876769,0.8265426434276181,0.5151344693880935,-0.035470201959165844,0.14782060562629398,0.5466915119173553,0.22051524811898796,-0.7113305081955748,-0.1427556359892306,0.7043518878638614,0.8142428421007792,0.12316797030348584,-0.19001193220871773,0.4620703355515881,0.19937594818622018,-0.30862046536260124,0.192211764613724,0.5516858221027513,-0.453638525219747,0.518471893389301
0,3,1,3272,16384,inf,equal,restricted,0.08654330221642187,0.37063381863728706,0.7194566365186343,0.3352300902759675,-0.28704070951378324,0.3299335584721733,0.8687685196819445,0.586112663595413,0.277387925563154,0.4026956514356058,0.31788365054247497,0.9748976381715865,1.212488998897117,0.12827742307839846,0.1679254661500701,-0.5132011794727844,-0.2912148389333352,-0.3600116981797473,0.019154883888228363,0.5861543605051714,0.5876264522031688
0,4,1,3272,16384,inf,equal,restricted,0.07194175957978555,-0.34469833379197573,0.5148396784603201,0.21508097484180996,0.23921340432709556,1.1114515738014843,-0.11859733570946097,0.9741476115632974,0.5167417623218692,0.39183327184181554,-0.40189963403849444,0.20378613906692722,0.05572393006385494,0.21601626353171055,0.5523316588178464,0.7938759240769654,0.4127043828707058,0.41718480263428487,0.4070445675967786,-0.1346600542761789,0.30351000939203787
0,0,2,824,16384,inf,equal,restricted,0.12636437155077077,0.07639708793337495,-0.1825129505821839,-0.11594444978306394,0.13081952633771526,0.6309010139169106,0.49580585752950335,-0.2699152106530518,-0.4060937340064497,0.3126379100770479,0.1467284643341723,0.29886911386602955,-0.6324441523266109,-0.4815923697493008,0.10524500745597679,0.026155473250619916,-0.703698107689929,-0.24622605102625333,0.24087285454705834,0.325287885455965,0.580927300249642
0,1,2,824,16384,inf,equal,restricted,0.1350585196048939,-0.34764132327233094,0.33300935937520015,0.10303585338665969,-0.5198798711481827,0.2330032992422931,0.32255808634386324,-0.20819392771079442,0.3890570170490411,0.06778509484896948,-0.20261209618577639,-0.5287682124048028,0.5456012940627535,0.4211993079366731,0.5812594473177429,0.3797465913874721,-0.06566032405258361,-0.38762366704763807,0.42474699153569506,0.8088039615740119,-0.19627457686830857
0,2,2,824,16384,inf,equal,restricted,0.14452364450296673,-0.1693361782588434,0.2524300991565935,0.3030940660445849,0.2694092985658629,0.7321993076395003,-0.528801470764921,-0.2225944214763384,0.17613877483773283,-0.18426570080755614,0.3533051506902966,0.5614890364238619,-0.5245180959588726,0.4186823034855414,0.44455535003172236,0.30130367520834556,0.2937064929250148,0.7161942459187284,0.5544050797653857,-0.276024425246826,0.09793163968514959
0,3,2,824,16384,inf,equal,restricted,0.13295462863010613,0.048651795032244115,0.1521114923756985,-0.4529655321303389,0.787965794298203,0.10063419904179734,-0.15128358583949006,-0.48333363404959917,0.1629085872012856,-0.3251018963204974,0.1526590130620564,-0.20031557689692348,0.4845912192892681,0.6771545443530379,0.23735032425006444,0.38377772832760704,0.6945539647920341,0.13689548014705444,-0.649917653987064,-0.3659916460782947,-0.1328561372965479
0,4,2,824,16384,inf,equal,restricted,0.11691132330417782,0.24090644958062551,0.34166118042542265,-0.020152430217328866,0.7034667997571328,-0.09638672053356433,-0.10535104101129117,-0.48854818813236744,0.12676132043941163,-0.3303927118567201,-0.3049584338647967,0.155592075846756,-0.33669200379222053,0.2967719881525272,0.5995091921176067,-0.19343648623560333,0.11066044917641217,0.7494823563663178,-0.11534445872319463,-0.8090768418879566,0.19571656620563058


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/3/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,8.20533853448516,0.30974351573748654,0.9076667946755184,3.7929257515050936,3.7929257418629065
0,1,12,64,1.0,size,15.419133976717603,0.6194870314749731,0.6753591578724034,7.090079956883828,7.076008495570447
0,2,4,64,1.0,size,26.549119748124863,1.0729830131446736,0.5771743977123727,12.201576860917758,11.49844441554102
0,0,48,64,inf,equal,8.20533853448516,0.30974351573748654,1.0860787174630195,3.7929257515050936,2.8382050854115652
0,1,12,64,inf,equal,15.419133976717603,0.6194870314749731,1.2620481016807772,7.090079956883828,3.713394766743427
0,2,4,64,inf,equal,26.549119748124863,1.0729830131446736,2.1460158158199554,12.201576860917758,9.40670286336243
0,0,96,128,1.0,size,5.177360078570098,0.21902174040653885,0.8947069895934051,2.36965829887851,2.3696583014574224
0,1,24,128,1.0,size,10.183355642669685,0.4380434808130777,0.7304406842885011,4.653634340521765,4.504754373046994
0,2,8,128,1.0,size,19.068181950119165,0.7587135646925732,0.6610135745701686,8.775377410367009,7.891087976637512
0,0,96,128,inf,equal,5.177360078570098,0.21902174040653885,1.0040233094121764,2.36965829887851,1.7022906046073563
0,1,24,128,inf,equal,10.183355642669685,0.4380434808130777,0.9806210275618937,4.653634340521765,1.7879851579748673
0,2,8,128,inf,equal,19.068181950119165,0.7587135646925732,1.5223382846223632,8.775377410367009,5.657427396112719
0,0,192,256,1.0,size,3.3613593050958244,0.15487175786874327,0.8478427858158808,1.5258078946791689,1.5257637589592894
0,1,49,256,1.0,size,6.766301542197326,0.3065665751841925,0.7328926660754647,3.0765841959144704,2.7944619201603693
0,2,15,256,1.0,size,12.635139545513029,0.5540860454230366,0.680467107460778,5.763483727333478,4.600340457748062
0,0,192,256,inf,equal,3.3613593050958244,0.15487175786874327,0.8917414500272471,1.5258078946791689,0.8437460900088836
0,1,49,256,inf,equal,6.766301542197326,0.3065665751841925,1.0626620602735646,3.0765841959144704,1.4944736105273695
0,2,15,256,inf,equal,12.635139545513029,0.5540860454230366,1.1626298260612482,5.763483727333478,2.9569363713376027
0,0,384,512,1.0,size,2.4412243776006606,0.10951087020326943,0.7850054336301503,1.1111013185970608,1.1045848803327671
0,1,100,512,1.0,size,5.074887042282807,0.21459660262893474,0.7045659262271737,2.322846918512469,2.048046656300466
0,2,28,512,1.0,size,8.97018271158099,0.4055494591110793,0.6650961004155205,4.079541896679415,2.783419077565496
0,0,384,512,inf,equal,2.4412243776006606,0.10951087020326943,0.8061851934910015,1.1111013185970608,0.35643511982967374
0,1,100,512,inf,equal,5.074887042282807,0.21459660262893474,0.9562102429418677,2.322846918512469,0.867087076915414
0,2,28,512,inf,equal,8.97018271158099,0.4055494591110793,1.0587671624927573,4.079541896679415,1.8277403846917735
0,0,768,1024,1.0,size,2.1187840799372335,0.07743587893437164,0.7565458610635072,0.9819561610342451,0.926673174290733
0,1,202,1024,1.0,size,3.798580479613444,0.15098964271718057,0.6999621751402123,1.7483005970895413,1.4379891422056876
0,2,54,1024,1.0,size,6.316655887892337,0.29202898720871845,0.6711919749066192,2.86629895673745,1.5250614663841482
0,0,768,1024,inf,equal,2.1187840799372335,0.07743587893437164,0.7787838629186344,0.9819561610342451,0.1812324626371777
0,1,202,1024,inf,equal,3.798580479613444,0.15098964271718057,0.9264794243799189,1.7483005970895413,0.6009803053259427
0,2,54,1024,inf,equal,6.316655887892337,0.29202898720871845,1.0467475679156246,2.86629895673745,1.0429937796499706
0,0,1536,2048,1.0,size,1.1595619643510258,0.05475543510163471,0.7259395771776392,0.5250255470738782,0.45410585618202476
0,1,406,2048,1.0,size,2.9539086490049162,0.10650250564813146,0.6860330039130206,1.3704518188543267,0.9652020182957587
0,2,106,2048,1.0,size,4.869590508284904,0.208434646243384,0.665382667202725,2.2263606078990676,0.9972396604187596
0,0,1536,2048,inf,equal,1.1595619643510258,0.05475543510163471,0.7386915889726563,0.5250255470738782,0.07463710664258702
0,1,406,2048,inf,equal,2.9539086490049162,0.10650250564813146,0.8686614766243241,1.3704518188543267,0.3944932469335199
0,2,106,2048,inf,equal,4.869590508284904,0.208434646243384,0.9744845282548802,2.2263606078990676,0.7030213588863437
0,0,3072,4096,1.0,size,0.9146536612537494,0.03871793946718582,0.7022924843913219,0.41860889115968886,0.32087041041685643
0,1,815,4096,1.0,size,2.109114510966462,0.0751699113051862,0.6741293826679488,0.9793873441780448,0.5715149469575078
0,2,209,4096,1.0,size,3.6172539397937133,0.14843957393495466,0.6593639496790223,1.660187395961902,0.6567475682764736
0,0,3072,4096,inf,equal,0.9146536612537494,0.03871793946718582,0.7039578830542801,0.41860889115968886,0.03490291115571659
0,1,815,4096,inf,equal,2.109114510966462,0.0751699113051862,0.823280312207384,0.9793873441780448,0.23166947394862986
0,2,209,4096,inf,equal,3.6172539397937133,0.14843957393495466,0.9126140543106752,1.660187395961902,0.4652201876502417
0,0,6144,8192,1.0,size,0.6627549442213967,0.027377717550817356,0.6897774807216861,0.303999754559881,0.20433924756549962
0,1,1634,8192,1.0,size,1.1305310236975181,0.053088055220471726,0.66988909829933,0.5121774566282873,0.25260242552110157
0,2,414,8192,1.0,size,2.6197755561309544,0.10546847625268425,0.6593710482354531,1.2044193018127929,0.3677783304488559
0,0,6144,8192,inf,equal,0.6627549442213967,0.027377717550817356,0.6938513389863188,0.303999754559881,0.014968107386526175
0,1,1634,8192,inf,equal,1.1305310236975181,0.053088055220471726,0.7888629016883888,0.5121774566282873,0.12582808651299335
0,2,414,8192,inf,equal,2.6197755561309544,0.10546847625268425,0.8562512432903864,1.2044193018127929,0.26879592911430256
0,0,12288,16384,1.0,size,0.44843268499379146,0.01935896973359291,0.676129746586914,0.20485737276330282,0.11725694893803398
0,1,3272,16384,1.0,size,0.9061894432282966,0.037515971276938925,0.6620756984828802,0.4155787503372094,0.1565416927983945
0,2,824,16384,1.0,size,1.6351363951252011,0.07475826890319909,0.6546109225500301,0.7428099286594014,0.1718947789368436
0,0,12288,16384,inf,equal,0.44843268499379146,0.01935896973359291,0.6867389668744799,0.20485737276330282,0.0056916313247784385
0,1,3272,16384,inf,equal,0.9061894432282966,0.037515971276938925,0.7588998597280712,0.4155787503372094,0.07728873818884882
0,2,824,16384,inf,equal,1.6351363951252011,0.07475826890319909,0.7953025994302081,0.7428099286594014,0.13116249751858305


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/4/data_gen_params.txt <==
{"group_params": [{"beta": [0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3], "frac": 0.75}, {"beta": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1], "frac": 0.2}, {"beta": [0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2], "frac": 0.05}], "noise": 0.1, "low": -1, "high": 1}

==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/4/model_param_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,malfare,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19,w20
0,,,64,1.0,size,unrestricted,,0.4877485330632862,0.401048916176182,0.6796855719006103,-0.2643966226523228,-0.7260969514905328,-0.9432111640309817,-0.6540442022037207,0.7884589781250232,0.013735223985316302,1.1762503890971727,1.7331116918963634,-0.009539331391616114,-0.6087292187740506,2.042209046129889,0.21916752109791812,0.4505455234405199,-0.13523564653343298,0.7117787456965728,1.1841786921243593,0.876868172667835,-0.34094433279097386
0,0,48,64,1.0,size,unrestricted,,0.35571755921265696,-0.19505345866374113,0.9313193504176034,-0.3929812401042136,-0.1743132815697011,-2.022858139970851,-1.2022682184601263,0.5186462966626286,0.649038518225718,0.6703305927677129,1.9812899200099057,-1.0579408810867121,-2.6258278781793415e-10,3.469778171950687,1.0905532143549028,-1.2385307955622686,-0.7031554498941305,0.5112240826576225,2.2200784283621307,0.9706399375244168,2.598847159835715e-09
0,1,12,64,1.0,size,unrestricted,,0.005506831999752885,8.923466526747604e-08,4.542145849810406,2.5260013830157466,-1.4091114603628183,-2.7761227571670552e-08,1.791115614532044e-08,-1.3322077043265979,0.6040791057876654,5.688529611578274e-09,1.0174233106209402e-08,-8.918581445446143e-08,-2.94713685065947e-08,-1.0908852341256965e-07,-3.7548458981390387,3.09797692754377e-08,8.421977565025062e-08,8.07101500472149e-08,1.0469432536669783e-07,5.831606653995838,-5.759509606906789e-09
0,2,4,64,1.0,size,unrestricted,,5.849983859224759e-06,0.00017172171969017869,-2.4259405449041666e-05,-1.6530399933363926,0.000139370718323873,9.472442791833616e-05,7.117748947117653e-05,0.0002873484782223473,-0.0005103843498732016,5.642845326656971,-0.00016224592826115562,0.0004237825428008389,-11.731471977274019,-0.0003311687829538307,-9.777772112727281e-05,0.00011075585239899247,-0.001713093668403428,0.00041463829103671155,-8.551091405135546e-06,-0.9632884128987703,-0.00019715520311672683
0,,,64,1.0,size,restricted,0,0.4877485330632862,0.4010489154744669,0.6796855696162284,-0.2643966202918799,-0.7260969489789608,-0.9432111616779035,-0.6540441969945694,0.7884589769853558,0.013735224718980952,1.1762503874812449,1.7331116856492248,-0.009539329894901845,-0.6087292144789029,2.0422090464247717,0.21916752204934314,0.4505455165681454,-0.1352356502479451,0.711778739156643,1.1841786871953124,0.8768681708433559,-0.340944330203272
0,,,64,1.0,size,restricted,1,0.48774853306328614,0.4010489141913602,0.6796855683829821,-0.26439661952737503,-0.7260969482372559,-0.9432111605466182,-0.6540441960838245,0.7884589750544221,0.01373522497901222,1.176250387310109,1.7331116841480463,-0.00953933054227103,-0.6087292145516314,2.0422090441109324,0.21916752055638278,0.45054551676307003,-0.1352356493824522,0.7117787393756618,1.1841786865679225,0.8768681700126745,-0.34094433007216146
0,,,64,1.0,size,restricted,2,0.4877485330632862,0.40104891396919423,0.6796855685117043,-0.2643966200105327,-0.726096948365738,-0.9432111612278931,-0.6540441960453152,0.7884589753401022,0.01373522499283672,1.1762503873129588,1.733111684529798,-0.009539330729315142,-0.6087292143835658,2.04220904498575,0.2191675203142716,0.4505455165301501,-0.13523564981959454,0.7117787394030798,1.1841786867479893,0.8768681704951332,-0.3409443296455045
0,,,64,inf,equal,unrestricted,,0.49510486744537935,0.48593014649415306,0.6424400030700461,-0.21929796582854458,-0.8796330994638586,-0.8102297949000892,-0.6052775918972821,0.7346268814055816,-0.1369867522026269,1.3988470288580173,1.7807850714904692,0.2120938172821395,-0.7465361973626352,1.7776549639103236,-0.07808146449255089,0.7313596503781212,0.027422093877887615,0.8668799191143294,1.0983104275966564,0.8755235059384359,-0.33217443781435413
0,0,48,64,inf,equal,unrestricted,,0.35571755921265696,-0.19505345866374113,0.9313193504176034,-0.3929812401042136,-0.1743132815697011,-2.022858139970851,-1.2022682184601263,0.5186462966626286,0.649038518225718,0.6703305927677129,1.9812899200099057,-1.0579408810867121,-2.6258278781793415e-10,3.469778171950687,1.0905532143549028,-1.2385307955622686,-0.7031554498941305,0.5112240826576225,2.2200784283621307,0.9706399375244168,2.598847159835715e-09
0,1,12,64,inf,equal,unrestricted,,0.005506831999752885,8.923466526747604e-08,4.542145849810406,2.5260013830157466,-1.4091114603628183,-2.7761227571670552e-08,1.791115614532044e-08,-1.3322077043265979,0.6040791057876654,5.688529611578274e-09,1.0174233106209402e-08,-8.918581445446143e-08,-2.94713685065947e-08,-1.0908852341256965e-07,-3.7548458981390387,3.09797692754377e-08,8.421977565025062e-08,8.07101500472149e-08,1.0469432536669783e-07,5.831606653995838,-5.759509606906789e-09
0,2,4,64,inf,equal,unrestricted,,5.849983859224759e-06,0.00017172171969017869,-2.4259405449041666e-05,-1.6530399933363926,0.000139370718323873,9.472442791833616e-05,7.117748947117653e-05,0.0002873484782223473,-0.0005103843498732016,5.642845326656971,-0.00016224592826115562,0.0004237825428008389,-11.731471977274019,-0.0003311687829538307,-9.777772112727281e-05,0.00011075585239899247,-0.001713093668403428,0.00041463829103671155,-8.551091405135546e-06,-0.9632884128987703,-0.00019715520311672683
0,,,64,inf,equal,restricted,0,0.49510486738794346,0.4859301417329611,0.6424399986578366,-0.21929796750907155,-0.8796330891804126,-0.8102297879263803,-0.6052775844053155,0.7346268713272138,-0.13698675084226417,1.3988470136104167,1.7807850503133158,0.21209381583795062,-0.7465361866729978,1.7776549460804574,-0.07808147016036933,0.7313596402291804,0.02742208653585448,0.866879906753685,1.0983104144617426,0.8755234984899685,-0.3321744299173303
0,,,64,inf,equal,restricted,1,0.4951048674835347,0.48593014553119773,0.6424400035456881,-0.21929796832976717,-0.8796330968007746,-0.8102297913656087,-0.6052775918155381,0.7346268785298827,-0.1369867544159988,1.3988470213582853,1.7807850625559565,0.21209381421775567,-0.7465361929258905,1.7776549566143716,-0.07808146703719655,0.731359645154009,0.02742209100339798,0.8668799130363517,1.098310422529602,0.8755235031754651,-0.33217443582530753
0,,,64,inf,equal,restricted,2,0.4951048678315893,0.4859301388437878,0.6424399990213276,-0.21929796890614756,-0.8796330915474768,-0.8102297896397292,-0.6052775849300214,0.7346268719957821,-0.13698675556022244,1.3988470149540126,1.7807850512657377,0.21209381427390858,-0.7465361894984389,1.7776549511733704,-0.07808146921511205,0.7313596404341353,0.027422091765959916,0.8668799112751601,1.0983104152825642,0.8755234990681545,-0.3321744311483408
0,,,128,1.0,size,unrestricted,,0.5711105159789868,-0.26095507595393813,0.5763974397225713,0.25018578578897727,-0.38417210616333936,0.1402645596749132,-0.4089112350413528,0.15225316817895093,-0.11034251219667748,0.5642680701412783,0.987138241777858,0.19146636230668587,0.18684011277727328,1.08721367505589,0.5628732014771871,-0.1504548268282728,-0.6435737568060911,0.25377436021857425,0.6798525678721649,0.287625381984954,0.07176074292373755
0,0,96,128,1.0,size,unrestricted,,0.559635369803813,-0.2720727408119347,0.40901770617753763,0.29027667510061017,-0.21314970564984037,0.10740640659623904,-0.45611031716331196,0.11105104212658147,-0.4007528545713384,0.6026471219199323,0.9785203433388251,-0.27614389694690683,0.3388688708481391,1.2113436225414467,0.4699081301452382,-0.46603663041388943,-0.2789729775971293,0.2816425663689419,0.9064092554228587,0.3624769456476639,0.07438495403272181
0,1,24,128,1.0,size,unrestricted,,0.1428774156537703,-0.04962659006758599,1.8941675786995171,3.529478715686446,-1.1253220253304852,-2.6136586278559356e-09,1.0460530386239716e-09,-1.077419639824945e-10,2.7653889136029934,-1.6149605044912434e-09,2.535477993707147,-0.18109287900188567,1.6337848206194378e-09,8.431518147996387e-10,2.9478383292088206,2.5611829217318475e-08,-4.857535755864945e-09,-0.20632447291249473,-1.0579027382390642,1.8633694027273144,1.8440102926515287
0,2,8,128,1.0,size,unrestricted,,0.0002727984726429411,0.896319632226413,0.35541647342131066,-3.470848024784378e-05,1.898848195133056e-05,-6.527184279230367e-07,4.5723925136383386e-07,1.1986264282397383,-0.8501980600349165,3.2704303168382216e-06,-3.3872136729501334e-06,5.35633075381636,-2.2606291699542447e-05,-5.334638689116284e-06,-5.862365553414775e-06,-1.3110279291558769e-05,-3.2384893788084774,8.104418548657348,2.802274433328392e-06,-1.0625667227387933e-05,2.3206672924066474e-06
0,,,128,1.0,size,restricted,0,0.5711105159789868,-0.26095507603541623,0.5763974408123735,0.25018578654380486,-0.38417210730469314,0.14026455996621276,-0.4089112361637494,0.15225316845330358,-0.11034251216611476,0.564268071295812,0.9871382427324358,0.1914663627693674,0.18684011220220784,1.0872136764567075,0.5628732025001582,-0.15045482702392932,-0.6435737576697794,0.2537743598818873,0.6798525689086391,0.2876253824880828,0.07176074261589663
0,,,128,1.0,size,restricted,1,0.5711105159789869,-0.2609550766210306,0.5763974412038804,0.25018578692623417,-0.3841721072909761,0.14026456037669394,-0.4089112360365972,0.15225316867989358,-0.11034251237774778,0.5642680715575507,0.9871382443246278,0.19146636279297247,0.18684011259161035,1.0872136781877029,0.5628732030693271,-0.15045482705944552,-0.643573758705222,0.2537743604868984,0.6798525700940575,0.2876253829607851,0.07176074326978682
0,,,128,1.0,size,restricted,2,0.5711105159789868,-0.2609550757865436,0.5763974393626369,0.2501857855001402,-0.3841721059367623,0.14026455966184156,-0.408911234680509,0.15225316804334743,-0.11034251223691074,0.5642680696603457,0.9871382411839099,0.1914663621798005,0.18684011286165317,1.0872136744007532,0.5628732011935248,-0.15045482671853772,-0.643573756505497,0.25377436011681165,0.6798525674275911,0.2876253816883566,0.07176074282173939
0,,,128,inf,equal,unrestricted,,0.5717938096098031,-0.2620821742790599,0.5300345705281801,0.21399630068686212,-0.32812127413472875,0.1407901375452576,-0.39929224810746666,0.16503864392563905,-0.16598626952093826,0.604975572349488,0.9792673735945355,0.14072361351670695,0.18494713442120134,1.086115864095697,0.5499720980582183,-0.18585114317052212,-0.5948650061820573,0.2815505104944289,0.7451658950756641,0.25914153109655375,0.07043009033892382
0,0,96,128,inf,equal,unrestricted,,0.559635369803813,-0.2720727408119347,0.40901770617753763,0.29027667510061017,-0.21314970564984037,0.10740640659623904,-0.45611031716331196,0.11105104212658147,-0.4007528545713384,0.6026471219199323,0.9785203433388251,-0.27614389694690683,0.3388688708481391,1.2113436225414467,0.4699081301452382,-0.46603663041388943,-0.2789729775971293,0.2816425663689419,0.9064092554228587,0.3624769456476639,0.07438495403272181
0,1,24,128,inf,equal,unrestricted,,0.1428774156537703,-0.04962659006758599,1.8941675786995171,3.529478715686446,-1.1253220253304852,-2.6136586278559356e-09,1.0460530386239716e-09,-1.077419639824945e-10,2.7653889136029934,-1.6149605044912434e-09,2.535477993707147,-0.18109287900188567,1.6337848206194378e-09,8.431518147996387e-10,2.9478383292088206,2.5611829217318475e-08,-4.857535755864945e-09,-0.20632447291249473,-1.0579027382390642,1.8633694027273144,1.8440102926515287
0,2,8,128,inf,equal,unrestricted,,0.0002727984726429411,0.896319632226413,0.35541647342131066,-3.470848024784378e-05,1.898848195133056e-05,-6.527184279230367e-07,4.5723925136383386e-07,1.1986264282397383,-0.8501980600349165,3.2704303168382216e-06,-3.3872136729501334e-06,5.35633075381636,-2.2606291699542447e-05,-5.334638689116284e-06,-5.862365553414775e-06,-1.3110279291558769e-05,-3.2384893788084774,8.104418548657348,2.802274433328392e-06,-1.0625667227387933e-05,2.3206672924066474e-06
0,,,128,inf,equal,restricted,0,0.5717938096090562,-0.26208217466895317,0.5300345712000825,0.21399630143995574,-0.32812127466079677,0.14079013774486435,-0.3992922491243002,0.16503864400897714,-0.16598627008679567,0.604975573701112,0.9792673752886794,0.14072361361227292,0.18494713393376505,1.0861158652913296,0.5499720987903182,-0.1858511432870366,-0.5948650067891721,0.28155051078494164,0.7451658959980514,0.25914153135008167,0.07043009050051481
0,,,128,inf,equal,restricted,1,0.5717938096082228,-0.262082174263341,0.5300345707550398,0.2139963009328906,-0.32812127446984024,0.1407901376105628,-0.3992922483137973,0.16503864371127247,-0.16598626981438394,0.6049755728067165,0.9792673741198203,0.14072361361455618,0.1849471346315234,1.0861158642292355,0.5499720978994809,-0.1858511434358562,-0.5948650063619012,0.28155051068774084,0.7451658948341927,0.2591415310089992,0.07043009020276501
0,,,128,inf,equal,restricted,2,0.5717938096360279,-0.2620821743428562,0.5300345716712306,0.2139963009900832,-0.32812127525494633,0.14079013789822314,-0.3992922490019825,0.16503864411911218,-0.165986269904042,0.6049755734334716,0.979267374862683,0.14072361395469798,0.18494713449408223,1.0861158656620287,0.549972098755693,-0.1858511431650393,-0.5948650070890014,0.28155051051449637,0.7451658952472482,0.25914153148094177,0.07043008971451829
0,,,256,1.0,size,unrestricted,,0.605289505579353,0.08521102031037835,0.11745571680415066,0.47374821742850176,0.18924706838064123,0.20943243562433195,-0.031647021533560145,0.1492362355639423,-0.10771417796984861,0.32281192796664804,0.6117812740276425,0.4432188942447698,0.3341008560809979,0.5860715769801501,0.06925443600083715,-0.04863004067125565,0.03534634361584053,0.4463959793820094,0.864944960569798,0.46870222406544176,0.6346577986815105
0,0,192,256,1.0,size,unrestricted,,0.5878453398355138,0.12443870041298424,0.18089695542473136,0.5064796405542565,0.2730212326499389,0.32673766568754464,-0.039860213682545415,0.3421441286604672,-0.23197091824604044,0.30656711506593426,0.6877541706570824,0.18951694035965974,0.5186841713993869,0.7585540839840111,0.05852747719558973,-0.28881520254249293,0.007121321974770713,0.1580917195847068,1.1063087483618605,0.3551566191254986,0.49978888890270035
0,1,49,256,1.0,size,unrestricted,,0.3721022929117185,-0.12054475141693477,0.27510248614565735,3.400000494009094,-0.7270049502257829,0.8748841833120595,1.3508565522915004,-1.1369311126014672,1.455768147304858,1.755758994350156e-10,2.030008020134449,-2.3052134756372856e-10,-0.17289046664205265,0.0844138019887402,0.716872204735186,-0.6048003632915995,0.5421206347793207,0.5789196755648961,-1.2759319411643535,1.8096820915414187,2.843268110820645
0,2,15,256,1.0,size,unrestricted,,0.012587723586367823,-6.89617215677632e-08,-3.125213580283447e-09,-1.0222971822658589e-08,2.292752337181434e-09,-2.0662911103634424e-08,6.799906652226334e-10,2.1608694903268067e-08,4.119508565204553e-10,2.345613636226457,0.3732754572641743,4.638399083991652,-3.0073692172786237,-1.6378416335328833e-08,1.051282911155431e-08,0.6562955674314309,-0.8577352405578313,1.3032636369411492,2.981561500766236,-6.049909000581238e-09,3.8364862651866147
0,,,256,1.0,size,restricted,0,0.6052895055793529,0.08521102013775951,0.11745571672780672,0.4737482170677351,0.18924706885169143,0.20943243602610565,-0.031647021122198624,0.14923623525788202,-0.10771417804436138,0.32281192801101216,0.6117812738653874,0.4432188941972375,0.3341008564763577,0.5860715768702023,0.06925443600506684,-0.04863004070477129,0.03534634355434886,0.4463959793057024,0.8649449608467465,0.4687022239294313,0.6346577988448999
0,,,256,1.0,size,restricted,1,0.6052895055793529,0.08521101999721821,0.11745571664383149,0.4737482169746093,0.18924706877326367,0.20943243602411013,-0.03164702111490593,0.14923623522256682,-0.10771417801791972,0.32281192789590474,0.6117812736880794,0.44321889411474086,0.3341008564212954,0.586071576692291,0.0692544361234803,-0.048630040595252624,0.035346343588020204,0.446395978981647,0.8649449605511657,0.46870222382005267,0.6346577985658247
0,,,256,1.0,size,restricted,2,0.605289505579353,0.08521102022106145,0.11745571683115877,0.4737482171941647,0.18924706893065965,0.2094324362846463,-0.031647021008090775,0.1492362351666591,-0.10771417815704076,0.32281192814692566,0.6117812741870791,0.4432188945516819,0.33410085683934737,0.5860715771523873,0.0692544359201589,-0.04863004080989665,0.03534634373654615,0.4463959796391358,0.8649449614031305,0.46870222431464614,0.6346577991957602
0,,,256,inf,equal,unrestricted,,0.6062990967484561,0.09305216207556927,0.12818997522049155,0.510905002105528,0.1332320271497612,0.2116775903215727,-0.04133596807509774,0.09248833716140731,-0.055938168597203686,0.2894411991845298,0.615981272132284,0.44928470699237066,0.3402250521451818,0.555660990816604,0.06866275856556976,-0.0349043334555988,0.05332422211088891,0.4747576595824156,0.7567714677407604,0.5242781898311669,0.6581949905743423
0,0,192,256,inf,equal,unrestricted,,0.5878453398355138,0.12443870041298424,0.18089695542473136,0.5064796405542565,0.2730212326499389,0.32673766568754464,-0.039860213682545415,0.3421441286604672,-0.23197091824604044,0.30656711506593426,0.6877541706570824,0.18951694035965974,0.5186841713993869,0.7585540839840111,0.05852747719558973,-0.28881520254249293,0.007121321974770713,0.1580917195847068,1.1063087483618605,0.3551566191254986,0.49978888890270035
0,1,49,256,inf,equal,unrestricted,,0.3721022929117185,-0.12054475141693477,0.27510248614565735,3.400000494009094,-0.7270049502257829,0.8748841833120595,1.3508565522915004,-1.1369311126014672,1.455768147304858,1.755758994350156e-10,2.030008020134449,-2.3052134756372856e-10,-0.17289046664205265,0.0844138019887402,0.716872204735186,-0.6048003632915995,0.5421206347793207,0.5789196755648961,-1.2759319411643535,1.8096820915414187,2.843268110820645
0,2,15,256,inf,equal,unrestricted,,0.012587723586367823,-6.89617215677632e-08,-3.125213580283447e-09,-1.0222971822658589e-08,2.292752337181434e-09,-2.0662911103634424e-08,6.799906652226334e-10,2.1608694903268067e-08,4.119508565204553e-10,2.345613636226457,0.3732754572641743,4.638399083991652,-3.0073692172786237,-1.6378416335328833e-08,1.051282911155431e-08,0.6562955674314309,-0.8577352405578313,1.3032636369411492,2.981561500766236,-6.049909000581238e-09,3.8364862651866147
0,,,256,inf,equal,restricted,0,0.6062990967128434,0.09305216209395137,0.12818997528101383,0.5109050020786756,0.13323202689447203,0.21167759057526248,-0.04133596818302877,0.0924883371379225,-0.055938168735945745,0.28944119909824395,0.6159812719000747,0.4492847069518989,0.34022505204573444,0.5556609910158767,0.06866275885824866,-0.03490433320601353,0.05332422204099902,0.4747576597013655,0.7567714676042021,0.5242781899578427,0.6581949906647883
0,,,256,inf,equal,restricted,1,0.6062990967139333,0.09305216230834748,0.12818997555535921,0.5109050031881176,0.13323202707648094,0.21167759063830252,-0.0413359684787747,0.09248833727463585,-0.05593816909355907,0.28944119951278985,0.6159812729119165,0.4492847075876681,0.3402250523303627,0.5556609918204022,0.06866275879137486,-0.034904332916326525,0.053324222002537155,0.47475766047963275,0.7567714685902805,0.5242781909916487,0.6581949917191322
0,,,256,inf,equal,restricted,2,0.606299096717001,0.09305216192367395,0.12818997520359499,0.5109050019337561,0.13323202699383943,0.21167759050755638,-0.04133596814100458,0.09248833710913537,-0.05593816878358664,0.28944119894685527,0.6159812718025169,0.44928470689560757,0.3402250520162292,0.5556609909429884,0.06866275891374116,-0.0349043331546497,0.05332422212886974,0.47475765954918697,0.7567714675190441,0.5242781898313097,0.6581949905601389
0,,,512,1.0,size,unrestricted,,0.6210374048237857,0.3407552427767044,0.13667454968554135,0.4279389782600464,0.14836999379281895,0.14789473410278584,0.06597745513767864,0.23102384089960964,-0.04563395099539898,0.5604323286702423,0.3454057971503833,0.3756358862654877,0.09569539229956095,0.4643857144906003,0.20447829144376423,0.023208306498122607,0.16409227179038136,0.43167504395751966,0.62814604761202,0.3506524231243963,0.5492603367002121
0,0,384,512,1.0,size,unrestricted,,0.6071953230563293,0.3759532534101048,0.14733498302061449,0.43698767584670956,0.17275738530819715,0.17794349614949903,0.07425978212393856,0.3994969736035165,-0.036575447184233334,0.6801936377367696,0.5504172220920288,0.341442559051273,0.22638152275508663,0.5213216062182973,0.2398647036376891,-0.1694957911359742,0.10654023311022232,0.30703151560895464,0.7854163227653135,0.2245153083516039,0.44902844998543223
0,1,100,512,1.0,size,unrestricted,,0.5452414513323081,-0.0068800998206891935,0.8886405761799685,1.3718899595028688,-0.14976864860776926,-0.06251595107637681,-0.4548962629126592,-0.8347056788080925,-0.048036721919806735,-0.17272116265750415,-0.2724423451892384,-0.0930313661212179,-0.36695777802506285,-0.03760228402023578,0.6467413156319003,0.0014905433822647684,0.08498016243727573,0.38424284356553423,0.08397767427688088,0.7164459298171605,1.3135507935844568
0,2,28,512,1.0,size,unrestricted,,0.0863719653386641,1.0560986281423597,-6.703683868839963e-10,-0.5886926300294432,0.2555013191567018,-4.986041606559734e-09,1.1276407127841316e-09,0.8915419548086383,-2.2832688302547323e-10,0.9800900615679985,-6.947066333112825e-11,4.201764773590743,-0.05700579007550472,0.7121237856593047,4.348894747236153e-09,3.5002448351580018,0.33240897083201754,1.9022140159870495,1.0886154918411193,-3.200265471088984e-10,4.4336977247443
0,,,512,1.0,size,restricted,0,0.6210374048237857,0.3407552427118257,0.13667454967174708,0.4279389781844705,0.14836999376647736,0.147894734092859,0.06597745510713514,0.23102384087805572,-0.04563395099563324,0.5604323285991916,0.34540579710778313,0.3756358862364777,0.0956953922520907,0.46438571442620163,0.20447829144122465,0.023208306486986754,0.1640922717714359,0.43167504389639527,0.628146047517748,0.35065242306434713,0.5492603366145277
0,,,512,1.0,size,restricted,1,0.6210374048237857,0.34075524276062535,0.13667454966198114,0.4279389782774594,0.1483699937858847,0.14789473404604006,0.06597745513164288,0.23102384094623635,-0.04563395099397037,0.5604323287010027,0.34540579718296677,0.37563588629933586,0.09569539230504781,0.46438571454860245,0.20447829140740803,0.023208306525181174,0.16409227179445202,0.4316750440515605,0.6281460476589027,0.3506524232029755,0.5492603367551122
0,,,512,1.0,size,restricted,2,0.6210374048237857,0.3407552430031009,0.1366745498083603,0.4279389785366646,0.14836999389927438,0.1478947341851928,0.06597745512839513,0.23102384107725707,-0.045633951038283084,0.5604323290343257,0.3454057974348581,0.3756358865168254,0.09569539234345983,0.4643857147796801,0.2044782916063862,0.02320830654408503,0.16409227188149642,0.4316750442498373,0.6281460480246317,0.35065242334630164,0.5492603370961877
0,,,512,inf,equal,unrestricted,,0.6286509512176872,0.30643152323064077,0.2312366620141689,0.568377331304154,0.07975610796069864,0.1363047385171493,-0.0431479293777151,0.052218909704958405,-0.020952449352156715,0.44588553894433824,0.26375322062494366,0.23814670561189627,0.11523431811441608,0.3820587841287133,0.18734905301459703,-0.011071129445250214,0.14837331689877684,0.43538991533405585,0.41624654270434996,0.44629208651644764,0.5618006518706149
0,0,384,512,inf,equal,unrestricted,,0.6071953230563293,0.3759532534101048,0.14733498302061449,0.43698767584670956,0.17275738530819715,0.17794349614949903,0.07425978212393856,0.3994969736035165,-0.036575447184233334,0.6801936377367696,0.5504172220920288,0.341442559051273,0.22638152275508663,0.5213216062182973,0.2398647036376891,-0.1694957911359742,0.10654023311022232,0.30703151560895464,0.7854163227653135,0.2245153083516039,0.44902844998543223
0,1,100,512,inf,equal,unrestricted,,0.5452414513323081,-0.0068800998206891935,0.8886405761799685,1.3718899595028688,-0.14976864860776926,-0.06251595107637681,-0.4548962629126592,-0.8347056788080925,-0.048036721919806735,-0.17272116265750415,-0.2724423451892384,-0.0930313661212179,-0.36695777802506285,-0.03760228402023578,0.6467413156319003,0.0014905433822647684,0.08498016243727573,0.38424284356553423,0.08397767427688088,0.7164459298171605,1.3135507935844568
0,2,28,512,inf,equal,unrestricted,,0.0863719653386641,1.0560986281423597,-6.703683868839963e-10,-0.5886926300294432,0.2555013191567018,-4.986041606559734e-09,1.1276407127841316e-09,0.8915419548086383,-2.2832688302547323e-10,0.9800900615679985,-6.947066333112825e-11,4.201764773590743,-0.05700579007550472,0.7121237856593047,4.348894747236153e-09,3.5002448351580018,0.33240897083201754,1.9022140159870495,1.0886154918411193,-3.200265471088984e-10,4.4336977247443
0,,,512,inf,equal,restricted,0,0.6286509511144532,0.3064315232565124,0.23123666298583537,0.5683773329573474,0.07975610756447274,0.1363047385871881,-0.04314793045970201,0.0522189089786807,-0.02095244889606161,0.44588553875679077,0.263753221441578,0.23814670361482168,0.11523431968556588,0.3820587836639967,0.18734905311923158,-0.011071131328792335,0.14837331625292202,0.4353899144865946,0.41624654144496515,0.4462920869404004,0.5618006513007461
0,,,512,inf,equal,restricted,1,0.6286509511287351,0.3064315234066414,0.23123666353062122,0.5683773334122997,0.07975610699000286,0.13630473889735417,-0.04314793122718323,0.05221890886120782,-0.02095244846750278,0.4458855385535427,0.26375322236915594,0.23814670260252344,0.11523432082554616,0.38205878296342305,0.1873490529657651,-0.011071132939413449,0.148373315365455,0.4353899132565105,0.4162465404031821,0.4462920864822904,0.5618006507073458
0,,,512,inf,equal,restricted,2,0.6286509510945816,0.30643152326961026,0.23123666321675101,0.56837733323414,0.07975610750561497,0.1363047385893019,-0.04314793070158139,0.05221890883771242,-0.020952448732088357,0.445885538682011,0.2637532216263169,0.23814670313679429,0.1152343200738421,0.38205878359781104,0.18734905307840874,-0.01107113186457297,0.14837331605662754,0.43538991437708563,0.4162465411679415,0.4462920870756942,0.5618006512386593
0,,,1024,1.0,size,unrestricted,,0.630604830874703,0.2892355113978554,0.3637055066485885,0.33217474397518065,0.22815446685698532,0.05286687854981688,0.12608192040721222,0.31936316197149095,0.19605056904688695,0.36331252105934736,0.2165947080114635,0.2924307227498731,0.047656678125799566,0.33710041685758513,0.23231842499290392,0.12784338530732545,0.18274972964322797,0.37661262078288243,0.4528391840720972,0.33253217466532486,0.5575260804080813
0,0,768,1024,1.0,size,unrestricted,,0.6236407389563627,0.30594673015625984,0.2715790516168788,0.2988404187369868,0.254896585445539,0.06833300078698751,0.20869018015188937,0.40479471234436043,0.26936989810281375,0.5136388428585609,0.20169579578387992,0.2467251616358589,0.02749752760591191,0.4628662171306011,0.33498718286847934,0.051579483002583956,0.16580731402231985,0.3298096029752784,0.4606321913346609,0.32858990641300184,0.5177445123270088
0,1,202,1024,1.0,size,unrestricted,,0.6107261941344192,0.3455426006308263,0.906252394682823,0.630030277273336,-0.20591273801589755,0.04083070462305577,-0.286853723013559,-0.355260312427733,0.14022933535236698,-0.14918958609962285,0.2277690795446235,0.03559865915674998,0.08652245919697249,-0.1948389315187465,0.10234076503023061,0.3395963396026196,0.14224847845086944,0.39916088320909726,0.2318539481723308,0.34322784791797456,0.6422438006151119
0,2,54,1024,1.0,size,unrestricted,,0.2745714676460462,-0.22278186948631823,0.6253632954951369,-0.9144414751239932,0.6077605954970655,-0.026304525182807643,0.6308680754679304,0.7109338477288559,-0.34486114828121467,0.5758937774993793,0.7770058846753795,1.676762312630741,0.17316331642232882,1.917735217591792e-09,0.21520815389982526,1.4949603888033136,1.201469335353164,3.017947228563231,3.14830796871615,0.10346970960964087,3.5324970668404383
0,,,1024,1.0,size,restricted,0,0.6306048308747028,0.28923551125267694,0.36370550644668287,0.3321747438076577,0.2281544667114498,0.05286687849856999,0.12608192036172514,0.3193631618262591,0.19605056896542214,0.36331252089522,0.21659470785734483,0.29243072259232344,0.04765667806684536,0.33710041664250173,0.23231842484047646,0.12784338521845365,0.18274972955218569,0.37661262062702655,0.4528391838024795,0.33253217448247135,0.5575260800647585
0,,,1024,1.0,size,restricted,1,0.630604830874703,0.28923551153187443,0.3637055068703656,0.33217474414536824,0.22815446697992195,0.05286687857686457,0.12608192047013658,0.3193631622180879,0.19605056917761715,0.3633125212762902,0.2165947081837192,0.2924307229354737,0.04765667813193584,0.3371004170592229,0.23231842513367468,0.12784338533611242,0.1827497297389039,0.3766126210169299,0.45283918435769943,0.3325321748502778,0.5575260807781105
0,,,1024,1.0,size,restricted,2,0.6306048308747029,0.2892355114300918,0.3637055066775822,0.3321747440058843,0.2281544668813954,0.05286687856131167,0.12608192042399474,0.31936316199339293,0.1960505690642653,0.36331252108612927,0.21659470802590503,0.2924307227771143,0.04765667813933062,0.3371004168863637,0.23231842500775984,0.12784338532434514,0.18274972966519595,0.3766126208208585,0.4528391841183113,0.3325321747107425,0.5575260804580878
0,,,1024,inf,equal,unrestricted,,0.638550670210551,0.2861265793091643,0.527522695979727,0.4402949149273334,0.09705325873065787,0.06892900979210156,-0.01906594674362398,0.15458192990229658,0.1852876214203197,0.22596557509507229,0.22544388137823498,0.1960317871149171,0.10062255433078557,0.2102049673435123,0.16561187057719515,0.1783423554779482,0.1621598351008018,0.3148354435809078,0.30998889448707745,0.33141391777796086,0.5362979666384283
0,0,768,1024,inf,equal,unrestricted,,0.6236407389563627,0.30594673015625984,0.2715790516168788,0.2988404187369868,0.254896585445539,0.06833300078698751,0.20869018015188937,0.40479471234436043,0.26936989810281375,0.5136388428585609,0.20169579578387992,0.2467251616358589,0.02749752760591191,0.4628662171306011,0.33498718286847934,0.051579483002583956,0.16580731402231985,0.3298096029752784,0.4606321913346609,0.32858990641300184,0.5177445123270088
0,1,202,1024,inf,equal,unrestricted,,0.6107261941344192,0.3455426006308263,0.906252394682823,0.630030277273336,-0.20591273801589755,0.04083070462305577,-0.286853723013559,-0.355260312427733,0.14022933535236698,-0.14918958609962285,0.2277690795446235,0.03559865915674998,0.08652245919697249,-0.1948389315187465,0.10234076503023061,0.3395963396026196,0.14224847845086944,0.39916088320909726,0.2318539481723308,0.34322784791797456,0.6422438006151119
0,2,54,1024,inf,equal,unrestricted,,0.2745714676460462,-0.22278186948631823,0.6253632954951369,-0.9144414751239932,0.6077605954970655,-0.026304525182807643,0.6308680754679304,0.7109338477288559,-0.34486114828121467,0.5758937774993793,0.7770058846753795,1.676762312630741,0.17316331642232882,1.917735217591792e-09,0.21520815389982526,1.4949603888033136,1.201469335353164,3.017947228563231,3.14830796871615,0.10346970960964087,3.5324970668404383
0,,,1024,inf,equal,restricted,0,0.6385506701407414,0.286126579433482,0.5275226965086222,0.44029491537099075,0.09705325829510211,0.06892900993490525,-0.019065947206818566,0.1545819293724109,0.185287621569973,0.22596557484247368,0.22544388146810737,0.19603178673915198,0.10062255457641053,0.21020496711278971,0.16561187042436065,0.1783423555833497,0.16215983499672382,0.31483544331475044,0.3099888940518814,0.3314139177975525,0.5362979666221616
0,,,1024,inf,equal,restricted,1,0.6385506701793409,0.2861265794055525,0.5275226962340566,0.44029491543206234,0.09705325811155215,0.06892901024026614,-0.019065947176796813,0.15458192966892487,0.18528762194828494,0.22596557530313832,0.2254438814003773,0.19603178631206356,0.10062255474313518,0.21020496749490966,0.16561187066500577,0.17834235493275405,0.16215983465825914,0.31483544261267493,0.3099888937276961,0.33141391775193885,0.5362979661381165
0,,,1024,inf,equal,restricted,2,0.6385506702022826,0.2861265793280758,0.5275226960214808,0.4402949149282837,0.09705325873749057,0.06892900975534405,-0.019065946792884977,0.15458192986124406,0.1852876213990142,0.22596557498940245,0.22544388139876914,0.19603178713008793,0.10062255435261369,0.21020496730209176,0.16561187047393108,0.17834235548979374,0.1621598351306048,0.3148354436525202,0.30998889450971495,0.3314139178256311,0.536297966730902
0,,,2048,1.0,size,unrestricted,,0.636575439606395,0.23257754138149903,0.2664796429217519,0.27445265067156566,0.35183544228770064,0.12100429012788266,0.22429139189949826,0.3854143847065321,0.2537878368077891,0.28166539610554087,0.3911570457682714,0.32306604046358767,0.1207029844419206,0.1861615053964923,0.2726502029231492,0.1359734299581567,0.24409245072306346,0.26904121221829597,0.3942609726218133,0.27304408097975874,0.3851463514262023
0,0,1536,2048,1.0,size,unrestricted,,0.6260572679111188,0.29021272339194093,0.22615721636713204,0.21349299641038166,0.37832329986913826,0.14851885888593108,0.2936589527371324,0.4511037252631636,0.27266397353818905,0.4256044171716622,0.3986345614548175,0.29261473893907586,0.143831619113766,0.27061373380380077,0.27853153410386366,0.12128050682409375,0.23658875796563952,0.2674451299651932,0.40735462205660167,0.35235001253359277,0.36925157571053785
0,1,406,2048,1.0,size,unrestricted,,0.6456863221350961,0.15601848542831398,0.5421832123779947,0.5682987499178103,0.16851044845023516,0.08290613857323952,-0.13813130850659644,0.047377217857148345,0.2839975091598932,-0.3472519256984629,0.2967799497027691,0.2265380310652759,0.06364480891388946,-0.16890471347354635,0.28701285986206493,0.14522750233810466,0.07811246907973274,0.1543109229372449,0.26858020191020243,0.03912797330160749,0.4916560693656958
0,2,106,2048,1.0,size,unrestricted,,0.4758318368551944,-0.2880504458730894,-0.17170278689749421,0.741258039714225,0.1742420796685379,0.3027255052432543,0.3727346761283781,1.0602993521450619,0.14951691903849526,0.9607632048466103,0.496289814225106,0.7590855594242669,-0.36744364501575555,-0.057983718406820116,0.8018796211143492,0.5564154880110433,1.3976815079041396,1.259335225096978,1.8169248878019633,-0.2228775954442019,0.7932810352031411
0,,,2048,1.0,size,restricted,0,0.6365754396063948,0.23257754101604922,0.26647964246632355,0.2744526502926601,0.35183544182979565,0.12100428993008125,0.22429139156915662,0.3854143841267918,0.25378783644892244,0.2816653957276358,0.39115704524040035,0.3230660400540163,0.12070298440615758,0.18616150518696978,0.27265020254232375,0.1359734297630017,0.24409245049723421,0.2690412117579086,0.39426097207341837,0.27304408057455165,0.3851463508465225
0,,,2048,1.0,size,restricted,1,0.636575439606395,0.23257754068119404,0.2664796421604277,0.27445264983462114,0.3518354412242184,0.12100428967881346,0.22429139120708866,0.385414383554075,0.253787836055536,0.28166539530540263,0.3911570445959191,0.32306603948636337,0.12070298409592994,0.18616150488665384,0.2726502021817522,0.13597342957786887,0.24409245004238997,0.2690412113962312,0.39426097138580124,0.27304408014838993,0.38514635021110133
0,,,2048,1.0,size,restricted,2,0.636575439606395,0.2325775410526514,0.266479642529873,0.2744526502900783,0.35183544178554016,0.12100428990576656,0.224291391612841,0.3854143841333967,0.25378783647701186,0.2816653957622288,0.39115704523647543,0.32306603995809374,0.12070298435153604,0.18616150519270722,0.2726502026018004,0.1359734298152757,0.24409245042056865,0.2690412117964802,0.3942609720210519,0.2730440805790163,0.3851463508361081
0,,,2048,inf,equal,unrestricted,,0.6516208201176789,0.18082891208293442,0.4496329902744422,0.42479605967962925,0.25016735138280216,0.09748295945737134,0.012522782828578632,0.17742303655060823,0.26342030198136734,-0.0909698527123364,0.33167580614656134,0.2778404817141372,0.103232471642836,-0.015249161466269662,0.26801788571111973,0.12949066608784562,0.14220518761346046,0.17629681330594585,0.28681950171981035,0.14348297193924112,0.4254695070822194
0,0,1536,2048,inf,equal,unrestricted,,0.6260572679111188,0.29021272339194093,0.22615721636713204,0.21349299641038166,0.37832329986913826,0.14851885888593108,0.2936589527371324,0.4511037252631636,0.27266397353818905,0.4256044171716622,0.3986345614548175,0.29261473893907586,0.143831619113766,0.27061373380380077,0.27853153410386366,0.12128050682409375,0.23658875796563952,0.2674451299651932,0.40735462205660167,0.35235001253359277,0.36925157571053785
0,1,406,2048,inf,equal,unrestricted,,0.6456863221350961,0.15601848542831398,0.5421832123779947,0.5682987499178103,0.16851044845023516,0.08290613857323952,-0.13813130850659644,0.047377217857148345,0.2839975091598932,-0.3472519256984629,0.2967799497027691,0.2265380310652759,0.06364480891388946,-0.16890471347354635,0.28701285986206493,0.14522750233810466,0.07811246907973274,0.1543109229372449,0.26858020191020243,0.03912797330160749,0.4916560693656958
0,2,106,2048,inf,equal,unrestricted,,0.4758318368551944,-0.2880504458730894,-0.17170278689749421,0.741258039714225,0.1742420796685379,0.3027255052432543,0.3727346761283781,1.0602993521450619,0.14951691903849526,0.9607632048466103,0.496289814225106,0.7590855594242669,-0.36744364501575555,-0.057983718406820116,0.8018796211143492,0.5564154880110433,1.3976815079041396,1.259335225096978,1.8169248878019633,-0.2228775954442019,0.7932810352031411
0,,,2048,inf,equal,restricted,0,0.6516208200498489,0.18082891222039416,0.44963299054328637,0.4247960608268329,0.2501673509830856,0.09748295949381398,0.012522782020683498,0.1774230359594819,0.2634203017144404,-0.09096985425735508,0.33167580592507656,0.2778404815789266,0.10323247115511533,-0.01524916252361099,0.2680178858441919,0.12949066594710615,0.14220518749757272,0.1762968127312892,0.28681950164684383,0.14348297145628178,0.42546950718606164
0,,,2048,inf,equal,restricted,1,0.651620820071059,0.18082891239187132,0.4496329904511688,0.4247960607779124,0.25016735128581097,0.09748295960586305,0.01252278234121344,0.17742303615098445,0.26342030157030677,-0.09096985375705927,0.3316758060278032,0.27784048164388886,0.10323247116619635,-0.015249162313083391,0.26801788586774433,0.1294906658087813,0.14220518764484413,0.17629681247216172,0.28681950161734765,0.14348297180574043,0.4254695069601925
0,,,2048,inf,equal,restricted,2,0.6516208200293069,0.1808289122420885,0.44963299119147243,0.42479606093801353,0.25016735096082315,0.09748295959826479,0.01252278184675473,0.17742303559583203,0.2634203018118555,-0.09096985461203887,0.3316758058730335,0.27784048133528555,0.1032324713902201,-0.015249162572868692,0.2680178859113768,0.1294906656813285,0.14220518708122798,0.17629681232435762,0.28681950119796945,0.14348297150045158,0.4254695072471409
0,,,4096,1.0,size,unrestricted,,0.6423676896888824,0.2675273762946195,0.19879135141886017,0.26297658292813453,0.3386739554022114,0.21350861685913156,0.21050228314733982,0.3786457556412301,0.2587869382145392,0.22380477271082524,0.32205964708515644,0.3117514720077972,0.1562935467080913,0.23933894442988513,0.24063513932069114,0.15380381211445102,0.2506853106986003,0.2523870914014009,0.23608222661860628,0.2281160492885487,0.3699835538094182
0,0,3072,4096,1.0,size,unrestricted,,0.631739903724996,0.2945671622503972,0.19150654587492813,0.222907091847189,0.37408382505559434,0.21362596088902397,0.2924669211043873,0.44780743230867726,0.2995600028211492,0.3165777611427728,0.3170963999209491,0.3007792920150666,0.2061198317897033,0.26890968598785797,0.2661058136881688,0.1571553457015572,0.24528590220168414,0.24809496119727412,0.28892796862710257,0.32170217732822953,0.38234249395835934
0,1,815,4096,1.0,size,unrestricted,,0.6563581563044832,0.23894548675272495,0.3153674213694626,0.335179589097717,0.23565932000530443,0.24836801866312544,-0.09799031760623483,0.17066526201282922,0.15305085663869092,-0.08938065341513221,0.38468058807488736,0.34967338734772774,0.048222341461512504,0.21373003890698425,0.183947931410804,0.16286706756354985,0.22378066649648057,0.18492443949176407,0.005987783539349148,-0.07795408015747982,0.3223015327207635
0,2,209,4096,1.0,size,unrestricted,,0.608628120911358,0.2670148259130492,-0.4170774024167197,0.7524166754060932,0.20290268531766362,0.047422675846839714,0.1779464031165576,0.47048103360017607,0.10641534942159243,0.21833466576363536,0.04964028978607069,0.3392950648718636,-0.1488511642266077,-0.10406064655401384,0.2600696540082691,0.3277464328975369,0.5881052895768281,0.7222085224265965,0.46139643235788613,0.12079618995245998,0.603496200964535
0,,,4096,1.0,size,restricted,0,0.6423676896888825,0.26752737632812407,0.19879135148684351,0.2629765828398162,0.33867395547597673,0.21350861681265543,0.21050228302115678,0.37864575556320473,0.2587869383573754,0.22380477294848639,0.3220596471180526,0.31175147191931735,0.15629354682912888,0.23933894447447726,0.24063513939306314,0.15380381217396116,0.2506853107445624,0.2523870913101929,0.23608222656033573,0.22811604923498396,0.3699835537703996
0,,,4096,1.0,size,restricted,1,0.6423676896888824,0.26752737584047737,0.19879135103942314,0.26297658244295824,0.33867395480715956,0.21350861643323452,0.2105022827807402,0.3786457548992227,0.2587869377544719,0.22380477236048402,0.3220596465018286,0.3117514713686611,0.15629354643517449,0.23933894403789763,0.24063513888650148,0.15380381186377046,0.2506853102844724,0.25238709087819705,0.23608222614045504,0.22811604885400014,0.36998355310526254
0,,,4096,1.0,size,restricted,2,0.6423676896888824,0.26752737648035146,0.19879135155387298,0.26297658308625027,0.3386739556262033,0.21350861699125517,0.21050228328593984,0.3786457558783664,0.2587869384004098,0.22380477287329767,0.32205964730524766,0.311751472213483,0.15629354681998336,0.2393389445990005,0.24063513948681664,0.15380381221950026,0.2506853108618163,0.2523870915616249,0.2360822267757529,0.22811604942950608,0.3699835540584279
0,,,4096,inf,equal,unrestricted,,0.6571859731782769,0.23814594781110893,0.2271930594146708,0.3608890489652147,0.23397857587789805,0.22429196613358338,-0.06632243908696163,0.1852222857729027,0.1446756207502964,-0.05810125882778723,0.3611277367543304,0.35194678086666,0.030750610455497124,0.17915802442735074,0.17720006358839252,0.17123228178005698,0.25496414144994267,0.23767724461011375,0.06059859846245752,-0.06743381895873694,0.3448190272133274
0,0,3072,4096,inf,equal,unrestricted,,0.631739903724996,0.2945671622503972,0.19150654587492813,0.222907091847189,0.37408382505559434,0.21362596088902397,0.2924669211043873,0.44780743230867726,0.2995600028211492,0.3165777611427728,0.3170963999209491,0.3007792920150666,0.2061198317897033,0.26890968598785797,0.2661058136881688,0.1571553457015572,0.24528590220168414,0.24809496119727412,0.28892796862710257,0.32170217732822953,0.38234249395835934
0,1,815,4096,inf,equal,unrestricted,,0.6563581563044832,0.23894548675272495,0.3153674213694626,0.335179589097717,0.23565932000530443,0.24836801866312544,-0.09799031760623483,0.17066526201282922,0.15305085663869092,-0.08938065341513221,0.38468058807488736,0.34967338734772774,0.048222341461512504,0.21373003890698425,0.183947931410804,0.16286706756354985,0.22378066649648057,0.18492443949176407,0.005987783539349148,-0.07795408015747982,0.3223015327207635
0,2,209,4096,inf,equal,unrestricted,,0.608628120911358,0.2670148259130492,-0.4170774024167197,0.7524166754060932,0.20290268531766362,0.047422675846839714,0.1779464031165576,0.47048103360017607,0.10641534942159243,0.21833466576363536,0.04964028978607069,0.3392950648718636,-0.1488511642266077,-0.10406064655401384,0.2600696540082691,0.3277464328975369,0.5881052895768281,0.7222085224265965,0.46139643235788613,0.12079618995245998,0.603496200964535
0,,,4096,inf,equal,restricted,0,0.6571859772228779,0.2381439932282606,0.22722427648996224,0.3608538390567255,0.23400686358702033,0.22429641690973756,-0.06626353574655626,0.18526005528573952,0.14470555989575679,-0.05804482540574326,0.36112657454218405,0.3519340761909411,0.03078585758065496,0.1791837230568691,0.1772173518212519,0.17121971576552378,0.25495183504726626,0.23766237759350112,0.060621149178880174,-0.06736257588984697,0.34480895986598453
0,,,4096,inf,equal,restricted,1,0.6571859772004592,0.23814405406379152,0.2272237858869215,0.36085421334634893,0.23400667930337715,0.22429629315082242,-0.06626410058673846,0.18525960534853272,0.14470515736807574,-0.05804543074216694,0.3611265587716072,0.351934223195438,0.030785458560029896,0.17918344095568503,0.17721719484721024,0.17121996002379433,0.2549519430273415,0.23766237235305498,0.06062082629280865,-0.06736333689131638,0.3448088849267547
0,,,4096,inf,equal,restricted,2,0.6571859761589718,0.2381444343978613,0.22721711740952671,0.36086192479372253,0.23400038942447704,0.22429540426305067,-0.0662770252819006,0.18525139212704536,0.14469867838996092,-0.05805777643086663,0.36112682997970774,0.35193699402856626,0.030777769154285227,0.17917780617690388,0.17721337344922625,0.17122259775252174,0.25495463157399645,0.23766577638197312,0.06061596857870328,-0.06737890424334263,0.344811272064381
0,,,8192,1.0,size,unrestricted,,0.644544318963087,0.2683057664192352,0.26639094637184646,0.22234127579074364,0.3131529888613165,0.25486041513011065,0.2201766920268095,0.2931572537410325,0.27812569172929336,0.2525589567618338,0.28154018404459513,0.27939568720372226,0.2350794170410369,0.24318957935077876,0.25632849298121574,0.16176325988073234,0.22800014587903514,0.262801548024271,0.24047662964615055,0.22597351810922042,0.26615223158901186
0,0,6144,8192,1.0,size,unrestricted,,0.6291425391307763,0.31039846211593475,0.30515177062936805,0.258568047811616,0.34545006292214925,0.28585483046353793,0.30035172296937157,0.37037172333011953,0.34166354101758534,0.3448715988822216,0.2840154299435006,0.29625691296003115,0.28883722843420295,0.29971775582436105,0.26272824209045226,0.19884166531245936,0.2496229184528008,0.2684052819302768,0.29629762199429366,0.3128852566704373,0.30372061397396644
0,1,1634,8192,1.0,size,unrestricted,,0.6723552791258658,0.18554106591258385,0.23374890774772647,0.13283869187323177,0.2211829776880876,0.18668579960415724,0.03655838180935723,-0.006682732215850477,0.12106151943257715,-0.05623679948613853,0.2616539896548373,0.21975022685242926,0.06350146077513329,0.10423574685134683,0.23447555784676946,0.09295656404739894,0.15595561624522236,0.254437907446134,0.02188922816413376,-0.039243655489258025,0.12599609408042314
0,2,414,8192,1.0,size,unrestricted,,0.6372134086172798,0.14056847122958727,-0.18827463288242838,0.20304089531539815,0.1326130823013399,0.08718643691741788,-0.07456786304653196,0.5097181896463523,0.09023069844650787,0.28243542194526305,0.2903610234380732,0.44916620233953575,0.08050022021290712,-0.02729706587385728,0.23018244464412352,-0.08717626928251081,0.26020242485481715,0.3782328999591666,0.5344718071176878,0.05026257651061525,0.4653810065098284
0,,,8192,1.0,size,restricted,0,0.644544318963087,0.268305766043208,0.26639094601527397,0.222341275499575,0.31315298841042094,0.25486041469825854,0.220176691701652,0.29315725336449944,0.2781256913243366,0.252558956419732,0.2815401836661357,0.2793956867945433,0.2350794167095165,0.24318957905667454,0.25632849257593826,0.16176325963304738,0.22800014558631843,0.26280154761399344,0.24047662928206995,0.22597351781045136,0.2661522311854349
0,,,8192,1.0,size,restricted,1,0.644544318963087,0.2683057651724504,0.2663909450217046,0.22234127466809722,0.3131529873732491,0.2548604138454717,0.2201766909737814,0.29315725218289485,0.2781256903242577,0.2525589555423636,0.281540182693101,0.27939568579749163,0.23507941597218665,0.24318957812701872,0.2563284917408548,0.1617632590640403,0.22800014479808703,0.2628015466454984,0.2404766284870394,0.2259735169171442,0.2661522303181938
0,,,8192,1.0,size,restricted,2,0.644544318963087,0.2683057656236598,0.26639094557031473,0.22234127513342986,0.3131529879218852,0.25486041431163464,0.22017669135225357,0.2931572528178298,0.27812569087519046,0.2525589560406026,0.28154018322966484,0.27939568635211937,0.23507941633466264,0.24318957866624383,0.2563284922109916,0.16176325941983455,0.22800014522011736,0.2628015471710543,0.2404766288934904,0.22597351739199606,0.2661522307975814
0,,,8192,inf,equal,unrestricted,,0.6724079785096492,0.1832865646771613,0.2177570391338843,0.1348354872796617,0.22061278291553502,0.1847896752825166,0.033047026526313014,0.011796929260443588,0.11857593052623054,-0.045692729339281736,0.2641765843354836,0.2289121707180339,0.06580261468116973,0.10032151538978032,0.23609326004197356,0.08719136106911284,0.15821912698422566,0.2561287874368047,0.038440892078038025,-0.03512603927592673,0.13725620935411934
0,0,6144,8192,inf,equal,unrestricted,,0.6291425391307763,0.31039846211593475,0.30515177062936805,0.258568047811616,0.34545006292214925,0.28585483046353793,0.30035172296937157,0.37037172333011953,0.34166354101758534,0.3448715988822216,0.2840154299435006,0.29625691296003115,0.28883722843420295,0.29971775582436105,0.26272824209045226,0.19884166531245936,0.2496229184528008,0.2684052819302768,0.29629762199429366,0.3128852566704373,0.30372061397396644
0,1,1634,8192,inf,equal,unrestricted,,0.6723552791258658,0.18554106591258385,0.23374890774772647,0.13283869187323177,0.2211829776880876,0.18668579960415724,0.03655838180935723,-0.006682732215850477,0.12106151943257715,-0.05623679948613853,0.2616539896548373,0.21975022685242926,0.06350146077513329,0.10423574685134683,0.23447555784676946,0.09295656404739894,0.15595561624522236,0.254437907446134,0.02188922816413376,-0.039243655489258025,0.12599609408042314
0,2,414,8192,inf,equal,unrestricted,,0.6372134086172798,0.14056847122958727,-0.18827463288242838,0.20304089531539815,0.1326130823013399,0.08718643691741788,-0.07456786304653196,0.5097181896463523,0.09023069844650787,0.28243542194526305,0.2903610234380732,0.44916620233953575,0.08050022021290712,-0.02729706587385728,0.23018244464412352,-0.08717626928251081,0.26020242485481715,0.3782328999591666,0.5344718071176878,0.05026257651061525,0.4653810065098284
0,,,8192,inf,equal,restricted,0,0.6724079785017781,0.1832865653752139,0.21775704128425014,0.13483548761253777,0.22061278374825258,0.18478967591156112,0.033047027856467265,0.011796928478873567,0.11857593131904082,-0.04569272927595784,0.2641765841758224,0.22891216989387636,0.06580261533420823,0.10032151630854952,0.23609325983468188,0.08719136207536757,0.15821912689819245,0.2561287869155721,0.03844089074984231,-0.03512603825852288,0.1372562084178167
0,,,8192,inf,equal,restricted,1,0.6724079785027481,0.18328656586264325,0.21775704246603397,0.1348354878313709,0.2206127846714734,0.18478967644738717,0.033047028962768725,0.011796929274573813,0.11857593236043536,-0.04569272798524859,0.2641765842424127,0.2289121696784263,0.06580261629635535,0.10032151751762876,0.2360932600344968,0.08719136252901304,0.1582191271525187,0.25612878668198913,0.03844089101022059,-0.03512603669516003,0.1372562084681543
0,,,8192,inf,equal,restricted,2,0.6724079785122913,0.18328656784314587,0.21775704664314327,0.13483548917123836,0.22061278738544285,0.1847896784517161,0.03304703363049229,0.01179693382603366,0.11857593662419233,-0.04569272187157105,0.26417658419903706,0.22891216872410483,0.06580262062085822,0.1003215220920653,0.23609326054129437,0.08719136499711837,0.1582191287825937,0.25612878619544593,0.03844089306654259,-0.03512603033479096,0.1372562094215524
0,,,16384,1.0,size,unrestricted,,0.6471792248722363,0.2732835925909116,0.24061039524635197,0.1868827553605874,0.2849192446900162,0.25096376023530126,0.2438746739684228,0.24749043608752375,0.24928775106645482,0.2648285603165278,0.24892989816180114,0.28453144086645543,0.24444451778025586,0.22511398543141717,0.2681165119282184,0.2346972825914301,0.2692329095960552,0.23618764865554653,0.2285118208599632,0.22585975233709388,0.24096363080691485
0,0,12288,16384,1.0,size,unrestricted,,0.6299778525879481,0.33647831328494165,0.27695875427653704,0.2483311110603646,0.3266277413106925,0.29682483386530567,0.2898854600212336,0.32541586365055364,0.31903264452743313,0.32786724541061707,0.27578342320889504,0.3179874496311209,0.2768233871599511,0.2947919592866586,0.28535009931270405,0.295423465083204,0.2950918214963055,0.24215165527408897,0.30101389923782945,0.29187907562890647,0.3143545521137719
0,1,3272,16384,1.0,size,unrestricted,,0.6791195335650033,0.09902743537377437,0.1760463198388452,0.04418752555028624,0.17555503562982602,0.13864855760839548,0.13111187629065346,0.011934776841067368,0.066863069664534,0.04754273693839601,0.1657962110094824,0.23707919390414509,0.14790244809180414,0.03173488988601673,0.2137288530693991,0.11137916449745802,0.17724484567440457,0.19295170711996315,-0.03284124056736682,0.0052077272602618595,0.023863162534239493
0,2,824,16384,1.0,size,unrestricted,,0.6578955538626888,0.15420014307791377,-0.002862799798020497,-0.01771480701943044,0.12712613588677557,0.08583246759940955,0.08586137562315622,0.17523275334321659,0.07991286460535657,0.2756530823929547,0.22585322371844413,0.11045123931753031,0.18712892971752837,0.08522597456820069,0.29731205996818244,-0.09676327206499305,0.29885134983103473,0.4697574784344736,0.3701266811796921,0.22336804156110848,0.21566395846498748
0,,,16384,1.0,size,restricted,0,0.6471792248722363,0.2732835921300766,0.2406103948261937,0.18688275500534904,0.28491924427019677,0.2509637598242677,0.24387467364150275,0.24749043561182654,0.24928775062543962,0.26482855989584386,0.24892989776934346,0.2845314403779277,0.24444451739684636,0.22511398503387914,0.2681165114755912,0.23469728224685074,0.26923290912847936,0.2361876482247728,0.2285118204411009,0.2258597519257713,0.24096363033660784
0,,,16384,1.0,size,restricted,1,0.6471792248722363,0.27328359226589183,0.24061039496795006,0.18688275512974362,0.2849192443604368,0.25096375995264647,0.24387467367890533,0.2474904358059022,0.24928775078992002,0.26482856000855287,0.24892989786404224,0.2845314405425564,0.24444451749927062,0.22511398517178452,0.2681165116212493,0.23469728231584244,0.26923290927452137,0.2361876483857433,0.2285118205969294,0.22585975206821493,0.24096363051860015
0,,,16384,1.0,size,restricted,2,0.6471792248722363,0.27328359333071145,0.24061039591062833,0.1868827558604238,0.2849192454771839,0.2509637609663466,0.2438746747170404,0.24749043683366675,0.2492877517570478,0.2648285611000672,0.2489298988586422,0.2845314416692646,0.24444451842017284,0.2251139860469438,0.2681165126826533,0.23469728326533051,0.2692329102757325,0.2361876493259116,0.2285118214621913,0.22585975296029862,0.24096363146109237
0,,,16384,inf,equal,unrestricted,,0.6791195335650037,0.09902744408009836,0.1760463071838023,0.04418752472649669,0.17555503545760034,0.1386485586245098,0.1311118772797437,0.011934792215856232,0.0668630737612962,0.04754275966343593,0.16579621968179534,0.23707918804534392,0.14790245362952967,0.03173490084991883,0.21372885819888557,0.1113791518179721,0.1772448561289252,0.19295172139947026,-0.03284120673179568,0.005207749480541906,0.023863178390527193
0,0,12288,16384,inf,equal,unrestricted,,0.6299778525879481,0.33647831328494165,0.27695875427653704,0.2483311110603646,0.3266277413106925,0.29682483386530567,0.2898854600212336,0.32541586365055364,0.31903264452743313,0.32786724541061707,0.27578342320889504,0.3179874496311209,0.2768233871599511,0.2947919592866586,0.28535009931270405,0.295423465083204,0.2950918214963055,0.24215165527408897,0.30101389923782945,0.29187907562890647,0.3143545521137719
0,1,3272,16384,inf,equal,unrestricted,,0.6791195335650033,0.09902743537377437,0.1760463198388452,0.04418752555028624,0.17555503562982602,0.13864855760839548,0.13111187629065346,0.011934776841067368,0.066863069664534,0.04754273693839601,0.1657962110094824,0.23707919390414509,0.14790244809180414,0.03173488988601673,0.2137288530693991,0.11137916449745802,0.17724484567440457,0.19295170711996315,-0.03284124056736682,0.0052077272602618595,0.023863162534239493
0,2,824,16384,inf,equal,unrestricted,,0.6578955538626888,0.15420014307791377,-0.002862799798020497,-0.01771480701943044,0.12712613588677557,0.08583246759940955,0.08586137562315622,0.17523275334321659,0.07991286460535657,0.2756530823929547,0.22585322371844413,0.11045123931753031,0.18712892971752837,0.08522597456820069,0.29731205996818244,-0.09676327206499305,0.29885134983103473,0.4697574784344736,0.3701266811796921,0.22336804156110848,0.21566395846498748
0,,,16384,inf,equal,restricted,0,0.6791195335650034,0.09902743114161479,0.17604632346792318,0.04418752498261924,0.17555503505629394,0.1386485549542962,0.13111187526831203,0.011934767696811609,0.06686306481478974,0.04754272661504064,0.16579620565908082,0.23707919576839995,0.14790244427588575,0.03173488471049664,0.2137288496117523,0.11137916742282963,0.1772448387868895,0.19295170034472742,-0.03284125236954439,0.005207717117752967,0.023863153618105797
0,,,16384,inf,equal,restricted,1,0.6791195335650033,0.09902743623849691,0.17604631769318518,0.04418752531448232,0.17555503512269124,0.13864855744184582,0.1311118760474368,0.011934779132738892,0.0668630703077601,0.047542740069772396,0.16579621169092987,0.23707919228813584,0.14790244859268253,0.031734891326756866,0.21372885325139654,0.11137916263435853,0.1772448465822485,0.19295170836086725,-0.03284123585447751,0.005207730326031847,0.02386316461516517
0,,,16384,inf,equal,restricted,2,0.6791195335650034,0.09902743715945612,0.17604631607504212,0.044187525705366035,0.17555503521836752,0.1386485574603588,0.13111187661390214,0.011934780446955248,0.06686307063089801,0.047542742545167646,0.16579621266953717,0.23707919209385017,0.1479024486219466,0.031734892465777174,0.21372885363643712,0.11137916167779427,0.1772448476634077,0.19295170987340213,-0.032841232099385956,0.005207732504722297,0.023863166266152105


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/4/model_risk_log.csv <==
,data_group_index,data_group_size,tot_size,p,malfare_weight,hypothesis_class,hypothesis_class_group,risk_group,risk_group_train_risk,risk_group_test_risk
0,,,64,1.0,size,unrestricted,,0,0.4481829149194563,1.0045171958694012
0,,,64,1.0,size,unrestricted,,1,0.5624547584060657,1.104224581573328
0,,,64,1.0,size,unrestricted,,2,0.7384172747609061,1.0161255650320848
0,0,48,64,1.0,size,unrestricted,,0,0.35571755921265696,1.4079731037108223
0,0,48,64,1.0,size,unrestricted,,1,1.1552057364109984,1.4962147119091942
0,0,48,64,1.0,size,unrestricted,,2,2.5006566650800854,1.3329894106469564
0,1,12,64,1.0,size,unrestricted,,0,2.1265983185745316,2.0481906599313655
0,1,12,64,1.0,size,unrestricted,,1,0.005506831999752892,2.1441994632518337
0,1,12,64,1.0,size,unrestricted,,2,4.840016292801013,1.99340778659955
0,2,4,64,1.0,size,unrestricted,,0,3.063081375280985,3.371411911516144
0,2,4,64,1.0,size,unrestricted,,1,4.363143875577112,3.2983613928515156
0,2,4,64,1.0,size,unrestricted,,2,5.849983859199639e-06,3.234284093632989
0,,,64,1.0,size,restricted,0,0,0.448182914623408,1.0045171942778388
0,,,64,1.0,size,restricted,0,1,0.5624547591886017,1.1042245798665054
0,,,64,1.0,size,restricted,0,2,0.7384172759658789,1.0161255635215505
0,,,64,1.0,size,restricted,1,0,0.44818291471115995,1.0045171937260973
0,,,64,1.0,size,restricted,1,1,0.562454758977347,1.1042245792395338
0,,,64,1.0,size,restricted,1,2,0.7384172755466183,1.0161255628913364
0,,,64,1.0,size,restricted,2,0,0.4481829146624223,1.00451719390913
0,,,64,1.0,size,restricted,2,1,0.5624547590411932,1.1042245794314827
0,,,64,1.0,size,restricted,2,2,0.7384172759399313,1.016125563028295
0,,,64,inf,equal,unrestricted,,0,0.4951048672800402,1.0022395944210332
0,,,64,inf,equal,unrestricted,,1,0.4951048674079636,1.1049836702363314
0,,,64,inf,equal,unrestricted,,2,0.4951048674453793,1.0338131567158058
0,0,48,64,inf,equal,unrestricted,,0,0.35571755921265696,1.4079731037108223
0,0,48,64,inf,equal,unrestricted,,1,1.1552057364109984,1.4962147119091942
0,0,48,64,inf,equal,unrestricted,,2,2.5006566650800854,1.3329894106469564
0,1,12,64,inf,equal,unrestricted,,0,2.1265983185745316,2.0481906599313655
0,1,12,64,inf,equal,unrestricted,,1,0.005506831999752892,2.1441994632518337
0,1,12,64,inf,equal,unrestricted,,2,4.840016292801013,1.99340778659955
0,2,4,64,inf,equal,unrestricted,,0,3.063081375280985,3.371411911516144
0,2,4,64,inf,equal,unrestricted,,1,4.363143875577112,3.2983613928515156
0,2,4,64,inf,equal,unrestricted,,2,5.849983859199639e-06,3.234284093632989
0,,,64,inf,equal,restricted,0,0,0.49510486730155057,1.0022395882694335
0,,,64,inf,equal,restricted,0,1,0.4951048673714085,1.1049836628730203
0,,,64,inf,equal,restricted,0,2,0.49510486738794346,1.0338131500329524
0,,,64,inf,equal,restricted,1,0,0.4951048672632031,1.0022395922688907
0,,,64,inf,equal,restricted,1,1,0.4951048674392362,1.1049836673953766
0,,,64,inf,equal,restricted,1,2,0.49510486748353477,1.0338131542486972
0,,,64,inf,equal,restricted,2,0,0.49510486711621593,1.0022395893600013
0,,,64,inf,equal,restricted,2,1,0.49510486770639556,1.1049836639592558
0,,,64,inf,equal,restricted,2,2,0.4951048678315893,1.0338131509355988
0,,,128,1.0,size,unrestricted,,0,0.5760517781375388,0.7765729423154936
0,,,128,1.0,size,unrestricted,,1,0.5458349667458943,0.8415922692153376
0,,,128,1.0,size,unrestricted,,2,0.5876420177756403,0.8038466039356391
0,0,96,128,1.0,size,unrestricted,,0,0.559635369803813,0.7988063300145954
0,0,96,128,1.0,size,unrestricted,,1,0.6439482946990028,0.8614368164910968
0,0,96,128,1.0,size,unrestricted,,2,0.796725838224492,0.7955501386467312
0,1,24,128,1.0,size,unrestricted,,0,1.644967554231241,1.45231182823851
0,1,24,128,1.0,size,unrestricted,,1,0.1428774156537703,1.6015092257082157
0,1,24,128,1.0,size,unrestricted,,2,3.805301363057555,1.4978335344944995
0,2,8,128,1.0,size,unrestricted,,0,2.544986920482771,2.311051038549708
0,2,8,128,1.0,size,unrestricted,,1,1.797132936817075,2.500774954636745
0,2,8,128,1.0,size,unrestricted,,2,0.0002727984726429069,2.7331719990403873
0,,,128,1.0,size,restricted,0,0,0.5760517781652116,0.7765729426523184
0,,,128,1.0,size,restricted,0,1,0.54583496661845,0.8415922696302978
0,,,128,1.0,size,restricted,0,2,0.5876420178258983,0.8038466043317971
0,,,128,1.0,size,restricted,1,0,0.5760517781630404,0.7765729429029533
0,,,128,1.0,size,restricted,1,1,0.54583496660838,0.8415922700049386
0,,,128,1.0,size,restricted,1,2,0.5876420178821626,0.8038466045765078
0,,,128,1.0,size,restricted,2,0,0.5760517781337899,0.7765729421859779
0,,,128,1.0,size,restricted,2,1,0.5458349667781974,0.8415922690399052
0,,,128,1.0,size,restricted,2,2,0.587642017723716,0.8038466037959195
0,,,128,inf,equal,unrestricted,,0,0.5717938096098032,0.7750936274703992
0,,,128,inf,equal,unrestricted,,1,0.5717938094967334,0.8399010538659143
0,,,128,inf,equal,unrestricted,,2,0.5717938095814818,0.7987371479731185
0,0,96,128,inf,equal,unrestricted,,0,0.559635369803813,0.7988063300145954
0,0,96,128,inf,equal,unrestricted,,1,0.6439482946990028,0.8614368164910968
0,0,96,128,inf,equal,unrestricted,,2,0.796725838224492,0.7955501386467312
0,1,24,128,inf,equal,unrestricted,,0,1.644967554231241,1.45231182823851
0,1,24,128,inf,equal,unrestricted,,1,0.1428774156537703,1.6015092257082157
0,1,24,128,inf,equal,unrestricted,,2,3.805301363057555,1.4978335344944995
0,2,8,128,inf,equal,unrestricted,,0,2.544986920482771,2.311051038549708
0,2,8,128,inf,equal,unrestricted,,1,1.797132936817075,2.500774954636745
0,2,8,128,inf,equal,unrestricted,,2,0.0002727984726429069,2.7331719990403873
0,,,128,inf,equal,restricted,0,0,0.5717938096090562,0.7750936277888442
0,,,128,inf,equal,restricted,0,1,0.571793809502677,0.8399010542692572
0,,,128,inf,equal,restricted,0,2,0.5717938095774023,0.7987371483217407
0,,,128,inf,equal,restricted,1,0,0.5717938096082228,0.7750936275519303
0,,,128,inf,equal,restricted,1,1,0.5717938095061,0.8399010539504765
0,,,128,inf,equal,restricted,1,2,0.5717938095802579,0.7987371480828326
0,,,128,inf,equal,restricted,2,0,0.5717938096360279,0.775093627796911
0,,,128,inf,equal,restricted,2,1,0.571793809360299,0.8399010542593356
0,,,128,inf,equal,restricted,2,2,0.5717938095579241,0.7987371483797303
0,,,256,1.0,size,unrestricted,,0,0.6005471498769274,0.6808806315659467
0,,,256,1.0,size,unrestricted,,1,0.6310764488305881,0.7705699758082054
0,,,256,1.0,size,unrestricted,,2,0.581754310616366,0.7010089023138221
0,0,192,256,1.0,size,unrestricted,,0,0.5878453398355138,0.7068519511466366
0,0,192,256,1.0,size,unrestricted,,1,0.7138962072817719,0.7979100056047971
0,0,192,256,1.0,size,unrestricted,,2,0.7220756890192007,0.719020745162218
0,1,49,256,1.0,size,unrestricted,,0,1.4704623133762897,1.3456363863406937
0,1,49,256,1.0,size,unrestricted,,1,0.3721022929117185,1.4915646070585473
0,1,49,256,1.0,size,unrestricted,,2,2.386310805904332,1.3374799555792118
0,2,15,256,1.0,size,unrestricted,,0,1.5217976014682548,1.7248738015657277
0,2,15,256,1.0,size,unrestricted,,1,1.4878241571496915,1.8375400905312624
0,2,15,256,1.0,size,unrestricted,,2,0.012587723586367804,1.809252359908893
0,,,256,1.0,size,restricted,0,0,0.6005471498676719,0.6808806315640383
0,,,256,1.0,size,restricted,0,1,0.6310764488896686,0.7705699758085632
0,,,256,1.0,size,restricted,0,2,0.581754310541839,0.7010089022961218
0,,,256,1.0,size,restricted,1,0,0.6005471498698945,0.6808806315321403
0,,,256,1.0,size,restricted,1,1,0.6310764488673628,0.7705699757512482
0,,,256,1.0,size,restricted,1,2,0.5817543105862548,0.7010089022636866
0,,,256,1.0,size,restricted,2,0,0.6005471498627112,0.6808806316143742
0,,,256,1.0,size,restricted,2,1,0.6310764489139398,0.7705699759099369
0,,,256,1.0,size,restricted,2,2,0.5817543105260514,0.7010089023569206
0,,,256,inf,equal,unrestricted,,0,0.6062990966525791,0.67829842828287
0,,,256,inf,equal,unrestricted,,1,0.6062990967484561,0.7669778905266671
0,,,256,inf,equal,unrestricted,,2,0.6062990966564475,0.6997044547017718
0,0,192,256,inf,equal,unrestricted,,0,0.5878453398355138,0.7068519511466366
0,0,192,256,inf,equal,unrestricted,,1,0.7138962072817719,0.7979100056047971
0,0,192,256,inf,equal,unrestricted,,2,0.7220756890192007,0.719020745162218
0,1,49,256,inf,equal,unrestricted,,0,1.4704623133762897,1.3456363863406937
0,1,49,256,inf,equal,unrestricted,,1,0.3721022929117185,1.4915646070585473
0,1,49,256,inf,equal,unrestricted,,2,2.386310805904332,1.3374799555792118
0,2,15,256,inf,equal,unrestricted,,0,1.5217976014682548,1.7248738015657277
0,2,15,256,inf,equal,unrestricted,,1,1.4878241571496915,1.8375400905312624
0,2,15,256,inf,equal,unrestricted,,2,0.012587723586367804,1.809252359908893
0,,,256,inf,equal,restricted,0,0,0.6062990966652544,0.6782984282795677
0,,,256,inf,equal,restricted,0,1,0.6062990967128434,0.7669778905259079
0,,,256,inf,equal,restricted,0,2,0.6062990966629129,0.6997044547004163
0,,,256,inf,equal,restricted,1,0,0.6062990966645029,0.6782984284113353
0,,,256,inf,equal,restricted,1,1,0.6062990967139333,0.7669778907977146
0,,,256,inf,equal,restricted,1,2,0.6062990966673089,0.6997044548542237
0,,,256,inf,equal,restricted,2,0,0.6062990966634133,0.678298428265021
0,,,256,inf,equal,restricted,2,1,0.6062990967170009,0.7669778904957314
0,,,256,inf,equal,restricted,2,2,0.6062990966667231,0.6997044546796016
0,,,512,1.0,size,unrestricted,,0,0.6142702576190707,0.6568369758872838
0,,,512,1.0,size,unrestricted,,1,0.6725628557322542,0.738111694316744
0,,,512,1.0,size,unrestricted,,2,0.5298245275296324,0.6876385237779413
0,0,384,512,1.0,size,unrestricted,,0,0.6071953230563293,0.6685336595582584
0,0,384,512,1.0,size,unrestricted,,1,0.7306855717981574,0.753891297341935
0,0,384,512,1.0,size,unrestricted,,2,0.5573872457339284,0.7034594701238129
0,1,100,512,1.0,size,unrestricted,,0,0.8990388319683756,0.8607318563620912
0,1,100,512,1.0,size,unrestricted,,1,0.5452414513323081,0.8927471947355498
0,1,100,512,1.0,size,unrestricted,,2,1.0016360476090493,0.8514113740992416
0,2,28,512,1.0,size,unrestricted,,0,1.5040268819263574,1.5336728124517847
0,2,28,512,1.0,size,unrestricted,,1,1.520684298336397,1.749910326958202
0,2,28,512,1.0,size,unrestricted,,2,0.08637196533866412,1.7126143654177148
0,,,512,1.0,size,restricted,0,0,0.6142702576203755,0.6568369758821825
0,,,512,1.0,size,restricted,0,1,0.672562855724375,0.7381116942997609
0,,,512,1.0,size,restricted,0,2,0.5298245275398777,0.6876385237697206
0,,,512,1.0,size,restricted,1,0,0.6142702576194673,0.6568369758928317
0,,,512,1.0,size,restricted,1,1,0.672562855733963,0.7381116943292153
0,,,512,1.0,size,restricted,1,2,0.5298245275180893,0.6876385237823476
0,,,512,1.0,size,restricted,2,0,0.6142702576130757,0.6568369759144496
0,,,512,1.0,size,restricted,2,1,0.6725628557737522,0.7381116943962334
0,,,512,1.0,size,restricted,2,2,0.5298245274636413,0.6876385238258597
0,,,512,inf,equal,unrestricted,,0,0.6286509509798117,0.6585497556251891
0,,,512,inf,equal,unrestricted,,1,0.6286509512176872,0.7305872885853234
0,,,512,inf,equal,unrestricted,,2,0.6146135622290522,0.68301792648542
0,0,384,512,inf,equal,unrestricted,,0,0.6071953230563293,0.6685336595582584
0,0,384,512,inf,equal,unrestricted,,1,0.7306855717981574,0.753891297341935
0,0,384,512,inf,equal,unrestricted,,2,0.5573872457339284,0.7034594701238129
0,1,100,512,inf,equal,unrestricted,,0,0.8990388319683756,0.8607318563620912
0,1,100,512,inf,equal,unrestricted,,1,0.5452414513323081,0.8927471947355498
0,1,100,512,inf,equal,unrestricted,,2,1.0016360476090493,0.8514113740992416
0,2,28,512,inf,equal,unrestricted,,0,1.5040268819263574,1.5336728124517847
0,2,28,512,inf,equal,unrestricted,,1,1.520684298336397,1.749910326958202
0,2,28,512,inf,equal,unrestricted,,2,0.08637196533866412,1.7126143654177148
0,,,512,inf,equal,restricted,0,0,0.6286509510385623,0.6585497556898603
0,,,512,inf,equal,restricted,0,1,0.6286509511144532,0.7305872885969534
0,,,512,inf,equal,restricted,0,2,0.6146135634975014,0.6830179264997177
0,,,512,inf,equal,restricted,1,0,0.6286509510304343,0.6585497557049103
0,,,512,inf,equal,restricted,1,1,0.6286509511287351,0.7305872885292058
0,,,512,inf,equal,restricted,1,2,0.6146135643273196,0.6830179265088961
0,,,512,inf,equal,restricted,2,0,0.6286509510498711,0.6585497557068821
0,,,512,inf,equal,restricted,2,1,0.6286509510945816,0.7305872886017174
0,,,512,inf,equal,restricted,2,2,0.6146135637902885,0.6830179264995229
0,,,1024,1.0,size,unrestricted,,0,0.626570289165355,0.6443322319596592
0,,,1024,1.0,size,unrestricted,,1,0.6695946511042564,0.7171865528609226
0,,,1024,1.0,size,unrestricted,,2,0.5421341706230259,0.6725088401416329
0,0,768,1024,1.0,size,unrestricted,,0,0.6236407389563627,0.6466023233336544
0,0,768,1024,1.0,size,unrestricted,,1,0.6959633471491712,0.7238715565478169
0,0,768,1024,1.0,size,unrestricted,,2,0.5433496079369978,0.6718295848448482
0,1,202,1024,1.0,size,unrestricted,,0,0.7173722550667122,0.7174595201332311
0,1,202,1024,1.0,size,unrestricted,,1,0.6107261941344192,0.7508772126651024
0,1,202,1024,1.0,size,unrestricted,,2,0.7579362196147778,0.7476286904595736
0,2,54,1024,1.0,size,unrestricted,,0,1.2377380495739685,1.296745619672422
0,2,54,1024,1.0,size,unrestricted,,1,1.3210682138224135,1.4741007596497249
0,2,54,1024,1.0,size,unrestricted,,2,0.2745714676460463,1.3067778779068326
0,,,1024,1.0,size,restricted,0,0,0.6265702891668933,0.6443322319529569
0,,,1024,1.0,size,restricted,0,1,0.6695946510851555,0.7171865528153937
0,,,1024,1.0,size,restricted,0,2,0.5421341706725982,0.6725088401207979
0,,,1024,1.0,size,restricted,1,0,0.6265702891629436,0.6443322319698102
0,,,1024,1.0,size,restricted,1,1,0.6695946511291573,0.7171865529120565
0,,,1024,1.0,size,restricted,1,2,0.5421341705641723,0.672508840166024
0,,,1024,1.0,size,restricted,2,0,0.6265702891652125,0.6443322319604848
0,,,1024,1.0,size,restricted,2,1,0.6695946511073465,0.7171865528686249
0,,,1024,1.0,size,restricted,2,2,0.5421341706134924,0.6725088401446999
0,,,1024,inf,equal,unrestricted,,0,0.6385506700449172,0.6495631046159583
0,,,1024,inf,equal,unrestricted,,1,0.638550670210551,0.7104863276102061
0,,,1024,inf,equal,unrestricted,,2,0.6103713580588191,0.6789680340440706
0,0,768,1024,inf,equal,unrestricted,,0,0.6236407389563627,0.6466023233336544
0,0,768,1024,inf,equal,unrestricted,,1,0.6959633471491712,0.7238715565478169
0,0,768,1024,inf,equal,unrestricted,,2,0.5433496079369978,0.6718295848448482
0,1,202,1024,inf,equal,unrestricted,,0,0.7173722550667122,0.7174595201332311
0,1,202,1024,inf,equal,unrestricted,,1,0.6107261941344192,0.7508772126651024
0,1,202,1024,inf,equal,unrestricted,,2,0.7579362196147778,0.7476286904595736
0,2,54,1024,inf,equal,unrestricted,,0,1.2377380495739685,1.296745619672422
0,2,54,1024,inf,equal,unrestricted,,1,1.3210682138224135,1.4741007596497249
0,2,54,1024,inf,equal,unrestricted,,2,0.2745714676460463,1.3067778779068326
0,,,1024,inf,equal,restricted,0,0,0.6385506700973256,0.649563104651304
0,,,1024,inf,equal,restricted,0,1,0.6385506701407414,0.7104863276193855
0,,,1024,inf,equal,restricted,0,2,0.6103713583373123,0.6789680340865092
0,,,1024,inf,equal,restricted,1,0,0.6385506700683478,0.6495631046325039
0,,,1024,inf,equal,restricted,1,1,0.6385506701793409,0.710486327589666
0,,,1024,inf,equal,restricted,1,2,0.6103713585199325,0.6789680340505847
0,,,1024,inf,equal,restricted,2,0,0.6385506700511246,0.6495631046219734
0,,,1024,inf,equal,restricted,2,1,0.6385506702022826,0.7104863276162319
0,,,1024,inf,equal,restricted,2,2,0.6103713580517189,0.678968034049039
0,,,2048,1.0,size,unrestricted,,0,0.62799829087516,0.6384113388685059
0,,,2048,1.0,size,unrestricted,,1,0.6824855294167821,0.708527604866094
0,,,2048,1.0,size,unrestricted,,2,0.585018873456956,0.6679095559098719
0,0,1536,2048,1.0,size,unrestricted,,0,0.6260572679111188,0.6394373769982225
0,0,1536,2048,1.0,size,unrestricted,,1,0.7000642471376062,0.7163759500125382
0,0,1536,2048,1.0,size,unrestricted,,2,0.5840156558427485,0.6660963247259208
0,1,406,2048,1.0,size,unrestricted,,0,0.6854401178317359,0.6818198939503699
0,1,406,2048,1.0,size,unrestricted,,1,0.6456863221350961,0.7173250025674506
0,1,406,2048,1.0,size,unrestricted,,2,0.6867989305574722,0.7165050595299454
0,2,106,2048,1.0,size,unrestricted,,0,0.8181635472441918,0.841610739808932
0,2,106,2048,1.0,size,unrestricted,,1,0.9518745546829337,0.9681493288714635
0,2,106,2048,1.0,size,unrestricted,,2,0.4758318368551944,0.8908660886757266
0,,,2048,1.0,size,restricted,0,0,0.6279982908847782,0.6384113388665968
0,,,2048,1.0,size,restricted,0,1,0.6824855293625021,0.7085276047690298
0,,,2048,1.0,size,restricted,0,2,0.585018873525487,0.6679095558728948
0,,,2048,1.0,size,restricted,1,0,0.6279982908959788,0.6384113388657905
0,,,2048,1.0,size,restricted,1,1,0.682485529297358,0.7085276046568549
0,,,2048,1.0,size,restricted,1,2,0.5850188736126978,0.6679095558275411
0,,,2048,1.0,size,restricted,2,0,0.6279982908841869,0.638411338865126
0,,,2048,1.0,size,restricted,2,1,0.6824855293631527,0.7085276047669156
0,,,2048,1.0,size,restricted,2,2,0.5850188735315616,0.66790955586916
0,,,2048,inf,equal,unrestricted,,0,0.651620819347996,0.6536458831144057
0,,,2048,inf,equal,unrestricted,,1,0.6516208201176789,0.7025789683484834
0,,,2048,inf,equal,unrestricted,,2,0.6377504881233824,0.6865022732508237
0,0,1536,2048,inf,equal,unrestricted,,0,0.6260572679111188,0.6394373769982225
0,0,1536,2048,inf,equal,unrestricted,,1,0.7000642471376062,0.7163759500125382
0,0,1536,2048,inf,equal,unrestricted,,2,0.5840156558427485,0.6660963247259208
0,1,406,2048,inf,equal,unrestricted,,0,0.6854401178317359,0.6818198939503699
0,1,406,2048,inf,equal,unrestricted,,1,0.6456863221350961,0.7173250025674506
0,1,406,2048,inf,equal,unrestricted,,2,0.6867989305574722,0.7165050595299454
0,2,106,2048,inf,equal,unrestricted,,0,0.8181635472441918,0.841610739808932
0,2,106,2048,inf,equal,unrestricted,,1,0.9518745546829337,0.9681493288714635
0,2,106,2048,inf,equal,unrestricted,,2,0.4758318368551944,0.8908660886757266
0,,,2048,inf,equal,restricted,0,0,0.6516208194981671,0.6536458832336146
0,,,2048,inf,equal,restricted,0,1,0.6516208200498489,0.7025789683913622
0,,,2048,inf,equal,restricted,0,2,0.6377504883494907,0.6865022733872934
0,,,2048,inf,equal,restricted,1,0,0.6516208194512095,0.6536458831969101
0,,,2048,inf,equal,restricted,1,1,0.651620820071059,0.7025789683823991
0,,,2048,inf,equal,restricted,1,2,0.6377504883046814,0.6865022733454709
0,,,2048,inf,equal,restricted,2,0,0.651620819543646,0.6536458832704992
0,,,2048,inf,equal,restricted,2,1,0.6516208200293069,0.7025789684039387
0,,,2048,inf,equal,restricted,2,2,0.6377504885274595,0.6865022734208625
0,,,4096,1.0,size,unrestricted,,0,0.6332135098830864,0.6375198214561794
0,,,4096,1.0,size,unrestricted,,1,0.674287255888341,0.7045730537740097
0,,,4096,1.0,size,unrestricted,,2,0.6524499572048947,0.6680074475152817
0,0,3072,4096,1.0,size,unrestricted,,0,0.6317399037249961,0.6377580977132679
0,0,3072,4096,1.0,size,unrestricted,,1,0.6858484640336514,0.7121501045773321
0,0,3072,4096,1.0,size,unrestricted,,2,0.6583777374932709,0.6664106027875732
0,1,815,4096,1.0,size,unrestricted,,0,0.660045477869208,0.6584044989630428
0,1,815,4096,1.0,size,unrestricted,,1,0.6563581563044832,0.7018596032146834
0,1,815,4096,1.0,size,unrestricted,,2,0.6696641176607115,0.6986776088408962
0,2,209,4096,1.0,size,unrestricted,,0,0.6909020423658826,0.6907775839747085
0,2,209,4096,1.0,size,unrestricted,,1,0.7347309415666603,0.7655647659623055
0,2,209,4096,1.0,size,unrestricted,,2,0.608628120911358,0.7201278979074914
0,,,4096,1.0,size,restricted,0,0,0.633213509881671,0.6375198214531896
0,,,4096,1.0,size,restricted,0,1,0.6742872558899158,0.704573053771114
0,,,4096,1.0,size,restricted,0,2,0.6524499572195576,0.6680074475158129
0,,,4096,1.0,size,restricted,1,0,0.633213509898385,0.6375198214670158
0,,,4096,1.0,size,restricted,1,1,0.6742872558338358,0.704573053663567
0,,,4096,1.0,size,restricted,1,2,0.6524499571925728,0.6680074474723989
0,,,4096,1.0,size,restricted,2,0,0.6332135098772964,0.6375198214515677
0,,,4096,1.0,size,restricted,2,1,0.6742872559084049,0.7045730538130721
0,,,4096,1.0,size,restricted,2,2,0.65244995721176,0.6680074475301483
0,,,4096,inf,equal,unrestricted,,0,0.6566101769520564,0.6551831909763163
0,,,4096,inf,equal,unrestricted,,1,0.6571859731782769,0.700599975236681
0,,,4096,inf,equal,unrestricted,,2,0.6571859724069341,0.6940124093635885
0,0,3072,4096,inf,equal,unrestricted,,0,0.6317399037249961,0.6377580977132679
0,0,3072,4096,inf,equal,unrestricted,,1,0.6858484640336514,0.7121501045773321
0,0,3072,4096,inf,equal,unrestricted,,2,0.6583777374932709,0.6664106027875732
0,1,815,4096,inf,equal,unrestricted,,0,0.660045477869208,0.6584044989630428
0,1,815,4096,inf,equal,unrestricted,,1,0.6563581563044832,0.7018596032146834
0,1,815,4096,inf,equal,unrestricted,,2,0.6696641176607115,0.6986776088408962
0,2,209,4096,inf,equal,unrestricted,,0,0.6909020423658826,0.6907775839747085
0,2,209,4096,inf,equal,unrestricted,,1,0.7347309415666603,0.7655647659623055
0,2,209,4096,inf,equal,unrestricted,,2,0.608628120911358,0.7201278979074914
0,,,4096,inf,equal,restricted,0,0,0.6566017791607667,0.655176217179176
0,,,4096,inf,equal,restricted,0,1,0.6571859772228779,0.7005973443922793
0,,,4096,inf,equal,restricted,0,2,0.6571859502897679,0.6940035051049117
0,,,4096,inf,equal,restricted,1,0,0.6566018696561825,0.6551762908441895
0,,,4096,inf,equal,restricted,1,1,0.6571859772004591,0.7005973691094649
0,,,4096,inf,equal,restricted,1,2,0.6571859503143226,0.6940035984755433
0,,,4096,inf,equal,restricted,2,0,0.6566037049078809,0.6551778166546246
0,,,4096,inf,equal,restricted,2,1,0.6571859761589718,0.700597947500564
0,,,4096,inf,equal,restricted,2,2,0.6571859552535043,0.6940055463852982
0,,,8192,1.0,size,unrestricted,,0,0.6308488362149364,0.6358387797444612
0,,,8192,1.0,size,unrestricted,,1,0.6914000475885725,0.7004366592858853
0,,,8192,1.0,size,unrestricted,,2,0.66286022580027,0.6682493451646551
0,0,6144,8192,1.0,size,unrestricted,,0,0.6291425391307763,0.6355308327688496
0,0,6144,8192,1.0,size,unrestricted,,1,0.7050510255252105,0.7117347209895926
0,0,6144,8192,1.0,size,unrestricted,,2,0.6690245047491276,0.6698472825420599
0,1,1634,8192,1.0,size,unrestricted,,0,0.6588995900247822,0.6583659247657295
0,1,1634,8192,1.0,size,unrestricted,,1,0.6723552791258658,0.6876686864697279
0,1,1634,8192,1.0,size,unrestricted,,2,0.6750939613944456,0.6862018502342114
0,2,414,8192,1.0,size,unrestricted,,0,0.666152725652671,0.6703302241892789
0,2,414,8192,1.0,size,unrestricted,,1,0.715556432009432,0.7214798064412696
0,2,414,8192,1.0,size,unrestricted,,2,0.6372134086172798,0.699050751381642
0,,,8192,1.0,size,restricted,0,0,0.6308488362341153,0.6358387797602065
0,,,8192,1.0,size,restricted,0,1,0.6914000475225056,0.70043665921237
0,,,8192,1.0,size,restricted,0,2,0.6628602257763999,0.668249345136616
0,,,8192,1.0,size,restricted,1,0,0.6308488362830212,0.6358387797976672
0,,,8192,1.0,size,restricted,1,1,0.6914000473543693,0.7004366590246867
0,,,8192,1.0,size,restricted,1,2,0.6628602257142178,0.6682493450696004
0,,,8192,1.0,size,restricted,2,0,0.6308488362564831,0.6358387797768902
0,,,8192,1.0,size,restricted,2,1,0.691400047445393,0.7004366591269695
0,,,8192,1.0,size,restricted,2,2,0.6628602257488002,0.6682493451063302
0,,,8192,inf,equal,unrestricted,,0,0.6577051756502527,0.6573081329576509
0,,,8192,inf,equal,unrestricted,,1,0.6724079785096491,0.6874673157940857
0,,,8192,inf,equal,unrestricted,,2,0.6724079781695529,0.6852718259914217
0,0,6144,8192,inf,equal,unrestricted,,0,0.6291425391307763,0.6355308327688496
0,0,6144,8192,inf,equal,unrestricted,,1,0.7050510255252105,0.7117347209895926
0,0,6144,8192,inf,equal,unrestricted,,2,0.6690245047491276,0.6698472825420599
0,1,1634,8192,inf,equal,unrestricted,,0,0.6588995900247822,0.6583659247657295
0,1,1634,8192,inf,equal,unrestricted,,1,0.6723552791258658,0.6876686864697279
0,1,1634,8192,inf,equal,unrestricted,,2,0.6750939613944456,0.6862018502342114
0,2,414,8192,inf,equal,unrestricted,,0,0.666152725652671,0.6703302241892789
0,2,414,8192,inf,equal,unrestricted,,1,0.715556432009432,0.7214798064412696
0,2,414,8192,inf,equal,unrestricted,,2,0.6372134086172798,0.699050751381642
0,,,8192,inf,equal,restricted,0,0,0.6577051755769736,0.6573081328996001
0,,,8192,inf,equal,restricted,0,1,0.6724079785017781,0.6874673158027054
0,,,8192,inf,equal,restricted,0,2,0.6724079783662024,0.6852718259403705
0,,,8192,inf,equal,restricted,1,0,0.6577051753662787,0.6573081327239129
0,,,8192,inf,equal,restricted,1,1,0.6724079785027481,0.6874673157964039
0,,,8192,inf,equal,restricted,1,2,0.6724079783419685,0.6852718257757021
0,,,8192,inf,equal,restricted,2,0,0.657705174416777,0.6573081319185732
0,,,8192,inf,equal,restricted,2,1,0.6724079785122913,0.6874673157289666
0,,,8192,inf,equal,restricted,2,2,0.6724079781035461,0.6852718250356802
0,,,16384,1.0,size,unrestricted,,0,0.6318130513458505,0.63566526639014
0,,,16384,1.0,size,unrestricted,,1,0.6976918052895891,0.6983514944434349
0,,,16384,1.0,size,unrestricted,,2,0.6757500709482694,0.6692932679930589
0,0,12288,16384,1.0,size,unrestricted,,0,0.629977852587948,0.6345652760091528
0,0,12288,16384,1.0,size,unrestricted,,1,0.7118291791874393,0.7105111563114694
0,0,12288,16384,1.0,size,unrestricted,,2,0.6846000580109016,0.6720752054692182
0,1,3272,16384,1.0,size,unrestricted,,0,0.6599945517547007,0.6613091662793934
0,1,3272,16384,1.0,size,unrestricted,,1,0.6791195335650033,0.6856252291275493
0,1,3272,16384,1.0,size,unrestricted,,2,0.6786755051034616,0.6879493920936607
0,2,824,16384,1.0,size,unrestricted,,0,0.6558250264646314,0.6561092978274001
0,2,824,16384,1.0,size,unrestricted,,1,0.701410417790877,0.6974916274451624
0,2,824,16384,1.0,size,unrestricted,,2,0.6578955538626888,0.6694283748401869
0,,,16384,1.0,size,restricted,0,0,0.6318130513719216,0.6356652664126403
0,,,16384,1.0,size,restricted,0,1,0.6976918052033014,0.6983514943610192
0,,,16384,1.0,size,restricted,0,2,0.6757500709021189,0.6692932679609737
0,,,16384,1.0,size,restricted,1,0,0.631813051363533,0.6356652664054493
0,,,16384,1.0,size,restricted,1,1,0.6976918052315149,0.6983514943867885
0,,,16384,1.0,size,restricted,1,2,0.6757500709151802,0.6692932679710459
0,,,16384,1.0,size,restricted,2,0,0.6318130513033866,0.6356652663542574
0,,,16384,1.0,size,restricted,2,1,0.6976918054287846,0.6983514945798401
0,,,16384,1.0,size,restricted,2,2,0.6757500710287885,0.6692932680460013
0,,,16384,inf,equal,unrestricted,,0,0.6599945488347766,0.661309163385199
0,,,16384,inf,equal,unrestricted,,1,0.6791195335650037,0.6856252284487556
0,,,16384,inf,equal,unrestricted,,2,0.6786755016862042,0.6879493885018698
0,0,12288,16384,inf,equal,unrestricted,,0,0.629977852587948,0.6345652760091528
0,0,12288,16384,inf,equal,unrestricted,,1,0.7118291791874393,0.7105111563114694
0,0,12288,16384,inf,equal,unrestricted,,2,0.6846000580109016,0.6720752054692182
0,1,3272,16384,inf,equal,unrestricted,,0,0.6599945517547007,0.6613091662793934
0,1,3272,16384,inf,equal,unrestricted,,1,0.6791195335650033,0.6856252291275493
0,1,3272,16384,inf,equal,unrestricted,,2,0.6786755051034616,0.6879493920936607
0,2,824,16384,inf,equal,unrestricted,,0,0.6558250264646314,0.6561092978274001
0,2,824,16384,inf,equal,unrestricted,,1,0.701410417790877,0.6974916274451624
0,2,824,16384,inf,equal,unrestricted,,2,0.6578955538626888,0.6694283748401869
0,,,16384,inf,equal,restricted,0,0,0.6599945532940045,0.6613091677496633
0,,,16384,inf,equal,restricted,0,1,0.6791195335650034,0.6856252294093783
0,,,16384,inf,equal,restricted,0,2,0.6786755065290697,0.6879493936939601
0,,,16384,inf,equal,restricted,1,0,0.659994551390951,0.661309165920438
0,,,16384,inf,equal,restricted,1,1,0.6791195335650033,0.685625229009991
0,,,16384,inf,equal,restricted,1,2,0.6786755046378654,0.6879493915624987
0,,,16384,inf,equal,restricted,2,0,0.6599945510773241,0.6613091656034856
0,,,16384,inf,equal,restricted,2,1,0.6791195335650034,0.685625228943395
0,,,16384,inf,equal,restricted,2,2,0.6786755042909912,0.6879493911845643


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/4/sample_level_log.csv <==
,iter,group_index,group_size,tot_size,p,malfare_weight,hypothesis_class,rademacher_average,w1,w2,w3,w4,w5,w6,w7,w8,w9,w10,w11,w12,w13,w14,w15,w16,w17,w18,w19,w20
0,0,0,48,64,1.0,size,unrestricted,3.462281587238376,4.2441707915801186e-10,2.1954019037925295e-09,6.657469776084194e-10,4.703897072491991e-09,-6.33341966161939e-10,-4.857787691596068e-10,-7.593494821295728e-10,3.402777274655408e-10,-4.03224870918126e-09,-3.340567255186927e-08,-2.1998567478274158e-10,1.6068141163103662e-09,9.73331631125026e-10,-3.5112159871063683e-09,8.854706599780815e-11,-1.8625293022419754e-10,19.999999925595212,2.692852261258228e-10,-2.0042148442427e-09,-3.797923813635609e-09
0,1,0,48,64,1.0,size,unrestricted,3.1810630450893433,8.08628010661062e-12,-7.377409507895999e-11,-8.677228189529694e-11,1.5621765866155495e-10,2.5421623989261688e-11,1.3837730155213315e-11,-4.801123462650176e-11,4.282332262784944e-12,-8.91221349429016e-10,-2.009555055168472e-10,8.443134555765423e-11,-2.334910270908442e-10,-1.2712280190691263e-11,-4.502571428842767e-10,6.901695279046298e-11,1.203546337106875e-11,5.116597104915068e-10,8.451691756663811e-11,19.999999995293315,-3.1190753743066845e-11
0,2,0,48,64,1.0,size,unrestricted,3.7212379606809307,1.8152447511142918e-10,-5.222344008388995e-11,1.1566216939306488e-10,1.398983809920213e-10,19.999999989522586,3.8159115628317385e-11,-1.6850374179673702e-09,-1.0406089149394142e-10,-1.0862782587570583e-10,-1.4119520770765833e-10,9.928489620249584e-11,3.441741902553897e-10,5.70735506453409e-10,3.3326307263834377e-10,-1.908286476596074e-10,-2.5432799934639697e-11,-2.710198580202318e-11,1.381201375856695e-10,1.9946183362007718e-09,1.3031246176178095e-10
0,3,0,48,64,1.0,size,unrestricted,3.0117357699201093,-3.411843557355318e-10,-2.6120481652389626e-11,-3.728022646409775e-10,-7.762045124010545e-09,4.4450195519286413e-10,4.5429406421597594e-10,3.2267313574785827e-10,-1.635848013172504e-10,-3.1697740398513557e-10,-3.338077819130656e-09,-1.3234321510950517e-11,3.428126868274826e-11,-19.999999944127275,-3.647648166590461e-10,4.3661798435356296e-10,-1.2513848870187567e-10,-4.6323357634903326e-10,4.6235101472574686e-10,3.960671536465412e-10,2.3063638487650454e-10
0,4,0,48,64,1.0,size,unrestricted,4.033032307114673,-1.7179878830691639e-10,2.9050979084348983e-10,-3.075752191520767e-10,-1.4303765375081905e-08,1.2538545162254899e-10,-1.9383597307435056e-11,1.06658019411154e-09,-2.1087257209254833e-10,-5.251512990036674e-11,1.974531789704803e-09,9.371537294758865e-11,8.227645008855018e-12,-1.349396729719942e-10,3.6266054311141133e-10,1.0290331472821525e-10,-4.3568163590238814e-11,-5.871161926103047e-10,19.99999996908909,3.639383334047783e-10,9.869659577926579e-11
0,0,1,12,64,1.0,size,unrestricted,7.209946847538483,2.323796262472506e-11,-1.083240617702532e-10,1.4070081743875473e-12,1.9525862207444087e-12,-2.094329333736756e-08,1.0936629916952197e-11,-19.999999950357847,6.59970158903558e-11,-2.3073652116222557e-12,3.0144236392296475e-13,3.22851663104638e-13,2.1042628828946262e-08,-2.0531947818825805e-12,-2.296980535268429e-12,-1.9169271196776897e-12,5.814990004565924e-13,-7.74567326864692e-11,9.895610905624097e-13,-3.620936448574148e-13,2.198878963397498e-12
0,1,1,12,64,1.0,size,unrestricted,6.611727318763006,-1.4569695582047484e-08,-3.017889676186825e-10,-1.6776093404090153e-10,4.771758104218152e-10,-1.0024695329739453e-10,-4.347107638087303e-10,4.709760915894997e-10,-1.514201564988108e-08,-1.314744408505829e-10,-3.374726286446282e-10,-3.241248439495052e-10,19.999999947722568,3.683066223019605e-10,3.8131330129390943e-10,-7.666845933779462e-10,2.2901848725360638e-10,1.31533570391837e-10,-7.378193319520617e-10,-2.707053143651947e-11,5.019096281593691e-10
0,2,1,12,64,1.0,size,unrestricted,9.981704649744342,-1.9751872776046606e-11,8.55954938053251e-11,-9.717026996584703e-12,4.3165615115844325e-11,-5.625931407085009e-12,3.860337947100231e-12,5.647075568671157e-12,-7.113425032229667e-12,1.0844445885165669e-13,2.5840537955623994e-14,1.4657557387168157e-11,19.999999998158252,-3.871558594336855e-12,3.2640294825578954e-12,4.620955848233755e-12,-3.754544986966707e-12,-2.1364766495168375e-12,-1.8681333404600043e-11,1.983618403486899e-11,1.2566729985094605e-11
0,3,1,12,64,1.0,size,unrestricted,9.682798666794438,3.847107479612984e-11,-8.451673059280208e-11,1.0456929703789376e-07,9.444971279471697e-11,3.323134342161295e-11,4.090017761576593e-11,-7.813451404469561e-11,1.671470542759911e-12,1.015222318675088e-11,-1.3576743645868277e-11,-6.494237826873538e-11,-7.658073417521227e-12,1.3584327049935875e-07,-1.7872939338508427e-07,2.2647438274575439e-07,2.2841755321642784e-11,-3.445795456059327e-10,-3.3893188188661077e-11,2.4900624569006326e-11,19.999999294813545
0,4,1,12,64,1.0,size,unrestricted,9.53027777614334,-9.783344937212356e-12,-5.341903502030444e-11,-2.8849967323791637e-11,9.771154901382579e-12,8.294479174686209e-11,-1.644742403087774e-11,1.3894622947616128e-11,-1.286808545093871e-11,-2.8921818127325832e-11,7.794010626005616e-12,2.172542139416305e-11,-4.86846961897007e-12,7.25964579897289e-12,3.4622111188209694e-11,-19.9999999975788,3.085923183933269e-11,1.1372932247151384e-11,5.459559462521181e-12,8.439843003940778e-12,-1.8382258511039996e-11
0,0,2,4,64,1.0,size,unrestricted,12.592115328799554,-8.818831421795722e-10,-1.6722660979134498e-10,2.0188689496381478e-07,-1.2067759630809418e-09,2.6224142514958487e-10,-6.380201365845016e-10,-1.8472333326555812e-09,1.2756654031998713e-09,-2.50059539409319e-07,4.019311692473054e-10,-2.0775446670298572e-09,19.99999934364953,1.9371601199073625e-09,2.97415122632328e-10,-4.464450519033428e-10,6.512785395940066e-08,-4.097746629567565e-08,5.74220777522931e-10,1.681279478698413e-08,1.1574670091684873e-09
0,1,2,4,64,1.0,size,unrestricted,12.088362732471406,-2.7256634317200935e-10,-3.899434399231798e-10,3.7202101037848013e-10,-2.1476388556920852e-10,19.999999976798144,-1.767379661861639e-10,4.242956382253975e-10,-4.129007273067271e-10,4.1804095213354693e-10,-1.1001331375954573e-10,-1.16146197938354e-10,2.901141692894512e-10,1.099413744072112e-11,-7.699211892126987e-11,4.2500726947719306e-10,-4.2854351181507407e-10,-1.4587844057510228e-10,-2.951038122303731e-10,-4.328887432625866e-10,1.9949109362323846e-10
0,2,2,4,64,1.0,size,unrestricted,13.721304970458302,1.4811277497157058e-09,-8.889640403775765e-10,-19.999999947758397,5.870262240942816e-10,-7.287081739726702e-10,8.912424644735019e-10,-5.25822193001944e-10,2.0823956713911897e-10,4.537566498031377e-10,-7.995243632574828e-10,7.172683937731312e-09,-2.3459855909994564e-09,-6.859145459361132e-11,1.8969742186588711e-10,5.881722826148149e-10,-3.9540183140861303e-10,6.435215876910111e-10,2.1159265725956956e-09,-3.9177447091956143e-10,-5.540122840699448e-09
0,3,2,4,64,1.0,size,unrestricted,12.592115328799563,8.818823149646518e-10,1.672265965143685e-10,-2.0188687866938295e-07,1.2067758672805545e-09,-2.6224140432916823e-10,6.380200859344598e-10,1.8472331859289702e-09,-1.2756653019276916e-09,2.5005951923129273e-07,-4.019311373374464e-10,2.0775445019552354e-09,-19.999999343649584,-1.9371599660188716e-09,-2.9741509901961265e-10,4.4644501646013443e-10,-6.512784870923371e-08,4.097746299537235e-08,-5.742207319370627e-10,-1.6812793436582086e-08,-1.157466917283882e-09
0,4,2,4,64,1.0,size,unrestricted,12.298373550351137,1.4349042683289472e-09,19.999999892054248,2.1322620548025516e-09,7.609125992044552e-10,-4.293740275044267e-10,-7.211371718025336e-10,2.4517156362782823e-09,-1.5937419110007296e-08,-2.4026351670644064e-09,-7.320314574290112e-10,-1.2007312145611283e-09,-8.632325262738131e-10,1.7638406168313522e-09,-1.3639811155617518e-08,-1.7170173216420243e-08,1.377612968265431e-09,-3.128874933985106e-10,-3.54331015001238e-10,-7.755975512620586e-10,6.004445549752838e-09
0,0,0,48,64,1.0,size,restricted,3.4622815880717703,4.0874298989224143e-10,9.139091181944915e-10,5.528864775455753e-10,1.2216675435191317e-09,-5.336418105174621e-10,-4.5470110773525995e-10,-6.008527706716837e-10,3.472409129338102e-10,-1.2090987510475203e-09,-2.39680342005597e-09,-2.5488778193835443e-10,8.273747944263439e-10,6.550592166611322e-10,-1.1270253290695383e-09,1.0382265781088795e-10,-1.966222728983669e-10,19.99999996211785,2.978304868373522e-10,-9.26381057257575e-10,-1.1306201420079588e-09
0,1,0,48,64,1.0,size,restricted,3.1810630363647294,1.3243925775562348e-10,-1.058774877972979e-09,-1.2514235985874015e-09,1.6587084889248466e-09,3.408500370422563e-10,2.5754901516886687e-10,-6.781402650725444e-10,1.040369800083052e-10,-2.9967470158260354e-08,-1.6839799703823302e-09,8.959651221108692e-10,-1.8078515301618394e-09,-7.493242414374722e-10,-3.325320244858441e-09,8.618438040831445e-10,1.7943074814885452e-10,3.2788728783068637e-09,9.701116132712088e-10,19.999999903684742,-6.113884354294823e-10
0,2,0,48,64,1.0,size,restricted,3.7212379470367254,4.31433247892571e-10,-4.738704888197575e-10,2.669622356612106e-10,3.5772815114858784e-10,19.99999957978853,-5.952347256631146e-12,-4.072483149328525e-09,-2.577598062510472e-10,-3.842020383416716e-10,-5.127172928152484e-10,7.778901940527027e-11,6.747742533319646e-10,1.205424199849066e-09,6.924555834347779e-10,-2.921660341356332e-10,1.1858040182259998e-10,-1.8439352319488874e-10,1.6538621557339987e-10,3.4219757622660686e-07,1.6099838549892557e-10
0,3,0,48,64,1.0,size,restricted,3.0117357748743347,-1.0760111431218495e-10,-2.2580862290496355e-11,-2.7051779876507765e-10,-8.237892582450027e-10,2.549043231093417e-10,2.295789025995221e-10,3.010372850269449e-10,-4.798531245462988e-10,-1.3128794836833104e-10,-8.881242714088449e-10,4.987798155602144e-12,1.0082001641998644e-11,-19.99999998395858,-1.2012671881956676e-10,2.5869019232940945e-10,-4.4251984823610087e-10,-2.478805889347795e-10,1.5940963247500176e-10,1.2669331147480442e-10,7.702010288990754e-11
0,4,0,48,64,1.0,size,restricted,4.0330323042885325,-3.038029403621168e-10,1.8680447905324786e-10,-2.8739984737824145e-10,-1.888475066477669e-09,1.6584491495338772e-10,-8.859897276073379e-11,5.956437173765418e-10,-1.6586694986127121e-10,-1.9016836609595564e-10,7.817702540206553e-10,8.547354051783626e-11,-1.1091941123363621e-10,-2.5309717936154016e-10,3.501073706317154e-10,1.1793170758375099e-11,6.524102004894452e-11,-3.907984530247489e-10,19.99999996488866,3.191124747430333e-10,8.304918165462766e-11
0,0,1,12,64,1.0,size,restricted,7.209946846991023,-2.305921870710213e-10,-3.659288674422392e-10,5.6815988925610176e-11,2.8491520670879196e-11,-3.09742690889649e-08,-2.3634000900908687e-10,-19.999999930854685,3.0126551082659155e-10,-4.213535702151058e-11,-1.1637047027593509e-11,-6.493786912597354e-13,2.9508242455781398e-08,-6.158628203690636e-11,-5.7512915266635356e-11,-3.6456173501522575e-11,4.598898163340519e-12,-3.3007455294671945e-10,-2.5115689602622957e-11,-4.21418760433801e-12,3.861249421902296e-11
0,1,1,12,64,1.0,size,restricted,6.61174390719466,-1.1230143847557644e-05,6.744101215187716e-06,1.4951707195093215e-05,-8.70625159272873e-06,8.09184113605288e-06,-9.765344101245125e-06,-2.6843079394834817e-06,8.709624424567475e-06,-6.342654863279987e-06,-5.800398773163408e-06,-4.224540961805758e-06,20.000045731107633,9.727820426031182e-06,5.038248026275693e-07,1.360815088689038e-05,8.061131858129455e-06,-2.7001540589570176e-06,-6.2796213783318745e-06,8.349695781568619e-06,8.760652545157916e-06
0,2,1,12,64,1.0,size,restricted,9.981704643855165,-1.5440254577177548e-10,2.104349903723057e-09,-1.2046024566368614e-10,2.73016663569334e-09,-4.992763374601101e-11,3.192189396430683e-11,6.091917122693928e-11,-7.428873616232905e-11,-2.2571980238938938e-11,-2.486945745292709e-12,1.6096389416043327e-10,19.999999983088397,-5.438723055877982e-11,2.071015827091903e-11,1.583037954837011e-11,-6.516610347857726e-11,-1.423868578906999e-11,-6.560546071371939e-10,1.8748589019826282e-10,1.2779002843999132e-10
0,3,1,12,64,1.0,size,restricted,9.682798733637567,-1.653533780813753e-10,2.77656164066896e-10,2.4040586275280915e-09,-3.3336106431263764e-10,-1.503599426411801e-10,-1.7360293682864006e-10,3.971333360812538e-10,-6.6964915976477584e-12,-6.33070518677117e-11,7.668715109028533e-11,2.3156799115292418e-10,4.874397108243043e-11,3.67737700153499e-09,-3.4008683931050637e-09,4.3438302497515385e-09,-1.1494620286286996e-10,-5.929629051705112e-10,1.4882990308522956e-10,-1.2753701773846566e-10,19.999999969282534
0,4,1,12,64,1.0,size,restricted,9.530277770791402,-6.091535132152844e-11,-1.9176276879089436e-10,-9.469135576356039e-11,1.6819630174694955e-11,3.204951037060218e-09,-1.173924994953239e-10,3.541666100582257e-11,-3.7495948790498416e-11,-1.9584057795796e-10,-8.987536048639616e-11,6.533085569935843e-11,-6.63548100344992e-12,3.183613303223289e-11,1.3167495931834736e-10,-19.999999983635227,1.6152552842623284e-10,3.964926036805449e-11,3.005733111989451e-11,3.6410628983278095e-12,-8.530723803036011e-11
0,0,2,4,64,1.0,size,restricted,12.438397780925772,-5.765174487287712e-11,-1.0961215075459505e-11,4.239662952391902e-09,-8.679800408247156e-11,1.7633700241458368e-11,-4.3780474994610304e-11,-1.1906114464788354e-10,8.742193445742421e-11,-4.018449965311094,3.341167847846233e-11,-1.3597457851919402e-10,15.981550024550513,1.386612706030712e-10,2.1232155907336185e-11,-3.295810855656422e-11,8.247079511098126e-10,-7.956606676453545e-10,3.969983084859897e-11,5.255520723326335e-10,8.472292181830718e-11
0,1,2,4,64,1.0,size,restricted,10.528741852967723,-7.85502000398305e-11,-4.4026331109939086e-10,3.9620941628046866e-10,-1.6979169926052428e-10,14.579631631228516,-1.2503579969809693e-10,1.0119381839427232e-09,-1.8565628740971205,1.9545040827503986,-2.289690798474269e-11,-4.847720591642229e-11,2.1046726783371702e-10,-7.65361610163173e-09,-3.3870391257457686e-11,1.6093013950591109,-8.08627627902882e-10,-9.621265470448679e-11,-1.2918764977094624e-10,-2.2305569721412238e-09,8.001460525703502e-11
0,2,2,4,64,1.0,size,restricted,13.133783870143121,3.121377177965309e-10,-1.3526723880389014e-10,-16.39492302063707,5.5510786473084495e-11,-1.8048398226379174e-10,2.0282634671904974e-10,-9.726301178351e-11,8.477418997172664e-11,1.1603730075597238e-10,-1.56834692958308e-10,1.5486042542181713,-4.748612315482033e-10,7.597887582678171e-11,3.334601273331383e-11,2.805779794265759e-10,-9.098301879545397e-11,1.5570969566624126e-10,9.048528443127369e-10,-6.703455698800376e-11,-2.0564727168480785
0,3,2,4,64,1.0,size,restricted,12.42271008091469,4.5012311770440686e-11,1.106396963957042e-11,-1.7767391552792782e-09,5.925905277329501e-11,-1.4731749480333505e-11,3.3267789272220443e-11,9.173166427503751e-11,-6.538162507538977e-11,4.428554140456126,-1.8384132431176363e-11,9.973376655247311e-11,-15.571445853595476,-8.872053537277734e-11,-1.5252231910428093e-11,2.503376663468981e-11,-6.524976069257987e-10,4.849260817853423e-10,-2.5501342913705328e-11,-3.066366981018258e-10,-5.917181158939689e-11
0,4,2,4,64,1.0,size,restricted,11.9931032565353,1.1607577060831938e-10,17.194574575635396,1.6017058442197091e-10,6.666415775044801e-11,-5.815579956665971e-11,-7.006297835807013e-11,1.929416545787634e-10,-9.677183849732945e-10,-1.7906333033571727e-10,-5.0584511966539984e-11,-1.0407803881655752e-10,-8.049786657212922e-11,1.9030803990583778e-10,-8.080637541439676e-10,-2.8054254167205155,1.0729154585117528e-10,-3.078501914770454e-11,-3.081214794225899e-11,-6.544673417389499e-11,3.675525833067378e-10
0,0,0,48,64,inf,equal,unrestricted,3.462281587238376,4.2441707915801186e-10,2.1954019037925295e-09,6.657469776084194e-10,4.703897072491991e-09,-6.33341966161939e-10,-4.857787691596068e-10,-7.593494821295728e-10,3.402777274655408e-10,-4.03224870918126e-09,-3.340567255186927e-08,-2.1998567478274158e-10,1.6068141163103662e-09,9.73331631125026e-10,-3.5112159871063683e-09,8.854706599780815e-11,-1.8625293022419754e-10,19.999999925595212,2.692852261258228e-10,-2.0042148442427e-09,-3.797923813635609e-09
0,1,0,48,64,inf,equal,unrestricted,3.1810630450893433,8.08628010661062e-12,-7.377409507895999e-11,-8.677228189529694e-11,1.5621765866155495e-10,2.5421623989261688e-11,1.3837730155213315e-11,-4.801123462650176e-11,4.282332262784944e-12,-8.91221349429016e-10,-2.009555055168472e-10,8.443134555765423e-11,-2.334910270908442e-10,-1.2712280190691263e-11,-4.502571428842767e-10,6.901695279046298e-11,1.203546337106875e-11,5.116597104915068e-10,8.451691756663811e-11,19.999999995293315,-3.1190753743066845e-11
0,2,0,48,64,inf,equal,unrestricted,3.7212379606809307,1.8152447511142918e-10,-5.222344008388995e-11,1.1566216939306488e-10,1.398983809920213e-10,19.999999989522586,3.8159115628317385e-11,-1.6850374179673702e-09,-1.0406089149394142e-10,-1.0862782587570583e-10,-1.4119520770765833e-10,9.928489620249584e-11,3.441741902553897e-10,5.70735506453409e-10,3.3326307263834377e-10,-1.908286476596074e-10,-2.5432799934639697e-11,-2.710198580202318e-11,1.381201375856695e-10,1.9946183362007718e-09,1.3031246176178095e-10
0,3,0,48,64,inf,equal,unrestricted,3.0117357699201093,-3.411843557355318e-10,-2.6120481652389626e-11,-3.728022646409775e-10,-7.762045124010545e-09,4.4450195519286413e-10,4.5429406421597594e-10,3.2267313574785827e-10,-1.635848013172504e-10,-3.1697740398513557e-10,-3.338077819130656e-09,-1.3234321510950517e-11,3.428126868274826e-11,-19.999999944127275,-3.647648166590461e-10,4.3661798435356296e-10,-1.2513848870187567e-10,-4.6323357634903326e-10,4.6235101472574686e-10,3.960671536465412e-10,2.3063638487650454e-10
0,4,0,48,64,inf,equal,unrestricted,4.033032307114673,-1.7179878830691639e-10,2.9050979084348983e-10,-3.075752191520767e-10,-1.4303765375081905e-08,1.2538545162254899e-10,-1.9383597307435056e-11,1.06658019411154e-09,-2.1087257209254833e-10,-5.251512990036674e-11,1.974531789704803e-09,9.371537294758865e-11,8.227645008855018e-12,-1.349396729719942e-10,3.6266054311141133e-10,1.0290331472821525e-10,-4.3568163590238814e-11,-5.871161926103047e-10,19.99999996908909,3.639383334047783e-10,9.869659577926579e-11
0,0,1,12,64,inf,equal,unrestricted,7.209946847538483,2.323796262472506e-11,-1.083240617702532e-10,1.4070081743875473e-12,1.9525862207444087e-12,-2.094329333736756e-08,1.0936629916952197e-11,-19.999999950357847,6.59970158903558e-11,-2.3073652116222557e-12,3.0144236392296475e-13,3.22851663104638e-13,2.1042628828946262e-08,-2.0531947818825805e-12,-2.296980535268429e-12,-1.9169271196776897e-12,5.814990004565924e-13,-7.74567326864692e-11,9.895610905624097e-13,-3.620936448574148e-13,2.198878963397498e-12
0,1,1,12,64,inf,equal,unrestricted,6.611727318763006,-1.4569695582047484e-08,-3.017889676186825e-10,-1.6776093404090153e-10,4.771758104218152e-10,-1.0024695329739453e-10,-4.347107638087303e-10,4.709760915894997e-10,-1.514201564988108e-08,-1.314744408505829e-10,-3.374726286446282e-10,-3.241248439495052e-10,19.999999947722568,3.683066223019605e-10,3.8131330129390943e-10,-7.666845933779462e-10,2.2901848725360638e-10,1.31533570391837e-10,-7.378193319520617e-10,-2.707053143651947e-11,5.019096281593691e-10
0,2,1,12,64,inf,equal,unrestricted,9.981704649744342,-1.9751872776046606e-11,8.55954938053251e-11,-9.717026996584703e-12,4.3165615115844325e-11,-5.625931407085009e-12,3.860337947100231e-12,5.647075568671157e-12,-7.113425032229667e-12,1.0844445885165669e-13,2.5840537955623994e-14,1.4657557387168157e-11,19.999999998158252,-3.871558594336855e-12,3.2640294825578954e-12,4.620955848233755e-12,-3.754544986966707e-12,-2.1364766495168375e-12,-1.8681333404600043e-11,1.983618403486899e-11,1.2566729985094605e-11
0,3,1,12,64,inf,equal,unrestricted,9.682798666794438,3.847107479612984e-11,-8.451673059280208e-11,1.0456929703789376e-07,9.444971279471697e-11,3.323134342161295e-11,4.090017761576593e-11,-7.813451404469561e-11,1.671470542759911e-12,1.015222318675088e-11,-1.3576743645868277e-11,-6.494237826873538e-11,-7.658073417521227e-12,1.3584327049935875e-07,-1.7872939338508427e-07,2.2647438274575439e-07,2.2841755321642784e-11,-3.445795456059327e-10,-3.3893188188661077e-11,2.4900624569006326e-11,19.999999294813545
0,4,1,12,64,inf,equal,unrestricted,9.53027777614334,-9.783344937212356e-12,-5.341903502030444e-11,-2.8849967323791637e-11,9.771154901382579e-12,8.294479174686209e-11,-1.644742403087774e-11,1.3894622947616128e-11,-1.286808545093871e-11,-2.8921818127325832e-11,7.794010626005616e-12,2.172542139416305e-11,-4.86846961897007e-12,7.25964579897289e-12,3.4622111188209694e-11,-19.9999999975788,3.085923183933269e-11,1.1372932247151384e-11,5.459559462521181e-12,8.439843003940778e-12,-1.8382258511039996e-11
0,0,2,4,64,inf,equal,unrestricted,12.592115328799554,-8.818831421795722e-10,-1.6722660979134498e-10,2.0188689496381478e-07,-1.2067759630809418e-09,2.6224142514958487e-10,-6.380201365845016e-10,-1.8472333326555812e-09,1.2756654031998713e-09,-2.50059539409319e-07,4.019311692473054e-10,-2.0775446670298572e-09,19.99999934364953,1.9371601199073625e-09,2.97415122632328e-10,-4.464450519033428e-10,6.512785395940066e-08,-4.097746629567565e-08,5.74220777522931e-10,1.681279478698413e-08,1.1574670091684873e-09
0,1,2,4,64,inf,equal,unrestricted,12.088362732471406,-2.7256634317200935e-10,-3.899434399231798e-10,3.7202101037848013e-10,-2.1476388556920852e-10,19.999999976798144,-1.767379661861639e-10,4.242956382253975e-10,-4.129007273067271e-10,4.1804095213354693e-10,-1.1001331375954573e-10,-1.16146197938354e-10,2.901141692894512e-10,1.099413744072112e-11,-7.699211892126987e-11,4.2500726947719306e-10,-4.2854351181507407e-10,-1.4587844057510228e-10,-2.951038122303731e-10,-4.328887432625866e-10,1.9949109362323846e-10
0,2,2,4,64,inf,equal,unrestricted,13.721304970458302,1.4811277497157058e-09,-8.889640403775765e-10,-19.999999947758397,5.870262240942816e-10,-7.287081739726702e-10,8.912424644735019e-10,-5.25822193001944e-10,2.0823956713911897e-10,4.537566498031377e-10,-7.995243632574828e-10,7.172683937731312e-09,-2.3459855909994564e-09,-6.859145459361132e-11,1.8969742186588711e-10,5.881722826148149e-10,-3.9540183140861303e-10,6.435215876910111e-10,2.1159265725956956e-09,-3.9177447091956143e-10,-5.540122840699448e-09
0,3,2,4,64,inf,equal,unrestricted,12.592115328799563,8.818823149646518e-10,1.672265965143685e-10,-2.0188687866938295e-07,1.2067758672805545e-09,-2.6224140432916823e-10,6.380200859344598e-10,1.8472331859289702e-09,-1.2756653019276916e-09,2.5005951923129273e-07,-4.019311373374464e-10,2.0775445019552354e-09,-19.999999343649584,-1.9371599660188716e-09,-2.9741509901961265e-10,4.4644501646013443e-10,-6.512784870923371e-08,4.097746299537235e-08,-5.742207319370627e-10,-1.6812793436582086e-08,-1.157466917283882e-09
0,4,2,4,64,inf,equal,unrestricted,12.298373550351137,1.4349042683289472e-09,19.999999892054248,2.1322620548025516e-09,7.609125992044552e-10,-4.293740275044267e-10,-7.211371718025336e-10,2.4517156362782823e-09,-1.5937419110007296e-08,-2.4026351670644064e-09,-7.320314574290112e-10,-1.2007312145611283e-09,-8.632325262738131e-10,1.7638406168313522e-09,-1.3639811155617518e-08,-1.7170173216420243e-08,1.377612968265431e-09,-3.128874933985106e-10,-3.54331015001238e-10,-7.755975512620586e-10,6.004445549752838e-09
0,0,0,48,64,inf,equal,restricted,2.8804745559539278,6.198636379123472e-10,4.731173326414086e-09,2.1689959459960813e-09,1.6618704784003303e-09,-8.169643358555783e-10,-8.533970255567438e-10,-1.0825263387525664e-09,1.4869726428249492e-09,-4.816477602213505e-09,-1.3999676453621572,-3.508953494048294e-11,1.7089367172205025e-09,1.3507938697007744e-09,-6.9755885411836225,6.38755201089196e-10,-2.1994452370471148e-10,11.624443766914837,7.152160836524171e-10,-1.2411643997420072e-09,-1.3651015394980348e-09
0,1,0,48,64,inf,equal,restricted,2.6414861705483097,2.9045054237157965e-11,-2.195078383742538e-10,-4.0197446960707284e-10,2.6995142558770347e-10,9.596466037123649e-11,3.296254824785107e-11,-4.712549132785656e-11,-1.9730711240525578e-11,-1.1677691948244086e-09,-1.3692562524478672e-09,4.3797628605033354e-10,-1.3079832903920611e-09,-6.625491145660064e-11,-4.2001063410090635,3.016363479178745e-10,-2.3594744616432358e-11,9.128815194654178,1.884702895580454e-10,6.6710784560304335,-1.014773033144398e-10
0,2,0,48,64,inf,equal,restricted,2.2018363855701764,3.016183528661991,2.010178017972951e-08,-3.182049954177349e-10,1.0698943466209803e-08,4.1357929650121585,1.663952621577946e-09,-0.5994061536886772,-3.43934234336075e-09,0.6445796404872256,-1.0636518372185058,1.2041918364527825e-08,-9.584186416564675e-10,0.6342770039991971,4.889102410200544e-10,-2.8909251996082475e-09,-1.5692852866797755,2.22961129699277,1.8735355847479463e-09,5.429446997940923,0.6777652023727994
0,3,0,48,64,inf,equal,restricted,2.055820449283115,-4.421231841626763e-10,9.618207551504276e-10,-2.045598231531984e-09,-3.8577091933843977,1.5228922332811274e-09,8.194977007028461e-10,2.5649714448444187e-09,-1.389046755856201,-6.672909580105555e-09,-4.010700450844499e-09,2.7197622750794888e-09,-1.4502583390278355e-09,-8.301644114103281,-5.23300737280491,1.907513948378007e-08,-1.2185924792328597,-1.2333239324588607e-09,1.1314917886966205e-09,6.137931948330571e-09,2.309397908042159e-09
0,4,0,48,64,inf,equal,restricted,2.4448296740536795,1.512104484175598e-10,1.0489276778445809,-8.885557327864473e-09,-5.360202015728767,2.0072788906118725e-10,-3.1166542220069405e-10,0.8307895743588405,-0.7697083115144716,3.461446212154783e-09,4.72671818143912,4.519293847250623e-09,-2.0621282562199874,-6.120168521410957e-09,7.71509304218759e-11,1.643908814012639e-08,-3.06031341413766e-09,1.1119990001960366e-09,5.201525911145468,3.5344540166387405e-10,-5.285143836293104e-10
0,0,1,12,64,inf,equal,restricted,4.082204707082487,-0.6126992036589323,-0.6346139945121013,-0.6795375201528279,0.5326931115142816,-5.157976351734475,-1.8750113835116615,-1.3319849219722983,1.9970083045941406e-09,0.8607153160788013,3.854305796452013e-10,0.21468622010642663,3.403179309676236,-1.5755122373804208e-10,-1.8612460162220215e-09,-0.05754482997856067,-3.932578905797926,-0.7067789161227759,6.437147353737215e-10,-2.4661707781499267e-09,4.37530046508826e-10
0,1,1,12,64,inf,equal,restricted,4.392858858054242,-3.574614155165717,-2.406061732801703e-10,-1.9806373665577943,7.569498731837666e-09,-0.9027843006413119,-9.705119593919447e-10,1.3281649988406053e-09,-4.963998763728344,1.3079405089190082e-10,-7.954667263890637e-11,-1.2292208069300428e-10,3.669228647520299,1.2559630092305838,1.41580165575466,-1.3819253265532778,-9.775729021912942e-12,0.8550467609489828,-3.144212688715272e-10,-1.071908957586263e-10,5.5232856720262026e-11
0,2,1,12,64,inf,equal,restricted,5.2116871305495485,-0.23274429594405663,2.906691427752478,-1.5285344998201678,3.1557636344316378,-1.812184399819483,1.0295877737089607e-10,4.84736775087371e-10,-1.5564673836291485e-09,4.602141669662139e-10,1.2850703377490927e-08,0.6435339800438894,5.512826865274335,1.4611446109469022e-09,0.8069631048980592,-1.5759065131569272e-10,-2.292474850708046,-2.51833363856131e-09,-6.224024334996342e-10,0.33580402420769445,0.772478880125441
0,3,1,12,64,inf,equal,restricted,6.874546195289223,7.159152992392871e-11,9.595121743388671e-11,4.273562627289638e-10,-1.6243724238690038e-09,-0.5878159485860107,-3.057615523495653e-10,1.4713613005336688,-1.8477702200237725e-10,4.517815914514851e-09,1.764817857489393,0.8345106997303078,-2.5651120682048837e-10,5.1570846038933755,-2.6026051939726376,4.200596751418997,-0.5179715056715585,-9.95202063874284e-10,0.10331575639789516,-7.43057078852736e-10,2.7599203678273736
0,4,1,12,64,inf,equal,restricted,4.958087037675615,-4.878036760504223e-10,-0.1964016673211832,-2.788834507011664,-6.22413884097952e-11,3.066974012639983,-0.3611089921306596,0.13097653747535953,-2.851455811235575e-10,-1.8445478427686692e-09,2.6801444477765617e-09,6.043267534621977e-11,5.318321161589577e-11,2.669207741620314,2.7833365839309576,-5.427320572289847,-9.440704982113908e-11,0.5418120830843657,1.829146158653991,-7.135779637550015e-10,-0.2048811259382249
0,0,2,4,64,inf,equal,restricted,11.883197744493245,-7.57029558802273e-11,-1.1778035790087128e-11,2.1123322856689786,-1.180353992660801e-10,1.5535139576923604e-11,-5.846469557525804e-11,-1.7545997642637068e-10,1.272829135282532e-10,-6.474709208545399,7.616425215497086e-11,-2.0959686520460255e-10,8.601914431909476,3.112925659425898e-10,3.323752274354314e-11,-7.356323220649576e-11,1.1450757702831304e-09,-2.0937608337795957,5.3348216182741555e-11,0.7172832341635295,1.4021175327476207e-10
0,1,2,4,64,inf,equal,restricted,8.245536509812279,-6.56929435690992e-11,-0.6213893863681905,0.9338171173350654,-5.829511868597307e-10,7.413739981588186,-2.6377269578862047e-10,0.8132940455619432,-3.570328746654817,2.5537680094928423,3.7827220032409716e-11,-4.160316951498709e-11,3.68543320010585e-10,-0.16113698617201408,-8.000486276094133e-11,2.487981139713811,-1.7817064287536147e-08,-2.715236868939786e-10,-1.1516313981394887e-10,-1.444544564320567,1.5093767997336564e-10
0,2,2,4,64,inf,equal,restricted,9.48164067341121,8.369710373310864e-10,-3.193787026161628e-10,-5.188288147037643,-1.657086384407949e-10,-3.89785617847946e-08,4.0869709739659636e-10,-9.419586363116261e-10,1.4680932198296377e-10,3.1488814405135515e-10,-9.454480302189007e-10,7.122688229663761,-1.7835155322313406e-09,2.370698956311284e-10,-6.887507827913824e-10,3.5414141618193202,-8.354086644574682e-11,8.169901154115682e-10,2.5132070759491376,8.927958183671208e-11,-1.6344023259491185
0,3,2,4,64,inf,equal,restricted,10.995874174861504,1.4030254840975337e-10,9.528301178146707e-10,-6.667560735120536e-10,4.631500098673887e-11,-2.5322463414124663e-10,-9.249160620158331e-11,1.2075306021689425e-09,-5.02657216695183e-10,7.459103724199875,1.5776505555134655e-10,2.2762472040388233,-5.906419890200012,-9.560003156239176e-11,-3.2236667036136924e-09,0.25247000339875664,-1.6181757974199644,2.487583364364663,8.005090156784047e-12,-1.4974179409840925e-09,1.2178404547156284e-10
0,4,2,4,64,inf,equal,restricted,10.44290553162999,1.8302766141747307e-10,8.688330872155333,6.88789357470149e-10,1.1781504402282331e-11,-2.3073840140400416e-10,-1.5463798882576766e-10,1.2352569021497005e-09,-2.3171224689189387,-4.811834569909773e-10,-9.455647879905185e-11,-6.522711814701957e-10,-3.052014111769076e-11,1.774915847765942,-0.09138671046356424,-7.128244087712598,2.6688981965873947e-10,-1.0011357031611233e-10,1.1727685045241228e-10,-1.0811193698817256e-10,2.3527002758102325e-09
0,0,0,96,128,1.0,size,unrestricted,3.2076058728875823,1.9458879755203243e-09,1.4419746854312645e-09,5.964100029449651e-10,1.9827119318897336e-09,2.1071258922529883e-10,-1.194048877439063e-09,-1.5277380312945354e-09,-1.400125924719484e-10,-19.99999994954563,-1.2165332262464968e-09,-1.2397241345099782e-10,-1.500014313890382e-10,6.561381745973754e-10,-3.717586965302919e-09,-1.083187188443892e-10,2.9040437265350486e-10,1.59306997421059e-09,4.697989330819081e-10,-6.184211008701696e-10,-8.306549693847068e-10
0,1,0,96,128,1.0,size,unrestricted,2.408019520306731,6.468235984282094e-11,-2.3789362301312846e-10,-6.357713636958816e-11,7.044118256013791e-10,2.1097153262873794e-10,-2.6390250488095896e-11,-1.9849075370887023e-10,1.1717598537029164e-11,-19.999999991774512,-1.672814202670291e-10,1.9172628469775874e-10,-1.3856347632389798e-10,-9.882850717196012e-11,-1.5160725500034778e-11,2.927943292810367e-10,8.805289140622931e-11,5.162621520606103e-10,2.836394659990492e-11,9.036905864167899e-10,-1.932255631981317e-10
0,2,0,96,128,1.0,size,unrestricted,2.2554303983410913,3.7987311563070413e-11,-1.6956149615027304e-09,8.375545506000551e-09,-3.61785062059377e-10,19.999999960281325,1.5149705147417204e-10,9.058515185457122e-11,-5.325596638138276e-10,8.135397386445422e-11,-4.963905139764146e-10,2.739831786239878e-10,-2.1170961172927337e-10,2.325792595697635e-10,7.30734330534957e-10,3.078243045708768e-10,-7.781480122482201e-10,1.4414414525177134e-09,-5.674277617181735e-10,7.944165857606099e-10,6.343418719157887e-09
0,3,0,96,128,1.0,size,unrestricted,2.2993036421762225,5.230702334982961e-09,5.883537401388809e-09,-9.963936614350118e-09,3.624107184742924e-11,1.1446688763587517e-09,9.783113496654302e-10,1.77337555962907e-09,-2.064193377700833e-09,-1.9014841135963976e-08,-8.00373127533588e-10,1.2011929247836126e-09,-2.4348037175303922e-09,-2.1162264059634126e-09,3.11534479841732e-09,3.420661755949216e-09,-3.775422151165083e-10,-19.999999823538776,3.994989569674325e-10,9.129034715050766e-09,1.5585594075980273e-08
0,4,0,96,128,1.0,size,unrestricted,2.792135949714304,-5.371203067668977e-10,1.214632773527603e-09,-5.549958267163704e-10,1.0666157161549506e-10,5.251888457430044e-10,2.867478953970805e-10,4.616687235227746e-10,-9.653076791524002e-11,-7.003990638201739e-09,1.4095754390210106e-10,3.5771537743293176e-09,5.093798625750798e-10,1.1319164903476978e-09,6.286247618088271e-10,4.964835848196353e-10,-4.437750756917174e-10,-3.2434379765572957e-10,19.999999951262673,-5.434692914899345e-10,-1.0646928169255745e-09
0,0,1,24,128,1.0,size,unrestricted,6.575322367149699,-5.723087042947035e-10,-1.064627450764827e-09,-1.600180183921968e-10,-1.1637125776149341e-10,-19.99999971840607,-5.594215101459332e-10,-1.6858651307774504e-08,-9.954403407868638e-11,6.370968112015084e-11,2.0854473390605427e-09,1.5489837913046194e-09,2.278050789283605e-07,-1.4048671021512706e-10,8.316393600668066e-10,-1.7534487281720405e-10,-6.409259077541874e-10,-2.094801897822692e-09,-2.8534334755544524e-10,-1.0181806632515607e-09,4.0471135091544245e-10
0,1,1,24,128,1.0,size,unrestricted,5.629893643515994,-7.553177472610517e-10,1.617268149600802e-10,-3.434817248193876e-10,-5.694039481684218e-11,-3.445508449129714e-10,-3.4238738691248555e-10,-1.5907713653121778e-10,-19.999999951396315,-3.213559770882414e-10,2.577008492114782e-10,3.05736350643505e-10,8.126804140476038e-10,3.9483075395181996e-10,3.9260972191698315e-10,-8.97471557248232e-10,4.856328657744401e-10,4.162585713745542e-10,-3.353191137113561e-10,-1.1932097662175587e-10,2.577384602445937e-10
0,2,1,24,128,1.0,size,unrestricted,5.199881462238212,-5.485773484148728e-10,-3.3653997001104496e-10,-2.0825303800488214e-10,19.999999907730814,-5.629272530808569e-10,-8.258621315175878e-10,9.72308398436793e-10,-8.530847603074947e-10,8.173021776738052e-10,3.609206969414779e-10,3.001333946583802e-10,2.5037293722428778e-09,-1.50125658891897e-09,3.8661156792064934e-10,6.682362512752566e-10,-1.5200551040137416e-09,-1.4857362266295705e-10,-4.899703466918488e-10,1.2301144422350887e-09,2.1471216185679362e-09
0,3,1,24,128,1.0,size,unrestricted,4.352593524822038,-9.805335047439384e-13,-2.2133517861306217e-11,1.8121615860564422e-09,-3.2139145125962594e-11,-7.518553180286625e-11,-3.3666444958674446e-11,19.999999955952557,-1.9554699384149082e-11,-1.4684151927005392e-11,-6.296811577142487e-12,1.5106985841234933e-09,1.6530612982188034e-11,1.2366228370468297e-11,-1.3499539981352874e-11,3.454606945097585e-08,2.77564179501767e-12,-1.5123155882116276e-10,9.34093777457319e-12,-3.200906770505929e-11,3.222268423903062e-09
0,4,1,24,128,1.0,size,unrestricted,7.577192494803036,-5.836846176460949e-11,-3.012484916182483e-10,-7.161520969920951e-10,1.7597790827408136e-10,2.2943874381206987e-09,1.0403351189550815e-11,-4.7116363109471456e-11,-2.0477093601723416e-10,-1.5222652527612135e-10,1.5697779227542163e-10,3.7362735966387455e-10,2.6640679927864525e-11,1.0502594388563874e-11,6.936203883669381e-10,-19.999999984182683,1.3026587004722224e-09,7.081385324600094e-11,2.43900949138888e-10,-9.410738810356168e-11,-6.708339275806946e-10
0,0,2,8,128,1.0,size,unrestricted,8.82501331999713,-5.6780363563295224e-11,-8.872289481645306e-10,2.9182557932871427e-08,-3.2698520279944135e-10,8.717452974246339e-11,2.3616331493223863e-11,1.740128917987845e-10,-2.1657055947676142e-10,-4.868285837124163e-09,9.73845315652395e-09,-2.0591748319808437e-10,19.999999898045,2.0170022187894416e-10,-5.7669788487170284e-11,6.466334281735762e-10,1.4866624665439422e-09,-4.28319155547936e-09,3.2761421816132427e-10,2.899694799910727e-08,-1.7579176210527987e-10
0,1,2,8,128,1.0,size,unrestricted,5.229618306234632,-1.2100776029732145e-08,-19.999998775909752,1.5234715307742116e-10,-2.7203982288705353e-10,2.863389480351938e-07,-4.4778187254753713e-10,4.3552702689934384e-07,-3.7977704832924283e-07,4.21120662832116e-10,1.0845075188306982e-09,-5.0190026883813344e-09,-1.2521563517743425e-10,-6.214739323358962e-10,-1.0791079966606059e-09,1.2027743521947884e-08,7.077586791406852e-10,-1.348244017834215e-09,-2.085772266969712e-09,-4.9575612955364e-09,-6.272440911571469e-09
0,2,2,8,128,1.0,size,unrestricted,10.124150155713208,9.2881238263471e-11,-1.6584152151777343e-09,-2.346243312622184e-08,4.2431815880696863e-10,-6.117523744821568e-10,4.232237096515364e-10,1.375328510852229e-10,-1.7508306312872817e-10,-1.603660665019331e-10,7.484560556440974e-11,4.0215707566861105e-10,-2.056185025688673e-09,4.402423226067174e-10,-1.2738875985818748e-10,4.3814492615876694e-10,5.371567145204276e-10,6.824939935306924e-11,4.1653857591208605e-10,-3.1543996874527865e-10,-19.99999994278406
0,3,2,8,128,1.0,size,unrestricted,8.245464875673111,-2.0698465595251476e-10,-1.0062615288667131e-09,-2.412399509170329e-07,1.2184687705524344e-09,-6.619468619617696e-10,5.640026777075272e-10,4.196825391960608e-09,-1.971537298195556e-09,1.5746957264742398e-09,6.369522205412245e-10,9.777698787682409e-11,-19.99999961968481,-1.036940283955005e-10,-7.987297762458386e-10,6.607989631923641e-10,-4.862731398942463e-10,1.7635170722247022e-09,-8.705280453027173e-10,-4.925897860617455e-09,-5.820802297439462e-08
0,4,2,8,128,1.0,size,unrestricted,8.128201380865287,1.4716092178755325e-10,7.607824545449238e-09,2.0037805433832032e-09,-7.069492402031356e-10,-6.396384888846256e-10,9.538679176568717e-10,1.926430678492473e-09,-19.999999450757326,-8.584899064128081e-10,1.061885399303032e-09,1.5825247838941306e-09,-1.0371763088383725e-09,9.45620037604637e-09,-4.325648897311036e-07,1.5809495934271898e-09,-7.019774303636713e-10,1.087195260460091e-09,5.790533338565446e-10,-1.5034970182465016e-09,5.736926967393246e-10
0,0,0,96,128,1.0,size,restricted,3.2076058772230422,2.873149147947685e-10,2.8845348427848637e-10,6.498575218657045e-11,2.9840904369305804e-10,1.800687001585485e-11,-7.797189326971258e-11,-4.109555959581111e-10,-3.1161343803151052e-12,-19.999999982250305,-9.00902865712499e-10,-1.2798936528519939e-11,1.2100899382756848e-11,-4.312533632396567e-11,-1.52686860052298e-09,-4.270810757074814e-12,4.874521228451985e-11,3.360935740840389e-10,4.8840384696645364e-11,-1.2023531242805878e-10,-1.2078761868844527e-10
0,1,0,96,128,1.0,size,restricted,2.408019520071354,3.830540206914602e-11,-1.3005486506587014e-10,-3.535221897178909e-11,3.1561773242977276e-08,1.035012171666271e-10,-1.456672940317669e-11,-1.035800427909539e-10,7.842463511389108e-12,-19.999999961780183,-1.2161008467198527e-10,9.380794780328526e-11,-7.448574119083709e-11,-9.88960265091034e-11,-8.747475414352453e-12,1.9065773111441726e-10,5.462370391049277e-11,2.468958072214628e-10,1.456395812466707e-11,4.036030059881245e-10,-1.0249174172136867e-10
0,2,0,96,128,1.0,size,restricted,2.2554303991020697,1.3917104271662884e-11,-2.679067431848646e-10,1.2665732362137086e-09,-5.804750079158642e-11,19.999999977918733,2.6012697997065553e-11,1.1019256255429302e-11,-8.963051307584681e-11,8.056251392715403e-12,-9.335798544765617e-11,4.629882362995208e-11,-4.0400232529213543e-11,2.2414653315933836e-11,1.1542926039772748e-10,5.4815027223349787e-11,-1.1578963732036368e-10,2.160422720675379e-10,-1.061626023798275e-10,1.1503895805618988e-10,1.1028250287563583e-09
0,3,0,96,128,1.0,size,restricted,2.2993036556508106,1.164434490455266e-10,1.1083465449096741e-10,-3.811784904047662e-10,8.775721607057038e-12,3.01289663433446e-11,2.6436440773290873e-11,3.564892389708493e-11,-3.725904014785504e-11,-7.226426371697716e-09,-5.758006818574035e-11,2.515834485604647e-11,-5.892257528808723e-11,-8.72278986810357e-11,4.5138608168035004e-11,7.0660488912746e-11,-5.7636477238562866e-12,-19.99999998595935,-1.0534881853422048e-11,1.4379444409696638e-10,1.743677240807502e-10
0,4,0,96,128,1.0,size,restricted,2.7921359527160625,-3.7701211187248156e-12,1.0921672436993902e-13,-6.4989510394153634e-12,1.6610947438863458e-11,-5.031899675876225e-12,4.8879700772452435e-12,5.411683072014563e-13,3.2548295320479123e-12,-2.4463698695812213e-09,-4.1521293569336815e-11,1.699863389105312e-11,-1.0606287305748663e-11,-3.461559173082978e-11,8.03128955682305e-12,4.719929909116239e-12,1.730854160109121e-11,4.070717454161265e-12,19.999999980110115,-1.1470576820074061e-11,-1.7466569735629696e-11
0,0,1,24,128,1.0,size,restricted,6.5326508291831,-3.118789994633021e-11,-4.072950209892997e-11,-9.191289316749069e-12,-7.702006684743938e-12,-19.02911246786092,-2.7158924379687862e-11,-2.1367769554041863e-10,-6.264847793006968e-12,5.08735234236601e-12,8.096496974486935e-11,6.004887418956512e-11,0.9708875293880591,-5.815664634762031e-12,4.121776115444573e-11,-1.0939205159148062e-11,-3.8134230589788515e-11,-6.765156426800532e-11,-1.4213180606609315e-11,-3.921007923973305e-11,2.4375496747563863e-11
0,1,1,24,128,1.0,size,restricted,5.62989365507739,-1.9068786778643866e-09,3.657275584333405e-11,-1.828443200976092e-11,-6.227050986595445e-12,-3.202203331788833e-11,-4.0770763211852845e-11,-2.3312373299089712e-11,-19.999999992589363,-3.1800494404425194e-11,1.9984628005501415e-11,2.1263460394185735e-11,7.90569421141541e-10,1.8794800787384172e-10,3.845916644208487e-11,-5.965155934798067e-10,1.3155194894658961e-09,1.0250150753580256e-10,-2.9727149417337395e-11,-9.49491975033901e-12,2.0271792836831815e-11
0,2,1,24,128,1.0,size,restricted,5.1998814838475775,-1.4431152127465112e-11,-4.729722729279233e-12,-1.0479602741137322e-12,19.999999995256424,-1.0197067989901525e-11,-3.2697086984519237e-11,2.456446446583521e-11,-1.781748946040001e-11,2.5620753882702658e-11,1.0434924011672596e-11,5.799183253670326e-12,8.433679225135715e-10,-1.0262548345033682e-10,5.9299720718998006e-12,2.0598000839945277e-11,-2.584834064840235e-10,-2.9993185261226494e-12,-5.232715205855785e-12,1.0111208923567617e-10,2.743828818399319e-09
0,3,1,24,128,1.0,size,restricted,4.352593524499187,-1.4677806775090886e-12,-3.5485123290532166e-11,2.8399368182468027e-10,-4.9976361455506234e-11,-8.454888943861249e-11,-5.193788319924104e-11,19.999999879932016,-3.120053977598571e-11,-2.304028506313155e-11,-9.536177769107315e-12,2.630427733970186e-10,2.6163327759058264e-11,1.9324236472617986e-11,-2.1050427185808332e-11,1.1725666646382176e-07,4.184915212843785e-12,-1.1401079613556468e-10,1.4355500364193104e-11,-4.9825873360727746e-11,3.542500407181618e-10
0,4,1,24,128,1.0,size,restricted,7.5771924977582925,-3.6897930670691415e-11,-3.362646785557453e-11,-4.4327818717191903e-11,1.0370423098084223e-11,5.743954532298146e-09,1.75691287138247e-12,-1.1976619571908272e-12,-3.045889677138946e-11,-1.7792133321956393e-11,3.232573513597859e-11,5.579350651074932e-11,1.07983851640653e-11,1.8046869218854087e-11,1.3076070062481102e-10,-19.999999991739447,2.0465072125135872e-10,1.63314004386372e-11,8.268011591351296e-11,-5.09178028793005e-12,-1.8505675417777273e-10
0,0,2,8,128,1.0,size,restricted,8.495166260664359,-6.204909580032305e-12,-7.270007342911379e-11,1.7445548833548477,-3.314882349798599e-11,1.060007923287163e-11,2.3352836615491533e-12,1.8963641170738363e-11,-2.4832146776262794e-11,-2.261654004324804e-10,1.1346628919500822e-09,-1.9440241515157574e-11,13.007570473265938,2.77674776397058e-11,-5.6275148822099996e-12,5.2055754552681686e-11,7.763445981394235e-11,-1.8100146891159955e-10,3.2945391156814815e-11,5.247874640404687,-1.510775761329124e-11
0,1,2,8,128,1.0,size,restricted,5.09949553499203,-1.4288049543143488e-10,-8.818649145839121,3.975633147212579e-12,-7.44375414254395e-12,2.126919961251105,-1.0994458955968303e-11,6.697557702235187,-2.356873189046237,1.1337415587461424e-11,2.9507087610741815e-11,-8.7764295335521e-11,-2.4003857989974713e-12,-1.3724476039527146e-11,-2.7711402512327533e-11,1.4157138922451724e-10,1.8276644710049623e-11,-3.5129744549328965e-11,-4.994140835899984e-11,-8.881032556942164e-11,-1.0040759072069705e-10
0,2,2,8,128,1.0,size,restricted,8.67005321093631,2.898698545913768e-11,-9.900842145922833e-10,-8.092856196551972,1.697954287918586e-11,-1.0378053119583326e-10,1.834690492701344e-10,3.28034748326376e-10,-9.68620092051197e-11,1.6435815234824352e-12,2.048036503051239e-10,1.392900172056904e-10,-1.2812850806646483,1.5876970333031812,2.1453376285195698e-11,5.332543069672244e-10,6.663348752751057e-11,-7.679991557506844e-11,2.339010566994154e-10,-2.3464645400671954e-11,-9.0381616835028
0,3,2,8,128,1.0,size,restricted,7.7015736185390296,-6.861857214493684e-12,-1.2465413065956852e-11,-6.76985700428462,1.9775497904779864e-11,-1.029769697092533e-11,1.1595607108935809e-11,0.29734098148673577,-5.020494469650795e-11,7.052169833731937e-11,1.7682154187253318e-11,1.6294147811013237e-12,-8.258098834415684,4.831231937419334e-12,-1.1778958717810473e-11,1.5957296837940192e-11,-1.2502553672786575e-11,3.640738232283333e-11,-9.688522360607058e-12,-1.3544407355325763e-10,-4.674703178892048
0,4,2,8,128,1.0,size,restricted,7.840761664267625,2.1445084431675706e-12,4.029588191171689e-09,1.5231128909661837e-10,-3.570617207752146e-11,-1.57982149024745e-11,3.889469397840845e-11,1.1779752079432199e-10,-11.390768365056985,-2.913654691976306e-11,5.88486434090882e-11,7.468252597045313e-11,-3.59742647074162e-11,1.1048411189502272,-7.50439050906761,7.693252841203253e-11,-2.58351798901497e-11,4.7822285494772116e-11,2.690604717223205e-11,-5.742748066537038e-11,2.4615425162028875e-11
0,0,0,96,128,inf,equal,unrestricted,3.2076058728875823,1.9458879755203243e-09,1.4419746854312645e-09,5.964100029449651e-10,1.9827119318897336e-09,2.1071258922529883e-10,-1.194048877439063e-09,-1.5277380312945354e-09,-1.400125924719484e-10,-19.99999994954563,-1.2165332262464968e-09,-1.2397241345099782e-10,-1.500014313890382e-10,6.561381745973754e-10,-3.717586965302919e-09,-1.083187188443892e-10,2.9040437265350486e-10,1.59306997421059e-09,4.697989330819081e-10,-6.184211008701696e-10,-8.306549693847068e-10
0,1,0,96,128,inf,equal,unrestricted,2.408019520306731,6.468235984282094e-11,-2.3789362301312846e-10,-6.357713636958816e-11,7.044118256013791e-10,2.1097153262873794e-10,-2.6390250488095896e-11,-1.9849075370887023e-10,1.1717598537029164e-11,-19.999999991774512,-1.672814202670291e-10,1.9172628469775874e-10,-1.3856347632389798e-10,-9.882850717196012e-11,-1.5160725500034778e-11,2.927943292810367e-10,8.805289140622931e-11,5.162621520606103e-10,2.836394659990492e-11,9.036905864167899e-10,-1.932255631981317e-10
0,2,0,96,128,inf,equal,unrestricted,2.2554303983410913,3.7987311563070413e-11,-1.6956149615027304e-09,8.375545506000551e-09,-3.61785062059377e-10,19.999999960281325,1.5149705147417204e-10,9.058515185457122e-11,-5.325596638138276e-10,8.135397386445422e-11,-4.963905139764146e-10,2.739831786239878e-10,-2.1170961172927337e-10,2.325792595697635e-10,7.30734330534957e-10,3.078243045708768e-10,-7.781480122482201e-10,1.4414414525177134e-09,-5.674277617181735e-10,7.944165857606099e-10,6.343418719157887e-09
0,3,0,96,128,inf,equal,unrestricted,2.2993036421762225,5.230702334982961e-09,5.883537401388809e-09,-9.963936614350118e-09,3.624107184742924e-11,1.1446688763587517e-09,9.783113496654302e-10,1.77337555962907e-09,-2.064193377700833e-09,-1.9014841135963976e-08,-8.00373127533588e-10,1.2011929247836126e-09,-2.4348037175303922e-09,-2.1162264059634126e-09,3.11534479841732e-09,3.420661755949216e-09,-3.775422151165083e-10,-19.999999823538776,3.994989569674325e-10,9.129034715050766e-09,1.5585594075980273e-08
0,4,0,96,128,inf,equal,unrestricted,2.792135949714304,-5.371203067668977e-10,1.214632773527603e-09,-5.549958267163704e-10,1.0666157161549506e-10,5.251888457430044e-10,2.867478953970805e-10,4.616687235227746e-10,-9.653076791524002e-11,-7.003990638201739e-09,1.4095754390210106e-10,3.5771537743293176e-09,5.093798625750798e-10,1.1319164903476978e-09,6.286247618088271e-10,4.964835848196353e-10,-4.437750756917174e-10,-3.2434379765572957e-10,19.999999951262673,-5.434692914899345e-10,-1.0646928169255745e-09
0,0,1,24,128,inf,equal,unrestricted,6.575322367149699,-5.723087042947035e-10,-1.064627450764827e-09,-1.600180183921968e-10,-1.1637125776149341e-10,-19.99999971840607,-5.594215101459332e-10,-1.6858651307774504e-08,-9.954403407868638e-11,6.370968112015084e-11,2.0854473390605427e-09,1.5489837913046194e-09,2.278050789283605e-07,-1.4048671021512706e-10,8.316393600668066e-10,-1.7534487281720405e-10,-6.409259077541874e-10,-2.094801897822692e-09,-2.8534334755544524e-10,-1.0181806632515607e-09,4.0471135091544245e-10
0,1,1,24,128,inf,equal,unrestricted,5.629893643515994,-7.553177472610517e-10,1.617268149600802e-10,-3.434817248193876e-10,-5.694039481684218e-11,-3.445508449129714e-10,-3.4238738691248555e-10,-1.5907713653121778e-10,-19.999999951396315,-3.213559770882414e-10,2.577008492114782e-10,3.05736350643505e-10,8.126804140476038e-10,3.9483075395181996e-10,3.9260972191698315e-10,-8.97471557248232e-10,4.856328657744401e-10,4.162585713745542e-10,-3.353191137113561e-10,-1.1932097662175587e-10,2.577384602445937e-10
0,2,1,24,128,inf,equal,unrestricted,5.199881462238212,-5.485773484148728e-10,-3.3653997001104496e-10,-2.0825303800488214e-10,19.999999907730814,-5.629272530808569e-10,-8.258621315175878e-10,9.72308398436793e-10,-8.530847603074947e-10,8.173021776738052e-10,3.609206969414779e-10,3.001333946583802e-10,2.5037293722428778e-09,-1.50125658891897e-09,3.8661156792064934e-10,6.682362512752566e-10,-1.5200551040137416e-09,-1.4857362266295705e-10,-4.899703466918488e-10,1.2301144422350887e-09,2.1471216185679362e-09
0,3,1,24,128,inf,equal,unrestricted,4.352593524822038,-9.805335047439384e-13,-2.2133517861306217e-11,1.8121615860564422e-09,-3.2139145125962594e-11,-7.518553180286625e-11,-3.3666444958674446e-11,19.999999955952557,-1.9554699384149082e-11,-1.4684151927005392e-11,-6.296811577142487e-12,1.5106985841234933e-09,1.6530612982188034e-11,1.2366228370468297e-11,-1.3499539981352874e-11,3.454606945097585e-08,2.77564179501767e-12,-1.5123155882116276e-10,9.34093777457319e-12,-3.200906770505929e-11,3.222268423903062e-09
0,4,1,24,128,inf,equal,unrestricted,7.577192494803036,-5.836846176460949e-11,-3.012484916182483e-10,-7.161520969920951e-10,1.7597790827408136e-10,2.2943874381206987e-09,1.0403351189550815e-11,-4.7116363109471456e-11,-2.0477093601723416e-10,-1.5222652527612135e-10,1.5697779227542163e-10,3.7362735966387455e-10,2.6640679927864525e-11,1.0502594388563874e-11,6.936203883669381e-10,-19.999999984182683,1.3026587004722224e-09,7.081385324600094e-11,2.43900949138888e-10,-9.410738810356168e-11,-6.708339275806946e-10
0,0,2,8,128,inf,equal,unrestricted,8.82501331999713,-5.6780363563295224e-11,-8.872289481645306e-10,2.9182557932871427e-08,-3.2698520279944135e-10,8.717452974246339e-11,2.3616331493223863e-11,1.740128917987845e-10,-2.1657055947676142e-10,-4.868285837124163e-09,9.73845315652395e-09,-2.0591748319808437e-10,19.999999898045,2.0170022187894416e-10,-5.7669788487170284e-11,6.466334281735762e-10,1.4866624665439422e-09,-4.28319155547936e-09,3.2761421816132427e-10,2.899694799910727e-08,-1.7579176210527987e-10
0,1,2,8,128,inf,equal,unrestricted,5.229618306234632,-1.2100776029732145e-08,-19.999998775909752,1.5234715307742116e-10,-2.7203982288705353e-10,2.863389480351938e-07,-4.4778187254753713e-10,4.3552702689934384e-07,-3.7977704832924283e-07,4.21120662832116e-10,1.0845075188306982e-09,-5.0190026883813344e-09,-1.2521563517743425e-10,-6.214739323358962e-10,-1.0791079966606059e-09,1.2027743521947884e-08,7.077586791406852e-10,-1.348244017834215e-09,-2.085772266969712e-09,-4.9575612955364e-09,-6.272440911571469e-09
0,2,2,8,128,inf,equal,unrestricted,10.124150155713208,9.2881238263471e-11,-1.6584152151777343e-09,-2.346243312622184e-08,4.2431815880696863e-10,-6.117523744821568e-10,4.232237096515364e-10,1.375328510852229e-10,-1.7508306312872817e-10,-1.603660665019331e-10,7.484560556440974e-11,4.0215707566861105e-10,-2.056185025688673e-09,4.402423226067174e-10,-1.2738875985818748e-10,4.3814492615876694e-10,5.371567145204276e-10,6.824939935306924e-11,4.1653857591208605e-10,-3.1543996874527865e-10,-19.99999994278406
0,3,2,8,128,inf,equal,unrestricted,8.245464875673111,-2.0698465595251476e-10,-1.0062615288667131e-09,-2.412399509170329e-07,1.2184687705524344e-09,-6.619468619617696e-10,5.640026777075272e-10,4.196825391960608e-09,-1.971537298195556e-09,1.5746957264742398e-09,6.369522205412245e-10,9.777698787682409e-11,-19.99999961968481,-1.036940283955005e-10,-7.987297762458386e-10,6.607989631923641e-10,-4.862731398942463e-10,1.7635170722247022e-09,-8.705280453027173e-10,-4.925897860617455e-09,-5.820802297439462e-08
0,4,2,8,128,inf,equal,unrestricted,8.128201380865287,1.4716092178755325e-10,7.607824545449238e-09,2.0037805433832032e-09,-7.069492402031356e-10,-6.396384888846256e-10,9.538679176568717e-10,1.926430678492473e-09,-19.999999450757326,-8.584899064128081e-10,1.061885399303032e-09,1.5825247838941306e-09,-1.0371763088383725e-09,9.45620037604637e-09,-4.325648897311036e-07,1.5809495934271898e-09,-7.019774303636713e-10,1.087195260460091e-09,5.790533338565446e-10,-1.5034970182465016e-09,5.736926967393246e-10
0,0,0,96,128,inf,equal,restricted,1.7451472322106987,2.2476716795911494e-09,2.8657726254010845,0.1022845315807506,2.283223043161617e-09,-2.5563146789730606e-10,-6.551747446918781e-10,-4.497527237307221e-10,1.2250856899002208e-10,-6.767533901988211,-2.425536100427954e-11,0.0718607051402526,1.2657839959816488e-10,-1.8213448888082752e-10,-2.030788480370938,1.4093069631677515,-2.095661181795951,4.532897598375009,2.9910131899688895e-10,-0.12389399692098237,-2.3656925589554325e-10
0,1,0,96,128,inf,equal,restricted,1.5584877732701905,2.596711230429231e-06,7.481828265487524e-05,5.5271699216129935e-05,1.3603401556359096,4.1752801663711775e-05,3.610785741964048e-05,8.993685350620563e-05,0.6845421975931679,-5.350853918231617,1.129732242103093,1.553063156668637,0.1639476659206737,5.577959276527359e-05,-6.405594464131303e-05,3.8120623927743966,-0.4406539471464315,4.05251480406094,-2.3798292157357095e-05,1.450669453981285,9.956156714810316e-06
0,2,0,96,128,inf,equal,restricted,1.449612575654618,-1.452010606053213e-10,-9.25898154220135e-10,2.5303748410710463,-6.425046058151393e-10,4.854833452347024,7.207000571950074e-10,6.218553984653394e-11,8.787238329955713e-11,7.410360748070428e-10,-4.093461172763495e-10,1.7334157718404495,1.9061191686757192e-10,-2.9795858833928904e-11,0.15257991206583985,7.751374428813191e-10,-0.32004580631073126,4.898498793874627,-3.122335279562832e-09,4.0082482081609534e-10,5.510251402253826
0,3,0,96,128,inf,equal,restricted,1.489516133277806,0.44887638565275456,2.3273164652092673,-3.466342665865773,-1.0106558450850766e-10,2.878047671221731e-10,3.652628382688175e-10,4.4582498909622873e-10,-6.563121249441966e-10,-2.106631206127333,1.4722884736971616e-09,0.5631976727140621,-0.0011913250547827784,-7.028089738249064e-10,0.6176963036581119,1.508474527697416,-1.2677039197092936,-2.5779048877142676,-3.7887119223775293e-10,1.26067444083263,3.8539901883106484
0,4,0,96,128,inf,equal,restricted,1.5451499044236654,-0.6312365857303494,3.1542091940375196,2.269582773140602e-10,-3.5783609984399407e-10,9.418629508422001e-11,1.3854751007836272e-11,4.731720791175631e-10,2.1722136714968515e-10,-4.867707896922433,8.057279438132342e-10,3.427030586937368,1.1239625882841471e-10,7.851877076886706e-09,2.3799483471366954e-09,1.9494072365090185e-09,-4.106986498123281,1.6950096495120698e-10,3.8128292110004396,-1.0745698399470955e-10,-5.925967429797579e-10
0,0,1,24,128,inf,equal,restricted,3.530966043383246,-0.9564246003022165,-2.688281250917386e-09,8.629676755175526e-10,3.704760236632531e-10,-1.8875154543106463,-0.5258157505843654,-1.1462843103804436,-2.1438171517045034e-10,0.3490039336589347,3.204603680435088,2.173586743741797,3.401044175112472,2.0373398998558264e-09,1.6652519094201323,-3.902334440119249e-10,-2.3548486855493143,-0.36302007223164695,1.938271402788745e-09,-0.8319529999852847,1.1406476566998907
0,1,1,24,128,inf,equal,restricted,2.9957960291399774,-1.6403475192746606,0.18706360128267394,-2.26022495804528e-09,-3.458771308997355e-09,-6.468691078450386e-09,-0.1960823207592282,4.094771454420488e-12,-5.361930268004038,6.101894095175911e-11,1.6944236240096764,7.087127085634058e-10,2.55432881592048,2.3616859622634796,1.7286059471798108,-1.5930677854074888,0.5173293078290162,2.1651348275942324,7.108335358711723e-10,-3.831537224367237e-11,1.1853126548954368e-09
0,2,1,24,128,inf,equal,restricted,2.7399938804335573,-0.4809399495092389,-9.618150023796094e-10,1.2412663283012864e-09,4.16363046294471,-0.6205885213311614,-1.9176638305695983,0.2058183053856775,-0.2364961806516596,1.323860339496751,1.8760271958877746,7.922853184203196e-10,2.517899710343752,-1.0458434979912807e-09,0.05308677713070236,2.1884982562227125e-10,-2.7219878359767398,-1.177839501498573e-10,0.48006716457031023,1.3551484900798558,2.0467852262563375
0,3,1,24,128,inf,equal,restricted,2.70984743273379,-0.24074885411317268,-0.5551266900021912,2.2312197350652743,-0.019023392402787966,-0.6199554866554868,-1.3381374078355002,2.3469803534436355,-0.5724895172866122,-7.655199846667354e-11,1.401387683554177,2.618699039465332,0.8519143569420174,0.9542034796946194,-5.861447691800715e-10,1.4269903771558354,-3.060044835516833e-09,-1.1881622369396332,0.9286132330595614,-0.5772954635979836,2.129052682472711
0,4,1,24,128,inf,equal,restricted,3.3243445089393404,-0.7364713950184523,-2.3993276366697043e-09,-1.0299710722747168,1.594719869153529e-10,2.8486330129630795,-2.2128747062728178e-11,7.637002952056616e-10,-0.7367952203848755,4.3629096220061376e-10,1.6975679056352801,0.4656629135753919,6.078616274099492e-10,1.5841102046482067,1.9691855107636427,-3.900754934779956,0.48418741467598353,1.005497311242564,2.184305851955469,-1.9932050677850293e-09,-1.356857237241228
0,0,2,8,128,inf,equal,restricted,7.931979253023245,-1.6434342428953888e-11,-2.2967447433274269e-10,3.0023572567278354,-7.926333550494641e-11,2.4028355772103373e-11,-1.8389297566891898e-11,4.612710901278221e-11,-7.956148827270408e-11,-0.6834773035466084,4.724319807885055,-2.85730874070271e-11,7.054946727089846,1.0251783983634713e-10,-7.018755870774321e-12,5.6790880610326726e-11,1.572401857276642e-10,-3.3966465658737055e-09,1.6915167491904264e-10,4.534898898573601,-1.1056003524476654e-11
0,1,2,8,128,inf,equal,restricted,4.178453367865494,-2.386276867809729,-1.8010007720512526,4.166476539737472e-11,-0.1645731007656663,4.02886549248009,-3.821990378839746e-12,2.17746313650396,-1.9957563397285203,2.930728538842525e-11,1.5381231102184925,-0.3928633553547873,3.3722176207620605e-11,5.547042292586301e-11,-1.0034294931275731e-10,2.2748559035781244,2.3491396922136206e-11,-0.1451536056646599,-0.17847098569750988,-1.9485130253666418,-0.9680843038730608
0,2,2,8,128,inf,equal,restricted,5.294303057026849,1.0941708218653369e-11,-0.4834132792774251,-3.374153961963569,-2.723361923630677e-10,-2.9390772063911416e-09,1.8042317950419648e-10,0.7022958054637333,3.594125724969777e-11,-1.6054710762676847e-10,2.761846692641295,2.7721250674558644e-10,-1.942238582121445e-09,4.249769519513704,-3.801284070636652e-10,3.1042137963335166,-1.9960257328321001e-10,-1.8253245646643976e-11,3.5739227478007195e-10,1.8381210307593765e-10,-5.3243069328441806
0,3,2,8,128,inf,equal,restricted,4.930455894386742,-0.4826762652581652,8.752961962894077e-11,-3.664608301964223,-4.677873503992638e-11,-0.3830315316823861,7.251880141380144e-11,2.9928894545891302,-2.860043149339459e-11,0.5890369492449592,1.9119176034617813,5.396273912859435e-11,-3.1378305158909163,1.6787395377759857,-0.4372480624201773,0.19961544738643183,-0.7685001251276123,3.393161397014056e-09,-1.0517911349526117,-0.1704958204995362,-2.5316192443662024
0,4,2,8,128,inf,equal,restricted,6.579057699462862,-2.891778789277402e-11,4.419106128627434,0.7261495904237093,-2.1492214647282873e-09,-4.978599085593466e-11,6.893453050362339e-11,4.614698363589052e-10,-6.259358685940772,-4.738065570599102e-11,0.9950573836317881,1.7186819997846054e-10,2.133662572133934e-11,5.721778218944703,-1.8785499862765411,1.6570586412742227e-10,-2.3867146060908256e-10,7.66308492022982e-11,5.781357631494374e-11,-2.8091923741170038e-11,1.1964367275943053e-10
0,0,0,192,256,1.0,size,unrestricted,2.1012953693955043,2.207234551818044e-11,7.093190663356129e-11,-4.889442731427811e-13,4.973482869162046e-11,8.393286556349123e-11,-3.915130189009657e-11,-5.003410816805096e-10,-7.466970764158103e-12,-19.999999994358085,-2.9280062749202437e-11,-6.797062397294209e-11,-3.0184333659461645e-12,-2.0811348101106664e-11,-2.8801961375629925e-12,4.0885182142204637e-11,1.023743838842097e-10,8.999286541651822e-10,2.579124314253539e-11,1.872552099289143e-11,-8.166073156127964e-11
0,1,0,192,256,1.0,size,unrestricted,1.8338183952770961,1.8381430411482416e-09,-1.5087325684914573e-10,8.077910760828177e-12,1.7885198132550884e-08,1.850328078182159e-09,-3.766169587625613e-09,-5.279759601271336e-09,1.6623484055359303e-09,-2.866231124865543e-09,-1.0700930589489925e-09,-1.9702171764881593e-09,-19.99999976209041,-1.7952577105619707e-08,7.612475726388993e-10,-5.177384280684243e-10,-1.09205364379118e-10,1.0155645012088546e-08,-1.0054580451978137e-09,1.7694789158926588e-08,1.4307157925190942e-09
0,2,0,192,256,1.0,size,unrestricted,1.4048511440707532,-1.9058978399173713e-10,-3.1509182585284e-09,1.7698085508736963e-08,-7.46733471204819e-09,1.765905980565973e-08,2.1852413075093125e-09,1.536697591946769e-09,8.588280216095681e-10,1.7003969015869926e-09,-1.1922522247398145e-09,-1.6531814686391022e-09,-5.353809951906873e-09,-3.244860615024264e-10,1.7324335334537504e-09,-2.676023151753831e-09,-6.043685226634976e-09,8.302334733088435e-10,-19.99999976121143,1.799247841807048e-08,1.9616036951077754e-09
0,3,0,192,256,1.0,size,unrestricted,2.70106201729514,8.857725485701666e-10,2.067402577054723e-11,-3.7936536512351806e-10,5.433203735622203e-10,2.116025179590908e-10,1.0708266285707507e-10,6.144637688117327e-10,-7.400154209872751e-10,-4.5572510168319025e-10,-4.443368930218198e-10,2.1546387938431441e-10,8.378869159466141e-11,-3.7223542989397417e-10,-1.725227599978136e-10,5.351030527434145e-10,-9.873634915206589e-11,-19.999999953859128,-3.133750588182737e-10,2.1348393045505615e-09,9.25341178334656e-10
0,4,0,192,256,1.0,size,unrestricted,1.9750845871230673,-1.771530498998131e-11,2.1465106989199876e-10,3.1226400462455235e-09,-2.0249374202975074e-09,-7.626845636732307e-10,1.0197679051953343e-09,-7.853306243090018e-11,-2.5859392218165243e-09,-6.982254489493803e-09,1.255130344858775e-09,5.782577440643854e-09,19.999999883619978,4.789302845312229e-09,2.119817618442433e-10,1.6322974391597152e-09,-8.056671588899177e-10,3.5531049332930244e-10,1.4034554333697844e-08,-1.7440792972188443e-09,-1.7244628329139836e-09
0,0,1,49,256,1.0,size,unrestricted,3.8637141883454724,-7.0719087721354924e-09,-3.9472540186946e-08,-3.6214401683822947e-10,-3.928245403819937e-10,-19.99999986057249,-1.7813845153978733e-09,-9.894026668125278e-10,-3.594223754505945e-10,5.514359725307446e-10,7.084521042305565e-09,9.088577597765563e-10,4.887049674582144e-09,7.79126541361736e-10,5.830681275399625e-10,-5.14697082525131e-09,-8.99547129364783e-10,-6.075036661191735e-09,-1.9950633846419508e-09,-1.785387623625174e-10,-7.495006374081722e-11
0,1,1,49,256,1.0,size,unrestricted,3.373354784600354,-2.6570313732488205e-09,-5.74471965214851e-10,8.258634222200136e-11,-1.1238352432292225e-09,-4.545268296816583e-10,-4.393541451344581e-10,-1.7682440006882688e-10,-3.78892284098171e-09,-1.421398269267173e-09,-1.0566793556032637e-09,1.4895400556663998e-08,2.4303223112080553e-10,6.244143377355021e-09,19.999999925432107,-7.394070819624964e-09,1.892757509707155e-09,2.6681102371082457e-09,-5.913041318007623e-10,-4.083204039932622e-10,7.773171448917358e-11
0,2,1,49,256,1.0,size,unrestricted,3.132280978125052,-4.478432893482554e-12,2.0812750247950285e-11,1.0801206833568973e-10,-7.314425515644985e-11,-6.390413399086025e-11,-8.560764049884681e-11,-1.0145954792894716e-10,-7.822709331749645e-09,1.035995400526861e-12,4.7995967141993377e-14,19.999999941743212,8.216095882175746e-12,-1.998179478506941e-12,-1.1274212065909098e-10,2.0599283009688727e-10,-2.9598799102372278e-08,1.1953262605947935e-13,5.224965283771049e-13,-1.1173263932162579e-10,-4.50795310268686e-12
0,3,1,49,256,1.0,size,unrestricted,4.260527843137832,-1.25943123507818e-09,-3.6549713383943115e-10,7.668065173714068e-09,-3.7299389543271783e-10,-5.968498347570597e-10,-19.999999960983533,4.261619709427649e-10,-3.945719115738416e-10,-2.8020236727512663e-10,8.446592482262347e-11,7.563448075005592e-09,4.10405317843733e-10,3.12303544378334e-10,-5.579284553121746e-10,1.5207521572281218e-10,6.242384297701739e-11,-5.233542903209114e-10,4.857817015097417e-10,1.0028781447543036e-09,7.346347993696295e-10
0,4,1,49,256,1.0,size,unrestricted,6.60046152240158,-2.234376829917789e-10,-2.571506725381076e-10,-5.0279818101895357e-11,-2.2766138012617023e-10,2.194944609893233e-09,1.0123479880961254e-10,4.423766400452175e-10,-4.762101785972164e-10,-1.7271243419469667e-10,7.289931123299596e-10,5.160328378583279e-10,3.475250167369426e-11,5.125672217568822e-10,7.725319140723038e-10,-19.999999957120426,1.977066059073586e-09,-5.033455501743753e-10,8.867052347483877e-10,-2.5747910482366434e-10,-3.5203936310248104e-10
0,0,2,15,256,1.0,size,unrestricted,5.966904747687653,-2.7604971829907947e-12,5.582702371107425e-12,-4.000770589906164e-12,1.1032694073919918e-11,-1.8007521351056441e-12,4.072090524659075e-14,1.7532685104834042e-11,-2.4238596629383576e-12,2.0041131698134957e-11,1.5206328973621783e-10,3.398132354635073e-12,3.867178000857129e-10,-2.582701633535841e-12,2.6394750100506305e-12,1.3630111978434973e-12,1.0098964800202198e-08,-1.7692114086110204e-11,1.5530902996876223e-08,19.99999996747457,-2.154976529558006e-12
0,1,2,15,256,1.0,size,unrestricted,8.064147687274051,-8.205486841612893e-12,-5.9669003799535305e-12,6.214051528862175e-12,-1.1085295648672786e-11,1.0982599671709956e-11,8.474872851019136e-12,9.75297495206043e-12,-19.999999997835413,-9.612208714132996e-12,4.292998091819042e-12,-1.4061358251181647e-11,2.248793116614737e-11,-2.7806405099626965e-11,-1.1172442801294118e-11,7.2400176968655885e-12,-4.853956199647439e-12,-7.249548127446398e-12,-2.7818203045316415e-11,6.668774220456421e-12,-1.3962637544742757e-11
0,2,2,15,256,1.0,size,unrestricted,6.74095020919158,2.6196910778246363e-12,-19.999999993789356,5.2219771593767634e-12,5.703290930576075e-13,-1.5991533867577405e-12,-2.725786608725894e-12,-4.91877338502641e-12,2.780241445032781e-12,4.098938409360892e-12,2.6620440771210153e-10,3.778284026814448e-12,-1.1703901020925825e-12,9.010878631029473e-11,4.154842849273787e-13,-2.4766783505083564e-12,-2.904401952175819e-13,4.279820535407336e-12,-2.632509957689208e-12,3.7635960701825696e-12,-2.8793099063873568e-09
0,3,2,15,256,1.0,size,unrestricted,6.521042604587252,-5.132625822678486e-11,-1.9017276395324146e-11,-1.7401338506389338e-10,1.5688609764802885e-11,-1.638369888972467e-10,1.6134215447835035e-10,1.3997175211344636e-10,5.4094247496361236e-11,1.5872149816888466e-10,3.898057005614536e-11,1.6249593455321023e-10,-19.99999999367056,7.913235110054889e-11,3.0878225599766616e-11,1.371763330033325e-10,1.9344867296339806e-11,3.683272580796198e-11,7.734122048048763e-11,-1.447445598539812e-10,-1.0092201295274866e-10
0,4,2,15,256,1.0,size,unrestricted,4.784653636414494,-3.3560983161379154e-10,8.892441999457642e-10,1.051386740121582e-08,-3.0225128878679733e-10,1.9011353470214685e-10,-2.044969354367936e-10,1.1791437590516525e-08,-19.99999994493042,-4.88254486197515e-09,3.291934462053366e-10,-4.2033142097913643e-10,2.5180639113456087e-11,4.1536196019845117e-10,-2.211555451789103e-09,1.4455445917725043e-09,-3.299487038736698e-10,-6.29867021291075e-10,1.707445573280598e-10,-2.8252847513549034e-12,4.348483062137794e-09
0,0,0,192,256,1.0,size,restricted,2.101295369531965,-5.8233835451309005e-12,-1.334937958332236e-11,-3.711098534541494e-12,-1.0121990634843662e-11,-2.0190163438310587e-11,7.481338530120215e-12,-8.842820387006137e-13,3.621274442527384e-12,-19.999999976121725,8.054546064296959e-13,6.2876273551512475e-12,-2.564866428563912e-12,-1.853338136311104e-12,2.7409985626519715e-13,-8.299135415508444e-12,-1.3659317755996557e-11,2.1814864137873667e-08,-1.7137207339621388e-11,-6.499079599366335e-12,7.202293386860638e-12
0,1,0,192,256,1.0,size,restricted,1.8338184113053932,2.3068209133512817e-12,-1.100543837193014e-12,-2.390658522014097e-12,3.398151657993649e-10,-8.851988906168631e-13,-6.312109845541366e-12,-1.7944721501917036e-11,3.408455107295238e-12,-7.352275497168302e-12,-4.786461506959266e-12,-5.507940333828109e-12,-19.99999997842047,-2.144542269416374e-09,-1.1063089272780575e-13,-8.112418064560333e-13,1.7073857313379742e-12,1.628615003577322e-11,-7.461478735282224e-12,1.7136863238133204e-08,-1.3960898643615252e-12
0,2,0,192,256,1.0,size,restricted,1.404845265764475,1.9783280999927262e-05,-0.0001286323849582257,4.9550932814447374e-05,-4.723374334998542e-05,-5.911922818860922e-05,-9.754778396705267e-05,-2.6717752033376516e-05,-1.4234608075186588e-05,-3.753814544892271e-05,4.3316048720302664e-05,5.100458317136632e-05,7.350305647206782e-05,2.616772625434349e-05,-6.181131514449218e-05,5.9679227882604404e-05,6.138346083430067e-05,-2.371144036539953e-05,-19.999967773228295,4.378477053692151e-05,-5.2582708365001965e-06
0,3,0,192,256,1.0,size,restricted,2.7010620223107877,4.613680722475769e-10,1.0580157717175794e-11,-2.4135665258463706e-11,8.076780939889874e-11,4.9375775856078485e-12,2.4831398422675457e-12,-1.0165232591525184e-11,-3.993477341698494e-11,-2.0350014390336302e-10,-3.256666213049788e-11,-3.869050953798609e-12,-9.00876749822775e-12,-2.7420837535876413e-10,-9.679083469536514e-13,3.9146015509131375e-11,-9.933800010716625e-12,-19.999999993541632,-4.678864516394732e-11,7.994699619192385e-10,-2.193862222917421e-11
0,4,0,192,256,1.0,size,restricted,1.9750845940487103,2.6429009429405773e-13,-6.0135751317668854e-12,1.5529497776506693e-10,3.136861853762528e-11,2.229355857971176e-11,-2.966459723194027e-11,1.7521041421677537e-12,3.144203534369152e-11,-8.456169013519163e-09,-4.0368962818853425e-11,3.1550950845287123e-10,19.99999997220216,3.298961143902371e-10,-5.896040909426287e-12,-3.827322855722925e-11,2.1305479353744606e-11,-1.2107716877163464e-11,5.789105838886469e-09,1.4692879298732977e-11,9.374058896808788e-12
0,0,1,49,256,1.0,size,restricted,3.6931323375870084,-2.2987973873595965e-10,-7.811487256598307,-5.82075157671066e-12,-1.046781349197892e-11,-12.188512739811802,-3.924299093201288e-11,-2.1810517481464784e-11,-9.925989282801873e-12,1.6924935887626064e-11,2.5160997064739605e-10,2.821039560161773e-11,1.4016864361116818e-10,2.188988551833108e-11,1.710080501927266e-11,-1.469271937415287e-10,-2.6766514099494744e-11,-1.5005506434678163e-10,-3.8619098626865975e-11,-1.0591339569814605e-12,3.0760490068620083e-12
0,1,1,49,256,1.0,size,restricted,3.3129155176023137,-1.255776356953294e-10,-2.5813674647303885e-11,6.335674136259764e-12,-4.999318793265862e-11,-1.8929217154468347e-11,-2.051349359889052e-11,-6.341549632044e-12,-2.2581544969914766e-10,-6.373367943421844e-11,-4.0397777720581466e-11,1.7570224807926358,1.3203347400395924e-11,6.923019529442866e-10,18.24297751579934,-4.1185084503613525e-10,7.373261157738797e-11,1.3273033885045982e-10,-2.239122092871868e-11,-1.7818287197189653e-11,5.591607511237628e-12
0,2,1,49,256,1.0,size,restricted,3.115635953862653,2.019703516721329e-11,-4.23330241722527e-11,-8.549383487200873e-11,1.8082612875645445e-10,9.481104720945398e-11,8.148184341838003e-11,1.298602811151017e-10,-8.835574207405416e-10,-1.5674840736652233e-11,1.3893043780525935e-11,19.585729444840506,-2.998099696846709e-11,1.841144465261735e-11,1.410297050514446e-10,2.743950912857481e-10,-0.414270549128716,-2.694077612539372e-12,2.981023314785747e-12,1.390321745826585e-10,3.561028722077357e-11
0,3,1,49,256,1.0,size,restricted,4.077315655939216,-8.003824369349599e-11,-1.7376834161523038e-11,2.02610584099275e-09,-2.213481792283383e-11,-2.959873343005131e-11,-17.04938001477941,3.646544592666004e-11,-3.2590330655914686e-11,-1.2894795808021745e-11,1.4698001324528016e-11,2.95061998070132,3.857198192599735e-11,2.7667146466046143e-11,-3.2887400941274915e-11,1.3085725355620776e-11,-2.7812843762427748e-12,-3.297836212327684e-11,4.4127325302920514e-11,7.051710562211846e-11,6.177065587127085e-11
0,4,1,49,256,1.0,size,restricted,5.986768209485062,-5.691056785481253e-11,-2.8666229931840975e-11,3.193366399399565e-11,-3.234698893100059e-11,3.5631587730647176,2.0159646166512243e-11,1.1522149267689013e-10,-6.285756737278859e-11,-1.1869662604582064e-11,1.389362494211682e-10,1.0823142978246646e-10,4.4837568134740525e-11,1.609931158360734e-10,1.7585496233738717e-10,-16.197294721836766,0.23954649975444284,-8.169104755319171e-11,5.167914017680943e-10,-1.2423042200117726e-12,-1.0980505551283682e-11
0,0,2,15,256,1.0,size,restricted,5.723337476665334,-7.793915939334569e-12,-1.564969156655309e-11,5.176039006237635e-11,-1.7691797839845157e-11,-8.926006204741121e-12,1.2033293089905959e-12,-2.3248360161486245e-11,-2.5970292888243007e-12,-2.7476287116348734e-11,1.8066394355325761e-10,5.777171438467465e-12,1.2834702407080867e-10,1.921089264893384e-11,7.583187040239989e-12,1.025734805196191e-11,2.7044134274492904,-4.440925632414946e-11,7.412450669091299,9.883135902527185,-2.7907793420737226e-13
0,1,2,15,256,1.0,size,restricted,4.773783655731885,-1.0145479513567107e-10,-1.8366266960527344e-10,1.912700866802808,-1.2826685586338642e-10,2.457605898260561,6.154386413698025e-11,1.3179992225956126e-10,-9.771005359132758,-1.133403180020278e-10,0.029654640016551576,-0.2503052782930309,3.4604354535829787,-0.14977705175592798,-9.655569511336212e-10,0.4534390189505676,3.476583377003745e-11,2.5717165977202235e-12,-0.415954981541272,1.099121448280747,-3.735520819921435e-12
0,2,2,15,256,1.0,size,restricted,5.460527369180626,-3.7235045333382565e-11,-5.535400796712073,-1.0016661380360086e-10,-8.736480292718288e-12,1.0980876693522975e-10,-3.9953193530809707e-10,0.60546448263364,1.1747532213067924,-1.7875107103568357e-10,4.4465308607333665,-1.488201095099093e-10,-2.2398645324703508e-09,3.3975841080434943,-4.810286169829886e-12,1.4612591787953557e-10,9.0911583225795e-12,-5.2977231279641995e-11,1.0394640284517967e-09,-2.2826699945897922e-10,-4.840266524724363
0,3,2,15,256,1.0,size,restricted,4.427985204000041,-4.936672950123364e-11,-2.1684801625788893e-11,-1.9942781019321514,1.3024132440190102e-11,-0.8460460423493666,1.4252477990227195,0.8915987251876651,3.142624201005092e-11,2.0000385426593943,8.826283554365923e-11,3.722356697290553,-7.820956661860329,1.9249275255869437e-10,1.7589990631492005e-11,0.7306160719942163,2.230235347339536e-11,3.5321879980548674e-11,0.5688613557240747,-2.8614349966217896e-10,-7.5442626504623e-11
0,4,2,15,256,1.0,size,restricted,4.339189620720592,-2.0709026788676207e-11,7.014141254916336e-11,5.7500441409802425,-1.9712852791145634e-11,1.8784428535727972e-11,-1.4444699542861531e-11,2.948763050530477,-8.633119340047465,-2.0460503620409974e-09,2.8588615499924553e-11,-2.0498089160056817e-11,4.270934481858589e-12,4.1057602570501205e-11,-1.4387669516910183e-10,9.686699636017062e-11,-2.1045699751579422e-11,-3.360711647104213e-11,2.0415107275984677e-11,1.1901038769713727e-12,2.6680734652765317
0,0,0,192,256,inf,equal,unrestricted,2.1012953693955043,2.207234551818044e-11,7.093190663356129e-11,-4.889442731427811e-13,4.973482869162046e-11,8.393286556349123e-11,-3.915130189009657e-11,-5.003410816805096e-10,-7.466970764158103e-12,-19.999999994358085,-2.9280062749202437e-11,-6.797062397294209e-11,-3.0184333659461645e-12,-2.0811348101106664e-11,-2.8801961375629925e-12,4.0885182142204637e-11,1.023743838842097e-10,8.999286541651822e-10,2.579124314253539e-11,1.872552099289143e-11,-8.166073156127964e-11
0,1,0,192,256,inf,equal,unrestricted,1.8338183952770961,1.8381430411482416e-09,-1.5087325684914573e-10,8.077910760828177e-12,1.7885198132550884e-08,1.850328078182159e-09,-3.766169587625613e-09,-5.279759601271336e-09,1.6623484055359303e-09,-2.866231124865543e-09,-1.0700930589489925e-09,-1.9702171764881593e-09,-19.99999976209041,-1.7952577105619707e-08,7.612475726388993e-10,-5.177384280684243e-10,-1.09205364379118e-10,1.0155645012088546e-08,-1.0054580451978137e-09,1.7694789158926588e-08,1.4307157925190942e-09
0,2,0,192,256,inf,equal,unrestricted,1.4048511440707532,-1.9058978399173713e-10,-3.1509182585284e-09,1.7698085508736963e-08,-7.46733471204819e-09,1.765905980565973e-08,2.1852413075093125e-09,1.536697591946769e-09,8.588280216095681e-10,1.7003969015869926e-09,-1.1922522247398145e-09,-1.6531814686391022e-09,-5.353809951906873e-09,-3.244860615024264e-10,1.7324335334537504e-09,-2.676023151753831e-09,-6.043685226634976e-09,8.302334733088435e-10,-19.99999976121143,1.799247841807048e-08,1.9616036951077754e-09
0,3,0,192,256,inf,equal,unrestricted,2.70106201729514,8.857725485701666e-10,2.067402577054723e-11,-3.7936536512351806e-10,5.433203735622203e-10,2.116025179590908e-10,1.0708266285707507e-10,6.144637688117327e-10,-7.400154209872751e-10,-4.5572510168319025e-10,-4.443368930218198e-10,2.1546387938431441e-10,8.378869159466141e-11,-3.7223542989397417e-10,-1.725227599978136e-10,5.351030527434145e-10,-9.873634915206589e-11,-19.999999953859128,-3.133750588182737e-10,2.1348393045505615e-09,9.25341178334656e-10
0,4,0,192,256,inf,equal,unrestricted,1.9750845871230673,-1.771530498998131e-11,2.1465106989199876e-10,3.1226400462455235e-09,-2.0249374202975074e-09,-7.626845636732307e-10,1.0197679051953343e-09,-7.853306243090018e-11,-2.5859392218165243e-09,-6.982254489493803e-09,1.255130344858775e-09,5.782577440643854e-09,19.999999883619978,4.789302845312229e-09,2.119817618442433e-10,1.6322974391597152e-09,-8.056671588899177e-10,3.5531049332930244e-10,1.4034554333697844e-08,-1.7440792972188443e-09,-1.7244628329139836e-09
0,0,1,49,256,inf,equal,unrestricted,3.8637141883454724,-7.0719087721354924e-09,-3.9472540186946e-08,-3.6214401683822947e-10,-3.928245403819937e-10,-19.99999986057249,-1.7813845153978733e-09,-9.894026668125278e-10,-3.594223754505945e-10,5.514359725307446e-10,7.084521042305565e-09,9.088577597765563e-10,4.887049674582144e-09,7.79126541361736e-10,5.830681275399625e-10,-5.14697082525131e-09,-8.99547129364783e-10,-6.075036661191735e-09,-1.9950633846419508e-09,-1.785387623625174e-10,-7.495006374081722e-11
0,1,1,49,256,inf,equal,unrestricted,3.373354784600354,-2.6570313732488205e-09,-5.74471965214851e-10,8.258634222200136e-11,-1.1238352432292225e-09,-4.545268296816583e-10,-4.393541451344581e-10,-1.7682440006882688e-10,-3.78892284098171e-09,-1.421398269267173e-09,-1.0566793556032637e-09,1.4895400556663998e-08,2.4303223112080553e-10,6.244143377355021e-09,19.999999925432107,-7.394070819624964e-09,1.892757509707155e-09,2.6681102371082457e-09,-5.913041318007623e-10,-4.083204039932622e-10,7.773171448917358e-11
0,2,1,49,256,inf,equal,unrestricted,3.132280978125052,-4.478432893482554e-12,2.0812750247950285e-11,1.0801206833568973e-10,-7.314425515644985e-11,-6.390413399086025e-11,-8.560764049884681e-11,-1.0145954792894716e-10,-7.822709331749645e-09,1.035995400526861e-12,4.7995967141993377e-14,19.999999941743212,8.216095882175746e-12,-1.998179478506941e-12,-1.1274212065909098e-10,2.0599283009688727e-10,-2.9598799102372278e-08,1.1953262605947935e-13,5.224965283771049e-13,-1.1173263932162579e-10,-4.50795310268686e-12
0,3,1,49,256,inf,equal,unrestricted,4.260527843137832,-1.25943123507818e-09,-3.6549713383943115e-10,7.668065173714068e-09,-3.7299389543271783e-10,-5.968498347570597e-10,-19.999999960983533,4.261619709427649e-10,-3.945719115738416e-10,-2.8020236727512663e-10,8.446592482262347e-11,7.563448075005592e-09,4.10405317843733e-10,3.12303544378334e-10,-5.579284553121746e-10,1.5207521572281218e-10,6.242384297701739e-11,-5.233542903209114e-10,4.857817015097417e-10,1.0028781447543036e-09,7.346347993696295e-10
0,4,1,49,256,inf,equal,unrestricted,6.60046152240158,-2.234376829917789e-10,-2.571506725381076e-10,-5.0279818101895357e-11,-2.2766138012617023e-10,2.194944609893233e-09,1.0123479880961254e-10,4.423766400452175e-10,-4.762101785972164e-10,-1.7271243419469667e-10,7.289931123299596e-10,5.160328378583279e-10,3.475250167369426e-11,5.125672217568822e-10,7.725319140723038e-10,-19.999999957120426,1.977066059073586e-09,-5.033455501743753e-10,8.867052347483877e-10,-2.5747910482366434e-10,-3.5203936310248104e-10
0,0,2,15,256,inf,equal,unrestricted,5.966904747687653,-2.7604971829907947e-12,5.582702371107425e-12,-4.000770589906164e-12,1.1032694073919918e-11,-1.8007521351056441e-12,4.072090524659075e-14,1.7532685104834042e-11,-2.4238596629383576e-12,2.0041131698134957e-11,1.5206328973621783e-10,3.398132354635073e-12,3.867178000857129e-10,-2.582701633535841e-12,2.6394750100506305e-12,1.3630111978434973e-12,1.0098964800202198e-08,-1.7692114086110204e-11,1.5530902996876223e-08,19.99999996747457,-2.154976529558006e-12
0,1,2,15,256,inf,equal,unrestricted,8.064147687274051,-8.205486841612893e-12,-5.9669003799535305e-12,6.214051528862175e-12,-1.1085295648672786e-11,1.0982599671709956e-11,8.474872851019136e-12,9.75297495206043e-12,-19.999999997835413,-9.612208714132996e-12,4.292998091819042e-12,-1.4061358251181647e-11,2.248793116614737e-11,-2.7806405099626965e-11,-1.1172442801294118e-11,7.2400176968655885e-12,-4.853956199647439e-12,-7.249548127446398e-12,-2.7818203045316415e-11,6.668774220456421e-12,-1.3962637544742757e-11
0,2,2,15,256,inf,equal,unrestricted,6.74095020919158,2.6196910778246363e-12,-19.999999993789356,5.2219771593767634e-12,5.703290930576075e-13,-1.5991533867577405e-12,-2.725786608725894e-12,-4.91877338502641e-12,2.780241445032781e-12,4.098938409360892e-12,2.6620440771210153e-10,3.778284026814448e-12,-1.1703901020925825e-12,9.010878631029473e-11,4.154842849273787e-13,-2.4766783505083564e-12,-2.904401952175819e-13,4.279820535407336e-12,-2.632509957689208e-12,3.7635960701825696e-12,-2.8793099063873568e-09
0,3,2,15,256,inf,equal,unrestricted,6.521042604587252,-5.132625822678486e-11,-1.9017276395324146e-11,-1.7401338506389338e-10,1.5688609764802885e-11,-1.638369888972467e-10,1.6134215447835035e-10,1.3997175211344636e-10,5.4094247496361236e-11,1.5872149816888466e-10,3.898057005614536e-11,1.6249593455321023e-10,-19.99999999367056,7.913235110054889e-11,3.0878225599766616e-11,1.371763330033325e-10,1.9344867296339806e-11,3.683272580796198e-11,7.734122048048763e-11,-1.447445598539812e-10,-1.0092201295274866e-10
0,4,2,15,256,inf,equal,unrestricted,4.784653636414494,-3.3560983161379154e-10,8.892441999457642e-10,1.051386740121582e-08,-3.0225128878679733e-10,1.9011353470214685e-10,-2.044969354367936e-10,1.1791437590516525e-08,-19.99999994493042,-4.88254486197515e-09,3.291934462053366e-10,-4.2033142097913643e-10,2.5180639113456087e-11,4.1536196019845117e-10,-2.211555451789103e-09,1.4455445917725043e-09,-3.299487038736698e-10,-6.29867021291075e-10,1.707445573280598e-10,-2.8252847513549034e-12,4.348483062137794e-09
0,0,0,192,256,inf,equal,restricted,0.9810837155171303,-1.8701395175578357e-10,1.4833363365127055,1.765741373614735,-0.17294239177677873,0.8973650608461043,-0.947615960447316,-2.169920665279435,0.15717121824171132,-2.546561988182805,0.24623336614480912,-0.09144052453210638,-0.032293113456994954,-1.6571140862018072,0.2361376312616544,1.601924010041895,0.8906563180569241,3.6921590292626063,0.46041949722629316,-0.02083664141912354,0.9301307579566539
0,1,0,192,256,inf,equal,restricted,1.04470453983765,-0.15108481571261745,0.4840325232303199,1.5988711082226374,0.5305619777806491,2.8996510383240607e-10,-1.0093262252071574e-10,-1.816167624446874,0.4895006213917449,-0.6731633637251185,0.7358844330999414,4.710807834881972e-07,-3.4810129208309277,-2.6439047707807286,0.05348354195812583,-0.04781886839160451,-6.317822170961552e-10,2.2545607660944214,-4.637215937591332e-10,2.7534024406643,2.2865497361332485
0,2,0,192,256,inf,equal,restricted,0.7358257003001594,-6.467814250012444e-13,-0.8247218419001958,2.7780613882559706,-2.2398584528540482e-09,2.4528685645133064,0.9674606979511409,-9.296544768578562e-11,1.2266772659014554e-10,0.8530749150837769,1.275723975051503e-10,1.798695829714797,-2.048841626066296,-9.985517001253073e-12,2.4212090391568356e-10,-5.501860630193596e-10,-0.9518477178712036,1.5592886464308493,-1.5712276986709646,3.154992305972759,1.0389187611797324
0,3,0,192,256,inf,equal,restricted,1.017725741050283,0.592137526962377,0.9667719209356964,-1.0888085279647068e-09,0.40790767067115047,-1.8238556916335921e-09,1.0006999003744976,-0.1440270272286804,1.6685648058675274e-08,0.10837815914934465,0.37015337051944,3.8596092240247932,-0.41833736046836,-0.43425319358848374,-0.12995419883206213,0.12333703050562288,-0.8347487323056361,-2.8865577233381665,-0.9059559704185518,3.1546579089730042,3.6625130309451155
0,4,0,192,256,inf,equal,restricted,0.945905479217056,0.06854326133323473,-0.008736017293805326,1.9057989325192302,-1.980379721644335,0.1690803006507253,-2.8440588131844266e-10,-0.39868820532053334,-8.155306495014383e-09,-0.6140560170867916,1.55377266890294,2.8071045312370857,2.368344621654146,1.441209335729539,-6.058306903872012e-09,2.1745835468489583,4.0484279991646866e-09,2.723731641894452,1.3080124184011126,-1.3534611288814907e-08,0.47795867454782853
0,0,1,49,256,inf,equal,restricted,1.5409988627426925,-1.9400871633307117,-1.890457623709028,0.12398829071522896,0.6770824032968159,-1.6809452138950414,-0.35883677128494174,0.7626512858580335,-0.14024393497854426,0.8390273048714716,2.3706608205358943,1.3631049966747215,1.68812322248916,0.5228241477910167,0.8089213184308623,-1.3570737096923151,-0.4823505813467451,-0.5519952849237701,1.1096821628261786,-0.1466606159483116,1.1852831383177098
0,1,1,49,256,inf,equal,restricted,1.8128689571092182,-1.1920261835975727,-0.04840466835326183,0.6750083617644853,-0.36629323818477305,-8.052073597610913e-10,-0.18825997507115766,0.7002566308299487,-1.9763431832080374,-0.37792408250765125,0.0467433139820405,1.7779341508038562,0.7422451907327685,2.3832395397198454,2.567646319771462,-2.0305813644251227,0.8065487843045683,1.7606578625065492,1.221095466220046,9.884821298354198e-11,1.138791680015698
0,2,1,49,256,inf,equal,restricted,1.4601841508657916,0.1266976404379421,-0.386034540114171,1.933452573621021e-09,1.618570784735706,0.8088170477780642,-1.070739239470999e-10,1.6058266649563215,-2.3325388717198194,-0.2783547065242139,1.2349020864541997,3.133777184009728,1.4955826170496597e-11,0.6486446699153832,1.654878585402718,1.501545927935763,-1.5427502108053903,0.09264861741984187,1.7356934182185657,0.6813694190620272,0.616949620671984
0,3,1,49,256,inf,equal,restricted,2.120518789403601,-0.5449643922368923,-1.6326417760608383e-10,2.876314137735959,7.962879811729614e-09,-6.2276917940008834e-12,-3.054565827252469,1.3135945622577634,-0.5807501725781753,7.480758193204308e-10,1.4962417074010292,3.62322655522926,0.3091116125061472,0.9247357590146746,-1.1751286750734713e-09,-2.100524617539066e-10,-1.0456395894606784e-10,-6.695518718847339e-11,2.457857169350971,1.2421129740141967,1.5765251158574796
0,4,1,49,256,inf,equal,restricted,2.534875277669412,-0.3664012241247327,-4.715625020684702e-11,1.1164848887531575e-09,-1.2747988670328117e-10,1.775214415090964,0.17292871187391765,1.7010833494595319,-0.5883366448378144,0.8624461523895463,1.356564585614863,2.194653940043746,-1.2406742303884356e-10,1.385846297757724,1.113136853457583,-3.386975049800314,1.3197619785563437,-3.604894019480173e-10,3.3888714588608133,-1.8395022882191075e-10,0.38777933277314314
0,0,2,15,256,inf,equal,restricted,4.533798712740787,2.1037596088800835e-11,-2.0986997772671554e-11,2.1249207163843034,-3.409533315223244e-10,-1.224500664894103e-12,2.42567512549322e-11,-0.5268791785783625,-1.49262043937066e-10,-0.0009195583730163189,3.1663330022509264,4.592436673721045e-10,2.1919947180466606,1.9609933323614197,5.414922017580526e-10,8.962652094162965e-10,1.9782132771154175,-0.12813691733338783,3.7576636628430595,3.6911713158294313,0.472774317215718
0,1,2,15,256,inf,equal,restricted,2.2550978476072134,0.10444885585655646,-0.005206981926187273,1.7482639593455966,-0.37497947129798925,1.5247127571512804,0.006147599750964999,0.18275315786949797,-3.8799333148533433,-0.3312035951517022,0.8145075202647163,-0.4641181442482908,2.1717601212012547,-0.1250302810715661,-0.4534277830303314,0.27136301257768614,0.26141369151385047,0.031778932412308385,-0.505624781645452,1.3301680064088388,0.43477014938032593
0,2,2,15,256,inf,equal,restricted,3.1858865076464666,0.019656767700824637,-1.9318287677469008,0.15161879213692744,-0.3654802606549771,1.1163832961511537,-0.8253170022811736,1.089095095585253,1.5774548701008995,-0.9432895366466472,2.819944120818665,-0.5380809698559279,0.0632573595527863,2.2098238394005816,0.04995475448297425,1.62888751873024,0.26678301642372076,0.6199900464377048,1.9452149685268691,0.03973421080652455,-1.0690493069781846
0,3,2,15,256,inf,equal,restricted,2.3193820282873676,-0.6779391098727745,-0.31090288552417555,-0.11815873936168023,-2.8802586860020998e-11,-1.3529433066378174,1.405096160351814,0.5882257936459028,0.7063273711653077,1.0303098667040298,1.6021754018160206,1.9164695698352823,-2.767138594637802,1.0290555357141837,5.489933679005314e-11,1.319012472939762,0.4316831800231865,1.8374666178458616,1.3946961064968952,0.6896578709467301,0.8227414155515379
0,4,2,15,256,inf,equal,restricted,3.0186752928770244,-0.1766704494025287,1.238448190738937,2.9968850491839967,-0.1792762856418485,0.42091763363640183,-0.4130616887138083,1.24518947952641,-2.4302820425190053,-1.4561947787470075,1.7088859185541334,2.437310968834299e-11,0.42761952557343313,1.206548432949157,-0.9909683788803548,0.7265909927035747,6.32470420786248e-12,-4.670259155739127e-10,1.0356189474194846,0.40490854494485795,2.9419336598972445
0,0,0,384,512,1.0,size,unrestricted,1.1786937682548269,-3.5100682578078735e-09,9.98884847316789e-10,-1.5343582622807495e-09,4.99860432381626e-09,1.670002398448254e-08,-1.4607209470534247e-09,-2.0531480074523207e-08,1.3671844633504256e-09,-9.707179159753203e-09,-1.349963572475979e-09,7.378340004225725e-10,-3.1018163675268645e-09,2.446562845814127e-10,2.210533102646302e-10,-1.1539421106462011e-10,6.621337401771301e-09,19.999999768479338,2.393899070260251e-08,6.747244245563768e-09,-1.6421348646294269e-09
0,1,0,384,512,1.0,size,unrestricted,1.1187787889966445,1.171936291929197e-10,-2.282181425849366e-11,2.0422234888341778e-10,2.2172517552236733e-10,1.5162571776042871e-10,2.23476133757782e-09,3.134164912485427e-11,4.180777460905086e-11,-1.3298763291428901e-10,-2.0357431729110433e-11,1.6496201705505395e-10,-1.3743898896276715e-09,-19.999999988068602,5.286632763911347e-10,-8.552964838131388e-10,-2.4688796571834456e-11,2.249738921308518e-10,-9.405083706114048e-12,1.702668727382123e-10,-2.1825858093466427e-11
0,2,0,384,512,1.0,size,unrestricted,2.041350940822076,-2.611452763165277e-10,-1.052735016814835e-10,1.8138856135176884e-10,-4.600367875008762e-10,19.999999957054943,2.0180527405989328e-10,2.252071589078612e-10,1.9717491164248858e-10,-1.1499896322243839e-11,4.13304354010748e-11,2.713417451734958e-10,3.743491831719846e-11,2.0265634307510667e-12,1.9462681658708413e-10,-1.374933380303818e-10,1.2062986451714404e-10,1.117281135278481e-10,-3.4702577004964336e-10,7.112813427218665e-11,1.5970928656875918e-10
0,3,0,384,512,1.0,size,unrestricted,1.6859615813979065,-2.9451899200894024e-10,7.840741726817927e-10,-1.2371323886928677e-10,-2.1523133427074503e-11,-4.1772058389688595e-10,6.919808535746122e-10,1.6140935909431054e-10,-2.946001632712931e-10,1.5403062210549662e-10,5.153421604224041e-10,6.554291157731865e-10,4.503799110594754e-10,-5.893493550377222e-10,1.0380556657052238e-09,-3.1601879677569846e-10,-1.4837703123599487e-10,-19.999999955623785,-7.706293469513308e-10,2.7554582177508213e-09,3.9665995389715577e-10
0,4,0,384,512,1.0,size,unrestricted,1.5462772420107134,1.613558831444391e-09,2.280181298624423e-09,9.43231852808135e-10,-2.047326792782153e-09,1.1503294103736489e-10,1.6807504671320102e-09,5.092059264229537e-10,-3.439386588174268e-09,-2.0777016180747563e-09,3.065294514396758e-09,6.984277466819757e-09,4.803139212196755e-08,19.99999975666214,-1.003970785376035e-09,4.087753465503758e-09,-2.8538147867486695e-09,1.245939377868926e-09,1.8629366267739785e-09,-1.8950834888370962e-09,-9.617968770961302e-09
0,0,1,100,512,1.0,size,unrestricted,3.1398465690231325,-1.0767828456511496e-09,-1.0349157849384018e-09,-5.626746456375641e-10,-2.1758615122961626e-12,-1.303164992594962e-08,-3.1750356045725925e-09,1.4612987214905038e-09,-3.386161884436932e-10,-2.6319863751912267e-10,1.7982553123397612e-09,7.594967075131216e-10,19.99999988776174,9.952072706764354e-10,-1.874171394446576e-09,-6.676890780661395e-09,-1.0668935552737588e-09,-9.816212911957561e-09,4.910609896570539e-10,-2.635372624212695e-10,5.6014477090202387e-11
0,1,1,100,512,1.0,size,unrestricted,2.43460276371852,-9.226750837749919e-12,-3.4247163273705556e-11,2.6365066267187694e-11,-3.680838109806113e-12,-9.90936266310192e-11,-4.372049066545222e-11,1.6835269985009998e-11,-2.647404607071433e-10,-5.5168976564976894e-11,-3.424811500532545e-11,8.006355881084586e-11,3.178474124529082e-10,19.99999999580836,4.918635057820986e-10,-1.3479259837395708e-10,-6.772042951949926e-11,1.4121364676333178e-10,1.948382755569183e-11,-2.340099240455595e-11,6.311004152514452e-11
0,2,1,100,512,1.0,size,unrestricted,1.8891168230143764,1.923095963170817e-10,-1.6799546833181274e-11,-1.2098793058025568e-09,19.999999976324986,5.380560290087123e-10,8.62012534111729e-11,8.068630795419117e-11,-2.609086911481905e-09,9.904703664101665e-11,-8.611338193365833e-11,4.632332012552543e-10,-1.5451522691597155e-10,-7.718506531498829e-11,2.883882752095459e-10,6.498393695381262e-09,-9.511415270568447e-10,1.2786094826812614e-10,-5.633617875310393e-10,8.63468055710136e-11,1.0523683390300571e-09
0,3,1,100,512,1.0,size,unrestricted,2.686704388760484,-4.0805776845767856e-11,-1.6811591395967843e-10,2.484453052887261e-10,-6.503953173798806e-11,-3.7530826478266276e-11,-1.6816457202993514e-10,4.833090692015018e-11,-2.5056481661977045e-10,-4.91776661408755e-11,6.6683654415025775e-12,19.999999996702666,-4.480673255884002e-11,-3.2410059547249325e-11,-1.6494901086006285e-10,-7.367717900427811e-12,5.937459790538563e-12,-8.860817642835071e-11,1.759217349676853e-11,6.26407723572049e-11,-9.872383273625409e-12
0,4,1,100,512,1.0,size,unrestricted,3.4198911615443435,-1.0166625350265272e-09,-6.611171285838089e-10,1.730593725159702e-09,-1.6399969816802707e-09,19.99999993523114,8.675038638826935e-10,1.2889835162925345e-09,9.388233009738018e-10,-1.3165487560458485e-11,9.934649026615398e-10,2.0272447345619403e-09,5.760412157313766e-10,-7.291706562280597e-10,2.5388352899505884e-11,-2.1680037957061323e-09,4.675708116041938e-09,-2.0676166199898573e-10,4.80381932285926e-09,1.1687625688816267e-09,-9.557252037494258e-10
0,0,2,28,512,1.0,size,unrestricted,4.9062400786370555,4.129036350162319e-11,1.0714984838420689e-10,1.3403226487075667e-07,7.564709436794825e-11,2.290701710181151e-11,1.1135942861711563e-11,-4.344670007487303e-12,1.1359192876091751e-11,1.7931606200761717e-10,-1.9187911919881165e-10,-1.7813818991450778e-10,5.0697440073393434e-11,-2.297132890936763e-10,7.145939934563984e-12,3.4656648574592686e-11,1.0679513836311466e-08,-7.958403879751834e-12,19.99999980056136,2.111927901596915e-08,1.2277914411375189e-11
0,1,2,28,512,1.0,size,unrestricted,5.0712492994044345,1.6529771533510935e-11,-1.179108939602625e-10,1.7697716657552698e-11,-5.606847053821236e-12,-4.195068775176263e-11,-1.15677548316245e-11,-1.3013221465835262e-11,-19.999999806858796,-6.045126051758365e-12,1.4591418130906142e-07,1.7869074952627529e-12,-1.7036459834838746e-11,1.7865921207368832e-10,1.7730734214964944e-10,6.33083925329691e-10,-9.133466572614743e-12,1.1032145791747535e-11,1.2799847924062935e-10,-1.1112435192902076e-11,-1.330656429323838e-08
0,2,2,28,512,1.0,size,unrestricted,5.659412169578189,-7.151313734329383e-10,-1.0077317214166655e-09,1.1841049664064436e-10,-9.823948467998054e-10,-4.4648883875258163e-10,-8.502889605576091e-10,-6.815887158021486e-10,1.2268537596291195e-09,-4.2527917429956676e-11,3.47875643586587e-07,4.916268266372646e-11,-6.879146618035258e-10,1.9258000716107257e-10,-1.6635490073303553e-09,7.256241451304596e-11,-2.47330525107963e-09,-2.359353686993775e-10,3.061601765643036e-10,-8.579506948995514e-09,-19.999999602631902
0,3,2,28,512,1.0,size,unrestricted,4.753333586799522,1.0204126142786129e-09,6.742465996490648e-10,-2.6553776201995707e-09,1.2183607812367197e-09,-2.600156032666769e-09,5.066741740645602e-10,1.3270315951053471e-09,6.258560768851444e-10,1.0631070648569347e-09,1.6526648097802248e-09,-7.664524105958134e-11,-2.86695480731002e-09,2.2031622743010755e-10,4.819394272409147e-10,19.99999990362154,1.1115197468094559e-10,-8.62682524327444e-10,-9.293254962363779e-10,-2.3551425675235746e-09,-6.476224639116035e-10
0,4,2,28,512,1.0,size,unrestricted,5.434622155667268,-7.766854430141667e-11,1.1056064455982726e-10,8.317402575867946e-09,5.815067228365839e-10,1.3206981168916937e-10,-2.6858898303900657e-10,9.584566949255907e-08,-1.9444674703438399e-10,-2.3117199757129797e-11,-1.7648964473540336e-11,-2.6498435173150687e-10,-6.197317762126969e-11,1.9123991504595185e-08,-8.138909285058803e-10,-6.827701802096341e-12,2.0398876585503136e-10,-1.1114947358673894e-10,-2.287507901777096e-11,1.4122799371491331e-11,19.999999853924198
0,0,0,384,512,1.0,size,restricted,1.178693777343734,-9.890280711098374e-12,4.1892369928460627e-13,-2.5681832462404968e-12,1.2615453033498625e-11,1.6839562604607073e-10,-1.5385034553514005e-12,-1.2402581946148223e-09,1.5486431961041532e-12,-1.1150301541738049e-10,-1.887485301473257e-12,-1.198197758047539e-12,-4.308518943443028e-12,-9.382864359903867e-13,-2.5200968135282624e-13,-1.0859385867777771e-13,5.387344749022889e-11,19.999999967305026,3.021142349314107e-08,4.0858814158092e-11,-3.361955558577499e-12
0,1,0,384,512,1.0,size,restricted,1.1185642791311095,-1.3018054112849627e-11,3.093067763528768e-12,-1.5657777210292066e-11,-1.560226154835623e-11,-1.466125810970422e-11,2.6948726803700684e-10,-4.285464878366529e-12,-5.557647208681635e-12,1.3833448179251115e-11,2.629346528462356e-12,-1.5204588396832447e-11,-0.13644801809358936,-19.863551979481855,-2.1780099960417674e-12,-2.196660746811148e-11,3.3727875533388705e-12,-1.5583487293053527e-11,1.2222977144685817e-12,-1.5245843913276834e-11,2.8007985380149364e-12
0,2,0,384,512,1.0,size,restricted,2.0413509445189617,-2.2625153529425943e-11,-2.918178601619912e-11,8.155370645795209e-11,-1.6144789842492924e-09,19.99999999247104,8.861867932942004e-12,6.2921238046689844e-12,6.876109839602645e-12,2.2639436813708305e-11,3.167044175489872e-12,7.764623110143209e-10,1.5048752084655683e-11,1.7568006829231587e-11,6.5329653865544e-11,-9.805324450526272e-13,2.051301574844397e-12,3.0110419887763397e-12,-1.987590128996313e-09,1.2049540223041973e-11,4.380347395160785e-11
0,3,0,384,512,1.0,size,restricted,1.685961584059461,1.4192431921060784e-11,2.814064373468801e-12,7.082867692563756e-12,1.1834963092884265e-12,1.992788398896643e-11,-1.0772072949398415e-11,-7.510990795221024e-12,1.3057886077585303e-11,-6.206923920038932e-12,-1.698595723224582e-11,-1.241819253022817e-11,-1.7297118062036596e-11,1.814129954900186e-11,5.077804289430166e-11,1.4292767888572534e-11,6.5953018951565714e-12,-19.999999977105013,1.6081171222183286e-11,1.96578030437268e-08,-1.534083931831761e-11
0,4,0,384,512,1.0,size,restricted,1.5462772553206356,-1.6803131225508332e-12,-1.3253788804676026e-12,-1.2821066468199798e-12,8.028419306592162e-13,-1.390557712030033e-13,-1.3419458664328441e-12,-7.152196120759171e-13,5.767381029349736e-14,-5.1291095748825956e-14,-1.6399066104105239e-12,2.643802192883692e-12,7.98890332223892e-08,19.9999999190247,7.668675257596238e-13,-7.592615405674518e-13,-8.956467520464179e-13,-1.4682726408986746e-12,-2.3506190616835047e-12,-8.245447750080253e-13,-1.5001909375528505e-10
0,0,1,100,512,1.0,size,restricted,2.755719517650762,-6.94825385491692e-12,-7.80638926609298e-12,-2.0002821435937003e-12,-7.902444841807588e-14,-4.6837376252148575,-5.840191126205948e-11,1.792912013566121e-11,-2.0412559292135544e-12,-3.0978135608446027e-13,3.369433556275755e-11,6.294602737452634e-12,10.184265886699647,1.020690736391229e-11,-1.994235801594311e-11,-2.6724880750952376,-7.986671009835902e-12,-2.459508411856488,5.149690134802647e-12,-1.1594410691828452e-12,2.1287111329546756e-12
0,1,1,100,512,1.0,size,restricted,2.343031563482666,-3.5833962249960456e-13,-7.327664362302804e-12,7.462947343059726e-12,-6.999539395893742e-13,-2.2904125087185363e-11,-9.574678260251238e-12,5.283675896265439e-12,-1.0161532848200928e-10,-1.0247823630982416e-11,-7.54937354122556e-12,2.075955629757579e-11,2.1658564446967413e-10,11.564919171309885,8.435080827394888,-3.616066428753074e-11,-1.6335667289842757e-11,5.190062659040147e-11,6.454239082586754e-12,-4.6324564052277425e-12,1.847349187670943e-11
0,2,1,100,512,1.0,size,restricted,1.862904111692387,4.81375736989153e-12,-3.445210936888419e-13,-2.776289231893418e-11,11.40729254076886,1.3528485024801909e-11,2.1386842591860034e-12,2.099912984925331e-12,-5.543261377415173,2.5806297466635104e-12,-2.0324084294084867e-12,1.1684269932884728e-11,-3.730434873403648e-12,-1.8025457252689932e-12,7.208320525327213e-12,3.049446081303304,-2.2903115105843894e-11,3.3099202316501806e-12,-1.324045337692719e-11,2.2192814168374954e-12,2.6552225393212014e-11
0,3,1,100,512,1.0,size,restricted,2.5291753016281895,-1.0036087587429698e-11,-1.4633184016817254e-10,2.7034424334252667,-2.25526163637634e-11,-9.12146638273627e-12,-1.8748636220108587e-10,1.835170124543627e-11,-4.450469621099498,-1.2027954525490552e-11,2.094994283886037e-12,12.84608794320024,-1.4108058176627347e-11,-8.286984117628584e-12,-1.2515728117070892e-10,-1.2699947162687966e-12,1.027086886220506e-12,-3.6173420857387975e-11,4.691064896246702e-12,2.5573559423703046e-11,-8.997703162179174e-13
0,4,1,100,512,1.0,size,restricted,2.9456355258442297,-1.0916931629153941e-11,-1.0315878543659158e-11,9.900633625645788e-11,-3.277038794173216e-11,11.419520214684026,1.2006731037750244e-11,2.3796290942581713e-11,1.2333294066401102e-11,3.561949235072443e-12,2.0468832471740792e-11,1.0336111127129179e-10,1.0545194722713656e-11,-6.267220248571841e-12,1.9766100500247706e-12,-5.407148288731819e-11,2.9421340444231574,-1.928634764256839e-12,5.638345739886921,2.811326065983279e-11,-8.840396994106246e-12
0,0,2,28,512,1.0,size,restricted,4.119471316426584,-5.667011394500974e-12,-6.491553184553583e-11,5.146836211154569,-1.1828057361011279e-11,-7.738685475969244e-12,7.338687208269348e-12,3.741776256834712e-13,1.6438029824466266e-12,-8.670173216406642e-12,8.703745727777188e-11,3.7979247096236713e-10,0.311022951784283,1.0383002001868327,3.1633395898431303e-12,-9.488308913597363e-12,2.5929218406250034,-2.2352099806957275e-12,7.745994394710465,3.164924400697943,9.887150771017608e-12
0,1,2,28,512,1.0,size,restricted,3.4749925398436523,0.10339253661343975,1.9442202984872659,0.29870481670704496,-1.4658574755350068e-10,1.277414893489933,-8.992586528944498e-11,-7.178515478612856e-13,-4.848741464799315,-1.0541036596263522e-11,4.291697114967738,0.12346707879984854,1.4810694561798187e-11,-1.1293985341544874,-0.8526106475183308,3.25858953600645,1.7710122168101682e-11,-6.772274659515531e-10,-0.4444605798986696,-3.042765827763699e-11,-1.427302496538025
0,2,2,28,512,1.0,size,restricted,3.513972976842791,-5.906505025366237e-11,-0.5630662083583929,0.22365132240215463,-0.6334122247931567,-6.695192061489234e-11,-1.1778277192031654,-3.934413467893757e-11,1.8651185869777838,1.8658207262315192e-09,4.627800228089562,0.4425316291089109,-2.619179345403345e-10,0.11686921596376837,-0.6967716800768178,1.584758794815355e-10,-2.3228847862394444,-1.0064198333586892e-11,1.2835546434912992,-2.5870450391342588,-3.459466713295737
0,3,2,28,512,1.0,size,restricted,2.8327330527176797,0.8339831955136491,0.3819473608944766,-1.5502794665116766,0.9085385493789786,-1.0304589169707163,2.335031985898016e-11,1.4303047653204592,8.772660006806067e-11,1.132463384885875,2.541509573602852,9.852343337607457e-11,-1.0130325989198248,0.1654686622587316,0.1367462282534575,5.756651032419804,9.634159809501588e-12,-2.0057802163172282e-11,-1.3926437524594797e-12,-3.1186162644729087,-7.66721912726609e-12
0,4,2,28,512,1.0,size,restricted,4.382156342179019,-2.2921351590645455e-11,1.5576772062944117e-10,2.9556448009844822,0.8579426248153562,8.574440746123331e-11,-1.1106973091968192e-10,4.759152201411015,-1.1430646423594844e-10,-3.964144019223704e-12,6.972292809382123e-12,-2.795382313945775e-11,-4.1227260617048346e-11,4.517971332895921,-6.441488047277854e-10,-1.2764348590180755e-11,0.14540065355161727,-1.5514958893716555e-11,1.7640952646355506e-11,3.897125428386603e-11,6.763888384484636
0,0,0,384,512,inf,equal,unrestricted,1.1786937682548269,-3.5100682578078735e-09,9.98884847316789e-10,-1.5343582622807495e-09,4.99860432381626e-09,1.670002398448254e-08,-1.4607209470534247e-09,-2.0531480074523207e-08,1.3671844633504256e-09,-9.707179159753203e-09,-1.349963572475979e-09,7.378340004225725e-10,-3.1018163675268645e-09,2.446562845814127e-10,2.210533102646302e-10,-1.1539421106462011e-10,6.621337401771301e-09,19.999999768479338,2.393899070260251e-08,6.747244245563768e-09,-1.6421348646294269e-09
0,1,0,384,512,inf,equal,unrestricted,1.1187787889966445,1.171936291929197e-10,-2.282181425849366e-11,2.0422234888341778e-10,2.2172517552236733e-10,1.5162571776042871e-10,2.23476133757782e-09,3.134164912485427e-11,4.180777460905086e-11,-1.3298763291428901e-10,-2.0357431729110433e-11,1.6496201705505395e-10,-1.3743898896276715e-09,-19.999999988068602,5.286632763911347e-10,-8.552964838131388e-10,-2.4688796571834456e-11,2.249738921308518e-10,-9.405083706114048e-12,1.702668727382123e-10,-2.1825858093466427e-11
0,2,0,384,512,inf,equal,unrestricted,2.041350940822076,-2.611452763165277e-10,-1.052735016814835e-10,1.8138856135176884e-10,-4.600367875008762e-10,19.999999957054943,2.0180527405989328e-10,2.252071589078612e-10,1.9717491164248858e-10,-1.1499896322243839e-11,4.13304354010748e-11,2.713417451734958e-10,3.743491831719846e-11,2.0265634307510667e-12,1.9462681658708413e-10,-1.374933380303818e-10,1.2062986451714404e-10,1.117281135278481e-10,-3.4702577004964336e-10,7.112813427218665e-11,1.5970928656875918e-10
0,3,0,384,512,inf,equal,unrestricted,1.6859615813979065,-2.9451899200894024e-10,7.840741726817927e-10,-1.2371323886928677e-10,-2.1523133427074503e-11,-4.1772058389688595e-10,6.919808535746122e-10,1.6140935909431054e-10,-2.946001632712931e-10,1.5403062210549662e-10,5.153421604224041e-10,6.554291157731865e-10,4.503799110594754e-10,-5.893493550377222e-10,1.0380556657052238e-09,-3.1601879677569846e-10,-1.4837703123599487e-10,-19.999999955623785,-7.706293469513308e-10,2.7554582177508213e-09,3.9665995389715577e-10
0,4,0,384,512,inf,equal,unrestricted,1.5462772420107134,1.613558831444391e-09,2.280181298624423e-09,9.43231852808135e-10,-2.047326792782153e-09,1.1503294103736489e-10,1.6807504671320102e-09,5.092059264229537e-10,-3.439386588174268e-09,-2.0777016180747563e-09,3.065294514396758e-09,6.984277466819757e-09,4.803139212196755e-08,19.99999975666214,-1.003970785376035e-09,4.087753465503758e-09,-2.8538147867486695e-09,1.245939377868926e-09,1.8629366267739785e-09,-1.8950834888370962e-09,-9.617968770961302e-09
0,0,1,100,512,inf,equal,unrestricted,3.1398465690231325,-1.0767828456511496e-09,-1.0349157849384018e-09,-5.626746456375641e-10,-2.1758615122961626e-12,-1.303164992594962e-08,-3.1750356045725925e-09,1.4612987214905038e-09,-3.386161884436932e-10,-2.6319863751912267e-10,1.7982553123397612e-09,7.594967075131216e-10,19.99999988776174,9.952072706764354e-10,-1.874171394446576e-09,-6.676890780661395e-09,-1.0668935552737588e-09,-9.816212911957561e-09,4.910609896570539e-10,-2.635372624212695e-10,5.6014477090202387e-11
0,1,1,100,512,inf,equal,unrestricted,2.43460276371852,-9.226750837749919e-12,-3.4247163273705556e-11,2.6365066267187694e-11,-3.680838109806113e-12,-9.90936266310192e-11,-4.372049066545222e-11,1.6835269985009998e-11,-2.647404607071433e-10,-5.5168976564976894e-11,-3.424811500532545e-11,8.006355881084586e-11,3.178474124529082e-10,19.99999999580836,4.918635057820986e-10,-1.3479259837395708e-10,-6.772042951949926e-11,1.4121364676333178e-10,1.948382755569183e-11,-2.340099240455595e-11,6.311004152514452e-11
0,2,1,100,512,inf,equal,unrestricted,1.8891168230143764,1.923095963170817e-10,-1.6799546833181274e-11,-1.2098793058025568e-09,19.999999976324986,5.380560290087123e-10,8.62012534111729e-11,8.068630795419117e-11,-2.609086911481905e-09,9.904703664101665e-11,-8.611338193365833e-11,4.632332012552543e-10,-1.5451522691597155e-10,-7.718506531498829e-11,2.883882752095459e-10,6.498393695381262e-09,-9.511415270568447e-10,1.2786094826812614e-10,-5.633617875310393e-10,8.63468055710136e-11,1.0523683390300571e-09
0,3,1,100,512,inf,equal,unrestricted,2.686704388760484,-4.0805776845767856e-11,-1.6811591395967843e-10,2.484453052887261e-10,-6.503953173798806e-11,-3.7530826478266276e-11,-1.6816457202993514e-10,4.833090692015018e-11,-2.5056481661977045e-10,-4.91776661408755e-11,6.6683654415025775e-12,19.999999996702666,-4.480673255884002e-11,-3.2410059547249325e-11,-1.6494901086006285e-10,-7.367717900427811e-12,5.937459790538563e-12,-8.860817642835071e-11,1.759217349676853e-11,6.26407723572049e-11,-9.872383273625409e-12
0,4,1,100,512,inf,equal,unrestricted,3.4198911615443435,-1.0166625350265272e-09,-6.611171285838089e-10,1.730593725159702e-09,-1.6399969816802707e-09,19.99999993523114,8.675038638826935e-10,1.2889835162925345e-09,9.388233009738018e-10,-1.3165487560458485e-11,9.934649026615398e-10,2.0272447345619403e-09,5.760412157313766e-10,-7.291706562280597e-10,2.5388352899505884e-11,-2.1680037957061323e-09,4.675708116041938e-09,-2.0676166199898573e-10,4.80381932285926e-09,1.1687625688816267e-09,-9.557252037494258e-10
0,0,2,28,512,inf,equal,unrestricted,4.9062400786370555,4.129036350162319e-11,1.0714984838420689e-10,1.3403226487075667e-07,7.564709436794825e-11,2.290701710181151e-11,1.1135942861711563e-11,-4.344670007487303e-12,1.1359192876091751e-11,1.7931606200761717e-10,-1.9187911919881165e-10,-1.7813818991450778e-10,5.0697440073393434e-11,-2.297132890936763e-10,7.145939934563984e-12,3.4656648574592686e-11,1.0679513836311466e-08,-7.958403879751834e-12,19.99999980056136,2.111927901596915e-08,1.2277914411375189e-11
0,1,2,28,512,inf,equal,unrestricted,5.0712492994044345,1.6529771533510935e-11,-1.179108939602625e-10,1.7697716657552698e-11,-5.606847053821236e-12,-4.195068775176263e-11,-1.15677548316245e-11,-1.3013221465835262e-11,-19.999999806858796,-6.045126051758365e-12,1.4591418130906142e-07,1.7869074952627529e-12,-1.7036459834838746e-11,1.7865921207368832e-10,1.7730734214964944e-10,6.33083925329691e-10,-9.133466572614743e-12,1.1032145791747535e-11,1.2799847924062935e-10,-1.1112435192902076e-11,-1.330656429323838e-08
0,2,2,28,512,inf,equal,unrestricted,5.659412169578189,-7.151313734329383e-10,-1.0077317214166655e-09,1.1841049664064436e-10,-9.823948467998054e-10,-4.4648883875258163e-10,-8.502889605576091e-10,-6.815887158021486e-10,1.2268537596291195e-09,-4.2527917429956676e-11,3.47875643586587e-07,4.916268266372646e-11,-6.879146618035258e-10,1.9258000716107257e-10,-1.6635490073303553e-09,7.256241451304596e-11,-2.47330525107963e-09,-2.359353686993775e-10,3.061601765643036e-10,-8.579506948995514e-09,-19.999999602631902
0,3,2,28,512,inf,equal,unrestricted,4.753333586799522,1.0204126142786129e-09,6.742465996490648e-10,-2.6553776201995707e-09,1.2183607812367197e-09,-2.600156032666769e-09,5.066741740645602e-10,1.3270315951053471e-09,6.258560768851444e-10,1.0631070648569347e-09,1.6526648097802248e-09,-7.664524105958134e-11,-2.86695480731002e-09,2.2031622743010755e-10,4.819394272409147e-10,19.99999990362154,1.1115197468094559e-10,-8.62682524327444e-10,-9.293254962363779e-10,-2.3551425675235746e-09,-6.476224639116035e-10
0,4,2,28,512,inf,equal,unrestricted,5.434622155667268,-7.766854430141667e-11,1.1056064455982726e-10,8.317402575867946e-09,5.815067228365839e-10,1.3206981168916937e-10,-2.6858898303900657e-10,9.584566949255907e-08,-1.9444674703438399e-10,-2.3117199757129797e-11,-1.7648964473540336e-11,-2.6498435173150687e-10,-6.197317762126969e-11,1.9123991504595185e-08,-8.138909285058803e-10,-6.827701802096341e-12,2.0398876585503136e-10,-1.1114947358673894e-10,-2.287507901777096e-11,1.4122799371491331e-11,19.999999853924198
0,0,0,384,512,inf,equal,restricted,0.6369721452995709,-0.47511894852131403,0.8183664904242223,0.32814169292551343,0.45805830617563775,0.9206937215196502,-1.1395512020900895,-2.314430195221984,3.035136685765064e-10,-0.7945015046425421,-0.6029252141011905,0.355645518263064,-1.367621337613642,1.3491088408897075e-09,0.6119788867047272,0.41842342539935007,0.8650120150870172,2.7094963013599056,2.640622499886098,1.6714221378154899,1.5079905965741893
0,1,0,384,512,inf,equal,restricted,0.5736763177997989,-0.0011556307881631543,0.371816271493975,2.2513923583410778,0.7931209419820097,0.5409815034135421,0.8126005318596221,-0.8389431543419341,-0.00254563241750543,-0.5908889766632174,-0.21499588220893676,1.5807497202377552,-2.7382976750110832,-1.4103010051077134,1.5822262063146864,-0.8153039125807803,-0.3303287850672969,1.053505494295588,0.26900044025343633,1.3892909167110494,2.412554933870879
0,2,0,384,512,inf,equal,restricted,0.4800923186005255,-0.4491026621644768,-0.012942063121517414,2.0681027133229275,-1.0361560169927988,2.83284923221123,0.6318958806853978,-0.5813233840250399,-0.36334238889944476,0.9330942072273681,-0.5566295808061278,1.3496341994514074,-0.12136496835013769,0.5644656986908698,0.9648491152742272,0.4351850507248811,0.30775165125106746,1.4389239936898623,-0.8185299373212175,0.6061654541041592,2.050983975972015
0,3,0,384,512,inf,equal,restricted,0.5789399046351248,-0.8075386563843745,1.6794856623201055,0.7057002794149296,0.2648823103409953,-0.5002458340420773,0.7988313169546857,-0.31241661207904153,-0.5675917177089128,0.28569631537547746,0.5120636142576892,1.9272401912844417,-1.217847777314268,-0.5438867929020279,1.155007923868915,0.21842167319289227,-0.06069490451926009,-1.2584893016608965,-0.732134802675804,2.1787940552469314,2.7131305823335907
0,4,0,384,512,inf,equal,restricted,0.5177455185596891,1.1455279672395602,0.45552619232115477,1.096781100150266,-0.8896860076488721,0.35658601789016103,-0.05380081396236897,0.008724416225510038,-0.42792953410448625,0.028019843599245142,-0.3161244176910186,0.9829484237116658,1.775519739158657,2.1864423421811283,-0.08669833651334365,1.7873203618954188,0.3602171600963239,2.010674901448907,0.03673912765433719,0.08347399319003466,-0.47399910364462644
0,0,1,100,512,inf,equal,restricted,1.0826422924354595,-0.17150058376047686,-0.3575426815211664,0.04813817934061622,0.35566186392445504,-1.387518677628942,-0.6830622492193186,1.873296020437935,-0.12020191613901246,0.8904631932678324,1.6973536115898467,1.3631659101879887,1.9616320495907784,1.1361106317589214,-0.2944259917430918,-1.3745401897653968,-0.2958476723675834,-0.6664984360063508,1.8282509844450792,-0.18906003364595345,1.1181491992027999
0,1,1,100,512,inf,equal,restricted,1.2034775844638586,0.35359872374034956,-0.20455092335093103,0.8601663927411202,0.31347558045071355,-0.49379098700296187,-0.21495358608100015,1.255644340544989,-1.201756960099324,0.49450189663496835,0.4956943890441239,0.8715014260722254,1.4677658602579708,2.705868210483058,2.2145722200730686,-1.3400275862181772,-0.2526960613134275,1.9173424028408705,1.7988303267170362,6.686116423657052e-10,1.5432621237321933
0,2,1,100,512,inf,equal,restricted,0.893646375323044,1.1178729853290148,0.19521469547049106,-0.3562921135647064,2.19959195447546,1.181647776049535,-0.10414329959300855,1.1716876968008962,-1.7523593636252115,1.0055348716168873,0.8985674633571153,1.4505271090672076,0.027887717542570162,0.5649665772149322,0.9533580983867471,1.4756137508121807,-0.930179311430435,1.1269583018721676,0.5415725539563613,0.5416976249655289,1.7445522064775947
0,3,1,100,512,inf,equal,restricted,1.2351057000475096,-0.058812965501488464,-0.7425749426188676,2.2484386168673254,-0.45001636337235607,-0.17771775244541801,-1.0567240582082946,1.8286277551220718,-1.122755437146487,0.33920947536144064,1.7031150437243343,2.953808585987913,-0.3638879958282563,0.05712523850675641,-0.693623133848556,-0.34281327675956,0.2674538197185795,-0.13854786125733642,1.8322405333074694,1.1210588921127407,0.9001466795878167
0,4,1,100,512,inf,equal,restricted,1.5874148662271184,0.059943241569865253,-0.14265220494024142,1.767614745975597,-0.8179117653039173,1.9177524992729487,0.31055251584373983,1.6702370160899396,0.15303735064242044,1.3484208864226381,1.6008590232307387,1.8500500122395194,0.25135495401889335,0.34026024438174285,0.20809938704604855,-1.2329155945545733,1.579997890085763,0.18162040829198947,3.0891981914400843,1.133753279449412,0.3437687849446659
0,0,2,28,512,inf,equal,restricted,2.3629341913927098,0.2555026990944095,-0.6278052357615297,2.5215709800971053,-0.4959775623162327,-0.3489438920930355,0.23386960451498515,-0.277227010289812,0.2435028062943476,-0.04747111265383838,1.0282346704797254,0.4615008210386669,0.6348165756981298,1.5932498488345623,0.6596891524115595,-0.28658802021595275,1.6209522929976887,0.6187297991821233,2.494377531927227,1.9793803525707232,1.582629375230041
0,1,2,28,512,inf,equal,restricted,1.5120983383259337,0.670526159307452,1.2032217511040002,1.0083242819956215,-0.31446147882211134,0.8508786683923851,-0.3742883549372086,-0.09632092347922731,-1.723536393573113,0.14872114630077132,1.829307306314968,0.5561806830024772,0.2177129597044908,-0.5461361725473659,-0.49082382672332603,1.3591059168022073,0.001857541985510145,-0.1502400159573112,-0.4409448283101348,0.26996023444971184,-0.35397381470573
0,2,2,28,512,inf,equal,restricted,1.4574937656096725,0.018203451386325308,-0.19272051172215104,1.0201941865236355,-0.7217596480742958,-0.1791005717498522,-0.753989865460336,-0.5103302782869051,1.1416719316918529,0.04938680584355279,1.701554010843848,0.4131535613283938,-0.16834337947964964,0.2655699101055803,-0.3501212878678831,0.5682924535679584,-1.1514859711277052,0.5676666434477309,0.7746313075338249,-0.5923426152146551,-1.1213419883699849
0,3,2,28,512,inf,equal,restricted,1.1639809452841934,0.821611454359403,0.8689268810606561,-0.06299723429232741,0.406390898358028,-0.7191138341893547,-0.1265605634367825,0.7598472125567348,0.5937067855036795,0.49287952392206064,1.2953559581284033,0.3764938447939411,-0.7605087207815113,0.5309991536464826,0.5637207090995856,2.4225904797643247,0.3553850655422714,0.34309545488593823,0.05155674323862156,-0.6419368017115581,0.5813270480519513
0,4,2,28,512,inf,equal,restricted,2.4214146161278447,0.03288347083394208,0.9752099265222913,1.9196453862657952,1.173993056102318,0.6571945282437198,-0.6078959542244791,1.8439762412907386,-0.8577408035931678,0.8464218397632103,0.6440151040644722,-0.014018578825610972,-0.3477379108389012,2.0802002429503648,-0.4183364705982424,-0.3758506495721319,1.0537545203649719,0.4050354018197539,0.8533189710233599,1.0940029913822806,2.7994985025877934
0,0,0,768,1024,1.0,size,unrestricted,0.9160061972092469,-9.515254281302323e-10,1.2870838409475168e-09,-1.5903694455157863e-09,5.752820169457866e-10,2.8970781680756445e-09,-1.2857141175030772e-09,-2.001453466191813e-09,-2.331448041562518e-09,-1.637977090669898e-08,-2.015042374330016e-09,-2.8788978825646947e-09,6.139681170837194e-11,1.72984169205232e-09,-4.962075303584079e-10,1.2051876618232049e-09,1.7449877912007822e-09,19.999999800145037,3.923275519547018e-08,6.825156106504234e-10,7.375914758278819e-10
0,1,0,768,1024,1.0,size,unrestricted,0.935777065386373,5.610193057493003e-10,-1.511746124111565e-10,4.464017493468231e-10,1.1314712478642062e-09,2.4048875177570756e-10,4.4929324580295584e-10,2.379629534056635e-10,3.4751270572498926e-11,-1.4196408279810352e-09,-3.1917419881439623e-10,5.985604205201761e-10,-1.7172159372051065e-09,-9.798883004303075e-10,19.999999958803308,-1.9413987064482464e-10,4.749456093406847e-10,1.4005559234093556e-09,-2.4841924597365626e-10,9.704714655007894e-11,-1.0758046172895317e-10
0,2,0,768,1024,1.0,size,unrestricted,0.8563818999575132,2.6144545642931607e-10,4.67742692828581e-10,5.8871010200124034e-12,-1.1067643818533164e-09,19.999999938723388,1.4090609635898353e-09,7.314247499450445e-11,1.648806825496557e-11,-2.0069186189174166e-10,5.545459164023861e-10,1.2679221311798554e-09,-2.473691702595634e-10,-9.547848912631483e-11,7.855355735763772e-09,-4.877929509834053e-10,7.685258416037026e-10,1.598642985396968e-10,-3.168139773857601e-10,5.89848996851683e-10,3.2084031641193295e-10
0,3,0,768,1024,1.0,size,unrestricted,1.2964890214866645,-2.826604036070133e-10,1.6357665372268086e-10,-1.3097533539037333e-11,-1.1251728583738022e-10,-2.846755818124223e-10,-1.4997167424173125e-10,1.4633198952162568e-10,5.905353855019924e-11,5.571205030150696e-12,3.1234671539087216e-10,3.1338859798540023e-10,3.070497521476977e-10,-2.8174145352358675e-10,2.7415380682072764e-10,-1.3915477190164005e-10,3.0059302807726333e-10,-1.00316710050096e-10,-3.07857436124469e-10,19.999999966088517,3.5373670445478864e-11
0,4,0,768,1024,1.0,size,unrestricted,1.098599415188293,-4.1670318206833164e-10,6.47631592698082e-10,9.529223345865835e-11,-3.026500433260388e-10,6.148145158398514e-10,7.223651912881846e-10,2.413726486650987e-10,-8.989420371887373e-11,1.3164003151664227e-10,1.1155114309999972e-10,2.894225106285706e-10,1.0574977394477976e-09,19.999999928228377,2.6521130399680335e-10,3.10400014969128e-10,-9.936094961145866e-10,-2.2809161163449653e-10,-1.9135873781957144e-10,-5.872433094486462e-11,-1.3185752373241907e-08
0,0,1,202,1024,1.0,size,unrestricted,1.6221719871767246,-6.171758605155301e-11,-2.0970118458141143e-12,-6.638943580906464e-11,-5.0987254673956857e-11,-1.1740871371597818e-10,-2.35611094980839e-10,9.327251944780397e-11,2.0501031144514503e-11,-2.7076278759515534e-11,8.839908422587649e-10,1.0918470297980308e-10,19.99999999024475,1.6438570438106077e-10,-1.1663163721116698e-09,-6.18507551234226e-10,-1.9360657660721233e-10,-8.148196347282401e-10,-2.7449332168663075e-11,1.4460846056171692e-10,3.9537873030995724e-11
0,1,1,202,1024,1.0,size,unrestricted,1.9972044010967331,2.5069545374119484e-08,3.778587809226742e-10,-1.7341864547114174e-09,1.8742894063445226e-10,4.131773561891457e-10,-1.0741415540435538e-09,4.870489310605884e-09,-5.814716972586978e-09,-3.4508879763062067e-10,-1.2915098698926186e-09,7.044275521296676e-09,2.598569447211858e-10,4.127767170524384e-09,5.7780336427648006e-09,-19.999999767948584,-5.779434617787684e-09,2.6002642491666938e-08,1.5917132446769822e-09,-3.2917618212829724e-10,-3.8154317416695245e-09
0,2,1,202,1024,1.0,size,unrestricted,2.201645589118312,3.587918830710225e-10,-2.3865477095696933e-10,1.8736623943562795e-10,8.341877713379687e-10,8.501283219297422e-10,6.25944807973265e-11,1.656310532729033e-10,-4.805489956189903e-09,6.608977374521206e-10,-6.660292783119746e-10,1.134609555074963e-09,4.292577754020109e-11,-7.873595258536419e-11,-1.7528805316230238e-10,19.999999947304737,-5.257511375664097e-10,-2.0181942271367949e-10,-2.8020149087859753e-10,-1.3846679642614598e-10,3.000644153668641e-10
0,3,1,202,1024,1.0,size,unrestricted,2.508320165914179,4.57834973290448e-11,-7.447460925943656e-10,6.348355128647128e-10,5.755422859053294e-11,-2.738920217025867e-10,-1.83651137012415e-10,2.720760579075313e-10,-3.86753545363161e-09,-5.801773250457437e-10,-6.030788593919319e-10,19.99999995002661,3.3689860271715e-10,-1.301597717783033e-09,-4.3077929992658376e-10,2.056958143700599e-11,9.695257256398778e-11,1.2842821774986912e-10,2.0706487347250544e-10,6.893703204139266e-11,2.409041809710139e-10
0,4,1,202,1024,1.0,size,unrestricted,1.590575766095898,-5.091715349146013e-10,-2.3985530669409326e-09,-9.750969362251622e-10,-4.909144216329039e-09,3.4202699133774728e-09,6.7015270731488215e-09,8.531858156896137e-09,2.2116016806088564e-09,-6.330712081276338e-10,1.2468742929511045e-08,2.0142512773313003e-09,9.105476229547466e-10,-3.301709319249822e-09,-1.1824541653832585e-09,-2.3048675121319703e-09,2.162520854484965e-08,-1.768759187232846e-09,19.999999817119296,6.83226214272667e-09,1.1811769428886552e-09
0,0,2,54,1024,1.0,size,unrestricted,3.173688720932877,-5.168907536347207e-09,1.8181111412075017e-10,3.458168775937338e-08,-3.0955524167310365e-10,-2.7579314835220644e-10,3.877180202009317e-10,2.676858075523559e-10,1.166287394102751e-10,7.728144538911432e-11,4.4529090331707244e-09,1.1597839388592527e-09,3.880469225757774e-11,19.99999993301332,6.53034883725157e-10,1.8084004625303076e-11,3.413853318744086e-09,-2.659303239664635e-10,1.2358657122432417e-10,1.5788564830389163e-09,-1.0252832849543953e-09
0,1,2,54,1024,1.0,size,unrestricted,4.300366977738251,1.1896888201385842e-09,3.6992255935876745e-10,-2.269603104509891e-09,-2.0074431101302733e-10,5.588984946365628e-11,-1.3748447964204959e-10,1.3682092186361684e-09,-9.892668446007651e-10,5.659295400959342e-10,19.9999999612681,5.727761090450797e-10,-1.3441571445730386e-10,-4.901872500680381e-10,-1.2737050861103695e-10,8.034449026783692e-10,1.4020567076165935e-10,8.400042413646754e-10,-9.219775497567992e-10,-7.126622558732131e-10,-8.69789170351629e-09
0,2,2,54,1024,1.0,size,unrestricted,4.009745888817609,-3.108208432119773e-09,-9.092619663711305e-10,8.347826512636773e-10,-2.468371316717309e-09,1.8142798736959636e-10,-4.813372328911486e-10,-1.1923041350350764e-08,5.032082626998167e-09,2.3165788298993547e-09,2.549815886242018e-09,-7.541843141907952e-10,-6.0506479556461936e-09,2.2450266787635337e-10,-6.398172157874854e-10,6.763131199950552e-10,-9.251893557394153e-10,-1.6945903262471846e-09,-2.464164565482861e-11,-5.127607133600654e-09,-19.99999991938143
0,3,2,54,1024,1.0,size,unrestricted,4.195848314080046,1.7580101468221843e-09,4.685731472747894e-10,-2.1327939592740095e-09,1.3862869469653056e-10,-1.4606813603040972e-10,1.2983467249571584e-09,1.5895865649854464e-09,1.4452744557571331e-09,4.790313478738907e-10,6.151813628421272e-09,-3.672679355228951e-10,7.364951943543669e-10,-6.618985032141883e-10,4.366385015297828e-11,19.999999963854208,6.182390059165496e-11,-7.84369134076793e-10,2.6893475470275705e-10,-1.7362369683688984e-09,1.2010578019285858e-09
0,4,2,54,1024,1.0,size,unrestricted,2.788833857793187,2.257028049454773e-10,-1.7531553396250906e-11,5.07078787815951e-09,3.177212301691437e-09,-8.904136108652975e-10,-8.323112635779935e-10,3.0772978100001825e-09,-2.0578096862745302e-10,6.48786756352541e-10,9.677080583796911e-10,-1.6122244196609422e-08,2.810577720708891e-09,2.6000527928862968e-09,-3.6146835349717124e-09,-2.2858873021608144e-09,3.659888967661763e-10,-19.999999862735894,5.450945642673099e-10,1.776320321612764e-09,4.208759736027176e-08
0,0,0,768,1024,1.0,size,restricted,0.9118839129672477,2.141320074051964e-11,-3.0293006022035584e-11,3.546717373528028e-11,-1.4282044274956015e-11,-5.73228120452777e-11,2.940746201979801e-11,4.3057153907532616e-11,4.88135902989758e-11,3.444662410096859e-11,4.375964849325778e-11,5.678395004303854e-11,-1.9702184134316473e-12,-3.9590314392101527e-11,1.1306762996080611e-11,-2.805499723758798e-11,-3.956009957228444e-11,18.05338760420584,1.9466123921637533,-1.7036926485204456e-11,-1.8813289214713956e-11
0,1,0,768,1024,1.0,size,restricted,0.9023058462442402,-6.867080406255178e-11,1.7611951700070643e-11,-6.362004751925684e-11,2.365206729515972e-10,-3.816445024517225e-11,-6.005536446262999e-11,-4.018962589094943e-11,-1.0542191041515802e-11,-2.0984251606275587e-10,4.043158148789691e-11,-6.862689672000457e-11,-0.9621698887362389,3.5454016943817767e-11,17.491008794846223,2.602333830419174e-11,-6.428485967829063e-11,1.5468213101254606,2.8424810442265302e-11,-1.746379766406161e-11,4.485597760003433e-12
0,2,0,768,1024,1.0,size,restricted,0.8321509933065769,-1.4665836205580073e-11,-2.1839644112142902e-11,-1.572045236651365e-12,3.512444488671203e-11,15.923622454797362,-3.233655313801302e-11,-3.6095294329535786e-12,-1.4343367672259606e-12,7.5899406545846e-12,-2.5264201194426923e-11,-3.416079245572552e-11,1.122973594888996e-11,2.626668779185119e-12,4.076377542346154,2.0619678584803562e-11,-3.130733178543372e-11,-8.558568720895847e-12,1.3223752613765665e-11,-2.7101729944558157e-11,-1.7180506443465718e-11
0,3,0,768,1024,1.0,size,restricted,1.261962596834494,5.750412250460385e-11,-4.189564387971149e-11,1.6882188685625692e-14,1.9839094163054973e-11,5.956154500610642e-11,2.805186562583047e-11,-3.381505781667622e-11,-1.5214382309537656e-11,-7.473074714501281e-12,-7.380217421583239e-11,-7.719921389849022e-11,-6.972866169185057e-11,5.822373134728316e-11,-5.929930029603926e-11,2.4740224659542083e-11,-7.126850953825077e-11,4.089393142703303e-11,6.603518708470034e-11,18.259757288910507,1.7402427066450463
0,4,0,768,1024,1.0,size,restricted,1.0836613462550584,1.9276511864915502e-11,-3.228704087376706e-11,-5.6770659307760554e-12,1.4899960765074022e-11,-3.076075436389017e-11,-3.5056970053629494e-11,-1.3373667686449225e-11,3.0710927194815538e-12,-8.769646445227299e-12,-5.321530444943038e-12,-1.4941549310692927e-11,-3.918092738105571e-11,16.4661344645914,-1.4623768467038954e-11,-1.63824242755152e-11,4.091377072833565e-11,9.689779375077019e-12,7.5430893927214e-12,1.551014374305902e-12,-3.5338655328011623
0,0,1,202,1024,1.0,size,restricted,1.453702829334022,-3.2399609841973134e-12,3.3018574145002915e-12,-3.5296571977937862e-12,-3.884738610371986e-12,-1.85928174539531e-11,-0.3979883540103601,6.555032797442587e-11,2.6671655098519534e-12,1.4408967519248643e-14,5.6525178264101985,4.9872633625975416e-11,5.926211437396841,2.0627523794610968e-09,-3.4336720237166825,-2.1487395157753277,-2.3665433010419404e-11,-2.381786519475305,9.159574089549795e-13,0.05908432071312131,1.8058676461733044e-11
0,1,1,202,1024,1.0,size,restricted,1.7936303747613718,5.660376614289735,3.2876411122973534e-12,-3.622851732596071e-12,1.771252545031725e-12,6.661309242717132e-13,-2.61167297450982e-12,0.13406025077830966,-5.060736180162261e-11,1.6220979871243455e-12,-4.009104567988829e-12,0.7501399305812582,1.2152079426573468e-12,1.2234793580457503e-10,0.19998956201430634,-6.534533379146345,-5.274652177746194e-11,6.720900262486635,9.284993097210939e-12,1.4414748204360529e-12,-9.459276454935846e-12
0,2,1,202,1024,1.0,size,restricted,1.5956857248634908,4.966914192578608e-11,2.723669420268311e-12,4.5950389534676984e-11,1.314417070024392,1.3682688163188494,1.2014826574327846e-11,2.4213573195709357e-11,-5.193228219750414,0.8546341108702231,-5.839434976749186e-11,2.913795330433891,7.179568130190603e-12,2.6706775644607677e-12,-6.368904634488756e-12,8.35565645157497,-3.1210862293069504e-11,-3.3639927213632423e-12,-3.123070589135484e-12,8.19312491076464e-12,1.032620400941725e-10
0,3,1,202,1024,1.0,size,restricted,1.8067783565959397,2.1898005021232513e-11,-1.7102580936797257e-10,1.77525766241217,1.4571929102060523e-11,-1.8824036338088623e-11,-1.8378640982753755e-11,0.7587476882119455,-5.134514089270356,-7.651512266975376e-11,-1.8111597400866104e-09,8.354208241416504,3.495623206272785e-11,-2.9769024234324704,-6.80484464184792e-11,1.6200953473338942e-11,1.90492974543163e-11,4.0843526566840014e-11,9.967092038525596e-11,4.7548154708188905e-11,1.0003698920230573
0,4,1,202,1024,1.0,size,restricted,1.4188706559665156,-4.2049221587957935e-13,-3.6123171439694317e-12,-8.302610862806992e-13,-1.7843091980918153e-11,1.1224970770058448e-11,7.689788633226057e-11,1.4530700610302407,5.09557498874014e-12,-3.2099875808432085e-13,2.9390485537641546,5.3515808028559616e-12,1.7473766534338015e-12,-6.124450608057392e-12,-1.5039132400948844e-12,-4.327152201113085e-12,6.002204996316,-2.557133760270755e-12,9.605676387823909,4.380617352766723e-10,3.772930370826308e-12
0,0,2,54,1024,1.0,size,restricted,2.0393541341800745,-0.9638912051333349,0.2809618710273526,3.5172810697138566,-1.530545156076031e-11,-8.78658907106769e-12,0.594684087146961,0.7895617778573869,1.9637560075122837e-11,5.429978194818422e-10,2.011131936765938,1.5768248399801401,5.110009751469919e-12,4.528735824041859,0.9492425526145094,7.37154949544372e-12,2.5950977189789866,-7.721832141961578e-13,0.30731401235760836,1.8852731035235224,-1.230583167898635e-11
0,1,2,54,1024,1.0,size,restricted,2.12658529611259,1.8743857867458753,1.1979965376130137,-1.32177897922379,-2.3985815261654515e-11,8.570007986106993e-11,-0.04678724794663235,2.201934405358585,-0.26274706273637766,1.536821784357411,4.339700207207302,1.355116286433831,8.557403958274045e-12,-3.2001565120248554e-10,5.013382400832257e-11,1.390260765817461,0.35357510308451107,1.8933795647935865,-0.2506430499529444,-0.26189596254341646,-1.7129772550248432
0,2,2,54,1024,1.0,size,restricted,2.08870353084363,-0.7039374499993283,-6.542292797873295e-10,1.11728911105587,-1.1615311416055143,0.3044620380777395,-0.06797800857803625,-1.722122898127105,2.3624907631585192,2.3542781944089,1.7153221900759743,-1.9806664733630674e-11,-1.494876067484514,0.7832686889946389,4.977441581450457e-11,0.9727744575491336,-0.2807518249566878,-0.6224183568647972,0.8867505548042852,-1.3301605475661786,-2.1195877055188714
0,3,2,54,1024,1.0,size,restricted,2.457567359142305,1.883643524211119,0.769199125783937,-0.7761585678143175,2.7808513548117465e-11,-9.56267444803704e-13,1.0882382086005922,1.6656355097927047,1.8841480970313336,0.3195638313903075,3.381790969609254,-1.1886501818701289e-12,0.7636599062748529,-6.9655848834120935e-12,6.4740151007223435e-12,4.613250567741036,3.1194760186539468e-12,-7.812519824646265e-12,0.33073697255415885,-0.5555385108341656,1.9684362082292417
0,4,2,54,1024,1.0,size,restricted,1.9612513946172323,8.741937024389069e-12,7.476607076665816e-12,2.6640140491129434,1.914871635227231,-2.313127752661318e-11,-8.59023612292279e-12,1.7744911981951264,-5.189649720423148e-13,4.797342155768577e-11,0.003907127847707917,-2.0130205934859227,1.0212574342875471,1.38563388339093,-0.8413827932890185,-0.4975373228809082,1.0775724681587442e-11,-2.6508794203322026,0.33011865912878396,0.9236088149170122,3.9792770676548352
0,0,0,768,1024,inf,equal,unrestricted,0.9160061972092469,-9.515254281302323e-10,1.2870838409475168e-09,-1.5903694455157863e-09,5.752820169457866e-10,2.8970781680756445e-09,-1.2857141175030772e-09,-2.001453466191813e-09,-2.331448041562518e-09,-1.637977090669898e-08,-2.015042374330016e-09,-2.8788978825646947e-09,6.139681170837194e-11,1.72984169205232e-09,-4.962075303584079e-10,1.2051876618232049e-09,1.7449877912007822e-09,19.999999800145037,3.923275519547018e-08,6.825156106504234e-10,7.375914758278819e-10
0,1,0,768,1024,inf,equal,unrestricted,0.935777065386373,5.610193057493003e-10,-1.511746124111565e-10,4.464017493468231e-10,1.1314712478642062e-09,2.4048875177570756e-10,4.4929324580295584e-10,2.379629534056635e-10,3.4751270572498926e-11,-1.4196408279810352e-09,-3.1917419881439623e-10,5.985604205201761e-10,-1.7172159372051065e-09,-9.798883004303075e-10,19.999999958803308,-1.9413987064482464e-10,4.749456093406847e-10,1.4005559234093556e-09,-2.4841924597365626e-10,9.704714655007894e-11,-1.0758046172895317e-10
0,2,0,768,1024,inf,equal,unrestricted,0.8563818999575132,2.6144545642931607e-10,4.67742692828581e-10,5.8871010200124034e-12,-1.1067643818533164e-09,19.999999938723388,1.4090609635898353e-09,7.314247499450445e-11,1.648806825496557e-11,-2.0069186189174166e-10,5.545459164023861e-10,1.2679221311798554e-09,-2.473691702595634e-10,-9.547848912631483e-11,7.855355735763772e-09,-4.877929509834053e-10,7.685258416037026e-10,1.598642985396968e-10,-3.168139773857601e-10,5.89848996851683e-10,3.2084031641193295e-10
0,3,0,768,1024,inf,equal,unrestricted,1.2964890214866645,-2.826604036070133e-10,1.6357665372268086e-10,-1.3097533539037333e-11,-1.1251728583738022e-10,-2.846755818124223e-10,-1.4997167424173125e-10,1.4633198952162568e-10,5.905353855019924e-11,5.571205030150696e-12,3.1234671539087216e-10,3.1338859798540023e-10,3.070497521476977e-10,-2.8174145352358675e-10,2.7415380682072764e-10,-1.3915477190164005e-10,3.0059302807726333e-10,-1.00316710050096e-10,-3.07857436124469e-10,19.999999966088517,3.5373670445478864e-11
0,4,0,768,1024,inf,equal,unrestricted,1.098599415188293,-4.1670318206833164e-10,6.47631592698082e-10,9.529223345865835e-11,-3.026500433260388e-10,6.148145158398514e-10,7.223651912881846e-10,2.413726486650987e-10,-8.989420371887373e-11,1.3164003151664227e-10,1.1155114309999972e-10,2.894225106285706e-10,1.0574977394477976e-09,19.999999928228377,2.6521130399680335e-10,3.10400014969128e-10,-9.936094961145866e-10,-2.2809161163449653e-10,-1.9135873781957144e-10,-5.872433094486462e-11,-1.3185752373241907e-08
0,0,1,202,1024,inf,equal,unrestricted,1.6221719871767246,-6.171758605155301e-11,-2.0970118458141143e-12,-6.638943580906464e-11,-5.0987254673956857e-11,-1.1740871371597818e-10,-2.35611094980839e-10,9.327251944780397e-11,2.0501031144514503e-11,-2.7076278759515534e-11,8.839908422587649e-10,1.0918470297980308e-10,19.99999999024475,1.6438570438106077e-10,-1.1663163721116698e-09,-6.18507551234226e-10,-1.9360657660721233e-10,-8.148196347282401e-10,-2.7449332168663075e-11,1.4460846056171692e-10,3.9537873030995724e-11
0,1,1,202,1024,inf,equal,unrestricted,1.9972044010967331,2.5069545374119484e-08,3.778587809226742e-10,-1.7341864547114174e-09,1.8742894063445226e-10,4.131773561891457e-10,-1.0741415540435538e-09,4.870489310605884e-09,-5.814716972586978e-09,-3.4508879763062067e-10,-1.2915098698926186e-09,7.044275521296676e-09,2.598569447211858e-10,4.127767170524384e-09,5.7780336427648006e-09,-19.999999767948584,-5.779434617787684e-09,2.6002642491666938e-08,1.5917132446769822e-09,-3.2917618212829724e-10,-3.8154317416695245e-09
0,2,1,202,1024,inf,equal,unrestricted,2.201645589118312,3.587918830710225e-10,-2.3865477095696933e-10,1.8736623943562795e-10,8.341877713379687e-10,8.501283219297422e-10,6.25944807973265e-11,1.656310532729033e-10,-4.805489956189903e-09,6.608977374521206e-10,-6.660292783119746e-10,1.134609555074963e-09,4.292577754020109e-11,-7.873595258536419e-11,-1.7528805316230238e-10,19.999999947304737,-5.257511375664097e-10,-2.0181942271367949e-10,-2.8020149087859753e-10,-1.3846679642614598e-10,3.000644153668641e-10
0,3,1,202,1024,inf,equal,unrestricted,2.508320165914179,4.57834973290448e-11,-7.447460925943656e-10,6.348355128647128e-10,5.755422859053294e-11,-2.738920217025867e-10,-1.83651137012415e-10,2.720760579075313e-10,-3.86753545363161e-09,-5.801773250457437e-10,-6.030788593919319e-10,19.99999995002661,3.3689860271715e-10,-1.301597717783033e-09,-4.3077929992658376e-10,2.056958143700599e-11,9.695257256398778e-11,1.2842821774986912e-10,2.0706487347250544e-10,6.893703204139266e-11,2.409041809710139e-10
0,4,1,202,1024,inf,equal,unrestricted,1.590575766095898,-5.091715349146013e-10,-2.3985530669409326e-09,-9.750969362251622e-10,-4.909144216329039e-09,3.4202699133774728e-09,6.7015270731488215e-09,8.531858156896137e-09,2.2116016806088564e-09,-6.330712081276338e-10,1.2468742929511045e-08,2.0142512773313003e-09,9.105476229547466e-10,-3.301709319249822e-09,-1.1824541653832585e-09,-2.3048675121319703e-09,2.162520854484965e-08,-1.768759187232846e-09,19.999999817119296,6.83226214272667e-09,1.1811769428886552e-09
0,0,2,54,1024,inf,equal,unrestricted,3.173688720932877,-5.168907536347207e-09,1.8181111412075017e-10,3.458168775937338e-08,-3.0955524167310365e-10,-2.7579314835220644e-10,3.877180202009317e-10,2.676858075523559e-10,1.166287394102751e-10,7.728144538911432e-11,4.4529090331707244e-09,1.1597839388592527e-09,3.880469225757774e-11,19.99999993301332,6.53034883725157e-10,1.8084004625303076e-11,3.413853318744086e-09,-2.659303239664635e-10,1.2358657122432417e-10,1.5788564830389163e-09,-1.0252832849543953e-09
0,1,2,54,1024,inf,equal,unrestricted,4.300366977738251,1.1896888201385842e-09,3.6992255935876745e-10,-2.269603104509891e-09,-2.0074431101302733e-10,5.588984946365628e-11,-1.3748447964204959e-10,1.3682092186361684e-09,-9.892668446007651e-10,5.659295400959342e-10,19.9999999612681,5.727761090450797e-10,-1.3441571445730386e-10,-4.901872500680381e-10,-1.2737050861103695e-10,8.034449026783692e-10,1.4020567076165935e-10,8.400042413646754e-10,-9.219775497567992e-10,-7.126622558732131e-10,-8.69789170351629e-09
0,2,2,54,1024,inf,equal,unrestricted,4.009745888817609,-3.108208432119773e-09,-9.092619663711305e-10,8.347826512636773e-10,-2.468371316717309e-09,1.8142798736959636e-10,-4.813372328911486e-10,-1.1923041350350764e-08,5.032082626998167e-09,2.3165788298993547e-09,2.549815886242018e-09,-7.541843141907952e-10,-6.0506479556461936e-09,2.2450266787635337e-10,-6.398172157874854e-10,6.763131199950552e-10,-9.251893557394153e-10,-1.6945903262471846e-09,-2.464164565482861e-11,-5.127607133600654e-09,-19.99999991938143
0,3,2,54,1024,inf,equal,unrestricted,4.195848314080046,1.7580101468221843e-09,4.685731472747894e-10,-2.1327939592740095e-09,1.3862869469653056e-10,-1.4606813603040972e-10,1.2983467249571584e-09,1.5895865649854464e-09,1.4452744557571331e-09,4.790313478738907e-10,6.151813628421272e-09,-3.672679355228951e-10,7.364951943543669e-10,-6.618985032141883e-10,4.366385015297828e-11,19.999999963854208,6.182390059165496e-11,-7.84369134076793e-10,2.6893475470275705e-10,-1.7362369683688984e-09,1.2010578019285858e-09
0,4,2,54,1024,inf,equal,unrestricted,2.788833857793187,2.257028049454773e-10,-1.7531553396250906e-11,5.07078787815951e-09,3.177212301691437e-09,-8.904136108652975e-10,-8.323112635779935e-10,3.0772978100001825e-09,-2.0578096862745302e-10,6.48786756352541e-10,9.677080583796911e-10,-1.6122244196609422e-08,2.810577720708891e-09,2.6000527928862968e-09,-3.6146835349717124e-09,-2.2858873021608144e-09,3.659888967661763e-10,-19.999999862735894,5.450945642673099e-10,1.776320321612764e-09,4.208759736027176e-08
0,0,0,768,1024,inf,equal,restricted,0.2935194586980461,0.6133730285882024,1.4309234162862534,0.4074171029575781,-0.2820512007477497,0.46981823021895575,-0.5716110164645698,-1.2080173045483937,-0.026061585487637887,-1.3750933321207017,-0.05720726353990704,-0.3263882621895707,0.2286036452959866,0.02729948289341632,0.12057553308105191,0.9172623486175754,0.5217924965516908,1.976419343105958,1.7318799354458556,0.5545093924270736,0.898237715636832
0,1,0,768,1024,inf,equal,restricted,0.25737260325863254,0.9646633878797747,1.1696661666401458,1.319608610343042,0.37534834389611216,0.3579138305043623,0.017688727982573448,-0.21008787023922504,0.2202606278303296,-1.2970794646145225,0.12566919361121154,0.4295927873206117,-0.805136710366677,-1.1148798504503734,1.3765486260941735,0.21695185407367487,0.5782905179807436,1.118633043472226,0.3891159301877215,0.5340690619088663,1.3082599567170667
0,2,0,768,1024,inf,equal,restricted,0.22638096593187315,0.549227666675656,1.4667529297527537,0.6617153421130907,-0.7997042928002441,1.1851243621818597,0.5460145976134098,-0.537330321674054,0.13264698586296989,-0.3745692835726621,0.8783649989055344,1.0843561192211109,-0.28473670724012395,-0.2527275310685108,1.3658483117714242,0.17080170232580255,0.8897902115883111,0.7819680006583857,0.3885602191371962,0.9079310727898455,1.6330947285249633
0,3,0,768,1024,inf,equal,restricted,0.3394865058345191,-0.12850703379706704,1.5426444938571862,0.1445487605107718,-0.0201464713572177,-0.24382764804216922,-0.2500173673267448,0.18147309145606758,0.2009149717582164,-0.09178989455676118,0.889848363399126,1.0840399447606188,0.12699338017860126,-0.5643451449195395,0.6337956284515824,0.19541016463160682,0.8217567709226329,-0.01662842347737814,-0.07722552912140528,1.6492148759481222,2.044312201672346
0,4,0,768,1024,inf,equal,restricted,0.19326956611703114,0.10057367068263312,1.0009503118256784,0.4512435523272598,0.005274436189477555,0.45944792477739715,0.4078837557685781,0.12995343869781378,0.061038387069195635,0.0773368472429835,0.14366173386278572,0.6571884488067178,1.1223633182922546,1.4106688499346254,-0.03802939600893789,0.8071854726358716,-0.11786989490601386,0.7137630057052894,0.3098647295115097,0.3156166871217544,-0.5625644640467361
0,0,1,202,1024,inf,equal,restricted,0.5429927847017575,0.06709045509731484,0.5573213213541778,0.1443051468486053,0.059524653387177814,-0.38074138960627807,-0.6319856830669951,1.168911076422379,0.41799329650681927,0.6295416791264965,1.7196118880596607,0.96650024358714,1.3862970678682585,1.0097721607220613,-0.7162668006742429,-0.9616398770536947,-0.31096502080183214,-0.4520943243219136,0.746146004329088,0.8336412855018743,1.159852643392553
0,1,1,202,1024,inf,equal,restricted,0.8035319321450282,1.7363548388283867,0.5510165152332442,0.27341904467422784,0.4912049822914762,0.13410418420939313,0.10205601537468907,1.57385485460795,-0.22503863422706313,0.8931707155727857,0.051671967081193024,1.2819010712336578,0.013184502524173363,1.4382099871714626,1.3784996115561345,-1.6047850266054486,-0.5802740849389504,2.012678456498866,0.9827685768874714,0.40039214772406534,0.38105027148037324
0,2,1,202,1024,inf,equal,restricted,0.5551428250471601,0.6157413750092929,0.24352435474755668,0.7325385165974804,1.176843713296608,0.849515564369403,0.4364527155190353,0.6429613585509777,-1.217707548349502,1.231818239030601,-0.23879287492259085,1.3700637991749545,0.04957909834010711,0.4561877108770086,0.3088194551919807,2.248595072786416,-0.3159600799953492,0.29402930615506134,0.42574302987883206,0.4784422223660214,0.9693874841284478
0,3,1,202,1024,inf,equal,restricted,0.5945773532932687,0.19454165029256712,-0.18808973284419883,1.1987973631630897,0.47941121200477743,-0.26616513764428146,0.0467452886999374,1.113298308010117,-1.2276858188172528,0.08182121674817387,-0.10825508370522421,2.4443990003244767,0.2946100210353452,-0.6748219636232704,-0.13039907295499856,0.15191646560345137,0.30235794920166953,0.6862775838717308,0.8403157687670523,0.6172741803697422,1.158040571489651
0,4,1,202,1024,inf,equal,restricted,0.6572106036306887,0.21443948431052873,0.016829978897806967,0.47242736888263925,-0.3349953476438074,0.6500656805018588,1.096482521649349,1.6719116450174398,0.8603792954627139,0.787526345523631,1.2708337330856216,0.8720982540209293,0.12405496277975402,0.26682862422325193,0.1013055778744663,-0.44169348764006394,1.6303501095482125,0.3189016148326858,2.3291324332636303,1.6271041640541004,1.1703004566889614
0,0,2,54,1024,inf,equal,restricted,1.0560707159319445,-0.44060018005443524,1.3211572986455142,1.999359151778549,-0.4861422012409162,-0.029856462014881284,0.3409958351700554,0.34765652374033157,0.3564455401633096,0.38500351852493075,1.1890422615607201,0.8470071218730163,0.3223648663329407,1.761479461229853,0.7521655868657308,0.5867325024322548,1.2753118597282829,0.21904292990031876,0.46295948127474673,1.1384259593107358,0.3276993337635912
0,1,2,54,1024,inf,equal,restricted,0.9708256000619008,0.9885224225834697,1.007485479599694,-0.33965051973073396,-0.15977243778015932,0.10850919384092723,-0.3821677799968093,0.9252705458684339,-0.16851066896527445,0.7414561117410342,1.9412598204935743,0.7158235114823712,0.2947052874703421,-0.16034163533944454,0.1665601087415761,0.9000619196673286,0.4292260820749979,1.0016635573633157,-0.2313311405015865,-0.04633140598449176,-0.5591942578436238
0,2,2,54,1024,inf,equal,restricted,0.9346447424425045,-0.24497750680936126,0.17784053952320278,0.8738662704936606,-0.6400547205391486,0.2780347961232412,-0.16949423581711826,-0.8529597823172448,1.1383649061814922,1.1454072266501873,0.9357620709199588,-0.03467746930549781,-0.5909612628989287,0.47143095706354055,0.1347621198927238,0.6563098586541026,-0.2333217365209877,-0.22090559109332897,0.5838226041902255,-0.4490428500703332,-0.7230936907922237
0,3,2,54,1024,inf,equal,restricted,1.250677520349799,0.9880791969939452,1.0782185607506451,-0.05139542387529956,0.342264397299717,0.008159688857189382,0.46497170708593905,0.8501387596346172,1.0604168858209582,0.5010504871367946,1.6754079253634346,0.06501317914172507,0.7332833554817823,-0.1857771558436272,0.4332071712218905,1.9219482025223458,0.27101985099482145,0.02644873733071981,0.5914326281131044,-0.3281377578769634,1.3731087691888706
0,4,2,54,1024,inf,equal,restricted,1.0859255821149265,0.43808784520945604,0.8233945015690539,1.7619609576926445,1.0474118545052673,-0.26289919573015275,-0.2872107098564211,1.012931865980376,0.1679421716796373,0.643065769143595,0.6596354407037641,-0.8127591341727163,0.7602486583377912,0.888745777422533,-0.47461874184766345,-0.43340080803741093,0.39651170256574275,-0.7046343039872393,0.6619528677084018,0.9422449187593915,1.96088629294656
0,0,0,1536,2048,1.0,size,unrestricted,0.5732800944308669,4.429023317459625e-10,2.9506460858216436e-09,-1.5687561801129453e-10,1.067351640067814e-09,3.53276671031802e-10,-1.1143695409014248e-09,5.586236715534818e-11,-1.8041699817541437e-09,-4.112625816037652e-09,-1.721358837320432e-09,-1.1572453409659844e-09,2.872716891165177e-10,2.9232388250005724e-09,3.7512424778068326e-10,1.0662146325768253e-08,-4.4426305246319566e-10,19.99999990092203,1.7953331887214617e-08,1.8656481519844e-09,3.2308626486302585e-10
0,1,0,1536,2048,1.0,size,unrestricted,0.5468515359785374,2.030445549092559e-09,3.0646752448948017e-09,1.4068940175168656e-09,9.74682353938283e-09,-1.1262032361329861e-09,-2.2887102900025617e-09,1.3699265773972472e-09,8.953695153121269e-10,-9.604972314364103e-10,-3.2045418238661264e-09,1.1330106314646904e-08,-19.999999785546148,-3.019044474811054e-09,5.616867866910867e-09,-6.394119330850795e-10,2.3975324643994568e-09,1.7261812638638235e-09,-2.4687799483575694e-09,6.828508542639098e-08,-1.1414468615010116e-09
0,2,0,1536,2048,1.0,size,unrestricted,0.6262667701053649,-3.65011943255587e-10,-3.338629198502039e-10,3.5973912029583003e-10,-8.252119556361558e-11,1.7674608155638272e-09,3.2427438283021607e-10,2.4516428658581128e-11,4.237308397813532e-12,1.2391596562120136e-10,3.763820018871845e-10,3.674562533238504e-10,2.4510111227635415e-10,9.390495541776351e-11,19.9999999650779,1.374535743565599e-10,2.5909597030151773e-10,2.144688939878056e-10,-1.449466301226121e-10,-3.0218331945971973e-10,3.304706001355314e-10
0,3,0,1536,2048,1.0,size,unrestricted,0.843462451038348,-3.542345103108906e-10,1.7401638548599437e-10,1.358019384656122e-10,-2.459616813667167e-10,-2.6151018975557235e-10,-2.4864753790649626e-10,1.7349953307246413e-10,-1.6152222711358831e-10,-2.584539692609084e-10,2.960674126904224e-10,3.570268784807664e-10,3.444719206203287e-10,-1.7635316369419082e-10,1.8758881832730722e-10,3.6158219363803223e-11,3.546505695892382e-10,-3.56590645584968e-10,-3.352255411542351e-10,19.999999969572034,5.1282687362592466e-11
0,4,0,1536,2048,1.0,size,unrestricted,0.7540961818757917,3.284070041525307e-11,3.596279208809592e-12,6.157724646330493e-10,-3.2355635593007104e-10,1.6907893196395376e-09,1.983414187119202e-10,-6.2174323171432e-10,-1.538596612587219e-10,8.079675316479625e-10,6.117416675934623e-11,6.007638227902662e-10,1.283630770876011e-09,4.622673905341066e-09,2.2689426796777965e-10,1.189240379318108e-10,-1.6898617198899384e-10,2.1842456287016385e-12,1.848232438487032e-10,-3.2154340955224906e-11,-19.999999953657316
0,0,1,406,2048,1.0,size,unrestricted,1.6493863008804843,-2.4079836757451844e-09,-1.4433893389783065e-09,5.320382543296639e-10,-2.3615317724869194e-09,-3.0775879679307533e-09,-3.247290550173261e-09,-9.868776332940663e-10,-1.7920223520108832e-09,-2.3195564582937575e-10,4.9043231890741105e-09,4.866076374822259e-10,4.405147428182892e-09,1.0539129178031042e-09,-7.832394639245683e-10,-5.5604205940330796e-08,-1.1022752733567542e-09,-19.999999752378127,-4.147244241614321e-10,6.064381882224866e-09,1.0185930323374974e-09
0,1,1,406,2048,1.0,size,unrestricted,1.392953167739463,2.021004048903833e-09,7.06942339022845e-11,-2.5051736675386255e-10,-1.299055638527002e-11,7.577952416499923e-10,2.423240264958993e-10,4.656815643721153e-10,-3.9812599547194024e-10,-1.1538998538979456e-09,2.3568793220466336e-10,3.126246392725021e-10,-3.51124058190626e-10,1.555196368093219e-09,1.0677218345062215e-09,-19.999999949096747,3.285388753982001e-10,9.147604298180016e-10,1.1863271799773204e-10,7.59015915516613e-10,-3.765269260805225e-09
0,2,1,406,2048,1.0,size,unrestricted,1.5291269007483508,1.166623137761387e-09,3.719666088712977e-10,-2.0594718513298763e-10,4.999759374188537e-10,2.002559567644552e-09,5.253769864091358e-11,8.564614985120513e-11,-1.3569963405100906e-09,-2.1620139621976467e-10,-3.5148556950166567e-10,5.426648292852934e-10,6.295817745400242e-11,3.2431018673975406e-10,-4.834029775090494e-10,19.999999945473157,-3.9577103714095304e-10,-1.3633535551605927e-10,1.1472921701546645e-10,4.998919865713811e-10,5.2989058213994956e-09
0,3,1,406,2048,1.0,size,unrestricted,1.9784931553363088,2.574740170564094e-10,-1.511577192049823e-11,4.889969744686469e-10,2.267851009951897e-10,-9.35318499107676e-11,-2.2065790324484877e-10,3.5369334690609364e-10,-4.489447356871952e-10,-1.0154977549746034e-11,-3.172046723846697e-10,19.999999958859437,3.500967183083525e-10,-2.770554293174431e-10,1.4638302117944008e-10,-4.1359749025662047e-10,1.1854892786138567e-10,3.8615827125205933e-10,-3.2695481208455287e-12,-1.8055307543243432e-10,4.144488273651202e-11
0,4,1,406,2048,1.0,size,unrestricted,1.432580605224714,-8.414686918738483e-10,4.945591737408618e-10,-6.700418321167992e-10,3.3734955523801074e-10,2.7741876372511495e-10,8.182094624990617e-10,4.951050958788804e-10,6.916771187105144e-10,-2.116997618275334e-10,-3.435881786673707e-11,-2.730270071385318e-10,-6.546012188633261e-10,-2.1700103756505274e-10,2.784022805404803e-10,-3.1372150071424086e-09,3.0928109654458564e-09,-1.2827840638687112e-09,19.999999950365634,6.714773733161415e-10,6.830602135985006e-12
0,0,2,106,2048,1.0,size,unrestricted,2.7539747780531267,-3.0322385102965542e-09,-2.038454594852766e-09,9.743124987032927e-10,-7.358421175139254e-10,-8.248659259446055e-10,-1.4502276620801304e-10,5.381686857579249e-10,3.559381120533999e-09,5.272134401257585e-10,4.590339418513257e-10,1.2573830280974777e-09,-7.047143109720786e-10,19.999999951522675,5.506562206782455e-10,3.3260832550128384e-10,1.0702246251366067e-09,-8.675705327948664e-10,-7.986455818476019e-10,8.125312127235906e-10,-5.246106985707597e-10
0,1,2,106,2048,1.0,size,unrestricted,3.0580074620006945,3.9520095221795146e-10,4.0781453640954223e-10,-3.936191462950627e-09,-1.3825634838104658e-09,1.0949268726718622e-09,-1.4209378930955522e-09,2.93267013215596e-09,-4.864204512352965e-10,-1.2473460736537198e-10,19.999999943651677,2.839247049456642e-10,-4.804909405134171e-10,1.9752384713407968e-10,2.2888577858534485e-10,2.221344865541867e-09,-1.956439793337484e-11,-1.959248337567707e-09,-4.863930844120375e-10,1.5931096836171753e-09,-1.7179855233910595e-09
0,2,2,106,2048,1.0,size,unrestricted,2.3298805642551765,-3.2572474568165205e-09,-1.2302685855041911e-09,4.3979175412190445e-09,-6.752191941326221e-10,-4.730497428400333e-10,6.126229169602304e-10,-6.327347062294123e-09,1.732924310385938e-09,2.509725456827098e-09,1.2479687411276454e-09,-3.2804964344652755e-10,1.7549110167283059e-10,2.4896325860644234e-10,-9.417880035444456e-09,4.296903975480917e-10,3.2997720072460145e-10,6.565258919338899e-10,-1.6466077556272101e-09,-2.2051475802093796e-09,-19.999999924153723
0,3,2,106,2048,1.0,size,unrestricted,2.4931826211544275,4.968293606811362e-09,-2.311185267418028e-10,-3.576372713690703e-09,-2.6997871862656447e-09,3.651129730383302e-10,9.44185955311544e-10,4.492017860610458e-11,1.5898560201792918e-09,-2.780636381957153e-10,2.2204848775082905e-09,-1.1044045398967836e-09,2.2991492088991007e-10,4.786228827268086e-10,1.660934062665638e-09,19.99999994441325,8.8636243304539e-10,-3.368248590907634e-09,3.1650021440512833e-10,-5.109839967976963e-10,-2.4932145025617744e-10
0,4,2,106,2048,1.0,size,unrestricted,2.066533633379596,2.3422618300087514e-09,2.222588903207428e-10,2.387459621652667e-09,1.3691843367514358e-09,-3.073515009291311e-10,-5.886571035624998e-10,6.115253069391683e-10,-3.652975160362312e-10,-3.0488193687411724e-10,6.036487028702658e-12,-1.2395957850642095e-08,1.3052583796810999e-09,1.2435431421611253e-09,-19.99999991240522,-7.202291450407526e-09,3.2223739344877144e-10,-1.0909917336183618e-08,3.1676509742507963e-10,-1.3691354311092368e-09,1.67153453139009e-09
0,0,0,1536,2048,1.0,size,restricted,0.5563292324666267,-1.5575699417579144e-11,-3.0597627539887774e-11,4.47072997438099e-12,-3.369924800146653e-11,-1.1916663372201478e-11,3.35632278509124e-11,-3.134943159363682e-12,4.254625385974685e-11,1.8558685399812652e-11,4.2094266877428126e-11,3.39040662181357e-11,-1.0050950367143045e-11,-3.039031140339647e-11,-1.353211713882778e-11,1.6043925071126486,1.3517002888999277e-11,11.726259091228501,6.669348399578806,-4.24548102125884e-11,-1.1901078490828961e-11
0,1,0,1536,2048,1.0,size,restricted,0.5310734563149879,-9.646738561643835e-12,-1.0862996606506615e-11,-7.307449141310362e-12,0.5061644464449736,5.422604041652416e-12,9.55022186507596e-12,-7.428493537259491e-12,-5.103723972379386e-12,4.390220939179665e-12,1.0841578148884104e-11,2.0926388056296354,-8.609604058919379,1.0847850622717913e-11,4.8058561511927925e-12,2.8406939325614514e-12,-1.0282312880193588e-11,-8.703745536462842e-12,9.866156975565282e-12,8.791592688235992,4.9700785334652696e-12
0,2,0,1536,2048,1.0,size,restricted,0.5800172798483813,4.33193280229352e-11,4.0154443362368185e-11,1.1700765141423547e-10,4.485260452392294e-12,7.51048438282881,-4.397552890500469e-11,-7.773361408977135e-12,-5.130185462639989e-12,-1.914315811587405e-11,-2.3159506269103605e-11,-4.643336945116645e-11,1.664175566680701,-1.6229146192193893e-11,10.825340047883616,-1.9846046199366005e-11,-3.5260318328694316e-11,-3.0584580488641844e-11,1.0884103123533682e-11,3.4177281456936147e-11,-4.489164513586214e-11
0,3,0,1536,2048,1.0,size,restricted,0.7158211021833608,3.396857626537859e-11,3.995852967577116,-1.9335442421225898e-11,2.268053082750755e-11,2.924219369164597e-11,2.5808871597767618e-11,-2.6422019024488617e-11,1.3465490234999279e-11,2.5754333842318895e-11,-3.752846726501828e-11,5.494303892188414e-12,-3.4180153367789984e-11,-1.6282895622156308,-2.502795644376019e-11,-2.989696083368074,-2.8078388988751415e-11,3.6884382952913697e-11,2.3644721174578898e-11,11.38616138433972,-1.4056387656362502e-11
0,4,0,1536,2048,1.0,size,restricted,0.6662574777188063,-3.3076308094325467e-12,-1.6596533328931232e-12,-9.851903605675715e-12,8.89820825495819e-12,2.88649568676388,-8.2403826230995e-12,1.1922239512006521e-11,4.002300155018233e-12,1.9714615367389633e-11,-3.9616736795440635e-12,-1.0890608085926623e-11,1.0451612368423238,7.603024862563618,-9.182843120524117e-12,-5.522775413595584e-12,3.901131033753141e-12,-1.4518225325060174e-12,-8.16519237128979e-12,-4.137440070099028e-13,-8.465318212918683
0,0,1,406,2048,1.0,size,restricted,1.1977840984851247,-0.04144461428155687,-1.8733275084464436e-12,2.465059754886631e-11,-6.123577327484258e-11,-0.5812839477708875,-0.6355584302168578,1.5837411890811403e-12,-6.519449474567965e-12,1.0209719056631693e-11,3.299130910229678,0.010649893110716159,2.6223066972157243,2.4861933032759564e-11,1.531915661212841e-14,-4.496311657564987,-3.276606648815734e-12,-4.282354772711121,5.473668500317752e-12,3.2434439247843,0.7875151519012624
0,1,1,406,2048,1.0,size,restricted,0.9923732199352735,3.839087069741992,7.240204479544685e-13,-7.112920128570607e-13,3.6137776942003765e-13,0.5115978295712629,2.472818140900277e-12,3.730261176589086e-11,-1.0820970545571524e-12,-0.07079844429485606,2.346477369159294e-12,3.3154523199615335e-12,-1.3003579157998865e-12,3.1538330388315305,1.9168107934501453,-5.785979023023362,4.102468469325307e-12,1.5690384715718015,1.5524455637198048e-12,0.320793665080639,-2.8320616643378917
0,2,1,406,2048,1.0,size,restricted,1.1740993362128103,2.1641587092594845,2.1372713815827244e-10,-3.717298629224208e-13,0.5609915705404155,3.547820422799354,2.444624689562715e-12,4.158611218511386e-12,-1.4582163397612746,-1.5504608631259893e-12,-1.8780386943443642e-12,0.5250583463835573,9.092826709120217e-13,1.6681347433445487e-11,-8.09607769775539e-12,6.356343616731104,-4.57876730043522e-12,-2.8433797038818083e-13,9.267359463295545e-12,0.14636317192843082,5.241047821732459
0,3,1,406,2048,1.0,size,restricted,1.2236732666099661,0.5246258270015831,3.9070549168668294e-12,3.2560618732880466,0.609722991347966,-2.2610189258527846e-12,-1.049961035719241e-11,2.452729258678291,-0.6879433400150243,5.261762643686992e-12,-1.45993390321167e-11,8.115214400655496,1.3245933824524758,-3.477955501492677e-11,1.9100206651578082e-11,-0.865892572627876,2.5691945619097263e-11,2.1632163535786835,9.005313132131927e-12,-5.421245830600877e-12,2.641734967981217e-11
0,4,1,406,2048,1.0,size,restricted,1.0754868250851497,-0.018343005872338003,0.13944571283743604,-1.2592802888985191e-11,5.325266170833263e-11,6.793134832797376e-12,1.2829347791017742,0.9238983785441975,0.632495526974556,-4.555831524680181e-13,2.829183645402144e-12,-1.0388412625344118e-12,-2.4143692310388108e-11,-1.2049622811316801e-12,2.070371289648721e-11,-3.297585866330058,4.7006610724816555,-1.0989814332014163,7.061280104828401,0.8443741194769528,4.15578162388795e-12
0,0,2,106,2048,1.0,size,restricted,1.2296796508972918,-0.9563398610978451,-0.9376854050757398,1.3986454072241732,-5.514410006888093e-11,-0.4314668435532933,0.2503997925526952,1.343009771322506,2.3957485415485587,1.3604862541782188,1.0687388000132358,1.5915101017266333,-0.2211177627546474,3.4438076487501785,1.2070804181618138,0.5221757462043468,1.6179018948911812,-8.522950964515455e-11,-0.0031354917465813586,1.1859382965324765,0.06481196192667432
0,1,2,106,2048,1.0,size,restricted,1.3627565126496923,0.7857129697907779,1.176634102621986,-1.3595472014949224,-0.3809878387645729,1.1635904452835342,-0.779790954687759,2.13939014511763,0.06865940518609998,0.35633331330245616,3.304998188128465,0.911457842118017,-0.18052957904326936,0.6010488206362661,0.8576864087064088,1.7794216761650172,0.538104665749664,-0.700128484300447,0.22376680436502408,1.6639431098516047,-0.50860018526496
0,2,2,106,2048,1.0,size,restricted,0.9437640759884063,-0.7255811473946914,-0.3808505304092793,2.0423677144263057,0.10926934159650717,-0.13519536176103786,1.0653786888982566,-0.9038030280170389,1.4558409044968643,1.8647327927926667,1.3952400683598243,0.16546021559888438,0.6371264089487763,0.5970283213117541,-1.349323813496306,0.6690693957025224,0.8725549357123732,0.9682551771220964,-0.30953118065036894,-0.4837599733368062,-1.8922471908992473
0,3,2,106,2048,1.0,size,restricted,1.1706400209644527,2.1576477122497044,0.24320719820608216,-0.9476928736869695,-0.9140825503221324,0.5468610860310578,1.2190990025522879,0.5923448672768872,1.6156899816368515,1.755176365482298e-10,1.9823708674783307,-0.20183728637455167,0.4356609752062872,1.01870971333526,1.8251558742731107,2.875886611666463,1.2284908033301931,-0.9325891046141984,0.9697226300191802,0.05156240387500565,0.24138845636278153
0,4,2,106,2048,1.0,size,restricted,0.9156424156468478,1.5993767074054661,0.6823361411394413,1.7978497160572597,1.4162706436264971,0.02225886349624928,0.051063737230501005,1.1909765257414917,0.19934182229116992,0.39467934603469124,0.5781675803321017,-1.3382047712242766,1.0553001831957864,1.100708280064961,-2.094924507949133,-1.4861705422665654,0.6567034023994398,-1.451721705031693,0.9169592246672466,-0.3788408679624978,1.588145430798786
0,0,0,1536,2048,inf,equal,unrestricted,0.5732800944308669,4.429023317459625e-10,2.9506460858216436e-09,-1.5687561801129453e-10,1.067351640067814e-09,3.53276671031802e-10,-1.1143695409014248e-09,5.586236715534818e-11,-1.8041699817541437e-09,-4.112625816037652e-09,-1.721358837320432e-09,-1.1572453409659844e-09,2.872716891165177e-10,2.9232388250005724e-09,3.7512424778068326e-10,1.0662146325768253e-08,-4.4426305246319566e-10,19.99999990092203,1.7953331887214617e-08,1.8656481519844e-09,3.2308626486302585e-10
0,1,0,1536,2048,inf,equal,unrestricted,0.5468515359785374,2.030445549092559e-09,3.0646752448948017e-09,1.4068940175168656e-09,9.74682353938283e-09,-1.1262032361329861e-09,-2.2887102900025617e-09,1.3699265773972472e-09,8.953695153121269e-10,-9.604972314364103e-10,-3.2045418238661264e-09,1.1330106314646904e-08,-19.999999785546148,-3.019044474811054e-09,5.616867866910867e-09,-6.394119330850795e-10,2.3975324643994568e-09,1.7261812638638235e-09,-2.4687799483575694e-09,6.828508542639098e-08,-1.1414468615010116e-09
0,2,0,1536,2048,inf,equal,unrestricted,0.6262667701053649,-3.65011943255587e-10,-3.338629198502039e-10,3.5973912029583003e-10,-8.252119556361558e-11,1.7674608155638272e-09,3.2427438283021607e-10,2.4516428658581128e-11,4.237308397813532e-12,1.2391596562120136e-10,3.763820018871845e-10,3.674562533238504e-10,2.4510111227635415e-10,9.390495541776351e-11,19.9999999650779,1.374535743565599e-10,2.5909597030151773e-10,2.144688939878056e-10,-1.449466301226121e-10,-3.0218331945971973e-10,3.304706001355314e-10
0,3,0,1536,2048,inf,equal,unrestricted,0.843462451038348,-3.542345103108906e-10,1.7401638548599437e-10,1.358019384656122e-10,-2.459616813667167e-10,-2.6151018975557235e-10,-2.4864753790649626e-10,1.7349953307246413e-10,-1.6152222711358831e-10,-2.584539692609084e-10,2.960674126904224e-10,3.570268784807664e-10,3.444719206203287e-10,-1.7635316369419082e-10,1.8758881832730722e-10,3.6158219363803223e-11,3.546505695892382e-10,-3.56590645584968e-10,-3.352255411542351e-10,19.999999969572034,5.1282687362592466e-11
0,4,0,1536,2048,inf,equal,unrestricted,0.7540961818757917,3.284070041525307e-11,3.596279208809592e-12,6.157724646330493e-10,-3.2355635593007104e-10,1.6907893196395376e-09,1.983414187119202e-10,-6.2174323171432e-10,-1.538596612587219e-10,8.079675316479625e-10,6.117416675934623e-11,6.007638227902662e-10,1.283630770876011e-09,4.622673905341066e-09,2.2689426796777965e-10,1.189240379318108e-10,-1.6898617198899384e-10,2.1842456287016385e-12,1.848232438487032e-10,-3.2154340955224906e-11,-19.999999953657316
0,0,1,406,2048,inf,equal,unrestricted,1.6493863008804843,-2.4079836757451844e-09,-1.4433893389783065e-09,5.320382543296639e-10,-2.3615317724869194e-09,-3.0775879679307533e-09,-3.247290550173261e-09,-9.868776332940663e-10,-1.7920223520108832e-09,-2.3195564582937575e-10,4.9043231890741105e-09,4.866076374822259e-10,4.405147428182892e-09,1.0539129178031042e-09,-7.832394639245683e-10,-5.5604205940330796e-08,-1.1022752733567542e-09,-19.999999752378127,-4.147244241614321e-10,6.064381882224866e-09,1.0185930323374974e-09
0,1,1,406,2048,inf,equal,unrestricted,1.392953167739463,2.021004048903833e-09,7.06942339022845e-11,-2.5051736675386255e-10,-1.299055638527002e-11,7.577952416499923e-10,2.423240264958993e-10,4.656815643721153e-10,-3.9812599547194024e-10,-1.1538998538979456e-09,2.3568793220466336e-10,3.126246392725021e-10,-3.51124058190626e-10,1.555196368093219e-09,1.0677218345062215e-09,-19.999999949096747,3.285388753982001e-10,9.147604298180016e-10,1.1863271799773204e-10,7.59015915516613e-10,-3.765269260805225e-09
0,2,1,406,2048,inf,equal,unrestricted,1.5291269007483508,1.166623137761387e-09,3.719666088712977e-10,-2.0594718513298763e-10,4.999759374188537e-10,2.002559567644552e-09,5.253769864091358e-11,8.564614985120513e-11,-1.3569963405100906e-09,-2.1620139621976467e-10,-3.5148556950166567e-10,5.426648292852934e-10,6.295817745400242e-11,3.2431018673975406e-10,-4.834029775090494e-10,19.999999945473157,-3.9577103714095304e-10,-1.3633535551605927e-10,1.1472921701546645e-10,4.998919865713811e-10,5.2989058213994956e-09
0,3,1,406,2048,inf,equal,unrestricted,1.9784931553363088,2.574740170564094e-10,-1.511577192049823e-11,4.889969744686469e-10,2.267851009951897e-10,-9.35318499107676e-11,-2.2065790324484877e-10,3.5369334690609364e-10,-4.489447356871952e-10,-1.0154977549746034e-11,-3.172046723846697e-10,19.999999958859437,3.500967183083525e-10,-2.770554293174431e-10,1.4638302117944008e-10,-4.1359749025662047e-10,1.1854892786138567e-10,3.8615827125205933e-10,-3.2695481208455287e-12,-1.8055307543243432e-10,4.144488273651202e-11
0,4,1,406,2048,inf,equal,unrestricted,1.432580605224714,-8.414686918738483e-10,4.945591737408618e-10,-6.700418321167992e-10,3.3734955523801074e-10,2.7741876372511495e-10,8.182094624990617e-10,4.951050958788804e-10,6.916771187105144e-10,-2.116997618275334e-10,-3.435881786673707e-11,-2.730270071385318e-10,-6.546012188633261e-10,-2.1700103756505274e-10,2.784022805404803e-10,-3.1372150071424086e-09,3.0928109654458564e-09,-1.2827840638687112e-09,19.999999950365634,6.714773733161415e-10,6.830602135985006e-12
0,0,2,106,2048,inf,equal,unrestricted,2.7539747780531267,-3.0322385102965542e-09,-2.038454594852766e-09,9.743124987032927e-10,-7.358421175139254e-10,-8.248659259446055e-10,-1.4502276620801304e-10,5.381686857579249e-10,3.559381120533999e-09,5.272134401257585e-10,4.590339418513257e-10,1.2573830280974777e-09,-7.047143109720786e-10,19.999999951522675,5.506562206782455e-10,3.3260832550128384e-10,1.0702246251366067e-09,-8.675705327948664e-10,-7.986455818476019e-10,8.125312127235906e-10,-5.246106985707597e-10
0,1,2,106,2048,inf,equal,unrestricted,3.0580074620006945,3.9520095221795146e-10,4.0781453640954223e-10,-3.936191462950627e-09,-1.3825634838104658e-09,1.0949268726718622e-09,-1.4209378930955522e-09,2.93267013215596e-09,-4.864204512352965e-10,-1.2473460736537198e-10,19.999999943651677,2.839247049456642e-10,-4.804909405134171e-10,1.9752384713407968e-10,2.2888577858534485e-10,2.221344865541867e-09,-1.956439793337484e-11,-1.959248337567707e-09,-4.863930844120375e-10,1.5931096836171753e-09,-1.7179855233910595e-09
0,2,2,106,2048,inf,equal,unrestricted,2.3298805642551765,-3.2572474568165205e-09,-1.2302685855041911e-09,4.3979175412190445e-09,-6.752191941326221e-10,-4.730497428400333e-10,6.126229169602304e-10,-6.327347062294123e-09,1.732924310385938e-09,2.509725456827098e-09,1.2479687411276454e-09,-3.2804964344652755e-10,1.7549110167283059e-10,2.4896325860644234e-10,-9.417880035444456e-09,4.296903975480917e-10,3.2997720072460145e-10,6.565258919338899e-10,-1.6466077556272101e-09,-2.2051475802093796e-09,-19.999999924153723
0,3,2,106,2048,inf,equal,unrestricted,2.4931826211544275,4.968293606811362e-09,-2.311185267418028e-10,-3.576372713690703e-09,-2.6997871862656447e-09,3.651129730383302e-10,9.44185955311544e-10,4.492017860610458e-11,1.5898560201792918e-09,-2.780636381957153e-10,2.2204848775082905e-09,-1.1044045398967836e-09,2.2991492088991007e-10,4.786228827268086e-10,1.660934062665638e-09,19.99999994441325,8.8636243304539e-10,-3.368248590907634e-09,3.1650021440512833e-10,-5.109839967976963e-10,-2.4932145025617744e-10
0,4,2,106,2048,inf,equal,unrestricted,2.066533633379596,2.3422618300087514e-09,2.222588903207428e-10,2.387459621652667e-09,1.3691843367514358e-09,-3.073515009291311e-10,-5.886571035624998e-10,6.115253069391683e-10,-3.652975160362312e-10,-3.0488193687411724e-10,6.036487028702658e-12,-1.2395957850642095e-08,1.3052583796810999e-09,1.2435431421611253e-09,-19.99999991240522,-7.202291450407526e-09,3.2223739344877144e-10,-1.0909917336183618e-08,3.1676509742507963e-10,-1.3691354311092368e-09,1.67153453139009e-09
0,0,0,1536,2048,inf,equal,restricted,0.15521677696627453,0.3577749306467034,1.0946253378092194,0.6535747193256982,0.5200673544820827,0.16145677986642087,-0.42039586626259956,0.08862855655497,0.022400478436811255,-0.9245222228224117,0.08972512520925563,0.08231543341443993,0.16383663313595873,0.24939596153679516,0.42699119396928803,0.8437362656581371,0.22170444525609226,1.0300430294134941,1.096768316282255,0.4367941405107693,0.5728765498852292
0,1,0,1536,2048,inf,equal,restricted,0.14023721367456235,0.44744723087542787,0.9249768342288024,0.7513906904106703,0.8408774414860505,-0.06996124438532933,-0.3964359877186051,0.4272327127359483,0.4554960258516247,-0.4931243532476334,0.10838927494990393,0.8079858219981939,-0.5275874257711899,-0.5464866795095877,0.9244157203692016,0.03835097692401938,0.4599342525655246,0.4832369004385384,0.1871234609806798,0.7885754155633218,0.6173825425577733
0,2,0,1536,2048,inf,equal,restricted,0.13428314198840982,-0.2130007841905398,0.3978510475248109,1.2452271000522448,0.16419987873414463,0.7991043983165104,0.1514232511541692,0.0561173428701064,0.3848246851938751,-0.35017076224738247,0.8978366200576225,0.5974807993631579,0.5413172090947348,-0.12039330222975095,1.254101233115224,0.26057897113286915,0.4230901333782425,0.2767770208328505,0.3032012355320873,-0.16815498703626444,0.9778141690551059
0,3,0,1536,2048,inf,equal,restricted,0.14819704514839793,-0.28414161967956214,0.9575344351976673,0.5450313973574739,0.25207475678012764,-0.11783014736785968,-0.09693900685433207,0.5085883844015446,0.18580172131993597,-0.2780079778903553,0.642924573547795,0.8422291994198613,0.34352873222723995,-0.6283286867989947,0.703663199763066,-0.296101455138094,0.6800978185837604,0.06331886474388504,0.12184631064958142,0.8898262583762789,0.6938834342895392
0,4,0,1536,2048,inf,equal,restricted,0.10891725695037095,0.1806468375789293,0.5613361815171685,0.8484131845889048,-0.07371038927271865,0.6278236019960522,0.1723334136830852,-0.3912032360720625,0.1857751207148632,0.08086898801767088,0.36686053565592724,0.6873526546654435,0.6258960899806648,0.6847213750823181,0.4058251740385005,0.26784317461246027,0.023583621690445398,0.2589049099528256,0.47797405251033237,0.07984632079940414,-0.3591351806622061
0,0,1,406,2048,inf,equal,restricted,0.3683186795836533,-0.3603590044485567,-0.15454565071618223,0.2522115149361273,0.007283821026018538,-0.3321011854772736,-0.07572183701411567,0.6610169392302222,-0.0395042176288903,0.7690115123328224,1.356927099663893,0.8999632802001312,0.880363112844156,0.5794292936804706,0.14906727491253996,-1.2581823204390534,0.2033607684908331,-0.9740897405545708,0.800929573457341,1.0203734059195404,0.9351251578178648
0,1,1,406,2048,inf,equal,restricted,0.4091701066423215,1.4400789897818178,0.33872472013817784,0.039413025488247204,0.5196411416062671,0.800614449114494,0.7050677498615432,1.0470719845742793,0.23764163120156928,-0.05564731558345622,0.7065416360517948,0.5650095534409896,-0.005947874548489012,1.3671092612284466,1.1397393179004742,-1.3177082200042072,0.6242946332565255,1.1538222919615406,0.6777492229167208,1.0259893712840809,-0.4953075774419274
0,2,1,406,2048,inf,equal,restricted,0.4649184263914492,1.1610299508962865,0.7393701279930419,0.18158840434968945,1.111769845582328,1.273659362326544,0.483290057140149,0.707486234484397,-0.5128155993847517,0.38917835202613266,0.2931889632914188,0.9357094308754412,0.18016699122693355,0.6101704641016868,-0.06802857532883357,1.7849528908839631,-0.13110159494036908,0.2763628637537094,0.6929681567758218,1.070187698427303,1.7136969277827967
0,3,1,406,2048,inf,equal,restricted,0.46404937977165367,0.7712162728887284,0.358414944448236,1.172240242368528,1.0462228382855872,0.04318733894290305,0.0598694684843916,1.4067790971206384,-0.29880804440667347,0.655789878230372,0.1511009536484462,2.279763155930728,0.8195321135121575,-0.10701743132992998,0.52304898653962,-0.5357877109122124,0.5538078534366703,1.1491456269667655,0.6864645862800287,0.15030157024187843,0.7165459862153868
0,4,1,406,2048,inf,equal,restricted,0.4391480546186514,-0.12805854397304578,0.7844737753291939,-0.11478271452768703,0.8356996438734244,0.3273010216899778,1.0410694076281513,1.1108703398511441,0.9414415576509051,0.593856531170106,0.6129928987276677,0.21775308122572162,-0.2677849480375062,0.2537793704584207,0.7475140867499047,-0.9193806185425518,1.4065947356888577,-0.3691035726849215,2.1372630596986584,1.0109941940283451,0.6576656498969371
0,0,2,106,2048,inf,equal,restricted,0.6342033316366197,-0.5597064826182857,-0.1946033090370982,1.224689874879768,-0.20979276983773282,-0.23064264782809862,-0.12255140901009737,0.5859059007435158,1.3346780135608152,0.02689703884940469,0.5094629668861125,0.9553732144282822,-0.15572065112445918,1.6561755740629072,0.7052072761871242,0.3876621468882525,0.7010873682030173,-0.2225919754744695,-0.35599118170322425,0.4841925437692727,0.45036247282748393
0,1,2,106,2048,inf,equal,restricted,0.754051427874646,0.545027887802003,0.9184740224819247,-0.5165916789802627,-0.3109841674470186,0.6156059244706639,-0.7782370896354813,0.9643808725616463,0.24735063574481214,-0.491890655268705,1.9973498495763964,0.5135193628198381,-0.23756296476222014,0.0372738193756987,0.8262473231402409,1.0619952255265428,0.19658852884964745,-0.4584428203082139,0.1554654131815903,0.6738444934941693,-0.03155467020169369
0,2,2,106,2048,inf,equal,restricted,0.5248956798327964,-0.42264111322055986,0.010307201143615677,1.3058769785642759,0.04798341112687506,-0.09617902344350018,0.5261438085566564,-0.6468679529442953,0.8912520368745666,0.842152861734361,0.8150979061183674,0.16143925898083333,0.42726109936877216,0.28487449085356165,-0.7507136256676457,0.42677905648726777,0.3495463540261786,0.5991282350776677,-0.14658464602255727,-0.3823988316595105,-0.9286221748828885
0,3,2,106,2048,inf,equal,restricted,0.665782102484687,1.1938821200319325,0.43787317561522116,-0.22857869797121885,-0.5941181386414226,0.34934928864434617,0.3665581163164408,0.1881651858337222,1.116825683240609,-0.5465792455122871,1.382852878608061,-0.08777279542921551,0.18673283979051214,0.25951037386526504,1.1493846572675293,1.7243517834118858,0.6115390129936848,-0.49221090826103303,0.6266355973391851,-0.028554684030463264,0.33539755986095254
0,4,2,106,2048,inf,equal,restricted,0.5281515113130276,0.8600683253270474,0.5980720241477429,1.3017415935040846,0.8496854658290353,0.0593841302479253,-0.1769758298230193,0.6438197933597473,0.16512576192384779,0.010151096461970871,0.34421032067795637,-0.6912698736500568,0.6065439630425842,0.4604301448002574,-1.1231605159533238,-0.821926427844155,0.37054660464191136,-0.8201552828091754,0.5051253800732319,-0.26416134045589956,1.1225617684826845
0,0,0,3072,4096,1.0,size,unrestricted,0.5345497249902501,-1.1624422115138556e-10,19.99999953855971,-1.836735198028573e-10,4.361220669939326e-10,-5.950311014124415e-10,-5.427130628629652e-10,5.461466726944977e-10,-4.957054914931285e-10,-2.535330794157728e-10,-3.4908311709293763e-10,-1.5576874003123736e-10,-6.783411466709217e-10,7.100643856342615e-10,4.3169840964505785e-10,7.352039325088673e-10,-3.829427066394144e-10,4.089399680019736e-07,7.579286417795107e-10,3.162861149954489e-10,-3.277273012991871e-10
0,1,0,3072,4096,1.0,size,unrestricted,0.43724084008505565,9.311046315493601e-10,1.030051551835108e-09,19.99999892042939,1.0083210400000393e-09,1.9053763899658437e-10,-5.913702765334813e-10,-1.1061998001205749e-10,-4.875623021342378e-10,2.6818018317142176e-10,-7.051193584216582e-10,1.81973658662303e-09,-2.3829349863635863e-10,-1.8067088526425515e-10,-5.666398777252371e-10,-6.914641236902767e-10,1.833688913610494e-09,8.119201900744279e-11,4.798235409263336e-10,1.0055224346776484e-06,9.518126644329078e-11
0,2,0,3072,4096,1.0,size,unrestricted,0.3259985096002925,4.6338330924289837e-11,2.6153120438252205e-10,1.3361679989094121e-09,-8.547656685242845e-11,1.7927761406976121e-10,-1.07954531504268e-10,-5.6501925646044297e-11,-2.6418653273851433e-10,1.8280329439727743e-10,19.99999996690259,-2.774397878722738e-10,3.718392264651609e-10,-2.2681127394704515e-10,3.6428022629728005e-10,3.419410450700066e-10,9.370659838264922e-11,3.6419679536116193e-10,1.1769077870142634e-10,-1.7746685964819932e-09,-3.091748306626418e-10
0,3,0,3072,4096,1.0,size,unrestricted,0.5000842821458933,-1.4108852167513576e-09,1.539631681295482e-08,-4.228480080308849e-10,-1.5948818188319786e-09,-2.1088347181020374e-09,-1.7415651884196755e-09,2.468500020712999e-09,-5.810725133787446e-09,-4.782694941171556e-09,7.231246156231346e-09,1.0872247143124417e-08,2.4794122636404903e-08,-1.9798340333938788e-08,-1.3013705641170258e-09,-1.6551909249292952e-08,1.6338622037987532e-09,-4.876981430749531e-09,-4.748423050787112e-08,19.999999771513206,8.695945772632544e-10
0,4,0,3072,4096,1.0,size,unrestricted,0.42303483205177767,-4.696060376834924e-10,-5.220378771798726e-11,8.122943453888107e-08,-4.247953413515159e-11,4.165128588385275e-09,7.043921939831804e-10,-1.0070302822048288e-09,1.9707980266304446e-09,2.1086689256899422e-09,3.797280622546333e-09,3.431022040617536e-10,-5.214165003515915e-10,19.999999860384158,-6.977492570357505e-10,5.746902092394971e-10,6.951231025968017e-10,4.333374702264117e-11,1.9999854436533203e-09,4.1664007779883523e-10,-4.972215024694996e-09
0,0,1,815,4096,1.0,size,unrestricted,1.1142013577304877,-2.2067221482411185e-10,1.0421999773104428e-10,7.947878713781895e-11,-4.197172642797602e-10,3.406056794378909e-10,-2.2380859889032037e-10,3.1899255370261355e-12,1.3408077584154887e-10,-2.854728700047927e-10,4.333364528812234e-10,3.904339528026832e-10,4.210698295570808e-10,-2.9152809059299265e-10,2.2608557225573653e-10,-19.99999996554973,3.081459749237979e-10,-3.355839556202912e-10,-4.827352623406235e-11,8.837241203428716e-10,2.9308457355770363e-10
0,1,1,815,4096,1.0,size,unrestricted,0.7932237752444118,1.4229304706314351e-09,-6.089287878496818e-10,-1.1483644305318635e-09,8.757531009622118e-10,-6.671791873829435e-10,9.141188991216127e-10,1.2339236532461658e-09,-2.925266765050333e-09,-5.421686900286021e-09,-1.1077810604931707e-09,2.4651158322222018e-09,-19.99999907637045,7.1983742039288295e-09,2.3815540187734785e-09,-1.31652927574475e-08,1.1295538532901046e-09,-1.226789345667745e-09,-1.6976443804771527e-09,1.0634624711670474e-09,-7.56144334898231e-07
0,2,1,815,4096,1.0,size,unrestricted,0.7716269211894772,1.4610004786025682e-08,2.5077063367039016e-09,7.19086872469161e-10,4.54088381319957e-09,3.155465553047641e-08,-4.610342696408288e-09,2.239926373577401e-08,-1.2345572623561786e-09,-2.892855968579421e-09,-1.5651647110789162e-09,-6.542557697990761e-10,1.3776509225539924e-10,1.1781977328506254e-09,-4.517805019725751e-09,1.4703117937537396e-08,-1.4319237559214865e-09,-19.999999735786506,-1.2460177952522812e-09,3.3507618839649958e-09,2.2643058300749548e-08
0,3,1,815,4096,1.0,size,unrestricted,1.041127055015335,3.629518988387578e-10,3.354403991792939e-10,2.8461480582044536e-10,2.5592892632075174e-11,2.8525256877361214e-10,-3.2159594578314367e-10,7.914243810008681e-10,-5.714244262392259e-10,2.4316028683076286e-10,-2.4532196817371624e-10,19.999999962547978,1.1776174125789104e-10,9.292305747819874e-11,-7.996767217411481e-11,-4.334911225763372e-10,-1.0893241584545842e-10,3.898751072068106e-10,2.9970086483935955e-10,-4.2341967423166866e-10,5.852645141765607e-12
0,4,1,815,4096,1.0,size,unrestricted,0.9367209342935828,-6.271289223456366e-10,4.330292437680589e-09,-9.380317376416793e-10,-1.3458713747889117e-10,-8.078399812428167e-10,1.0324404416565561e-08,-1.2078231063115173e-10,2.3311070226518854e-09,-1.3984717057237072e-09,-2.612604334548823e-10,9.198710298749052e-12,-5.464077300951507e-10,3.418293734445747e-10,-8.565419171852821e-11,-2.8849062131417644e-08,4.126406578249145e-09,-1.7137459350029059e-09,19.99999985887876,7.431961032705623e-10,-1.1842512639624312e-09
0,0,2,209,4096,1.0,size,unrestricted,2.394108713048561,-9.508945830496937e-10,-1.6052598997023575e-09,8.768394396788533e-10,3.740197856168398e-10,-1.522188418176586e-11,3.787942445053043e-10,1.909140476529033e-10,2.577758075244562e-09,-5.49314259647709e-10,-4.0217132058606034e-11,3.3409002192574276e-09,7.338328604776573e-10,19.99999994858406,4.797741164774658e-10,9.30743527404951e-10,1.853946105938071e-10,2.463074145804444e-10,-3.9560697566817106e-11,-6.096462073764297e-10,-3.5547120059055116e-10
0,1,2,209,4096,1.0,size,unrestricted,1.5054929084485729,3.647332710084856e-11,-7.62359798430968e-11,-3.7119791052633277e-10,-2.4506423454823916e-10,1.2386425842518047e-10,-3.697371190712307e-10,4.997228985684874e-10,1.2650918934319096e-10,-3.481455934514546e-11,7.150600985031964e-11,2.0261526996334092e-10,-1.8638708484163702e-11,-1.548945813562898e-10,2.1416225541239736e-10,1.9705520678193386e-10,-1.9256063748622522e-10,-5.836536395701857e-11,-19.9999999938987,1.647228635233057e-10,-1.3440865025508742e-10
0,2,2,209,4096,1.0,size,unrestricted,1.6388091001300464,-3.126130547013987e-11,4.4870802455387155e-11,3.794034000009621e-12,3.039490362480558e-11,-5.566462185554133e-11,1.447508486453825e-10,-4.5789151411226876e-11,-3.102965077023296e-11,1.3329036121501687e-10,-1.0083844058927718e-11,3.0940739782019645e-11,-5.639672673350407e-12,2.7981506044836937e-11,-4.5894847076869575e-10,-2.8895702096011967e-11,-5.754089441163336e-11,5.692543744077589e-11,-2.263482199707897e-11,8.48790623141915e-13,-19.999999997023696
0,3,2,209,4096,1.0,size,unrestricted,1.7532079984309186,1.4786283688620061e-09,-2.8119917034487567e-09,-8.515522443625118e-09,6.826903612760793e-11,-1.6487394886699522e-10,1.81428766006354e-09,1.2323162241914473e-09,-6.8307579966024965e-12,-7.317129794771493e-12,4.2468755344927797e-10,-3.966795576980459e-10,2.5605883075807986e-10,-8.564437766002351e-10,1.0104684773331598e-09,19.999999931535744,1.863831100333511e-09,-5.544496495417607e-10,9.694029504588928e-10,-5.501839927278157e-10,-5.554075402269527e-10
0,4,2,209,4096,1.0,size,unrestricted,1.8793343131745184,2.4540522886800467e-09,3.4897017755952344e-09,5.912080562402583e-09,2.3321634074565814e-09,-5.805147337813464e-10,6.907771769387996e-10,3.3561059780037185e-09,-3.0642293653923146e-09,-1.1913295838461765e-09,6.923912466495687e-10,-3.256506295720484e-09,1.023706208884516e-09,1.9624771400107448e-09,-1.3014278491425763e-08,-2.944909704096197e-09,4.31359788899894e-10,-2.1012222603587284e-09,1.7330437089499664e-09,4.4728365658321535e-10,19.99999989006899
0,0,0,3072,4096,1.0,size,restricted,0.45017214242027026,-5.464188175990281e-12,6.683554844094176,5.771784873210153e-12,-7.306181370258355e-12,5.263472251690201e-11,4.7513233834530705e-11,0.4512324820666555,3.664688567599351e-11,1.4534554185854028e-11,1.698161696938164e-11,-8.28831151029817e-12,-9.21377674115136e-11,1.5155874946195553,-5.113246088213478e-11,1.6315738079250595,2.7957078044451784e-11,6.728932482696944,2.9891188862033804,-4.5497112970712984e-11,1.3261878657369288e-11
0,1,0,3072,4096,1.0,size,restricted,0.38429132330543364,3.1714702297350947e-10,3.777922399624574e-11,6.596687116563265,0.4553029957872737,-1.1672699922826847e-12,1.202042286485684e-12,-4.796997021188519e-13,1.0997845108463555e-12,-1.3862495757635126e-12,1.4002276021607939e-12,4.141912627925531,4.578683452220471e-13,2.1434765645014002e-13,1.2602911547391648e-12,1.4468654930685832e-12,2.549332865632245,-8.195867386395605e-13,-1.3849320779857666e-12,6.256764393540062,-1.1783418676069803e-12
0,2,0,3072,4096,1.0,size,restricted,0.2863915411094355,-9.048718081192637e-15,5.57153974593291e-13,5.0437396282922915,-2.741848267328605e-14,3.3525210955099003,-1.3952047899891772e-14,-2.439030337269728e-14,-1.9817581763471398e-13,1.8438500334069e-13,6.715749203012516,-1.6616125359946814e-13,1.9739495031237058e-11,-1.0473994457138856e-13,0.4604034001359323,0.6977051813528202,1.8407471813364293e-14,8.162671309986392e-12,7.774374045556051e-14,-3.729881491604226,-2.0313703469607122e-13
0,3,0,3072,4096,1.0,size,restricted,0.42130727516023025,8.292143097741055e-12,1.9894492611945167,1.7025352560237861e-12,8.470489231619146e-12,1.280303314480819e-11,1.0555140566734116e-11,-1.9789018700832324e-11,2.088484549771527e-11,1.9913250516292693e-11,0.039137190043476745,1.1251909984563317,3.444210014583987,-1.5833506893269733,8.636105471147395e-12,-0.7000048397851455,-1.584866083591116e-11,2.0533413750208834e-11,-4.437248159751013,6.681408845790669,-1.0380544900432902e-11
0,4,0,3072,4096,1.0,size,restricted,0.37645828748124005,9.846420538033621e-12,6.237953229822523e-13,5.726047633920537,-2.5716486249299827e-12,2.972615450985138,-1.7454901189491165e-11,1.6563585867616397e-11,0.011212303542281445,0.1728162381927131,2.268082381985374,-1.2642756473901842e-11,1.1807946180999662e-11,6.892762232639471,1.3721991440137479e-11,-1.541868209617777e-11,-1.7679363172603686e-11,-4.097018561384812e-12,7.229093284889683e-10,-1.3159749517854179e-11,-1.9564637569770589
0,0,1,815,4096,1.0,size,restricted,0.6794467438244478,-5.535915749633043e-12,0.2125887146749147,5.434004406139989e-11,-1.2450184074583692,1.2158048808794808,-1.1625550290121158e-11,0.04050666939206361,0.45138398861148216,-2.004170133255695e-11,2.596880555515069,1.821655064310674,2.6161820628668475,-7.03673919552391e-11,0.7143110572877535,-3.1693001954006075,1.269944172411401,-0.17592262484870977,4.167284790894427e-12,3.0746587607276887,1.3958428453650895
0,1,1,815,4096,1.0,size,restricted,0.44072657416148386,1.1162151782854044,1.607174944052909e-12,-1.3303689382786432e-12,0.8195008621712951,0.03939830271452759,0.6764285867682492,1.2619152316442863,-0.45899007554706184,-1.0142838881924472,1.6487996573412857e-12,1.5624579512294512,-2.7171974820909757,2.6872299242796047,1.4611818943328538,-2.136557197816132,0.9834753162378858,-3.3135619877524636e-13,-0.04408057489347572,0.848299112760127,-2.17278842092546
0,2,1,815,4096,1.0,size,restricted,0.6232838949562062,2.5506179858480023,0.4068210488540768,9.0007843874502e-12,1.6687023303968036,3.147479832774471,-0.2601671482927745,3.072261762073731,-4.547273685524376e-13,-7.256285542852388e-12,-4.944188972264201e-13,6.313571788158877e-13,6.045172661807382e-13,9.34541423555245e-12,-0.1979033038654963,2.43146635110989,-1.0866639610442084e-12,-2.378501969053348,-7.502037759604398e-13,0.8458463315828614,3.0402319360287446
0,3,1,815,4096,1.0,size,restricted,0.6097223182172179,1.3900027226805973,1.2407724807376947,1.0111510800158925,0.2214445597084387,0.8975710289515297,-0.01064683087764431,3.717002388838981,-1.7100356770624419,0.7326567769435238,-1.821526070197505e-12,4.578611165925899,2.152860835135181e-11,0.13711463038393673,1.5945723593700392e-13,-0.8446263656696187,2.151095441805332e-13,1.6514762047128904,1.185948498021535,-0.6507293805354579,0.020210208905516544
0,4,1,815,4096,1.0,size,restricted,0.644089659881621,9.649311878529786e-12,2.6788377411665882,-2.544431372119897e-11,0.1826809070767093,-6.221381692226561e-11,2.8100235015948627,0.581431898807745,2.04803249724984,-0.22170836080025522,0.20732566362568758,0.5659102448306514,-3.7271965642467055e-12,0.5676181994249178,0.17901235295537152,-2.3319309158733086,2.772801515928896,-0.5384525450408002,3.4898434899919595,0.824390165322795,3.1638985292969753e-12
0,0,2,209,4096,1.0,size,restricted,0.9990086513246655,-0.21644544368852642,-0.8754120946143167,1.4067521077218237,1.0221212451447068,0.4544893251096231,0.8799596613958017,0.943723516205135,1.9843033005878183,-0.13068514568675035,0.5505181614478526,2.1046031389468336,1.0510733328632351,2.6674780111542704,1.0701727894289228,1.1669201389099149,0.7135470701484548,0.8213491457047309,0.35024501018409265,-0.27812488552350023,0.2948424018527739
0,1,2,209,4096,1.0,size,restricted,0.7403283925377195,0.7916393953116284,-0.17035426548991336,-0.8302917087283853,-0.3838601523568879,1.0545596008486982,-1.0403574563071807,1.8057995010800578,1.2150650172922515,0.07265543608234856,1.0799429842791577,1.3573898052854427,0.17795821752790536,-0.4056269305911406,1.3808491888638876,1.216526795885747,-0.4512607525212894,0.06359032878595178,-1.1403326186312284,1.2617076177944875,-0.18841309093982125
0,2,2,209,4096,1.0,size,restricted,0.5651999188835468,-0.031067527247122632,0.9437197313403097,0.4652941300117582,1.1298266370455534,-0.4586527550528396,1.6171439596426593,-0.028688304175888843,-0.09009205496419195,1.66942327809738,0.2195992647052496,1.0102356181847496,0.20611293925000537,0.8518058393253292,-1.5283692407177658,-0.25057206645705804,-0.36902373547128065,1.2690133136569408,-0.08501901700207228,0.45642207301570215,-1.3679669378727934
0,3,2,209,4096,1.0,size,restricted,0.6203022773136811,1.3175733492506125,-0.9216255806328418,-1.1957181311692162,0.5429642992268349,0.21927335039622292,1.4044084190679214,1.4366663073927475,0.4901164378294303,0.3389378151606243,0.8338357616717965,0.24941957832886366,0.4851677522780841,-0.21707786690000877,1.1011731413252475,2.520405504141258,1.482629990605294,-0.0011294466160500542,1.052487100339807,0.09866129237497138,0.15758934376882666
0,4,2,209,4096,1.0,size,restricted,0.931854828736891,1.3100612901265685,1.3727136064574805,1.8018284612051587,1.4471823737539122,0.1061951140833002,0.8140764009288234,1.758670649335792,-0.47474775743766257,-0.04948231339358267,0.8918077089548097,-0.30938615083996396,0.6434060245459778,1.1278969491722617,-1.064992447463049,-0.6956841115255964,0.6543508218984435,-0.3105412414210374,1.127312671172867,0.5182522192410364,2.428296149371292
0,0,0,3072,4096,inf,equal,unrestricted,0.5345497249902501,-1.1624422115138556e-10,19.99999953855971,-1.836735198028573e-10,4.361220669939326e-10,-5.950311014124415e-10,-5.427130628629652e-10,5.461466726944977e-10,-4.957054914931285e-10,-2.535330794157728e-10,-3.4908311709293763e-10,-1.5576874003123736e-10,-6.783411466709217e-10,7.100643856342615e-10,4.3169840964505785e-10,7.352039325088673e-10,-3.829427066394144e-10,4.089399680019736e-07,7.579286417795107e-10,3.162861149954489e-10,-3.277273012991871e-10
0,1,0,3072,4096,inf,equal,unrestricted,0.43724084008505565,9.311046315493601e-10,1.030051551835108e-09,19.99999892042939,1.0083210400000393e-09,1.9053763899658437e-10,-5.913702765334813e-10,-1.1061998001205749e-10,-4.875623021342378e-10,2.6818018317142176e-10,-7.051193584216582e-10,1.81973658662303e-09,-2.3829349863635863e-10,-1.8067088526425515e-10,-5.666398777252371e-10,-6.914641236902767e-10,1.833688913610494e-09,8.119201900744279e-11,4.798235409263336e-10,1.0055224346776484e-06,9.518126644329078e-11
0,2,0,3072,4096,inf,equal,unrestricted,0.3259985096002925,4.6338330924289837e-11,2.6153120438252205e-10,1.3361679989094121e-09,-8.547656685242845e-11,1.7927761406976121e-10,-1.07954531504268e-10,-5.6501925646044297e-11,-2.6418653273851433e-10,1.8280329439727743e-10,19.99999996690259,-2.774397878722738e-10,3.718392264651609e-10,-2.2681127394704515e-10,3.6428022629728005e-10,3.419410450700066e-10,9.370659838264922e-11,3.6419679536116193e-10,1.1769077870142634e-10,-1.7746685964819932e-09,-3.091748306626418e-10
0,3,0,3072,4096,inf,equal,unrestricted,0.5000842821458933,-1.4108852167513576e-09,1.539631681295482e-08,-4.228480080308849e-10,-1.5948818188319786e-09,-2.1088347181020374e-09,-1.7415651884196755e-09,2.468500020712999e-09,-5.810725133787446e-09,-4.782694941171556e-09,7.231246156231346e-09,1.0872247143124417e-08,2.4794122636404903e-08,-1.9798340333938788e-08,-1.3013705641170258e-09,-1.6551909249292952e-08,1.6338622037987532e-09,-4.876981430749531e-09,-4.748423050787112e-08,19.999999771513206,8.695945772632544e-10
0,4,0,3072,4096,inf,equal,unrestricted,0.42303483205177767,-4.696060376834924e-10,-5.220378771798726e-11,8.122943453888107e-08,-4.247953413515159e-11,4.165128588385275e-09,7.043921939831804e-10,-1.0070302822048288e-09,1.9707980266304446e-09,2.1086689256899422e-09,3.797280622546333e-09,3.431022040617536e-10,-5.214165003515915e-10,19.999999860384158,-6.977492570357505e-10,5.746902092394971e-10,6.951231025968017e-10,4.333374702264117e-11,1.9999854436533203e-09,4.1664007779883523e-10,-4.972215024694996e-09
0,0,1,815,4096,inf,equal,unrestricted,1.1142013577304877,-2.2067221482411185e-10,1.0421999773104428e-10,7.947878713781895e-11,-4.197172642797602e-10,3.406056794378909e-10,-2.2380859889032037e-10,3.1899255370261355e-12,1.3408077584154887e-10,-2.854728700047927e-10,4.333364528812234e-10,3.904339528026832e-10,4.210698295570808e-10,-2.9152809059299265e-10,2.2608557225573653e-10,-19.99999996554973,3.081459749237979e-10,-3.355839556202912e-10,-4.827352623406235e-11,8.837241203428716e-10,2.9308457355770363e-10
0,1,1,815,4096,inf,equal,unrestricted,0.7932237752444118,1.4229304706314351e-09,-6.089287878496818e-10,-1.1483644305318635e-09,8.757531009622118e-10,-6.671791873829435e-10,9.141188991216127e-10,1.2339236532461658e-09,-2.925266765050333e-09,-5.421686900286021e-09,-1.1077810604931707e-09,2.4651158322222018e-09,-19.99999907637045,7.1983742039288295e-09,2.3815540187734785e-09,-1.31652927574475e-08,1.1295538532901046e-09,-1.226789345667745e-09,-1.6976443804771527e-09,1.0634624711670474e-09,-7.56144334898231e-07
0,2,1,815,4096,inf,equal,unrestricted,0.7716269211894772,1.4610004786025682e-08,2.5077063367039016e-09,7.19086872469161e-10,4.54088381319957e-09,3.155465553047641e-08,-4.610342696408288e-09,2.239926373577401e-08,-1.2345572623561786e-09,-2.892855968579421e-09,-1.5651647110789162e-09,-6.542557697990761e-10,1.3776509225539924e-10,1.1781977328506254e-09,-4.517805019725751e-09,1.4703117937537396e-08,-1.4319237559214865e-09,-19.999999735786506,-1.2460177952522812e-09,3.3507618839649958e-09,2.2643058300749548e-08
0,3,1,815,4096,inf,equal,unrestricted,1.041127055015335,3.629518988387578e-10,3.354403991792939e-10,2.8461480582044536e-10,2.5592892632075174e-11,2.8525256877361214e-10,-3.2159594578314367e-10,7.914243810008681e-10,-5.714244262392259e-10,2.4316028683076286e-10,-2.4532196817371624e-10,19.999999962547978,1.1776174125789104e-10,9.292305747819874e-11,-7.996767217411481e-11,-4.334911225763372e-10,-1.0893241584545842e-10,3.898751072068106e-10,2.9970086483935955e-10,-4.2341967423166866e-10,5.852645141765607e-12
0,4,1,815,4096,inf,equal,unrestricted,0.9367209342935828,-6.271289223456366e-10,4.330292437680589e-09,-9.380317376416793e-10,-1.3458713747889117e-10,-8.078399812428167e-10,1.0324404416565561e-08,-1.2078231063115173e-10,2.3311070226518854e-09,-1.3984717057237072e-09,-2.612604334548823e-10,9.198710298749052e-12,-5.464077300951507e-10,3.418293734445747e-10,-8.565419171852821e-11,-2.8849062131417644e-08,4.126406578249145e-09,-1.7137459350029059e-09,19.99999985887876,7.431961032705623e-10,-1.1842512639624312e-09
0,0,2,209,4096,inf,equal,unrestricted,2.394108713048561,-9.508945830496937e-10,-1.6052598997023575e-09,8.768394396788533e-10,3.740197856168398e-10,-1.522188418176586e-11,3.787942445053043e-10,1.909140476529033e-10,2.577758075244562e-09,-5.49314259647709e-10,-4.0217132058606034e-11,3.3409002192574276e-09,7.338328604776573e-10,19.99999994858406,4.797741164774658e-10,9.30743527404951e-10,1.853946105938071e-10,2.463074145804444e-10,-3.9560697566817106e-11,-6.096462073764297e-10,-3.5547120059055116e-10
0,1,2,209,4096,inf,equal,unrestricted,1.5054929084485729,3.647332710084856e-11,-7.62359798430968e-11,-3.7119791052633277e-10,-2.4506423454823916e-10,1.2386425842518047e-10,-3.697371190712307e-10,4.997228985684874e-10,1.2650918934319096e-10,-3.481455934514546e-11,7.150600985031964e-11,2.0261526996334092e-10,-1.8638708484163702e-11,-1.548945813562898e-10,2.1416225541239736e-10,1.9705520678193386e-10,-1.9256063748622522e-10,-5.836536395701857e-11,-19.9999999938987,1.647228635233057e-10,-1.3440865025508742e-10
0,2,2,209,4096,inf,equal,unrestricted,1.6388091001300464,-3.126130547013987e-11,4.4870802455387155e-11,3.794034000009621e-12,3.039490362480558e-11,-5.566462185554133e-11,1.447508486453825e-10,-4.5789151411226876e-11,-3.102965077023296e-11,1.3329036121501687e-10,-1.0083844058927718e-11,3.0940739782019645e-11,-5.639672673350407e-12,2.7981506044836937e-11,-4.5894847076869575e-10,-2.8895702096011967e-11,-5.754089441163336e-11,5.692543744077589e-11,-2.263482199707897e-11,8.48790623141915e-13,-19.999999997023696
0,3,2,209,4096,inf,equal,unrestricted,1.7532079984309186,1.4786283688620061e-09,-2.8119917034487567e-09,-8.515522443625118e-09,6.826903612760793e-11,-1.6487394886699522e-10,1.81428766006354e-09,1.2323162241914473e-09,-6.8307579966024965e-12,-7.317129794771493e-12,4.2468755344927797e-10,-3.966795576980459e-10,2.5605883075807986e-10,-8.564437766002351e-10,1.0104684773331598e-09,19.999999931535744,1.863831100333511e-09,-5.544496495417607e-10,9.694029504588928e-10,-5.501839927278157e-10,-5.554075402269527e-10
0,4,2,209,4096,inf,equal,unrestricted,1.8793343131745184,2.4540522886800467e-09,3.4897017755952344e-09,5.912080562402583e-09,2.3321634074565814e-09,-5.805147337813464e-10,6.907771769387996e-10,3.3561059780037185e-09,-3.0642293653923146e-09,-1.1913295838461765e-09,6.923912466495687e-10,-3.256506295720484e-09,1.023706208884516e-09,1.9624771400107448e-09,-1.3014278491425763e-08,-2.944909704096197e-09,4.31359788899894e-10,-2.1012222603587284e-09,1.7330437089499664e-09,4.4728365658321535e-10,19.99999989006899
0,0,0,3072,4096,inf,equal,restricted,0.07658695324251204,0.2617423288714643,0.8701871865414383,0.3647806743012578,0.4204571207874044,0.02449766559408903,-0.2846230689931992,0.4030242968505113,0.06473189388065197,-0.14001289083414578,0.342369862285419,0.37162252436126303,-0.21671610136684857,0.5020835913266082,0.3895873217537417,0.5316279491770428,0.18748304734876953,0.9096788239247164,0.4729358145988218,0.07812141038832485,0.281461923183756
0,1,0,3072,4096,inf,equal,restricted,0.07064440217640296,0.5134866139203133,0.6227771403317954,0.9736169011189434,0.5811251750682112,0.34811475464886565,-0.23273726894899815,0.22444699636798204,0.049511746103104444,-0.03738766505295408,0.20893831983853067,0.8224608943490364,-0.023140634871070757,0.2343462774290688,0.1157189718113342,-0.032266785566298806,0.6494955897512339,0.2631283819420262,0.1453414736162723,0.5076397845147824,0.47647176954120657
0,2,0,3072,4096,inf,equal,restricted,0.06028769041997092,0.3076484505441163,0.3250718129904143,0.9368991612523473,0.2514310083792436,0.6530178847218379,-0.15896599469201916,0.17090376444599412,0.0812605194273624,0.0241520092520228,0.9274327669268495,0.24227661968013756,0.22084518965770433,0.015509050252890599,0.5155505819956225,0.5458798843397858,0.3973556569776876,0.6663124720897879,0.28183634118079515,-0.528261338309127,0.2756975815115752
0,3,0,3072,4096,inf,equal,restricted,0.06723348283466937,0.09579513944985067,0.4064679541882101,0.3591419058016588,0.12234956824203275,0.04574119270576726,-0.06530573552332636,0.3947241168452056,-0.1126447042552184,-0.18623611384833455,0.5966613578281238,0.7600480546688184,0.39923621770765494,-0.2728128057450622,0.11811818223093437,-0.1689592463690548,0.47390999571319437,0.10770298938095779,-0.30593497163922584,0.46428340268434304,0.5262221725859096
0,4,0,3072,4096,inf,equal,restricted,0.07590001030369802,0.19700815089100396,0.28141547277196144,0.8285232032166502,0.2879399968175593,0.6393143926977412,0.12769190702954344,0.004413855951471429,0.5030013639297829,0.17452257110883432,0.7786561612132512,0.46442327647882187,-0.07830188517000229,0.7574381986445563,0.040885446127101516,0.38871457872964726,0.4225515536715704,0.35316478563474146,0.34601632450844555,0.049909279056867074,-0.05382019565268688
0,0,1,815,4096,inf,equal,restricted,0.2727340690629304,0.0018179764575972728,0.13094963668019285,0.5116422175701489,-0.42673672916979183,0.6226360929721617,0.14797452756626467,0.5188027007893241,0.4956123235173108,-0.04407249545964117,1.053982546385863,1.0299937738670646,0.9941518321092011,-0.2876825373052916,0.5047973603737483,-0.8703577470934671,0.8121415471453276,0.10089844036962435,0.46721039810263876,1.1945051080542437,0.9830980429353979
0,1,1,815,4096,inf,equal,restricted,0.1502062215862289,0.556137312184389,-0.2301005682006451,0.35719497400271405,0.4855641102479838,0.16579740454730005,0.4303876439011789,0.774403733920554,-0.24442250700915624,-0.259872568405456,0.04038815276898771,0.6509145569955407,-0.9717127348263787,0.9758126196751664,0.7078308785306483,-0.6082076419357311,0.5331810484852473,0.31816982312379816,0.028893725387244825,0.4465038557005367,-0.576063044343312
0,2,1,815,4096,inf,equal,restricted,0.23939770400690924,1.2192439021075412,-0.011164263888736274,0.8299960926797203,0.9537530356763003,1.0303987782829034,-0.0705664338315206,1.155719524424913,0.06843060818625711,0.06346176750659754,0.05180243287512371,0.3042040884820174,-0.055625544953982885,0.2906412866724368,-0.38946129164443183,1.01615891879144,0.40899884553364707,-0.3372487726816512,0.4233817886132604,0.5546071523936066,1.4685446432503693
0,3,1,815,4096,inf,equal,restricted,0.2601170800826016,0.7731368120341374,0.6117651701253248,0.7088990711202745,0.5790076824044015,0.6035086069210295,-0.009456095760305152,1.5418470076093298,-0.41223018621885615,0.7339391538574671,0.12163631792606244,1.6934582364523307,0.3214840059315517,0.478900667025982,0.20857248967926717,-0.345107517437542,0.1945271955176126,0.9493248137178889,0.9070413194640733,-0.20070612498516202,0.617627099855259
0,4,1,815,4096,inf,equal,restricted,0.2416314340571018,0.032142116382974595,0.72519776102377,0.27030637988519224,0.1775304839376025,0.06610261402276076,1.2944187286385767,0.7029247814313733,1.09122631069002,0.014916009240641011,0.1505816289782955,0.49100042394786947,0.09323816570789914,-0.020884902567694208,0.13368424006661417,-0.741052379695885,1.2972169601256303,0.1983699291741816,1.5948764092462477,0.2928437896366755,0.5002681579273022
0,0,2,209,4096,inf,equal,restricted,0.7226894951792879,-0.10486938348218287,-0.3617353874876773,1.0649791435086204,0.5345873684662915,0.4135273579946848,0.3041755206633409,0.5423601709177622,1.2668567397845039,-0.5762137197603485,0.44822573799476406,1.603792826560908,0.6375420318403225,2.0686258256749137,0.5503842292154459,0.9119996203557327,0.4927657966065703,0.6447720543065787,-0.09149768629140641,-0.4942934980721376,0.06009149742219512
0,1,2,209,4096,inf,equal,restricted,0.5463392642117874,0.604709388704038,0.051057988304411876,-0.5549925423115526,-0.3183319372502367,0.8415518946150331,-0.9631393010648497,1.2425453725478395,0.8447384959464711,-0.2157514863378343,0.8951735276894113,1.1239564035284184,0.0353495667408681,-0.20857352065051996,0.9708192819205439,0.8642972957255862,-0.31161409981412685,-0.027227579670996937,-0.9216407905295234,0.6101740364279427,-0.1355677950905745
0,2,2,209,4096,inf,equal,restricted,0.403243456488628,-0.012648543322312715,0.8249195641257091,0.38045048765976835,0.6812673850329023,-0.3295998451927077,0.9264344817537591,-0.25761045064039395,-0.05413838568959585,0.8707517073091381,0.3202828275850305,0.8358829847115294,0.2744381678705913,0.7088320556045303,-1.1315940465644367,-0.12211297719127531,-0.266988050305536,0.9336090606765911,-0.30695977017896836,0.013035057244630126,-1.1058169851977562
0,3,2,209,4096,inf,equal,restricted,0.4132804856088645,0.9180015789636848,-0.5231031248577654,-0.8132647469846941,0.1887518774840491,0.23222376609487658,0.5155829199944503,0.768502543063482,0.1889997631044326,-0.2114353776466156,0.8534225074161335,0.2862616482397672,0.13133756896177975,-0.15494018016442712,0.6759847479636625,1.8494961593174042,1.0452814137578472,-0.010749858422686588,0.6353648829573789,-0.38970612755732453,-0.04831607079748081
0,4,2,209,4096,inf,equal,restricted,0.6606980802920769,0.9181934757410843,1.2097441675458718,1.6047764850244157,0.9753247345126623,0.2306009241055383,-0.029403602886194927,1.0503120636653367,-0.416933152705574,-0.3886402841148627,0.698434860460297,-0.06648947554479956,0.26064824559302385,0.8286902442346976,-0.5973288975884935,-0.47149215147061213,0.4689494366413657,-0.3102406422686188,0.4527753280167137,-0.006177940899854219,1.8733155380398567
0,0,0,6144,8192,1.0,size,unrestricted,0.2793670465961925,3.594276263993575e-10,19.999999829819068,1.691784156490237e-09,1.4218029261801755e-09,-8.207060898842342e-09,-3.54722914394996e-09,-7.198069102614744e-10,-6.592979641151428e-10,-7.448177555330279e-09,4.149214046589906e-09,-1.5036815921886776e-08,-5.1865660084176085e-09,1.3586340162078936e-08,-6.3728701398682354e-09,7.837247034932092e-09,5.482271156231708e-10,1.4259800621816289e-08,1.498485122098515e-08,1.5831553593056493e-08,1.8891359398046767e-10
0,1,0,6144,8192,1.0,size,unrestricted,0.34446824454575214,1.7411782505854516e-09,5.066489632194227e-11,3.30451066915083e-08,19.99999976192416,5.614453549276723e-10,3.6034043193446393e-09,2.3804666060431556e-09,-2.5436269461828925e-08,-1.9531342297818581e-10,-1.2571624229382083e-08,9.257286860862295e-10,3.6913670522302424e-09,5.856624722885924e-09,1.929009567775925e-09,-2.1332244308354478e-09,3.4027572930170556e-08,5.207760072249376e-09,-7.405691222284047e-09,1.847268852844363e-08,9.28131040393169e-10
0,2,0,6144,8192,1.0,size,unrestricted,0.1931542055906317,8.39538971717484e-11,1.2235026435722564e-10,19.999999912071956,-7.199900128292659e-08,7.016351478270116e-10,-4.613296575871186e-11,4.8881220243866035e-09,1.246168998231641e-10,-2.4056406473428205e-11,-1.753960811733947e-11,-2.4142258706120253e-10,3.5202936022125604e-10,-6.41781627250994e-10,5.530662521944808e-11,2.8809365050564177e-10,-3.691238842706623e-11,3.0010366487381667e-10,8.222088237899562e-11,-3.1407192763979976e-10,-1.249410116441457e-10
0,3,0,6144,8192,1.0,size,unrestricted,0.25857143551876105,19.99999944465898,1.028229601961038e-08,-5.842982319284023e-10,2.034085969598177e-09,-1.0983896541474934e-09,-1.1148192788822658e-08,6.02909389195299e-09,-5.047525100825981e-09,3.0535988255152747e-10,7.356117595427893e-10,4.2743416988318044e-07,1.1080919828923155e-08,-2.4667268825334842e-09,-1.8003711018907023e-10,-4.065382686657462e-09,1.0512941238804554e-08,-5.868812538584707e-10,-4.674502610105174e-09,6.555517143039148e-10,5.337957829552871e-10
0,4,0,6144,8192,1.0,size,unrestricted,0.4099977839456172,-2.405374551775111e-10,-1.1746300665159947e-10,19.99999998457015,-2.615989780449799e-10,-1.2251391634887323e-10,5.89494525432386e-11,1.9718140813217794e-11,3.6163214592605353e-09,-1.9678512824533947e-10,8.468267478996986e-11,9.18238733209306e-11,-3.657785542254612e-10,2.2813845068885205e-10,-7.324980452744785e-11,2.0406594921821043e-10,1.7443968434990008e-10,1.7226155024013654e-10,9.689188597609488e-11,-1.544213226810559e-10,-3.875774298377869e-09
0,0,1,1634,8192,1.0,size,unrestricted,0.828623720067649,-1.0268512569164264e-09,2.066783296195326e-10,7.645771201524526e-10,-3.879635086456809e-09,2.5472897235658397e-09,-4.366639189054231e-10,-8.994908305634878e-09,-5.836989207600744e-10,-1.044416101410415e-09,19.999999880449966,1.956682739971744e-10,5.170939731445838e-10,-2.61909045709703e-09,1.2851074206550845e-09,-2.846041795807998e-08,1.5736034513302682e-09,-1.2388264303015253e-09,4.654239333989771e-09,1.246120045385891e-08,5.327893562937899e-10
0,1,1,1634,8192,1.0,size,unrestricted,0.5661302896040682,2.230531733340805e-09,1.0927812529885742e-09,-9.623260368226748e-10,-8.208011453589705e-10,-1.1883768687703413e-09,-5.0613823239700337e-11,1.5133236761976416e-09,-1.8608050238799641e-09,-7.125873841821187e-10,3.0113850112899663e-10,1.508371198256359e-09,-6.419184074733376e-10,1.6468779485177076e-09,1.5344847795526612e-09,-19.999999872050417,2.078193944216668e-09,1.8113468991002235e-10,-1.0205878004127451e-09,-6.790000177871583e-10,-4.107440541488837e-08
0,2,1,1634,8192,1.0,size,unrestricted,0.7507876659191631,1.928932245165842e-09,2.3196581447165903e-10,-2.856368636607764e-10,3.6548299767679036e-12,1.8822687144830766e-10,-6.227835573653669e-10,19.999999951107316,3.0752020206477195e-10,-2.050898462783102e-10,-1.8256658503197713e-10,2.4872259030031656e-10,2.484071833991636e-10,2.934434307882741e-10,-2.1203481938345703e-09,1.4573716981659311e-09,-1.3884473050838292e-10,-1.215201172098871e-09,-6.122918904132909e-10,9.87321146737254e-10,2.737843023514456e-09
0,3,1,1634,8192,1.0,size,unrestricted,0.6166148450199318,-9.578205017001585e-11,-2.869896779044728e-10,2.7669359324334625e-10,1.2014160898727437e-10,-2.489028208508255e-10,-1.0534062031512343e-10,19.99999996679933,-9.945834525980339e-11,1.1851942731667848e-10,4.6876331717089315e-11,-1.7038861425141814e-11,2.43942067521374e-10,-2.8745315368056386e-10,5.879543768017153e-11,6.2333272877080926e-12,-3.073969833033182e-10,-2.545506604292823e-10,-2.112441390161138e-10,-3.0495895779479027e-10,9.961518719382256e-11
0,4,1,1634,8192,1.0,size,unrestricted,0.5570996961393557,-1.9786346557042009e-10,4.841128570416397e-10,-2.9727353170665805e-11,7.654481278909085e-11,-4.790783405452691e-10,1.8792161959192447e-09,8.876653095053384e-11,5.701803078738615e-10,-5.263799284741427e-10,5.29194487792417e-10,-4.659067611696596e-10,-1.386620646957437e-10,1.4825275318783267e-10,2.905035381692603e-10,-1.49528078019183e-09,2.6608185211967467e-10,-7.5001890480312e-11,19.999999965943633,3.2462131171801836e-10,-6.561372355397054e-10
0,0,2,414,8192,1.0,size,unrestricted,1.432609500730848,-6.945900732622837e-10,-2.1977186539252513e-09,6.847061128392699e-10,4.052028939778116e-11,-4.827286036753259e-10,-1.6489155306513233e-09,-1.6678841757297504e-10,2.8714704636778636e-09,-2.2690759701143307e-09,7.432540465569669e-10,1.634159034113006e-09,1.2128100501160164e-08,19.999999919938038,1.2082662808346347e-09,7.726134135396728e-10,6.871445939487996e-10,-3.0698770249210657e-10,-6.214716227270776e-10,-7.214112381054154e-10,-3.2843407559077103e-10
0,1,2,414,8192,1.0,size,unrestricted,0.8886436837444592,-6.424087809216252e-10,-6.919532830422665e-10,-5.32254092595457e-09,-19.99999977335487,5.719136007412165e-09,1.146003990437668e-09,1.2361547092073235e-08,2.0888797916578505e-08,-2.2314160956688407e-10,5.370598914202966e-09,-6.320096345425633e-11,2.7477120543611734e-10,-5.1529419516394236e-09,6.395428773826289e-09,4.244131948892982e-09,-1.3029153479176997e-08,-4.784123656221757e-09,-1.0399463085489038e-08,7.711738635211065e-09,-7.494957529200263e-09
0,2,2,414,8192,1.0,size,unrestricted,0.8252557224142103,-6.851751936212639e-10,1.2980670899214514e-10,-8.450862282928593e-10,-3.929367573023833e-11,-1.1683991815441575e-10,1.0150051532345716e-09,-4.3995092452789524e-11,1.988639556577171e-11,3.272591187149428e-10,-1.4976202757516318e-10,1.2216716122109177e-10,-1.0629391953629844e-10,1.5984709063391894e-10,-5.567860654880711e-11,-3.468841310305885e-11,-1.4816472011176264e-09,1.0173823124542947e-09,-19.999999986494423,-1.8882824435880932e-10,-1.0934423745732913e-09
0,3,2,414,8192,1.0,size,unrestricted,0.8616661201065018,6.696778572489811e-10,-4.593496214303101e-09,-2.9074923904335803e-09,-2.702770953990178e-09,-1.3991750330924483e-09,3.5525553830005353e-10,2.0698146439408765e-09,5.829885258400243e-09,2.0898810885884598e-10,1.778306329523141e-09,-1.5108255390970453e-09,1.9513209683452428e-09,1.0480082471957471e-09,19.999999896382057,7.008236607401981e-09,2.0586099206230914e-09,-2.444568376456311e-09,7.839836517099787e-09,-1.585577895882661e-10,-3.182598408702637e-10
0,4,2,414,8192,1.0,size,unrestricted,1.2335748649377571,8.104367233164704e-09,2.1167374295265326e-08,1.2630697782431725e-09,2.0278795934230297e-08,2.098410138414167e-09,1.3964240763426263e-08,19.999999712354693,-1.3536285139640557e-09,-1.4778473413731197e-10,5.6300232010560794e-09,-2.0849748546303416e-09,2.4712920566478056e-09,3.155399889644825e-09,-2.3507729116085572e-08,-1.0151392599611542e-08,1.48144173502352e-09,3.0148545110187555e-09,6.430704569729388e-11,3.0923166267322627e-09,2.0287132272930447e-08
0,0,0,6144,8192,1.0,size,restricted,0.22497864690276317,4.009466410662629e-13,4.829046699841099,2.724421815120574e-12,2.387416578187107e-12,-0.2934842672987284,-3.5450405280533776e-12,-2.866546026350009e-13,-2.4435277990663653e-13,-0.02028793841406416,0.584148531043879,-1.736518046877034,-9.844913556567085e-12,2.516653491308575,-2.5589104719332522e-11,1.4014574830056594,5.864467995404125e-13,2.7436581547063357,2.8450943561134756,3.0296510313825253,2.574564996210634e-13
0,1,0,6144,8192,1.0,size,restricted,0.2564542384810235,-8.351826334724633e-12,-6.98134987436774e-12,3.693181424695008,4.779929253764733,-1.0981917705612378e-11,0.43200623027571433,0.09942362041989196,-1.5603452384027259,-6.3642692456268846e-12,-0.6645864019710598,-1.1178872001631323e-11,0.4259133079467098,1.1277017290803344,-9.4092441627041e-12,7.215657287596532e-12,3.519399521080113,0.9772614333057553,-0.20628723918546832,2.513964599073471,-1.1461574109268186e-11
0,2,0,6144,8192,1.0,size,restricted,0.16022127178581813,1.7874461337197022e-11,0.049557893148974755,3.8544450981495233,-2.3091312774197923,2.8738078128235034,-1.415821351461143e-13,3.5887939540184517,0.1348647387980754,5.558598089498753e-13,1.256016264223099e-12,-3.366114822627743e-11,1.9637875298309078,-1.7959828963702293,5.849562761376108e-12,1.294560684981225,3.4306478740705234e-13,1.6364443513266669,1.1665584791421301e-11,-0.4986237631817491,-3.7724214138883825e-12
0,3,0,6144,8192,1.0,size,restricted,0.22363134522527559,4.537415747073026,2.5598474674686793,-9.801371119929177e-13,8.123991284892267e-12,-1.865625373372719e-12,-1.3665219560790252,1.4030461832585164,-9.211098547327949e-12,1.1586685779429038e-12,2.303932003746996e-12,4.169893886106745,3.002611385517154,-3.874873595186323e-12,4.677237345955724e-14,-9.253336777973338e-12,2.9606633746188527,-7.836041987718208e-13,-9.273981913563118e-12,2.0160855952028242e-12,1.8204586959751162e-12
0,4,0,6144,8192,1.0,size,restricted,0.28009702146983395,-0.16482746338275944,-2.7610889275134837e-12,4.438134065155203,-0.15060542984694184,-3.6729537503301615e-12,0.21447833094703353,0.03295266314514593,4.148278069847755,-7.071675960969001e-11,0.5799566336000508,0.5670140207005484,-0.652195643077297,1.6626169136368947,1.0361829882413395e-13,1.2519349624213651,1.232301610259461,1.3598150070704036,0.615730084588323,-3.806292793001469e-11,-2.929159102192677
0,0,1,1634,8192,1.0,size,restricted,0.4334231722288832,-0.08560889274865024,0.7073689202663759,0.8597798832610383,-0.6307475397224992,1.6117934907963962,0.10078976745468986,-0.9731960291796878,0.15822349163105526,-0.06612937871370868,2.8906334122336412,0.6825974224994573,0.7709842339077405,-0.6158925549088714,1.2819006318739232,-1.7691739657727819,1.3119535613197113,-0.1628539846188034,1.8992186175623917,2.1380482542942887,0.9379314622842753
0,1,1,1634,8192,1.0,size,restricted,0.3160857401913649,2.092071184187905,1.3947481082761957,-0.23673598499323084,-0.0064626782061557525,-0.2659553801924634,0.3639874461386452,1.7908169445891995,-0.7413985186227833,0.048195407276480806,0.7081128980695418,1.6719788684857644,0.12263871440124376,1.7728891672702194,1.6537515478372413,-1.8309191298640743,2.0018693297621915,0.686281360887559,-0.26510008631177256,-0.06107506967059684,-1.4837946332704877
0,2,1,1634,8192,1.0,size,restricted,0.4094498535003939,2.214335261128961,0.9326390192194566,-4.257478644189961e-11,0.6018247833079233,0.6410986006561805,-0.3572959539384382,3.0451388816411686,1.1248403417987947,9.659228076551783e-12,0.0017835941998315063,0.94359372779,0.87157010917888,0.9621079868828327,-1.138538643563349,1.7371161774615331,0.043343645886807836,-0.7291481553574775,-0.4514052907703238,1.6797614216119587,2.5244584055106887
0,3,1,1634,8192,1.0,size,restricted,0.2705821985103054,0.28337462389526896,-0.8606822158394252,1.38161287786977,0.983575957295166,-0.3524968699120253,0.11927761307491735,3.151684967386087,0.26047566653949134,0.815093168043041,0.8028838271763356,2.3588159705095064,1.1437315321401584,-0.8880519714679865,0.5969115780697224,-1.5733890192993893,-0.7996187484563598,-0.20193457058166592,-0.14188036683020108,-0.6306441659973585,0.8331399250641107
0,4,1,1634,8192,1.0,size,restricted,0.3303914671635652,8.744625008907908e-11,1.667776436849147,0.26581760566033513,0.5620412399575341,-0.47634148716939484,2.1396492959878395,0.7414806557381037,2.064297994271667,-0.7635132623933365,1.9655511444883356,-0.4223603591869771,0.07009305546387011,0.6094589821817472,1.1271103469125185,-1.442504453359806,0.9283789248319403,0.19835763562218592,2.69515144988726,0.9360273030168674,-0.9240883668503204
0,0,2,414,8192,1.0,size,restricted,0.4550528962183651,0.10818412531774255,-0.4088603898872478,0.7396595969199471,0.4785840993782098,0.10496645479428113,-0.3705967710981776,0.35949394261626544,1.3590539405768587,-0.432956912924927,0.7669408876664845,1.106476318922585,1.5552149946149678,1.722556978767507,0.9956991112509606,0.6408273185393092,0.7224570109430861,0.24683118785540997,0.023120097007628758,-0.04394632679782452,0.2113804344167958
0,1,2,414,8192,1.0,size,restricted,0.29526200104933564,0.3068032507675326,0.2591664525542757,-0.30985364444553287,-0.6683349391060406,0.9568953369262087,0.46478005391561567,1.1984651832505218,1.3844593441059223,0.2922962491648293,0.9828199743985676,0.3682416795892464,0.4045338211835101,-0.27086402238456575,1.0429442898978338,0.7841625483113883,-0.5358767914236677,-0.1788835025134605,-0.46327264461441725,1.0409985969069808,-0.33638934100493767
0,2,2,414,8192,1.0,size,restricted,0.25473486151906305,-0.4458834703251774,0.7010394671211897,-0.5719018448260058,0.34148245664676713,0.05688942332307516,1.3540336127918464,0.25977928900631847,0.41348948569100824,0.9823998253474334,-0.021115606604729113,0.7326849401223292,0.03701537596810011,0.772720662166339,0.12428822870456886,0.1232718223038426,-0.6812773525741074,1.2667778909778273,-0.7941980517917805,-0.13047166055625056,-0.5630235525730953
0,3,2,414,8192,1.0,size,restricted,0.3029113826027092,0.6475938957570199,-0.3799355415191918,-0.28422759901041766,-0.22661348954168714,-0.060694235949686204,0.4243700854628341,0.9563904101560896,1.3288606775397693,0.43606672284139186,0.907536206372545,-0.032731672663829925,0.8797631418937621,0.6968426170201358,1.6982850643266696,1.1689693718569127,0.9002219782973119,-0.24872748600716554,1.3551735883969513,0.2704847207373498,0.31269109463550937
0,4,2,414,8192,1.0,size,restricted,0.5733511921417372,1.0958786663629394,1.3563303446367252,0.5620504839977764,1.4964173113304489,0.6270471873695812,1.1658384170637357,1.5869956498739088,0.29169714228093613,0.358008914189033,0.973032632660899,0.24283220501625152,0.6632091014816645,0.7629840140946242,-0.5901808283013474,-0.5309843194255099,0.5918716004875063,0.8083502466366279,0.3380692700834208,0.7207323601929357,1.3490338750688398
0,0,0,6144,8192,inf,equal,unrestricted,0.2793670465961925,3.594276263993575e-10,19.999999829819068,1.691784156490237e-09,1.4218029261801755e-09,-8.207060898842342e-09,-3.54722914394996e-09,-7.198069102614744e-10,-6.592979641151428e-10,-7.448177555330279e-09,4.149214046589906e-09,-1.5036815921886776e-08,-5.1865660084176085e-09,1.3586340162078936e-08,-6.3728701398682354e-09,7.837247034932092e-09,5.482271156231708e-10,1.4259800621816289e-08,1.498485122098515e-08,1.5831553593056493e-08,1.8891359398046767e-10
0,1,0,6144,8192,inf,equal,unrestricted,0.34446824454575214,1.7411782505854516e-09,5.066489632194227e-11,3.30451066915083e-08,19.99999976192416,5.614453549276723e-10,3.6034043193446393e-09,2.3804666060431556e-09,-2.5436269461828925e-08,-1.9531342297818581e-10,-1.2571624229382083e-08,9.257286860862295e-10,3.6913670522302424e-09,5.856624722885924e-09,1.929009567775925e-09,-2.1332244308354478e-09,3.4027572930170556e-08,5.207760072249376e-09,-7.405691222284047e-09,1.847268852844363e-08,9.28131040393169e-10
0,2,0,6144,8192,inf,equal,unrestricted,0.1931542055906317,8.39538971717484e-11,1.2235026435722564e-10,19.999999912071956,-7.199900128292659e-08,7.016351478270116e-10,-4.613296575871186e-11,4.8881220243866035e-09,1.246168998231641e-10,-2.4056406473428205e-11,-1.753960811733947e-11,-2.4142258706120253e-10,3.5202936022125604e-10,-6.41781627250994e-10,5.530662521944808e-11,2.8809365050564177e-10,-3.691238842706623e-11,3.0010366487381667e-10,8.222088237899562e-11,-3.1407192763979976e-10,-1.249410116441457e-10
0,3,0,6144,8192,inf,equal,unrestricted,0.25857143551876105,19.99999944465898,1.028229601961038e-08,-5.842982319284023e-10,2.034085969598177e-09,-1.0983896541474934e-09,-1.1148192788822658e-08,6.02909389195299e-09,-5.047525100825981e-09,3.0535988255152747e-10,7.356117595427893e-10,4.2743416988318044e-07,1.1080919828923155e-08,-2.4667268825334842e-09,-1.8003711018907023e-10,-4.065382686657462e-09,1.0512941238804554e-08,-5.868812538584707e-10,-4.674502610105174e-09,6.555517143039148e-10,5.337957829552871e-10
0,4,0,6144,8192,inf,equal,unrestricted,0.4099977839456172,-2.405374551775111e-10,-1.1746300665159947e-10,19.99999998457015,-2.615989780449799e-10,-1.2251391634887323e-10,5.89494525432386e-11,1.9718140813217794e-11,3.6163214592605353e-09,-1.9678512824533947e-10,8.468267478996986e-11,9.18238733209306e-11,-3.657785542254612e-10,2.2813845068885205e-10,-7.324980452744785e-11,2.0406594921821043e-10,1.7443968434990008e-10,1.7226155024013654e-10,9.689188597609488e-11,-1.544213226810559e-10,-3.875774298377869e-09
0,0,1,1634,8192,inf,equal,unrestricted,0.828623720067649,-1.0268512569164264e-09,2.066783296195326e-10,7.645771201524526e-10,-3.879635086456809e-09,2.5472897235658397e-09,-4.366639189054231e-10,-8.994908305634878e-09,-5.836989207600744e-10,-1.044416101410415e-09,19.999999880449966,1.956682739971744e-10,5.170939731445838e-10,-2.61909045709703e-09,1.2851074206550845e-09,-2.846041795807998e-08,1.5736034513302682e-09,-1.2388264303015253e-09,4.654239333989771e-09,1.246120045385891e-08,5.327893562937899e-10
0,1,1,1634,8192,inf,equal,unrestricted,0.5661302896040682,2.230531733340805e-09,1.0927812529885742e-09,-9.623260368226748e-10,-8.208011453589705e-10,-1.1883768687703413e-09,-5.0613823239700337e-11,1.5133236761976416e-09,-1.8608050238799641e-09,-7.125873841821187e-10,3.0113850112899663e-10,1.508371198256359e-09,-6.419184074733376e-10,1.6468779485177076e-09,1.5344847795526612e-09,-19.999999872050417,2.078193944216668e-09,1.8113468991002235e-10,-1.0205878004127451e-09,-6.790000177871583e-10,-4.107440541488837e-08
0,2,1,1634,8192,inf,equal,unrestricted,0.7507876659191631,1.928932245165842e-09,2.3196581447165903e-10,-2.856368636607764e-10,3.6548299767679036e-12,1.8822687144830766e-10,-6.227835573653669e-10,19.999999951107316,3.0752020206477195e-10,-2.050898462783102e-10,-1.8256658503197713e-10,2.4872259030031656e-10,2.484071833991636e-10,2.934434307882741e-10,-2.1203481938345703e-09,1.4573716981659311e-09,-1.3884473050838292e-10,-1.215201172098871e-09,-6.122918904132909e-10,9.87321146737254e-10,2.737843023514456e-09
0,3,1,1634,8192,inf,equal,unrestricted,0.6166148450199318,-9.578205017001585e-11,-2.869896779044728e-10,2.7669359324334625e-10,1.2014160898727437e-10,-2.489028208508255e-10,-1.0534062031512343e-10,19.99999996679933,-9.945834525980339e-11,1.1851942731667848e-10,4.6876331717089315e-11,-1.7038861425141814e-11,2.43942067521374e-10,-2.8745315368056386e-10,5.879543768017153e-11,6.2333272877080926e-12,-3.073969833033182e-10,-2.545506604292823e-10,-2.112441390161138e-10,-3.0495895779479027e-10,9.961518719382256e-11
0,4,1,1634,8192,inf,equal,unrestricted,0.5570996961393557,-1.9786346557042009e-10,4.841128570416397e-10,-2.9727353170665805e-11,7.654481278909085e-11,-4.790783405452691e-10,1.8792161959192447e-09,8.876653095053384e-11,5.701803078738615e-10,-5.263799284741427e-10,5.29194487792417e-10,-4.659067611696596e-10,-1.386620646957437e-10,1.4825275318783267e-10,2.905035381692603e-10,-1.49528078019183e-09,2.6608185211967467e-10,-7.5001890480312e-11,19.999999965943633,3.2462131171801836e-10,-6.561372355397054e-10
0,0,2,414,8192,inf,equal,unrestricted,1.432609500730848,-6.945900732622837e-10,-2.1977186539252513e-09,6.847061128392699e-10,4.052028939778116e-11,-4.827286036753259e-10,-1.6489155306513233e-09,-1.6678841757297504e-10,2.8714704636778636e-09,-2.2690759701143307e-09,7.432540465569669e-10,1.634159034113006e-09,1.2128100501160164e-08,19.999999919938038,1.2082662808346347e-09,7.726134135396728e-10,6.871445939487996e-10,-3.0698770249210657e-10,-6.214716227270776e-10,-7.214112381054154e-10,-3.2843407559077103e-10
0,1,2,414,8192,inf,equal,unrestricted,0.8886436837444592,-6.424087809216252e-10,-6.919532830422665e-10,-5.32254092595457e-09,-19.99999977335487,5.719136007412165e-09,1.146003990437668e-09,1.2361547092073235e-08,2.0888797916578505e-08,-2.2314160956688407e-10,5.370598914202966e-09,-6.320096345425633e-11,2.7477120543611734e-10,-5.1529419516394236e-09,6.395428773826289e-09,4.244131948892982e-09,-1.3029153479176997e-08,-4.784123656221757e-09,-1.0399463085489038e-08,7.711738635211065e-09,-7.494957529200263e-09
0,2,2,414,8192,inf,equal,unrestricted,0.8252557224142103,-6.851751936212639e-10,1.2980670899214514e-10,-8.450862282928593e-10,-3.929367573023833e-11,-1.1683991815441575e-10,1.0150051532345716e-09,-4.3995092452789524e-11,1.988639556577171e-11,3.272591187149428e-10,-1.4976202757516318e-10,1.2216716122109177e-10,-1.0629391953629844e-10,1.5984709063391894e-10,-5.567860654880711e-11,-3.468841310305885e-11,-1.4816472011176264e-09,1.0173823124542947e-09,-19.999999986494423,-1.8882824435880932e-10,-1.0934423745732913e-09
0,3,2,414,8192,inf,equal,unrestricted,0.8616661201065018,6.696778572489811e-10,-4.593496214303101e-09,-2.9074923904335803e-09,-2.702770953990178e-09,-1.3991750330924483e-09,3.5525553830005353e-10,2.0698146439408765e-09,5.829885258400243e-09,2.0898810885884598e-10,1.778306329523141e-09,-1.5108255390970453e-09,1.9513209683452428e-09,1.0480082471957471e-09,19.999999896382057,7.008236607401981e-09,2.0586099206230914e-09,-2.444568376456311e-09,7.839836517099787e-09,-1.585577895882661e-10,-3.182598408702637e-10
0,4,2,414,8192,inf,equal,unrestricted,1.2335748649377571,8.104367233164704e-09,2.1167374295265326e-08,1.2630697782431725e-09,2.0278795934230297e-08,2.098410138414167e-09,1.3964240763426263e-08,19.999999712354693,-1.3536285139640557e-09,-1.4778473413731197e-10,5.6300232010560794e-09,-2.0849748546303416e-09,2.4712920566478056e-09,3.155399889644825e-09,-2.3507729116085572e-08,-1.0151392599611542e-08,1.48144173502352e-09,3.0148545110187555e-09,6.430704569729388e-11,3.0923166267322627e-09,2.0287132272930447e-08
0,0,0,6144,8192,inf,equal,restricted,0.025985506371086462,0.2047447056600975,0.42850311160950094,0.23890125764866593,0.29585772755238327,0.033742794849562406,-0.08594796294193688,0.02084221624460493,0.09987613372367658,-0.158386175497453,0.39343818820413534,0.06684963424902972,-0.07297654681244826,0.27669313400129725,0.1280102968675618,0.22978133650039106,0.19125649820389534,0.4578373267417518,0.2649548810066717,0.1667389620380421,0.19003255668146463
0,1,0,6144,8192,inf,equal,restricted,0.030944807272431995,0.24519281226756792,0.26400979179781014,0.3834520570474398,0.5267606910723432,0.20957476378011072,0.10697456729721842,0.06147237044849059,-0.060296741897871986,-0.05181496034530707,0.08809063326552964,0.24991698222121653,0.16277414432330548,0.23548644630106,0.3134178782562699,0.0063828851477412156,0.4088328361591171,0.3490721781171318,-0.1198753483639687,0.15764493135607294,0.17408838024133388
0,2,0,6144,8192,inf,equal,restricted,0.017361009598564472,0.25392280036664866,0.29609013438014564,0.3906212757642567,0.013196101660930746,0.3705375354263791,0.008673640806572123,0.21465064415753354,0.21420602205758002,-0.08858005086297843,0.2746093107318609,0.09694754908707895,0.2316831536422741,-0.106052534190011,0.2783601936573544,0.24247915357964198,0.12403874462094266,0.3974797652512202,0.10117827028652382,-0.2027308076317832,0.02728103801485404
0,3,0,6144,8192,inf,equal,restricted,0.02822266589322527,0.4316670984931507,0.42990430622992704,0.09807658245469696,0.32920880762689714,0.1283754008714637,-0.16265999881499932,0.16192879673562746,-0.009585768691516705,-0.026822509368967764,0.294152728947954,0.45683208364102745,0.2633822628539369,0.010225449121875905,0.24316463268246555,-0.07184930076496228,0.3808957125732025,0.21284750556114598,-0.12050519722057723,0.008353125492559028,0.19792773142889655
0,4,0,6144,8192,inf,equal,restricted,0.028148951267873697,0.07745937788162216,0.10996901792552596,0.43478901549668736,0.1052552232741271,0.10464708225509048,0.06261224062874038,0.07008244757213632,0.39311057204495364,-0.14489692938604162,0.3335841000019736,0.28607610895862146,-0.051574986999356164,0.2222631090188207,0.19434616702832017,0.19663911175759438,0.22558200533054665,0.3977897707558282,0.13331646138948616,-0.12635313168007886,-0.11784134560640863
0,0,1,1634,8192,inf,equal,restricted,0.1885749260964202,0.017337792135701895,0.2941500286845385,0.4652558038188639,-0.16069942718581204,0.7875825348521537,0.1158934387867052,-0.16438035137276188,0.18444339835294962,0.12106153860485344,1.3674463059931017,0.5020662370143768,0.4501468153839279,-0.1838686796577533,0.6166863948586421,-0.7119586400391292,0.6406586836505705,0.06396927701168492,1.0043969169141245,1.0416806891943942,0.5873865994306356
0,1,1,1634,8192,inf,equal,restricted,0.13222888685729622,0.9703529370888802,0.5032148756859192,0.04390600162744669,0.013115529243890742,-0.07086338885689694,0.16592629396988218,1.0235419276976527,-0.2562612738530345,0.19024073722237897,0.43617959751961627,0.8938927593718076,0.13451745423239553,0.8368909109555434,0.8188434196369972,-0.7079019164325825,0.9445843902439383,0.4441530065223397,0.09909700892034207,0.071516057224896,-0.4296732177577441
0,2,1,1634,8192,inf,equal,restricted,0.17508427808126018,1.0433453649480307,0.08768531367569941,0.10298248212628514,0.14013948263248052,0.08682040375504024,-0.3088999548226313,1.6208350317584204,0.5170477207317172,0.18111450185857403,0.28149320881244266,0.7083669133956577,0.4165493345778589,0.3108949918598178,-0.4711055996458602,0.5910014529144133,0.3229299780241609,-0.047466674562019605,0.3002972486504874,0.6653906685695071,1.300967510003789
0,3,1,1634,8192,inf,equal,restricted,0.1163305525856793,0.26153602790790176,-0.22652985786457566,0.7370079032272019,0.6212976118704463,-0.0031434400805661696,0.25722332000017534,1.6003038136638101,0.29377674636930456,0.580188948909769,0.4676989149922386,1.1810172965943873,0.6563352652430542,-0.21430296013674932,0.3872226105307814,-0.5776619679432402,-0.24082006116391347,0.04579566260087017,0.1101714533173231,-0.06973580505347485,0.5153455421288551
0,4,1,1634,8192,inf,equal,restricted,0.13032623258915588,0.008849629468533729,0.28741945363532057,0.24983747950647142,0.24257553755490868,-0.2302938069910355,0.6340185554764729,0.7455070403217465,0.9886854902708185,-0.3305292364568053,0.9442835594120802,0.2246176830245803,0.16649271472211896,0.1237201913016932,0.5137907297707395,-0.8607910409696873,0.4762238327229689,0.45952604283252496,1.408732910784654,0.37607069641042973,0.056865510631205936
0,0,2,414,8192,inf,equal,restricted,0.36853649407861105,-0.023381615010693586,-0.32005528569813646,0.5004190372249462,0.2681304915748765,0.022342101993246915,-0.5067979507926111,-0.03367660554816063,0.9652501483192338,-0.6978304418561244,0.5683977225203356,0.8552461654521725,1.0562680005553815,1.2702233109957917,0.7556991429271546,0.42982552139537283,0.4692137405284128,0.28621092041755125,-0.2947844303536636,-0.31944913240595235,0.052898618882038416
0,1,2,414,8192,inf,equal,restricted,0.23243512538936306,0.15664064772640374,0.18479997024660516,-0.3762214330969078,-0.5942521443815844,0.7129286794110009,0.21355329960921776,0.6273509703100885,0.996150880418071,-0.1392791994500058,0.8557964527110066,0.26175129570693506,0.15553438276122208,-0.32641477966111193,0.7995375038710599,0.6197938131696962,-0.5438312595764218,-0.06836249273358742,-0.5413440143887862,0.48528166047998095,-0.5053164595084756
0,2,2,414,8192,inf,equal,restricted,0.22146985724376791,-0.4531972799718112,0.5823686043045154,-0.5672103147064803,0.20988834199870188,-0.00314808636429102,1.02140250754554,-0.04037844712137459,0.30285684811008395,0.5958349857760851,0.0887530219487145,0.5507084040915672,-0.038743403744237646,0.5797250522158032,0.0864114857472872,0.09542114410362564,-0.520211960896689,1.0649931531037882,-0.8108392700730019,-0.30711956851106387,-0.6294972580231498
0,3,2,414,8192,inf,equal,restricted,0.22067152855772684,0.37680724237694274,-0.3000352078329672,-0.396954046493325,-0.24431566668872004,-0.06627435736151838,0.15187354705797548,0.4568209296081355,0.8383750478439755,0.01323260007721461,0.7709158209565387,-0.06353572500508133,0.5133226593534238,0.36737039625949985,1.3723199360750147,0.9684056919365276,0.6351983500508704,-0.12696590917555461,0.8465345963767356,-0.14950530585392702,-0.006432430013435954
0,4,2,414,8192,inf,equal,restricted,0.3993041678423461,0.7676104260597176,1.0833443012168193,0.3677817791937913,1.1612282231758464,0.43882354877934365,0.6015007750735231,0.903102909001014,0.06125629100855903,-0.03678186821521033,0.7858722344105781,0.11456366941365956,0.32346878914724114,0.4638161916175656,-0.4705874012357537,-0.587605641634322,0.4609107255044575,0.5522423353312355,-0.06634435908580061,0.2686739968109136,0.912104314652243
0,0,0,12288,16384,1.0,size,unrestricted,0.23548852373369164,1.8065992538138597e-10,1.106018933599548e-09,1.4313689288719957e-11,-7.894061021517842e-12,-19.99999999119504,4.6819775706680255e-11,-4.188718714843471e-11,-1.4010400416299958e-10,-4.1124200241373064e-10,-8.467229129015579e-11,3.909715957805754e-11,-1.2256253850081192e-10,3.2635631731543107e-10,-1.4288491158642248e-09,5.4222634072074854e-11,1.0208553971038373e-10,1.3881439741713999e-09,3.270522125268338e-10,4.3666604934257224e-11,1.2081101403376073e-11
0,1,0,12288,16384,1.0,size,unrestricted,0.22921237293448918,1.3711317102396253e-08,-6.808058338683447e-11,1.8759043633318997e-08,19.999999783644444,-3.4388340916277587e-09,2.783413265514373e-09,9.90644571573514e-10,-2.0209962713580652e-09,8.046507154703939e-10,-1.0446208654387246e-08,5.716830156829488e-10,9.53735960040334e-09,2.2559808003849636e-08,1.860369936762144e-08,2.9842135004720994e-10,7.927080514875311e-09,5.69071457292454e-09,-9.198247287594595e-09,1.1413184360839607e-08,9.817417770299596e-09
0,2,0,12288,16384,1.0,size,unrestricted,0.19438123323833378,-5.0460817447277624e-11,-1.8026265453237895e-10,8.951215987509015e-11,-19.999999984906097,7.987484961396795e-11,8.92509382043916e-11,1.6876792081950292e-10,1.8466218807022252e-10,-1.6898380541333992e-10,5.16439484538827e-09,-1.8152817544696728e-10,2.3004371419456076e-10,-1.6496909747668995e-09,-1.050982748836601e-10,1.2912655696603898e-10,-5.344232798060324e-10,4.2094954883533677e-10,-1.3492084310830574e-10,-1.9214197095139904e-09,8.280172569327395e-11
0,3,0,12288,16384,1.0,size,unrestricted,0.19472756527903368,-4.798877965493797e-10,1.6334431321095616e-09,-19.999999885509926,-4.0349300011296154e-10,-1.1169810706257885e-08,-5.489847941131682e-09,3.3516866187061517e-09,-1.0184680708553693e-10,7.081266912830543e-10,1.0286434581609266e-09,4.666829674255403e-09,1.8512579333884554e-09,-1.0973989548208542e-08,4.020581860366578e-10,5.558727253233634e-11,4.099016364414589e-09,7.684525950959072e-09,8.261706958359256e-10,7.863121507740048e-10,-1.310362136222901e-09
0,4,0,12288,16384,1.0,size,unrestricted,0.22245472342483494,-4.699724102461375e-12,-6.907741971592306e-12,6.975736978842746e-11,-1.781918455668353e-10,-2.0810226037957746e-11,-1.5586163061195545e-11,-7.627848067371809e-11,2.6900616538924854e-11,-7.056376982808976e-11,2.255854535791152e-11,2.506162641155505e-11,-1.545776045292945e-10,9.838768921603247e-11,-1.956623410439702e-11,9.078303559080043e-12,9.86155000780877e-08,3.5963458156574657e-11,2.6341529798123868e-11,-4.6066188601140016e-11,-19.99999989908716
0,0,1,3272,16384,1.0,size,unrestricted,0.35978602640974416,3.208847694924722e-10,-2.6918663340506188e-11,5.335888397943819e-10,-9.280216269159162e-11,1.3887675326509373e-10,-6.915337092772524e-11,-6.820799673179723e-10,-2.44435050917646e-10,-3.360006007303466e-10,19.99999987279775,-1.639265168816279e-11,-5.879726325196429e-11,-1.177819927600886e-10,2.4978334380780904e-10,-6.958177913792719e-10,-2.6495889508517905e-10,-6.594240562754212e-10,6.481090286701765e-11,6.529282512098421e-10,1.1752192965457441e-07
0,1,1,3272,16384,1.0,size,unrestricted,0.4584632192288383,1.9450838618087014e-08,3.7992306266433425e-09,-5.35123560533546e-09,-1.3756197468029669e-08,1.0508387788320175e-09,-1.989676737338929e-09,1.2481410611767713e-10,-2.524882948904447e-08,-2.979854262417465e-09,1.3665423277942017e-09,2.119474249002182e-09,-9.266266893266241e-10,4.508561174730133e-09,4.8324112442789015e-09,-6.327446739168605e-08,5.098630956411427e-09,1.0160437157559058e-10,2.988959107437993e-10,-2.677060624116901e-09,-19.999999769103372
0,2,1,3272,16384,1.0,size,unrestricted,0.5993868899125777,2.5235890654646464e-10,2.2884863917855282e-10,-1.6800200757904022e-10,1.985861097418502e-10,-1.8588975901284683e-10,-4.459361033500162e-11,2.456321684985409e-10,2.5723893950499e-10,-7.485072666902956e-11,-2.130806973323616e-10,2.1521989610998237e-11,2.556476011566181e-10,3.3121205485363885e-11,-2.635610067495737e-10,-1.4386073913961064e-11,3.720332229009456e-11,-2.503832136647534e-10,6.560718407401869e-11,2.0424064816854094e-10,19.999999965911343
0,3,1,3272,16384,1.0,size,unrestricted,0.5708622150060634,-4.774368203843718e-11,-4.0850181478737437e-11,4.922922314312653e-11,2.961072613778373e-11,-6.26905892208589e-10,-2.1756573115829743e-11,5.813252583111795e-10,1.871023867160157e-11,5.6582608703671277e-11,1.201093429472649e-10,19.999999991637537,5.4148380961601776e-11,2.018670629873918e-11,1.3190271123170894e-11,-4.742217335227662e-10,-1.518939926653772e-10,-2.792706279381112e-09,1.1833875799460647e-10,-4.981676855585342e-11,-4.110765154339828e-11
0,4,1,3272,16384,1.0,size,unrestricted,0.4729993541770987,2.0348204756375363e-10,19.999999930503286,2.305010149914493e-09,4.3785004170962254e-10,-3.0003259695547743e-10,1.0266803666776303e-09,-2.533872668087168e-10,9.910223622006141e-11,-1.465242958178887e-10,6.32357791559679e-11,-5.2449336786743346e-09,2.331182658253147e-10,-4.693403838998722e-10,5.680801824844319e-10,-2.241393333413785e-09,6.74841103545596e-10,-7.484350978776149e-10,5.380232879403857e-09,1.2464710132451709e-09,-5.1612036024842494e-09
0,0,2,824,16384,1.0,size,unrestricted,0.93818347463938,-3.1877966963519634e-09,-1.180261310056089e-09,-1.9889816021608858e-10,-19.99999980841967,-1.6184496741342664e-09,-6.435523778741045e-10,-3.755242430548614e-09,1.8190385109877802e-08,-4.8528363333135416e-09,2.614244875156617e-09,4.738821417845821e-09,3.2843931962719934e-08,2.8249629743765534e-09,1.458646476812363e-08,1.771917029604172e-09,2.571516676172122e-09,2.2918958740203847e-09,-7.175205484679241e-10,-4.4543590193771815e-09,1.3281523028563871e-09
0,1,2,824,16384,1.0,size,unrestricted,0.7588471179453254,6.975901805833153e-10,-6.484035661361039e-10,-19.999999843442144,2.47609864301547e-10,-9.347776129915005e-11,2.7122642445900564e-09,1.6645468707307867e-09,5.980172553446006e-09,-3.783350186528072e-10,3.086494638553927e-10,-4.923595220593063e-09,-1.3393837275355025e-09,-4.214785628853141e-09,1.0174518124805511e-09,1.657934350435896e-09,-8.273198224884464e-10,-2.7017927580500134e-08,-1.0149030082759432e-08,-4.411893145129511e-10,-5.18782315057382e-09
0,2,2,824,16384,1.0,size,unrestricted,1.2198228214340898,-2.9855869325692234e-10,-5.4184798669461896e-11,-2.1366400613430967e-10,1.8365726713124174e-10,-2.3345807408391577e-10,2.2892334489650358e-10,2.5280648262544956e-10,2.8966424054605375e-10,2.892548932587628e-10,-1.7603778094234192e-10,1.239296606000647e-10,-1.2690969117858738e-10,3.4904417361018404e-11,-1.9853371665460645e-10,1.4095538441560268e-10,-2.4288569117333027e-10,2.4454693809031016e-10,-19.999999965111318,-2.7555490018084154e-10,-2.11861197570607e-10
0,3,2,824,16384,1.0,size,unrestricted,0.9338810671221071,7.751063910253757e-10,-5.204840216345481e-10,-1.5994629772370826e-10,-19.999999940552392,-1.190681346037257e-09,-8.2489123777049e-10,6.277586880531117e-10,2.2032886892272356e-10,-5.553293323840054e-10,1.5651609825511553e-10,2.052017550411646e-10,-6.925120390102814e-10,-2.1205154370609479e-10,1.47614621080563e-09,1.6327201791108597e-09,2.7205029970041865e-10,-6.655391143985713e-10,8.81546968701176e-09,-3.9158864650393357e-10,4.243795209203226e-10
0,4,2,824,16384,1.0,size,unrestricted,0.711160941816503,8.413884827423173e-09,1.4108603845208161e-09,-1.5441964701260668e-09,2.4415766040315107e-09,2.8532045793464584e-09,1.9344373819933304e-09,3.4097056311535493e-09,2.302038997412342e-09,1.2583706883353607e-09,1.1317215064462394e-08,-1.4985741204027845e-09,1.400931456285604e-08,2.0605193005192854e-09,-19.99999984041166,-6.4293746414881175e-09,1.4020510812107308e-08,3.1960247915035765e-09,1.5737858884998247e-09,-4.77072311569561e-10,2.543393707055242e-09
0,0,0,12288,16384,1.0,size,restricted,0.14526368531786146,1.6155012328394502,2.6088194969676777,0.06527214619120959,5.812080863590549e-10,-2.1903833764790206,0.6556557211055475,1.2487196628773197e-12,-0.18346105843019586,-0.8061045916396016,-1.8141608788232055e-12,0.7343630445568335,-0.16791698879035058,1.830693285183412,-1.746963184673799,0.7511668106642363,1.1619245744070619,2.7616963145484394,1.8707101145248912,0.56337328177005,0.2859947765315633
0,1,0,12288,16384,1.0,size,restricted,0.16314573216077616,1.886029856103606,1.3490568957629557e-13,2.249225557589489,4.087860369645765,-6.269534871905928e-13,1.855046256767841e-12,5.159763726982315e-13,-3.50581804884537e-13,4.648247832251765e-13,-0.24965244250612248,3.701805203964951e-13,1.3106092860278584,2.82383592082776,2.376699341902034,2.645757697783262e-13,1.2301105759641722,0.6034595650870227,-0.27957023845787193,1.5574448478779466,1.3455019980496432
0,2,0,12288,16384,1.0,size,restricted,0.12056373185437896,-4.0065141350091315e-13,-0.33131837799709557,0.7117076340622823,-2.0001763787938436,0.6909271957617173,0.8524679185127862,1.2578092865061374,1.3137970580694935,-0.23871180146852275,2.98151729117875,-0.17070083127915944,1.4819495772280606,-1.6312103424488344,-1.6024125203848004e-12,1.043405193084556,-1.030669994106681,1.7743961462742095,-3.9323947406563947e-11,-1.6735596532923787,0.8156753197466912
0,3,0,12288,16384,1.0,size,restricted,0.10334719087852023,-1.3214060273896717e-12,1.1165600383284568,-2.802433110771135,-1.3163847299441365e-12,-1.7790851219348325,-0.9534240618065354,1.6188721105613761,3.1530901025586535e-11,0.6221113585686344,0.8058460975863078,2.053494539231616,1.057611941375802,-1.5938791971851802,0.31811123719462914,0.0340407076702643,1.76479477763655,2.232324285154112,0.6679395407949792,0.5794718739805244,1.2228169101212358e-12
0,4,0,12288,16384,1.0,size,restricted,0.1246465243576536,0.38872760507437704,0.1706535981076058,1.5147844908613968,-1.4366482709808057,7.809236317744356e-12,2.861216571268878e-10,-0.7697545425551742,1.1413534175825888,-0.5828583792846745,0.9675166157812886,1.1442341832573297,-1.1378533639007278,1.982391523802425,5.810700301904623e-10,0.6652302180986084,3.1644572437269862,1.2815764531992941,1.0783749713899276,-0.4619935233953304,-2.1115915972656745
0,0,1,3272,16384,1.0,size,restricted,0.19822319440883798,1.371370791617758,0.25511635322916665,1.4472684111101206,0.0849290629240015,0.9751913177638145,0.06473323471671812,-0.7586709708828501,-0.352887195087219,-0.5405924130437187,1.876625221587517,0.3690017574987825,0.13761921286961967,-0.175103446135148,1.3228124403975032,-0.7931702424056172,-0.3763175415109148,-0.8312099922137642,0.7576903375983582,1.5243512414301081,1.879941245335568
0,1,1,3272,16384,1.0,size,restricted,0.17016174919589433,1.7115886775556188,1.0717848000146797,-0.5512661872848347,-0.7079480680718109,0.7193455167282382,-0.011145283702540981,0.44798465984572294,-0.9365271195294519,-0.09452972758410956,0.6588779685044077,0.9701081778275992,0.242809397654239,1.158623439948127,1.2386579242651152,-1.3327939795642498,1.2826961588109387,0.4444920084825002,0.4791831215603143,-0.16117336663744605,-1.5573277790383642
0,2,1,3272,16384,1.0,size,restricted,0.24990885629935994,1.4040605143121947,1.2245136240380434,-0.1268405354901999,1.752689299543728,-0.08567799039867664,0.3989636762003055,1.638805842937558,1.3889363363733787,0.30246600203256263,-0.14978993402207896,0.635195592023446,1.3475455310202258,0.5137112717403555,-0.4230204928399066,1.9008529013024553,0.6063617564698784,-0.39648692352717047,0.5866712156508979,1.1087446240536332,2.6188092655836117
0,3,1,3272,16384,1.0,size,restricted,0.21690314541191988,0.1558724366923964,0.15616981009895411,0.6286304663355831,0.7441602879720999,-1.0054794470938453,0.2523505473798881,1.8161853507235832,0.6080344061335391,0.8095996859122799,1.1485019440964899,2.4781561600512716,0.8123204447807078,0.5052921396626314,0.5713747684288603,-0.9362411642617889,-0.3692471820865268,-1.497455079567798,1.1026909122370616,0.06748318000826961,0.22129446900827593
0,4,1,3272,16384,1.0,size,restricted,0.19016790207973963,0.7159542269878969,2.471866145266411,1.4131084089112866,0.9011960386878486,0.24027516267126528,1.1132976656262774,0.24141014231432717,0.5941922864090432,0.3538277926525184,0.509832954501367,-1.0807321419801885,0.6810312219804769,-0.024914457889671626,0.9831451720455977,-0.5813548498257455,1.0277308256925404,-0.15718800397661442,2.0352713126539825,1.1481569176253485,-0.9744873877035639
0,0,2,824,16384,1.0,size,restricted,0.3379287792734858,-0.13931099097863212,0.11268667230974255,0.21659345590895973,-0.5950173127099102,0.04050199441270185,0.21657740079042861,-0.25225420921959296,1.1867087886321204,-0.3177699688331748,0.8268368105654726,1.045963486936224,1.2585580883002354,0.8540956440038406,1.1898758977446546,0.6627513710276424,0.8534984868999856,0.7298587906405826,0.1607714518008127,-0.33228316127255547,0.6144289081046465
0,1,2,824,16384,1.0,size,restricted,0.18171212576817708,0.5448253191222051,0.1408176109986571,-0.8565546232267047,0.42506866120116227,0.30085675662808753,0.8489281970732352,0.6955939029981253,1.1212774481527155,0.23088538498601047,0.4092843197117517,-0.38484521433974733,0.00023155678291351576,-0.4199840152955069,0.6044661970795879,0.7402060157834739,0.1175512530308206,-0.7461259820640609,-0.6016372734737743,0.17242129186179364,-0.45926492516039563
0,2,2,824,16384,1.0,size,restricted,0.2614203264743888,-0.29660377619837,0.24296572118294293,-0.10166407568421965,0.701865208007716,-0.0501310879899786,1.1471658407849372,0.7724434428547379,0.8335719522156642,1.0745329570755133,0.060851492060991545,0.5988354493256484,0.12781726241525573,0.3986739552947439,0.0245389752101133,0.5568131877611683,-0.45074934945624007,1.1295031057697278,-1.1046351131417647,-0.1760295765226299,-0.029928121334949053
0,3,2,824,16384,1.0,size,restricted,0.24822162186159824,0.9079757854779836,-0.01760681631587917,0.13649429062144322,-0.8333314740598323,-0.4419014855622383,-0.2600838328111336,0.7807003441505611,0.5343161136016342,-0.029425308653127723,0.48290759721060217,0.48654391624954957,-0.1578180474651856,0.14881183132421735,1.2062245265573786,1.1403991586767332,0.5437343799380855,-0.15124077176217907,1.3811661910233222,0.03648563145852952,0.6546952163948008
0,4,2,824,16384,1.0,size,restricted,0.30410785468500773,1.148138467259637,0.6802138609845385,-0.016025569647551016,0.8378841756802883,0.8611677404695199,0.7718798299266093,0.914329531865644,0.8157095568379961,0.6583208638859249,1.1530014691500263,0.18448654844923035,1.2531893799383358,0.729151970152848,-0.5755388105784898,-0.36306166647740246,1.2845696754942304,0.8926895791094324,0.6704647630793389,0.2743405204876035,0.8008656159630598
0,0,0,12288,16384,inf,equal,unrestricted,0.23548852373369164,1.8065992538138597e-10,1.106018933599548e-09,1.4313689288719957e-11,-7.894061021517842e-12,-19.99999999119504,4.6819775706680255e-11,-4.188718714843471e-11,-1.4010400416299958e-10,-4.1124200241373064e-10,-8.467229129015579e-11,3.909715957805754e-11,-1.2256253850081192e-10,3.2635631731543107e-10,-1.4288491158642248e-09,5.4222634072074854e-11,1.0208553971038373e-10,1.3881439741713999e-09,3.270522125268338e-10,4.3666604934257224e-11,1.2081101403376073e-11
0,1,0,12288,16384,inf,equal,unrestricted,0.22921237293448918,1.3711317102396253e-08,-6.808058338683447e-11,1.8759043633318997e-08,19.999999783644444,-3.4388340916277587e-09,2.783413265514373e-09,9.90644571573514e-10,-2.0209962713580652e-09,8.046507154703939e-10,-1.0446208654387246e-08,5.716830156829488e-10,9.53735960040334e-09,2.2559808003849636e-08,1.860369936762144e-08,2.9842135004720994e-10,7.927080514875311e-09,5.69071457292454e-09,-9.198247287594595e-09,1.1413184360839607e-08,9.817417770299596e-09
0,2,0,12288,16384,inf,equal,unrestricted,0.19438123323833378,-5.0460817447277624e-11,-1.8026265453237895e-10,8.951215987509015e-11,-19.999999984906097,7.987484961396795e-11,8.92509382043916e-11,1.6876792081950292e-10,1.8466218807022252e-10,-1.6898380541333992e-10,5.16439484538827e-09,-1.8152817544696728e-10,2.3004371419456076e-10,-1.6496909747668995e-09,-1.050982748836601e-10,1.2912655696603898e-10,-5.344232798060324e-10,4.2094954883533677e-10,-1.3492084310830574e-10,-1.9214197095139904e-09,8.280172569327395e-11
0,3,0,12288,16384,inf,equal,unrestricted,0.19472756527903368,-4.798877965493797e-10,1.6334431321095616e-09,-19.999999885509926,-4.0349300011296154e-10,-1.1169810706257885e-08,-5.489847941131682e-09,3.3516866187061517e-09,-1.0184680708553693e-10,7.081266912830543e-10,1.0286434581609266e-09,4.666829674255403e-09,1.8512579333884554e-09,-1.0973989548208542e-08,4.020581860366578e-10,5.558727253233634e-11,4.099016364414589e-09,7.684525950959072e-09,8.261706958359256e-10,7.863121507740048e-10,-1.310362136222901e-09
0,4,0,12288,16384,inf,equal,unrestricted,0.22245472342483494,-4.699724102461375e-12,-6.907741971592306e-12,6.975736978842746e-11,-1.781918455668353e-10,-2.0810226037957746e-11,-1.5586163061195545e-11,-7.627848067371809e-11,2.6900616538924854e-11,-7.056376982808976e-11,2.255854535791152e-11,2.506162641155505e-11,-1.545776045292945e-10,9.838768921603247e-11,-1.956623410439702e-11,9.078303559080043e-12,9.86155000780877e-08,3.5963458156574657e-11,2.6341529798123868e-11,-4.6066188601140016e-11,-19.99999989908716
0,0,1,3272,16384,inf,equal,unrestricted,0.35978602640974416,3.208847694924722e-10,-2.6918663340506188e-11,5.335888397943819e-10,-9.280216269159162e-11,1.3887675326509373e-10,-6.915337092772524e-11,-6.820799673179723e-10,-2.44435050917646e-10,-3.360006007303466e-10,19.99999987279775,-1.639265168816279e-11,-5.879726325196429e-11,-1.177819927600886e-10,2.4978334380780904e-10,-6.958177913792719e-10,-2.6495889508517905e-10,-6.594240562754212e-10,6.481090286701765e-11,6.529282512098421e-10,1.1752192965457441e-07
0,1,1,3272,16384,inf,equal,unrestricted,0.4584632192288383,1.9450838618087014e-08,3.7992306266433425e-09,-5.35123560533546e-09,-1.3756197468029669e-08,1.0508387788320175e-09,-1.989676737338929e-09,1.2481410611767713e-10,-2.524882948904447e-08,-2.979854262417465e-09,1.3665423277942017e-09,2.119474249002182e-09,-9.266266893266241e-10,4.508561174730133e-09,4.8324112442789015e-09,-6.327446739168605e-08,5.098630956411427e-09,1.0160437157559058e-10,2.988959107437993e-10,-2.677060624116901e-09,-19.999999769103372
0,2,1,3272,16384,inf,equal,unrestricted,0.5993868899125777,2.5235890654646464e-10,2.2884863917855282e-10,-1.6800200757904022e-10,1.985861097418502e-10,-1.8588975901284683e-10,-4.459361033500162e-11,2.456321684985409e-10,2.5723893950499e-10,-7.485072666902956e-11,-2.130806973323616e-10,2.1521989610998237e-11,2.556476011566181e-10,3.3121205485363885e-11,-2.635610067495737e-10,-1.4386073913961064e-11,3.720332229009456e-11,-2.503832136647534e-10,6.560718407401869e-11,2.0424064816854094e-10,19.999999965911343
0,3,1,3272,16384,inf,equal,unrestricted,0.5708622150060634,-4.774368203843718e-11,-4.0850181478737437e-11,4.922922314312653e-11,2.961072613778373e-11,-6.26905892208589e-10,-2.1756573115829743e-11,5.813252583111795e-10,1.871023867160157e-11,5.6582608703671277e-11,1.201093429472649e-10,19.999999991637537,5.4148380961601776e-11,2.018670629873918e-11,1.3190271123170894e-11,-4.742217335227662e-10,-1.518939926653772e-10,-2.792706279381112e-09,1.1833875799460647e-10,-4.981676855585342e-11,-4.110765154339828e-11
0,4,1,3272,16384,inf,equal,unrestricted,0.4729993541770987,2.0348204756375363e-10,19.999999930503286,2.305010149914493e-09,4.3785004170962254e-10,-3.0003259695547743e-10,1.0266803666776303e-09,-2.533872668087168e-10,9.910223622006141e-11,-1.465242958178887e-10,6.32357791559679e-11,-5.2449336786743346e-09,2.331182658253147e-10,-4.693403838998722e-10,5.680801824844319e-10,-2.241393333413785e-09,6.74841103545596e-10,-7.484350978776149e-10,5.380232879403857e-09,1.2464710132451709e-09,-5.1612036024842494e-09
0,0,2,824,16384,inf,equal,unrestricted,0.93818347463938,-3.1877966963519634e-09,-1.180261310056089e-09,-1.9889816021608858e-10,-19.99999980841967,-1.6184496741342664e-09,-6.435523778741045e-10,-3.755242430548614e-09,1.8190385109877802e-08,-4.8528363333135416e-09,2.614244875156617e-09,4.738821417845821e-09,3.2843931962719934e-08,2.8249629743765534e-09,1.458646476812363e-08,1.771917029604172e-09,2.571516676172122e-09,2.2918958740203847e-09,-7.175205484679241e-10,-4.4543590193771815e-09,1.3281523028563871e-09
0,1,2,824,16384,inf,equal,unrestricted,0.7588471179453254,6.975901805833153e-10,-6.484035661361039e-10,-19.999999843442144,2.47609864301547e-10,-9.347776129915005e-11,2.7122642445900564e-09,1.6645468707307867e-09,5.980172553446006e-09,-3.783350186528072e-10,3.086494638553927e-10,-4.923595220593063e-09,-1.3393837275355025e-09,-4.214785628853141e-09,1.0174518124805511e-09,1.657934350435896e-09,-8.273198224884464e-10,-2.7017927580500134e-08,-1.0149030082759432e-08,-4.411893145129511e-10,-5.18782315057382e-09
0,2,2,824,16384,inf,equal,unrestricted,1.2198228214340898,-2.9855869325692234e-10,-5.4184798669461896e-11,-2.1366400613430967e-10,1.8365726713124174e-10,-2.3345807408391577e-10,2.2892334489650358e-10,2.5280648262544956e-10,2.8966424054605375e-10,2.892548932587628e-10,-1.7603778094234192e-10,1.239296606000647e-10,-1.2690969117858738e-10,3.4904417361018404e-11,-1.9853371665460645e-10,1.4095538441560268e-10,-2.4288569117333027e-10,2.4454693809031016e-10,-19.999999965111318,-2.7555490018084154e-10,-2.11861197570607e-10
0,3,2,824,16384,inf,equal,unrestricted,0.9338810671221071,7.751063910253757e-10,-5.204840216345481e-10,-1.5994629772370826e-10,-19.999999940552392,-1.190681346037257e-09,-8.2489123777049e-10,6.277586880531117e-10,2.2032886892272356e-10,-5.553293323840054e-10,1.5651609825511553e-10,2.052017550411646e-10,-6.925120390102814e-10,-2.1205154370609479e-10,1.47614621080563e-09,1.6327201791108597e-09,2.7205029970041865e-10,-6.655391143985713e-10,8.81546968701176e-09,-3.9158864650393357e-10,4.243795209203226e-10
0,4,2,824,16384,inf,equal,unrestricted,0.711160941816503,8.413884827423173e-09,1.4108603845208161e-09,-1.5441964701260668e-09,2.4415766040315107e-09,2.8532045793464584e-09,1.9344373819933304e-09,3.4097056311535493e-09,2.302038997412342e-09,1.2583706883353607e-09,1.1317215064462394e-08,-1.4985741204027845e-09,1.400931456285604e-08,2.0605193005192854e-09,-19.99999984041166,-6.4293746414881175e-09,1.4020510812107308e-08,3.1960247915035765e-09,1.5737858884998247e-09,-4.77072311569561e-10,2.543393707055242e-09
0,0,0,12288,16384,inf,equal,restricted,0.00738838928434818,0.15883621980897633,0.27721946701560163,0.04655944012973241,0.16659029620566831,0.01170867107504128,0.15858640467234195,-0.014372814822213063,0.016099699511049146,-0.022073440936778686,0.13592575522695288,0.2594677970699953,0.09682472888271618,0.10665079898878456,0.10326707780374166,0.13421148181466946,0.22287276843859477,0.3101081097050059,0.033559637703736295,0.02369501213876653,0.028857200166932252
0,1,0,12288,16384,inf,equal,restricted,0.01507277975708461,0.17752689797959886,0.18513701065326396,0.13806284209242067,0.3053978169423496,0.1077527381422359,0.16434067340282457,0.025201433637041755,0.03813497157657172,0.06508935449841675,0.09666693253470282,0.2532393286577616,0.2166119043807939,0.1335171992172682,0.30417495613448925,0.1119364084810627,0.2550470793485437,0.24583690001639036,-0.1044433900134592,0.08248336071698396,0.08748204972988449
0,2,0,12288,16384,inf,equal,restricted,0.005964655592370186,0.08309623448010192,0.11254309478246209,0.07308203941038642,0.05205249082499894,0.16219033886870501,0.16212549145298152,0.06412799912116321,0.11698633813630056,0.005420870641977282,0.29033397962604834,0.18743223553415936,0.2077126141258737,-0.06679417665651682,0.17086091037547807,0.147072474621875,0.10022359428518046,0.27088850913642476,-0.05290308299507316,-0.09129904312048831,0.054968165895368994
0,3,0,12288,16384,inf,equal,restricted,0.007208301466794993,0.09092189958946557,0.21970293415709388,-0.10976986877728644,0.16282831550237273,0.029675192552515463,0.058239904684024374,0.07470227800278303,0.06216192586701785,0.07248104134314194,0.19739064294149844,0.32153440532599836,0.19001551709292447,-0.07178558094510931,0.22661820818928388,0.11189005737796537,0.24709416744291018,0.2836685669143635,-0.0053709516932914205,0.024666014772842696,-0.011252903717436622
0,4,0,12288,16384,inf,equal,restricted,0.006680228890423315,0.09671761800871145,0.1629603722599085,0.09960233111855737,0.0676431844593746,0.10673321437385276,0.11563611818975016,-0.05189088717754726,0.10030619576980175,-0.005425849195544966,0.19251048226985745,0.26042901865421003,0.05967336614635597,0.11320973568261046,0.19184983321249677,0.1185660722233537,0.31164880749473217,0.25425230940347604,0.0013820181319608806,-0.042973257041216024,-0.10156727632995079
0,0,1,3272,16384,inf,equal,restricted,0.085545624397273,0.5505279108158132,-0.036122214508833614,0.414781702638158,0.008494868266721464,0.497590745646508,0.002681467067891039,-0.36037027864219195,-0.15379420234391383,-0.1330988376664052,0.8545472141229601,0.1202735090564388,0.13938168425448452,-0.16446443504200897,0.6917295078485766,-0.4850771681943402,-0.02108590422488134,-0.07403803867581003,0.5174486477330265,0.7997504568494995,0.8888869889355223
0,1,1,3272,16384,inf,equal,restricted,0.07348629050758684,0.8575198445167729,0.5030193122055912,-0.20440089864832525,-0.2502349802875287,0.4005316923837359,0.04090367145656058,0.3287139842842384,-0.3443328433178778,0.10590258457489776,0.4192593717494841,0.5142053467447287,0.1941466269865783,0.6283792669724655,0.675285056369504,-0.5445995812164774,0.7160416753487445,0.38382822902752706,0.3861686181738989,0.0758103207696439,-0.5683831580358619
0,2,1,3272,16384,inf,equal,restricted,0.09446955360978415,0.5730653008478861,0.31898301782289146,-0.1503883024002041,0.5942666294235738,-0.2277244392701027,0.1860426994664019,0.6529262679307527,0.6098658881334075,0.29750821711668674,0.021752511612249083,0.09854345928762663,0.690782296583862,0.11519849625353575,-0.0906941945391066,0.48261546602431327,0.36180116948893204,0.30699801413204697,0.5744516495752724,0.5349788059029517,1.1970366021851937
0,3,1,3272,16384,inf,equal,restricted,0.08689937954300998,0.007942047047221255,-0.11270488651867362,0.10031047751063274,0.18582985931547377,-0.5179991848958342,-0.07497730813099292,0.7644957432044387,0.18178296207864478,0.4831277997073304,0.49502531512144154,1.0168206345526345,0.408133659266586,0.11246122494295359,0.26980568182257036,-0.6180579051304579,0.03623017040464978,-0.2490152040574158,0.669592671917237,0.064676997195173,0.0980549791035204
0,4,1,3272,16384,inf,equal,restricted,0.07608384207702451,0.1038586205748841,0.8401762145980863,0.3730910615101506,0.3450050179223517,0.10958458970961069,0.3371687683744627,0.20965037163110053,0.11123718255075363,0.21756446604129137,0.23832673874928625,-0.5407306750989758,0.2540721609117634,-0.06519261275755396,0.5414066031231786,-0.5351687758856775,0.5391251417458319,0.3933306097625124,1.0884835897841514,0.5955524328732176,-0.21454636586043851
0,0,2,824,16384,inf,equal,restricted,0.2615764287128451,-0.27323614979579247,0.06689149619439928,-0.0041778348569252105,-0.545567064059573,-0.05795830419371353,0.10834749947726721,-0.46263253362821366,0.6899232215863874,-0.44129853332625113,0.5539355479602606,0.7781541514219029,0.8275429374826865,0.4365934912134696,0.8692466082925718,0.3767803063242173,0.5562737658730792,0.5689924877087613,-0.21901283288592718,-0.47875437226807616,0.23141466274759384
0,1,2,824,16384,inf,equal,restricted,0.1472735534962344,0.24468584112304181,0.12294909814175109,-0.7497248903624669,0.2687934742169668,0.1512795228788973,0.5607775902996897,0.38516166225794707,0.7364221676535275,0.012286598991405582,0.29885663411788227,-0.27368515077611927,-0.028501940595194744,-0.41961466087409915,0.4679932207586862,0.5197525376822232,-0.0022786137869888687,-0.5623049933728193,-0.6124636085628444,-0.07428192967183819,-0.5410452526458979
0,2,2,824,16384,inf,equal,restricted,0.2076759662026207,-0.40331530382786523,0.1657655518432233,-0.21901052232763207,0.3920877107537878,-0.10481895458955434,0.7538046529219032,0.33529463430196466,0.4965933168115854,0.5598547372067816,0.015370625333930263,0.4266193158426174,0.06114563418068465,0.15714776045526846,-0.02598889431819575,0.35467383082490606,-0.38076133106393584,0.8332159548450948,-1.0548257464885267,-0.3481068873940989,-0.2922283432451637
0,3,2,824,16384,inf,equal,restricted,0.17434047022107751,0.5392816669898907,-0.06320285759241007,-0.07396916878587186,-0.6764744288449236,-0.40234919542503883,-0.27734429336002436,0.3310784404963498,0.2140197864500798,-0.21800099675007328,0.29200632329419546,0.3585558563860767,-0.21863724529474488,-0.11752792986955377,0.8781495795502358,0.7424367342917487,0.3144237224000656,-0.11719493480019523,0.749442067244276,-0.2433011106248628,0.2512135726671508
0,4,2,824,16384,inf,equal,restricted,0.19602893047958192,0.6706043869082522,0.4689631947233961,-0.14042652668138242,0.5338026451645922,0.5228295605986252,0.4796255611133276,0.45799115518837125,0.35016302998302273,0.3021127245863425,0.8320532890762844,0.16169085335201114,0.8311661022133967,0.31996055036774695,-0.4732636986630499,-0.4136496549638377,0.9122232118011749,0.6142240108804989,0.1533154451121457,-0.05052939264967663,0.363047869076793


==> experiments/logistic_20d_three_groups_geometric_more_different_less_noise_more_runs/4/summary_level_log.csv <==
,group_index,group_size,tot_size,p,malfare_weight,eta,epsilon,rhc_upper_bound,RA_unrestricted,RA_rhc
0,0,48,64,1.0,size,7.583227299492346,0.30974351573748654,0.952363806669516,3.4818701340086866,3.4818701301272186
0,1,12,64,1.0,size,18.44555616654339,0.6194870314749731,0.7200561698664012,8.603291051796722,8.603294380493963
0,2,4,64,1.0,size,27.462874790641333,1.0729830131446736,0.6218714097063704,12.658454382175993,12.103347368297321
0,0,48,64,inf,equal,7.583227299492346,0.30974351573748654,1.0064634221739603,3.4818701340086866,2.4448894470818416
0,1,12,64,inf,equal,18.44555616654339,0.6194870314749731,1.2737617370434509,8.603291051796722,5.103876785730224
0,2,4,64,inf,equal,27.462874790641333,1.0729830131446736,2.1460001758686684,12.658454382175993,10.209830926841645
0,0,96,128,1.0,size,5.62304163418345,0.21902174040653885,0.899643126588795,2.5924990766851863,2.592499080952668
0,1,24,128,1.0,size,12.610040358637747,0.4380434808130777,0.7353768212838909,5.866976698505796,5.85844239807311
0,2,8,128,1.0,size,17.738406344778497,0.7587135646925732,0.6659497115655584,8.110489607696675,7.561410057879871
0,0,96,128,inf,equal,5.62304163418345,0.21902174040653885,0.9976788506168908,2.5924990766851863,1.5575827237673958
0,1,24,128,inf,equal,12.610040358637747,0.4380434808130777,1.1113687607053058,5.866976698505796,3.0601895789259825
0,2,8,128,inf,equal,17.738406344778497,0.7587135646925732,1.518469236768722,8.110489607696675,5.782849854353039
0,0,192,256,1.0,size,4.316188121002111,0.15487175786874327,0.8375971423824677,2.003222302632312,2.003221132592266
0,1,49,256,1.0,size,9.105268877012502,0.3065665751841925,0.7226470226420516,4.246067863322058,4.037153534895251
0,2,15,256,1.0,size,13.939251644908085,0.5540860454230366,0.670221464027365,6.415539777031006,4.944964665259696
0,0,192,256,inf,equal,4.316188121002111,0.15487175786874327,0.8975888555730003,2.003222302632312,0.9450490351844557
0,1,49,256,inf,equal,9.105268877012502,0.3065665751841925,1.0415204162004061,4.246067863322058,1.8938892075581433
0,2,15,256,inf,equal,13.939251644908085,0.5540860454230366,1.1363094171026664,6.415539777031006,3.062568077831772
0,0,384,512,1.0,size,3.2474466689994057,0.10951087020326943,0.7853037101286897,1.5142124642964334,1.5141695680747804
0,1,100,512,1.0,size,5.857257887682212,0.21459660262893474,0.7048642027257133,2.7140323412121714,2.487293204059647
0,2,28,512,1.0,size,11.141041834256745,0.4055494591110793,0.66539437691406,5.164971458017293,3.6646652456019453
0,0,384,512,inf,equal,3.2474466689994057,0.10951087020326943,0.8262170634628682,1.5142124642964334,0.5574852409789418
0,1,100,512,inf,equal,5.857257887682212,0.21459660262893474,0.9745215229236461,2.7140323412121714,1.200457363699398
0,2,28,512,inf,equal,11.141041834256745,0.4055494591110793,0.9757762031128343,5.164971458017293,1.783584371348071
0,0,768,1024,1.0,size,2.1961731975599794,0.07743587893437164,0.7467586492762605,1.020650719845618,0.9983929391215234
0,1,202,1024,1.0,size,4.2699464491951,0.15098964271718057,0.6901749633529656,1.9839835818803693,1.613733588304268
0,2,54,1024,1.0,size,7.9714514781622245,0.29202898720871845,0.6614047631193725,3.6936967518723938,2.134692342979166
0,0,768,1024,inf,equal,2.1961731975599794,0.07743587893437164,0.7785124968251059,1.020650719845618,0.2620058199680204
0,1,202,1024,inf,equal,4.2699464491951,0.15098964271718057,0.9127054795687802,1.9839835818803693,0.6306910997635805
0,2,54,1024,inf,equal,7.9714514781622245,0.29202898720871845,0.899855466916954,3.6936967518723938,1.059628832180215
0,0,1536,2048,1.0,size,1.4470936835748331,0.05475543510163471,0.718708592258847,0.6687914066857819,0.6098997097064326
0,1,406,2048,1.0,size,3.4060210632679913,0.10650250564813146,0.6788020189942283,1.5965080259858642,1.1326833492656647
0,2,106,2048,1.0,size,5.497500916023976,0.208434646243384,0.6581516822839327,2.540315811768604,1.1244965352293383
0,0,1536,2048,inf,equal,1.4470936835748331,0.05475543510163471,0.7355681381143884,0.6687914066857819,0.1373702869456031
0,1,406,2048,inf,equal,3.4060210632679913,0.10650250564813146,0.8586913334313591,1.5965080259858642,0.4291209294015458
0,2,106,2048,inf,equal,5.497500916023976,0.208434646243384,0.8940407385002642,2.540315811768604,0.6214168106283553
0,0,3072,4096,1.0,size,0.9657991544836793,0.03871793946718582,0.7004445988896612,0.4441816377746538,0.38372411389532196
0,1,815,4096,1.0,size,2.01309983999969,0.0751699113051862,0.6722814971662882,0.9313800086946589,0.5994538382081954
0,2,209,4096,1.0,size,3.965260361162956,0.14843957393495466,0.6575160641773617,1.8341906066465234,0.7713388137593008
0,0,3072,4096,inf,equal,0.9657991544836793,0.03871793946718582,0.7091757826593678,0.4441816377746538,0.07013050779545066
0,1,815,4096,inf,equal,2.01309983999969,0.0751699113051862,0.8066979789148556,0.9313800086946589,0.23281730175915438
0,2,209,4096,inf,equal,3.965260361162956,0.14843957393495466,0.9055072687812672,1.8341906066465234,0.549250156356129
0,0,6144,8192,1.0,size,0.6489789215804166,0.027377717550817356,0.685610895289313,0.29711174323939094,0.2290765047729429
0,1,1634,8192,1.0,size,1.4338785971410108,0.053088055220471726,0.6657225128669568,0.6638512433500336,0.3519864863189025
0,2,414,8192,1.0,size,2.307636909278879,0.10546847625268425,0.65520446280308,1.0483499783867551,0.376262466706242
0,0,6144,8192,inf,equal,0.6489789215804166,0.027377717550817356,0.6870536550814919,0.29711174323939094,0.026132588080636378
0,1,1634,8192,inf,equal,1.4338785971410108,0.053088055220471726,0.7785313895668092,0.6638512433500336,0.14850897524196233
0,2,414,8192,inf,equal,2.307636909278879,0.10546847625268425,0.8481503611226484,1.0483499783867551,0.288483434622363
0,0,12288,16384,1.0,size,0.4692237069113391,0.01935896973359291,0.6762176794726258,0.21525288372207663,0.13139337291383807
0,1,3272,16384,1.0,size,1.0596310244476066,0.037515971276938925,0.6621636313685919,0.4922995409468644,0.20507296947915035
0,2,824,16384,1.0,size,1.9742747069893607,0.07475826890319909,0.6546988554357418,0.9123790845914812,0.26667814161253156
0,0,12288,16384,inf,equal,0.4692237069113391,0.01935896973359291,0.6824578444805424,0.21525288372207663,0.008462870998204256
0,1,3272,16384,inf,equal,1.0596310244476066,0.037515971276938925,0.7541514761188812,0.4922995409468644,0.08329693802693569
0,2,824,16384,inf,equal,1.9742747069893607,0.07475826890319909,0.807412091669087,0.9123790845914812,0.19737906982247191


==> test/constrained_optimization_result_20_vs_10_thousand.csv <==
,exit_status,beta1,beta2,result,rademacher_average,optimization
0,True,0.00013683721711254165,0.9999068595484149,-0.004647517905740517,0.020913830575832324,restricted_HC_util
1,True,1.0000911437827766,-9.114378277666955e-05,-0.005634046783402277,0.025353210525310248,restricted_HC_util
2,True,1.0000576443896276,-0.00011528877925509352,-0.0060667187960620084,0.027300234582279037,restricted_HC_util
3,True,-7.071067811867077e-05,1.0000707106781186,-0.005116048753590301,0.023022219391156354,restricted_HC_util
4,True,7.071067811869223e-05,1.0000707106781186,-0.008718383495761862,0.039232725730928376,restricted_HC_util


==> test/grid_losses_20_vs_10_thousand.csv <==
,beta1,beta2,risk,actual_constraint_violation,estimated_constraint_violation
0,-2.0,-2.0,3.4537953010075575,3.4077308361303915,2.176139962222733
1,-1.96,-2.0,3.3944734098806584,3.3484089450034924,2.135875338573031
2,-1.92,-2.0,3.336216698238557,3.290152233361391,2.096323845253172
3,-1.88,-2.0,3.2790251660812144,3.2329607012040484,2.0574854822631536
4,-1.84,-2.0,3.22289881340866,3.176834348531494,2.0193602496029786
5,-1.8,-2.0,3.167837640220891,3.121773175343725,1.9819481472726441
6,-1.76,-2.0,3.11384164651788,3.067777181640714,1.9452491752721521
7,-1.72,-2.0,3.060910832299662,3.014846367422496,1.9092633336015024
8,-1.68,-2.0,3.009045197566229,2.962980732689063,1.873990622260693
9,-1.6400000000000001,-2.0,2.958244742317552,2.912180277440386,1.839431041249727
10,-1.6,-2.0,2.908509466553661,2.862445001676495,1.8055845905686028
11,-1.56,-2.0,2.859839370274572,2.813774905397406,1.77245127021732
12,-1.52,-2.0,2.8122344534802246,2.7661699886030586,1.7400310801958792
13,-1.48,-2.0,2.765694716170671,2.719630251293505,1.7083240205042804
14,-1.44,-2.0,2.7202201583458963,2.6741556934687303,1.6773300911425235
15,-1.4,-2.0,2.6758107800058926,2.6297463151287266,1.6470492921106088
16,-1.3599999999999999,-2.0,2.6324665811506813,2.5864021162735154,1.6174816234085347
17,-1.3199999999999998,-2.0,2.5901875617802306,2.5441230969030646,1.5886270850363038
18,-1.28,-2.0,2.5489737218945727,2.5029092570174067,1.5604856769939144
19,-1.24,-2.0,2.508825061493676,2.46276059661651,1.5330573992813663
20,-1.2,-2.0,2.4697415805775678,2.423677115700402,1.5063422518986609
21,-1.1600000000000001,-2.0,2.4317232791462415,2.3856588142690756,1.4803402348457975
22,-1.12,-2.0,2.394770157199682,2.348705692322516,1.4550513481227754
23,-1.08,-2.0,2.358882214737909,2.312817749860743,1.430475591729595
24,-1.04,-2.0,2.3240594517609248,2.277994986883759,1.4066129656662567
25,-1.0,-2.0,2.2903018682686946,2.2442374033915287,1.3834634699327606
26,-0.96,-2.0,2.2576094642612423,2.2115449993840763,1.361027104529106
27,-0.9199999999999999,-2.0,2.2259822397386024,2.1799177748614365,1.339303869455294
28,-0.8799999999999999,-2.0,2.195420194700701,2.149355729823535,1.3182937647113229
29,-0.8400000000000001,-2.0,2.165923329147599,2.1198588642704332,1.2979967902971945
30,-0.8,-2.0,2.137491643079273,2.091427178202107,1.2784129462129077
31,-0.76,-2.0,2.1101251364957143,2.0640606716185483,1.2595422324584624
32,-0.72,-2.0,2.083823809396938,2.037759344519772,1.2413846490338591
33,-0.6799999999999999,-2.0,2.0585876617829415,2.0125231969057755,1.223940195939098
34,-0.6399999999999999,-2.0,2.034416693653717,1.9883522287765507,1.207208873174179
35,-0.6000000000000001,-2.0,2.0113109050092914,1.9652464401321252,1.1911906807391015
36,-0.56,-2.0,1.9892702958496262,1.94320583097246,1.1758856186338658
37,-0.52,-2.0,1.9682948661747512,1.922230401297585,1.1612936868584718
38,-0.48,-2.0,1.948384615984633,1.9023201511074668,1.14741488541292
39,-0.43999999999999995,-2.0,1.9295395452793012,1.883475080402135,1.1342492142972105
40,-0.3999999999999999,-2.0,1.9117596540587434,1.8656951891815772,1.1217966735113423
41,-0.3600000000000001,-2.0,1.8950449423229754,1.8489804774458092,1.1100572630553163
42,-0.32000000000000006,-2.0,1.8793954100719783,1.833330945194812,1.099030982929132
43,-0.28,-2.0,1.864811057305767,1.8187465924286008,1.0887178331327896
44,-0.24,-2.0,1.8512918840243135,1.8052274191471473,1.079117813666289
45,-0.19999999999999996,-2.0,1.8388378902276723,1.792773425350506,1.0702309245296304
46,-0.15999999999999992,-2.0,1.8274490759157804,1.7813846110386142,1.0620571657228135
47,-0.1200000000000001,-2.0,1.8171254410886732,1.771060976211507,1.0545965372458388
48,-0.08000000000000007,-2.0,1.8078669857463403,1.761802520869174,1.0478490390987056
49,-0.040000000000000036,-2.0,1.7996737098888025,1.7536092450116363,1.0418146712814147
50,0.0,-2.0,1.7925456135160271,1.746481148638861,1.0364934337939655
51,0.040000000000000036,-2.0,1.7864826966280307,1.7404182317508645,1.0318853266363581
52,0.08000000000000007,-2.0,1.7814849592248163,1.7354204943476501,1.0279903498085927
53,0.1200000000000001,-2.0,1.777552401306382,1.7314879364292157,1.024808503310669
54,0.16000000000000014,-2.0,1.7746850228727176,1.7286205579955514,1.0223397871425874
55,0.20000000000000018,-2.0,1.7728828239238323,1.7268183590466661,1.0205842013043476
56,0.2400000000000002,-2.0,1.7721458044597311,1.726081339582565,1.0195417457959497
57,0.2799999999999998,-2.0,1.7724739644804117,1.7264094996032455,1.0192124206173938
58,0.31999999999999984,-2.0,1.7738673039858626,1.7278028391086964,1.0195962257686795
59,0.3599999999999999,-2.0,1.7763258229760839,1.7302613580989177,1.0206931612498074
60,0.3999999999999999,-2.0,1.779849521451092,1.733785056573926,1.0225032270607768
61,0.43999999999999995,-2.0,1.7844383994108863,1.7383739345337201,1.0250264232015887
62,0.48,-2.0,1.7900924568554397,1.7440279919782735,1.0282627496722418
63,0.52,-2.0,1.7968116937847776,1.7507472289076114,1.032212206472737
64,0.56,-2.0,1.804596110198897,1.7585316453217308,1.0368747936030742
65,0.6000000000000001,-2.0,1.8134457060977967,1.7673812412206305,1.0422505110632534
66,0.6400000000000001,-2.0,1.8233604814814717,1.7772960166043055,1.0483393588532743
67,0.6800000000000002,-2.0,1.8343404363499234,1.7882759714727572,1.055141336973137
68,0.7200000000000002,-2.0,1.8463855707031644,1.8003211058259982,1.0626564454228418
69,0.7599999999999998,-2.0,1.8594958845411689,1.8134314196640027,1.0708846842023882
70,0.7999999999999998,-2.0,1.8736713778639522,1.827606912986786,1.0798260533117765
71,0.8399999999999999,-2.0,1.8889120506715127,1.8428475857943465,1.089480552751007
72,0.8799999999999999,-2.0,1.9052179029638416,1.8591534380866754,1.0998481825200792
73,0.9199999999999999,-2.0,1.9225889347409721,1.876524469863806,1.1109289426189932
74,0.96,-2.0,1.9410251460028798,1.8949606811257136,1.1227228330477492
75,1.0,-2.0,1.9605265367495452,1.914462071872379,1.135229853806347
76,1.04,-2.0,1.981093106980996,1.9350286421038299,1.148450004894787
77,1.08,-2.0,2.002724856697239,1.956660391820073,1.1623832863130688
78,1.12,-2.0,2.0254217858982417,1.9793573210210755,1.1770296980611918
79,1.1600000000000001,-2.0,2.049183894584048,2.003119429706882,1.1923892401391574
80,1.2000000000000002,-2.0,2.0740111827545946,2.0279467178774286,1.2084619125469651
81,1.2400000000000002,-2.0,2.0999036504099444,2.0538391855327784,1.225247715284614
82,1.2799999999999998,-2.0,2.126861297550064,2.080796832672898,1.2427466483521046
83,1.3199999999999998,-2.0,2.1548841241749677,2.1088196592978017,1.2609587117494379
84,1.3599999999999999,-2.0,2.183972130284635,2.137907665407469,1.2798839054766125
85,1.4,-2.0,2.214125315879098,2.168060851001932,1.2995222295336293
86,1.44,-2.0,2.2453436809583134,2.1992792160811474,1.319873683920488
87,1.48,-2.0,2.2776272255223446,2.2315627606451787,1.3409382686371887
88,1.52,-2.0,2.310975949571134,2.264911484693968,1.362715983683731
89,1.56,-2.0,2.3453898531046997,2.2993253882275337,1.3852068290601152
90,1.6,-2.0,2.3808689361230515,2.3348044712458855,1.4084108047663413
91,1.6400000000000001,-2.0,2.41741319862617,2.371348733749004,1.4323279108024096
92,1.6800000000000002,-2.0,2.455022640614058,2.408958175736892,1.456958147168319
93,1.7200000000000002,-2.0,2.4936972620867235,2.4476327972095575,1.4823015138640712
94,1.7599999999999998,-2.0,2.533437063044196,2.48737259816703,1.5083580108896644
95,1.7999999999999998,-2.0,2.574242043486415,2.528177578609249,1.5351276382451
96,1.8399999999999999,-2.0,2.616112203413441,2.570047738536275,1.5626103959303772
97,1.88,-2.0,2.659047542825229,2.612983077948063,1.5908062839454966
98,1.92,-2.0,2.7030480617218036,2.6569835968446376,1.6197153022904576
99,1.96,-2.0,2.7481137601031485,2.7020492952259825,1.649337450965261
100,-2.0,-1.96,3.3937131202961215,3.3476486554189555,2.1361673463952386
101,-1.96,-1.96,3.3343749426510207,3.2883104777738548,2.0958976051406655
102,-1.92,-1.96,3.2761019444906996,3.2300374796135336,2.0563409942159336
103,-1.88,-1.96,3.218894125815143,3.172829660937977,2.017497513621044
104,-1.84,-1.96,3.1627514866243773,3.1166870217472114,1.979367163355996
105,-1.8,-1.96,3.1076740269183905,3.0616095620412245,1.9419499434207903
106,-1.76,-1.96,3.053661746697168,3.007597281820002,1.9052458538154264
107,-1.72,-1.96,3.0007146459607235,2.9546501810835575,1.8692548945399043
108,-1.68,-1.96,2.9488327247090766,2.9027682598319107,1.8339770655942236
109,-1.6400000000000001,-1.96,2.8980159829422005,2.8519515180650346,1.799412366978386
110,-1.6,-1.96,2.8482644206600973,2.8021999557829314,1.7655607986923891
111,-1.56,-1.96,2.79957803786277,2.753513572985604,1.7324223607362348
112,-1.52,-1.96,2.7519568345502328,2.705892369673067,1.699997053109922
113,-1.48,-1.96,2.7054008107224576,2.6593363458452917,1.6682848758134514
114,-1.44,-1.96,2.6599099663794648,2.6138455015022988,1.6372858288468224
115,-1.4,-1.96,2.6154843015212537,2.5694198366440877,1.6069999122100354
116,-1.3599999999999999,-1.96,2.5721238161478106,2.5260593512706446,1.5774271259030903
117,-1.3199999999999998,-1.96,2.529828510259173,2.483764045382007,1.5485674699259866
118,-1.28,-1.96,2.4885983838552823,2.4425339189781163,1.5204209442787255
119,-1.24,-1.96,2.448433436936189,2.402368972059023,1.4929875489613058
120,-1.2,-1.96,2.4093336695018723,2.3632692046247064,1.466267283973728
121,-1.1600000000000001,-1.96,2.3712990815523187,2.3252346166751527,1.440260149315993
122,-1.12,-1.96,2.334329673087558,2.288265208210392,1.4149661449880988
123,-1.08,-1.96,2.2984254441075653,2.2523609792303994,1.3903852709900468
124,-1.04,-1.96,2.263586394612351,2.217521929735185,1.366517527321837
125,-1.0,-1.96,2.2298125246019254,2.1837480597247594,1.3433629139834689
126,-0.96,-1.96,2.1971038340762687,2.1510393691991028,1.3209214309749424
127,-0.9199999999999999,-1.96,2.1654603230353797,2.1193958581582137,1.299193078296258
128,-0.8799999999999999,-1.96,2.1348819914792863,2.0888175266021203,1.278177855947415
129,-0.8400000000000001,-1.96,2.105368839407969,2.059304374530803,1.2578757639284148
130,-0.8,-1.96,2.076920866821425,2.030856401944259,1.2382868022392561
131,-0.76,-1.96,2.0495380737196607,2.0034736088424947,1.2194109708799388
132,-0.72,-1.96,2.023220460102667,1.9771559952255007,1.2012482698504638
133,-0.6799999999999999,-1.96,1.9979680259704626,1.9519035610932964,1.1837986991508307
134,-0.6399999999999999,-1.96,1.9737807713230253,1.9277163064458591,1.1670622587810395
135,-0.6000000000000001,-1.96,1.9506586961603698,1.9045942312832036,1.1510389487410901
136,-0.56,-1.96,1.9286018004824945,1.8825373356053283,1.1357287690309825
137,-0.52,-1.96,1.9076100842893957,1.8615456194122295,1.1211317196507167
138,-0.48,-1.96,1.8876835475810751,1.841619082703909,1.107247800600293
139,-0.43999999999999995,-1.96,1.8688221903575333,1.822757725480367,1.0940770118797114
140,-0.3999999999999999,-1.96,1.8510260126187714,1.8049615477416052,1.0816193534889715
141,-0.3600000000000001,-1.96,1.8342950143647831,1.788230549487617,1.0698748254280734
142,-0.32000000000000006,-1.96,1.8186291955955898,1.7725647307184236,1.0588434276970173
143,-0.28,-1.96,1.8040285563111451,1.757964091433979,1.0485251602958032
144,-0.24,-1.96,1.7904930965115,1.7444286316343338,1.0389200232244307
145,-0.19999999999999996,-1.96,1.7780228161966156,1.7319583513194494,1.0300280164828999
146,-0.15999999999999992,-1.96,1.7666177153665263,1.7205532504893601,1.0218491400712113
147,-0.1200000000000001,-1.96,1.7562777940211984,1.7102133291440322,1.0143833939893645
148,-0.08000000000000007,-1.96,1.7470030521606585,1.7009385872834923,1.0076307782373597
149,-0.040000000000000036,-1.96,1.738793489784902,1.6927290249077358,1.0015912928151967
150,0.0,-1.96,1.7316491068939157,1.6855846420167495,0.9962649377228756
151,0.040000000000000036,-1.96,1.7255699034877023,1.6795054386105361,0.9916517129603963
152,0.08000000000000007,-1.96,1.720555879566279,1.6744914146891128,0.9877516185277591
153,0.1200000000000001,-1.96,1.7166070351296294,1.6705425702524632,0.9845646544249635
154,0.16000000000000014,-1.96,1.7137233701777477,1.6676589053005815,0.98209082065201
155,0.20000000000000018,-1.96,1.71190488471066,1.6658404198334937,0.9803301172088983
156,0.2400000000000002,-1.96,1.7111515787283351,1.665087113851169,0.9792825440956285
157,0.2799999999999998,-1.96,1.7114634522307959,1.6653989873536297,0.9789481013122003
158,0.31999999999999984,-1.96,1.7128405052180344,1.6667760403408682,0.9793267888586143
159,0.3599999999999999,-1.96,1.7152827376900555,1.6692182728128893,0.9804186067348704
160,0.3999999999999999,-1.96,1.71879014964685,1.6727256847696839,0.9822235549409679
161,0.43999999999999995,-1.96,1.7233627410884118,1.6772982762112456,0.9847416334769077
162,0.48,-1.96,1.7290005120147733,1.6829360471376071,0.987972842342689
163,0.52,-1.96,1.7357034624258976,1.6896389975487314,0.9919171815383125
164,0.56,-1.96,1.7434715923217998,1.6974071274446336,0.9965746510637776
165,0.6000000000000001,-1.96,1.7523049017024819,1.7062404368253157,1.0019452509190845
166,0.6400000000000001,-1.96,1.7622033905679497,1.7161389256907835,1.0080289811042336
167,0.6800000000000002,-1.96,1.7731670589181832,1.727102594041017,1.0148258416192248
168,0.7200000000000002,-1.96,1.7851959067531937,1.7391314418760275,1.0223358324640575
169,0.7599999999999998,-1.96,1.7982899340729968,1.7522254691958306,1.030558953638732
170,0.7999999999999998,-1.96,1.8124491408775607,1.7663846760003945,1.0394952051432484
171,0.8399999999999999,-1.96,1.8276735271669131,1.781609062289747,1.049144586977607
172,0.8799999999999999,-1.96,1.8439630929410555,1.7978986280638893,1.0595070991418074
173,0.9199999999999999,-1.96,1.8613178381999465,1.8152533733227803,1.0705827416358493
174,0.96,-1.96,1.8797377629436534,1.8336732980664872,1.0823715144597335
175,1.0,-1.96,1.8992228671721045,1.8531584022949383,1.0948734176134596
176,1.04,-1.96,1.919773150885351,1.8737086860081849,1.1080884510970275
177,1.08,-1.96,1.9413886140833598,1.8953241492061936,1.1220166149104371
178,1.12,-1.96,1.9640692567661717,1.9180047918890055,1.1366579090536886
179,1.1600000000000001,-1.96,1.987815078933731,1.9417506140565648,1.152012333526782
180,1.2000000000000002,-1.96,2.0126260805860805,1.9665616157089143,1.1680798883297177
181,1.2400000000000002,-1.96,2.0385022617232122,1.992437796846046,1.184860573462495
182,1.2799999999999998,-1.96,2.06544362234512,2.019379157467954,1.2023543889251138
183,1.3199999999999998,-1.96,2.0934501624518123,2.0473856975746463,1.220561334717575
184,1.3599999999999999,-1.96,2.122521882043282,2.076457417166116,1.2394814108398777
185,1.4,-1.96,2.152658781119514,2.106594316242348,1.2591146172920227
186,1.44,-1.96,2.183860859680535,2.137796394803369,1.2794609540740092
187,1.48,-1.96,2.2161281177263286,2.1700636528491626,1.3005204211858377
188,1.52,-1.96,2.2494605552569094,2.2033960903797434,1.3222930186275084
189,1.56,-1.96,2.2838581722722586,2.2377937073950926,1.3447787463990208
190,1.6,-1.96,2.3193209687723857,2.2732565038952197,1.3679776045003746
191,1.6400000000000001,-1.96,2.3558489447573,2.309784479880134,1.391889592931571
192,1.6800000000000002,-1.96,2.3934421002269874,2.3473776353498215,1.4165147116926093
193,1.7200000000000002,-1.96,2.4321004351814572,2.3860359703042913,1.441852960783489
194,1.7599999999999998,-1.96,2.4718239496207026,2.4257594847435366,1.4679043402042102
195,1.7999999999999998,-1.96,2.5126126435447205,2.4665481786675545,1.4946688499547742
196,1.8399999999999999,-1.96,2.554466516953508,2.508402052076342,1.522146490035179
197,1.88,-1.96,2.5973855698470807,2.5513211049699147,1.5503372604454266
198,1.92,-1.96,2.6413698022254417,2.5953053373482757,1.579241161185516
199,1.96,-1.96,2.686419214088578,2.640354749211412,1.6088581922554472
200,-2.0,-1.92,3.334712244023323,3.288647779146157,2.0969033662378123
201,-1.96,-1.92,3.275357779860018,3.229293314982852,2.0566285073783663
202,-1.92,-1.92,3.217068495181465,3.171004030304299,2.0170667788487635
203,-1.88,-1.92,3.159844389987712,3.113779925110546,1.9782181806490013
204,-1.84,-1.92,3.1036854642787435,3.0576209994015775,1.9400827127790816
205,-1.8,-1.92,3.0485917180545257,3.0025272531773597,1.9026603752390046
206,-1.76,-1.92,2.994563151315081,2.9484986864379152,1.8659511680287684
207,-1.72,-1.92,2.9415997640604417,2.8955352991832757,1.829955091148374
208,-1.68,-1.92,2.8897015562905874,2.8436370914134215,1.7946721445978224
209,-1.6400000000000001,-1.92,2.8388685280054853,2.7928040631283193,1.7601023283771122
210,-1.6,-1.92,2.7891006792051654,2.7430362143279994,1.726245642486244
211,-1.56,-1.92,2.7403980098896352,2.6943335450124692,1.6931020869252171
212,-1.52,-1.92,2.6927605200588696,2.6466960551817036,1.6606716616940325
213,-1.48,-1.92,2.6461882097128946,2.6001237448357286,1.62895436679269
214,-1.44,-1.92,2.6006810788516974,2.5546166139745314,1.5979502022211893
215,-1.4,-1.92,2.5562391274752656,2.5101746625980996,1.5676591679795302
216,-1.3599999999999999,-1.92,2.512862355583613,2.466797890706447,1.538081264067713
217,-1.3199999999999998,-1.92,2.4705507631767474,2.4244862982995814,1.509216490485738
218,-1.28,-1.92,2.4293043502546374,2.3832398853774714,1.4810648472336048
219,-1.24,-1.92,2.3891231168173563,2.3430586519401904,1.4536263343113134
220,-1.2,-1.92,2.3500070628648024,2.3039425979876365,1.426900951718864
221,-1.1600000000000001,-1.92,2.31195618839705,2.265891723519884,1.4008886994562564
222,-1.12,-1.92,2.274970493414052,2.228906028536886,1.3755895775234905
223,-1.08,-1.92,2.239049977915877,2.192985513038711,1.3510035859205665
224,-1.04,-1.92,2.2041946419024274,2.1581301770252614,1.3271307246474842
225,-1.0,-1.92,2.170404485373804,2.124340020496638,1.3039709937042443
226,-0.96,-1.92,2.1376795083299225,2.0916150434527565,1.281524393090846
227,-0.9199999999999999,-1.92,2.106019710770835,2.059955245893669,1.2597909228072897
228,-0.8799999999999999,-1.92,2.075425092696521,2.0293606278193552,1.2387705828535753
229,-0.8400000000000001,-1.92,2.045895654106991,1.9998311892298248,1.2184633732297028
230,-0.8,-1.92,2.01743139500223,1.9713669301250636,1.198869293935672
231,-0.76,-1.92,1.9900323153822483,1.9439678505050821,1.1799883449714834
232,-0.72,-1.92,1.9636984152470516,1.9176339503698854,1.1618205263371364
233,-0.6799999999999999,-1.92,1.9384296945966257,1.8923652297194595,1.1443658380326311
234,-0.6399999999999999,-1.92,1.9142261534309852,1.868161688553819,1.127624280057968
235,-0.6000000000000001,-1.92,1.8910877917501165,1.8450233268729503,1.1115958524131468
236,-0.56,-1.92,1.869014609554032,1.822950144676866,1.0962805550981674
237,-0.52,-1.92,1.8480066068427128,1.8019421419655466,1.08167838811303
238,-0.48,-1.92,1.8280637836161797,1.7819993187390135,1.0677893514577341
239,-0.43999999999999995,-1.92,1.8091861398744247,1.7631216749972585,1.0546134451322804
240,-0.3999999999999999,-1.92,1.7913736756174494,1.7453092107402832,1.0421506691366687
241,-0.3600000000000001,-1.92,1.7746263908452558,1.7285619259680896,1.0304010234708987
242,-0.32000000000000006,-1.92,1.7589442855578294,1.7128798206806632,1.0193645081349707
243,-0.28,-1.92,1.7443273597551776,1.6982628948780114,1.0090411231288845
244,-0.24,-1.92,1.7307756134373191,1.684711148560153,0.9994308684526401
245,-0.19999999999999996,-1.92,1.7182890466042278,1.6722245817270616,0.9905337441062378
246,-0.15999999999999992,-1.92,1.7068676592559193,1.6608031943787531,0.982349750089677
247,-0.1200000000000001,-1.92,1.6965114513923825,1.6504469865152163,0.9748788864029583
248,-0.08000000000000007,-1.92,1.6872204230136314,1.6411559581364652,0.9681211530460816
249,-0.040000000000000036,-1.92,1.6789945741196548,1.6329301092424886,0.9620765500190467
250,0.0,-1.92,1.6718339047104518,1.6257694398332856,0.9567450773218535
251,0.040000000000000036,-1.92,1.665738414786035,1.6196739499088688,0.9521267349545024
252,0.08000000000000007,-1.92,1.6607081043463925,1.6146436394692263,0.9482215229169932
253,0.1200000000000001,-1.92,1.6567429733915204,1.6106785085143542,0.9450294412093259
254,0.16000000000000014,-1.92,1.653843021921443,1.6077785570442769,0.9425504898315002
255,0.20000000000000018,-1.92,1.6520082499361284,1.6059437850589622,0.9407846687835169
256,0.2400000000000002,-1.92,1.651238657435603,1.6051741925584369,0.9397319780653748
257,0.2799999999999998,-1.92,1.6515342444198413,1.6054697795426751,0.9393924176770752
258,0.31999999999999984,-1.92,1.652895010888869,1.6068305460117027,0.9397659876186172
259,0.3599999999999999,-1.92,1.6553209568426714,1.6092564919655052,0.940852687890001
260,0.3999999999999999,-1.92,1.6588120822812493,1.6127476174040831,0.9426525184912269
261,0.43999999999999995,-1.92,1.6633683872046077,1.6173039223274415,0.9451654794222946
262,0.48,-1.92,1.6689898716127423,1.622925406735576,0.948391570683204
263,0.52,-1.92,1.6756765355056642,1.629612070628498,0.9523307922739553
264,0.56,-1.92,1.6834283788833546,1.6373639140061884,0.9569831441945489
265,0.6000000000000001,-1.92,1.692245401745817,1.6461809368686509,0.9623486264449841
266,0.6400000000000001,-1.92,1.702127604093069,1.6560631392159029,0.9684272390252613
267,0.6800000000000002,-1.92,1.7130749859251024,1.6670105210479362,0.9752189819353803
268,0.7200000000000002,-1.92,1.7250875472419047,1.6790230823647385,0.982723855175341
269,0.7599999999999998,-1.92,1.738165288043483,1.6921008231663168,0.9909418587451437
270,0.7999999999999998,-1.92,1.7523082083298418,1.7062437434526756,0.9998729926447885
271,0.8399999999999999,-1.92,1.767516308100973,1.7214518432238068,1.0095172568742747
272,0.8799999999999999,-1.92,1.7837895873568899,1.7377251224797237,1.0198746514336035
273,0.9199999999999999,-1.92,1.801128046097589,1.7550635812204227,1.0309451763227735
274,0.96,-1.92,1.819531684323054,1.7734672194458878,1.0427288315417858
275,1.0,-1.92,1.8390005020333087,1.7929360371561425,1.05522561709064
276,1.04,-1.92,1.859534499228332,1.8134700343511658,1.0684355329693356
277,1.08,-1.92,1.8811336759081405,1.8350692110309743,1.0823585791778736
278,1.12,-1.92,1.9037980320727235,1.8577335671955573,1.0969947557162534
279,1.1600000000000001,-1.92,1.9275275677220827,1.8814631028449165,1.112344062584475
280,1.2000000000000002,-1.92,1.9523222828562214,1.9062578179790552,1.1284064997825383
281,1.2400000000000002,-1.92,1.9781821774751398,1.9321177125979736,1.1451820673104438
282,1.2799999999999998,-1.92,2.0051072515788375,1.9590427867016713,1.1626707651681907
283,1.3199999999999998,-1.92,2.0330975051673015,1.9870330402901353,1.18087259335578
284,1.3599999999999999,-1.92,2.0621529382405543,2.0160884733633884,1.199787551873211
285,1.4,-1.92,2.092273550798585,2.046209085921419,1.2194156407204837
286,1.44,-1.92,2.1234593428413926,2.0773948779642266,1.2397568598975985
287,1.48,-1.92,2.155710314368969,2.109645849491803,1.2608112094045552
288,1.52,-1.92,2.1890264653813336,2.1429620005041676,1.2825786892413535
289,1.56,-1.92,2.223407795878483,2.177343331001317,1.305059299407994
290,1.6,-1.92,2.2588543058603903,2.2127898409832243,1.3282530399044765
291,1.6400000000000001,-1.92,2.29536599532709,2.249301530449924,1.3521599107308007
292,1.6800000000000002,-1.92,2.332942864278563,2.286878399401397,1.376779911886967
293,1.7200000000000002,-1.92,2.3715849127148148,2.3255204478376488,1.402113043372975
294,1.7599999999999998,-1.92,2.4112921406358474,2.3652276757586814,1.4281593051888246
295,1.7999999999999998,-1.92,2.4520645480416565,2.4060000831644905,1.4549186973345158
296,1.8399999999999999,-1.92,2.493902134932236,2.44783767005507,1.4823912198100497
297,1.88,-1.92,2.536804901307591,2.490740436430425,1.5105768726154252
298,1.92,-1.92,2.580772847167742,2.534708382290576,1.5394756557506428
299,1.96,-1.92,2.625805972512653,2.579741507635487,1.5690875692157016
300,-2.0,-1.88,3.2767926721891913,3.2307282073120254,2.0583480217504535
301,-1.96,-1.88,3.217421921507665,3.171357456630499,2.0180680452861366
302,-1.92,-1.88,3.159116350310911,3.113051885433745,1.9785011991516612
303,-1.88,-1.88,3.101875958598928,3.055811493721762,1.9396474833470274
304,-1.84,-1.88,3.045700746371733,2.999636281494567,1.9015068978722358
305,-1.8,-1.88,2.990590713629321,2.944526248752155,1.8640794427272864
306,-1.76,-1.88,2.93654586037167,2.890481395494504,1.8273651179121784
307,-1.72,-1.88,2.883566186598827,2.837501721721661,1.7913639234269128
308,-1.68,-1.88,2.8316516923107526,2.7855872274335867,1.7560758592714882
309,-1.6400000000000001,-1.88,2.780802377507425,2.734737912630259,1.7215009254459068
310,-1.6,-1.88,2.731018242188913,2.684953777311747,1.6876391219501665
311,-1.56,-1.88,2.682299286355155,2.636234821477989,1.6544904487842678
312,-1.52,-1.88,2.6346455100061723,2.5885810451290063,1.6220549059482112
313,-1.48,-1.88,2.588056913141977,2.541992448264811,1.5903324934419965
314,-1.44,-1.88,2.542533495762556,2.49646903088539,1.5593232112656235
315,-1.4,-1.88,2.4980752578679337,2.4520107929907677,1.5290270594190927
316,-1.3599999999999999,-1.88,2.4546821994580625,2.4086177345808966,1.4994440379024039
317,-1.3199999999999998,-1.88,2.4123543205329843,2.3662898556558183,1.4705741467155569
318,-1.28,-1.88,2.371091621092688,2.325027156215522,1.4424173858585516
319,-1.24,-1.88,2.3308941011371496,2.2848296362599836,1.4149737553313886
320,-1.2,-1.88,2.291761760666392,2.245697295789226,1.3882432551340667
321,-1.1600000000000001,-1.88,2.253694599680426,2.20763013480326,1.3622258852665878
322,-1.12,-1.88,2.2166926181792457,2.1706281533020797,1.33692164572895
323,-1.08,-1.88,2.1807558161628187,2.1346913512856527,1.3123305365211537
324,-1.04,-1.88,2.145884193631181,2.099819728754015,1.2884525576432
325,-1.0,-1.88,2.1120777505843122,2.0660132857071463,1.265287709095088
326,-0.96,-1.88,2.0793364870222413,2.0332720221450753,1.242835990876818
327,-0.9199999999999999,-1.88,2.0476604029449423,2.0015959380677764,1.2210974029883894
328,-0.8799999999999999,-1.88,2.01704949835241,1.970985033475244,1.2000719454298034
329,-0.8400000000000001,-1.88,1.987503773244661,1.9414393083674948,1.1797596182010588
330,-0.8,-1.88,1.95902322762169,1.9129587627445237,1.160160421302156
331,-0.76,-1.88,1.931607861483494,1.8855433966063277,1.1412743547330952
332,-0.72,-1.88,1.90525767483007,1.8591932099529038,1.1231014184938766
333,-0.6799999999999999,-1.88,1.8799726676614492,1.833908202784283,1.1056416125844997
334,-0.6399999999999999,-1.88,1.855752839977586,1.8096883751004198,1.0888949370049645
335,-0.6000000000000001,-1.88,1.8325981917785092,1.786533726901343,1.0728613917552716
336,-0.56,-1.88,1.8105087230642094,1.7644442581870432,1.0575409768354203
337,-0.52,-1.88,1.7894844338346825,1.7434199689575163,1.0429336922454107
338,-0.48,-1.88,1.7695253240899462,1.72346085921278,1.029039537985243
339,-0.43999999999999995,-1.88,1.75063139382997,1.7045669289528038,1.0158585140549177
340,-0.3999999999999999,-1.88,1.7328026430547743,1.686738178177608,1.0033906204544338
341,-0.3600000000000001,-1.88,1.7160390717643597,1.6699746068871935,0.9916358571837918
342,-0.32000000000000006,-1.88,1.7003406799587235,1.6542762150815573,0.9805942242429917
343,-0.28,-1.88,1.6857074676378674,1.6396430027607012,0.9702657216320338
344,-0.24,-1.88,1.6721394348017893,1.626074969924623,0.9606503493509175
345,-0.19999999999999996,-1.88,1.6596365814504856,1.6135721165733194,0.9517481073996429
346,-0.15999999999999992,-1.88,1.6481989075839671,1.602134442706801,0.9435589957782107
347,-0.1200000000000001,-1.88,1.6378264132022171,1.591761948325051,0.9360830144866201
348,-0.08000000000000007,-1.88,1.628519098305256,1.5824546334280898,0.9293201635248712
349,-0.040000000000000036,-1.88,1.6202769628930571,1.574212498015891,0.9232704428929648
350,0.0,-1.88,1.6131000069656476,1.5670355420884814,0.9179338525908994
351,0.040000000000000036,-1.88,1.6069882305230119,1.5609237656458457,0.9133103926186765
352,0.08000000000000007,-1.88,1.6019416335651546,1.5558771686879884,0.9094000629762955
353,0.1200000000000001,-1.88,1.5979602160920772,1.551895751214911,0.906202863663756
354,0.16000000000000014,-1.88,1.595043978103774,1.5489795132266078,0.9037187946810585
355,0.20000000000000018,-1.88,1.5931929196002528,1.5471284547230866,0.901947856028203
356,0.2400000000000002,-1.88,1.5924070405815118,1.5463425757043456,0.9008900477051893
357,0.2799999999999998,-1.88,1.5926863410475431,1.546621876170377,0.9005453697120178
358,0.31999999999999984,-1.88,1.5940308209983536,1.5479663561211874,0.9009138220486876
359,0.3599999999999999,-1.88,1.5964404804339476,1.5503760155567814,0.9019954047151999
360,0.3999999999999999,-1.88,1.5999153193543092,1.553850854477143,0.9037901177115537
361,0.43999999999999995,-1.88,1.6044553377594517,1.5583908728822855,0.9062979610377493
362,0.48,-1.88,1.610060535649382,1.5639960707722158,0.9095189346937871
363,0.52,-1.88,1.6167309130240834,1.5706664481469172,0.9134530386796667
364,0.56,-1.88,1.6244664698835614,1.5784020050063952,0.918100272995388
365,0.6000000000000001,-1.88,1.6332672062278144,1.5872027413506482,0.9234606376409515
366,0.6400000000000001,-1.88,1.6431331220568584,1.5970686571796922,0.9295341326163566
367,0.6800000000000002,-1.88,1.6540642173706641,1.607999752493498,0.9363207579216035
368,0.7200000000000002,-1.88,1.6660604921692534,1.6199960272920872,0.9438205135566928
369,0.7599999999999998,-1.88,1.6791219464526126,1.6330574815754464,0.9520333995216232
370,0.7999999999999998,-1.88,1.693248580220769,1.6471841153436029,0.9609594158163961
371,0.8399999999999999,-1.88,1.708440393473694,1.6623759285965278,0.9705985624410107
372,0.8799999999999999,-1.88,1.724697386211392,1.6786329213342257,0.9809508393954671
373,0.9199999999999999,-1.88,1.7420195584338727,1.6959550935567065,0.9920162466797655
374,0.96,-1.88,1.7604069101411348,1.7143424452639686,1.0037947842939057
375,1.0,-1.88,1.7798594413331674,1.7337949764560012,1.0162864522378878
376,1.04,-1.88,1.8003771520099718,1.7543126871328056,1.029491250511712
377,1.08,-1.88,1.821960042171571,1.7758955772944047,1.043409179115378
378,1.12,-1.88,1.8446081118179474,1.7985436469407812,1.0580402380488858
379,1.1600000000000001,-1.88,1.8683213609490874,1.8222568960719212,1.073384427312235
380,1.2000000000000002,-1.88,1.8930997895650088,1.8470353246878426,1.089441746905427
381,1.2400000000000002,-1.88,1.9189433976657009,1.8728789327885347,1.1062121968284602
382,1.2799999999999998,-1.88,1.9458521852512018,1.8997877203740356,1.1236957770813356
383,1.3199999999999998,-1.88,1.9738261523214493,1.9277616874442831,1.1418924876640528
384,1.3599999999999999,-1.88,2.0028652988764843,1.9568008339993181,1.1608023285766118
385,1.4,-1.88,2.0329696249162814,1.9869051600391152,1.180425299819013
386,1.44,-1.88,2.0641391304409047,2.0180746655637387,1.2007614013912555
387,1.48,-1.88,2.096373815450279,2.050309350573113,1.2218106332933405
388,1.52,-1.88,2.1296736799444207,2.0836092150672547,1.2435729955252672
389,1.56,-1.88,2.164038723923358,2.117974259046192,1.2660484880870355
390,1.6,-1.88,2.199468947387047,2.153404482509881,1.289237110978646
391,1.6400000000000001,-1.88,2.235964350335537,2.189899885458371,1.313138864200098
392,1.6800000000000002,-1.88,2.2735249327687947,2.2274604678916288,1.3377537477513928
393,1.7200000000000002,-1.88,2.312150694686846,2.26608622980968,1.3630817616325284
394,1.7599999999999998,-1.88,2.3518416360896492,2.3057771712124833,1.3891229058435062
395,1.7999999999999998,-1.88,2.39259775697724,2.346533292100074,1.4158771803843258
396,1.8399999999999999,-1.88,2.4344190573495994,2.3883545924724334,1.4433445852549878
397,1.88,-1.88,2.4773055372067683,2.4312410723296023,1.471525120455491
398,1.92,-1.88,2.521257196548679,2.475192731671513,1.500418785985837
399,1.96,-1.88,2.566274035375398,2.520209570498232,1.5300255818460238
400,-2.0,-1.84,3.2199544047937185,3.1738899399165525,2.0205013129331637
401,-1.96,-1.84,3.160567367593964,3.114502902716798,1.9802162188639738
402,-1.92,-1.84,3.1022455098790043,3.0561810450018383,1.9406442551246268
403,-1.88,-1.84,3.0449888316488143,2.9989243667716483,1.901785421715121
404,-1.84,-1.84,2.988797332903406,2.94273286802624,1.863639718635458
405,-1.8,-1.84,2.9336710136427846,2.8876065487656186,1.826207145885636
406,-1.76,-1.84,2.87960987386693,2.833545408989764,1.7894877034656564
407,-1.72,-1.84,2.8266139135758523,2.7805494486986864,1.753481391375519
408,-1.68,-1.84,2.7746831327695514,2.7286186678923854,1.7181882096152228
409,-1.6400000000000001,-1.84,2.7238175314480317,2.6777530665708658,1.683608158184769
410,-1.6,-1.84,2.6740171096112877,2.6279526447341217,1.6497412370841569
411,-1.56,-1.84,2.625281867259321,2.579217402382155,1.616587446313386
412,-1.52,-1.84,2.57761180439213,2.531547339514964,1.5841467858724578
413,-1.48,-1.84,2.5310069210097295,2.4849424561325635,1.5524192557613714
414,-1.44,-1.84,2.4854672171120935,2.4394027522349275,1.5214048559801268
415,-1.4,-1.84,2.4409926926992473,2.3949282278220814,1.4911035865287237
416,-1.3599999999999999,-1.84,2.3975833477711728,2.351518882894007,1.461515447407163
417,-1.3199999999999998,-1.84,2.3552391823278627,2.3091747174506967,1.4326404386154439
418,-1.28,-1.84,2.31396019636934,2.267895731492174,1.4044785601535668
419,-1.24,-1.84,2.273746389895612,2.227681925018446,1.3770298120215316
420,-1.2,-1.84,2.2345977629066516,2.1885332980294856,1.350294194219338
421,-1.1600000000000001,-1.84,2.196514315402463,2.150449850525297,1.3242717067469871
422,-1.12,-1.84,2.1594960473830573,2.1134315825058914,1.298962349604477
423,-1.08,-1.84,2.1235429588484394,2.0774784939712734,1.2743661227918097
424,-1.04,-1.84,2.08865504979858,2.042590584921414,1.250483026308984
425,-1.0,-1.84,2.054832320233496,2.00876785535633,1.227313060156
426,-0.96,-1.84,2.022074770153212,1.9760103052760456,1.2048562243328578
427,-0.9199999999999999,-1.84,1.9903823995576917,1.9443179346805255,1.1831125188395573
428,-0.8799999999999999,-1.84,1.959755208446952,1.9136907435697859,1.1620819436760994
429,-0.8400000000000001,-1.84,1.930193196821001,1.884128731943835,1.1417644988424829
430,-0.8,-1.84,1.9016963646798097,1.8556318998026435,1.1221601843387086
431,-0.76,-1.84,1.8742647120234028,1.8282002471462366,1.103269000164776
432,-0.72,-1.84,1.8478982388517837,1.8018337739746175,1.0850909463206848
433,-0.6799999999999999,-1.84,1.8225969451649255,1.7765324802877593,1.0676260228064363
434,-0.6399999999999999,-1.84,1.7983608309628631,1.752296366085697,1.0508742296220293
435,-0.6000000000000001,-1.84,1.7751898962455528,1.7291254313683866,1.034835566767464
436,-0.56,-1.84,1.7530841410130489,1.7070196761358827,1.019510034242741
437,-0.52,-1.84,1.732043565265312,1.6859791003881457,1.0048976320478598
438,-0.48,-1.84,1.7120681690023418,1.6660037041251756,0.9909983601828201
439,-0.43999999999999995,-1.84,1.6931579522241655,1.6470934873469993,0.9778122186476226
440,-0.3999999999999999,-1.84,1.675312914930751,1.6292484500535849,0.9653392074422666
441,-0.3600000000000001,-1.84,1.6585330571221246,1.6124685922449584,0.9535793265667533
442,-0.32000000000000006,-1.84,1.6428183787982815,1.5967539139211153,0.9425325760210811
443,-0.28,-1.84,1.6281688799592073,1.5821044150820411,0.9321989558052511
444,-0.24,-1.84,1.6145845606049147,1.5685200957277485,0.9225784659192631
445,-0.19999999999999996,-1.84,1.6020654207354004,1.5560009558582342,0.9136711063631167
446,-0.15999999999999992,-1.84,1.5906114603506678,1.5445469954735016,0.9054768771368122
447,-0.1200000000000001,-1.84,1.5802226794507044,1.5341582145735382,0.8979957782403498
448,-0.08000000000000007,-1.84,1.570899078035519,1.5248346131583528,0.8912278096737289
449,-0.040000000000000036,-1.84,1.5626406561051212,1.516576191227955,0.8851729714369505
450,0.0,-1.84,1.5554474136594931,1.509382948782327,0.8798312635300136
451,0.040000000000000036,-1.84,1.5493193506986425,1.5032548858214763,0.8752026859529185
452,0.08000000000000007,-1.84,1.5442564672225778,1.4981920023454116,0.8712872387056656
453,0.1200000000000001,-1.84,1.5402587632312787,1.4941942983541125,0.8680849217882545
454,0.16000000000000014,-1.84,1.5373262387247717,1.4912617738476055,0.8655957352006848
455,0.20000000000000018,-1.84,1.5354588937030411,1.489394428825875,0.8638196789429577
456,0.2400000000000002,-1.84,1.5346567281660808,1.4885922632889146,0.8627567530150719
457,0.2799999999999998,-1.84,1.5349197421139074,1.4888552772367412,0.8624069574170283
458,0.31999999999999984,-1.84,1.5362479355464915,1.4901834706693253,0.8627702921488265
459,0.3599999999999999,-1.84,1.538641308463869,1.4925768435867028,0.8638467572104667
460,0.3999999999999999,-1.84,1.542099860866028,1.4960353959888617,0.8656363526019486
461,0.43999999999999995,-1.84,1.5466235927529515,1.5005591278757853,0.8681390783232722
462,0.48,-1.84,1.5522125041246657,1.5061480392474995,0.8713549343744381
463,0.52,-1.84,1.5588665949811522,1.512802130103986,0.8752839207554459
464,0.56,-1.84,1.5665858653224156,1.5205214004452494,0.8799260374662954
465,0.6000000000000001,-1.84,1.5753703151484615,1.5293058502712953,0.8852812845069868
466,0.6400000000000001,-1.84,1.5852199444592865,1.5391554795821203,0.8913496618775201
467,0.6800000000000002,-1.84,1.5961347532548733,1.550070288377707,0.8981311695778953
468,0.7200000000000002,-1.84,1.6081147415352586,1.5620502766580924,0.9056258076081125
469,0.7599999999999998,-1.84,1.6211599093004205,1.5750954444232543,0.913833575968171
470,0.7999999999999998,-1.84,1.6352702565503414,1.5892057916731752,0.9227544746580718
471,0.8399999999999999,-1.84,1.6504457832850528,1.6043813184078866,0.9323885036778146
472,0.8799999999999999,-1.84,1.6666864895045477,1.6206220246273815,0.9427356630273993
473,0.9199999999999999,-1.84,1.6839923752088037,1.6379279103316375,0.9537959527068256
474,0.96,-1.84,1.7023634403978496,1.6562989755206834,0.9655693727160939
475,1.0,-1.84,1.7217996850716732,1.675735220194507,0.9780559230552044
476,1.04,-1.84,1.7423011092302743,1.696236644353108,0.9912556037241564
477,1.08,-1.84,1.7638677128736642,1.717803247996498,1.0051684147229505
478,1.12,-1.84,1.7864994960018143,1.7404350311246481,1.0197943560515863
479,1.1600000000000001,-1.84,1.8101964586147457,1.7641319937375795,1.0351334277100641
480,1.2000000000000002,-1.84,1.8349586007124563,1.7888941358352901,1.0511856296983837
481,1.2400000000000002,-1.84,1.8607859222949414,1.8147214574177752,1.067950962016545
482,1.2799999999999998,-1.84,1.8876784233622195,1.8416139584850533,1.0854294246645482
483,1.3199999999999998,-1.84,1.915636103914261,1.869571639037095,1.1036210176423935
484,1.3599999999999999,-1.84,1.9446589639510843,1.898594499073918,1.1225257409500808
485,1.4,-1.84,1.974747003472681,1.9286825385955149,1.14214359458761
486,1.44,-1.84,2.0059002224790734,1.9598357576019072,1.162474578554981
487,1.48,-1.84,2.0381186209702165,1.9920541560930503,1.183518692852194
488,1.52,-1.84,2.071402198946159,2.025337734068993,1.2052759374792485
489,1.56,-1.84,2.105750956406878,2.059686491529712,1.2277463124361454
490,1.6,-1.84,2.1411648933523595,2.0951004284751935,1.2509298177228836
491,1.6400000000000001,-1.84,2.177644009782629,2.131579544905463,1.274826453339464
492,1.6800000000000002,-1.84,2.21518830569768,2.169123840820514,1.2994362192858862
493,1.7200000000000002,-1.84,2.2537977810974943,2.2077333162203283,1.3247591155621505
494,1.7599999999999998,-1.84,2.293472435982107,2.247407971104941,1.350795142168256
495,1.7999999999999998,-1.84,2.334212270351486,2.28814780547432,1.3775442991042042
496,1.8399999999999999,-1.84,2.376017284205651,2.329952819328485,1.4050065863699934
497,1.88,-1.84,2.418887477544574,2.372823012667408,1.4331820039656253
498,1.92,-1.84,2.4628228503682914,2.4167583854911254,1.462070551891099
499,1.96,-1.84,2.5078234026767734,2.4617589377996074,1.4916722301464145
500,-2.0,-1.8,3.1641974418368926,3.1181329769597266,1.98336323978594
501,-1.96,-1.8,3.1047941181189405,3.0587296532417745,1.9430730281118789
502,-1.92,-1.8,3.046455973885741,3.000391509008575,1.90349594676766
503,-1.88,-1.8,2.989183009137357,2.943118544260191,1.8646319957532824
504,-1.84,-1.8,2.9329752238737172,2.8869107589965513,1.8264811750687477
505,-1.8,-1.8,2.8778326180948834,2.8317681532177175,1.789043484714054
506,-1.76,-1.8,2.8237551918008177,2.7776907269236517,1.7523189246892021
507,-1.72,-1.8,2.770742944991517,2.724678480114351,1.7163074949941926
508,-1.68,-1.8,2.718795877667007,2.672731412789841,1.6810091956290247
509,-1.6400000000000001,-1.8,2.667913989827278,2.621849524950112,1.6464240265936991
510,-1.6,-1.8,2.618097281472332,2.572032816595166,1.6125519878882149
511,-1.56,-1.8,2.569345752602147,2.523281287724981,1.5793930795125724
512,-1.52,-1.8,2.521659403216752,2.475594938339586,1.5469473014667723
513,-1.48,-1.8,2.4750382333161305,2.4289737684389645,1.515214653750814
514,-1.44,-1.8,2.4294822429002743,2.3834177780231083,1.4841951363646972
515,-1.4,-1.8,2.384991431969218,2.338926967092052,1.4538887493084227
516,-1.3599999999999999,-1.8,2.3415658005229205,2.2955013356457545,1.4242954925819897
517,-1.3199999999999998,-1.8,2.2992053485614115,2.2531408836842455,1.3954153661853985
518,-1.28,-1.8,2.2579100760846917,2.2118456112075258,1.3672483701186497
519,-1.24,-1.8,2.217679983092735,2.171615518215569,1.3397945043817432
520,-1.2,-1.8,2.178515069585554,2.132450604708388,1.3130537689746773
521,-1.1600000000000001,-1.8,2.1404153355631585,2.0943508706859926,1.2870261638974543
522,-1.12,-1.8,2.1033807810255314,2.0573163161483654,1.2617116891500726
523,-1.08,-1.8,2.0674114059726922,2.0213469410955263,1.2371103447325331
524,-1.04,-1.8,2.0325072104046287,1.9864427455274625,1.2132221306448352
525,-1.0,-1.8,1.9986681943213322,1.952603729444166,1.1900470468869793
526,-0.96,-1.8,1.9658943577228412,1.919829892845675,1.1675850934589656
527,-0.9199999999999999,-1.8,1.934185700609088,1.8881212357319217,1.1458362703607932
528,-0.8799999999999999,-1.8,1.9035422229801504,1.8574777581029842,1.124800577592463
529,-0.8400000000000001,-1.8,1.8739639248359756,1.8278994599588094,1.1044780151539748
530,-0.8,-1.8,1.845450806176578,1.7993863412994118,1.0848685830453284
531,-0.76,-1.8,1.8180028670019535,1.7719384021247873,1.065972281266524
532,-0.72,-1.8,1.7916201073121167,1.7455556424349505,1.0477891098175613
533,-0.6799999999999999,-1.8,1.7663025271070547,1.7202380622298885,1.0303190686984405
534,-0.6399999999999999,-1.8,1.7420501263867703,1.695985661509604,1.0135621579091616
535,-0.6000000000000001,-1.8,1.7188629051512678,1.6727984402741016,0.9975183774497245
536,-0.56,-1.8,1.6967408634005297,1.6506763985233635,0.9821877273201294
537,-0.52,-1.8,1.6756840011345786,1.6296195362574124,0.967570207520376
538,-0.48,-1.8,1.655692318353396,1.6096278534762298,0.9536658180504649
539,-0.43999999999999995,-1.8,1.6367658150570115,1.5907013501798453,0.9404745589103953
540,-0.3999999999999999,-1.8,1.6189044912453903,1.572840026368224,0.9279964301001677
541,-0.3600000000000001,-1.8,1.6021083469185484,1.5560438820413822,0.9162314316197819
542,-0.32000000000000006,-1.8,1.5863773820764897,1.5403129171993235,0.9051795634692383
543,-0.28,-1.8,1.5717115967192041,1.525647131842038,0.8948408256485363
544,-0.24,-1.8,1.558110990846697,1.5120465259695308,0.8852152181576761
545,-0.19999999999999996,-1.8,1.5455755644589682,1.499511099581802,0.8763027409966577
546,-0.15999999999999992,-1.8,1.5341053175560118,1.4880408526788456,0.8681033941654817
547,-0.1200000000000001,-1.8,1.5237002501378472,1.477635785260681,0.8606171776641471
548,-0.08000000000000007,-1.8,1.5143603622044464,1.4682958973272802,0.8538440914926548
549,-0.040000000000000036,-1.8,1.5060856537558305,1.4600211888786643,0.8477841356510041
550,0.0,-1.8,1.498876124791993,1.4528116599148269,0.8424373101391953
551,0.040000000000000036,-1.8,1.4927317753129363,1.4466673104357701,0.8378036149572285
552,0.08000000000000007,-1.8,1.487652605318652,1.4415881404414859,0.8338830501051036
553,0.1200000000000001,-1.8,1.483638614809147,1.4375741499319807,0.8306756155828204
554,0.16000000000000014,-1.8,1.4806898037844165,1.4346253389072503,0.8281813113903791
555,0.20000000000000018,-1.8,1.4788061722444656,1.4327417073672994,0.8264001375277797
556,0.2400000000000002,-1.8,1.4779877201893006,1.4319232553121344,0.8253320939950224
557,0.2799999999999998,-1.8,1.478234447618902,1.4321699827417358,0.8249771807921065
558,0.31999999999999984,-1.8,1.4795463545332874,1.4334818896561212,0.825335397919033
559,0.3599999999999999,-1.8,1.4819234409324522,1.435858976055286,0.8264067453758012
560,0.3999999999999999,-1.8,1.4853657068163935,1.4393012419392273,0.8281912231624114
561,0.43999999999999995,-1.8,1.489873152185109,1.4438086873079428,0.8306888312788632
562,0.48,-1.8,1.495445777038605,1.4493813121614387,0.833899569725157
563,0.52,-1.8,1.5020835813768774,1.4560191164997112,0.8378234385012928
564,0.56,-1.8,1.509786565199931,1.4637221003227647,0.8424604376072702
565,0.6000000000000001,-1.8,1.5185547285077616,1.4724902636305954,0.84781056704309
566,0.6400000000000001,-1.8,1.5283880713003666,1.4823236064232004,0.8538738268087511
567,0.6800000000000002,-1.8,1.5392865935777562,1.49322212870059,0.8606502169042545
568,0.7200000000000002,-1.8,1.5512502953399143,1.5051858304627481,0.8681397373295998
569,0.7599999999999998,-1.8,1.5642791765868587,1.5182147117096925,0.8763423880847865
570,0.7999999999999998,-1.8,1.5783732373185777,1.5323087724414115,0.8852581691698154
571,0.8399999999999999,-1.8,1.5935324775350745,1.5474680126579083,0.8948870805846862
572,0.8799999999999999,-1.8,1.6097568972363474,1.5636924323591812,0.9052291223293989
573,0.9199999999999999,-1.8,1.627046496422398,1.5809820315452319,0.9162842944039533
574,0.96,-1.8,1.6454012750932394,1.5993368102160732,0.92805259680835
575,1.0,-1.8,1.66482123324885,1.6187567683716837,0.9405340295425881
576,1.04,-1.8,1.6853063708892293,1.639241906012063,0.9537285926066683
577,1.08,-1.8,1.7068566880143892,1.660792223137223,0.9676362860005907
578,1.12,-1.8,1.7294721846243308,1.6834077197471646,0.9822571097243544
579,1.1600000000000001,-1.8,1.7531528607190576,1.7070883958418914,0.9975910637779604
580,1.2000000000000002,-1.8,1.7778987162985522,1.731834251421386,1.0136381481614083
581,1.2400000000000002,-1.8,1.8037097513628366,1.7576452864856704,1.0303983628746978
582,1.2799999999999998,-1.8,1.8305859659118844,1.7845215010347182,1.0478717079178292
583,1.3199999999999998,-1.8,1.8585273599457153,1.812462895068549,1.0660581832908025
584,1.3599999999999999,-1.8,1.887533933464332,1.8414694685871658,1.0849577889936175
585,1.4,-1.8,1.9176056864677078,1.8715412215905416,1.104570525026275
586,1.44,-1.8,1.948742618955877,1.9026781540787108,1.1248963913887742
587,1.48,-1.8,1.9809447309288262,1.93488026605166,1.1459353880811147
588,1.52,-1.8,2.0142120223865465,1.9681475575093803,1.1676875151032975
589,1.56,-1.8,2.048544493329047,2.002480028451881,1.1901527724553225
590,1.6,-1.8,2.083942143756325,2.037877678879159,1.2133311601371888
591,1.6400000000000001,-1.8,2.1204049736683888,2.074340508791223,1.2372226781488975
592,1.6800000000000002,-1.8,2.157932983065209,2.111868518188043,1.2618273264904476
593,1.7200000000000002,-1.8,2.1965261719468137,2.1504617070696477,1.2871451051618397
594,1.7599999999999998,-1.8,2.2361845403132095,2.1901200754360435,1.3131760141630735
595,1.7999999999999998,-1.8,2.276908088164376,2.23084362328721,1.33992005349415
596,1.8399999999999999,-1.8,2.318696815500341,2.272632350623175,1.3673772231550676
597,1.88,-1.8,2.3615507223210517,2.3154862574438857,1.3955475231458272
598,1.92,-1.8,2.405469808626536,2.35940534374937,1.424430953466429
599,1.96,-1.8,2.4504540744168324,2.4043896095396664,1.4540275141168724
600,-2.0,-1.76,3.1095217833187117,3.0634573184415457,1.9469338023087854
601,-1.96,-1.76,3.0501021730825255,3.0040377082053595,1.906638473029853
602,-1.92,-1.76,2.9917477423311523,2.9456832774539863,1.8670562740807608
603,-1.88,-1.76,2.9344584910645124,2.8883940261873464,1.828187205461512
604,-1.84,-1.76,2.8782344192827067,2.8321699544055408,1.7900312671721053
605,-1.8,-1.76,2.8230755269856482,2.7770110621084823,1.7525884592125398
606,-1.76,-1.76,2.7689818141733595,2.7229173492961936,1.715858781582816
607,-1.72,-1.76,2.715953280845848,2.669888815968682,1.6798422342829347
608,-1.68,-1.76,2.663989927003135,2.617925462125969,1.6445388173128948
609,-1.6400000000000001,-1.76,2.6130917526451944,2.5670272877680285,1.6099485306726973
610,-1.6,-1.76,2.5632587577720147,2.5171942928948488,1.5760713743623407
611,-1.56,-1.76,2.514490942383622,2.468426477506456,1.5429073483818267
612,-1.52,-1.76,2.4667883064800122,2.4207238416028463,1.5104564527311546
613,-1.48,-1.76,2.4201508500611846,2.3740863851840186,1.4787186874103242
614,-1.44,-1.76,2.374578573127112,2.328514108249946,1.4476940524193356
615,-1.4,-1.76,2.3300714756778422,2.2840070108006763,1.4173825477581887
616,-1.3599999999999999,-1.76,2.2866295577133386,2.2405650928361727,1.3877841734268845
617,-1.3199999999999998,-1.76,2.244252819233608,2.198188354356442,1.3588989294254215
618,-1.28,-1.76,2.2029412602386564,2.1568767953614905,1.3307268157538006
619,-1.24,-1.76,2.1626948807284925,2.1166304158513265,1.3032678324120215
620,-1.2,-1.76,2.1235136807031063,2.0774492158259403,1.2765219794000842
621,-1.1600000000000001,-1.76,2.0853976601624926,2.0393331952853266,1.2504892567179893
622,-1.12,-1.76,2.048346819106668,2.002282354229502,1.2251696643657357
623,-1.08,-1.76,2.0123611575356013,1.966296692658435,1.2005632023433244
624,-1.04,-1.76,1.9774406754493379,1.9313762105721717,1.1766698706507548
625,-1.0,-1.76,1.9435853728478272,1.897520907970661,1.1534896692880265
626,-0.96,-1.76,1.9107952497310992,1.864730784853933,1.131022598255141
627,-0.9199999999999999,-1.76,1.8790703060991734,1.8330058412220072,1.1092686575520971
628,-0.8799999999999999,-1.76,1.8484105419519896,1.8023460770748234,1.0882278471788946
629,-0.8400000000000001,-1.76,1.8188159572896159,1.7727514924124497,1.0679001671355344
630,-0.8,-1.76,1.790286552112005,1.7442220872348388,1.0482856174220163
631,-0.76,-1.76,1.762822326419161,1.7167578615419947,1.02938419803834
632,-0.72,-1.76,1.7364232802111184,1.6903588153339522,1.0111959089845053
633,-0.6799999999999999,-1.76,1.7110894134878407,1.6650249486106745,0.9937207502605123
634,-0.6399999999999999,-1.76,1.6868207262493318,1.6407562613721656,0.9769587218663618
635,-0.6000000000000001,-1.76,1.6636172184956195,1.6175527536184533,0.960909823802053
636,-0.56,-1.76,1.6414788902266686,1.5954144253495024,0.9455740560675856
637,-0.52,-1.76,1.6204057414425013,1.574341276565335,0.9309514186629608
638,-0.48,-1.76,1.6003977721431228,1.5543333072659566,0.9170419115881774
639,-0.43999999999999995,-1.76,1.5814549823285113,1.5353905174513451,0.9038455348432359
640,-0.3999999999999999,-1.76,1.5635773719986814,1.5175129071215152,0.8913622884281365
641,-0.3600000000000001,-1.76,1.5467649411536197,1.5007004762764535,0.8795921723428789
642,-0.32000000000000006,-1.76,1.5310176897933507,1.4849532249161845,0.8685351865874633
643,-0.28,-1.76,1.516335617917856,1.4702711530406898,0.8581913311618893
644,-0.24,-1.76,1.5027187255271355,1.4566542606499693,0.848560606066157
645,-0.19999999999999996,-1.76,1.4901670126211912,1.444102547744025,0.8396430113002671
646,-0.15999999999999992,-1.76,1.4786804792000303,1.4326160143228641,0.831438546864219
647,-0.1200000000000001,-1.76,1.4682591252636454,1.4221946603864792,0.8239472127580127
648,-0.08000000000000007,-1.76,1.4589029508120333,1.412838485934867,0.8171690089816483
649,-0.040000000000000036,-1.76,1.450611955845199,1.4045474909680329,0.8111039355351256
650,0.0,-1.76,1.4433861403631465,1.3973216754859803,0.8057519924184451
651,0.040000000000000036,-1.76,1.437225504365873,1.3911610394887068,0.8011131796316061
652,0.08000000000000007,-1.76,1.432130047853374,1.3860655829762079,0.7971874971746093
653,0.1200000000000001,-1.76,1.428099770825664,1.3820353059484978,0.7939749450474543
654,0.16000000000000014,-1.76,1.425134673282724,1.3790702084055577,0.7914755232501411
655,0.20000000000000018,-1.76,1.4232347552245626,1.3771702903473964,0.7896892317826698
656,0.2400000000000002,-1.76,1.4224000166511706,1.3763355517740044,0.7886160706450405
657,0.2799999999999998,-1.76,1.422630457562557,1.3765659926853908,0.788256039837253
658,0.31999999999999984,-1.76,1.4239260779587373,1.377861613081571,0.7886091393593073
659,0.3599999999999999,-1.76,1.4262868778396862,1.38022241296252,0.7896753692112034
660,0.3999999999999999,-1.76,1.429712857205408,1.3836483923282419,0.7914547293929419
661,0.43999999999999995,-1.76,1.4342040160559162,1.38813955117875,0.7939472199045217
662,0.48,-1.76,1.43976035439119,1.393695889514024,0.7971528407459438
663,0.52,-1.76,1.4463818722112538,1.4003174073340876,0.8010715919172076
664,0.56,-1.76,1.454068569516091,1.408004104638925,0.8057034734183133
665,0.6000000000000001,-1.76,1.4628204463057108,1.4167559814285446,0.8110484852492608
666,0.6400000000000001,-1.76,1.4726375025801128,1.4265730377029466,0.8171066274100502
667,0.6800000000000002,-1.76,1.4835197383392846,1.4374552734621184,0.8238778999006815
668,0.7200000000000002,-1.76,1.4954671535832313,1.4494026887060651,0.8313623027211547
669,0.7599999999999998,-1.76,1.5084797483119525,1.4624152834347863,0.8395598358714699
670,0.7999999999999998,-1.76,1.522557522525463,1.4764930576482969,0.8484704993516268
671,0.8399999999999999,-1.76,1.5377004762237414,1.4916360113465752,0.8580942931616257
672,0.8799999999999999,-1.76,1.55390860940681,1.5078441445296438,0.8684312173014663
673,0.9199999999999999,-1.76,1.571181922074644,1.5251174571974777,0.8794812717711491
674,0.96,-1.76,1.5895204142272632,1.543455949350097,0.8912444565706736
675,1.0,-1.76,1.6089240858646585,1.5628596209874923,0.90372077170004
676,1.04,-1.76,1.6293929369868296,1.5833284721096634,0.9169102171592485
677,1.08,-1.76,1.6509269675937828,1.6048625027166166,0.9308127929482986
678,1.12,-1.76,1.6735261776855164,1.6274617128083502,0.9454284990671904
679,1.1600000000000001,-1.76,1.6971905672620224,1.6511261023848562,0.9607573355159247
680,1.2000000000000002,-1.76,1.7219201363233068,1.6758556714461406,0.9767993022945003
681,1.2400000000000002,-1.76,1.747714884869368,1.7016504199922018,0.9935543994029179
682,1.2799999999999998,-1.76,1.774574812900203,1.7285103480230368,1.0110226268411775
683,1.3199999999999998,-1.76,1.8024999204158285,1.7564354555386623,1.029203984609279
684,1.3599999999999999,-1.76,1.8314902074162176,1.7854257425390514,1.0480984727072225
685,1.4,-1.76,1.8615456739013942,1.815481209024228,1.0677060911350076
686,1.44,-1.76,1.892666319871354,1.8466018549941878,1.0880268398926345
687,1.48,-1.76,1.9248521453260823,1.878787680448916,1.1090607189801036
688,1.52,-1.76,1.9581031502655983,1.9120386853884321,1.1308077283974145
689,1.56,-1.76,1.992419334689873,1.946354869812707,1.1532678681445672
690,1.6,-1.76,2.027800698598932,1.9817362337217659,1.176441138221562
691,1.6400000000000001,-1.76,2.064247241992781,2.018182777115615,1.200327538628399
692,1.6800000000000002,-1.76,2.1017589648714043,2.0556944999942384,1.224927069365077
693,1.7200000000000002,-1.76,2.1403358672348025,2.0942714023576365,1.2502397304315973
694,1.7599999999999998,-1.76,2.179977949082972,2.133913484205806,1.2762655218279595
695,1.7999999999999998,-1.76,2.220685210415932,2.174620745538766,1.3030044435541632
696,1.8399999999999999,-1.76,2.2624576512336607,2.2163931863564947,1.3304564956102092
697,1.88,-1.76,2.3052952715361723,2.2592308066590063,1.3586216779960971
698,1.92,-1.76,2.3491980713234475,2.3031336064462815,1.387499990711827
699,1.96,-1.76,2.3941660505955253,2.3481015857183594,1.4170914337573983
700,-2.0,-1.72,3.0559274292391705,3.0098629643620045,1.9112130005016985
701,-1.96,-1.72,2.996491532484811,2.950427067607645,1.8709125536178937
702,-1.92,-1.72,2.938120815215205,2.892056350338039,1.831325237063931
703,-1.88,-1.72,2.880815277430375,2.834750812553209,1.7924510508398097
704,-1.84,-1.72,2.8245749191303133,2.7785104542531474,1.7542899949455306
705,-1.8,-1.72,2.769399740315051,2.723335275437885,1.716842069381093
706,-1.76,-1.72,2.7152897409845616,2.6692252761073956,1.6801072741464977
707,-1.72,-1.72,2.6622449211388433,2.6161804562616773,1.644085609241744
708,-1.68,-1.72,2.6102652807779063,2.5642008159007403,1.6087770746668324
709,-1.6400000000000001,-1.72,2.55935081990175,2.513286355024584,1.5741816704217626
710,-1.6,-1.72,2.5095015385103565,2.4634370736331905,1.5402993965065348
711,-1.56,-1.72,2.460717436603768,2.414652971726602,1.5071302529211488
712,-1.52,-1.72,2.4129985141819312,2.3669340493047653,1.4746742396656045
713,-1.48,-1.72,2.3663447712448695,2.3202803063677035,1.4429313567399025
714,-1.44,-1.72,2.320756207792611,2.274691742915445,1.411901604144042
715,-1.4,-1.72,2.276232823825111,2.230168358947945,1.3815849818780233
716,-1.3599999999999999,-1.72,2.2327746193423916,2.1867101544652257,1.3519814899418467
717,-1.3199999999999998,-1.72,2.1903815943444624,2.1443171294672965,1.3230911283355122
718,-1.28,-1.72,2.1490537488313,2.102989283954134,1.2949138970590195
719,-1.24,-1.72,2.1087910828029175,2.0627266179257515,1.2674497961123685
720,-1.2,-1.72,2.0695935962593257,2.0235291313821597,1.2406988254955593
721,-1.1600000000000001,-1.72,2.0314612892004895,1.9853968243233233,1.2146609852085926
722,-1.12,-1.72,1.9943941616264604,1.9483296967492942,1.1893362752514667
723,-1.08,-1.72,1.9583922135371794,1.9123277486600132,1.1647246956241835
724,-1.04,-1.72,1.9234554449326942,1.877390980055528,1.1408262463267416
725,-1.0,-1.72,1.8895838558129807,1.8435193909358145,1.117640927359142
726,-0.96,-1.72,1.856777446178034,1.8107129813008678,1.095168738721384
727,-0.9199999999999999,-1.72,1.8250362160278786,1.7789717511507124,1.0734096804134683
728,-0.8799999999999999,-1.72,1.7943601653624992,1.748295700485333,1.0523637524353944
729,-0.8400000000000001,-1.72,1.7647492941818954,1.7186848293047292,1.0320309547871622
730,-0.8,-1.72,1.7362036024860765,1.6901391376089103,1.0124112874687723
731,-0.76,-1.72,1.708723090275026,1.6626586253978597,0.9935047504802237
732,-0.72,-1.72,1.6823077575487613,1.636243292671595,0.9753113438215171
733,-0.6799999999999999,-1.72,1.6569576043072736,1.6108931394301074,0.9578310674926525
734,-0.6399999999999999,-1.72,1.6326726305505574,1.5866081656733912,0.94106392149363
735,-0.6000000000000001,-1.72,1.6094528362786256,1.5633883714014594,0.9250099058244491
736,-0.56,-1.72,1.5872982214914675,1.5412337566143013,0.9096690204851101
737,-0.52,-1.72,1.566208786189086,1.52014432131192,0.895041265475613
738,-0.48,-1.72,1.546184530371486,1.5001200654943199,0.8811266407959577
739,-0.43999999999999995,-1.72,1.5272254540386685,1.4811609891615023,0.8679251464461444
740,-0.3999999999999999,-1.72,1.5093315571906205,1.4632670923134543,0.855436782426173
741,-0.3600000000000001,-1.72,1.4925028398273514,1.4464383749501852,0.8436615487360437
742,-0.32000000000000006,-1.72,1.4767393019488686,1.4306748370717024,0.8325994453757561
743,-0.28,-1.72,1.462040943555147,1.4159764786779807,0.8222504723453101
744,-0.24,-1.72,1.4484077646462237,1.4023432997690575,0.8126146296447063
745,-0.19999999999999996,-1.72,1.435839765222063,1.3897753003448967,0.8036919172739442
746,-0.15999999999999992,-1.72,1.4243369452826877,1.3782724804055215,0.7954823352330239
747,-0.1200000000000001,-1.72,1.4138993048280841,1.367834839950918,0.7879858835219461
748,-0.08000000000000007,-1.72,1.4045268438582683,1.3584623789811021,0.7812025621407095
749,-0.040000000000000036,-1.72,1.3962195623732263,1.35015509749606,0.775132371089315
750,0.0,-1.72,1.3889774603729543,1.3429129954957881,0.7697753103677626
751,0.040000000000000036,-1.72,1.3828005378574701,1.336736072980304,0.765131379976052
752,0.08000000000000007,-1.72,1.3776887948267644,1.3316243299495982,0.761200579914183
753,0.1200000000000001,-1.72,1.3736422312808323,1.327577766403666,0.7579829101821558
754,0.16000000000000014,-1.72,1.3706608472196726,1.3245963823425064,0.7554783707799712
755,0.20000000000000018,-1.72,1.368744642643294,1.322680177766128,0.7536869617076276
756,0.2400000000000002,-1.72,1.367893617551696,1.3218291526745298,0.7526086829651265
757,0.2799999999999998,-1.72,1.3681077719448773,1.3220433070677111,0.7522435345524672
758,0.31999999999999984,-1.72,1.3693871058228346,1.3233226409456684,0.7525915164696495
759,0.3599999999999999,-1.72,1.371731619185573,1.3256671543084069,0.753652628716674
760,0.3999999999999999,-1.72,1.3751413120330862,1.32907684715592,0.7554268712935402
761,0.43999999999999995,-1.72,1.37961618436537,1.3335517194882038,0.7579142442002482
762,0.48,-1.72,1.3851562361824459,1.3390917713052797,0.7611147474367981
763,0.52,-1.72,1.3917614674842882,1.345697002607122,0.7650283810031904
764,0.56,-1.72,1.3994318782709123,1.353367413393746,0.7696551448994241
765,0.6000000000000001,-1.72,1.408167468542315,1.3621030036651487,0.7749950391254997
766,0.6400000000000001,-1.72,1.4179682382984946,1.3719037734213284,0.7810480636814173
767,0.6800000000000002,-1.72,1.4288341875394606,1.3827697226622944,0.7878142185671767
768,0.7200000000000002,-1.72,1.4407653162651954,1.3947008513880292,0.7952935037827779
769,0.7599999999999998,-1.72,1.453761624475702,1.4076971595985357,0.8034859193282211
770,0.7999999999999998,-1.72,1.4678231121710048,1.4217586472938386,0.812391465203506
771,0.8399999999999999,-1.72,1.4829497793510724,1.4368853144739062,0.8220101414086332
772,0.8799999999999999,-1.72,1.4991416260159152,1.453077161138749,0.832341947943602
773,0.9199999999999999,-1.72,1.5163986521655386,1.4703341872883724,0.8433868848084126
774,0.96,-1.72,1.5347208577999532,1.488656392922787,0.8551449520030652
775,1.0,-1.72,1.5541082429191313,1.508043778041965,0.8676161495275598
776,1.04,-1.72,1.5745608075230877,1.5284963426459215,0.880800477381896
777,1.08,-1.72,1.5960785516118237,1.5500140867346575,0.8946979355660742
778,1.12,-1.72,1.618661475185342,1.572597010308176,0.9093085240800948
779,1.1600000000000001,-1.72,1.6423095782436354,1.5962451133664692,0.9246322429239566
780,1.2000000000000002,-1.72,1.6670228607867117,1.6209583959095455,0.9406690920976604
781,1.2400000000000002,-1.72,1.692801322814556,1.6467368579373898,0.9574190716012063
782,1.2799999999999998,-1.72,1.7196449643271825,1.6735804994500163,0.9748821814345938
783,1.3199999999999998,-1.72,1.7475537853245948,1.7014893204474286,0.9930584215978233
784,1.3599999999999999,-1.72,1.7765277858067718,1.7304633209296056,1.0119477920908948
785,1.4,-1.72,1.8065669657737349,1.7605025008965687,1.0315502929138083
786,1.44,-1.72,1.837671325225475,1.7916068603483088,1.0518659240665633
787,1.48,-1.72,1.8698408641619968,1.8237763992848306,1.0728946855491606
788,1.52,-1.72,1.9030755825832857,1.8570111177061195,1.0946365773615996
789,1.56,-1.72,1.9373754804893601,1.891311015612194,1.1170915995038804
790,1.6,-1.72,1.9727405578802104,1.9266760930030442,1.1402597519760032
791,1.6400000000000001,-1.72,2.0091708147558367,1.9631063498786705,1.1641410347779677
792,1.6800000000000002,-1.72,2.046666251116245,2.000601786239079,1.1887354479097743
793,1.7200000000000002,-1.72,2.0852268669614302,2.0391624020842642,1.2140429913714226
794,1.7599999999999998,-1.72,2.1248526622913935,2.0787881974142275,1.2400636651629127
795,1.7999999999999998,-1.72,2.165543637106127,2.119479172228961,1.266797469284245
796,1.8399999999999999,-1.72,2.2072997914056454,2.1612353265284794,1.2942444037354188
797,1.88,-1.72,2.250121125189934,2.204056660312768,1.322404468516435
798,1.92,-1.72,2.294007638459024,2.247943173581858,1.3512776636272927
799,1.96,-1.72,2.338959331212872,2.292894866335706,1.3808639890679923
800,-2.0,-1.68,3.0034143795983232,2.9573499147211573,1.8762008343646797
801,-1.96,-1.68,2.94396219632572,2.897897731448554,1.8358952698760027
802,-1.92,-1.68,2.8855751925379045,2.8395107276607385,1.7963028357171678
803,-1.88,-1.68,2.828253368234855,2.782188903357689,1.757423531888175
804,-1.84,-1.68,2.771996723416598,2.725932258539432,1.7192573583890236
805,-1.8,-1.68,2.7168052580831024,2.6707407932059364,1.6818043152197146
806,-1.76,-1.68,2.662678972234401,2.616614507357235,1.6450644023802474
807,-1.72,-1.68,2.6096178658704754,2.5635534009933094,1.6090376198706215
808,-1.68,-1.68,2.5576219389913213,2.5115574741141553,1.5737239676908377
809,-1.6400000000000001,-1.68,2.506691191596956,2.46062672671979,1.5391234458408964
810,-1.6,-1.68,2.4568256236873522,2.4107611588101863,1.5052360543207965
811,-1.56,-1.68,2.408025235262526,2.3619607703853602,1.4720617931305386
812,-1.52,-1.68,2.3602900263224997,2.3142255614453338,1.4396006622701225
813,-1.48,-1.68,2.313619996867238,2.267555531990072,1.4078526617395484
814,-1.44,-1.68,2.2680151468967416,2.2219506820195756,1.3768177915388162
815,-1.4,-1.68,2.223475476411045,2.177411011533879,1.3464960516679254
816,-1.3599999999999999,-1.68,2.1800009854101194,2.1339365205329535,1.3168874421268773
817,-1.3199999999999998,-1.68,2.1375916738939686,2.0915272090168027,1.2879919629156704
818,-1.28,-1.68,2.096247541862591,2.0501830769854252,1.259809614034306
819,-1.24,-1.68,2.055968589315997,2.009904124438831,1.232340395482783
820,-1.2,-1.68,2.016754816254174,1.970690351377008,1.2055843072611017
821,-1.1600000000000001,-1.68,1.9786062226771413,1.932541757799975,1.1795413493692632
822,-1.12,-1.68,1.9415228085848826,1.8954583437077164,1.1542115218072657
823,-1.08,-1.68,1.9055045739774115,1.8594401091002453,1.1295948245751102
824,-1.04,-1.68,1.8705515188546928,1.8244870539775266,1.1056912576727969
825,-1.0,-1.68,1.8366636432167673,1.7905991783396011,1.0825008211003253
826,-0.96,-1.68,1.803840947063619,1.7577764821864528,1.0600235148576957
827,-0.9199999999999999,-1.68,1.7720834303952513,1.726018965518085,1.0382593389449077
828,-0.8799999999999999,-1.68,1.7413910932116559,1.6953266283344897,1.017208293361962
829,-0.8400000000000001,-1.68,1.7117639355128427,1.6656994706356765,0.9968703781088577
830,-0.8,-1.68,1.6832019572988006,1.6371374924216344,0.9772455931855959
831,-0.76,-1.68,1.6557051585695437,1.6096406936923775,0.9583339385921754
832,-0.72,-1.68,1.6292735393250655,1.5832090744478993,0.9401354143285969
833,-0.6799999999999999,-1.68,1.6039070995653606,1.5578426346881944,0.9226500203948605
834,-0.6399999999999999,-1.68,1.579605839290439,1.5335413744132729,0.9058777567909658
835,-0.6000000000000001,-1.68,1.5563697585002867,1.5103052936231205,0.8898186235169132
836,-0.56,-1.68,1.5341988571949177,1.4881343923177515,0.8744726205727023
837,-0.52,-1.68,1.5130931353743236,1.4670286704971573,0.8598397479583333
838,-0.48,-1.68,1.4930525930385055,1.4469881281613393,0.8459200056738063
839,-0.43999999999999995,-1.68,1.4740772301874807,1.4280127653103145,0.832713393719121
840,-0.3999999999999999,-1.68,1.456167046821222,1.4101025819440558,0.8202199120942777
841,-0.3600000000000001,-1.68,1.4393220429397422,1.393257578062576,0.8084395607992763
842,-0.32000000000000006,-1.68,1.4235422185430318,1.3774777536658656,0.7973723398341168
843,-0.28,-1.68,1.4088275736311124,1.3627631087539462,0.7870182491987991
844,-0.24,-1.68,1.3951781082039507,1.3491136433267845,0.7773772888933232
845,-0.19999999999999996,-1.68,1.3825938222615934,1.3365293573844272,0.7684494589176891
846,-0.15999999999999992,-1.68,1.3710747158040009,1.3250102509268347,0.7602347592718973
847,-0.1200000000000001,-1.68,1.3606207888311839,1.3145563239540177,0.7527331899559471
848,-0.08000000000000007,-1.68,1.3512320413431596,1.3051675764659934,0.7459447509698389
849,-0.040000000000000036,-1.68,1.3429084733398984,1.2968440084627322,0.7398694423135723
850,0.0,-1.68,1.3356500848214166,1.2895856199442504,0.7345072639871479
851,0.040000000000000036,-1.68,1.32945687578771,1.283392410910544,0.7298582159905653
852,0.08000000000000007,-1.68,1.3243288462387879,1.2782643813616217,0.7259222983238247
853,0.1200000000000001,-1.68,1.3202659961746421,1.274201531297476,0.7226995109869256
854,0.16000000000000014,-1.68,1.3172683255952744,1.2712038607181082,0.7201898539798688
855,0.20000000000000018,-1.68,1.3153358345006896,1.2692713696235234,0.7183933273026537
856,0.2400000000000002,-1.68,1.3144685228908728,1.2684040580137066,0.7173099309552806
857,0.2799999999999998,-1.68,1.3146663907658416,1.2686019258886754,0.7169396649377491
858,0.31999999999999984,-1.68,1.315929438125593,1.2698649732484268,0.7172825292500598
859,0.3599999999999999,-1.68,1.3182576649701117,1.2721932000929455,0.7183385238922122
860,0.3999999999999999,-1.68,1.3216510712994172,1.275586606422251,0.7201076488642064
861,0.43999999999999995,-1.68,1.3261096571134885,1.2800451922363223,0.7225899041660426
862,0.48,-1.68,1.3316334224123392,1.285568957535173,0.7257852897977208
863,0.52,-1.68,1.3382223671959759,1.2921579023188097,0.7296938057592406
864,0.56,-1.68,1.3458764914643904,1.2998120265872242,0.7343154520506028
865,0.6000000000000001,-1.68,1.3545957952175818,1.3085313303404156,0.7396502286718063
866,0.6400000000000001,-1.68,1.3643802784555465,1.3183158135783803,0.7456981356228518
867,0.6800000000000002,-1.68,1.3752299411782918,1.3291654763011256,0.7524591729037395
868,0.7200000000000002,-1.68,1.3871447833858124,1.3410803185086462,0.7599333405144691
869,0.7599999999999998,-1.68,1.4001248050781097,1.3540603402009435,0.7681206384550402
870,0.7999999999999998,-1.68,1.414170006255195,1.3681055413780288,0.7770210667254533
871,0.8399999999999999,-1.68,1.4292803869170487,1.3832159220398825,0.7866346253257084
872,0.8799999999999999,-1.68,1.4454559470636783,1.399391482186512,0.7969613142558054
873,0.9199999999999999,-1.68,1.462696686695096,1.4166322218179297,0.8080011335157442
874,0.96,-1.68,1.4810026058112848,1.4349381409341186,0.8197540831055248
875,1.0,-1.68,1.500373704412251,1.4543092395350847,0.8322201630251475
876,1.04,-1.68,1.5208099824980066,1.4747455176208404,0.8453993732746119
877,1.08,-1.68,1.5423114400685238,1.4962469751913576,0.8592917138539182
878,1.12,-1.68,1.5648780771238326,1.5188136122466664,0.8738971847630663
879,1.1600000000000001,-1.68,1.588509893663909,1.5424454287867428,0.8892157860020566
880,1.2000000000000002,-1.68,1.6132068896887646,1.5671424248115984,0.9052475175708887
881,1.2400000000000002,-1.68,1.6389690651984001,1.592904600321234,0.9219923794695625
882,1.2799999999999998,-1.68,1.6657964201928062,1.61973195531564,0.9394503716980781
883,1.3199999999999998,-1.68,1.6936889546720055,1.6476244897948393,0.9576214942564358
884,1.3599999999999999,-1.68,1.7226466686359825,1.6765822037588163,0.9765057471446352
885,1.4,-1.68,1.7526695620847277,1.7066050972075615,0.9961031303626768
886,1.44,-1.68,1.7837576350182525,1.7376931701410863,1.0164136439105598
887,1.48,-1.68,1.8159108874365524,1.7698464225593862,1.0374372877882851
888,1.52,-1.68,1.8491293193396312,1.803064854462465,1.0591740619958523
889,1.56,-1.68,1.8834129307274983,1.837348465850332,1.0816239665332612
890,1.6,-1.68,1.918761721600128,1.8726972567229618,1.1047870014005123
891,1.6400000000000001,-1.68,1.955175691957547,1.9091112270803807,1.1286631665976048
892,1.6800000000000002,-1.68,1.9926548417997407,1.9465903769225745,1.1532524621245395
893,1.7200000000000002,-1.68,2.031199171126706,1.98513470624954,1.178554887981316
894,1.7599999999999998,-1.68,2.0708086799384504,2.0247442150612844,1.2045704441679341
895,1.7999999999999998,-1.68,2.111483368234995,2.065418903357829,1.2312991306843941
896,1.8399999999999999,-1.68,2.153223236016288,2.107158771139122,1.2587409475306963
897,1.88,-1.68,2.196028283282379,2.149963818405213,1.2868958947068407
898,1.92,-1.68,2.239898510033249,2.193834045156083,1.315763972212826
899,1.96,-1.68,2.2848339162688722,2.2387694513917062,1.345345180048654
900,-2.0,-1.6400000000000001,2.9519826343961033,2.9059181695189373,1.8418973038977284
901,-1.96,-1.6400000000000001,2.8925141646052843,2.8464496997281183,1.8015866218041798
902,-1.92,-1.6400000000000001,2.8341108742992542,2.7880464094220883,1.7619890700404732
903,-1.88,-1.6400000000000001,2.7767727634780037,2.7307082986008377,1.7231046486066084
904,-1.84,-1.6400000000000001,2.720499832141526,2.67443536726436,1.6849333575025853
905,-1.8,-1.6400000000000001,2.6652920802898286,2.6192276154126626,1.647475196728404
906,-1.76,-1.6400000000000001,2.6111495079229177,2.5650850430457517,1.6107301662840652
907,-1.72,-1.6400000000000001,2.558072115040769,2.512007650163603,1.5746982661695674
908,-1.68,-1.6400000000000001,2.50605990164339,2.4599954367662242,1.539379496384912
909,-1.6400000000000001,-1.6400000000000001,2.4551128677308163,2.4090484028536503,1.5047738569300988
910,-1.6,-1.6400000000000001,2.4052310133030073,2.3591665484258413,1.4708813478051266
911,-1.56,-1.6400000000000001,2.356414338359975,2.310349873482809,1.4377019690099968
912,-1.52,-1.6400000000000001,2.3086628429017244,2.2625983780245584,1.4052357205447088
913,-1.48,-1.6400000000000001,2.261976526928248,2.215912062051082,1.3734826024092628
914,-1.44,-1.6400000000000001,2.2163553904395488,2.170290925562383,1.3424426146036585
915,-1.4,-1.6400000000000001,2.171799433435628,2.125734968558462,1.312115757127896
916,-1.3599999999999999,-1.6400000000000001,2.1283086559164754,2.0822441910393095,1.2825020299819756
917,-1.3199999999999998,-1.6400000000000001,2.0858830578821292,2.0398185930049633,1.2536014331658971
918,-1.28,-1.6400000000000001,2.044522639332541,1.9984581744553747,1.2254139666796606
919,-1.24,-1.6400000000000001,2.004227400267727,1.958162935390561,1.1979396305232657
920,-1.2,-1.6400000000000001,1.9649973406877042,1.918932875810538,1.1711784246967125
921,-1.1600000000000001,-1.6400000000000001,1.926832460592449,1.8807679957152827,1.145130349200002
922,-1.12,-1.6400000000000001,1.8897327599819749,1.8436682951048087,1.1197954040331328
923,-1.08,-1.6400000000000001,1.8536982388562766,1.8076337739791104,1.0951735891961054
924,-1.04,-1.6400000000000001,1.818728897215363,1.7726644323381968,1.07126490468892
925,-1.0,-1.6400000000000001,1.7848247350592217,1.7387602701820555,1.0480693505115768
926,-0.96,-1.6400000000000001,1.751985752387857,1.7059212875106908,1.0255869266640751
927,-0.9199999999999999,-1.6400000000000001,1.7202119492012775,1.6741474843241113,1.0038176331464153
928,-0.8799999999999999,-1.6400000000000001,1.6895033254994676,1.6434388606223014,0.9827614699585974
929,-0.8400000000000001,-1.6400000000000001,1.6598598812824363,1.6137954164052701,0.9624184371006217
930,-0.8,-1.6400000000000001,1.631281616550184,1.5852171516730178,0.9427885345724875
931,-0.76,-1.6400000000000001,1.6037685313027195,1.5577040664255533,0.9238717623741952
932,-0.72,-1.6400000000000001,1.577320625540018,1.5312561606628519,0.9056681205057449
933,-0.6799999999999999,-1.6400000000000001,1.5519378992621062,1.50587343438494,0.8881776089671365
934,-0.6399999999999999,-1.6400000000000001,1.527620352468955,1.4815558875917887,0.8714002277583699
935,-0.6000000000000001,-1.6400000000000001,1.504367985160601,1.458303520283435,0.8553359768794453
936,-0.56,-1.6400000000000001,1.4821807973370162,1.43611633245985,0.8399848563303625
937,-0.52,-1.6400000000000001,1.4610587889982194,1.4149943241210532,0.8253468661111216
938,-0.48,-1.6400000000000001,1.4410019601441892,1.394937495267023,0.8114220062217226
939,-0.43999999999999995,-1.6400000000000001,1.422010310774934,1.3759458458977678,0.7982102766621655
940,-0.3999999999999999,-1.6400000000000001,1.4040838408904655,1.3580193760132993,0.7857116774324503
941,-0.3600000000000001,-1.6400000000000001,1.3872225504907694,1.3411580856136032,0.773926208532577
942,-0.32000000000000006,-1.6400000000000001,1.3714264395758544,1.3253619746986882,0.7628538699625453
943,-0.28,-1.6400000000000001,1.356695508145715,1.3106310432685488,0.7524946617223558
944,-0.24,-1.6400000000000001,1.3430297562003541,1.296965291323188,0.742848583812008
945,-0.19999999999999996,-1.6400000000000001,1.3304291837397728,1.2843647188626066,0.7339156362315022
946,-0.15999999999999992,-1.6400000000000001,1.3188937907639753,1.272829325886809,0.7256958189808382
947,-0.1200000000000001,-1.6400000000000001,1.308423577272955,1.262359112395789,0.7181891320600162
948,-0.08000000000000007,-1.6400000000000001,1.2990185432666952,1.252954078389529,0.7113955754690362
949,-0.040000000000000036,-1.6400000000000001,1.2906786887452268,1.2446142238680606,0.705315149207898
950,0.0,-1.6400000000000001,1.283404013708537,1.2373395488313708,0.6999478532766015
951,0.040000000000000036,-1.6400000000000001,1.2771945181566158,1.2311300532794496,0.695293687675147
952,0.08000000000000007,-1.6400000000000001,1.2720502020894768,1.2259857372123106,0.6913526524035343
953,0.1200000000000001,-1.6400000000000001,1.2679710655071168,1.2219066006299506,0.6881247474617636
954,0.16000000000000014,-1.6400000000000001,1.264957108409535,1.2188926435323688,0.6856099728498346
955,0.20000000000000018,-1.6400000000000001,1.2630083307967386,1.2169438659195724,0.6838083285677476
956,0.2400000000000002,-1.6400000000000001,1.2621247326687082,1.216060267791542,0.6827198146155025
957,0.2799999999999998,-1.6400000000000001,1.2623063140254513,1.2162418491482851,0.6823444309930993
958,0.31999999999999984,-1.6400000000000001,1.2635530748669872,1.217488609989821,0.6826821777005379
959,0.3599999999999999,-1.6400000000000001,1.2658650151933024,1.2198005503161362,0.6837330547378186
960,0.3999999999999999,-1.6400000000000001,1.2692421350043879,1.2231776701272217,0.685497062104941
961,0.43999999999999995,-1.6400000000000001,1.2736844343002534,1.2276199694230872,0.6879741998019051
962,0.48,-1.6400000000000001,1.2791919130808953,1.233127448203729,0.6911644678287112
963,0.52,-1.6400000000000001,1.2857645713463228,1.2397001064691566,0.6950678661853595
964,0.56,-1.6400000000000001,1.2934024090965155,1.2473379442193493,0.6996843948718494
965,0.6000000000000001,-1.6400000000000001,1.302105426331483,1.2560409614543169,0.7050140538881813
966,0.6400000000000001,-1.6400000000000001,1.3118736230512402,1.265809158174074,0.7110568432343551
967,0.6800000000000002,-1.6400000000000001,1.322706999255774,1.2766425343786079,0.7178127629103705
968,0.7200000000000002,-1.6400000000000001,1.3346055549450881,1.288541090067922,0.7252818129162282
969,0.7599999999999998,-1.6400000000000001,1.3475692901191758,1.3015048252420096,0.7334639932519276
970,0.7999999999999998,-1.6400000000000001,1.361598204778035,1.3155337399008689,0.7423593039174687
971,0.8399999999999999,-1.6400000000000001,1.3766922989216805,1.3306278340445143,0.7519677449128518
972,0.8799999999999999,-1.6400000000000001,1.3928515725501018,1.3467871076729356,0.7622893162380768
973,0.9199999999999999,-1.6400000000000001,1.4100760256633014,1.3640115607861352,0.7733240178931435
974,0.96,-1.6400000000000001,1.4283656582612785,1.3823011933841123,0.7850718498780526
975,1.0,-1.6400000000000001,1.4477204703440354,1.4016560054668692,0.7975328121928031
976,1.04,-1.6400000000000001,1.4681404619115639,1.4220759970343977,0.8107069048373957
977,1.08,-1.6400000000000001,1.4896256329638708,1.4435611680867046,0.8245941278118301
978,1.12,-1.6400000000000001,1.5121759835009683,1.466111518623802,0.8391944811161066
979,1.1600000000000001,-1.6400000000000001,1.535791513522834,1.4897270486456677,0.8545079647502247
980,1.2000000000000002,-1.6400000000000001,1.560472223029472,1.5144077581523059,0.8705345787141847
981,1.2400000000000002,-1.6400000000000001,1.5862181120209002,1.540153647143734,0.8872743230079867
982,1.2799999999999998,-1.6400000000000001,1.6130291804971009,1.5669647156199347,0.9047271976316305
983,1.3199999999999998,-1.6400000000000001,1.6409054284580773,1.594840963580911,0.9228932025851162
984,1.3599999999999999,-1.6400000000000001,1.669846855903837,1.6237823910266709,0.9417723378684439
985,1.4,-1.6400000000000001,1.6998534628343593,1.6537889979571931,0.9613646034816135
986,1.44,-1.6400000000000001,1.7309252492496794,1.6848607843725132,0.9816699994246247
987,1.48,-1.6400000000000001,1.7630622151497704,1.7169977502726042,1.0026885256974778
988,1.52,-1.6400000000000001,1.7962643605346384,1.7501998956574722,1.0244201823001733
989,1.56,-1.6400000000000001,1.8305316854042948,1.7844672205271286,1.0468649692327103
990,1.6,-1.6400000000000001,1.865864189758716,1.8197997248815498,1.0700228864950891
991,1.6400000000000001,-1.6400000000000001,1.9022618735979127,1.8561974087207465,1.09389393408731
992,1.6800000000000002,-1.6400000000000001,1.939724736921896,1.8936602720447298,1.1184781120093727
993,1.7200000000000002,-1.6400000000000001,1.9782527797306444,1.9321883148534782,1.1437754202612769
994,1.7599999999999998,-1.6400000000000001,2.017846002024177,1.9717815371470107,1.1697858588430232
995,1.7999999999999998,-1.6400000000000001,2.0585044038024916,2.0124399389253256,1.1965094277546118
996,1.8399999999999999,-1.6400000000000001,2.1002279850655805,2.0541635201884145,1.223946126996042
997,1.88,-1.6400000000000001,2.143016745813453,2.096952280936287,1.2520959565673142
998,1.92,-1.6400000000000001,2.186870686046096,2.14080622116893,1.280958916468428
999,1.96,-1.6400000000000001,2.231789805763535,2.185725340886369,1.3105350066993842
1000,-2.0,-1.6,2.901632193632541,2.855567728755375,1.8083024091008455
1001,-1.96,-1.6,2.8421474373235265,2.7960829724463605,1.7679866094024248
1002,-1.92,-1.6,2.7837278604992806,2.7376633956221146,1.728383940033846
1003,-1.88,-1.6,2.726373463159813,2.680308998282647,1.6894944009951092
1004,-1.84,-1.6,2.670084245305117,2.624019780427951,1.6513179922862142
1005,-1.8,-1.6,2.6148602069351985,2.5687957420580325,1.6138547139071615
1006,-1.76,-1.6,2.560701348050081,2.514636883172915,1.57710456585795
1007,-1.72,-1.6,2.50760766864971,2.461543203772544,1.541067548138581
1008,-1.68,-1.6,2.4555791687341335,2.4095147038569675,1.505743660749053
1009,-1.6400000000000001,-1.6,2.4046158483033175,2.3585513834261516,1.471132903689368
1010,-1.6,-1.6,2.3547177073573033,2.3086532424801374,1.4372352769595242
1011,-1.56,-1.6,2.305884745896063,2.259820281018897,1.4040507805595224
1012,-1.52,-1.6,2.258116963919593,2.212052499042427,1.3715794144893627
1013,-1.48,-1.6,2.2114143614279134,2.1653498965507474,1.3398211787490448
1014,-1.44,-1.6,2.165776938421001,2.119712473543835,1.3087760733385683
1015,-1.4,-1.6,2.1212046948988674,2.0751402300217014,1.2784440982579341
1016,-1.3599999999999999,-1.6,2.077697630861517,2.031633165984351,1.248825253507142
1017,-1.3199999999999998,-1.6,2.0352557463089407,1.9891912814317745,1.2199195390861912
1018,-1.28,-1.6,1.9938790412411396,1.9478145763639734,1.1917269549950829
1019,-1.24,-1.6,1.953567515658112,1.9075030507809458,1.1642475012338163
1020,-1.2,-1.6,1.9143211695598747,1.8682567046827085,1.1374811778023912
1021,-1.1600000000000001,-1.6,1.8761400029464104,1.8300755380692442,1.1114279847008084
1022,-1.12,-1.6,1.8390240158177105,1.7929595509405443,1.0860879219290676
1023,-1.08,-1.6,1.8029732081738072,1.756908743296641,1.0614609894871685
1024,-1.04,-1.6,1.7679875800146772,1.721923115137511,1.037547187375111
1025,-1.0,-1.6,1.7340671313403153,1.6880026664631491,1.0143465155928957
1026,-0.96,-1.6,1.7012118621507464,1.6551473972735802,0.9918589741405222
1027,-0.9199999999999999,-1.6,1.669421772445957,1.6233573075687908,0.9700845630179904
1028,-0.8799999999999999,-1.6,1.6386968622259293,1.592632397348763,0.9490232822253006
1029,-0.8400000000000001,-1.6,1.6090371314906822,1.562972666613516,0.9286751317624529
1030,-0.8,-1.6,1.5804425802402227,1.5343781153630565,0.9090401116294469
1031,-0.76,-1.6,1.5529132084745427,1.5068487435973765,0.8901182218262826
1032,-0.72,-1.6,1.5264490161936237,1.4803845513164575,0.8719094623529605
1033,-0.6799999999999999,-1.6,1.5010500033974896,1.4549855385203234,0.8544138332094802
1034,-0.6399999999999999,-1.6,1.4767161700861398,1.4306517052089736,0.8376313343958417
1035,-0.6000000000000001,-1.6,1.4534475162595668,1.4073830513824006,0.8215619659120453
1036,-0.56,-1.6,1.4312440419177777,1.3851795770406115,0.8062057277580907
1037,-0.52,-1.6,1.4101057470607592,1.364041282183593,0.7915626199339777
1038,-0.48,-1.6,1.39003263168851,1.343968166811344,0.7776326424397066
1039,-0.43999999999999995,-1.6,1.3710246958010472,1.324960230923881,0.7644157952752777
1040,-0.3999999999999999,-1.6,1.3530819393983662,1.3070174745212,0.7519120784406905
1041,-0.3600000000000001,-1.6,1.3362043624804623,1.290139897603296,0.7401214919359452
1042,-0.32000000000000006,-1.6,1.3203919650473313,1.274327500170165,0.7290440357610419
1043,-0.28,-1.6,1.3056447470989807,1.2595802822218145,0.7186797099159805
1044,-0.24,-1.6,1.2919627086354053,1.245898243758239,0.7090285144007609
1045,-0.19999999999999996,-1.6,1.2793458496566026,1.2332813847794364,0.7000904492153832
1046,-0.15999999999999992,-1.6,1.2677941701625912,1.221729705285425,0.6918655143598471
1047,-0.1200000000000001,-1.6,1.2573076701533596,1.2112432052761934,0.6843537098341532
1048,-0.08000000000000007,-1.6,1.2478863496288886,1.2018218847517224,0.6775550356383013
1049,-0.040000000000000036,-1.6,1.2395302085892033,1.193465743712037,0.6714694917722912
1050,0.0,-1.6,1.2322392470342955,1.1861747821571293,0.6660970782361226
1051,0.040000000000000036,-1.6,1.2260134649641716,1.1799490000870054,0.6614377950297963
1052,0.08000000000000007,-1.6,1.2208528623788226,1.1747883975016564,0.6574916421533119
1053,0.1200000000000001,-1.6,1.216757439278247,1.1706929744010808,0.6542586196066689
1054,0.16000000000000014,-1.6,1.213727195662459,1.1676627307852927,0.651738727389868
1055,0.20000000000000018,-1.6,1.2117621315314364,1.1656976666542702,0.6499319655029094
1056,0.2400000000000002,-1.6,1.2108622468852022,1.164797782008036,0.6488383339457924
1057,0.2799999999999998,-1.6,1.2110275417237302,1.164963076846564,0.6484578327185173
1058,0.31999999999999984,-1.6,1.2122580160470497,1.1661935511698835,0.648790461821084
1059,0.3599999999999999,-1.6,1.214553669855149,1.1684892049779827,0.6498362212534925
1060,0.3999999999999999,-1.6,1.2179145031480227,1.1718500382708565,0.651595111015743
1061,0.43999999999999995,-1.6,1.2223405159256766,1.1762760510485104,0.6540671311078354
1062,0.48,-1.6,1.2278317081880976,1.1817672433109314,0.6572522815297697
1063,0.52,-1.6,1.2343880799353082,1.188323615058142,0.6611505622815459
1064,0.56,-1.6,1.242009631167293,1.1959451662901268,0.6657619733631639
1065,0.6000000000000001,-1.6,1.2506963618840572,1.204631897006891,0.6710865147746239
1066,0.6400000000000001,-1.6,1.2604482720855954,1.2143838072084292,0.6771241865159257
1067,0.6800000000000002,-1.6,1.2712653617719158,1.2252008968947496,0.6838749885870694
1068,0.7200000000000002,-1.6,1.2831476309430139,1.2370831660658477,0.6913389209880549
1069,0.7599999999999998,-1.6,1.296095079598884,1.2500306147217177,0.6995159837188825
1070,0.7999999999999998,-1.6,1.3101077077395336,1.2640432428623674,0.7084061767795518
1071,0.8399999999999999,-1.6,1.3251855153649659,1.2791210504877997,0.7180095001700628
1072,0.8799999999999999,-1.6,1.3413285024751713,1.2952640375980051,0.7283259538904161
1073,0.9199999999999999,-1.6,1.3585366690701628,1.3124722041929966,0.7393555379406109
1074,0.96,-1.6,1.3768100151499285,1.3307455502727623,0.751098252320648
1075,1.0,-1.6,1.3961485407144727,1.3500840758373065,0.7635540970305267
1076,1.04,-1.6,1.4165522457637796,1.3704877808866134,0.7767230720702474
1077,1.08,-1.6,1.4380211302978827,1.3919566654207165,0.79060517743981
1078,1.12,-1.6,1.4605551943167592,1.414490729439593,0.8052004131392142
1079,1.1600000000000001,-1.6,1.4841544378204177,1.4380899729432515,0.8205087791684607
1080,1.2000000000000002,-1.6,1.5088188608088433,1.462754395931677,0.8365302755275489
1081,1.2400000000000002,-1.6,1.5345484632820554,1.4884839984048892,0.8532649022164789
1082,1.2799999999999998,-1.6,1.561343245240039,1.515278780362873,0.8707126592352508
1083,1.3199999999999998,-1.6,1.5892032066828106,1.5431387418056444,0.8888735465838643
1084,1.3599999999999999,-1.6,1.6181283476103487,1.5720638827331825,0.9077475642623203
1085,1.4,-1.6,1.6481186680226732,1.602054203145507,0.9273347122706177
1086,1.44,-1.6,1.6791741679197603,1.633109703042594,0.9476349906087572
1087,1.48,-1.6,1.7112948473016418,1.6652303824244756,0.9686483992767385
1088,1.52,-1.6,1.7444807061682943,1.6984162412911281,0.9903749382745617
1089,1.56,-1.6,1.7787317445197282,1.732667279642562,1.012814607602227
1090,1.6,-1.6,1.8140479623559376,1.7679834974787714,1.035967407259734
1091,1.6400000000000001,-1.6,1.8504293596769272,1.804364894799761,1.059833337247083
1092,1.6800000000000002,-1.6,1.8878759364826982,1.841811471605532,1.0844123975642737
1093,1.7200000000000002,-1.6,1.9263876927732326,1.8803232278960664,1.1097045882113064
1094,1.7599999999999998,-1.6,1.965964628548564,1.9199001636713977,1.1357099091881808
1095,1.7999999999999998,-1.6,2.0066067438086597,1.9605422789314935,1.162428360494897
1096,1.8399999999999999,-1.6,2.048314038553537,2.0022495736763712,1.1898599421314555
1097,1.88,-1.6,2.0910865127831966,2.0450220479060306,1.2180046540978557
1098,1.92,-1.6,2.1349241664976195,2.0888597016204535,1.2468624963940977
1099,1.96,-1.6,2.179826999696844,2.133762534819678,1.2764334690201815
1100,-2.0,-1.56,2.8523630573076377,2.8062985924304717,1.7754161499740302
1101,-1.96,-1.56,2.792862014480394,2.746797549603228,1.7350952326707376
1102,-1.92,-1.56,2.7344261511379457,2.6883616862607798,1.6954874456972868
1103,-1.88,-1.56,2.6770554672802507,2.6309910024030847,1.656592789053678
1104,-1.84,-1.56,2.6207499629073476,2.5746854980301817,1.6184112627399114
1105,-1.8,-1.56,2.565509638019226,2.51944517314206,1.5809428667559862
1106,-1.76,-1.56,2.511334492615868,2.465270027738702,1.5441876011019031
1107,-1.72,-1.56,2.4582245266973137,2.4121600618201477,1.508145465777662
1108,-1.68,-1.56,2.4061797402635112,2.3601152753863452,1.4728164607832628
1109,-1.6400000000000001,-1.56,2.3552001333145114,2.3091356684373454,1.4382005861187055
1110,-1.6,-1.56,2.305285705850262,2.259221240973096,1.4042978417839895
1111,-1.56,-1.56,2.2564364578708114,2.2103719929936454,1.3711082277791162
1112,-1.52,-1.56,2.2086523893761325,2.1625879244989665,1.3386317441040843
1113,-1.48,-1.56,2.1619335003662354,2.1158690354890695,1.3068683907588947
1114,-1.44,-1.56,2.116279790841111,2.070215325963945,1.2758181677435465
1115,-1.4,-1.56,2.0716912608007614,2.0256267959235954,1.2454810750580403
1116,-1.3599999999999999,-1.56,2.0281679102451884,1.9821034453680222,1.2158571127023758
1117,-1.3199999999999998,-1.56,1.9857097391743992,1.939645274297233,1.1869462806765536
1118,-1.28,-1.56,1.9443167475883896,1.8982522827112234,1.1587485789805732
1119,-1.24,-1.56,1.9039889354871495,1.8579244706099833,1.1312640076144345
1120,-1.2,-1.56,1.864726302870697,1.8186618379935309,1.104492566578138
1121,-1.1600000000000001,-1.56,1.8265288497390069,1.7804643848618407,1.0784342558716833
1122,-1.12,-1.56,1.7893965760921113,1.7433321112149451,1.0530890754950704
1123,-1.08,-1.56,1.7533294819299998,1.7072650170528336,1.0284570254482992
1124,-1.04,-1.56,1.7183275672526432,1.672263102375477,1.00453810573137
1125,-1.0,-1.56,1.6843908320600742,1.638326367182908,0.9813323163442826
1126,-0.96,-1.56,1.6515192763522852,1.605454811475119,0.9588396572870368
1127,-0.9199999999999999,-1.56,1.6197129001292845,1.5736484352521183,0.9370601285596335
1128,-0.8799999999999999,-1.56,1.5889717033910422,1.542907238513876,0.9159937301620718
1129,-0.8400000000000001,-1.56,1.5592956861375824,1.5132312212604162,0.8956404620943521
1130,-0.8,-1.56,1.530684848368912,1.4846203834917457,0.8760003243564742
1131,-0.76,-1.56,1.5031391900850117,1.4570747252078455,0.8570733169484381
1132,-0.72,-1.56,1.476658711285888,1.4305942464087218,0.838859439870244
1133,-0.6799999999999999,-1.56,1.451243411971543,1.4051789470943767,0.8213586931218917
1134,-0.6399999999999999,-1.56,1.426893292141977,1.3808288272648108,0.8045710767033812
1135,-0.6000000000000001,-1.56,1.4036083517971947,1.3575438869200285,0.7884965906147132
1136,-0.56,-1.56,1.3813885909371835,1.3353241260600173,0.7731352348558865
1137,-0.52,-1.56,1.3602340095619523,1.314169544684786,0.7584870094269018
1138,-0.48,-1.56,1.3401446076715005,1.2940801427943343,0.7445519143277588
1139,-0.43999999999999995,-1.56,1.3211203852658173,1.2750559203886511,0.731329949558458
1140,-0.3999999999999999,-1.56,1.3031613423449115,1.2570968774677453,0.7188211151189987
1141,-0.3600000000000001,-1.56,1.2862674789088024,1.2402030140316362,0.7070254110093817
1142,-0.32000000000000006,-1.56,1.2704387949574518,1.2243743300802856,0.6959428372296064
1143,-0.28,-1.56,1.255675290490893,1.2096108256137268,0.6855733937796729
1144,-0.24,-1.56,1.2419769655091017,1.1959125006319355,0.6759170806595816
1145,-0.19999999999999996,-1.56,1.2293438200120965,1.1832793551349303,0.6669738978693318
1146,-0.15999999999999992,-1.56,1.2177758539998578,1.1717113891226916,0.6587438454089241
1147,-0.1200000000000001,-1.56,1.2072730674724146,1.1612086025952484,0.6512269232783583
1148,-0.08000000000000007,-1.56,1.1978354604297328,1.1517709955525666,0.6444231314776341
1149,-0.040000000000000036,-1.56,1.1894630328718363,1.14339856799467,0.6383324700067521
1150,0.0,-1.56,1.1821557847987199,1.1360913199215537,0.6329549388657119
1151,0.040000000000000036,-1.56,1.1759137162103728,1.1298492513332066,0.6282905380545134
1152,0.08000000000000007,-1.56,1.1707368271068204,1.1246723622296542,0.6243392675731572
1153,0.1200000000000001,-1.56,1.166625117488026,1.1205606526108598,0.6211011274216423
1154,0.16000000000000014,-1.56,1.1635785873540208,1.1175141224768546,0.6185761175999696
1155,0.20000000000000018,-1.56,1.161597236704783,1.115532771827617,0.6167642381081389
1156,0.2400000000000002,-1.56,1.1606810655403401,1.114616600663174,0.6156654889461501
1157,0.2799999999999998,-1.56,1.1608300738606612,1.114765608983495,0.615279870114003
1158,0.31999999999999984,-1.56,1.1620442616657605,1.1159797967885943,0.6156073816116978
1159,0.3599999999999999,-1.56,1.1643236289556502,1.118259164078484,0.6166480234392344
1160,0.3999999999999999,-1.56,1.1676681757303107,1.1216037108531445,0.6184017955966132
1161,0.43999999999999995,-1.56,1.1720779019897472,1.126013437112581,0.6208686980838334
1162,0.48,-1.56,1.1775528077339596,1.1314883428567934,0.624048730900896
1163,0.52,-1.56,1.1840928929629564,1.1380284280857902,0.6279418940478003
1164,0.56,-1.56,1.1916981576767245,1.1456336927995583,0.6325481875245462
1165,0.6000000000000001,-1.56,1.200368601875272,1.1543041369981057,0.6378676113311343
1166,0.6400000000000001,-1.56,1.2101042255585996,1.1640397606814334,0.6439001654675642
1167,0.6800000000000002,-1.56,1.2209050287267045,1.1748405638495383,0.6506458499338359
1168,0.7200000000000002,-1.56,1.2327710113795955,1.1867065465024293,0.6581046647299498
1169,0.7599999999999998,-1.56,1.2457021735172549,1.1996377086400887,0.6662766098559052
1170,0.7999999999999998,-1.56,1.2596985151396909,1.2136340502625247,0.6751616853117026
1171,0.8399999999999999,-1.56,1.2747600362469083,1.228695571369742,0.684759891097342
1172,0.8799999999999999,-1.56,1.2908867368389003,1.2448222719617341,0.695071227212823
1173,0.9199999999999999,-1.56,1.3080786169156755,1.2620141520385093,0.7060956936581462
1174,0.96,-1.56,1.3263356764772234,1.2802712116000572,0.7178332904333111
1175,1.0,-1.56,1.3456579155235486,1.2995934506463824,0.7302840175383178
1176,1.04,-1.56,1.3660453340546566,1.3199808691774904,0.7434478749731668
1177,1.08,-1.56,1.3874979320705494,1.3414334671933832,0.7573248627378576
1178,1.12,-1.56,1.4100157095712065,1.3639512446940403,0.7719149808323899
1179,1.1600000000000001,-1.56,1.4335986665566431,1.387534201679477,0.7872182292567642
1180,1.2000000000000002,-1.56,1.4582468030268585,1.4121823381496923,0.8032346080109808
1181,1.2400000000000002,-1.56,1.4839601189818545,1.4378956541046883,0.8199641170950388
1182,1.2799999999999998,-1.56,1.5107386144216317,1.4646741495444655,0.8374067565089386
1183,1.3199999999999998,-1.56,1.5385822893461765,1.4925178244690103,0.8555625262526803
1184,1.3599999999999999,-1.56,1.5674911437555108,1.5214266788783446,0.8744314263262642
1185,1.4,-1.56,1.5974651776496238,1.5514007127724576,0.89401345672969
1186,1.44,-1.56,1.6285043910285013,1.582439926151335,0.9143086174629576
1187,1.48,-1.56,1.6606087838921693,1.614544319015003,0.9353169085260671
1188,1.52,-1.56,1.6937783562406057,1.6477138913634395,0.9570383299190184
1189,1.56,-1.56,1.7280131080738177,1.6819486431966515,0.9794728816418117
1190,1.6,-1.56,1.763313039391824,1.7172485745146577,1.0026205636944467
1191,1.6400000000000001,-1.56,1.7996781501946018,1.7536136853174356,1.0264813760769236
1192,1.6800000000000002,-1.56,1.8371084404821576,1.7910439756049914,1.0510553187892426
1193,1.7200000000000002,-1.56,1.875603910254474,1.8295394453773077,1.076342391831403
1194,1.7599999999999998,-1.56,1.9151645595115896,1.8691000946344234,1.1023425952034056
1195,1.7999999999999998,-1.56,1.9557903882534713,1.909725923376305,1.1290559289052502
1196,1.8399999999999999,-1.56,1.9974813964801412,1.951416931602975,1.1564823929369366
1197,1.88,-1.56,2.0402375841915794,1.9941731193144132,1.184621987298465
1198,1.92,-1.56,2.084058951387807,2.037994486510641,1.2134747119898353
1199,1.96,-1.56,2.1289454980688043,2.0828810331916383,1.2430405670110474
1200,-2.0,-1.52,2.804175225421368,2.758110760544202,1.7432385265172832
1201,-1.96,-1.52,2.7446578960759314,2.6985934311987654,1.702912491609118
1202,-1.92,-1.52,2.686205746215265,2.640141281338099,1.6632995870307956
1203,-1.88,-1.52,2.628818775839352,2.582754310962186,1.624399812782315
1204,-1.84,-1.52,2.5724969849482417,2.5264325200710758,1.5862131688636765
1205,-1.8,-1.52,2.517240373541895,2.471175908664729,1.5487396552748796
1206,-1.76,-1.52,2.4630489416203463,2.4169844767431803,1.5119792720159242
1207,-1.72,-1.52,2.40992268918356,2.363858224306394,1.4759320190868113
1208,-1.68,-1.52,2.357861616231546,2.31179715135438,1.4405978964875399
1209,-1.6400000000000001,-1.52,2.306865722764329,2.260801257887163,1.4059769042181107
1210,-1.6,-1.52,2.256935008781883,2.210870543904717,1.3720690422785233
1211,-1.56,-1.52,2.208069474284209,2.162005009407043,1.3388743106687777
1212,-1.52,-1.52,2.1602691192713097,2.1142046543941437,1.3063927093888739
1213,-1.48,-1.52,2.1135339437432092,2.0674694788660433,1.2746242384388122
1214,-1.44,-1.52,2.067863947699868,2.021799482822702,1.2435688978185921
1215,-1.4,-1.52,2.023259131141296,1.9771946662641298,1.213226687528214
1216,-1.3599999999999999,-1.52,1.9797194940675225,1.9336550291903563,1.1835976075676782
1217,-1.3199999999999998,-1.52,1.9372450364785119,1.8911805716013457,1.1546816579369836
1218,-1.28,-1.52,1.8958357583742897,1.8497712934971235,1.1264788386361313
1219,-1.24,-1.52,1.8554916597548368,1.8094271948776706,1.098989149665121
1220,-1.2,-1.52,1.8162127406201718,1.7701482757430056,1.0722125910239522
1221,-1.1600000000000001,-1.52,1.7779990009702789,1.7319345360931127,1.0461491627126256
1222,-1.12,-1.52,1.7408504408051668,1.6947859759280006,1.0207988647311408
1223,-1.08,-1.52,1.7047670601248275,1.6587025952476613,0.9961616970794975
1224,-1.04,-1.52,1.6697488589292702,1.623684394052104,0.9722376597576967
1225,-1.0,-1.52,1.6357958372184884,1.5897313723413222,0.9490267527657372
1226,-0.96,-1.52,1.6029079949924814,1.5568435301153152,0.92652897610362
1227,-0.9199999999999999,-1.52,1.5710853322512677,1.5250208673741015,0.9047443297713447
1228,-0.8799999999999999,-1.52,1.5403278489948062,1.49426338411764,0.8836728137689109
1229,-0.8400000000000001,-1.52,1.5106355452231472,1.464571080345981,0.8633144280963194
1230,-0.8,-1.52,1.4820084209362574,1.4359439560590912,0.8436691727535695
1231,-0.76,-1.52,1.4544464761341402,1.408382011256974,0.8247370477406616
1232,-0.72,-1.52,1.4279497108168073,1.3818852459396411,0.8065180530575957
1233,-0.6799999999999999,-1.52,1.4025181249842482,1.356453660107082,0.7890121887043714
1234,-0.6399999999999999,-1.52,1.378151718636468,1.3320872537593018,0.7722194546809891
1235,-0.6000000000000001,-1.52,1.3548504917734707,1.3087860268963045,0.7561398509874488
1236,-0.56,-1.52,1.3326144443952426,1.2865499795180764,0.7407733776237502
1237,-0.52,-1.52,1.3114435765017982,1.265379111624632,0.7261200345898937
1238,-0.48,-1.52,1.2913378880931314,1.2452734232159652,0.7121798218858788
1239,-0.43999999999999995,-1.52,1.2722973791692407,1.2262329142920745,0.6989527395117061
1240,-0.3999999999999999,-1.52,1.2543220497301282,1.208257584852962,0.686438787467375
1241,-0.3600000000000001,-1.52,1.2374118997757821,1.191347434898616,0.674637965752886
1242,-0.32000000000000006,-1.52,1.2215669293062419,1.1755024644290757,0.6635502743682389
1243,-0.28,-1.52,1.2067871383214672,1.160722673444301,0.6531757133134335
1244,-0.24,-1.52,1.1930725268214608,1.1470080619442946,0.6435142825884699
1245,-0.19999999999999996,-1.52,1.180423094806233,1.1343586299290669,0.6345659821933485
1246,-0.15999999999999992,-1.52,1.1688388422757874,1.1227743773986212,0.6263308121280688
1247,-0.1200000000000001,-1.52,1.158319769230127,1.1122553043529608,0.618808772392631
1248,-0.08000000000000007,-1.52,1.1488658756692356,1.1028014107920694,0.6119998629870351
1249,-0.040000000000000036,-1.52,1.140477161593126,1.0944126967159598,0.605904083911281
1250,0.0,-1.52,1.1331536270017926,1.0870891621246264,0.6005214351653689
1251,0.040000000000000036,-1.52,1.1268952718952394,1.0808308070180732,0.5958519167492986
1252,0.08000000000000007,-1.52,1.1217020962734578,1.0756376313962916,0.59189552866307
1253,0.1200000000000001,-1.52,1.1175741001364583,1.071509635259292,0.5886522709066837
1254,0.16000000000000014,-1.52,1.114511283484245,1.0684468186070788,0.5861221434801391
1255,0.20000000000000018,-1.52,1.112513646316788,1.0664491814396218,0.5843051463834363
1256,0.2400000000000002,-1.52,1.1115811886341316,1.0655167237569654,0.5832012796165755
1257,0.2799999999999998,-1.52,1.1117139104362437,1.0656494455590775,0.5828105431795565
1258,0.31999999999999984,-1.52,1.1129118117231334,1.0668473468459672,0.5831329370723795
1259,0.3599999999999999,-1.52,1.1151748924947968,1.0691104276176306,0.5841684612950442
1260,0.3999999999999999,-1.52,1.1185031527512432,1.072438687874077,0.5859171158475509
1261,0.43999999999999995,-1.52,1.1228965924924779,1.0768321276153117,0.5883789007298996
1262,0.48,-1.52,1.1283552117184725,1.0822907468413063,0.5915538159420899
1263,0.52,-1.52,1.1348790104292492,1.088814545552083,0.5954418614841224
1264,0.56,-1.52,1.1424679886248141,1.096403523747648,0.6000430373559966
1265,0.6000000000000001,-1.52,1.151122146305141,1.105057681427975,0.6053573435577129
1266,0.6400000000000001,-1.52,1.1608414834702625,1.1147770185930963,0.6113847800892707
1267,0.6800000000000002,-1.52,1.1716260001201497,1.1255615352429835,0.6181253469506705
1268,0.7200000000000002,-1.52,1.183475696254823,1.1374112313776568,0.6255790441419122
1269,0.7599999999999998,-1.52,1.1963905718742744,1.1503261069971082,0.6337458716629958
1270,0.7999999999999998,-1.52,1.2103706269784895,1.1643061621013233,0.6426258295139216
1271,0.8399999999999999,-1.52,1.225415861567496,1.1793513966903297,0.6522189176946889
1272,0.8799999999999999,-1.52,1.2415262756412704,1.1954618107641042,0.662525136205298
1273,0.9199999999999999,-1.52,1.258701869199839,1.2126374043226729,0.6735444850457493
1274,0.96,-1.52,1.2769426422431742,1.230878177366008,0.6852769642160421
1275,1.0,-1.52,1.2962485947712874,1.2501841298941212,0.6977225737161772
1276,1.04,-1.52,1.3166197267841815,1.2705552619070153,0.7108813135461542
1277,1.08,-1.52,1.338056038281855,1.2919915734046887,0.7247531837059729
1278,1.12,-1.52,1.3605575292643015,1.3144930643871353,0.7393381841956332
1279,1.1600000000000001,-1.52,1.3841241997315274,1.3380597348543612,0.754636315015136
1280,1.2000000000000002,-1.52,1.4087560496835332,1.362691584806367,0.7706475761644802
1281,1.2400000000000002,-1.52,1.4344530791203118,1.3883886142431456,0.7873719676436667
1282,1.2799999999999998,-1.52,1.4612152880418723,1.415150823164706,0.8048094894526946
1283,1.3199999999999998,-1.52,1.4890426764482143,1.442978211571048,0.8229601415915646
1284,1.3599999999999999,-1.52,1.5179352443393326,1.4718707794621664,0.8418239240602763
1285,1.4,-1.52,1.5478929917152193,1.5018285268380531,0.8614008368588302
1286,1.44,-1.52,1.5789159185758936,1.5328514536987274,0.8816908799872258
1287,1.48,-1.52,1.6110040249213478,1.5649395600441816,0.9026940534454633
1288,1.52,-1.52,1.644157310751572,1.5980928458744057,0.9244103572335428
1289,1.56,-1.52,1.6783757760665758,1.6323113111894096,0.9468397913514641
1290,1.6,-1.52,1.713659420866358,1.6675949559891918,0.9699823557992271
1291,1.6400000000000001,-1.52,1.750008245150917,1.7039437802737507,0.9938380505768323
1292,1.6800000000000002,-1.52,1.787422248920269,1.7413577840431027,1.0184068756842795
1293,1.7200000000000002,-1.52,1.8259014321743714,1.7798369672972052,1.0436888311215682
1294,1.7599999999999998,-1.52,1.8654457949132772,1.819381330036111,1.0696839168886985
1295,1.7999999999999998,-1.52,1.9060553371369606,1.8599908722597944,1.096392132985671
1296,1.8399999999999999,-1.52,1.9477300588453899,1.9016655939682237,1.1238134794124857
1297,1.88,-1.52,1.9904699600386357,1.9444054951614695,1.1519479561691421
1298,1.92,-1.52,2.0342750407166417,1.9882105758394755,1.1807955632556404
1299,1.96,-1.52,2.079145300879421,2.033080836002255,1.2103563006719804
1300,-2.0,-1.48,2.757068697973787,2.711004233096621,1.7117695387306031
1301,-1.96,-1.48,2.697535082110104,2.651470617232938,1.6714383862175668
1302,-1.92,-1.48,2.6390666457312304,2.5930021808540644,1.6318203640343723
1303,-1.88,-1.48,2.5816633888371254,2.5355989239599594,1.5929154721810197
1304,-1.84,-1.48,2.525325311427785,2.479260846550619,1.5547237106575094
1305,-1.8,-1.48,2.4700524135032347,2.4239879486260687,1.5172450794638406
1306,-1.76,-1.48,2.4158446950634813,2.3697802301863153,1.4804795786000133
1307,-1.72,-1.48,2.3627021561084605,2.3166376912312945,1.4444272080660288
1308,-1.68,-1.48,2.3106247966382503,2.2645603317610843,1.4090879678618855
1309,-1.6400000000000001,-1.48,2.2596126166528085,2.2135481517756426,1.374461857987584
1310,-1.6,-1.48,2.209665616152137,2.163601151274971,1.340548878443125
1311,-1.56,-1.48,2.160783795136256,2.11471933025909,1.3073490292285073
1312,-1.52,-1.48,2.1129671536051586,2.0669026887279927,1.2748623103437315
1313,-1.48,-1.48,2.0662156915588303,2.0201512266816644,1.243088721788798
1314,-1.44,-1.48,2.0205294089972736,1.9744649441201074,1.2120282635637059
1315,-1.4,-1.48,1.975908305920496,1.9298438410433298,1.1816809356684561
1316,-1.3599999999999999,-1.48,1.9323523823285036,1.8862879174513374,1.1520467381030477
1317,-1.3199999999999998,-1.48,1.8898616382212807,1.8437971733441145,1.1231256708674817
1318,-1.28,-1.48,1.8484360735988465,1.8023716087216803,1.0949177339617575
1319,-1.24,-1.48,1.8080756884611826,1.7620112235840164,1.067422927385875
1320,-1.2,-1.48,1.7687804828082914,1.7227160179311252,1.0406412511398344
1321,-1.1600000000000001,-1.48,1.7305504566401924,1.6844859917630262,1.014572705223636
1322,-1.12,-1.48,1.6933856099568705,1.6473211450797043,0.9892172896372791
1323,-1.08,-1.48,1.6572859427583138,1.6112214778811476,0.9645750043807642
1324,-1.04,-1.48,1.6222514550445486,1.5761869901673824,0.9406458494540912
1325,-1.0,-1.48,1.588282146815545,1.5422176819383788,0.9174298248572599
1326,-0.96,-1.48,1.555378018071333,1.5093135531941668,0.8949269305902707
1327,-0.9199999999999999,-1.48,1.5235390688118917,1.4774746039347255,0.8731371666531234
1328,-0.8799999999999999,-1.48,1.4927652990372327,1.4467008341600665,0.852060533045818
1329,-0.8400000000000001,-1.48,1.463056708747355,1.4169922438701887,0.8316970297683544
1330,-0.8,-1.48,1.434413297942255,1.3883488330650888,0.8120466568207327
1331,-0.76,-1.48,1.4068350666219238,1.3607706017447576,0.7931094142029528
1332,-0.72,-1.48,1.3803220147863773,1.334257549909211,0.7748853019150149
1333,-0.6799999999999999,-1.48,1.3548741424356048,1.3088096775584386,0.7573743199569187
1334,-0.6399999999999999,-1.48,1.3304914495696065,1.2844269846924403,0.7405764683286645
1335,-0.6000000000000001,-1.48,1.307173936188393,1.2611094713112267,0.7244917470302523
1336,-0.56,-1.48,1.284921602291956,1.2388571374147899,0.709120156061682
1337,-0.52,-1.48,1.2637344478802985,1.2176699830031323,0.6944616954229532
1338,-0.48,-1.48,1.2436124729534141,1.197548008076248,0.6805163651140667
1339,-0.43999999999999995,-1.48,1.224555677511314,1.1784912126341478,0.6672841651350219
1340,-0.3999999999999999,-1.48,1.2065640615539956,1.1604995966768294,0.6547650954858191
1341,-0.3600000000000001,-1.48,1.189637625081445,1.143573160204279,0.642959156166458
1342,-0.32000000000000006,-1.48,1.1737763680936755,1.1277119032165093,0.6318663471769388
1343,-0.28,-1.48,1.1589802905906839,1.1129158257135177,0.6214866685172618
1344,-0.24,-1.48,1.145249392572471,1.0991849276953047,0.6118201201874263
1345,-0.19999999999999996,-1.48,1.1325836740390323,1.086519209161866,0.602866702187433
1346,-0.15999999999999992,-1.48,1.1209831349903765,1.0749186701132103,0.5946264145172813
1347,-0.1200000000000001,-1.48,1.1104477754264888,1.0643833105493226,0.5870992571769715
1348,-0.08000000000000007,-1.48,1.100977595347382,1.0549131304702157,0.5802852301665038
1349,-0.040000000000000036,-1.48,1.0925725947530696,1.0465081298759034,0.5741843334858776
1350,0.0,-1.48,1.0852327736435154,1.0391683087663492,0.5687965671350939
1351,0.040000000000000036,-1.48,1.078958132018746,1.0328936671415798,0.5641219311141517
1352,0.08000000000000007,-1.48,1.073748669878758,1.0276842050015917,0.5601604254230514
1353,0.1200000000000001,-1.48,1.0696043872235437,1.0235399223463775,0.5569120500617929
1354,0.16000000000000014,-1.48,1.0665252840531132,1.020460819175947,0.5543768050303765
1355,0.20000000000000018,-1.48,1.0645113603674554,1.0184468954902892,0.5525546903288018
1356,0.2400000000000002,-1.48,1.063562616166581,1.0174981512894148,0.551445705957069
1357,0.2799999999999998,-1.48,1.0636790514504773,1.017614586573311,0.5510498519151782
1358,0.31999999999999984,-1.48,1.0648606662191547,1.0187962013419884,0.5513671282031292
1359,0.3599999999999999,-1.48,1.0671074604726074,1.0210429955954412,0.5523975348209221
1360,0.3999999999999999,-1.48,1.070419434210843,1.0243549693336769,0.5541410717685569
1361,0.43999999999999995,-1.48,1.0747965874338488,1.0287321225566826,0.5565977390460336
1362,0.48,-1.48,1.080238920141637,1.0341744552644707,0.5597675366533521
1363,0.52,-1.48,1.0867464323342115,1.0406819674570453,0.5636504645905125
1364,0.56,-1.48,1.0943191240115537,1.0482546591343875,0.5682465228575149
1365,0.6000000000000001,-1.48,1.1029569951736786,1.0568925302965124,0.573555711454359
1366,0.6400000000000001,-1.48,1.1126600458205764,1.0665955809434102,0.5795780303810452
1367,0.6800000000000002,-1.48,1.1234282759522511,1.077363811075085,0.5863134796375731
1368,0.7200000000000002,-1.48,1.1352616855687083,1.0891972206915421,0.5937620592239428
1369,0.7599999999999998,-1.48,1.148160274669941,1.1020958097927749,0.6019237691401544
1370,0.7999999999999998,-1.48,1.1621240432559508,1.1160595783787846,0.6107986093862081
1371,0.8399999999999999,-1.48,1.177152991326751,1.131088526449585,0.6203865799621036
1372,0.8799999999999999,-1.48,1.1932471188823104,1.1471826540051442,0.630687680867841
1373,0.9199999999999999,-1.48,1.210406425922656,1.1643419610454897,0.6417019121034202
1374,0.96,-1.48,1.228630912447776,1.1825664475706097,0.6534292736688414
1375,1.0,-1.48,1.24792057845768,1.2018561135805137,0.6658697655641044
1376,1.04,-1.48,1.2682754239523637,1.2222109590751975,0.6790233877892093
1377,1.08,-1.48,1.2896954489318093,1.2436309840546431,0.6928901403441563
1378,1.12,-1.48,1.312180653396053,1.2661161885188867,0.707470023228945
1379,1.1600000000000001,-1.48,1.3357310373450693,1.289666572467903,0.7227630364435753
1380,1.2000000000000002,-1.48,1.360346600778851,1.3142821359016847,0.7387691799880477
1381,1.2400000000000002,-1.48,1.3860273436974242,1.339962878820258,0.7554884538623622
1382,1.2799999999999998,-1.48,1.4127732661007717,1.3667088012236055,0.7729208580665182
1383,1.3199999999999998,-1.48,1.4405843679889008,1.3945199031117346,0.7910663926005166
1384,1.3599999999999999,-1.48,1.4694606493617988,1.4233961844846326,0.8099250574643563
1385,1.4,-1.48,1.499402110219477,1.4533376453423108,0.8294968526580384
1386,1.44,-1.48,1.5304087505619364,1.4843442856847702,0.849781778181562
1387,1.48,-1.48,1.562480570389171,1.516416105512005,0.8707798340349275
1388,1.52,-1.48,1.5956175697011885,1.5495531048240223,0.892491020218135
1389,1.56,-1.48,1.6298197484979768,1.5837552836208106,0.9149153367311845
1390,1.6,-1.48,1.6650871067795423,1.619022641902376,0.9380527835740757
1391,1.6400000000000001,-1.48,1.7014196445458991,1.655355179668733,0.961903360746809
1392,1.6800000000000002,-1.48,1.7388173617970246,1.6927528969198584,0.9864670682493839
1393,1.7200000000000002,-1.48,1.7772802585329268,1.7312157936557606,1.011743906081801
1394,1.7599999999999998,-1.48,1.8168083347536086,1.7707438698764424,1.0377338742440596
1395,1.7999999999999998,-1.48,1.857401590459068,1.8113371255819017,1.0644369727361602
1396,1.8399999999999999,-1.48,1.8990600256493038,1.8529955607721376,1.0918532015581028
1397,1.88,-1.48,1.9417836403243203,1.895719175447154,1.1199825607098872
1398,1.92,-1.48,1.9855724344841066,1.9395079696069404,1.1488250501915134
1399,1.96,-1.48,2.0304264081286796,1.9843619432515134,1.178380670002982
1400,-2.0,-1.44,2.7110434749648276,2.6649790100876616,1.6810091866139911
1401,-1.96,-1.44,2.65149357258297,2.605429107705804,1.6406729164960834
1402,-1.92,-1.44,2.5930088496858494,2.5469443848086835,1.601049776708017
1403,-1.88,-1.44,2.5355893062735273,2.4895248413963613,1.5621397672497925
1404,-1.84,-1.44,2.4792349423459905,2.4331704774688245,1.5239428881214099
1405,-1.8,-1.44,2.423945757903208,2.377881293026042,1.4864591393228692
1406,-1.76,-1.44,2.3697217529452272,2.3236572880680613,1.4496885208541703
1407,-1.72,-1.44,2.3165629274720305,2.2704984625948645,1.4136310327153134
1408,-1.68,-1.44,2.2644692814835885,2.2184048166064225,1.3782866749062985
1409,-1.6400000000000001,-1.44,2.2134408149799234,2.1673763501027574,1.3436554474271254
1410,-1.6,-1.44,2.163477527961057,2.117413063083891,1.309737350277794
1411,-1.56,-1.44,2.114579420426974,2.068514955549808,1.2765323834583049
1412,-1.52,-1.44,2.0667464923776393,2.0206820275004733,1.2440405469686573
1413,-1.48,-1.44,2.0199787438130947,1.9739142789359285,1.2122618408088515
1414,-1.44,-1.44,1.9742761747333382,1.928211709856172,1.1811962649788874
1415,-1.4,-1.44,1.929638785138342,1.8835743202611759,1.150843819478766
1416,-1.3599999999999999,-1.44,1.8860665750281462,1.84000211015098,1.121204504308486
1417,-1.3199999999999998,-1.44,1.8435595444027046,1.7974950795255384,1.0922783194680477
1418,-1.28,-1.44,1.802117693262062,1.7560532283848957,1.0640652649574514
1419,-1.24,-1.44,1.7617410216061768,1.7156765567290106,1.036565340776697
1420,-1.2,-1.44,1.7224295294350807,1.6763650645579145,1.0097785469257847
1421,-1.1600000000000001,-1.44,1.6841832167487638,1.6381187518715976,0.9837048834047142
1422,-1.12,-1.44,1.647002083547223,1.6009376186700568,0.9583443502134854
1423,-1.08,-1.44,1.6108861298304558,1.5648216649532896,0.9336969473520986
1424,-1.04,-1.44,1.575835355598479,1.5297708907213128,0.9097626748205536
1425,-1.0,-1.44,1.5418497608512651,1.495785295974099,0.8865415326188506
1426,-0.96,-1.44,1.5089293455888382,1.462864880711672,0.8640335207469896
1427,-0.9199999999999999,-1.44,1.4770741098111944,1.4310096449340282,0.8422386392049701
1428,-0.8799999999999999,-1.44,1.4462840535183126,1.4002195886411464,0.8211568879927926
1429,-0.8400000000000001,-1.44,1.4165591767102117,1.3704947118330455,0.8007882671104574
1430,-0.8,-1.44,1.3878994793868928,1.3418350145097266,0.7811327765579638
1431,-0.76,-1.44,1.360304961548357,1.3142404966711907,0.7621904163353119
1432,-0.72,-1.44,1.333775623194595,1.2877111583174288,0.7439611864425022
1433,-0.6799999999999999,-1.44,1.308311464325611,1.2622469994484449,0.726445086879534
1434,-0.6399999999999999,-1.44,1.2839124849414023,1.237848020064236,0.709642117646408
1435,-0.6000000000000001,-1.44,1.260578685041976,1.2145142201648098,0.6935522787431239
1436,-0.56,-1.44,1.2383100646273266,1.1922455997501604,0.6781755701696814
1437,-0.52,-1.44,1.2171066236974502,1.171042158820284,0.663511991926081
1438,-0.48,-1.44,1.196968362252362,1.1509038973751957,0.6495615440123226
1439,-0.43999999999999995,-1.44,1.1778952802920386,1.1318308154148724,0.6363242264284059
1440,-0.3999999999999999,-1.44,1.1598873778165015,1.1138229129393353,0.623800039174331
1441,-0.3600000000000001,-1.44,1.1429446548257396,1.0968801899485734,0.6119889822500981
1442,-0.32000000000000006,-1.44,1.1270671113197595,1.0810026464425933,0.6008910556557072
1443,-0.28,-1.44,1.1122547472985533,1.0661902824213871,0.5905062593911579
1444,-0.24,-1.44,1.0985075627621281,1.052443097884962,0.5808345934564507
1445,-0.19999999999999996,-1.44,1.085825557710482,1.0397610928333159,0.5718760578515851
1446,-0.15999999999999992,-1.44,1.0742087321436076,1.0281442672664414,0.5636306525765618
1447,-0.1200000000000001,-1.44,1.0636570860615127,1.0175926211843465,0.5560983776313801
1448,-0.08000000000000007,-1.44,1.0541706194641962,1.00810615458703,0.5492792330160404
1449,-0.040000000000000036,-1.44,1.0457493323516582,0.999684867474492,0.5431732187305427
1450,0.0,-1.44,1.0383932247239,0.9923287598467339,0.5377803347748866
1451,0.040000000000000036,-1.44,1.032102296580916,0.9860378317037497,0.5331005811490725
1452,0.08000000000000007,-1.44,1.0268765479227133,0.9808120830455471,0.5291339578531002
1453,0.1200000000000001,-1.44,1.0227159787492917,0.9766515138721255,0.52588046488697
1454,0.16000000000000014,-1.44,1.0196205890606413,0.9735561241834751,0.5233401022506816
1455,0.20000000000000018,-1.44,1.017590378856771,0.9715259139796049,0.5215128699442351
1456,0.2400000000000002,-1.44,1.0166253481376748,0.9705608832605086,0.5203987679676305
1457,0.2799999999999998,-1.44,1.0167254969033566,0.9706610320261904,0.5199977963208675
1458,0.31999999999999984,-1.44,1.0178908251538248,0.9718263602766586,0.5203099550039467
1459,0.3599999999999999,-1.44,1.020121332889064,0.9740568680118977,0.5213352440168677
1460,0.3999999999999999,-1.44,1.0234170201090869,0.9773525552319207,0.5230736633596305
1461,0.43999999999999995,-1.44,1.0277778868138845,0.9817134219367183,0.5255252130322353
1462,0.48,-1.44,1.0332039330034573,0.987139468126291,0.5286898930346821
1463,0.52,-1.44,1.0396951586778111,0.993630693800645,0.5325677033669706
1464,0.56,-1.44,1.0472515638369404,1.0011870989597742,0.5371586440291009
1465,0.6000000000000001,-1.44,1.055873148480846,1.0098086836036797,0.5424627150210732
1466,0.6400000000000001,-1.44,1.0655599126095374,1.0194954477323712,0.5484799163428873
1467,0.6800000000000002,-1.44,1.0763118562229992,1.030247391345833,0.5552102479945433
1468,0.7200000000000002,-1.44,1.0881289793212408,1.0420645144440746,0.5626537099760414
1469,0.7599999999999998,-1.44,1.1010112819042626,1.0549468170270964,0.5708103022873809
1470,0.7999999999999998,-1.44,1.1149587639720646,1.0688942990948984,0.5796800249285627
1471,0.8399999999999999,-1.44,1.1299714255246434,1.0839069606474772,0.5892628778995863
1472,0.8799999999999999,-1.44,1.1460492665619932,1.099984801684827,0.5995588612004519
1473,0.9199999999999999,-1.44,1.1631922870841276,1.1171278222069614,0.6105679748311592
1474,0.96,-1.44,1.1814004870910355,1.1353360222138693,0.6222902187917083
1475,1.0,-1.44,1.200673866582734,1.1546094017055677,0.6347255930820996
1476,1.04,-1.44,1.2210124255591936,1.1749479606820274,0.6478740977023325
1477,1.08,-1.44,1.2424161640204303,1.1963516991432641,0.6617357326524074
1478,1.12,-1.44,1.2648850819664494,1.2188206170892832,0.676310497932324
1479,1.1600000000000001,-1.44,1.2884191793972581,1.242354714520092,0.6915983935420829
1480,1.2000000000000002,-1.44,1.313018456312831,1.266953991435665,0.7075994194816835
1481,1.2400000000000002,-1.44,1.3386829127131852,1.292618447836019,0.7243135757511256
1482,1.2799999999999998,-1.44,1.3654125485983166,1.3193480837211504,0.7417408623504098
1483,1.3199999999999998,-1.44,1.3932073639682336,1.3471428990910674,0.759881279279536
1484,1.3599999999999999,-1.44,1.4220673588229242,1.376002893945758,0.778734826538504
1485,1.4,-1.44,1.451992533162392,1.4059280682852258,0.798301504127314
1486,1.44,-1.44,1.4829828869866397,1.4369184221094735,0.8185813120459662
1487,1.48,-1.44,1.5150384202956542,1.468973955418488,0.8395742502944596
1488,1.52,-1.44,1.5481591330894617,1.5020946682122955,0.8612803188727952
1489,1.56,-1.44,1.5823450253680373,1.5362805604908711,0.8836995177809728
1490,1.6,-1.44,1.617596097131393,1.5715316322542268,0.9068318470189922
1491,1.6400000000000001,-1.44,1.6539123483795326,1.6078478835023664,0.9306773065868534
1492,1.6800000000000002,-1.44,1.6912937791124412,1.645229314235275,0.9552358964845566
1493,1.7200000000000002,-1.44,1.7297403893301346,1.6836759244529684,0.9805076167121014
1494,1.7599999999999998,-1.44,1.7692521790326001,1.723187714155434,1.0064924672694882
1495,1.7999999999999998,-1.44,1.8098291482198496,1.7637646833426834,1.033190448156717
1496,1.8399999999999999,-1.44,1.8514712968918674,1.8054068320147012,1.0606015593737876
1497,1.88,-1.44,1.8941786250486639,1.8481141601714977,1.0887258009207004
1498,1.92,-1.44,1.9379511326902448,1.8918866678130786,1.1175631727974547
1499,1.96,-1.44,1.9827888198166064,1.9367243549394402,1.1471136750040511
1500,-2.0,-1.4,2.666099556394541,2.620035091517375,1.6509574701674479
1501,-1.96,-1.4,2.6065333674944404,2.5604689026172744,1.6106160824446678
1502,-1.92,-1.4,2.548032358079129,2.501967893201963,1.5709878250517295
1503,-1.88,-1.4,2.4905965281485902,2.4445320632714242,1.532072697988633
1504,-1.84,-1.4,2.4342258777028416,2.3881614128256756,1.4938707012553787
1505,-1.8,-1.4,2.378920406741859,2.332855941864693,1.4563818348519662
1506,-1.76,-1.4,2.324680115265646,2.2786156503884802,1.419606098778395
1507,-1.72,-1.4,2.271505003274238,2.225440538397072,1.3835434930346664
1508,-1.68,-1.4,2.2193950707675842,2.1733306058904183,1.3481940176207794
1509,-1.6400000000000001,-1.4,2.168350317745733,2.122285852868567,1.3135576725367346
1510,-1.6,-1.4,2.1183707442086384,2.0723062793314724,1.2796344577825314
1511,-1.56,-1.4,2.0694563501563246,2.0233918852791586,1.24642437335817
1512,-1.52,-1.4,2.0216071355887872,1.975542670711621,1.2139274192636507
1513,-1.48,-1.4,1.9748231005060224,1.9287586356288562,1.182143595498973
1514,-1.44,-1.4,1.9291042449080475,1.8830397800308813,1.151072902064137
1515,-1.4,-1.4,1.8844505687948612,1.838386103917695,1.1207153389591433
1516,-1.3599999999999999,-1.4,1.8408620721664364,1.7947976072892702,1.0910709061839914
1517,-1.3199999999999998,-1.4,1.7983387550227792,1.752274290145613,1.0621396037386812
1518,-1.28,-1.4,1.7568806173639242,1.710816152486758,1.0339214316232135
1519,-1.24,-1.4,1.7164876591898421,1.670423194312676,1.006416389837587
1520,-1.2,-1.4,1.6771598805005117,1.6310954156233455,0.9796244783818029
1521,-1.1600000000000001,-1.4,1.6388972812959794,1.5928328164188132,0.9535456972558602
1522,-1.12,-1.4,1.6016998615762361,1.55563539669907,0.9281800464597595
1523,-1.08,-1.4,1.5655676213412577,1.5195031564640915,0.903527525993501
1524,-1.04,-1.4,1.5305005605910569,1.4844360957138907,0.8795881358570841
1525,-1.0,-1.4,1.4964986793256403,1.450434214448474,0.856361876050509
1526,-0.96,-1.4,1.463561977544992,1.4174975126678258,0.8338487465737761
1527,-0.9199999999999999,-1.4,1.4316904552491287,1.3856259903719625,0.8120487474268847
1528,-0.8799999999999999,-1.4,1.400884112438048,1.3548196475608818,0.7909618786098355
1529,-0.8400000000000001,-1.4,1.3711429491117335,1.3250784842345673,0.7705881401226282
1530,-0.8,-1.4,1.3424669652702041,1.296402500393038,0.7509275319652627
1531,-0.76,-1.4,1.3148561609134486,1.2687916960362824,0.731980054137739
1532,-0.72,-1.4,1.2883105360414722,1.242246071164306,0.7137457066400572
1533,-0.6799999999999999,-1.4,1.2628300906542749,1.2167656257771087,0.6962244894722174
1534,-0.6399999999999999,-1.4,1.2384148247518512,1.192350359874685,0.6794164026342193
1535,-0.6000000000000001,-1.4,1.2150647383342115,1.1690002734570453,0.6633214461260633
1536,-0.56,-1.4,1.1927798314013496,1.1467153665241834,0.647939619947749
1537,-0.52,-1.4,1.1715601039532577,1.1254956390760915,0.6332709240992767
1538,-0.48,-1.4,1.151405555989956,1.1053410911127899,0.6193153585806461
1539,-0.43999999999999995,-1.4,1.1323161875114223,1.086251722634256,0.6060729233918576
1540,-0.3999999999999999,-1.4,1.1142919985176785,1.0682275336405123,0.5935436185329108
1541,-0.3600000000000001,-1.4,1.097332989008692,1.0512685241315258,0.581727444003806
1542,-0.32000000000000006,-1.4,1.081439158984498,1.0353746941073318,0.570624399804543
1543,-0.28,-1.4,1.066610508445081,1.0205460435679148,0.5602344859351222
1544,-0.24,-1.4,1.0528470373904417,1.0067825725132755,0.5505577023955428
1545,-0.19999999999999996,-1.4,1.0401487458205798,0.9940842809434136,0.5415940491858056
1546,-0.15999999999999992,-1.4,1.0285156337354893,0.9824511688583231,0.5333435263059103
1547,-0.1200000000000001,-1.4,1.0179477011351874,0.9718832362580212,0.5258061337558567
1548,-0.08000000000000007,-1.4,1.0084449480196596,0.9623804831424934,0.518981871535645
1549,-0.040000000000000036,-1.4,1.0000073743889037,0.9539429095117375,0.5128707396452754
1550,0.0,-1.4,0.9926349802429286,0.9465705153657624,0.5074727380847474
1551,0.040000000000000036,-1.4,0.986327765581735,0.9402633007045688,0.5027878668540613
1552,0.08000000000000007,-1.4,0.9810857304053193,0.9350212655281531,0.4988161259532174
1553,0.1200000000000001,-1.4,0.9769088747136794,0.9308444098365132,0.4955575153822152
1554,0.16000000000000014,-1.4,0.9737971985068136,0.9277327336296474,0.4930120351410548
1555,0.20000000000000018,-1.4,0.9717507017847351,0.9256862369075689,0.49117968522973626
1556,0.2400000000000002,-1.4,0.9707693845474298,0.9247049196702636,0.4900604656482597
1557,0.2799999999999998,-1.4,0.9708532467949034,0.9247887819177372,0.48965437639662507
1558,0.31999999999999984,-1.4,0.9720022885271515,0.9259378236499853,0.4899614174748323
1559,0.3599999999999999,-1.4,0.9742165097441806,0.9281520448670144,0.4909815888828813
1560,0.3999999999999999,-1.4,0.9774959104459802,0.931431445568814,0.4927148906207724
1561,0.43999999999999995,-1.4,0.981840490632569,0.9357760257554028,0.49516132268850516
1562,0.48,-1.4,0.9872502503039338,0.9411857854267676,0.4983208850860799
1563,0.52,-1.4,0.9937251894600752,0.947660724582909,0.5021935778134964
1564,0.56,-1.4,1.0012653081009877,0.9552008432238215,0.5067794008707549
1565,0.6000000000000001,-1.4,1.0098706062266798,0.9638061413495136,0.5120783542578552
1566,0.6400000000000001,-1.4,1.019541083837158,0.9734766189599917,0.5180904379747976
1567,0.6800000000000002,-1.4,1.0302767409324034,0.9842122760552372,0.5248156520215816
1568,0.7200000000000002,-1.4,1.0420775775124382,0.996013112635272,0.5322539963982077
1569,0.7599999999999998,-1.4,1.054943593577237,1.008879128700071,0.5404054711046755
1570,0.7999999999999998,-1.4,1.0688747891268306,1.0228103242496644,0.5492700761409852
1571,0.8399999999999999,-1.4,1.0838711641611902,1.037806699284024,0.558847811507137
1572,0.8799999999999999,-1.4,1.099932718680331,1.0538682538031647,0.5691386772031304
1573,0.9199999999999999,-1.4,1.1170594526842548,1.0709949878070886,0.5801426732289658
1574,0.96,-1.4,1.1352513661729449,1.0891869012957787,0.5918597995846433
1575,1.0,-1.4,1.1545084591464267,1.1084439942692605,0.6042900562701627
1576,1.04,-1.4,1.1748307316046813,1.1287662667275151,0.6174334432855237
1577,1.08,-1.4,1.1962181835477088,1.1501537186705426,0.6312899606307265
1578,1.12,-1.4,1.2186708149755103,1.1726063500983441,0.6458596083057713
1579,1.1600000000000001,-1.4,1.2421886258881045,1.1961241610109383,0.661142386310658
1580,1.2000000000000002,-1.4,1.2667716162854705,1.2207071514083043,0.6771382946453868
1581,1.2400000000000002,-1.4,1.2924197861676017,1.2463553212904355,0.6938473333099573
1582,1.2799999999999998,-1.4,1.3191331355345286,1.2730686706573624,0.7112695023043696
1583,1.3199999999999998,-1.4,1.3469116643862211,1.300847199509055,0.7294048016286239
1584,1.3599999999999999,-1.4,1.3757553727227012,1.329690907845535,0.74825323128272
1585,1.4,-1.4,1.4056642605439533,1.3595997956667871,0.7678147912666579
1586,1.44,-1.4,1.436638327849987,1.3905738629728208,0.7880894815804379
1587,1.48,-1.4,1.4686775746408014,1.4226131097636352,0.8090773022240596
1588,1.52,-1.4,1.501782000916381,1.4557175360392147,0.8307782531975234
1589,1.56,-1.4,1.5359516066767487,1.4898871417995825,0.853192334500829
1590,1.6,-1.4,1.5711863919218896,1.5251219270447234,0.8763195461339766
1591,1.6400000000000001,-1.4,1.6074863566518047,1.5614218917746385,0.9001598880969659
1592,1.6800000000000002,-1.4,1.6448515008665119,1.5987870359893457,0.924713360389797
1593,1.7200000000000002,-1.4,1.683281824565989,1.6372173596888229,0.9499799630124702
1594,1.7599999999999998,-1.4,1.722777327750238,1.6767128628730719,0.975959695964985
1595,1.7999999999999998,-1.4,1.7633380104192808,1.7172735455421146,1.0026525592473419
1596,1.8399999999999999,-1.4,1.8049638725730857,1.7588994076959195,1.0300585528595405
1597,1.88,-1.4,1.8476549142116838,1.8015904493345176,1.0581776768015811
1598,1.92,-1.4,1.8914111353350487,1.8453466704578825,1.0870099310734636
1599,1.96,-1.4,1.9362325359431942,1.890168071066028,1.1165553156751884
1600,-2.0,-1.3599999999999999,2.6222369422628957,2.5761724773857297,1.6216143893909722
1601,-1.96,-1.3599999999999999,2.5626544668445823,2.5165900019674163,1.58126788406332
1602,-1.92,-1.3599999999999999,2.5041371709110547,2.4580727060338887,1.5416345090655097
1603,-1.88,-1.3599999999999999,2.4466850544623098,2.400620589585144,1.5027142643975417
1604,-1.84,-1.3599999999999999,2.390298117498347,2.344233652621181,1.4645071500594153
1605,-1.8,-1.3599999999999999,2.334976360019143,2.288911895141977,1.4270131660511305
1606,-1.76,-1.3599999999999999,2.2807197820247342,2.2346553171475683,1.390232312372688
1607,-1.72,-1.3599999999999999,2.2275283835150934,2.1814639186379274,1.354164589024087
1608,-1.68,-1.3599999999999999,2.1754021644902415,2.1293376996130755,1.3188099960053283
1609,-1.6400000000000001,-1.3599999999999999,2.1243411249501545,2.0782766600729885,1.2841685333164115
1610,-1.6,-1.3599999999999999,2.074345264894853,2.028280800017687,1.2502402009573363
1611,-1.56,-1.3599999999999999,2.0254145843243214,1.9793501194471552,1.217024998928103
1612,-1.52,-1.3599999999999999,1.9775490832385774,1.9314846183614112,1.1845229272287117
1613,-1.48,-1.3599999999999999,1.930748761637611,1.884684296760445,1.1527339858591623
1614,-1.44,-1.3599999999999999,1.8850136195214258,1.8389491546442596,1.1216581748194545
1615,-1.4,-1.3599999999999999,1.8403436568900078,1.7942791920128416,1.091295494109589
1616,-1.3599999999999999,-1.3599999999999999,1.7967388737433667,1.7506744088662005,1.0616459437295653
1617,-1.3199999999999998,-1.3599999999999999,1.7541992700815183,1.7081348052043521,1.032709523679383
1618,-1.28,-1.3599999999999999,1.7127248459044269,1.6666603810272607,1.0044862339590432
1619,-1.24,-1.3599999999999999,1.6723156012121314,1.6262511363349652,0.976976074568545
1620,-1.2,-1.3599999999999999,1.632971536004608,1.5869070711274418,0.9501790455078887
1621,-1.1600000000000001,-1.3599999999999999,1.594692650281864,1.5486281854046977,0.9240951467770746
1622,-1.12,-1.3599999999999999,1.5574789440438976,1.5114144791667314,0.8987243783761019
1623,-1.08,-1.3599999999999999,1.5213304172907065,1.4752659524135403,0.8740667403049713
1624,-1.04,-1.3599999999999999,1.4862470700222945,1.4401826051451283,0.8501222325636824
1625,-1.0,-1.3599999999999999,1.4522289022386583,1.406164437361492,0.8268908551522357
1626,-0.96,-1.3599999999999999,1.419275913939808,1.3732114490626417,0.8043726080706306
1627,-0.9199999999999999,-1.3599999999999999,1.387388105125724,1.3413236402485578,0.7825674913188675
1628,-0.8799999999999999,-1.3599999999999999,1.3565654757964154,1.3105010109192492,0.7614755048969463
1629,-0.8400000000000001,-1.3599999999999999,1.326808025951902,1.2807435610747357,0.7410966488048669
1630,-0.8,-1.3599999999999999,1.2981157555921559,1.2520512907149897,0.7214309230426297
1631,-0.76,-1.3599999999999999,1.2704886647171858,1.2244241998400196,0.702478327610234
1632,-0.72,-1.3599999999999999,1.2439267533270013,1.197862288449835,0.6842388625076803
1633,-0.6799999999999999,-1.3599999999999999,1.2184300214215888,1.1723655565444226,0.6667125277349684
1634,-0.6399999999999999,-1.3599999999999999,1.1939984690009515,1.1479340041237853,0.6498993232920984
1635,-0.6000000000000001,-1.3599999999999999,1.1706320960651007,1.1245676311879345,0.6337992491790707
1636,-0.56,-1.3599999999999999,1.1483309026140278,1.1022664377368616,0.6184123053958843
1637,-0.52,-1.3599999999999999,1.1270948886477186,1.0810304237705524,0.6037384919425401
1638,-0.48,-1.3599999999999999,1.1069240541662029,1.0608595892890367,0.5897778088190375
1639,-0.43999999999999995,-1.3599999999999999,1.087818399169457,1.0417539342922908,0.5765302560253773
1640,-0.3999999999999999,-1.3599999999999999,1.0697779236574871,1.023713458780321,0.5639958335615587
1641,-0.3600000000000001,-1.3599999999999999,1.0528026276302969,1.0067381627531307,0.5521745414275818
1642,-0.32000000000000006,-1.3599999999999999,1.0368925110878962,0.99082804621073,0.5410663796234471
1643,-0.28,-1.3599999999999999,1.0220475740302617,0.9759831091530955,0.5306713481491541
1644,-0.24,-1.3599999999999999,1.0082678164574015,0.9622033515802353,0.5209894470047031
1645,-0.19999999999999996,-1.3599999999999999,0.9955532383693299,0.9494887734921637,0.5120206761900938
1646,-0.15999999999999992,-1.3599999999999999,0.9839038397660348,0.9378393748888686,0.5037650357053265
1647,-0.1200000000000001,-1.3599999999999999,0.9733196206475127,0.9272551557703465,0.4962225255504012
1648,-0.08000000000000007,-1.3599999999999999,0.9638005810137759,0.9177361161366097,0.4893931457253176
1649,-0.040000000000000036,-1.3599999999999999,0.9553467208648048,0.9092822559876386,0.4832768962300759
1650,0.0,-1.3599999999999999,0.947958040200622,0.9018935753234558,0.4778737770646761
1651,0.040000000000000036,-1.3599999999999999,0.9416345390212104,0.8955700741440442,0.4731837882291183
1652,0.08000000000000007,-1.3599999999999999,0.9363762173265812,0.890311752449415,0.4692069297234021
1653,0.1200000000000001,-1.3599999999999999,0.9321830751167316,0.8861186102395654,0.46594320154752805
1654,0.16000000000000014,-1.3599999999999999,0.9290551123916521,0.8829906475144859,0.46339260370149576
1655,0.20000000000000018,-1.3599999999999999,0.9269923291513551,0.8809278642741889,0.46155513618530547
1656,0.2400000000000002,-1.3599999999999999,0.9259947253958366,0.8799302605186704,0.46043079899895695
1657,0.2799999999999998,-1.3599999999999999,0.9260623011250997,0.8799978362479335,0.4600195921424504
1658,0.31999999999999984,-1.3599999999999999,0.9271950563391359,0.8811305914619697,0.46032151561578566
1659,0.3599999999999999,-1.3599999999999999,0.9293929910379504,0.8833285261607842,0.4613365694189629
1660,0.3999999999999999,-1.3599999999999999,0.9326561052215379,0.8865916403443717,0.4630647535519818
1661,0.43999999999999995,-1.3599999999999999,0.9369843988899081,0.8909199340127419,0.4655060680148428
1662,0.48,-1.3599999999999999,0.942377872043059,0.8963134071658928,0.46866051280754545
1663,0.52,-1.3599999999999999,0.9488365246809813,0.9027720598038151,0.4725280879300902
1664,0.56,-1.3599999999999999,0.9563603568036909,0.9102958919265247,0.47710879338247675
1665,0.6000000000000001,-1.3599999999999999,0.9649493684111711,0.9188849035340049,0.4824026291647053
1666,0.6400000000000001,-1.3599999999999999,0.9746035595034307,0.9285390946262645,0.4884095952767756
1667,0.6800000000000002,-1.3599999999999999,0.9853229300804637,0.9392584652032975,0.49512969171868787
1668,0.7200000000000002,-1.3599999999999999,0.9971074801422801,0.9510430152651139,0.5025629184904419
1669,0.7599999999999998,-1.3599999999999999,1.0099572096888714,0.9638927448117052,0.5107092755920378
1670,0.7999999999999998,-1.3599999999999999,1.023872118720244,0.9778076538430778,0.5195687630234758
1671,0.8399999999999999,-1.3599999999999999,1.0388522072363953,0.9927877423592291,0.5291413807847554
1672,0.8799999999999999,-1.3599999999999999,1.0548974752373224,1.0088330103601562,0.5394271288758772
1673,0.9199999999999999,-1.3599999999999999,1.0720079227230295,1.0259434578458633,0.5504260072968407
1674,0.96,-1.3599999999999999,1.0901835496935157,1.0441190848163495,0.5621380160476461
1675,1.0,-1.3599999999999999,1.109424356148773,1.063359891271607,0.5745631551282933
1676,1.04,-1.3599999999999999,1.1297303420888087,1.0836658772116425,0.5877014245387826
1677,1.08,-1.3599999999999999,1.1511015075136288,1.1050370426364626,0.6015528242791135
1678,1.12,-1.3599999999999999,1.1735378524232234,1.1274733875460572,0.6161173543492866
1679,1.1600000000000001,-1.3599999999999999,1.197039376817598,1.1509749119404318,0.6313950147493015
1680,1.2000000000000002,-1.3599999999999999,1.2216060806967488,1.1755416158195826,0.6473858054791581
1681,1.2400000000000002,-1.3599999999999999,1.2472379640606774,1.2011734991835112,0.6640897265388566
1682,1.2799999999999998,-1.3599999999999999,1.273935026909384,1.227870562032218,0.6815067779283972
1683,1.3199999999999998,-1.3599999999999999,1.3016972692428697,1.2556328043657035,0.6996369596477794
1684,1.3599999999999999,-1.3599999999999999,1.3305246910611295,1.2844602261839633,0.7184802716970038
1685,1.4,-1.3599999999999999,1.3604172923641686,1.3143528274870024,0.7380367140760697
1686,1.44,-1.3599999999999999,1.391375073151988,1.3453106082748219,0.7583062867849777
1687,1.48,-1.3599999999999999,1.423398033424587,1.3773335685474208,0.7792889898237277
1688,1.52,-1.3599999999999999,1.4564861731819574,1.4104217083047912,0.8009848231923196
1689,1.56,-1.3599999999999999,1.4906394924241069,1.4445750275469407,0.8233937868907533
1690,1.6,-1.3599999999999999,1.5258579911510408,1.4797935262738746,0.8465158809190287
1691,1.6400000000000001,-1.3599999999999999,1.5621416693627486,1.5160772044855824,0.870351105277146
1692,1.6800000000000002,-1.3599999999999999,1.5994905270592281,1.553426062182062,0.8948994599651053
1693,1.7200000000000002,-1.3599999999999999,1.6379045642404986,1.5918400993633324,0.9201609449829065
1694,1.7599999999999998,-1.3599999999999999,1.67738378090654,1.6313193160293737,0.9461355603305496
1695,1.7999999999999998,-1.3599999999999999,1.7179281770573576,1.6718637121801914,0.9728233060080342
1696,1.8399999999999999,-1.3599999999999999,1.7595377526929548,1.7134732878157886,1.000224182015361
1697,1.88,-1.3599999999999999,1.8022125078133293,1.7561480429361631,1.02833818835253
1698,1.92,-1.3599999999999999,1.8459524424184812,1.799887977541315,1.0571653250195407
1699,1.96,-1.3599999999999999,1.8907575565084178,1.8446930916312516,1.0867055920163933
1700,-2.0,-1.3199999999999998,2.579455632569903,2.533391167692737,1.5929799442845642
1701,-1.96,-1.3199999999999998,2.5198568706333697,2.4737924057562037,1.5526283213520402
1702,-1.92,-1.3199999999999998,2.4613232881816476,2.4152588233044816,1.512989828749358
1703,-1.88,-1.3199999999999998,2.403854885214697,2.357790420337531,1.474064466476518
1704,-1.84,-1.3199999999999998,2.3474516617325047,2.3013871968553388,1.4358522345335196
1705,-1.8,-1.3199999999999998,2.2921136177350916,2.2460491528579256,1.3983531329203633
1706,-1.76,-1.3199999999999998,2.237840753222459,2.191776288345293,1.3615671616370488
1707,-1.72,-1.3199999999999998,2.1846330681946204,2.1385686033174545,1.325494320683576
1708,-1.68,-1.3199999999999998,2.132490562651544,2.086426097774378,1.2901346100599451
1709,-1.6400000000000001,-1.3199999999999998,2.0814132365932614,2.0353487717160954,1.2554880297661566
1710,-1.6,-1.3199999999999998,2.03140109001973,1.985336625142564,1.2215545798022096
1711,-1.56,-1.3199999999999998,1.9824541229310013,1.9363896580538351,1.188334260168104
1712,-1.52,-1.3199999999999998,1.9345723353270268,1.8885078704498606,1.1558270708638407
1713,-1.48,-1.3199999999999998,1.8877557272078571,1.841691262330691,1.1240330118894193
1714,-1.44,-1.3199999999999998,1.8420042985734424,1.7959398336962762,1.09295208324484
1715,-1.4,-1.3199999999999998,1.7973180494238263,1.7512535845466601,1.0625842849301022
1716,-1.3599999999999999,-1.3199999999999998,1.7536969797589719,1.7076325148818057,1.0329296169452065
1717,-1.3199999999999998,-1.3199999999999998,1.7111410895788999,1.6650766247017337,1.0039880792901525
1718,-1.28,-1.3199999999999998,1.669650378883603,1.6235859140064368,0.9757596719649408
1719,-1.24,-1.3199999999999998,1.6292248476730884,1.5831603827959222,0.9482443949695709
1720,-1.2,-1.3199999999999998,1.5898644959473522,1.543800031070186,0.9214422483040426
1721,-1.1600000000000001,-1.3199999999999998,1.5515693237063994,1.5055048588292332,0.8953532319683564
1722,-1.12,-1.3199999999999998,1.5143393309502131,1.468274866073047,0.8699773459625117
1723,-1.08,-1.3199999999999998,1.4781745176788106,1.4321100528016444,0.8453145902865092
1724,-1.04,-1.3199999999999998,1.4430748838921814,1.3970104190150152,0.8213649649403486
1725,-1.0,-1.3199999999999998,1.4090404295903314,1.3629759647131652,0.7981284699240299
1726,-0.96,-1.3199999999999998,1.3760711547732625,1.3300066898960963,0.775605105237553
1727,-0.9199999999999999,-1.3199999999999998,1.344167059440975,1.2981025945638087,0.7537948708809179
1728,-0.8799999999999999,-1.3199999999999998,1.313328143593461,1.2672636787162948,0.7326977668541248
1729,-0.8400000000000001,-1.3199999999999998,1.2835544072307232,1.237489942353557,0.7123137931571739
1730,-0.8,-1.3199999999999998,1.254845850352763,1.2087813854755969,0.6926429497900644
1731,-0.76,-1.3199999999999998,1.227202472959588,1.1811380080824219,0.673685236752797
1732,-0.72,-1.3199999999999998,1.2006242750511822,1.154559810174016,0.6554406540453712
1733,-0.6799999999999999,-1.3199999999999998,1.17511125662756,1.129046791750394,0.6379092016677876
1734,-0.6399999999999999,-1.3199999999999998,1.1506634176887096,1.1045989528115434,0.6210908796200456
1735,-0.6000000000000001,-1.3199999999999998,1.1272807582346431,1.081216293357477,0.6049856879021458
1736,-0.56,-1.3199999999999998,1.104963278265352,1.0588988133881858,0.5895936265140878
1737,-0.52,-1.3199999999999998,1.0837109777808387,1.0376465129036725,0.5749146954558715
1738,-0.48,-1.3199999999999998,1.0635238567811043,1.017459391903938,0.5609488947274972
1739,-0.43999999999999995,-1.3199999999999998,1.044401915266149,0.9983374503889828,0.5476962243289648
1740,-0.3999999999999999,-1.3199999999999998,1.026345153235966,0.9802806883587998,0.5351566842602743
1741,-0.3600000000000001,-1.3199999999999998,1.009353570690565,0.9632891058133988,0.5233302745214257
1742,-0.32000000000000006,-1.3199999999999998,0.9934271676299408,0.9473627027527746,0.512216995112419
1743,-0.28,-1.3199999999999998,0.9785659440540995,0.9325014791769333,0.501816846033254
1744,-0.24,-1.3199999999999998,0.9647698999630329,0.9187054350858667,0.492129827283931
1745,-0.19999999999999996,-1.3199999999999998,0.9520390353567394,0.9059745704795732,0.48315593886445
1746,-0.15999999999999992,-1.3199999999999998,0.940373350235224,0.8943088853580577,0.4748951807748108
1747,-0.1200000000000001,-1.3199999999999998,0.929772844598496,0.8837083797213298,0.46734755301501346
1748,-0.08000000000000007,-1.3199999999999998,0.920237518446538,0.8741730535693718,0.4605130555850579
1749,-0.040000000000000036,-1.3199999999999998,0.9117673717793595,0.8657029069021933,0.4543916884849443
1750,0.0,-1.3199999999999998,0.9043624045969606,0.8582979397197944,0.44898345171467263
1751,0.040000000000000036,-1.3199999999999998,0.8980226168993418,0.8519581520221756,0.44428834527424277
1752,0.08000000000000007,-1.3199999999999998,0.892748008686498,0.8466835438093318,0.44030636916365484
1753,0.1200000000000001,-1.3199999999999998,0.8885385799584267,0.8424741150812605,0.4370375233829089
1754,0.16000000000000014,-1.3199999999999998,0.8853943307151365,0.8393298658379703,0.4344818079320047
1755,0.20000000000000018,-1.3199999999999998,0.883315260956627,0.8372507960794608,0.43263922281094236
1756,0.2400000000000002,-1.3199999999999998,0.8823013706828949,0.8362369058057287,0.431509768019722
1757,0.2799999999999998,-1.3199999999999998,0.8823526598939435,0.8362881950167773,0.4310934435583435
1758,0.31999999999999984,-1.3199999999999998,0.8834691285897619,0.8374046637125957,0.43139024942680676
1759,0.3599999999999999,-1.3199999999999998,0.885650776770367,0.8395863118932008,0.43240018562511207
1760,0.3999999999999999,-1.3199999999999998,0.8888976044357454,0.8428331395585792,0.4341232521532592
1761,0.43999999999999995,-1.3199999999999998,0.8932096115859056,0.8471451467087394,0.43655944901124827
1762,0.48,-1.3199999999999998,0.8985867982208365,0.8525223333436703,0.4397087761990792
1763,0.52,-1.3199999999999998,0.9050291643405484,0.8589646994633822,0.44357123371675194
1764,0.56,-1.3199999999999998,0.9125367099450388,0.8664722450678726,0.4481468215642666
1765,0.6000000000000001,-1.3199999999999998,0.921109435034311,0.8750449701571448,0.45343553974162315
1766,0.6400000000000001,-1.3199999999999998,0.9307473396083539,0.8846828747311877,0.4594373882488217
1767,0.6800000000000002,-1.3199999999999998,0.9414504236671833,0.8953859587900171,0.4661523670858619
1768,0.7200000000000002,-1.3199999999999998,0.9532186872107823,0.9071542223336161,0.4735804762527441
1769,0.7599999999999998,-1.3199999999999998,0.9660521302391671,0.9199876653620009,0.48172171574946815
1770,0.7999999999999998,-1.3199999999999998,0.9799507527523147,0.9338862878751485,0.4905760855760341
1771,0.8399999999999999,-1.3199999999999998,0.9949145547502593,0.948850089873093,0.5001435857324419
1772,0.8799999999999999,-1.3199999999999998,1.0109435362329713,0.9648790713558051,0.5104242162186917
1773,0.9199999999999999,-1.3199999999999998,1.028037697200467,0.9819732323233008,0.5214179770347831
1774,0.96,-1.3199999999999998,1.0461970376527316,1.0001325727755654,0.5331248681807168
1775,1.0,-1.3199999999999998,1.0654215575897854,1.0193570927126192,0.5455448896564921
1776,1.04,-1.3199999999999998,1.0857112570116076,1.0396467921344414,0.5586780414621095
1777,1.08,-1.3199999999999998,1.1070661359182072,1.061001671041041,0.5725243235975686
1778,1.12,-1.3199999999999998,1.1294861943095877,1.0834217294324215,0.5870837360628696
1779,1.1600000000000001,-1.3199999999999998,1.1529714321857476,1.1069069673085814,0.6023562788580126
1780,1.2000000000000002,-1.3199999999999998,1.1775218495466928,1.1314573846695266,0.6183419519829974
1781,1.2400000000000002,-1.3199999999999998,1.203137446392403,1.1570729815152367,0.6350407554378241
1782,1.2799999999999998,-1.3199999999999998,1.2298182227228998,1.1837537578457336,0.6524526892224924
1783,1.3199999999999998,-1.3199999999999998,1.2575641785381706,1.2114997136610044,0.6705777533370028
1784,1.3599999999999999,-1.3199999999999998,1.2863753138382203,1.2403108489610541,0.6894159477813553
1785,1.4,-1.3199999999999998,1.316251628623043,1.2701871637458768,0.7089672725555494
1786,1.44,-1.3199999999999998,1.3471931228926417,1.3011286580154755,0.7292317276595857
1787,1.48,-1.3199999999999998,1.3791997966470309,1.3331353317698647,0.7502093130934635
1788,1.52,-1.3199999999999998,1.4122716498861903,1.366207185009024,0.7719000288571835
1789,1.56,-1.3199999999999998,1.446408682610123,1.4003442177329568,0.7943038749507452
1790,1.6,-1.3199999999999998,1.481610894818846,1.4355464299416798,0.8174208513741489
1791,1.6400000000000001,-1.3199999999999998,1.5178782865123344,1.4718138216351682,0.8412509581273944
1792,1.6800000000000002,-1.3199999999999998,1.5552108576906087,1.5091463928134425,0.865794195210482
1793,1.7200000000000002,-1.3199999999999998,1.5936086083536631,1.547544143476497,0.8910505626234111
1794,1.7599999999999998,-1.3199999999999998,1.633071538501489,1.5870070736243227,0.9170200603661822
1795,1.7999999999999998,-1.3199999999999998,1.6735996481340953,1.6275351832569291,0.9437026884387951
1796,1.8399999999999999,-1.3199999999999998,1.7151929372514751,1.669128472374309,0.97109844684125
1797,1.88,-1.3199999999999998,1.7578514058536443,1.711786940976478,0.9992073355735467
1798,1.92,-1.3199999999999998,1.8015750539405821,1.755510589063416,1.0280293546356856
1799,1.96,-1.3199999999999998,1.8463638815122976,1.8002994166351314,1.057564504027666
1800,-2.0,-1.28,2.537755627315568,2.491691162438402,1.5650541348482245
1801,-1.96,-1.28,2.4781405788608377,2.4320761139836717,1.5246973943108284
1802,-1.92,-1.28,2.419590709890874,2.373526245013708,1.4850537841032743
1803,-1.88,-1.28,2.3621060204057054,2.3160415555285394,1.4461233042255623
1804,-1.84,-1.28,2.305686510405302,2.259622045528136,1.4079059546776924
1805,-1.8,-1.28,2.2503321798896936,2.2042677150125276,1.3704017354596638
1806,-1.76,-1.28,2.196043028858853,2.149978563981687,1.3336106465714772
1807,-1.72,-1.28,2.1428190573127877,2.0967545924356217,1.2975326880131326
1808,-1.68,-1.28,2.0906602652515014,2.0445958003743354,1.2621678597846302
1809,-1.6400000000000001,-1.28,2.0395666526750027,1.9935021877978365,1.2275161618859693
1810,-1.6,-1.28,1.9895382195832731,1.943473754706107,1.1935775943171503
1811,-1.56,-1.28,1.9405749659763118,1.8945105010991456,1.1603521570781734
1812,-1.52,-1.28,1.892676891854134,1.8466124269769677,1.1278398501690379
1813,-1.48,-1.28,1.8458439972167373,1.799779532339571,1.0960406735897448
1814,-1.44,-1.28,1.8000762820641256,1.7540118171869594,1.0649546273402934
1815,-1.4,-1.28,1.7553737463962857,1.7093092815191195,1.034581711420684
1816,-1.3599999999999999,-1.28,1.7117363902132228,1.6656719253360566,1.004921925830916
1817,-1.3199999999999998,-1.28,1.6691642135149316,1.6230997486377654,0.9759752705709903
1818,-1.28,-1.28,1.6276572163014291,1.581592751424263,0.9477417456409066
1819,-1.24,-1.28,1.5872153985726993,1.5411509336955331,0.9202213510406647
1820,-1.2,-1.28,1.547838760328755,1.5017742954515887,0.8934140867702645
1821,-1.1600000000000001,-1.28,1.509527301569582,1.4634628366924158,0.8673199528297064
1822,-1.12,-1.28,1.4722810222951754,1.4262165574180092,0.84193894921899
1823,-1.08,-1.28,1.4360999225055726,1.3900354576284064,0.8172710759381154
1824,-1.04,-1.28,1.4009840022007283,1.354919537323562,0.793316332987083
1825,-1.0,-1.28,1.3669332613806655,1.3208687965034993,0.7700747203658923
1826,-0.96,-1.28,1.3339477000453823,1.2878832351682161,0.7475462380745436
1827,-0.9199999999999999,-1.28,1.302027318194878,1.2559628533177118,0.7257308861130365
1828,-0.8799999999999999,-1.28,1.2711721158291525,1.2251076509519863,0.7046286644813713
1829,-0.8400000000000001,-1.28,1.2413820929482022,1.195317628071036,0.6842395731795483
1830,-0.8,-1.28,1.2126572495520276,1.1665927846748614,0.6645636122075671
1831,-0.76,-1.28,1.184997585640627,1.1389331207634608,0.6456007815654277
1832,-0.72,-1.28,1.1584031012140192,1.112338636336853,0.6273510812531302
1833,-0.6799999999999999,-1.28,1.13287379627218,1.0868093313950138,0.6098145112706745
1834,-0.6399999999999999,-1.28,1.1084096708151159,1.0623452059379497,0.5929910716180606
1835,-0.6000000000000001,-1.28,1.0850107248428345,1.0389462599656683,0.576880762295289
1836,-0.56,-1.28,1.0626769583553364,1.0166124934781702,0.5614835833023591
1837,-0.52,-1.28,1.0414083713526063,0.9953439064754401,0.546799534639271
1838,-0.48,-1.28,1.021204963834659,0.9751404989574928,0.5328286163060247
1839,-0.43999999999999995,-1.28,1.0020667358014892,0.956002270924323,0.5195708283026204
1840,-0.3999999999999999,-1.28,0.9839936872530878,0.9379292223759216,0.507026170629058
1841,-0.3600000000000001,-1.28,0.9669858181894828,0.9209213533123166,0.4951946432853374
1842,-0.32000000000000006,-1.28,0.9510431286106452,0.904978663733479,0.4840762462714588
1843,-0.28,-1.28,0.936165618516585,0.8901011536394188,0.47367097958742216
1844,-0.24,-1.28,0.9223532879073003,0.8762888230301341,0.4639788432332271
1845,-0.19999999999999996,-1.28,0.9096061367828017,0.8635416719056355,0.4549998372088741
1846,-0.15999999999999992,-1.28,0.8979241651430758,0.8518597002659096,0.4467339615143629
1847,-0.1200000000000001,-1.28,0.8873073729881283,0.8412429081109621,0.4391812161496938
1848,-0.08000000000000007,-1.28,0.8777557603179564,0.8316912954407902,0.4323416011148664
1849,-0.040000000000000036,-1.28,0.8692693271325667,0.8232048622554005,0.42621511640988086
1850,0.0,-1.28,0.8618480734319574,0.8157836085547912,0.42080176203473724
1851,0.040000000000000036,-1.28,0.855491999216128,0.8094275343389618,0.4161015379894355
1852,0.08000000000000007,-1.28,0.8502011044850597,0.8041366396078935,0.4121144442739757
1853,0.1200000000000001,-1.28,0.845975389238784,0.7999109243616178,0.40884048088835767
1854,0.16000000000000014,-1.28,0.8428148534772787,0.7967503886001125,0.4062796478325817
1855,0.20000000000000018,-1.28,0.8407194972005562,0.79465503232339,0.40443194510664754
1856,0.2400000000000002,-1.28,0.8396893204086097,0.7936248555314435,0.40329737271055505
1857,0.2799999999999998,-1.28,0.8397243231014437,0.7936598582242775,0.4028759306443046
1858,0.31999999999999984,-1.28,0.8408245052790524,0.7947600404018862,0.4031676189078961
1859,0.3599999999999999,-1.28,0.8429898669414387,0.7969254020642725,0.4041724375013296
1860,0.3999999999999999,-1.28,0.8462204080886059,0.8001559432114397,0.4058903864246046
1861,0.43999999999999995,-1.28,0.8505161287205476,0.8044516638433814,0.4083214656777219
1862,0.48,-1.28,0.8558770288372743,0.8098125639601081,0.4114656752606809
1863,0.52,-1.28,0.8623031084387655,0.8162386435615993,0.41532301517348164
1864,0.56,-1.28,0.869794367525045,0.8237299026478788,0.4198934854161245
1865,0.6000000000000001,-1.28,0.8783508060961005,0.8322863412189343,0.4251770859886091
1866,0.6400000000000001,-1.28,0.8879724241519334,0.8419079592747672,0.43117381689093565
1867,0.6800000000000002,-1.28,0.8986592216925435,0.8525947568153773,0.43788367812310397
1868,0.7200000000000002,-1.28,0.9104111987179317,0.8643467338407655,0.4453066696851144
1869,0.7599999999999998,-1.28,0.9232283552281024,0.8771638903509362,0.4534427915769665
1870,0.7999999999999998,-1.28,0.9371106912230441,0.8910462263458779,0.46229204379866046
1871,0.8399999999999999,-1.28,0.9520582067027648,0.9059937418255986,0.47185442635019653
1872,0.8799999999999999,-1.28,0.9680709016672676,0.9220064367901014,0.48212993923157427
1873,0.9199999999999999,-1.28,0.9851487761165456,0.9390843112393794,0.493118582442794
1874,0.96,-1.28,1.0032918300506009,0.9572273651734347,0.5048203559838554
1875,1.0,-1.28,1.0225000634694374,0.9764355985922712,0.5172352598547589
1876,1.04,-1.28,1.0427734763730419,0.9967090114958757,0.5303632940555042
1877,1.08,-1.28,1.0641120687614372,1.018047603884271,0.5442044585860918
1878,1.12,-1.28,1.0865158406346098,1.0404513757574436,0.5587587534465207
1879,1.1600000000000001,-1.28,1.109984791992555,1.0639203271153888,0.5740261786367917
1880,1.2000000000000002,-1.28,1.1345189228352794,1.0884544579581132,0.5900067341569046
1881,1.2400000000000002,-1.28,1.1601182331627757,1.1140537682856095,0.6067004200068593
1882,1.2799999999999998,-1.28,1.1867827229750543,1.140718258097888,0.6241072361866558
1883,1.3199999999999998,-1.28,1.214512392272119,1.1684479273949528,0.6422271826962944
1884,1.3599999999999999,-1.28,1.24330724105395,1.1972427761767839,0.6610602595357749
1885,1.4,-1.28,1.2731672693205665,1.2271028044434003,0.6806064667050971
1886,1.44,-1.28,1.3040924770719562,1.25802801219479,0.7008658042042613
1887,1.48,-1.28,1.3360828643081288,1.2900183994309626,0.7218382720332672
1888,1.52,-1.28,1.3691384310290684,1.3230739661519022,0.7435238701921154
1889,1.56,-1.28,1.4032591772347962,1.35719471235763,0.7659225986808054
1890,1.6,-1.28,1.4384451029252974,1.3923806380481312,0.7890344574993371
1891,1.6400000000000001,-1.28,1.474696208100582,1.428631743223416,0.8128594466477106
1892,1.6800000000000002,-1.28,1.5120124927606378,1.4659480278834716,0.8373975661259261
1893,1.7200000000000002,-1.28,1.5503939569054752,1.504329492028309,0.8626488159339836
1894,1.7599999999999998,-1.28,1.589840600535088,1.5437761356579218,0.8886131960718826
1895,1.7999999999999998,-1.28,1.6303524236494908,1.5842879587723246,0.9152907065396236
1896,1.8399999999999999,-1.28,1.6719294262486584,1.6258649613714922,0.9426813473372067
1897,1.88,-1.28,1.7145716083326028,1.6685071434554366,0.9707851184646317
1898,1.92,-1.28,1.7582789699013335,1.7122145050241673,0.9996020199218985
1899,1.96,-1.28,1.8030515109548286,1.7569870460776624,1.029132051709007
1900,-2.0,-1.24,2.4971369264998766,2.4510724616227106,1.537836961081952
1901,-1.96,-1.24,2.4375055915269415,2.3914411266497755,1.4974751029396844
1902,-1.92,-1.24,2.3789394360387734,2.3328749711616075,1.4578263751272587
1903,-1.88,-1.24,2.321438460035386,2.27537399515822,1.4188907776446744
1904,-1.84,-1.24,2.265002663516764,2.218938198639598,1.3806683104919324
1905,-1.8,-1.24,2.2096320464829415,2.1635675816057756,1.343158973669032
1906,-1.76,-1.24,2.1553266089338767,2.1092621440567108,1.3063627671759737
1907,-1.72,-1.24,2.1020863508696044,2.0560218859924384,1.2702796910127572
1908,-1.68,-1.24,2.0499112722901076,2.0038468074129416,1.2349097451793827
1909,-1.6400000000000001,-1.24,1.9988013731953946,1.9527369083182284,1.2002529296758502
1910,-1.6,-1.24,1.9487566535854468,1.9026921887082806,1.1663092445021592
1911,-1.56,-1.24,1.8997771134602837,1.8537126485831175,1.13307868965831
1912,-1.52,-1.24,1.8518627528199,1.805798287942734,1.100561265144303
1913,-1.48,-1.24,1.8050135716642812,1.758949106787115,1.0687569709601379
1914,-1.44,-1.24,1.7592295699934561,1.71316510511629,1.0376658071058145
1915,-1.4,-1.24,1.7145107478074053,1.668446282930239,1.0072877735813333
1916,-1.3599999999999999,-1.24,1.6708571051061178,1.6247926402289516,0.9776228703866934
1917,-1.3199999999999998,-1.24,1.6282686418896233,1.582204177012457,0.9486710975218957
1918,-1.28,-1.24,1.5867453581579087,1.5406808932807425,0.9204324549869402
1919,-1.24,-1.24,1.5462872539109593,1.5002227890337931,0.8929069427818261
1920,-1.2,-1.24,1.5068943291487953,1.460829864271629,0.8660945609065541
1921,-1.1600000000000001,-1.24,1.4685665838714097,1.4225021189942435,0.8399953093611242
1922,-1.12,-1.24,1.431304018078806,1.3852395532016397,0.814609188145536
1923,-1.08,-1.24,1.3951066317709722,1.349042166893806,0.7899361972597895
1924,-1.04,-1.24,1.3599744249479206,1.3139099600707544,0.7659763367038851
1925,-1.0,-1.24,1.325907397609653,1.2798429327324867,0.7427296064778224
1926,-0.96,-1.24,1.2929055497561495,1.2468410848789833,0.7201960065816018
1927,-0.9199999999999999,-1.24,1.2609688813874327,1.2149044165102665,0.6983755370152227
1928,-0.8799999999999999,-1.24,1.230097392503488,1.1840329276263217,0.6772681977786859
1929,-0.8400000000000001,-1.24,1.2002910831043239,1.1542266182271577,0.656873988871991
1930,-0.8,-1.24,1.1715499531899483,1.125485488312782,0.6371929102951379
1931,-0.76,-1.24,1.1438740027603327,1.0978095378831665,0.6182249620481266
1932,-0.72,-1.24,1.1172632318155062,1.07119876693834,0.5999701441309568
1933,-0.6799999999999999,-1.24,1.0917176403554503,1.045653175478284,0.5824284565436295
1934,-0.6399999999999999,-1.24,1.0672372283801845,1.0211727635030183,0.5655998992861438
1935,-0.6000000000000001,-1.24,1.0438219958896848,0.9977575310125186,0.5494844723585002
1936,-0.56,-1.24,1.0214719428839683,0.975407478006802,0.5340821757606982
1937,-0.52,-1.24,1.0001870693630297,0.9541226044858635,0.5193930094927381
1938,-0.48,-1.24,0.9799673753268676,0.9339029104497014,0.50541697355462
1939,-0.43999999999999995,-1.24,0.9608128607754843,0.9147483958983181,0.4921540679463438
1940,-0.3999999999999999,-1.24,0.9427235257088783,0.8966590608317121,0.47960429266790944
1941,-0.3600000000000001,-1.24,0.9256993701270467,0.8796349052498805,0.46776764771931706
1942,-0.32000000000000006,-1.24,0.9097403940299973,0.8636759291528311,0.45664413310056656
1943,-0.28,-1.24,0.8948465974177283,0.8487821325405621,0.4462337488116577
1944,-0.24,-1.24,0.8810179802902317,0.8349535154130655,0.43653649485259094
1945,-0.19999999999999996,-1.24,0.8682545426475151,0.8221900777703489,0.42755237122336603
1946,-0.15999999999999992,-1.24,0.8565562844895772,0.810491819612411,0.41928137792398285
1947,-0.1200000000000001,-1.24,0.8459232058164181,0.7998587409392519,0.4117235149544418
1948,-0.08000000000000007,-1.24,0.8363553066280321,0.790290841750866,0.40487878231474256
1949,-0.040000000000000036,-1.24,0.8278525869244299,0.7817881220472637,0.398747180004885
1950,0.0,-1.24,0.8204150467055988,0.7743505818284326,0.3933287080248696
1951,0.040000000000000036,-1.24,0.814042685971553,0.7679782210943868,0.388623366374696
1952,0.08000000000000007,-1.24,0.8087355047222805,0.7626710398451143,0.3846311550543642
1953,0.1200000000000001,-1.24,0.8044935029577924,0.7584290380806262,0.38135207406387434
1954,0.16000000000000014,-1.24,0.801316680678073,0.7552522158009068,0.3787861234032263
1955,0.20000000000000018,-1.24,0.7992050378831362,0.75314057300597,0.37693330307242023
1956,0.2400000000000002,-1.24,0.7981585745729763,0.7520941096958101,0.37579361307145603
1957,0.2799999999999998,-1.24,0.7981772907475942,0.752112825870428,0.37536705340033366
1958,0.31999999999999984,-1.24,0.7992611864069913,0.7531967215298251,0.37565362405905317
1959,0.3599999999999999,-1.24,0.8014102615511659,0.7553457966739997,0.37665332504761456
1960,0.3999999999999999,-1.24,0.8046245161801214,0.7585600513029552,0.37836615636601795
1961,0.43999999999999995,-1.24,0.8089039502938484,0.7628394854166822,0.3807921180142632
1962,0.48,-1.24,0.8142485638923574,0.7681840990151912,0.3839312099923502
1963,0.52,-1.24,0.8206583569756389,0.7745938920984727,0.3877834323002791
1964,0.56,-1.24,0.8281333295437043,0.7820688646665381,0.39234878493805003
1965,0.6000000000000001,-1.24,0.8366734815965461,0.7906090167193799,0.3976272679056628
1966,0.6400000000000001,-1.24,0.8462788131341691,0.8002143482570029,0.40361888120311734
1967,0.6800000000000002,-1.24,0.8569493241565622,0.810884859279396,0.4103236248304139
1968,0.7200000000000002,-1.24,0.8686850146637375,0.8226205497865713,0.4177414987875523
1969,0.7599999999999998,-1.24,0.8814858846556936,0.8354214197785274,0.42587250307453245
1970,0.7999999999999998,-1.24,0.8953519341324258,0.8492874692552596,0.43471663769135455
1971,0.8399999999999999,-1.24,0.9102831630939325,0.8642186982167663,0.44427390263801864
1972,0.8799999999999999,-1.24,0.9262795715402202,0.880215106663054,0.4545442979145245
1973,0.9199999999999999,-1.24,0.9433411594712868,0.8972766945941206,0.46552782352087224
1974,0.96,-1.24,0.9614679268871276,0.9154034620099614,0.477224479457062
1975,1.0,-1.24,0.9806598737877497,0.9345954089105835,0.4896342657230937
1976,1.04,-1.24,1.0009170001731542,0.954852535295988,0.5027571823189669
1977,1.08,-1.24,1.0222393060433228,0.9761748411661566,0.5165932292446824
1978,1.12,-1.24,1.0446267913982805,0.9985623265211143,0.5311424065002396
1979,1.1600000000000001,-1.24,1.0680794562380143,1.022014991360848,0.5464047140856385
1980,1.2000000000000002,-1.24,1.092597300562519,1.0465328356853527,0.5623801520008795
1981,1.2400000000000002,-1.24,1.1181803243718051,1.072115859494639,0.5790687202459623
1982,1.2799999999999998,-1.24,1.1448285276658825,1.0987640627887163,0.5964704188208871
1983,1.3199999999999998,-1.24,1.1725419104447246,1.1264774455675584,0.6145852477256537
1984,1.3599999999999999,-1.24,1.201320472708345,1.1552560078311789,0.633413206960262
1985,1.4,-1.24,1.23116421445674,1.1850997495795739,0.6529542965247126
1986,1.44,-1.24,1.2620731356899164,1.2160086708127502,0.6732085164190049
1987,1.48,-1.24,1.2940472364078686,1.2479827715307024,0.6941758666431392
1988,1.52,-1.24,1.3270865166106094,1.2810220517334432,0.7158563471971149
1989,1.56,-1.24,1.3611909762981178,1.3151265114209516,0.7382499580809331
1990,1.6,-1.24,1.3963606154704113,1.3502961505932451,0.7613566992945929
1991,1.6400000000000001,-1.24,1.432595434127475,1.3865309692503087,0.7851765708380948
1992,1.6800000000000002,-1.24,1.469895432269323,1.4238309673921568,0.8097095727114383
1993,1.7200000000000002,-1.24,1.5082606098959543,1.4621961450187881,0.8349557049146237
1994,1.7599999999999998,-1.24,1.5476909670073424,1.5016265021301762,0.8609149674476506
1995,1.7999999999999998,-1.24,1.5881865036035314,1.5421220387263652,0.8875873603105198
1996,1.8399999999999999,-1.24,1.6297472196844827,1.5836827548073165,0.9149728835032311
1997,1.88,-1.24,1.6723731152502264,1.6263086503730602,0.9430715370257842
1998,1.92,-1.24,1.7160641903007294,1.6699997254235632,0.971883320878179
1999,1.96,-1.24,1.7608204448360303,1.714755979958864,1.0014082350604159
2000,-2.0,-1.2,2.4575995301228586,2.4115350652456926,1.511328422985748
2001,-1.96,-1.2,2.397951908631694,2.351887443754528,1.4709614472386083
2002,-1.92,-1.2,2.3393694666253166,2.2933050017481507,1.4313076018213107
2003,-1.88,-1.2,2.281852204103728,2.235787739226562,1.3923668867338546
2004,-1.84,-1.2,2.2254001210668934,2.1793356561897275,1.3541393019762407
2005,-1.8,-1.2,2.170013217514855,2.123948752637689,1.3166248475484685
2006,-1.76,-1.2,2.1156914934475837,2.0696270285704177,1.279823523450538
2007,-1.72,-1.2,2.0624349488650933,2.0163704839879273,1.2437353296824498
2008,-1.68,-1.2,2.0102435837673873,1.9641791188902211,1.208360266244203
2009,-1.6400000000000001,-1.2,1.959117398154438,1.9130529332772719,1.1736983331357984
2010,-1.6,-1.2,1.9090563920262844,1.8629919271491182,1.1397495303572358
2011,-1.56,-1.2,1.8600605653829112,1.813996100505745,1.1065138579085148
2012,-1.52,-1.2,1.8121299182243078,1.7660654533471416,1.073991315789636
2013,-1.48,-1.2,1.765264450550478,1.7191999856733118,1.0421819040005986
2014,-1.44,-1.2,1.7194641623614297,1.6733996974842635,1.0110856225414036
2015,-1.4,-1.2,1.6747290536571737,1.6286645887800075,0.98070247141205
2016,-1.3599999999999999,-1.2,1.6310591244376802,1.584994659560514,0.9510324506125387
2017,-1.3199999999999998,-1.2,1.5884543747029705,1.5423899098258043,0.9220755601428692
2018,-1.28,-1.2,1.5469148044530294,1.5008503395758632,0.8938318000030414
2019,-1.24,-1.2,1.5064404136878775,1.4603759488107113,0.8663011701930557
2020,-1.2,-1.2,1.4670312024075016,1.4209667375303354,0.8394836707129116
2021,-1.1600000000000001,-1.2,1.4286871706118944,1.3826227057347282,0.8133793015626098
2022,-1.12,-1.2,1.3914083183010864,1.3453438534239202,0.7879880627421496
2023,-1.08,-1.2,1.3551946454750345,1.3091301805978683,0.7633099542515315
2024,-1.04,-1.2,1.3200461521337798,1.2739816872566136,0.7393449760907549
2025,-1.0,-1.2,1.2859628382772825,1.2398983734001163,0.7160931282598204
2026,-0.96,-1.2,1.2529447039055808,1.2068802390284146,0.6935544107587277
2027,-0.9199999999999999,-1.2,1.2209917490186422,1.174927284141476,0.671728823587477
2028,-0.8799999999999999,-1.2,1.1901039736164938,1.1440395087393276,0.650616366746068
2029,-0.8400000000000001,-1.2,1.1602813776991137,1.1142169128219475,0.6302170402345013
2030,-0.8,-1.2,1.1315239612665133,1.0854594963893471,0.6105308440527761
2031,-0.76,-1.2,1.1038317243186886,1.0577672594415224,0.591557778200893
2032,-0.72,-1.2,1.0772046668556443,1.031140201978478,0.5732978426788515
2033,-0.6799999999999999,-1.2,1.0516427888773825,1.0055783240002163,0.5557510374866522
2034,-0.6399999999999999,-1.2,1.0271460903838985,0.9810816255067323,0.5389173626242946
2035,-0.6000000000000001,-1.2,1.0037145713751898,0.9576501064980236,0.522796818091779
2036,-0.56,-1.2,0.9813482318512577,0.9352837669740915,0.5073894038891051
2037,-0.52,-1.2,0.9600470718121041,0.9139826069349379,0.4926951200162733
2038,-0.48,-1.2,0.9398110912577322,0.893746626380566,0.4787139664732833
2039,-0.43999999999999995,-1.2,0.9206402901881297,0.8745758253109635,0.46544594326013505
2040,-0.3999999999999999,-1.2,0.9025346686033101,0.8564702037261439,0.45289105037682886
2041,-0.3600000000000001,-1.2,0.885494226503271,0.8394297616261048,0.44104928782336467
2042,-0.32000000000000006,-1.2,0.8695189638880085,0.8234544990108423,0.4299206555997421
2043,-0.28,-1.2,0.8546088807575185,0.8085444158803523,0.41950515370596136
2044,-0.24,-1.2,0.8407639771118127,0.7946995122346465,0.40980278214202265
2045,-0.19999999999999996,-1.2,0.8279842529508844,0.7819197880737182,0.40081354090792587
2046,-0.15999999999999992,-1.2,0.8162697082747276,0.7702052433975614,0.3925374300036708
2047,-0.1200000000000001,-1.2,0.8056203430833578,0.7595558782061916,0.38497444942925774
2048,-0.08000000000000007,-1.2,0.7960361573767613,0.749971692499595,0.37812459918468666
2049,-0.040000000000000036,-1.2,0.787517151154939,0.7414526862777728,0.3719878792699572
2050,0.0,-1.2,0.7800633244179012,0.733998859540735,0.3665642896850698
2051,0.040000000000000036,-1.2,0.7736746771656383,0.7276102122884721,0.3618538304300243
2052,0.08000000000000007,-1.2,0.768351209398152,0.7222867445209858,0.3578565015048205
2053,0.1200000000000001,-1.2,0.764092921115448,0.7180284562382818,0.35457230290945874
2054,0.16000000000000014,-1.2,0.760899812317522,0.7148353474403558,0.35200123464393895
2055,0.20000000000000018,-1.2,0.7587718830043719,0.7127074181272057,0.350143296708261
2056,0.2400000000000002,-1.2,0.7577091331759982,0.711644668298832,0.34899848910242487
2057,0.2799999999999998,-1.2,0.7577115628323994,0.7116470979552332,0.3485668118264306
2058,0.31999999999999984,-1.2,0.7587791719735828,0.7127147070964166,0.34884826488027826
2059,0.3599999999999999,-1.2,0.7609119605995481,0.7148474957223819,0.3498428482639677
2060,0.3999999999999999,-1.2,0.7641099287102799,0.7180454638331137,0.35155056197749907
2061,0.43999999999999995,-1.2,0.7683730763058012,0.722308611428635,0.35397140602087246
2062,0.48,-1.2,0.7737014033860896,0.7276369385089234,0.35710538039408757
2063,0.52,-1.2,0.7800949099511647,0.7340304450739985,0.36095248509714467
2064,0.56,-1.2,0.7875535960010173,0.7414891311238511,0.3655127201300436
2065,0.6000000000000001,-1.2,0.7960774615356424,0.7500129966584762,0.3707860854927844
2066,0.6400000000000001,-1.2,0.8056665065550551,0.7596020416778889,0.37677258118536705
2067,0.6800000000000002,-1.2,0.8163207310592347,0.7702562661820685,0.3834722072077916
2068,0.7200000000000002,-1.2,0.8280401350481992,0.781975670171033,0.39088496356005814
2069,0.7599999999999998,-1.2,0.840824718521934,0.7947602536447678,0.3990108502421665
2070,0.7999999999999998,-1.2,0.8546744814804561,0.8086100166032899,0.4078498672541166
2071,0.8399999999999999,-1.2,0.8695894239237503,0.8235249590465841,0.4174020145959087
2072,0.8799999999999999,-1.2,0.8855695458518236,0.8395050809746574,0.4276672922675428
2073,0.9199999999999999,-1.2,0.9026148472646779,0.8565503823875117,0.43864570026901856
2074,0.96,-1.2,0.9207253281623085,0.8746608632851423,0.4503372386003364
2075,1.0,-1.2,0.9399009885447155,0.8938365236675493,0.46274190726149605
2076,1.04,-1.2,0.9601418284118954,0.9140773635347292,0.4758597062524977
2077,1.08,-1.2,0.9814478477638661,0.9353833828866999,0.4896906355733411
2078,1.12,-1.2,1.0038190466006114,0.9577545817234452,0.5042346952240263
2079,1.1600000000000001,-1.2,1.027255424922125,0.9811909600449589,0.5194918852045535
2080,1.2000000000000002,-1.2,1.0517569827284101,1.005692517851244,0.5354622055149225
2081,1.2400000000000002,-1.2,1.0773237200194947,1.0312592551423285,0.5521456561551336
2082,1.2799999999999998,-1.2,1.1039556367953414,1.0578911719181752,0.5695422371251861
2083,1.3199999999999998,-1.2,1.1316527330559778,1.0855882681788116,0.5876519484250808
2084,1.3599999999999999,-1.2,1.160415008801389,1.1143505439242227,0.6064747900548173
2085,1.4,-1.2,1.1902424640315745,1.1441779991544083,0.626010762014396
2086,1.44,-1.2,1.2211350987465361,1.17507063386937,0.6462598643038164
2087,1.48,-1.2,1.2530929129462736,1.2070284480691074,0.6672220969230787
2088,1.52,-1.2,1.2861159066307963,1.2400514417536301,0.6888974598721826
2089,1.56,-1.2,1.3202040798000987,1.2741396149229325,0.7112859531511289
2090,1.6,-1.2,1.3553574324541697,1.3092929675770035,0.7343875767599167
2091,1.6400000000000001,-1.2,1.3915759645930321,1.345511499715866,0.7582023306985465
2092,1.6800000000000002,-1.2,1.4288596762166608,1.3827952113394946,0.7827302149670182
2093,1.7200000000000002,-1.2,1.4672085673250639,1.4211441024478977,0.8079712295653316
2094,1.7599999999999998,-1.2,1.5066226379182661,1.4605581730411,0.8339253744934869
2095,1.7999999999999998,-1.2,1.5471018879962204,1.5010374231190542,0.8605926497514842
2096,1.8399999999999999,-1.2,1.5886463175589676,1.5425818526818014,0.8879730553393235
2097,1.88,-1.2,1.6312559266064859,1.5851914617293197,0.9160665912570045
2098,1.92,-1.2,1.6749307151387882,1.628866250261622,0.9448732575045276
2099,1.96,-1.2,1.7196706831558661,1.6736062182787,0.9743930540818924
2100,-2.0,-1.1600000000000001,2.41914343818448,2.373078973307314,1.4855285205596116
2101,-1.96,-1.1600000000000001,2.3594795301751077,2.3134150652979417,1.4451564272076003
2102,-1.92,-1.1600000000000001,2.30088080165052,2.254816336773354,1.4054974641854305
2103,-1.88,-1.1600000000000001,2.2433472526107026,2.1972827877335366,1.366551631493102
2104,-1.84,-1.1600000000000001,2.186878883055675,2.140814418178509,1.3283189291306168
2105,-1.8,-1.1600000000000001,2.1314756929854104,2.0854112281082444,1.2907993570979728
2106,-1.76,-1.1600000000000001,2.0771376823999215,2.0310732175227555,1.25399291539517
2107,-1.72,-1.1600000000000001,2.023864851299216,1.97780038642205,1.2178996040222103
2108,-1.68,-1.1600000000000001,1.9716571996832817,1.9255927348061155,1.1825194229790914
2109,-1.6400000000000001,-1.1600000000000001,1.9205147275521417,1.8744502626749755,1.1478523722658154
2110,-1.6,-1.1600000000000001,1.8704374349057757,1.8243729700286095,1.1138984518823805
2111,-1.56,-1.1600000000000001,1.8214253217441765,1.7753608568670103,1.0806576618287875
2112,-1.52,-1.1600000000000001,1.773478388067373,1.7274139231902068,1.0481300021050368
2113,-1.48,-1.1600000000000001,1.7265966338753391,1.680532168998173,1.0163154727111277
2114,-1.44,-1.1600000000000001,1.6807800591680702,1.634715594290904,0.9852140736470607
2115,-1.4,-1.1600000000000001,1.6360286639455974,1.5899641990684312,0.9548258049128353
2116,-1.3599999999999999,-1.1600000000000001,1.5923424482078876,1.5462779833307214,0.9251506665084519
2117,-1.3199999999999998,-1.1600000000000001,1.5497214119549707,1.5036569470778045,0.8961886584339107
2118,-1.28,-1.1600000000000001,1.50816555518683,1.4621010903096638,0.8679397806892111
2119,-1.24,-1.1600000000000001,1.4676748779034534,1.4216104130262872,0.8404040332743531
2120,-1.2,-1.1600000000000001,1.428249380104859,1.3821849152276928,0.8135814161893373
2121,-1.1600000000000001,-1.1600000000000001,1.3898890617910555,1.3438245969138893,0.7874719294341637
2122,-1.12,-1.1600000000000001,1.3525939229620172,1.306529458084851,0.7620755730088313
2123,-1.08,-1.1600000000000001,1.3163639636177529,1.2702994987405867,0.7373923469133414
2124,-1.04,-1.1600000000000001,1.2811991837582746,1.2351347188811084,0.7134222511476931
2125,-1.0,-1.1600000000000001,1.2470995833835663,1.2010351185064,0.6901652857118865
2126,-0.96,-1.1600000000000001,1.2140651624936458,1.1680006976164796,0.6676214506059219
2127,-0.9199999999999999,-1.1600000000000001,1.1820959210885051,1.136031456211339,0.6457907458297993
2128,-0.8799999999999999,-1.1600000000000001,1.1511918591681376,1.1051273942909714,0.6246731713835187
2129,-0.8400000000000001,-1.1600000000000001,1.1213529767325445,1.0752885118553783,0.6042687272670797
2130,-0.8,-1.1600000000000001,1.0925792737817326,1.0465148089045664,0.5845774134804829
2131,-0.76,-1.1600000000000001,1.0648707503157027,1.0188062854385365,0.5655992300237276
2132,-0.72,-1.1600000000000001,1.0382274063344463,0.9921629414572801,0.5473341768968143
2133,-0.6799999999999999,-1.1600000000000001,1.0126492418379711,0.9665847769608049,0.529782254099743
2134,-0.6399999999999999,-1.1600000000000001,0.9881362568262648,0.9420717919490986,0.5129434616325135
2135,-0.6000000000000001,-1.1600000000000001,0.9646884512993417,0.9186239864221755,0.496817799495126
2136,-0.56,-1.1600000000000001,0.9423058252571994,0.8962413603800332,0.48140526768758024
2137,-0.52,-1.1600000000000001,0.9209883786998289,0.8749239138226627,0.4667058662098765
2138,-0.48,-1.1600000000000001,0.900736111627237,0.8546716467500708,0.4527195950620145
2139,-0.43999999999999995,-1.1600000000000001,0.8815490240394341,0.8354845591622679,0.4394464542439944
2140,-0.3999999999999999,-1.1600000000000001,0.8634271159364016,0.8173626510592354,0.42688644375581625
2141,-0.3600000000000001,-1.1600000000000001,0.8463703873181477,0.8003059224409815,0.4150395635974801
2142,-0.32000000000000006,-1.1600000000000001,0.8303788381846687,0.7843143733075025,0.40390581376898566
2143,-0.28,-1.1600000000000001,0.8154524685359705,0.7693880036588043,0.39348519427033307
2144,-0.24,-1.1600000000000001,0.8015912783720489,0.7555268134948827,0.38377770510152237
2145,-0.19999999999999996,-1.1600000000000001,0.7887952676928996,0.7427308028157334,0.3747833462625536
2146,-0.15999999999999992,-1.1600000000000001,0.7770644364985352,0.730999971621369,0.36650211775342684
2147,-0.1200000000000001,-1.1600000000000001,0.7663987847889501,0.7203343199117839,0.3589340195741418
2148,-0.08000000000000007,-1.1600000000000001,0.7567983125641378,0.7107338476869716,0.3520790517246987
2149,-0.040000000000000036,-1.1600000000000001,0.7482630198241095,0.7021985549469433,0.34593721420509754
2150,0.0,-1.1600000000000001,0.7407929065688598,0.6947284416916936,0.34050850701533814
2151,0.040000000000000036,-1.1600000000000001,0.7343879727983798,0.6883235079212136,0.3357929301554206
2152,0.08000000000000007,-1.1600000000000001,0.7290482185126832,0.682983753635517,0.33179048362534513
2153,0.1200000000000001,-1.1600000000000001,0.7247736437117585,0.6787091788345923,0.3285011674251113
2154,0.16000000000000014,-1.1600000000000001,0.721564248395619,0.6754997835184527,0.32592498155471966
2155,0.20000000000000018,-1.1600000000000001,0.7194200325642559,0.6733555676870897,0.32406192601416967
2156,0.2400000000000002,-1.1600000000000001,0.7183409962176666,0.6722765313405004,0.32291200080346166
2157,0.2799999999999998,-1.1600000000000001,0.7183271393558577,0.6722626744786915,0.3224752059225955
2158,0.31999999999999984,-1.1600000000000001,0.71937846197883,0.6733139971016638,0.3227515413715712
2159,0.3599999999999999,-1.1600000000000001,0.7214949640865783,0.6754304992094121,0.3237410071503887
2160,0.3999999999999999,-1.1600000000000001,0.724676645679104,0.6786121808019377,0.32544360325904836
2161,0.43999999999999995,-1.1600000000000001,0.728923506756402,0.6828590418792359,0.32785932969754966
2162,0.48,-1.1600000000000001,0.7342355473184876,0.6881710824413214,0.33098818646589295
2163,0.52,-1.1600000000000001,0.7406127673653459,0.6945483024881797,0.334830173564078
2164,0.56,-1.1600000000000001,0.7480551668969809,0.7019907020198147,0.33938529099210507
2165,0.6000000000000001,-1.1600000000000001,0.7565627459133991,0.7104982810362329,0.3446535387499739
2166,0.6400000000000001,-1.1600000000000001,0.7661355044145944,0.7200710395374282,0.3506349168376848
2167,0.6800000000000002,-1.1600000000000001,0.77677344240056,0.7307089775233938,0.3573294252552375
2168,0.7200000000000002,-1.1600000000000001,0.7884765598713137,0.7424120949941475,0.364737064002632
2169,0.7599999999999998,-1.1600000000000001,0.8012448568268375,0.7551803919496713,0.37285783307986836
2170,0.7999999999999998,-1.1600000000000001,0.8150783332671409,0.7690138683899747,0.3816917324869467
2171,0.8399999999999999,-1.1600000000000001,0.8299769891922236,0.7839125243150574,0.3912387622238669
2172,0.8799999999999999,-1.1600000000000001,0.8459408246020861,0.7998763597249199,0.40149892229062895
2173,0.9199999999999999,-1.1600000000000001,0.8629698394967241,0.8169053746195579,0.41247221268723294
2174,0.96,-1.1600000000000001,0.8810640338761319,0.8349995689989657,0.4241586334136788
2175,1.0,-1.1600000000000001,0.9002234077403309,0.8541589428631647,0.4365581844699666
2176,1.04,-1.1600000000000001,0.9204479610893108,0.8743834962121446,0.4496708658560962
2177,1.08,-1.1600000000000001,0.9417376939230567,0.8956732290458905,0.46349667757206775
2178,1.12,-1.1600000000000001,0.9640926062415789,0.9180281413644127,0.47803561961788116
2179,1.1600000000000001,-1.1600000000000001,0.9875126980448827,0.9414482331677165,0.49328769199353645
2180,1.2000000000000002,-1.1600000000000001,1.0119979693329757,0.9659335044558095,0.5092528946990335
2181,1.2400000000000002,-1.1600000000000001,1.0375484201058294,0.9914839552286632,0.5259312277343725
2182,1.2799999999999998,-1.1600000000000001,1.06416405036347,1.0180995854863037,0.5433226910995533
2183,1.3199999999999998,-1.1600000000000001,1.09184486010589,1.045780395228724,0.5614272847945763
2184,1.3599999999999999,-1.1600000000000001,1.1205908493330807,1.0745263844559145,0.5802450088194409
2185,1.4,-1.1600000000000001,1.150402018045056,1.1043375531678898,0.5997758631741472
2186,1.44,-1.1600000000000001,1.1812783662418012,1.135213901364635,0.6200198478586958
2187,1.48,-1.1600000000000001,1.2132198939233372,1.167155429046171,0.6409769628730861
2188,1.52,-1.1600000000000001,1.2462266010896426,1.2001621362124764,0.6626472082173185
2189,1.56,-1.1600000000000001,1.280298487740727,1.2342340228635609,0.6850305838913926
2190,1.6,-1.1600000000000001,1.315435553876592,1.2693710889994259,0.7081270898953085
2191,1.6400000000000001,-1.1600000000000001,1.3516377994972382,1.305573334620072,0.7319367262290664
2192,1.6800000000000002,-1.1600000000000001,1.3889052246026552,1.342840759725489,0.7564594928926662
2193,1.7200000000000002,-1.1600000000000001,1.4272378291928514,1.3811733643156852,0.7816953898861079
2194,1.7599999999999998,-1.1600000000000001,1.4666356132678167,1.4205711483906505,0.807644417209391
2195,1.7999999999999998,-1.1600000000000001,1.5070985768275689,1.4610341119504027,0.8343065748625164
2196,1.8399999999999999,-1.1600000000000001,1.548626719872102,1.5025622549949358,0.8616818628454839
2197,1.88,-1.1600000000000001,1.5912200424014051,1.545155577524239,0.8897702811582928
2198,1.92,-1.1600000000000001,1.634878544415495,1.5888140795383288,0.918571829800944
2199,1.96,-1.1600000000000001,1.6796022259143626,1.6335377610371964,0.9480865087734371
2200,-2.0,-1.12,2.381768650684767,2.335704185807601,1.4604372538035437
2201,-1.96,-1.12,2.3220884561571724,2.2760239912800064,1.42006004284666
2202,-1.92,-1.12,2.2634734411143693,2.2174089762372033,1.3803959622196182
2203,-1.88,-1.12,2.205923605556338,2.159859140679172,1.3414450119224184
2204,-1.84,-1.12,2.1494389494830854,2.1033744846059195,1.3032071919550607
2205,-1.8,-1.12,2.0940194728946153,2.0479550080174493,1.2656825023175446
2206,-1.76,-1.12,2.0396651757909297,1.9936007109137635,1.2288709430098705
2207,-1.72,-1.12,1.9863760581719934,1.9403115932948272,1.1927725140320384
2208,-1.68,-1.12,1.934152120037857,1.8880876551606909,1.1573872153840479
2209,-1.6400000000000001,-1.12,1.8829933613885066,1.8369288965113404,1.1227150470658998
2210,-1.6,-1.12,1.8328997822239212,1.786835317346755,1.0887560090775927
2211,-1.56,-1.12,1.7838713825441184,1.7378069176669522,1.0555101014191284
2212,-1.52,-1.12,1.7359081623490853,1.689843697471919,1.0229773240905056
2213,-1.48,-1.12,1.689010121638832,1.6429456567616658,0.9911576770917245
2214,-1.44,-1.12,1.6431772604133588,1.5971127955361926,0.9600511604227855
2215,-1.4,-1.12,1.5984095786726689,1.5523451137955027,0.9296577740836882
2216,-1.3599999999999999,-1.12,1.5547070764167572,1.508642611539591,0.8999775180744329
2217,-1.3199999999999998,-1.12,1.5120697536456207,1.4660052887684545,0.8710103923950194
2218,-1.28,-1.12,1.4704976103592518,1.4244331454820855,0.8427563970454482
2219,-1.24,-1.12,1.429990646557677,1.3839261816805108,0.8152155320257185
2220,-1.2,-1.12,1.390548862240868,1.3444843973637017,0.7883877973358306
2221,-1.1600000000000001,-1.12,1.3521722574088426,1.3061077925316764,0.762273192975785
2222,-1.12,-1.12,1.3148608320615873,1.2687963671844211,0.7368717189455811
2223,-1.08,-1.12,1.2786145861991225,1.2325501213219563,0.7121833752452189
2224,-1.04,-1.12,1.2434335198214264,1.1973690549442602,0.6882081618746987
2225,-1.0,-1.12,1.2093176329285156,1.1632531680513494,0.6649460788340205
2226,-0.96,-1.12,1.17626692552038,1.1302024606432137,0.642397126123184
2227,-0.9199999999999999,-1.12,1.1442813975970154,1.0982169327198492,0.6205613037421893
2228,-0.8799999999999999,-1.12,1.1133610491584358,1.0672965842812696,0.5994386116910366
2229,-0.8400000000000001,-1.12,1.0835058802046351,1.037441415327469,0.5790290499697259
2230,-0.8,-1.12,1.0547158907356065,1.0086514258584403,0.559332618578257
2231,-0.76,-1.12,1.0269910807513594,0.9809266158741932,0.5403493175166301
2232,-0.72,-1.12,1.0003314502518952,0.954266985374729,0.5220791467848448
2233,-0.6799999999999999,-1.12,0.9747369992372004,0.9286725343600342,0.5045221063829015
2234,-0.6399999999999999,-1.12,0.950207727707288,0.9041432628301218,0.48767819631080017
2235,-0.6000000000000001,-1.12,0.92674363566215,0.8806791707849838,0.47154741656854077
2236,-0.56,-1.12,0.9043447231017926,0.8582802582246264,0.45612976715612313
2237,-0.52,-1.12,0.8830109900262131,0.8369465251490469,0.44142524807354744
2238,-0.48,-1.12,0.8627424364354085,0.8166779715582423,0.4274338593208135
2239,-0.43999999999999995,-1.12,0.8435390623293899,0.7974745974522237,0.4141556008979215
2240,-0.3999999999999999,-1.12,0.8254008677081381,0.7793364028309719,0.4015904728048714
2241,-0.3600000000000001,-1.12,0.8083278525716708,0.7622633876945046,0.38973847504166326
2242,-0.32000000000000006,-1.12,0.7923200169199824,0.7462555520428162,0.378599607608297
2243,-0.28,-1.12,0.7773773607530691,0.7313128958759029,0.36817387050477257
2244,-0.24,-1.12,0.7634998840709335,0.7174354191937673,0.35846126373109
2245,-0.19999999999999996,-1.12,0.7506875868735777,0.7046231219964115,0.3494617872872492
2246,-0.15999999999999992,-1.12,0.7389404691609962,0.69287600428383,0.34117544117325044
2247,-0.1200000000000001,-1.12,0.7282585309331997,0.6821940660560335,0.33360222538909357
2248,-0.08000000000000007,-1.12,0.7186417721901763,0.6725773073130101,0.3267421399347786
2249,-0.040000000000000036,-1.12,0.7100901929319325,0.6640257280547663,0.3205951848103054
2250,0.0,-1.12,0.7026037931584634,0.6565393282812972,0.3151613600156742
2251,0.040000000000000036,-1.12,0.6961825728697739,0.6501181079926077,0.31044066555088484
2252,0.08000000000000007,-1.12,0.6908265320658622,0.644762067188696,0.3064331014159373
2253,0.1200000000000001,-1.12,0.68653567074673,0.6404712058695639,0.3031386676108317
2254,0.16000000000000014,-1.12,0.683309988912371,0.6372455240352048,0.30055736413556794
2255,0.20000000000000018,-1.12,0.6811494865627956,0.6350850216856294,0.2986891909901461
2256,0.2400000000000002,-1.12,0.6800541636979952,0.633989698820829,0.2975341481745662
2257,0.2799999999999998,-1.12,0.6800240203179715,0.6339595554408053,0.29709223568882814
2258,0.31999999999999984,-1.12,0.6810590564227301,0.6349945915455639,0.2973634535329319
2259,0.3599999999999999,-1.12,0.6831592720122598,0.6370948071350936,0.29834780170687764
2260,0.3999999999999999,-1.12,0.686324667086579,0.6402602022094128,0.30004528021066523
2261,0.43999999999999995,-1.12,0.6905552416456655,0.6444907767684993,0.3024558890442947
2262,0.48,-1.12,0.6958509956895306,0.6497865308123644,0.305579628207766
2263,0.52,-1.12,0.7022119292181772,0.656147464341011,0.30941649770107915
2264,0.56,-1.12,0.7096380422316028,0.6635735773544366,0.3139664975242344
2265,0.6000000000000001,-1.12,0.7181293347298047,0.6720648698526385,0.31922962767723134
2266,0.6400000000000001,-1.12,0.7276858067127792,0.681621341835613,0.3252058881600702
2267,0.6800000000000002,-1.12,0.7383074581805383,0.6922429933033721,0.331895278972751
2268,0.7200000000000002,-1.12,0.749994289133075,0.7039298242559088,0.3392978001152737
2269,0.7599999999999998,-1.12,0.7627462995703874,0.7166818346932212,0.34741345158763814
2270,0.7999999999999998,-1.12,0.7765634894924814,0.7304990246153152,0.35624223338984456
2271,0.8399999999999999,-1.12,0.7914458588993497,0.7453813940221835,0.3657841455218927
2272,0.8799999999999999,-1.12,0.8073934077909938,0.7613289429138276,0.376039187983783
2273,0.9199999999999999,-1.12,0.824406136167423,0.7783416712902568,0.3870073607755151
2274,0.96,-1.12,0.8424840440286209,0.7964195791514547,0.398688663897089
2275,1.0,-1.12,0.8616271313746025,0.8155626664974363,0.41108309734850484
2276,1.04,-1.12,0.8818353982053609,0.8357709333281947,0.4241906611297625
2277,1.08,-1.12,0.9031088445208965,0.8570443796437303,0.4380113552408622
2278,1.12,-1.12,0.9254474703212078,0.8793830054440416,0.4525451796818037
2279,1.1600000000000001,-1.12,0.9488512756063004,0.9027868107291342,0.467792134452587
2280,1.2000000000000002,-1.12,0.9733202603761741,0.9272557954990079,0.4837522195532123
2281,1.2400000000000002,-1.12,0.9988544246308207,0.9527899597536545,0.5004254349836794
2282,1.2799999999999998,-1.12,1.0254537683702492,0.979389303493083,0.5178117807439881
2283,1.3199999999999998,-1.12,1.0531182915944513,1.007053826717285,0.5359112568341391
2284,1.3599999999999999,-1.12,1.0818479943034303,1.035783529426264,0.554723863254132
2285,1.4,-1.12,1.1116428764971946,1.0655784116200284,0.5742496000039665
2286,1.44,-1.12,1.1425029381757346,1.0964384732985684,0.594488467083643
2287,1.48,-1.12,1.1744281793390405,1.1283637144618743,0.6154404644931615
2288,1.52,-1.12,1.2074185999871438,1.1613541351099776,0.6371055922325217
2289,1.56,-1.12,1.2414742001200083,1.195409735242842,0.659483850301724
2290,1.6,-1.12,1.2765949797376592,1.230530514860493,0.6825752387007682
2291,1.6400000000000001,-1.12,1.3127809388400888,1.2667164739629226,0.706379757429654
2292,1.6800000000000002,-1.12,1.350032077427298,1.3039676125501318,0.730897406488382
2293,1.7200000000000002,-1.12,1.388348395499277,1.3422839306221108,0.7561281858769517
2294,1.7599999999999998,-1.12,1.4277298930560367,1.3816654281788705,0.7820720955953633
2295,1.7999999999999998,-1.12,1.468176570097574,1.4221121052204078,0.8087291356436164
2296,1.8399999999999999,-1.12,1.5096884266238906,1.4636239617467244,0.8360993060217118
2297,1.88,-1.12,1.5522654626349872,1.506200997757821,0.8641826067296494
2298,1.92,-1.12,1.5959076781308577,1.5498432132536915,0.8929790377674284
2299,1.96,-1.12,1.6406150731115139,1.5945506082343477,0.9224885991350493
2300,-2.0,-1.08,2.345475167623704,2.299410702746538,1.436054622717543
2301,-1.96,-1.08,2.2857786865779026,2.2397142217007366,1.3956722941557875
2302,-1.92,-1.08,2.227147385016866,2.1810829201397,1.356003095923874
2303,-1.88,-1.08,2.1695812629406372,2.1235167980634713,1.3170470280218025
2304,-1.84,-1.08,2.1130803203491846,2.0670158554720186,1.2788040904495728
2305,-1.8,-1.08,2.057644557242481,2.011580092365315,1.2412742832071848
2306,-1.76,-1.08,2.00327397362057,1.9572095087434038,1.2044576062946386
2307,-1.72,-1.08,1.949968569483445,1.9039041046062788,1.1683540597119346
2308,-1.68,-1.08,1.8977283448310842,1.851663879953918,1.1329636434590722
2309,-1.6400000000000001,-1.08,1.8465532996635117,1.8004888347863455,1.098286357536052
2310,-1.6,-1.08,1.7964434339807216,1.7503789691035554,1.064322201942873
2311,-1.56,-1.08,1.7473987477826927,1.7013342829055265,1.0310711766795368
2312,-1.52,-1.08,1.6994192410694555,1.6533547761922893,0.998533281746042
2313,-1.48,-1.08,1.6525049138409937,1.6064404489638275,0.9667085171423893
2314,-1.44,-1.08,1.6066557660973073,1.5605913012201411,0.9355968828685781
2315,-1.4,-1.08,1.5618717978384038,1.5158073329612376,0.9051983789246091
2316,-1.3599999999999999,-1.08,1.5181530090642672,1.472088544187101,0.8755130053104818
2317,-1.3199999999999998,-1.08,1.4754993997749244,1.4294349348977582,0.8465407620261965
2318,-1.28,-1.08,1.4339109699703492,1.387846505093183,0.8182816490717532
2319,-1.24,-1.08,1.3933877196505515,1.3473232547733853,0.7907356664471517
2320,-1.2,-1.08,1.3539296488155372,1.307865183938371,0.763902814152392
2321,-1.1600000000000001,-1.08,1.3155367574652916,1.2694722925881254,0.7377830921874744
2322,-1.12,-1.08,1.278209045599827,1.2321445807226608,0.7123765005523988
2323,-1.08,-1.08,1.2419465132191452,1.195882048341979,0.6876830392471645
2324,-1.04,-1.08,1.206749160323242,1.1606846954460759,0.6637027082717724
2325,-1.0,-1.08,1.1726169869121112,1.126552522034945,0.640435507626222
2326,-0.96,-1.08,1.1395499929857642,1.093485528108598,0.6178814373105135
2327,-0.9199999999999999,-1.08,1.107548178544185,1.0614837136670188,0.5960404973246474
2328,-0.8799999999999999,-1.08,1.076611543587394,1.0305470787102278,0.5749126876686226
2329,-0.8400000000000001,-1.08,1.0467400881153772,1.000675623238211,0.55449800834244
2330,-0.8,-1.08,1.0179338121281383,0.9718693472509721,0.5347964593460992
2331,-0.76,-1.08,0.9901927156256713,0.9441282507485051,0.5158080406796002
2332,-0.72,-1.08,0.9635167986079994,0.9174523337308332,0.4975327523429432
2333,-0.6799999999999999,-1.08,0.9379060610750818,0.8918415961979156,0.47997059433612804
2334,-0.6399999999999999,-1.08,0.9133605030269583,0.8672960381497921,0.46312156665915466
2335,-0.6000000000000001,-1.08,0.8898801244636195,0.8438156595864533,0.4469856693120233
2336,-0.56,-1.08,0.8674649253850408,0.8214004605078746,0.4315629022947338
2337,-0.52,-1.08,0.8461149057912458,0.8000504409140796,0.41685326560728614
2338,-0.48,-1.08,0.8258300656822299,0.7797656008050637,0.4028567592496804
2339,-0.43999999999999995,-1.08,0.8066104050579899,0.7605459401808237,0.38957338322191654
2340,-0.3999999999999999,-1.08,0.7884559239185354,0.7423914590413692,0.37700313752399445
2341,-0.3600000000000001,-1.08,0.7713666222638521,0.7253021573866859,0.36514602215591435
2342,-0.32000000000000006,-1.08,0.7553425000939527,0.7092780352167865,0.35400203711767614
2343,-0.28,-1.08,0.7403835574088221,0.6943190925316559,0.34357118240927975
2344,-0.24,-1.08,0.7264897942084763,0.6804253293313101,0.3338534580307253
2345,-0.19999999999999996,-1.08,0.7136612104929028,0.6675967456157366,0.3248488639820128
2346,-0.15999999999999992,-1.08,0.7018978062621101,0.6558333413849439,0.3165574002631421
2347,-0.1200000000000001,-1.08,0.6911995815161014,0.6451351166389352,0.3089790668741133
2348,-0.08000000000000007,-1.08,0.6815665362548626,0.6355020713776964,0.30211386381492633
2349,-0.040000000000000036,-1.08,0.6729986704784067,0.6269342056012405,0.29596179108558135
2350,0.0,-1.08,0.6654959841867222,0.619431519309556,0.29052284868607803
2351,0.040000000000000036,-1.08,0.65905847737982,0.6129940125026538,0.28579703661641687
2352,0.08000000000000007,-1.08,0.653686150057697,0.6076216851805308,0.2817843548765975
2353,0.1200000000000001,-1.08,0.6493790022203493,0.6033145373431831,0.2784848034666199
2354,0.16000000000000014,-1.08,0.6461370338677799,0.6000725689906137,0.2758983823864843
2355,0.20000000000000018,-1.08,0.6439602449999892,0.597895780122823,0.27402509163619054
2356,0.2400000000000002,-1.08,0.6428486356169723,0.596784170739806,0.27286493121573874
2357,0.2799999999999998,-1.08,0.6428022057187414,0.5967377408415752,0.2724179011251287
2358,0.31999999999999984,-1.08,0.6438209553052823,0.5977564904281161,0.27268400136436055
2359,0.3599999999999999,-1.08,0.6459048843766012,0.599840419499435,0.27366323193343445
2360,0.3999999999999999,-1.08,0.6490539929327056,0.6029895280555394,0.27535559283235006
2361,0.43999999999999995,-1.08,0.6532682809735775,0.6072038160964113,0.27776108406110755
2362,0.48,-1.08,0.6585477484992329,0.6124832836220667,0.28087970561970704
2363,0.52,-1.08,0.6648923955096642,0.618827930632498,0.28471145750814836
2364,0.56,-1.08,0.6723022220048743,0.6262377571277081,0.2892563397264316
2365,0.6000000000000001,-1.08,0.680777227984864,0.6347127631076978,0.29451435227455663
2366,0.6400000000000001,-1.08,0.690317413449624,0.6442529485724579,0.3004854951525237
2367,0.6800000000000002,-1.08,0.7009227783991718,0.6548583135220056,0.30716976836033244
2368,0.7200000000000002,-1.08,0.7125933228334952,0.666528857956329,0.3145671718979832
2369,0.7599999999999998,-1.08,0.7253290467525946,0.6792645818754284,0.3226777057654757
2370,0.7999999999999998,-1.08,0.7391299501564721,0.6930654852793059,0.33150136996281027
2371,0.8399999999999999,-1.08,0.7539960330451226,0.7079315681679564,0.34103816448998664
2372,0.8799999999999999,-1.08,0.769927295418561,0.7238628305413948,0.3512880893470049
2373,0.9199999999999999,-1.08,0.7869237372767725,0.7408592723996063,0.36225114453386503
2374,0.96,-1.08,0.8049853586197603,0.7589208937425941,0.37392733005056705
2375,1.0,-1.08,0.8241121594475257,0.7780476945703595,0.386316645897111
2376,1.04,-1.08,0.8443041397600728,0.7982396748829066,0.39941909207349685
2377,1.08,-1.08,0.8655612995573967,0.8194968346802305,0.4132346685797246
2378,1.12,-1.08,0.8878836388395003,0.8418191739623341,0.4277633754157941
2379,1.1600000000000001,-1.08,0.9112711576063733,0.8652066927292071,0.4430052125817056
2380,1.2000000000000002,-1.08,0.9357238558580355,0.8896593909808693,0.4589601800774589
2381,1.2400000000000002,-1.08,0.9612417335944696,0.9151772687173034,0.4756282779030541
2382,1.2799999999999998,-1.08,0.9878247908156758,0.9417603259385096,0.493009506058491
2383,1.3199999999999998,-1.08,1.0154730275216708,0.9694085626445046,0.51110386454377
2384,1.3599999999999999,-1.08,1.0441864437124342,0.998121978835268,0.5299113533588908
2385,1.4,-1.08,1.0739650393879825,1.0279005745108163,0.5494319725038536
2386,1.44,-1.08,1.1048088145483095,1.0587443496711433,0.5696657219786583
2387,1.48,-1.08,1.1367177691934083,1.090653304316242,0.5906126017833047
2388,1.52,-1.08,1.1696919033232884,1.1236274384461222,0.6122726119177933
2389,1.56,-1.08,1.20373121693795,1.1576667520607837,0.6346457523821234
2390,1.6,-1.08,1.2388357100373848,1.1927712451602186,0.6577320231762955
2391,1.6400000000000001,-1.08,1.2750053826215952,1.228940917744429,0.6815314243003099
2392,1.6800000000000002,-1.08,1.3122402346905828,1.2661757698134166,0.7060439557541656
2393,1.7200000000000002,-1.08,1.3505402662443595,1.3044758013671933,0.7312696175378635
2394,1.7599999999999998,-1.08,1.389905477282899,1.3438410124057327,0.7572084096514029
2395,1.7999999999999998,-1.08,1.4303358678062326,1.3842714029290664,0.7838603320947843
2396,1.8399999999999999,-1.08,1.4718314378143322,1.425766972937166,0.811225384868008
2397,1.88,-1.08,1.5143921873072153,1.468327722430049,0.8393035679710734
2398,1.92,-1.08,1.5580181162848747,1.5119536514077085,0.8680948814039804
2399,1.96,-1.08,1.6027092247473091,1.556644759870143,0.8975993251667296
2400,-2.0,-1.04,2.3102629890012967,2.2641985241241307,1.4123806273016106
2401,-1.96,-1.04,2.250550221437272,2.204485756560106,1.371993181134983
2402,-1.92,-1.04,2.1919026333580254,2.1458381684808594,1.3323188652981972
2403,-1.88,-1.04,2.1343202247635817,2.0882557598864158,1.2933576797912536
2404,-1.84,-1.04,2.0778029956538853,2.0317385307767193,1.2551096246141522
2405,-1.8,-1.04,2.0223509460289955,1.9762864811518293,1.2175746997668926
2406,-1.76,-1.04,1.9679640758888723,1.9218996110117061,1.1807529052494747
2407,-1.72,-1.04,1.9146423852335313,1.868577920356365,1.1446442410618987
2408,-1.68,-1.04,1.8623858740629704,1.8163214091858042,1.1092487072041644
2409,-1.6400000000000001,-1.04,1.811194542377178,1.7651300775000118,1.074566303676272
2410,-1.6,-1.04,1.7610683901761621,1.715003925298996,1.0405970304782217
2411,-1.56,-1.04,1.7120074174599396,1.6659429525827734,1.0073408876100132
2412,-1.52,-1.04,1.66401162422848,1.6179471593513137,0.9747978750716466
2413,-1.48,-1.04,1.6170810104818,1.5710165456046339,0.9429679928631216
2414,-1.44,-1.04,1.571215576219907,1.5251511113427407,0.9118512409844388
2415,-1.4,-1.04,1.5264153214427882,1.480350856565622,0.8814476194355978
2416,-1.3599999999999999,-1.04,1.4826802461504383,1.436615781273272,0.8517571282165989
2417,-1.3199999999999998,-1.04,1.4400103503428796,1.3939458854657134,0.8227797673274415
2418,-1.28,-1.04,1.3984056340200837,1.3523411691429175,0.7945155367681261
2419,-1.24,-1.04,1.357866097182078,1.3118016323049118,0.7669644365386529
2420,-1.2,-1.04,1.318391739828846,1.2723272749516799,0.7401264666390213
2421,-1.1600000000000001,-1.04,1.2799825619603977,1.2339180970832315,0.7140016270692315
2422,-1.12,-1.04,1.2426385635767156,1.1965740986995494,0.6885899178292838
2423,-1.08,-1.04,1.2063597446778234,1.1602952798006572,0.6638913389191778
2424,-1.04,-1.04,1.1711461052637027,1.1250816403865365,0.6399058903389137
2425,-1.0,-1.04,1.136997645334353,1.090933180457187,0.6166335720884917
2426,-0.96,-1.04,1.1039143648897902,1.057849900012624,0.5940743841679115
2427,-0.9199999999999999,-1.04,1.0718962639300118,1.0258317990528456,0.572228326577173
2428,-0.8799999999999999,-1.04,1.0409433424550034,0.9948788775778372,0.5510953993162766
2429,-0.8400000000000001,-1.04,1.0110556004647764,0.9649911355876102,0.5306756023852219
2430,-0.8,-1.04,0.9822330379593194,0.9361685730821532,0.5109689357840093
2431,-0.76,-1.04,0.9544756549386437,0.9084111900614775,0.4919753995126384
2432,-0.72,-1.04,0.9277834514027521,0.8817189865255859,0.4736949935711094
2433,-0.6799999999999999,-1.04,0.9021564273516333,0.8560919624744671,0.45612771795942236
2434,-0.6399999999999999,-1.04,0.8775945827852915,0.8315301179081253,0.4392735726775771
2435,-0.6000000000000001,-1.04,0.8540979177037255,0.8080334528265593,0.42313255772557395
2436,-0.56,-1.04,0.8316664321069426,0.7856019672297764,0.40770467310341235
2437,-0.52,-1.04,0.8103001259949375,0.7642356611177713,0.3929899188110928
2438,-0.48,-1.04,0.7899989993677078,0.7439345344905416,0.3789882948486152
2439,-0.43999999999999995,-1.04,0.7707630522252565,0.7246985873480903,0.3656998012159794
2440,-0.3999999999999999,-1.04,0.7525922845675814,0.7065278196904152,0.35312443791318543
2441,-0.3600000000000001,-1.04,0.7354866963946888,0.6894222315175226,0.3412622049402334
2442,-0.32000000000000006,-1.04,0.7194462877065698,0.6733818228294036,0.3301131022971233
2443,-0.28,-1.04,0.7044710585032319,0.6584065936260657,0.31967712998385506
2444,-0.24,-1.04,0.690561008784666,0.6444965439074998,0.30995428800042873
2445,-0.19999999999999996,-1.04,0.6777161385508873,0.6316516736737211,0.3009445763468442
2446,-0.15999999999999992,-1.04,0.665936447801878,0.6198719829247118,0.2926479950231015
2447,-0.1200000000000001,-1.04,0.655221936537654,0.6091574716604878,0.28506454402920095
2448,-0.08000000000000007,-1.04,0.6455726047582008,0.5995081398810346,0.278194223365142
2449,-0.040000000000000036,-1.04,0.6369884524635276,0.5909239875863614,0.272037033030925
2450,0.0,-1.04,0.6294694796536354,0.5834050147764692,0.26659297302654994
2451,0.040000000000000036,-1.04,0.6230156863285204,0.5769512214513542,0.26186204335201685
2452,0.08000000000000007,-1.04,0.6176270724881828,0.5715626076110166,0.2578442440073254
2453,0.1200000000000001,-1.04,0.6133036381326218,0.5672391732554556,0.2545395749924761
2454,0.16000000000000014,-1.04,0.6100453832618404,0.5639809183846742,0.2519480363074685
2455,0.20000000000000018,-1.04,0.6078523078758366,0.5617878429986704,0.25006962795230286
2456,0.2400000000000002,-1.04,0.6067244119746089,0.5606599470974427,0.248904349926979
2457,0.2799999999999998,-1.04,0.6066616955581607,0.5605972306809945,0.2484522022314972
2458,0.31999999999999984,-1.04,0.6076641586264889,0.5615996937493227,0.24871318486585706
2459,0.3599999999999999,-1.04,0.6097318011795991,0.5636673363024329,0.24968729783005902
2460,0.3999999999999999,-1.04,0.6128646232174834,0.5668001583403172,0.25137454112410285
2461,0.43999999999999995,-1.04,0.6170626247401446,0.5709981598629784,0.2537749147479884
2462,0.48,-1.04,0.6223258057475876,0.5762613408704214,0.25688841870171597
2463,0.52,-1.04,0.6286541662398049,0.5825897013626387,0.26071505298528536
2464,0.56,-1.04,0.6360477062168026,0.5899832413396364,0.2652548175986966
2465,0.6000000000000001,-1.04,0.6445064256785719,0.5984419608014057,0.2705077125419499
2466,0.6400000000000001,-1.04,0.6540303246251268,0.6079658597479606,0.27647373781504486
2467,0.6800000000000002,-1.04,0.6646194030564596,0.6185549381792934,0.2831528934179819
2468,0.7200000000000002,-1.04,0.6762736609725674,0.6302091960954012,0.2905451793507606
2469,0.7599999999999998,-1.04,0.6889930983734533,0.6429286334962871,0.2986505956133813
2470,0.7999999999999998,-1.04,0.7027777152591158,0.6567132503819496,0.3074691422058439
2471,0.8399999999999999,-1.04,0.717627511629559,0.6715630467523928,0.3170008191281483
2472,0.8799999999999999,-1.04,0.7335424874847762,0.68747802260761,0.3272456263802947
2473,0.9199999999999999,-1.04,0.7505226428247752,0.704458177947609,0.33820356396228296
2474,0.96,-1.04,0.7685679776495529,0.7225035127723867,0.3498746318741131
2475,1.0,-1.04,0.7876784919591044,0.7416140270819382,0.3622588301157852
2476,1.04,-1.04,0.8078541857534381,0.761789720876272,0.37535615868729905
2477,1.08,-1.04,0.8290950590325495,0.7830305941553833,0.38916661758865484
2478,1.12,-1.04,0.851401111796433,0.8053366469192668,0.40369020681985246
2479,1.1600000000000001,-1.04,0.8747723440451027,0.8287078791679365,0.41892692638089196
2480,1.2000000000000002,-1.04,0.8992087557785404,0.8531442909013742,0.4348767762717734
2481,1.2400000000000002,-1.04,0.9247103469967644,0.8786458821195982,0.4515397564924967
2482,1.2799999999999998,-1.04,0.9512771176997623,0.9052126528225961,0.4689158670430617
2483,1.3199999999999998,-1.04,0.978909067887543,0.9328446030103767,0.4870051079234688
2484,1.3599999999999999,-1.04,1.0076061975600905,0.9615417326829243,0.5058074791337177
2485,1.4,-1.04,1.037368506717426,0.9913040418402599,0.5253229806738087
2486,1.44,-1.04,1.0681959953595366,1.0221315304823704,0.5455516125437414
2487,1.48,-1.04,1.1000886634864269,1.0540241986092607,0.5664933747435159
2488,1.52,-1.04,1.1330465110980958,1.0869820462209296,0.5881482672731322
2489,1.56,-1.04,1.1670695381945329,1.1210050733173667,0.6105162901325907
2490,1.6,-1.04,1.2021577447757579,1.1560932798985917,0.6335974433218909
2491,1.6400000000000001,-1.04,1.2383111308417547,1.1922466659645885,0.6573917268410332
2492,1.6800000000000002,-1.04,1.2755296963925449,1.2294652315153787,0.6818991406900172
2493,1.7200000000000002,-1.04,1.313813441428097,1.2677489765509309,0.707119684868843
2494,1.7599999999999998,-1.04,1.3531623659484266,1.3070979010712604,0.7330533593775106
2495,1.7999999999999998,-1.04,1.3935764699535365,1.3475120050763703,0.7597001642160202
2496,1.8399999999999999,-1.04,1.4350557534434347,1.3889912885662685,0.7870600993843718
2497,1.88,-1.04,1.4776002164181032,1.431535751540937,0.8151331648825656
2498,1.92,-1.04,1.5212098588775371,1.475145394000371,0.8439193607106008
2499,1.96,-1.04,1.5658846808217708,1.5198202159446046,0.8734186868684779
2500,-2.0,-1.0,2.2761321148175107,2.2300676499403447,1.3894152675557456
2501,-1.96,-1.0,2.2164030607352876,2.1703385958581216,1.3490227037842464
2502,-1.92,-1.0,2.1577391861378397,2.1116747212606737,1.309343270342589
2503,-1.88,-1.0,2.10014049102517,2.054076026148004,1.2703769672307736
2504,-1.84,-1.0,2.0436069753972785,1.9975425105201123,1.2321237944488002
2505,-1.8,-1.0,1.988138639254171,1.9420741743770047,1.1945837519966684
2506,-1.76,-1.0,1.9337354825958442,1.887671017718678,1.1577568398743783
2507,-1.72,-1.0,1.8803975054222715,1.8343330405451053,1.1216430580819303
2508,-1.68,-1.0,1.828124707733502,1.782060242856336,1.0862424066193241
2509,-1.6400000000000001,-1.0,1.7769170895294906,1.7308526246523244,1.0515548854865602
2510,-1.6,-1.0,1.7267746508102755,1.6807101859331093,1.0175804946836378
2511,-1.56,-1.0,1.6776973915758215,1.6316329266986553,0.9843192342105576
2512,-1.52,-1.0,1.6296853118261578,1.5836208469489916,0.9517711040673189
2513,-1.48,-1.0,1.5827384115612633,1.536673946684097,0.9199361042539222
2514,-1.44,-1.0,1.5368566907811505,1.4907922259039843,0.8888142347703674
2515,-1.4,-1.0,1.492040149485818,1.4459756846086518,0.8584054956166544
2516,-1.3599999999999999,-1.0,1.448288787675265,1.4022243227980988,0.8287098867927836
2517,-1.3199999999999998,-1.0,1.405602605349485,1.3595381404723188,0.7997274082987543
2518,-1.28,-1.0,1.363981602508484,1.317917137631318,0.7714580601345672
2519,-1.24,-1.0,1.323425779152265,1.2773613142750988,0.7439018423002219
2520,-1.2,-1.0,1.2839351352808186,1.2378706704036524,0.7170587547957183
2521,-1.1600000000000001,-1.0,1.2455096708941487,1.1994452060169825,0.690928797621057
2522,-1.12,-1.0,1.2081493859922627,1.1620849211150965,0.6655119707762371
2523,-1.08,-1.0,1.1718542805751508,1.1257898156979846,0.6408082742612593
2524,-1.04,-1.0,1.1366243546428239,1.0905598897656577,0.6168177080761232
2525,-1.0,-1.0,1.1024596081952684,1.0563951433181022,0.5935402722208292
2526,-0.96,-1.0,1.0693600412324875,1.0232955763553213,0.5709759666953771
2527,-0.9199999999999999,-1.0,1.0373256537544864,0.9912611888773202,0.5491247914997668
2528,-0.8799999999999999,-1.0,1.0063564457612666,0.9602919808841004,0.5279867466339984
2529,-0.8400000000000001,-1.0,0.9764524172528192,0.930387952375653,0.5075618320980719
2530,-0.8,-1.0,0.9476135682291593,0.9015491033519931,0.4878500478919873
2531,-0.76,-1.0,0.9198398986902634,0.8737754338130972,0.46885139401574444
2532,-0.72,-1.0,0.8931314086361588,0.8470669437589926,0.45056587046934354
2533,-0.6799999999999999,-1.0,0.86748809806683,0.8214236331896638,0.4329934772527846
2534,-0.6399999999999999,-1.0,0.8429099669822725,0.7968455021051063,0.41613421436606735
2535,-0.6000000000000001,-1.0,0.8193970153824947,0.7733325505053285,0.39998808180919215
2536,-0.56,-1.0,0.7969492432674996,0.7508847783903334,0.3845550795821589
2537,-0.52,-1.0,0.7755666506372776,0.7295021857601114,0.3698352076849675
2538,-0.48,-1.0,0.7552492374918385,0.7091847726146723,0.3558284661176177
2539,-0.43999999999999995,-1.0,0.7359970038311704,0.6899325389540042,0.34253485488011015
2540,-0.3999999999999999,-1.0,0.7178099496552813,0.6717454847781151,0.32995437397244426
2541,-0.3600000000000001,-1.0,0.7006880749641726,0.6546236100870064,0.3180870233946204
2542,-0.32000000000000006,-1.0,0.6846313797578468,0.6385669148806806,0.30693280314663834
2543,-0.28,-1.0,0.669639864036292,0.6235753991591259,0.29649171322849815
2544,-0.24,-1.0,0.6557135277995166,0.6096490629223504,0.2867637536401999
2545,-0.19999999999999996,-1.0,0.642852371047521,0.5967879061703548,0.2777489243817435
2546,-0.15999999999999992,-1.0,0.6310563937803018,0.5849919289031356,0.26944722545312905
2547,-0.1200000000000001,-1.0,0.6203255959978587,0.5742611311206925,0.26185865685435633
2548,-0.08000000000000007,-1.0,0.610659977700199,0.5645955128230328,0.2549832185854257
2549,-0.040000000000000036,-1.0,0.6020595388873102,0.555995074010144,0.24882091064633674
2550,0.0,-1.0,0.5945242795592018,0.5484598146820356,0.24337173303708967
2551,0.040000000000000036,-1.0,0.588054199715876,0.5419897348387098,0.2386356857576846
2552,0.08000000000000007,-1.0,0.5826492993573231,0.5365848344801569,0.2346127688081214
2553,0.1200000000000001,-1.0,0.5783095784835517,0.5322451136063855,0.23130298218840004
2554,0.16000000000000014,-1.0,0.5750350370945538,0.5289705722173876,0.2287063258985206
2555,0.20000000000000018,-1.0,0.5728256751903346,0.5267612103131684,0.22682279993848306
2556,0.2400000000000002,-1.0,0.5716814927708971,0.5256170278937309,0.22565240430828729
2557,0.2799999999999998,-1.0,0.5716024898362312,0.525538024959065,0.22519513900793361
2558,0.31999999999999984,-1.0,0.5725886663863499,0.5265242015091837,0.22545100403742155
2559,0.3599999999999999,-1.0,0.5746400224212406,0.5285755575440744,0.22641999939675153
2560,0.3999999999999999,-1.0,0.5777565579409124,0.5316920930637462,0.22810212508592345
2561,0.43999999999999995,-1.0,0.5819382729453633,0.5358738080681971,0.23049738110493714
2562,0.48,-1.0,0.5871851674345895,0.5411207025574233,0.23360576745379272
2563,0.52,-1.0,0.5934972414085944,0.5474327765314282,0.23742728413249028
2564,0.56,-1.0,0.6008744948673787,0.5548100299902124,0.24196193114102962
2565,0.6000000000000001,-1.0,0.6093169278109403,0.5632524629337741,0.2472097084794109
2566,0.6400000000000001,-1.0,0.6188245402392772,0.572760075362111,0.2531706161476341
2567,0.6800000000000002,-1.0,0.629397332152398,0.5833328672752318,0.2598446541456991
2568,0.7200000000000002,-1.0,0.6410353035502911,0.594970838673125,0.26723182247360594
2569,0.7599999999999998,-1.0,0.6537384544329642,0.607673989555798,0.2753321211313547
2570,0.7999999999999998,-1.0,0.667506784800415,0.6214423199232488,0.28414555011894543
2571,0.8399999999999999,-1.0,0.6823402946526432,0.636275829775477,0.29367210943637795
2572,0.8799999999999999,-1.0,0.6982389839896506,0.6521745191124844,0.3039117990836524
2573,0.9199999999999999,-1.0,0.7152028528114319,0.6691383879342657,0.3148646190607687
2574,0.96,-1.0,0.7332319011179971,0.6871674362408309,0.32653056936772695
2575,1.0,-1.0,0.7523261289093357,0.7062616640321695,0.338909650004527
2576,1.04,-1.0,0.7724855361854556,0.7264210713082894,0.35200186097116903
2577,1.08,-1.0,0.7937101229463492,0.747645658069183,0.365807202267653
2578,1.12,-1.0,0.8159998891920243,0.7699354243148581,0.3803256738939787
2579,1.1600000000000001,-1.0,0.8393548349224755,0.7932903700453093,0.3955572758501463
2580,1.2000000000000002,-1.0,0.8637749601377099,0.8177104952605437,0.4115020081361558
2581,1.2400000000000002,-1.0,0.8892602648377163,0.84319579996055,0.4281598707520073
2582,1.2799999999999998,-1.0,0.9158107490224998,0.8697462841453336,0.4455308636977003
2583,1.3199999999999998,-1.0,0.9434264126920616,0.8973619478148954,0.4636149869732356
2584,1.3599999999999999,-1.0,0.9721072558464093,0.9260427909692431,0.4824122405786125
2585,1.4,-1.0,1.0018532784855265,0.9557888136083603,0.5019226245138315
2586,1.44,-1.0,1.0326644806094263,0.9866000157322601,0.5221461387788924
2587,1.48,-1.0,1.0645408622180987,1.0184763973409325,0.543082783373795
2588,1.52,-1.0,1.0974824233115545,1.0514179584343883,0.5647325582985396
2589,1.56,-1.0,1.1314891638897817,1.0854246990126155,0.587095463553126
2590,1.6,-1.0,1.166561083952789,1.1204966190756227,0.6101714991375544
2591,1.6400000000000001,-1.0,1.2026981835005814,1.1566337186234152,0.6339606650518246
2592,1.6800000000000002,-1.0,1.2399004625331425,1.1938359976559763,0.6584629612959367
2593,1.7200000000000002,-1.0,1.2781679210504853,1.232103456173319,0.6836783878698909
2594,1.7599999999999998,-1.0,1.3175005590526068,1.2714360941754406,0.7096069447736861
2595,1.7999999999999998,-1.0,1.3578983765395063,1.31183391166234,0.736248632007324
2596,1.8399999999999999,-1.0,1.3993613735111718,1.3532969086340056,0.7636034495708037
2597,1.88,-1.0,1.4418895499676285,1.3958250850904623,0.7916713974641252
2598,1.92,-1.0,1.4854829059088637,1.4394184410316975,0.8204524756872887
2599,1.96,-1.0,1.5301414413348746,1.4840769764577084,0.8499466842402941
2600,-2.0,-0.96,2.243082545072409,2.197018080195243,1.3671585434799487
2601,-1.96,-0.96,2.1833372044719677,2.1372727395948017,1.3267608621035776
2602,-1.92,-0.96,2.1246570433563075,2.0785925784791415,1.2870763110570482
2603,-1.88,-0.96,2.0670420617254215,2.0209775968482555,1.2481048903403609
2604,-1.84,-0.96,2.0104922595793293,1.964427794702163,1.2098465999535155
2605,-1.8,-0.96,1.9550076369179914,1.9089431720408252,1.172301439896512
2606,-1.76,-0.96,1.9005881937414397,1.8545237288642735,1.1354694101693503
2607,-1.72,-0.96,1.8472339300496776,1.8011694651725114,1.09935051077203
2608,-1.68,-0.96,1.7949448458426709,1.7488803809655047,1.0639447417045522
2609,-1.6400000000000001,-0.96,1.7437209411204604,1.6976564762432942,1.0292521029669162
2610,-1.6,-0.96,1.6935622158830306,1.6474977510058644,0.9952725945591221
2611,-1.56,-0.96,1.6444686701303657,1.5984042052531995,0.9620062164811696
2612,-1.52,-0.96,1.5964403038624897,1.5503758389853235,0.9294529687330592
2613,-1.48,-0.96,1.549477117079382,1.5034126522022158,0.8976128513147905
2614,-1.44,-0.96,1.5035791097810554,1.4575146449038892,0.8664858642263639
2615,-1.4,-0.96,1.4587462819675068,1.4126818170903406,0.836072007467779
2616,-1.3599999999999999,-0.96,1.4149786336387382,1.368914168761572,0.8063712810390362
2617,-1.3199999999999998,-0.96,1.372276164794749,1.3262116999175828,0.7773836849401351
2618,-1.28,-0.96,1.3306388754355336,1.2845744105583674,0.749109219171076
2619,-1.24,-0.96,1.2900667655611018,1.2440023006839356,0.7215478837318587
2620,-1.2,-0.96,1.2505598351714473,1.204495370294281,0.6946996786224833
2621,-1.1600000000000001,-0.96,1.2121180842665655,1.1660536193893993,0.66856460384295
2622,-1.12,-0.96,1.1747415128464522,1.128677047969286,0.6431426593932585
2623,-1.08,-0.96,1.138430120911142,1.0923656560339758,0.6184338452734086
2624,-1.04,-0.96,1.1031839084605872,1.057119443583421,0.5944381614834007
2625,-1.0,-0.96,1.0690028754948167,1.0229384106176505,0.5711556080232347
2626,-0.96,-0.96,1.0358870220138252,0.989822557136659,0.5485861848929106
2627,-0.9199999999999999,-0.96,1.0038363480176162,0.95777188314045,0.5267298920924284
2628,-0.8799999999999999,-0.96,0.9728508535061777,0.9267863886290115,0.505586729621788
2629,-0.8400000000000001,-0.96,0.9429305384795224,0.8968660736023562,0.4851566974809896
2630,-0.8,-0.96,0.9140754029376496,0.8680109380604834,0.4654397956700332
2631,-0.76,-0.96,0.8862854468805451,0.8402209820033789,0.4464360241889184
2632,-0.72,-0.96,0.8595606703082213,0.813496205431055,0.4281453830376456
2633,-0.6799999999999999,-0.96,0.8339010732206771,0.7878366083435109,0.4105678722162147
2634,-0.6399999999999999,-0.96,0.8093066556179052,0.763242190740739,0.39370349172462565
2635,-0.6000000000000001,-0.96,0.7857774174999208,0.7397129526227546,0.37755224156287864
2636,-0.56,-0.96,0.7633133588667046,0.7172488939895384,0.3621141217309733
2637,-0.52,-0.96,0.741914479718274,0.6958500148411078,0.34738913222890994
2638,-0.48,-0.96,0.721580780054618,0.6755163151774518,0.33337727305668835
2639,-0.43999999999999995,-0.96,0.7023122598757346,0.6562477949985684,0.3200785442143088
2640,-0.3999999999999999,-0.96,0.6841089191816425,0.6380444543044763,0.307492945701771
2641,-0.3600000000000001,-0.96,0.6669707579723206,0.6209062930951544,0.2956204775190752
2642,-0.32000000000000006,-0.96,0.6508977762477735,0.6048333113706073,0.28446113966622133
2643,-0.28,-0.96,0.6358899740080076,0.5898255091308414,0.27401493214320927
2644,-0.24,-0.96,0.6219473512530191,0.5758828863758529,0.264281854950039
2645,-0.19999999999999996,-0.96,0.6090699079828087,0.5630054431056425,0.2552619080867107
2646,-0.15999999999999992,-0.96,0.5972576441973756,0.5511931793202094,0.24695509155322418
2647,-0.1200000000000001,-0.96,0.5865105598967206,0.5404460950195544,0.23936140534957964
2648,-0.08000000000000007,-0.96,0.5768286550808446,0.5307641902036784,0.23248084947577705
2649,-0.040000000000000036,-0.96,0.5682119297497422,0.522147464872576,0.22631342393181628
2650,0.0,-0.96,0.5606603839034252,0.514595919026259,0.22085912871769733
2651,0.040000000000000036,-0.96,0.5541740175418816,0.5081095526647154,0.21611796383342033
2652,0.08000000000000007,-0.96,0.548752830665113,0.5026883657879468,0.21208992927898526
2653,0.1200000000000001,-0.96,0.5443968232731293,0.4983323583959632,0.20877502505439197
2654,0.16000000000000014,-0.96,0.5411059953659187,0.4950415304887526,0.20617325115964055
2655,0.20000000000000018,-0.96,0.5388803469434873,0.49281588206632115,0.20428460759473108
2656,0.2400000000000002,-0.96,0.5377198780058333,0.4916554131286672,0.20310909435966346
2657,0.2799999999999998,-0.96,0.5376245885529599,0.49156012367579377,0.2026467114544378
2658,0.31999999999999984,-0.96,0.5385944785848626,0.4925300137076965,0.20289745887905403
2659,0.3599999999999999,-0.96,0.5406295481015416,0.4945650832243755,0.203861336633512
2660,0.3999999999999999,-0.96,0.543729797103002,0.4976653322258358,0.205538344717812
2661,0.43999999999999995,-0.96,0.5478952255892348,0.5018307607120686,0.2079284831319538
2662,0.48,-0.96,0.5531258335602508,0.5070613686830846,0.2110317518759375
2663,0.52,-0.96,0.5594216210160428,0.5133571561388766,0.2148481509497631
2664,0.56,-0.96,0.5667825879566101,0.5207181230794439,0.2193776803534306
2665,0.6000000000000001,-0.96,0.5752087343819624,0.5291442695047962,0.2246203400869399
2666,0.6400000000000001,-0.96,0.5847000602920829,0.5386355954149167,0.23057613015029113
2667,0.6800000000000002,-0.96,0.5952565656869859,0.5491921008098197,0.23724505054348424
2668,0.7200000000000002,-0.96,0.6068782505666717,0.5608137856895055,0.24462710126651924
2669,0.7599999999999998,-0.96,0.6195651149311331,0.5735006500539669,0.25272228231939603
2670,0.7999999999999998,-0.96,0.6333171587803667,0.5872526939032005,0.2615305937021149
2671,0.8399999999999999,-0.96,0.6481343821143827,0.6020699172372165,0.27105203541467543
2672,0.8799999999999999,-0.96,0.6640167849331757,0.6179523200560095,0.28128660745707795
2673,0.9199999999999999,-0.96,0.6809643672367466,0.6348999023595804,0.29223430982932247
2674,0.96,-0.96,0.6989771290250946,0.6529126641479284,0.30389514253140876
2675,1.0,-0.96,0.7180550702982244,0.6719906054210582,0.3162691055633369
2676,1.04,-0.96,0.7381981910561244,0.6921337261789582,0.32935619892510704
2677,1.08,-0.96,0.7594064912988092,0.713342026421643,0.343156422616719
2678,1.12,-0.96,0.7816799710262677,0.7356155061491015,0.35766977663817273
2679,1.1600000000000001,-0.96,0.8050186302385052,0.758954165361339,0.3728962609894686
2680,1.2000000000000002,-0.96,0.8294224689355273,0.7833580040583611,0.3888358756706061
2681,1.2400000000000002,-0.96,0.8548914871173185,0.8088270222401523,0.4054886206815856
2682,1.2799999999999998,-0.96,0.88142568478389,0.8353612199067239,0.42285449602240677
2683,1.3199999999999998,-0.96,0.9090250619352397,0.8629605970580735,0.44093350169307
2684,1.3599999999999999,-0.96,0.9376896185713651,0.8916251536941989,0.4597256376935753
2685,1.4,-0.96,0.9674193546922741,0.9213548898151079,0.47923090402392227
2686,1.44,-0.96,0.9982142702979623,0.9521498054207961,0.49944930068411125
2687,1.48,-0.96,1.0300743653884206,0.9840099005112544,0.520380827674142
2688,1.52,-0.96,1.0629996399636628,1.0169351750864966,0.5420254849940147
2689,1.56,-0.96,1.0969900940236734,1.0509256291465072,0.5643832726437291
2690,1.6,-0.96,1.132045727568474,1.085981262691308,0.5874541906232855
2691,1.6400000000000001,-0.96,1.1681665405980464,1.1221020757208802,0.6112382389326838
2692,1.6800000000000002,-0.96,1.2053525331123962,1.15928806823523,0.6357354175719241
2693,1.7200000000000002,-0.96,1.243603705111529,1.1975392402343628,0.6609457265410061
2694,1.7599999999999998,-0.96,1.2829200565954346,1.2368555917182684,0.68686916583993
2695,1.7999999999999998,-0.96,1.323301587564119,1.2772371226869528,0.7135057354686958
2696,1.8399999999999999,-0.96,1.3647482980175825,1.3186838331404163,0.7408554354273034
2697,1.88,-0.96,1.4072601879558242,1.361195723078658,0.768918265715753
2698,1.92,-0.96,1.4508372573788468,1.4047727925016806,0.7976942263340447
2699,1.96,-0.96,1.4954795062866377,1.4494150414094715,0.8271833172821778
2700,-2.0,-0.9199999999999999,2.21111427976596,2.165049814888794,1.34561045507422
2701,-1.96,-0.9199999999999999,2.151352652647294,2.105288187770128,1.3052076560929768
2702,-1.92,-0.9199999999999999,2.092656205013433,2.046591740136267,1.2655179874415758
2703,-1.88,-0.9199999999999999,2.035024936864337,1.988960471987171,1.2265414491200162
2704,-1.84,-0.9199999999999999,1.978458848200019,1.9323943833228527,1.188278041128299
2705,-1.8,-0.9199999999999999,1.9229579390204707,1.8768934741433045,1.1507277634664235
2706,-1.76,-0.9199999999999999,1.868522209325705,1.8224577444485388,1.11389061613439
2707,-1.72,-0.9199999999999999,1.8151516591157324,1.7690871942385662,1.077766599132198
2708,-1.68,-0.9199999999999999,1.762846288390518,1.7167818235133518,1.0423557124598481
2709,-1.6400000000000001,-0.9199999999999999,1.7116060971500873,1.665541632272921,1.0076579561173404
2710,-1.6,-0.9199999999999999,1.6614310853944454,1.6153666205172792,0.973673330104674
2711,-1.56,-0.9199999999999999,1.6123212531235733,1.5662567882464071,0.9404018344218497
2712,-1.52,-0.9199999999999999,1.5642766003374744,1.5182121354603082,0.9078434690688673
2713,-1.48,-0.9199999999999999,1.5172971270361582,1.471232662158992,0.8759982340457269
2714,-1.44,-0.9199999999999999,1.4713828332196173,1.425318368342451,0.8448661293524282
2715,-1.4,-0.9199999999999999,1.4265337188878529,1.3804692540106867,0.8144471549889716
2716,-1.3599999999999999,-0.9199999999999999,1.3827497840408767,1.3366853191637105,0.7847413109553568
2717,-1.3199999999999998,-0.9199999999999999,1.3400310286786679,1.2939665638015017,0.7557485972515837
2718,-1.28,-0.9199999999999999,1.2983774528012393,1.252312987924073,0.7274690138776527
2719,-1.24,-0.9199999999999999,1.257789056408584,1.2117245915314179,0.6999025608335636
2720,-1.2,-0.9199999999999999,1.2182658395007142,1.172201374623548,0.6730492381193163
2721,-1.1600000000000001,-0.9199999999999999,1.1798078020776293,1.133743337200463,0.6469090457349109
2722,-1.12,-0.9199999999999999,1.1424149441393083,1.0963504792621421,0.6214819836803473
2723,-1.08,-0.9199999999999999,1.1060872656857714,1.0600228008086052,0.5967680519556258
2724,-1.04,-0.9199999999999999,1.0708247667170132,1.024760301839847,0.572767250560746
2725,-1.0,-0.9199999999999999,1.036627447233025,0.9905629823558588,0.549479579495708
2726,-0.96,-0.9199999999999999,1.0034953072338264,0.9574308423566602,0.5269050387605119
2727,-0.9199999999999999,-0.9199999999999999,0.9714283467193995,0.9253638818422333,0.5050436283551578
2728,-0.8799999999999999,-0.9199999999999999,0.9404265656897456,0.8943621008125794,0.4838953482796457
2729,-0.8400000000000001,-0.9199999999999999,0.9104899641448781,0.864425499267712,0.4634601985339754
2730,-0.8,-0.9199999999999999,0.881618542084782,0.8355540772076158,0.4437381791181469
2731,-0.76,-0.9199999999999999,0.8538122995094746,0.8077478346323084,0.42472929003216026
2732,-0.72,-0.9199999999999999,0.827071236418936,0.7810067715417698,0.4064335312760156
2733,-0.6799999999999999,-0.9199999999999999,0.8013953528131773,0.7553308879360111,0.38885090284971274
2734,-0.6399999999999999,-0.9199999999999999,0.7767846486921948,0.7307201838150286,0.37198140475325175
2735,-0.6000000000000001,-0.9199999999999999,0.7532391240559917,0.7071746591788255,0.35582503698663276
2736,-0.56,-0.9199999999999999,0.7307587789045691,0.6846943140274029,0.34038179954985565
2737,-0.52,-0.9199999999999999,0.709343613237922,0.6632791483607559,0.3256516924429203
2738,-0.48,-0.9199999999999999,0.6889936270560507,0.6429291621788845,0.31163471566582684
2739,-0.43999999999999995,-0.9199999999999999,0.6697088203589611,0.6236443554817949,0.2983308692185753
2740,-0.3999999999999999,-0.9199999999999999,0.6514891931466456,0.6054247282694794,0.2857401531011657
2741,-0.3600000000000001,-0.9199999999999999,0.6343347454191112,0.588270280541945,0.273862567313598
2742,-0.32000000000000006,-0.9199999999999999,0.6182454771763549,0.5721810122991887,0.26269811185587216
2743,-0.28,-0.9199999999999999,0.6032213884183761,0.5571569235412099,0.2522467867279881
2744,-0.24,-0.9199999999999999,0.5892624791451728,0.5431980142680066,0.24250859192994592
2745,-0.19999999999999996,-0.9199999999999999,0.5763687493567466,0.5303042844795804,0.23348352746174575
2746,-0.15999999999999992,-0.9199999999999999,0.5645401990531032,0.518475734175937,0.22517159332338751
2747,-0.1200000000000001,-0.9199999999999999,0.5537768282342357,0.5077123633570695,0.21757278951487105
2748,-0.08000000000000007,-0.9199999999999999,0.5440786369001431,0.498014172022977,0.21068711603619647
2749,-0.040000000000000036,-0.9199999999999999,0.5354456250508315,0.48938116017366534,0.20451457288736377
2750,0.0,-0.9199999999999999,0.527877792686298,0.48181332780913183,0.19905516006837295
2751,0.040000000000000036,-0.9199999999999999,0.5213751398065397,0.47531067492937357,0.194308877579224
2752,0.08000000000000007,-0.9199999999999999,0.5159376664115628,0.46987320153439666,0.19027572541991697
2753,0.1200000000000001,-0.9199999999999999,0.511565372501363,0.4655009076241969,0.18695570359045177
2754,0.16000000000000014,-0.9199999999999999,0.5082582580759412,0.462193793198775,0.1843488120908285
2755,0.20000000000000018,-0.9199999999999999,0.5060163231352937,0.4599518582581275,0.18245505092104716
2756,0.2400000000000002,-0.9199999999999999,0.5048395676794247,0.4587751028022586,0.18127442008110758
2757,0.2799999999999998,-0.9199999999999999,0.5047279917083384,0.45866352683117223,0.18080691957101
2758,0.31999999999999984,-0.9199999999999999,0.5056815952220283,0.4596171303448621,0.18105254939075427
2759,0.3599999999999999,-0.9199999999999999,0.507700378220496,0.4616359133433298,0.18201130954034037
2760,0.3999999999999999,-0.9199999999999999,0.5107843407037395,0.4647198758265733,0.1836832000197684
2761,0.43999999999999995,-0.9199999999999999,0.5149334826717631,0.46886901779459694,0.18606822082903826
2762,0.48,-0.9199999999999999,0.5201478041245634,0.47408333924739726,0.18916637196815006
2763,0.52,-0.9199999999999999,0.5264273050621417,0.4803628401849756,0.19297765343710377
2764,0.56,-0.9199999999999999,0.5337719854844968,0.48770752060733064,0.1975020652358994
2765,0.6000000000000001,-0.9199999999999999,0.5421818453916304,0.49611738051446425,0.20273960736453678
2766,0.6400000000000001,-0.9199999999999999,0.5516568847835449,0.5055924199063787,0.2086902798230161
2767,0.6800000000000002,-0.9199999999999999,0.5621971036602323,0.5161326387830661,0.21535408261133734
2768,0.7200000000000002,-0.9199999999999999,0.5738025020217039,0.5277380371445377,0.22273101572950035
2769,0.7599999999999998,-0.9199999999999999,0.5864730798679496,0.5404086149907834,0.2308210791775053
2770,0.7999999999999998,-0.9199999999999999,0.6002088371989724,0.5541443723218062,0.23962427295535219
2771,0.8399999999999999,-0.9199999999999999,0.6150097740147765,0.5689453091376103,0.24914059706304084
2772,0.8799999999999999,-0.9199999999999999,0.6308758903153532,0.584811425438187,0.2593700515005715
2773,0.9199999999999999,-0.9199999999999999,0.6478071861007068,0.6017427212235406,0.27031263626794405
2774,0.96,-0.9199999999999999,0.6658036613708497,0.6197391964936835,0.28196835136515846
2775,1.0,-0.9199999999999999,0.68486531612576,0.6388008512485938,0.29433719679221476
2776,1.04,-0.9199999999999999,0.7049921503654515,0.6589276854882853,0.3074191725491129
2777,1.08,-0.9199999999999999,0.7261841640899198,0.6801196992127536,0.32121427863585295
2778,1.12,-0.9199999999999999,0.7484413572991708,0.7023768924220046,0.33572251505243483
2779,1.1600000000000001,-0.9199999999999999,0.7717637299931925,0.7256992651160263,0.35094388179885877
2780,1.2000000000000002,-0.9199999999999999,0.7961512821719973,0.7500868172948311,0.3668783788751244
2781,1.2400000000000002,-0.9199999999999999,0.821604013835578,0.7755395489584118,0.38352600628123196
2782,1.2799999999999998,-0.9199999999999999,0.8481219249839367,0.8020574601067705,0.4008867640171812
2783,1.3199999999999998,-0.9199999999999999,0.8757050156170709,0.8296405507399047,0.4189606520829725
2784,1.3599999999999999,-0.9199999999999999,0.9043532857349846,0.8582888208578184,0.43774767047860585
2785,1.4,-0.9199999999999999,0.9340667353376779,0.8880022704605117,0.45724781920408103
2786,1.44,-0.9199999999999999,0.9648453644251452,0.918780899547979,0.4774610982593979
2787,1.48,-0.9199999999999999,0.996689172997397,0.9506247081202308,0.4983875076445568
2788,1.52,-0.9199999999999999,1.0295981610544191,0.983533696177253,0.5200270473595576
2789,1.56,-0.9199999999999999,1.0635723285962266,1.0175078637190604,0.5423797174044002
2790,1.6,-0.9199999999999999,1.0986116756228097,1.0525472107456435,0.5654455177790848
2791,1.6400000000000001,-0.9199999999999999,1.1347162021341664,1.0886517372570002,0.5892244484836111
2792,1.6800000000000002,-0.9199999999999999,1.1718859081303121,1.125821443253146,0.6137165095179795
2793,1.7200000000000002,-0.9199999999999999,1.2101207936112195,1.1640563287340533,0.6389217008821897
2794,1.7599999999999998,-0.9199999999999999,1.2494208585769144,1.2033563936997482,0.6648400225762414
2795,1.7999999999999998,-0.9199999999999999,1.289786103027385,1.2437216381502187,0.6914714746001354
2796,1.8399999999999999,-0.9199999999999999,1.3312165269626464,1.2851520620854802,0.7188160569538711
2797,1.88,-0.9199999999999999,1.373712130382666,1.3276476655054998,0.746873769637449
2798,1.92,-0.9199999999999999,1.4172729132874753,1.371208448410309,0.7756446126508685
2799,1.96,-0.9199999999999999,1.4618988756770557,1.4158344107998895,0.8051285859941297
2800,-2.0,-0.8799999999999999,2.1802273188981545,2.1341628540209885,1.324771002338559
2801,-1.96,-0.8799999999999999,2.120449405261286,2.07438494038412,1.2843630857524437
2802,-1.92,-0.8799999999999999,2.061736671109204,2.015672206232038,1.2446682994961706
2803,-1.88,-0.8799999999999999,2.004089116441889,1.9580246515647228,1.2056866435697395
2804,-1.84,-0.8799999999999999,1.9475067412593519,1.9014422763821857,1.1674181179731504
2805,-1.8,-0.8799999999999999,1.891989545561606,1.8459250806844398,1.129862722706403
2806,-1.76,-0.8799999999999999,1.8375375293486256,1.7914730644714594,1.0930204577694973
2807,-1.72,-0.8799999999999999,1.784150692620425,1.7380862277432587,1.0568913231624337
2808,-1.68,-0.8799999999999999,1.7318290353770154,1.6857645704998492,1.0214753188852115
2809,-1.6400000000000001,-0.8799999999999999,1.6805725576183697,1.6345080927412035,0.9867724449378319
2810,-1.6,-0.8799999999999999,1.6303812593445142,1.584316794467348,0.952782701320294
2811,-1.56,-0.8799999999999999,1.5812551405554243,1.535190675678258,0.9195060880325978
2812,-1.52,-0.8799999999999999,1.5331942012511133,1.487129736373947,0.8869426050747435
2813,-1.48,-0.8799999999999999,1.4861984414315832,1.440133976554417,0.8550922524467308
2814,-1.44,-0.8799999999999999,1.4402678610968236,1.3942033962196574,0.8239550301485604
2815,-1.4,-0.8799999999999999,1.3954024602468447,1.3493379953696785,0.7935309381802318
2816,-1.3599999999999999,-0.8799999999999999,1.3516022388816595,1.3055377740044933,0.7638199765417449
2817,-1.3199999999999998,-0.8799999999999999,1.308867197001236,1.2628027321240698,0.7348221452331002
2818,-1.28,-0.8799999999999999,1.267197334605592,1.2211328697284258,0.7065374442542973
2819,-1.24,-0.8799999999999999,1.2265926516947292,1.180528186817563,0.6789658736053361
2820,-1.2,-0.8799999999999999,1.187053148268647,1.1409886833914809,0.6521074332862169
2821,-1.1600000000000001,-0.8799999999999999,1.1485788243273405,1.1025143594501743,0.6259621232969397
2822,-1.12,-0.8799999999999999,1.1111696798708073,1.065105214993641,0.6005299436375042
2823,-1.08,-0.8799999999999999,1.074825714899052,1.028761250021886,0.5758108943079105
2824,-1.04,-0.8799999999999999,1.0395469294120872,0.993482464534921,0.5518049753081591
2825,-1.0,-0.8799999999999999,1.005333323409887,0.9592688585327207,0.5285121866382493
2826,-0.96,-0.8799999999999999,0.9721848968924757,0.9261204320153095,0.5059325282981814
2827,-0.9199999999999999,-0.8799999999999999,0.9401016498598342,0.894037184982668,0.4840660002879554
2828,-0.8799999999999999,-0.8799999999999999,0.909083582311968,0.8630191174348018,0.4629126026075712
2829,-0.8400000000000001,-0.8799999999999999,0.8791306942488875,0.8330662293717213,0.44247233525702895
2830,-0.8,-0.8799999999999999,0.8502429856705854,0.8041785207934192,0.4227451982363286
2831,-0.76,-0.8799999999999999,0.8224204565770535,0.7763559916998873,0.40373119154547
2832,-0.72,-0.8799999999999999,0.7956631069683036,0.7495986420911374,0.3854303151844534
2833,-0.6799999999999999,-0.8799999999999999,0.7699709368443339,0.7239064719671677,0.36784256915327873
2834,-0.6399999999999999,-0.8799999999999999,0.7453439462051353,0.6992794813279691,0.3509679534519458
2835,-0.6000000000000001,-0.8799999999999999,0.7217821350507176,0.6757176701735514,0.334806468080455
2836,-0.56,-0.8799999999999999,0.6992855033810813,0.6532210385039151,0.3193581130388059
2837,-0.52,-0.8799999999999999,0.6778540511962257,0.6317895863190595,0.30462288832699863
2838,-0.48,-0.8799999999999999,0.6574877784961385,0.6114233136189723,0.29060079394503324
2839,-0.43999999999999995,-0.8799999999999999,0.6381866852808352,0.592122220403669,0.27729182989290985
2840,-0.3999999999999999,-0.8799999999999999,0.6199507715503083,0.5738863066731421,0.2646959961706283
2841,-0.3600000000000001,-0.8799999999999999,0.602780037304562,0.5567155724273958,0.2528132927781887
2842,-0.32000000000000006,-0.8799999999999999,0.5866744825435896,0.5406100176664234,0.24164371971559087
2843,-0.28,-0.8799999999999999,0.5716341072673925,0.5255696423902263,0.2311872769828349
2844,-0.24,-0.8799999999999999,0.5576589114759782,0.511594446598812,0.2214439645799209
2845,-0.19999999999999996,-0.8799999999999999,0.5447488951693435,0.4986844302921774,0.2124137825068488
2846,-0.15999999999999992,-0.8799999999999999,0.5329040583474832,0.4868395934703171,0.20409673076361853
2847,-0.1200000000000001,-0.8799999999999999,0.5221244010104026,0.47605993613323644,0.19649280935023025
2848,-0.08000000000000007,-0.8799999999999999,0.5124099231581009,0.4663454582809347,0.18960201826668366
2849,-0.040000000000000036,-0.8799999999999999,0.503760624790574,0.4576961599134079,0.18342435751297914
2850,0.0,-0.8799999999999999,0.4961765059078263,0.45011204103066016,0.1779598270891164
2851,0.040000000000000036,-0.8799999999999999,0.4896575665098536,0.44359310163268745,0.17320842699509553
2852,0.08000000000000007,-0.8799999999999999,0.48420380659666207,0.4381393417194959,0.1691701572309166
2853,0.1200000000000001,-0.8799999999999999,0.47981522616824607,0.4337507612910799,0.1658450177965795
2854,0.16000000000000014,-0.8799999999999999,0.4764918252246128,0.43042736034744666,0.16323300869208432
2855,0.20000000000000018,-0.8799999999999999,0.47423360376575463,0.4281691388885885,0.16133412991743099
2856,0.2400000000000002,-0.8799999999999999,0.4730405617916739,0.4269760969145078,0.16014838147261956
2857,0.2799999999999998,-0.8799999999999999,0.4729126993023721,0.426848234425206,0.15967576335765005
2858,0.31999999999999984,-0.8799999999999999,0.4738500162978487,0.42778555142068253,0.1599162755725224
2859,0.3599999999999999,-0.8799999999999999,0.47585251277810164,0.4297880479009355,0.1608699181172366
2860,0.3999999999999999,-0.8799999999999999,0.47892018874313297,0.4328557238659668,0.16253669099179277
2861,0.43999999999999995,-0.8799999999999999,0.48305304419293943,0.4369885793157733,0.16491659419619073
2862,0.48,-0.8799999999999999,0.48825107912752974,0.4421866142503636,0.16800962773043057
2863,0.52,-0.8799999999999999,0.49451429354689524,0.4484498286697291,0.17181579159451238
2864,0.56,-0.8799999999999999,0.5018426874510383,0.4557782225738722,0.176335085788436
2865,0.6000000000000001,-0.8799999999999999,0.5102362608399567,0.4641717959627905,0.18156751031220153
2866,0.6400000000000001,-0.8799999999999999,0.5196950137136568,0.47363054883649064,0.18751306516580898
2867,0.6800000000000002,-0.8799999999999999,0.5302189460721334,0.48415448119496723,0.19417175034925827
2868,0.7200000000000002,-0.8799999999999999,0.5418080579153873,0.4957435930382212,0.20154356586254948
2869,0.7599999999999998,-0.8799999999999999,0.554462349243422,0.5083978843662558,0.20962851170568245
2870,0.7999999999999998,-0.8799999999999999,0.568181820056231,0.5221173551790648,0.21842658787865735
2871,0.8399999999999999,-0.8799999999999999,0.5829664703538211,0.5369020054766549,0.22793779438147418
2872,0.8799999999999999,-0.8799999999999999,0.5988163001361875,0.5527518352590213,0.23816213121413285
2873,0.9199999999999999,-0.8799999999999999,0.6157313094033295,0.5696668445261633,0.2490995983766335
2874,0.96,-0.8799999999999999,0.6337114981552506,0.5876470332780844,0.260750195868976
2875,1.0,-0.8799999999999999,0.652756866391955,0.6066924015147888,0.2731139236911604
2876,1.04,-0.8799999999999999,0.6728674141134291,0.6268029492362629,0.28619078184318675
2877,1.08,-0.8799999999999999,0.6940431413196837,0.6479786764425175,0.29998077032505477
2878,1.12,-0.8799999999999999,0.7162840480107209,0.6702195831335547,0.3144838891367648
2879,1.1600000000000001,-0.8799999999999999,0.7395901341865286,0.6935256693093624,0.3297001382783167
2880,1.2000000000000002,-0.8799999999999999,0.7639613998471209,0.7178969349699547,0.34562951774971046
2881,1.2400000000000002,-0.8799999999999999,0.7893978449924893,0.7433333801153231,0.3622720275509462
2882,1.2799999999999998,-0.8799999999999999,0.8158994696226337,0.7698350047454675,0.37962766768202355
2883,1.3199999999999998,-0.8799999999999999,0.8434662737375569,0.7974018088603907,0.39769643814294303
2884,1.3599999999999999,-0.8799999999999999,0.8720982573372587,0.8260337924600925,0.41647833893370434
2885,1.4,-0.8799999999999999,0.9017954204217334,0.8557309555445672,0.4359733700543076
2886,1.44,-0.8799999999999999,0.9325577629909972,0.886493298113831,0.45618153150475266
2887,1.48,-0.8799999999999999,0.9643852850450274,0.9183208201678612,0.47710282328503967
2888,1.52,-0.8799999999999999,0.9972779865838401,0.951213521706674,0.49873724539516845
2889,1.56,-0.8799999999999999,1.0312358676074345,0.9851714027302683,0.5210847978351392
2890,1.6,-0.8799999999999999,1.0662589281158028,1.0201944632386366,0.5441454806049517
2891,1.6400000000000001,-0.8799999999999999,1.102347168108945,1.0562827032317788,0.5679192937046063
2892,1.6800000000000002,-0.8799999999999999,1.1395005875868693,1.0934361227097031,0.5924062371341026
2893,1.7200000000000002,-0.8799999999999999,1.1777191865495737,1.1316547216724075,0.6176063108934409
2894,1.7599999999999998,-0.8799999999999999,1.2170029649970509,1.1709385001198847,0.6435195149826207
2895,1.7999999999999998,-0.8799999999999999,1.257351922929315,1.2112874580521489,0.6701458494016428
2896,1.8399999999999999,-0.8799999999999999,1.2987660603463458,1.2527015954691796,0.6974853141505066
2897,1.88,-0.8799999999999999,1.3412453772481636,1.2951809123709974,0.7255379092292125
2898,1.92,-0.8799999999999999,1.3847898736347448,1.3387254087575786,0.7543036346377603
2899,1.96,-0.8799999999999999,1.4293995495061207,1.3833350846289545,0.7837824903761498
2900,-2.0,-0.8400000000000001,2.150421662468999,2.104357197591833,1.304640185272966
2901,-1.96,-0.8400000000000001,2.090627462313922,2.044562997436756,1.2642271510819791
2902,-1.92,-0.8400000000000001,2.0318984416436208,1.9858339767664546,1.224527247220834
2903,-1.88,-0.8400000000000001,1.974234600458094,1.9281701355809278,1.185540473689531
2904,-1.84,-0.8400000000000001,1.9176359387573578,1.8715714738801916,1.1472668304880698
2905,-1.8,-0.8400000000000001,1.8621024565413837,1.8160379916642175,1.1097063176164503
2906,-1.76,-0.8400000000000001,1.8076341538102085,1.7615696889330423,1.0728589350746727
2907,-1.72,-0.8400000000000001,1.7542310305637923,1.708166565686626,1.0367246828627374
2908,-1.68,-0.8400000000000001,1.7018930868021553,1.6558286219249891,1.0013035609806433
2909,-1.6400000000000001,-0.8400000000000001,1.6506203225253073,1.6045558576481411,0.9665955694283921
2910,-1.6,-0.8400000000000001,1.600412737733227,1.5543482728560607,0.932600708205982
2911,-1.56,-0.8400000000000001,1.551270332425923,1.5052058675487567,0.8993189773134139
2912,-1.52,-0.8400000000000001,1.5031931066033928,1.4571286417262266,0.8667503767506874
2913,-1.48,-0.8400000000000001,1.4561810602656529,1.4101165953884867,0.8348949065178032
2914,-1.44,-0.8400000000000001,1.4102341934126918,1.3641697285355256,0.8037525666147609
2915,-1.4,-0.8400000000000001,1.3653525060445015,1.3192880411673353,0.7733233570415602
2916,-1.3599999999999999,-0.8400000000000001,1.3215359981610886,1.2754715332839224,0.7436072777982015
2917,-1.3199999999999998,-0.8400000000000001,1.278784669762463,1.2327202048852968,0.7146043288846848
2918,-1.28,-0.8400000000000001,1.2370985208486043,1.191034055971438,0.68631451030101
2919,-1.24,-0.8400000000000001,1.1964775514195283,1.150413086542362,0.6587378220471771
2920,-1.2,-0.8400000000000001,1.1569217614752396,1.1108572965980734,0.631874264123186
2921,-1.1600000000000001,-0.8400000000000001,1.1184311510157166,1.0723666861385504,0.6057238365290367
2922,-1.12,-0.8400000000000001,1.0810057200409684,1.0349412551638022,0.5802865392647292
2923,-1.08,-0.8400000000000001,1.0446454685510043,0.9985810036738381,0.5555623723302638
2924,-1.04,-0.8400000000000001,1.0093503965458204,0.9632859316686542,0.5315513357256403
2925,-1.0,-0.8400000000000001,0.9751205040254077,0.9290560391482415,0.5082534294508585
2926,-0.96,-0.8400000000000001,0.9419557909897752,0.895891326112609,0.48566865350591865
2927,-0.9199999999999999,-0.8400000000000001,0.9098562574389196,0.8637917925617534,0.46379700789082073
2928,-0.8799999999999999,-0.8400000000000001,0.8788219033728488,0.8327574384956826,0.44263849260556465
2929,-0.8400000000000001,-0.8400000000000001,0.8488527287915467,0.8027882639143805,0.42219310765015056
2930,-0.8,-0.8400000000000001,0.8199487336950305,0.7738842688178643,0.40246085302457835
2931,-0.76,-0.8400000000000001,0.7921099180832895,0.7460454532061233,0.3834417287288479
2932,-0.72,-0.8400000000000001,0.7653362819563247,0.7192718170791585,0.3651357347629593
2933,-0.6799999999999999,-0.8400000000000001,0.7396278253141427,0.6935633604369765,0.3475428711269126
2934,-0.6399999999999999,-0.8400000000000001,0.7149845481567308,0.6689200832795646,0.3306631378207079
2935,-0.6000000000000001,-0.8400000000000001,0.6914064504841052,0.645341985606939,0.31449653484434514
2936,-0.56,-0.8400000000000001,0.6688935322962493,0.6228290674190831,0.2990430621978241
2937,-0.52,-0.8400000000000001,0.6474457935931778,0.6013813287160116,0.2843027198811449
2938,-0.48,-0.8400000000000001,0.6270632343748826,0.5809987694977164,0.2702755078943077
2939,-0.43999999999999995,-0.8400000000000001,0.6077458546413631,0.5616813897641969,0.25696142623731233
2940,-0.3999999999999999,-0.8400000000000001,0.5894936543926228,0.5434291895154566,0.24436047491015886
2941,-0.3600000000000001,-0.8400000000000001,0.5723066336286613,0.5262421687514951,0.2324726539128474
2942,-0.32000000000000006,-0.8400000000000001,0.556184792349479,0.5101203274723128,0.22129796324537768
2943,-0.28,-0.8400000000000001,0.5411281305550694,0.4950636656779032,0.21083640290774988
2944,-0.24,-0.8400000000000001,0.5271366482454416,0.48107218336827545,0.2010879728999639
2945,-0.19999999999999996,-0.8400000000000001,0.5142103454205907,0.4681458805434246,0.19205267322201985
2946,-0.15999999999999992,-0.8400000000000001,0.5023492220805178,0.45628475720335165,0.18373050387391762
2947,-0.1200000000000001,-0.8400000000000001,0.4915532782252219,0.44548881334805573,0.17612146485565738
2948,-0.08000000000000007,-0.8400000000000001,0.48182251385470853,0.4357580489775424,0.16922555616723897
2949,-0.040000000000000036,-0.8400000000000001,0.47315692896896483,0.4270924640917987,0.16304277780866247
2950,0.0,-0.8400000000000001,0.4655565235680061,0.41949205869083994,0.15757312977992788
2951,0.040000000000000036,-0.8400000000000001,0.45902129765181937,0.4129568327746532,0.1528166120810351
2952,0.08000000000000007,-0.8400000000000001,0.45355125122041645,0.4074867863432503,0.14877322471198423
2953,0.1200000000000001,-0.8400000000000001,0.4491463842737892,0.4030819193966231,0.14544296767277526
2954,0.16000000000000014,-0.8400000000000001,0.4458066968119406,0.39974223193477443,0.14282584096340817
2955,0.20000000000000018,-0.8400000000000001,0.4435321888348662,0.3974677239577001,0.140921844583883
2956,0.2400000000000002,-0.8400000000000001,0.44232286034257623,0.3962583954654101,0.13973097853419955
2957,0.2799999999999998,-0.8400000000000001,0.4421787113350594,0.3961142464578933,0.1392532428143582
2958,0.31999999999999984,-0.8400000000000001,0.4430997418123228,0.39703527693515667,0.13948863742435863
2959,0.3599999999999999,-0.8400000000000001,0.44508595177436056,0.3990214868971944,0.14043716236420087
2960,0.3999999999999999,-0.8400000000000001,0.44813734122117876,0.4020728763440126,0.1420988176338851
2961,0.43999999999999995,-0.8400000000000001,0.4522539101527751,0.40618944527560896,0.14447360323341119
2962,0.48,-0.8400000000000001,0.45743565856914886,0.4113711936919827,0.14756151916277913
2963,0.52,-0.8400000000000001,0.46368258647029836,0.4176181215931322,0.151362565421989
2964,0.56,-0.8400000000000001,0.47099469385622933,0.4249302289790632,0.1558767420110408
2965,0.6000000000000001,-0.8400000000000001,0.47937198072693726,0.4333075158497711,0.16110404892993443
2966,0.6400000000000001,-0.8400000000000001,0.4888144470824212,0.4427499822052551,0.1670444861786699
2967,0.6800000000000002,-0.8400000000000001,0.4993220929226851,0.45325762804551895,0.17369805375724728
2968,0.7200000000000002,-0.8400000000000001,0.5108949182477287,0.46483045337056256,0.18106475166566655
2969,0.7599999999999998,-0.8400000000000001,0.5235329230575436,0.4774684581803775,0.18914457990392758
2970,0.7999999999999998,-0.8400000000000001,0.5372361073521411,0.49117164247497497,0.19793753847203066
2971,0.8399999999999999,-0.8400000000000001,0.5520044711315187,0.5059400062543525,0.2074436273699756
2972,0.8799999999999999,-0.8400000000000001,0.5678380143956724,0.5217735495185062,0.21766284659776233
2973,0.9199999999999999,-0.8400000000000001,0.584736737144601,0.5386722722674347,0.22859519615539106
2974,0.96,-0.8400000000000001,0.6027006393783095,0.5566361745011433,0.24024067604286162
2975,1.0,-0.8400000000000001,0.6217297210967954,0.5756652562196292,0.2525992862601742
2976,1.04,-0.8400000000000001,0.6418239823000613,0.5957595174228951,0.2656710268073285
2977,1.08,-0.8400000000000001,0.662983422988102,0.6169189581109358,0.2794558976843246
2978,1.12,-0.8400000000000001,0.6852080431609239,0.6391435782837577,0.2939538988911628
2979,1.1600000000000001,-0.8400000000000001,0.7084978428185232,0.662433377941357,0.3091650304278428
2980,1.2000000000000002,-0.8400000000000001,0.7328528219609005,0.6867883570837343,0.3250892922943647
2981,1.2400000000000002,-0.8400000000000001,0.7582729805880514,0.7122085157108852,0.34172668449072835
2982,1.2799999999999998,-0.8400000000000001,0.7847583186999867,0.7386938538228205,0.35907720701693385
2983,1.3199999999999998,-0.8400000000000001,0.8123088362966899,0.7662443714195237,0.37714085987298135
2984,1.3599999999999999,-0.8400000000000001,0.840924533378179,0.7948600685010128,0.39591764305887084
2985,1.4,-0.8400000000000001,0.8706054099444429,0.8245409450672767,0.4154075565746021
2986,1.44,-0.8400000000000001,0.9013514659954881,0.8552870011183219,0.43561060042017535
2987,1.48,-0.8400000000000001,0.9331627015313109,0.8870982366541447,0.45652677459559027
2988,1.52,-0.8400000000000001,0.9660391165519108,0.9199746516747446,0.4781560791008473
2989,1.56,-0.8400000000000001,0.9999807110572909,0.9539162461801247,0.5004985139359461
2990,1.6,-0.8400000000000001,1.034987485047445,0.9889230201702788,0.5235540791008868
2991,1.6400000000000001,-0.8400000000000001,1.0710594385223828,1.0249949736452166,0.5473227745956695
2992,1.6800000000000002,-0.8400000000000001,1.1081965714820876,1.0621321066049214,0.5718046004202937
2993,1.7200000000000002,-0.8400000000000001,1.1463988839265746,1.1003344190494084,0.5969995565747601
2994,1.7599999999999998,-0.8400000000000001,1.1856663758558428,1.1396019109786766,0.6229076430590681
2995,1.7999999999999998,-0.8400000000000001,1.2259990472698903,1.179934582392724,0.6495288598732183
2996,1.8399999999999999,-0.8400000000000001,1.267396898168714,1.2213324332915478,0.6768632070172103
2997,1.88,-0.8400000000000001,1.3098599285523072,1.263795463675141,0.7049106844910442
2998,1.92,-0.8400000000000001,1.3533881384206903,1.307323673543524,0.7336712922947201
2999,1.96,-0.8400000000000001,1.3979815277738536,1.3519170628966874,0.7631450304282377
3000,-2.0,-0.8,2.1216973104785075,2.0756328456013415,1.2852180038774408
3001,-1.96,-0.8,2.0618868238052146,2.0158223589280486,1.244799852081582
3002,-1.92,-0.8,2.003141516616691,1.9570770517395248,1.2050948306155649
3003,-1.88,-0.8,1.9454613889129715,1.8993969240358053,1.1661029394793896
3004,-1.84,-0.8,1.888846440694003,1.842781975816837,1.127824178673057
3005,-1.8,-0.8,1.8332966719598378,1.7872322070826716,1.0902585481965656
3006,-1.76,-0.8,1.7788120827104206,1.7327476178332544,1.053406048049916
3007,-1.72,-0.8,1.7253926729457945,1.6793282080686283,1.0172666782331086
3008,-1.68,-0.8,1.673038442665945,1.6269739777887788,0.9818404387461432
3009,-1.6400000000000001,-0.8,1.6217493918708819,1.5756849269937157,0.9471273295890195
3010,-1.6,-0.8,1.5715255205605911,1.525461055683425,0.9131273507617375
3011,-1.56,-0.8,1.5223668287350853,1.4763023638579191,0.8798405022642974
3012,-1.52,-0.8,1.4742733163943451,1.428208851517179,0.8472667840966992
3013,-1.48,-0.8,1.4272449835383858,1.3811805186612196,0.8154061962589433
3014,-1.44,-0.8,1.3812818301672112,1.335217365290045,0.7842587387510289
3015,-1.4,-0.8,1.3363838562808117,1.2903193914036455,0.7538244115729562
3016,-1.3599999999999999,-0.8,1.2925510618791842,1.246486597002018,0.7241032147247259
3017,-1.3199999999999998,-0.8,1.249783446962343,1.2037189820851768,0.695095148206337
3018,-1.28,-0.8,1.208081011530272,1.1620165466531058,0.6668002120177905
3019,-1.24,-0.8,1.167443755582985,1.1213792907058189,0.6392184061590853
3020,-1.2,-0.8,1.1278716791204697,1.0818072142433035,0.6123497306302224
3021,-1.1600000000000001,-0.8,1.0893647821427348,1.0433003172655686,0.5861941854312014
3022,-1.12,-0.8,1.051923064649776,1.0058585997726097,0.560751770562022
3023,-1.08,-0.8,1.015546526641598,0.9694820617644317,0.5360224860226847
3024,-1.04,-0.8,0.9802351681182001,0.9341707032410339,0.5120063318131892
3025,-1.0,-0.8,0.945988989079577,0.8999245242024108,0.4887033079335356
3026,-0.96,-0.8,0.912807989525731,0.8667435246485647,0.46611341438372395
3027,-0.9199999999999999,-0.8,0.8806921694566651,0.8346277045794989,0.44423665116375394
3028,-0.8799999999999999,-0.8,0.8496415288723738,0.8035770639952076,0.423073018273626
3029,-0.8400000000000001,-0.8,0.8196560677728679,0.7735916028957017,0.40262251571334
3030,-0.8,-0.8,0.7907357861581311,0.7446713212809649,0.38288514348289576
3031,-0.76,-0.8,0.7628806840281821,0.7168162191510159,0.3638609015822934
3032,-0.72,-0.8,0.7360907613830062,0.69002629650584,0.3455497900115329
3033,-0.6799999999999999,-0.8,0.7103660182226015,0.6643015533454353,0.3279518087706144
3034,-0.6399999999999999,-0.8,0.6857064545469814,0.6396419896698152,0.31106695785953775
3035,-0.6000000000000001,-0.8,0.6621120703561378,0.6160476054789716,0.29489523727830297
3036,-0.56,-0.8,0.6395828656500766,0.5935184007729104,0.27943664702691007
3037,-0.52,-0.8,0.6181188404287863,0.5720543755516201,0.26469118710535905
3038,-0.48,-0.8,0.597719994692276,0.5516555298151098,0.25065885751364997
3039,-0.43999999999999995,-0.8,0.5783863284405425,0.5323218635633763,0.23733965825178258
3040,-0.3999999999999999,-0.8,0.5601178416735887,0.5140533767964225,0.2247335893197572
3041,-0.3600000000000001,-0.8,0.5429145343914168,0.49685006951425065,0.21284065071757377
3042,-0.32000000000000006,-0.8,0.5267764065940166,0.48071194171685044,0.20166084244523216
3043,-0.28,-0.8,0.511703458281395,0.4656389934042288,0.19119416450273247
3044,-0.24,-0.8,0.4976956894535584,0.45163122457639227,0.18144061689007468
3045,-0.19999999999999996,-0.8,0.4847531001104935,0.43868863523332735,0.1724001996072586
3046,-0.15999999999999992,-0.8,0.4728756902522027,0.4268112253750366,0.16407291265428456
3047,-0.1200000000000001,-0.8,0.4620634598786949,0.41599899500152876,0.1564587560311524
3048,-0.08000000000000007,-0.8,0.45231640898996595,0.4062519441127998,0.14955772973786205
3049,-0.040000000000000036,-0.8,0.4436345375860152,0.39757007270884903,0.14336983377441367
3050,0.0,-0.8,0.436017845666841,0.38995338078967484,0.1378950681408071
3051,0.040000000000000036,-0.8,0.42946633323244277,0.3834018683552766,0.13313343283704243
3052,0.08000000000000007,-0.8,0.4239800002828248,0.37791553540565864,0.12908492786311965
3053,0.1200000000000001,-0.8,0.41955884681798317,0.373494381940817,0.1257495532190388
3054,0.16000000000000014,-0.8,0.41620287283792157,0.3701384079607554,0.12312730890479978
3055,0.20000000000000018,-0.8,0.4139120783426356,0.36784761346546946,0.12121819492040264
3056,0.2400000000000002,-0.8,0.41268646333212916,0.366621998454963,0.12002221126584739
3057,0.2799999999999998,-0.8,0.4125260278063978,0.36646156292923165,0.11953935794113402
3058,0.31999999999999984,-0.8,0.413430771765447,0.36736630688828087,0.11976963494626253
3059,0.3599999999999999,-0.8,0.4154006952092732,0.36933623033210705,0.12071304228123297
3060,0.3999999999999999,-0.8,0.418435798137879,0.37237133326071287,0.1223695799460453
3061,0.43999999999999995,-0.8,0.4225360805512607,0.37647161567409454,0.12473924794069946
3062,0.48,-0.8,0.4277015424494219,0.38163707757225573,0.1278220462651955
3063,0.52,-0.8,0.43393218383235843,0.3878677189551923,0.13161797491953342
3064,0.56,-0.8,0.4412280047000736,0.3951635398229075,0.13612703390371325
3065,0.6000000000000001,-0.8,0.4495890050525675,0.40352454017540135,0.14134922321773497
3066,0.6400000000000001,-0.8,0.45901518488984094,0.4129507200126748,0.1472845428615986
3067,0.6800000000000002,-0.8,0.4695065442118901,0.42344207933472394,0.1539329928353041
3068,0.7200000000000002,-0.8,0.4810630830187176,0.43499861814155144,0.1612945731388514
3069,0.7599999999999998,-0.8,0.49368480131032255,0.4476203364331564,0.16936928377224056
3070,0.7999999999999998,-0.8,0.507371699086709,0.46130723420954284,0.17815712473547168
3071,0.8399999999999999,-0.8,0.5221237763478699,0.47605931147070374,0.18765809602854475
3072,0.8799999999999999,-0.8,0.5379410330938087,0.49187656821664255,0.19787219765145958
3073,0.9199999999999999,-0.8,0.5548234693245285,0.5087590044473623,0.20879942960421635
3074,0.96,-0.8,0.572771085040021,0.5267066201628549,0.22043979188681498
3075,1.0,-0.8,0.5917838802402958,0.5457194153631296,0.23279328449925554
3076,1.04,-0.8,0.6118618549253473,0.5657973900481811,0.245859907441538
3077,1.08,-0.8,0.6330050090951761,0.5869405442180099,0.25963966071366235
3078,1.12,-0.8,0.6552133427497845,0.6091488778726183,0.27413254431562845
3079,1.1600000000000001,-0.8,0.6784868558891656,0.6324223910119994,0.28933855824743665
3080,1.2000000000000002,-0.8,0.7028255485133301,0.6567610836361639,0.3052577025090866
3081,1.2400000000000002,-0.8,0.7282294206222669,0.6821649557451007,0.3218899771005784
3082,1.2799999999999998,-0.8,0.7546984722159865,0.7086340073388203,0.339235382021912
3083,1.3199999999999998,-0.8,0.7822327032944836,0.7361682384173174,0.3572939172730876
3084,1.3599999999999999,-0.8,0.8108321138577579,0.7647676489805917,0.3760655828541051
3085,1.4,-0.8,0.8404967039058107,0.7944322390286445,0.3955503787649645
3086,1.44,-0.8,0.8712264734386393,0.8251620085614731,0.4157483050056658
3087,1.48,-0.8,0.9030214224562498,0.8569569575790836,0.4366593615762089
3088,1.52,-0.8,0.9358815509586335,0.8898170860814673,0.45828354847659386
3089,1.56,-0.8,0.9698068589457973,0.9237423940686311,0.4806208657068208
3090,1.6,-0.8,1.0047973464177402,0.958732881540574,0.5036713132668896
3091,1.6400000000000001,-0.8,1.0408530133744591,0.9947885484972929,0.5274348911568003
3092,1.6800000000000002,-0.8,1.0779738598159594,1.0319093949387932,0.5519115993765528
3093,1.7200000000000002,-0.8,1.1161598857422366,1.0700954208650704,0.5771014379261474
3094,1.7599999999999998,-0.8,1.1554110911532924,1.1093466262761262,0.6030044068055833
3095,1.7999999999999998,-0.8,1.1957274760491183,1.1496630111719521,0.6296205060148614
3096,1.8399999999999999,-0.8,1.2371090404297305,1.1910445755525643,0.6569497355539815
3097,1.88,-0.8,1.2795557842951102,1.233491319417944,0.6849920954229434
3098,1.92,-0.8,1.323067707645276,1.2770032427681097,0.7137475856217474
3099,1.96,-0.8,1.3676448104802224,1.3215803456030562,0.7432162061503933
3100,-2.0,-0.76,2.0940542629266705,2.0479897980495045,1.2665044581519835
3101,-1.96,-0.76,2.0342274897351644,1.9881630248579982,1.2260811887512528
3102,-1.92,-0.76,1.9754658960284392,1.929401431151273,1.1863710496803639
3103,-1.88,-0.76,1.9177694818064854,1.8717050169293192,1.1473740409393167
3104,-1.84,-0.76,1.8611382470693145,1.8150737821921483,1.1090901625281122
3105,-1.8,-0.76,1.805572191816916,1.7595077269397499,1.071519414446749
3106,-1.76,-0.76,1.7510713160493054,1.7050068511721392,1.0346617966952276
3107,-1.72,-0.76,1.6976356197664675,1.6515711548893013,0.998517309273548
3108,-1.68,-0.76,1.6452651029684047,1.5992006380912385,0.9630859521817106
3109,-1.6400000000000001,-0.76,1.593959765655115,1.5478953007779488,0.9283677254197149
3110,-1.6,-0.76,1.5437196078266127,1.4976551429494465,0.894362628987561
3111,-1.56,-0.76,1.4945446294828917,1.4484801646057255,0.8610706628852491
3112,-1.52,-0.76,1.4464348306239452,1.400370365746779,0.828491827112779
3113,-1.48,-0.76,1.399390211249769,1.3533257463726027,0.796626121670151
3114,-1.44,-0.76,1.353410771360373,1.3073463064832067,0.765473546557365
3115,-1.4,-0.76,1.3084965109557638,1.2624320460785976,0.7350341017744205
3116,-1.3599999999999999,-0.76,1.2646474300359267,1.2185829651587605,0.705307787321318
3117,-1.3199999999999998,-0.76,1.2218635286008699,1.1757990637237037,0.6762946031980572
3118,-1.28,-0.76,1.1801448066505926,1.1340803417734264,0.6479945494046386
3119,-1.24,-0.76,1.1394912641850814,1.0934267993079152,0.620407625941062
3120,-1.2,-0.76,1.0999029012043586,1.0538384363271924,0.593533832807327
3121,-1.1600000000000001,-0.76,1.0613797177084123,1.0153152528312461,0.5673731700034341
3122,-1.12,-0.76,1.0239217136972403,0.9778572488200741,0.5419256375293826
3123,-1.08,-0.76,0.9875288891708484,0.9414644242936822,0.5171912353851734
3124,-1.04,-0.76,0.9522012441292387,0.9061367792520725,0.49316996357080606
3125,-1.0,-0.76,0.9179387785724039,0.8718743136952377,0.4698618220862805
3126,-0.96,-0.76,0.8847414925003406,0.8386770276231744,0.44726681093159687
3127,-0.9199999999999999,-0.76,0.8526093859130591,0.8065449210358929,0.425384930106755
3128,-0.8799999999999999,-0.76,0.8215424588105601,0.7754779939333939,0.40421617961175516
3129,-0.8400000000000001,-0.76,0.7915407111928363,0.7454762463156701,0.3837605594465973
3130,-0.8,-0.76,0.7626041430598904,0.7165396781827242,0.36401806961128114
3131,-0.76,-0.76,0.7347327544117209,0.6886682895345547,0.34498871010580684
3132,-0.72,-0.76,0.7079265452483349,0.6618620803711687,0.3266724809301745
3133,-0.6799999999999999,-0.76,0.6821855155697214,0.6361210506925552,0.30906938208438395
3134,-0.6399999999999999,-0.76,0.6575096653758872,0.611445200498721,0.29217941356843546
3135,-0.6000000000000001,-0.76,0.6338989946668269,0.5878345297896607,0.2760025753823288
3136,-0.56,-0.76,0.6113535034425499,0.5652890385653837,0.26053886752606403
3137,-0.52,-0.76,0.5898731917030479,0.5438087268258817,0.245788289999641
3138,-0.48,-0.76,0.5694580594483223,0.5233935945711561,0.23175084280305994
3139,-0.43999999999999995,-0.76,0.5501081066783797,0.5040436418012135,0.21842652593632075
3140,-0.3999999999999999,-0.76,0.5318233333932102,0.48575886851604405,0.2058153393994235
3141,-0.3600000000000001,-0.76,0.5146037395928241,0.468539274715658,0.1939172831923681
3142,-0.32000000000000006,-0.76,0.49844932527721014,0.452384860400044,0.18273235731515458
3143,-0.28,-0.76,0.4833600904463775,0.43729562556921137,0.172260561767783
3144,-0.24,-0.76,0.4693360351003236,0.4232715702231575,0.1625018965502532
3145,-0.19999999999999996,-0.76,0.4563771592390474,0.4103126943618813,0.15345636166256535
3146,-0.15999999999999992,-0.76,0.4444834628625458,0.39841899798537966,0.14512395710471934
3147,-0.1200000000000001,-0.76,0.43365494597082377,0.3875904810936576,0.13750468287671525
3148,-0.08000000000000007,-0.76,0.4238916085638808,0.37782714368671466,0.13059853897855309
3149,-0.040000000000000036,-0.76,0.4151934506417142,0.36912898576454806,0.12440552541023275
3150,0.0,-0.76,0.4075604722043277,0.36149600732716153,0.11892564217175428
3151,0.040000000000000036,-0.76,0.4009926732517156,0.35492820837454947,0.11415888926311768
3152,0.08000000000000007,-0.76,0.3954900537838834,0.34942558890671727,0.11010526668432302
3153,0.1200000000000001,-0.76,0.3910526138008297,0.34498814892366353,0.10676477443537025
3154,0.16000000000000014,-0.76,0.38768035330255257,0.3416158884253864,0.1041374125162593
3155,0.20000000000000018,-0.76,0.3853732722890549,0.33930880741188874,0.10222318092699023
3156,0.2400000000000002,-0.76,0.3841313707603326,0.33806690588316646,0.1010220796675631
3157,0.2799999999999998,-0.76,0.3839546487163928,0.33789018383922664,0.10053410873797786
3158,0.31999999999999984,-0.76,0.3848431061572284,0.33877864128006224,0.10075926813823444
3159,0.3599999999999999,-0.76,0.38679674308283896,0.3407322782056728,0.1016975578683329
3160,0.3999999999999999,-0.76,0.3898155594932319,0.34375109461606573,0.10334897792827336
3161,0.43999999999999995,-0.76,0.3938995553884013,0.3478350905112352,0.10571352831805558
3162,0.48,-0.76,0.3990487307683482,0.35298426589118204,0.10879120903767975
3163,0.52,-0.76,0.4052630856330742,0.3591986207559081,0.11258202008714574
3164,0.56,-0.76,0.4125426199825745,0.3664781551054084,0.11708596146645367
3165,0.6000000000000001,-0.76,0.4208873338168547,0.3748228689396886,0.12230303317560343
3166,0.6400000000000001,-0.76,0.43029722713591273,0.3842327622587466,0.12823323521459518
3167,0.6800000000000002,-0.76,0.44077229993975015,0.394707835062584,0.13487656758342875
3168,0.7200000000000002,-0.76,0.4523125522283629,0.4062480873511968,0.14223303028210416
3169,0.7599999999999998,-0.76,0.4649179840017553,0.4188535191245892,0.15030262331062139
3170,0.7999999999999998,-0.76,0.47858859525992714,0.432524130382761,0.15908534666898064
3171,0.8399999999999999,-0.76,0.4933243860028754,0.4472599211257093,0.16858120035718172
3172,0.8799999999999999,-0.76,0.5091253562305988,0.4630608913534327,0.1787901843752247
3173,0.9199999999999999,-0.76,0.5259915059431036,0.4799270410659375,0.18971229872310957
3174,0.96,-0.76,0.5439228351403864,0.4978583702632203,0.20134754340083633
3175,1.0,-0.76,0.5629193438224467,0.5168548789452805,0.213695918408405
3176,1.04,-0.76,0.5829810319892844,0.5369165671121182,0.22675742374581545
3177,1.08,-0.76,0.6041078996408984,0.5580434347637322,0.2405320594130679
3178,1.12,-0.76,0.6262999467772911,0.5802354819001249,0.25501982541016216
3179,1.1600000000000001,-0.76,0.6495571733984641,0.6034927085212979,0.27022072173709843
3180,1.2000000000000002,-0.76,0.6738795795044139,0.6278151146272477,0.28613474839387637
3181,1.2400000000000002,-0.76,0.699267165095142,0.6532027002179758,0.30276190538049635
3182,1.2799999999999998,-0.76,0.7257199301706416,0.6796554652934754,0.320102192696958
3183,1.3199999999999998,-0.76,0.7532378747309268,0.7071734098537606,0.3381556103432617
3184,1.3599999999999999,-0.76,0.7818209987759878,0.7357565338988216,0.3569221583194073
3185,1.4,-0.76,0.8114693023058285,0.7654048374286623,0.3764018366253947
3186,1.44,-0.76,0.8421827853204468,0.7961183204432806,0.3965946452612241
3187,1.48,-0.76,0.873961447819836,0.8278969829426698,0.4175005842268953
3188,1.52,-0.76,0.9068052898040145,0.8607408249268483,0.4391196535224085
3189,1.56,-0.76,0.9407143112729617,0.8946498463957955,0.46145185314776344
3190,1.6,-0.76,0.9756885122266945,0.9296240473495283,0.48449718310296025
3191,1.6400000000000001,-0.76,1.0117278926651956,0.9656634277880294,0.508255643387999
3192,1.6800000000000002,-0.76,1.0488324525884787,1.0027679877113125,0.5327272340028797
3193,1.7200000000000002,-0.76,1.0870021919965436,1.0409377271193774,0.5579119549476024
3194,1.7599999999999998,-0.76,1.1262371108893847,1.0801726460122185,0.5838098062221666
3195,1.7999999999999998,-0.76,1.1665372092669999,1.1204727443898337,0.6104207878265728
3196,1.8399999999999999,-0.76,1.2079024871293949,1.1618380222522287,0.6377448997608208
3197,1.88,-0.76,1.2503329444765707,1.2042684795994045,0.665782142024911
3198,1.92,-0.76,1.293828581308524,1.2477641164313578,0.6945325146188428
3199,1.96,-0.76,1.3383893976252523,1.2923249327480861,0.7239960175426166
3200,-2.0,-0.72,2.0674925198134826,2.0214280549363166,1.2484995480965941
3201,-1.96,-0.72,2.007649460103755,1.9615849952265887,1.2080711610909918
3202,-1.92,-0.72,1.9488715798788097,1.9028071150016435,1.1683559044152305
3203,-1.88,-0.72,1.8911588791386522,1.845094414261486,1.129353778069312
3204,-1.84,-0.72,1.834511357883276,1.7884468930061097,1.091064782053235
3205,-1.8,-0.72,1.7789290161126594,1.7328645512354932,1.053488916367
3206,-1.76,-0.72,1.7244118538268285,1.6783473889496623,1.0166261810106068
3207,-1.72,-0.72,1.6709598710257694,1.6248954061486032,0.9804765759840552
3208,-1.68,-0.72,1.6185730677095105,1.5725086028323443,0.9450401012873457
3209,-1.6400000000000001,-0.72,1.5672514438780147,1.5211869790008485,0.9103167569204782
3210,-1.6,-0.72,1.516994999531296,1.4709305346541297,0.8763065428834527
3211,-1.56,-0.72,1.4678037346693589,1.4217392697921927,0.8430094591762689
3212,-1.52,-0.72,1.4196776492921908,1.3736131844150246,0.8104255057989269
3213,-1.48,-0.72,1.3726167433998104,1.3265522785226442,0.7785546827514269
3214,-1.44,-0.72,1.3266210169922041,1.280556552115038,0.7473969900337688
3215,-1.4,-0.72,1.281690470069371,1.2356260051922048,0.7169524276459522
3216,-1.3599999999999999,-0.72,1.2378251026313234,1.1917606377541572,0.687220995587978
3217,-1.3199999999999998,-0.72,1.1950249146780458,1.1489604498008796,0.6582026938598453
3218,-1.28,-0.72,1.1532899062095587,1.1072254413323925,0.6298975224615551
3219,-1.24,-0.72,1.1126200772258397,1.0665556123486735,0.6023054813931061
3220,-1.2,-0.72,1.073015427726904,1.0269509628497377,0.5754265706544992
3221,-1.1600000000000001,-0.72,1.034475957712743,0.9884114928355767,0.5492607902457344
3222,-1.12,-0.72,0.9970016671833577,0.9509372023061915,0.5238081401668113
3223,-1.08,-0.72,0.9605925561387545,0.9145280912615883,0.4990686204177302
3224,-1.04,-0.72,0.9252486245789243,0.8791841597017581,0.4750422309984908
3225,-1.0,-0.72,0.8909698725038766,0.8449054076267104,0.4517289719090934
3226,-0.96,-0.72,0.8577562999136052,0.811691835036439,0.42912884314953775
3227,-0.9199999999999999,-0.72,0.8256079068081109,0.7795434419309447,0.40724184471982405
3228,-0.8799999999999999,-0.72,0.7945246931873952,0.748460228310229,0.3860679766199522
3229,-0.8400000000000001,-0.72,0.764506659051458,0.7184421941742918,0.36560723884992247
3230,-0.8,-0.72,0.7355538044002997,0.6894893395231335,0.34585963140973436
3231,-0.76,-0.72,0.7076661292339138,0.6616016643567476,0.3268251542993883
3232,-0.72,-0.72,0.6808436335523093,0.6347791686751431,0.308503807518884
3233,-0.6799999999999999,-0.72,0.6550863173554871,0.6090218524783209,0.29089559106822155
3234,-0.6399999999999999,-0.72,0.6303941806434379,0.5843297157662717,0.2740005049474011
3235,-0.6000000000000001,-0.72,0.6067672234161693,0.5607027585390031,0.2578185491564226
3236,-0.56,-0.72,0.5842054456736794,0.5381409807965132,0.24234972369528576
3237,-0.52,-0.72,0.562708847415963,0.5166443825387969,0.22759402856399094
3238,-0.48,-0.72,0.5422774286430279,0.4962129637658617,0.21355146376253795
3239,-0.43999999999999995,-0.72,0.5229111893548662,0.4768467244777001,0.2002220292909269
3240,-0.3999999999999999,-0.72,0.5046101295514868,0.4585456646743206,0.1876057251491577
3241,-0.3600000000000001,-0.72,0.48737424923288575,0.4413097843557196,0.1757025513372304
3242,-0.32000000000000006,-0.72,0.4712035483990604,0.4251390835218943,0.16451250785514493
3243,-0.28,-0.72,0.4560980270500123,0.41003356217284614,0.15403559470290137
3244,-0.24,-0.72,0.4420576851857447,0.39599322030857853,0.1442718118804997
3245,-0.19999999999999996,-0.72,0.4290825228062522,0.38301805792908605,0.13522115938793994
3246,-0.15999999999999992,-0.72,0.4171725399115403,0.37110807503437415,0.12688363722522206
3247,-0.1200000000000001,-0.72,0.4063277365016041,0.36026327162443794,0.11925924539234611
3248,-0.08000000000000007,-0.72,0.39654811257644823,0.3504836476992821,0.112347983889312
3249,-0.040000000000000036,-0.72,0.387833668136067,0.34176920325890087,0.10614985271611965
3250,0.0,-0.72,0.3801844031804661,0.33411993830329995,0.1006648518727693
3251,0.040000000000000036,-0.72,0.37360031770964375,0.3275358528324776,0.09589298135926083
3252,0.08000000000000007,-0.72,0.3680814117235977,0.32201694684643156,0.09183424117559424
3253,0.1200000000000001,-0.72,0.3636276852223302,0.31756322034516404,0.08848863132176957
3254,0.16000000000000014,-0.72,0.3602391382058394,0.31417467332867327,0.08585615179778674
3255,0.20000000000000018,-0.72,0.3579157706741264,0.31185130579696024,0.08393680260364572
3256,0.2400000000000002,-0.72,0.3566575826271952,0.31059311775002907,0.08273058373934672
3257,0.2799999999999998,-0.72,0.35646457406503906,0.3104001091878729,0.08223749520488954
3258,0.31999999999999984,-0.72,0.35733674498766105,0.3112722801104949,0.0824575370002742
3259,0.3599999999999999,-0.72,0.3592740953950583,0.31320963051789213,0.08339070912550084
3260,0.3999999999999999,-0.72,0.3622766252872369,0.3162121604100708,0.08503701158056931
3261,0.43999999999999995,-0.72,0.36634433466419314,0.320279869787027,0.08739644436547961
3262,0.48,-0.72,0.3714772235259252,0.32541275864875907,0.09046900748023184
3263,0.52,-0.72,0.37767529187243704,0.3316108269952709,0.09425470092482596
3264,0.56,-0.72,0.3849385397037277,0.33887407482656157,0.09875352469926196
3265,0.6000000000000001,-0.72,0.3932669670197931,0.34720250214262693,0.10396547880353985
3266,0.6400000000000001,-0.72,0.4026605738206383,0.35659610894347216,0.10989056323765967
3267,0.6800000000000002,-0.72,0.41311936010626266,0.3670548952290965,0.11652877800162131
3268,0.7200000000000002,-0.72,0.4246433258766605,0.37857886099949434,0.12388012309542484
3269,0.7599999999999998,-0.72,0.437232471131842,0.39116800625467585,0.13194459851907014
3270,0.7999999999999998,-0.72,0.4508867958717974,0.4048223309946313,0.14072220427255744
3271,0.8399999999999999,-0.72,0.4656063000965326,0.41954183521936644,0.15021294035588667
3272,0.8799999999999999,-0.72,0.481390983806045,0.43532651892887886,0.16041680676905773
3273,0.9199999999999999,-0.72,0.49824084700033483,0.4521763821231687,0.1713338035120707
3274,0.96,-0.72,0.5161558896794034,0.47009142480223726,0.18296393058492552
3275,1.0,-0.72,0.5351361118432519,0.4890716469660858,0.1953071879876223
3276,1.04,-0.72,0.5551815134918759,0.5091170486147097,0.20836357572016087
3277,1.08,-0.72,0.5762920946252752,0.530227629748109,0.22213309378254123
3278,1.12,-0.72,0.5984678552434587,0.5524033903662925,0.2366157421747637
3279,1.1600000000000001,-0.72,0.6217087953464167,0.5756443304692505,0.25181152089682796
3280,1.2000000000000002,-0.72,0.6460149149341502,0.599950450056984,0.26772042994873413
3281,1.2400000000000002,-0.72,0.6713862140066644,0.6253217491294982,0.2843424693304822
3282,1.2799999999999998,-0.72,0.6978226925639567,0.6517582276867905,0.3016776390420719
3283,1.3199999999999998,-0.72,0.725324350606023,0.6792598857288568,0.3197259390835037
3284,1.3599999999999999,-0.72,0.7538911881328733,0.7078267232557071,0.33848736945477736
3285,1.4,-0.72,0.7835232051444992,0.737458740267333,0.3579619301558929
3286,1.44,-0.72,0.8142204016408996,0.7681559367637334,0.3781496211868503
3287,1.48,-0.72,0.8459827776220845,0.7999183127449183,0.3990504425476497
3288,1.52,-0.72,0.8788103330880451,0.8327458682108789,0.4206643942382909
3289,1.56,-0.72,0.9127030680387812,0.866638603161615,0.44299147625877394
3290,1.6,-0.72,0.9476609824742923,0.9015965175971261,0.466031688609099
3291,1.6400000000000001,-0.72,0.9836840763945833,0.9376196115174171,0.4897850312892658
3292,1.6800000000000002,-0.72,1.0207723497996546,0.9747078849224884,0.5142515042992746
3293,1.7200000000000002,-0.72,1.0589258026895054,1.0128613378123392,0.539431107639125
3294,1.7599999999999998,-0.72,1.0981444350641327,1.0520799701869665,0.5653238413088173
3295,1.7999999999999998,-0.72,1.1384282469235318,1.0923637820463656,0.5919297053083519
3296,1.8399999999999999,-0.72,1.1797772382677187,1.1337127733905525,0.619248699637728
3297,1.88,-0.72,1.2221914090966788,1.1761269442195126,0.6472808242969463
3298,1.92,-0.72,1.265670759410414,1.2196062945332478,0.6760260792860062
3299,1.96,-0.72,1.3102152892089316,1.2641508243317654,0.7054844646049083
3300,-2.0,-0.6799999999999999,2.0420120811389366,1.9959476162617704,1.2312032737112726
3301,-1.96,-0.6799999999999999,1.9821527349110115,1.9360882700338453,1.190769769100798
3302,-1.92,-0.6799999999999999,1.923358568167864,1.8772941032906978,1.1510493948201652
3303,-1.88,-0.6799999999999999,1.8656295809094863,1.81956511603232,1.1120421508693747
3304,-1.84,-0.6799999999999999,1.8089657731358755,1.7629013082587093,1.0737480372484256
3305,-1.8,-0.6799999999999999,1.753367144847063,1.7073026799698967,1.0361670539573187
3306,-1.76,-0.6799999999999999,1.6988336960430104,1.6527692311658442,0.9992992009960537
3307,-1.72,-0.6799999999999999,1.6453654267237565,1.5993009618465903,0.9631444783646304
3308,-1.68,-0.6799999999999999,1.5929623368892682,1.546897872012102,0.9277028860630492
3309,-1.6400000000000001,-0.6799999999999999,1.5416244265395567,1.4955599616623905,0.8929744240913096
3310,-1.6,-0.6799999999999999,1.4913516956746222,1.445287230797456,0.8589590924494119
3311,-1.56,-0.6799999999999999,1.4421441442944725,1.3960796794173063,0.8256568911373563
3312,-1.52,-0.6799999999999999,1.3940017723990918,1.3479373075219256,0.7930678201551425
3313,-1.48,-0.6799999999999999,1.3469245799884975,1.3008601151113313,0.7611918795027706
3314,-1.44,-0.6799999999999999,1.300912567062675,1.254848102185509,0.7300290691802402
3315,-1.4,-0.6799999999999999,1.2559657336216383,1.2099012687444721,0.6995793891875521
3316,-1.3599999999999999,-0.6799999999999999,1.2120840796653742,1.166019614788208,0.669842839524706
3317,-1.3199999999999998,-0.6799999999999999,1.1692676051938922,1.123203140316726,0.6408194201917015
3318,-1.28,-0.6799999999999999,1.1275163102071781,1.081451845330012,0.6125091311885391
3319,-1.24,-0.6799999999999999,1.0868301947052499,1.0407657298280837,0.5849119725152183
3320,-1.2,-0.6799999999999999,1.0472092586880974,1.0011447938109312,0.5580279441717395
3321,-1.1600000000000001,-0.6799999999999999,1.0086535021557204,0.9625890372785542,0.5318570461581029
3322,-1.12,-0.6799999999999999,0.9711629251081259,0.9250984602309597,0.5063992784743079
3323,-1.08,-0.6799999999999999,0.9347375275453093,0.888673062668143,0.48165464112035467
3324,-1.04,-0.6799999999999999,0.8993773094672691,0.8533128445901029,0.4576231340962434
3325,-1.0,-0.6799999999999999,0.8650822708740039,0.8190178059968377,0.43430475740197405
3326,-0.96,-0.6799999999999999,0.8318524117655195,0.7857879468883533,0.4116995110375466
3327,-0.9199999999999999,-0.6799999999999999,0.7996877321418113,0.7536232672646451,0.389807395002961
3328,-0.8799999999999999,-0.6799999999999999,0.7685882320028846,0.7225237671257184,0.3686284092982172
3329,-0.8400000000000001,-0.6799999999999999,0.7385539113487315,0.6924894464715653,0.3481625539233156
3330,-0.8,-0.6799999999999999,0.7095847701793617,0.6635203053021955,0.3284098288782557
3331,-0.76,-0.6799999999999999,0.6816808084947629,0.6356163436175967,0.30937023416303755
3332,-0.72,-0.6799999999999999,0.6548420262949471,0.6087775614177809,0.2910437697776614
3333,-0.6799999999999999,-0.6799999999999999,0.6290684235799134,0.5830039587027472,0.27343043572212705
3334,-0.6399999999999999,-0.6799999999999999,0.6043600003496478,0.5582955354724816,0.25653023199643465
3335,-0.6000000000000001,-0.6799999999999999,0.5807167566041631,0.5346522917269969,0.24034315860058417
3336,-0.56,-0.6799999999999999,0.5581386923434583,0.512074227466292,0.22486921553457548
3337,-0.52,-0.6799999999999999,0.5366258075675305,0.4905613426903644,0.21010840279840878
3338,-0.48,-0.6799999999999999,0.5161781022763808,0.4701136373992147,0.19606072039208386
3339,-0.43999999999999995,-0.6799999999999999,0.49679557647000755,0.4507311115928414,0.18272616831560085
3340,-0.3999999999999999,-0.6799999999999999,0.4784782301484166,0.43241376527125047,0.17010474656895974
3341,-0.3600000000000001,-0.6799999999999999,0.4612260633115963,0.4151615984344302,0.15819645515216058
3342,-0.32000000000000006,-0.6799999999999999,0.4450390759595603,0.3989746110823942,0.14700129406520324
3343,-0.28,-0.6799999999999999,0.4299172680923004,0.38385280321513426,0.13651926330808778
3344,-0.24,-0.6799999999999999,0.4158606397098188,0.36979617483265265,0.1267503628808142
3345,-0.19999999999999996,-0.6799999999999999,0.40286919081211386,0.3568047259349477,0.11769459278338246
3346,-0.15999999999999992,-0.6799999999999999,0.3909429213991881,0.344878456522022,0.10935195301579259
3347,-0.1200000000000001,-0.6799999999999999,0.3800818314710381,0.33401736659387193,0.10172244357804477
3348,-0.08000000000000007,-0.6799999999999999,0.3702859210276688,0.32422145615050263,0.09480606447013873
3349,-0.040000000000000036,-0.6799999999999999,0.3615551900690752,0.31549072519190907,0.08860281569207462
3350,0.0,-0.6799999999999999,0.35388963859526096,0.3078251737180948,0.08311269724385228
3351,0.040000000000000036,-0.6799999999999999,0.34728926660622284,0.3012248017290567,0.07833570912547189
3352,0.08000000000000007,-0.6799999999999999,0.3417540741019655,0.29568960922479937,0.07427185133693337
3353,0.1200000000000001,-0.6799999999999999,0.33728406108248177,0.2912195962053156,0.07092112387823679
3354,0.16000000000000014,-0.6799999999999999,0.3338792275477787,0.28781476267061257,0.06828352674938201
3355,0.20000000000000018,-0.6799999999999999,0.33153957349785385,0.2854751086206877,0.06635905995036923
3356,0.2400000000000002,-0.6799999999999999,0.33026509893270817,0.284200634055542,0.06514772348119818
3357,0.2799999999999998,-0.6799999999999999,0.3300558038523374,0.28399133897517126,0.0646495173418691
3358,0.31999999999999984,-0.6799999999999999,0.330911688256746,0.28484722337957985,0.06486444153238186
3359,0.3599999999999999,-0.6799999999999999,0.3328327521459331,0.28676828726876696,0.06579249605273657
3360,0.3999999999999999,-0.6799999999999999,0.3358189955198955,0.2897545306427294,0.06743368090293317
3361,0.43999999999999995,-0.6799999999999999,0.3398704183786381,0.29380595350147193,0.06978799608297159
3362,0.48,-0.6799999999999999,0.3449870207221584,0.2989225558449923,0.07285544159285187
3363,0.52,-0.6799999999999999,0.3511688025504557,0.30510433767328954,0.07663601743257414
3364,0.56,-0.6799999999999999,0.3584157638635329,0.31235129898636677,0.08112972360213816
3365,0.6000000000000001,-0.6799999999999999,0.36672790466138855,0.3206634397842224,0.08633656010154417
3366,0.6400000000000001,-0.6799999999999999,0.3761052249440174,0.33004076006685124,0.092256526930792
3367,0.6800000000000002,-0.6799999999999999,0.3865477247114273,0.34048325983426114,0.09888962408988178
3368,0.7200000000000002,-0.6799999999999999,0.3980554039636152,0.3519909390864491,0.10623585157881343
3369,0.7599999999999998,-0.6799999999999999,0.4106282627005801,0.36456379782341397,0.1142952093975868
3370,0.7999999999999998,-0.6799999999999999,0.42426630092232637,0.3782018360451602,0.12306769754620223
3371,0.8399999999999999,-0.6799999999999999,0.43896951862884487,0.3929050537516787,0.13255331602465947
3372,0.8799999999999999,-0.6799999999999999,0.4547379158201439,0.40867345094297775,0.1427520648329586
3373,0.9199999999999999,-0.6799999999999999,0.47157149249622016,0.425507027619054,0.15366394397109973
3374,0.96,-0.6799999999999999,0.48947024865707606,0.4434057837799099,0.16528895343908256
3375,1.0,-0.6799999999999999,0.5084341843027089,0.4623697194255428,0.1776270932369074
3376,1.04,-0.6799999999999999,0.5284632994331226,0.4823988345559565,0.19067836336457417
3377,1.08,-0.6799999999999999,0.5495575940483085,0.5034931291711423,0.20444276382208268
3378,1.12,-0.6799999999999999,0.5717170681482745,0.5256526032711083,0.2189202946094331
3379,1.1600000000000001,-0.6799999999999999,0.5949417217330215,0.5488772568558553,0.23411095572662546
3380,1.2000000000000002,-0.6799999999999999,0.6192315548025439,0.5731670899253777,0.2500147471736598
3381,1.2400000000000002,-0.6799999999999999,0.6445865673568408,0.5985221024796746,0.2666316689505359
3382,1.2799999999999998,-0.6799999999999999,0.6710067593959198,0.6249422945187536,0.28396172105725365
3383,1.3199999999999998,-0.6799999999999999,0.6984921309197724,0.6524276660426062,0.3020049034938135
3384,1.3599999999999999,-0.6799999999999999,0.7270426819284086,0.6809782170512424,0.3207612162602153
3385,1.4,-0.6799999999999999,0.756658412421821,0.7105939475446548,0.34023065935645896
3386,1.44,-0.6799999999999999,0.7873393224000128,0.7412748575228466,0.3604132327825445
3387,1.48,-0.6799999999999999,0.8190854118629798,0.7730209469858136,0.38130893653847187
3388,1.52,-0.6799999999999999,0.8518966808107235,0.8058322159335572,0.4029177706242413
3389,1.56,-0.6799999999999999,0.8857731292432478,0.8397086643660816,0.4252397350398524
3390,1.6,-0.6799999999999999,0.9207147571605472,0.874650292283381,0.4482748297853055
3391,1.6400000000000001,-0.6799999999999999,0.9567215645626297,0.9106570996854635,0.4720230548606003
3392,1.6800000000000002,-0.6799999999999999,0.993793551449484,0.9477290865723178,0.49648441026573736
3393,1.7200000000000002,-0.6799999999999999,1.0319307178211201,0.9858662529439539,0.521658896000716
3394,1.7599999999999998,-0.6799999999999999,1.0711330636775374,1.0250685988003712,0.5475465120655362
3395,1.7999999999999998,-0.6799999999999999,1.1114005890187284,1.0653361241415622,0.5741472584601988
3396,1.8399999999999999,-0.6799999999999999,1.152733293844698,1.1066688289675317,0.601461135184703
3397,1.88,-0.6799999999999999,1.1951311781554415,1.1490667132782753,0.6294881422390493
3398,1.92,-0.6799999999999999,1.2385942419509657,1.1925297770737995,0.6582282796232375
3399,1.96,-0.6799999999999999,1.2831224852312704,1.2370580203541042,0.6876815473372675
3400,-2.0,-0.6399999999999999,2.017612946903066,1.9715484820258997,1.214615634996019
3401,-1.96,-0.6399999999999999,1.957737314156912,1.911672849279746,1.1741770127806725
3402,-1.92,-0.6399999999999999,1.8989268608955567,1.8528623960183905,1.134451520895168
3403,-1.88,-0.6399999999999999,1.8411815871189552,1.795117122241789,1.0954391593395052
3404,-1.84,-0.6399999999999999,1.7845014928271488,1.7384370279499826,1.0571399281136846
3405,-1.8,-0.6399999999999999,1.7288865780201148,1.6828221131429486,1.0195538272177058
3406,-1.76,-0.6399999999999999,1.674336842697851,1.628272377820685,0.9826808566515686
3407,-1.72,-0.6399999999999999,1.6208522868603816,1.5747878219832154,0.9465210164152735
3408,-1.68,-0.6399999999999999,1.5684329105076784,1.5223684456305122,0.9110743065088199
3409,-1.6400000000000001,-0.6399999999999999,1.5170787136397583,1.4710142487625921,0.8763407269322088
3410,-1.6,-0.6399999999999999,1.4667896962566056,1.4207252313794394,0.8423202776854395
3411,-1.56,-0.6399999999999999,1.4175658583582353,1.3715013934810691,0.8090129587685118
3412,-1.52,-0.6399999999999999,1.3694071999446515,1.3233427350674853,0.776418770181426
3413,-1.48,-0.6399999999999999,1.3223137210158395,1.2762492561386733,0.7445377119241819
3414,-1.44,-0.6399999999999999,1.2762854215718071,1.230220956694641,0.7133697839967801
3415,-1.4,-0.6399999999999999,1.2313223016125536,1.1852578367353874,0.6829149863992199
3416,-1.3599999999999999,-0.6399999999999999,1.1874243611380677,1.1413598962609015,0.6531733191315017
3417,-1.3199999999999998,-0.6399999999999999,1.1445916001483813,1.0985271352712151,0.6241447821936255
3418,-1.28,-0.6399999999999999,1.1028240186434537,1.0567595537662875,0.595829375585591
3419,-1.24,-0.6399999999999999,1.0621216166233105,1.0160571517461443,0.5682270993073983
3420,-1.2,-0.6399999999999999,1.02248439408795,0.9764199292107838,0.5413379533590479
3421,-1.1600000000000001,-0.6399999999999999,0.9839123510373591,0.9378478861601929,0.515161937740539
3422,-1.12,-0.6399999999999999,0.9464054874715523,0.9003410225943861,0.48969905245187223
3423,-1.08,-0.6399999999999999,0.9099638033905166,0.8638993385133504,0.4649492974930472
3424,-1.04,-0.6399999999999999,0.8745872987942672,0.828522833917101,0.440912672864064
3425,-1.0,-0.6399999999999999,0.8402759736827892,0.794211508805623,0.4175891785649228
3426,-0.96,-0.6399999999999999,0.8070298280560906,0.7609653631789244,0.3949788145956234
3427,-0.9199999999999999,-0.6399999999999999,0.7748488619141669,0.7287843970370007,0.3730815809561659
3428,-0.8799999999999999,-0.6399999999999999,0.7437330752570268,0.6976686103798606,0.3518974776465502
3429,-0.8400000000000001,-0.6399999999999999,0.7136824680846621,0.6676180032074959,0.3314265046667766
3430,-0.8,-0.6399999999999999,0.6846970403970735,0.6386325755199073,0.31166866201684473
3431,-0.76,-0.6399999999999999,0.6567767921942659,0.6107123273170997,0.2926239496967547
3432,-0.72,-0.6399999999999999,0.6299217234762352,0.583857258599069,0.2742923677065066
3433,-0.6799999999999999,-0.6399999999999999,0.6041318342429837,0.5580673693658175,0.2566739160461004
3434,-0.6399999999999999,-0.6399999999999999,0.5794071244945075,0.5333426596173413,0.23976859471553605
3435,-0.6000000000000001,-0.6399999999999999,0.5557475942308113,0.5096831293536451,0.22357640371481372
3436,-0.56,-0.6399999999999999,0.5331532434518933,0.48708877857472715,0.20809734304393315
3437,-0.52,-0.6399999999999999,0.5116240721577529,0.4655596072805867,0.1933314127028945
3438,-0.48,-0.6399999999999999,0.49116008034838987,0.4450956154712237,0.17927861269169762
3439,-0.43999999999999995,-0.6399999999999999,0.47176126802380325,0.4256968031466371,0.16593894301034273
3440,-0.3999999999999999,-0.6399999999999999,0.4534276351839983,0.40736317030683217,0.1533124036588297
3441,-0.3600000000000001,-0.6399999999999999,0.4361591818289657,0.39009471695179954,0.14139899463715863
3442,-0.32000000000000006,-0.6399999999999999,0.4199559079587161,0.37389144308155,0.13019871594532936
3443,-0.28,-0.6399999999999999,0.4048178135732414,0.3587533486960753,0.119711567583342
3444,-0.24,-0.6399999999999999,0.3907448986725483,0.34468043379538216,0.1099375495511965
3445,-0.19999999999999996,-0.6399999999999999,0.37773716325662815,0.331672698379462,0.10087666184889288
3446,-0.15999999999999992,-0.6399999999999999,0.3657946073254887,0.31973014244832254,0.0925289044764312
3447,-0.1200000000000001,-0.6399999999999999,0.35491723087912685,0.3088527660019607,0.0848942774338114
3448,-0.08000000000000007,-0.6399999999999999,0.34510503391754166,0.2990405690403755,0.07797278072103342
3449,-0.040000000000000036,-0.6399999999999999,0.33635801644073676,0.2902935515635706,0.07176441433809733
3450,0.0,-0.6399999999999999,0.32867617844870756,0.2826117135715414,0.06626917828500317
3451,0.040000000000000036,-0.6399999999999999,0.3220595199414569,0.27599505506429073,0.06148707256175085
3452,0.08000000000000007,-0.6399999999999999,0.3165080409189854,0.27044357604181923,0.05741809716834045
3453,0.1200000000000001,-0.6399999999999999,0.3120217413812898,0.26595727650412365,0.054062252104771925
3454,0.16000000000000014,-0.6399999999999999,0.308600621328374,0.26253615645120787,0.05141953737104527
3455,0.20000000000000018,-0.6399999999999999,0.3062446807602347,0.26018021588306856,0.049489952967160473
3456,0.2400000000000002,-0.6399999999999999,0.3049539196768736,0.25888945479970743,0.0482734988931176
3457,0.2799999999999998,-0.6399999999999999,0.3047283380782919,0.25866387320112577,0.047770175148916606
3458,0.31999999999999984,-0.6399999999999999,0.3055679359644844,0.25950347108731825,0.04797998173455748
3459,0.3599999999999999,-0.6399999999999999,0.3074727133354586,0.26140824845829247,0.048902918650040254
3460,0.3999999999999999,-0.6399999999999999,0.3104426701912102,0.26437820531404405,0.05053898589536487
3461,0.43999999999999995,-0.6399999999999999,0.31447780653173907,0.2684133416545729,0.052888183470531404
3462,0.48,-0.6399999999999999,0.3195781223570442,0.27351365747987805,0.05595051137553985
3463,0.52,-0.6399999999999999,0.3257436176671296,0.27967915278996347,0.05972596961039011
3464,0.56,-0.6399999999999999,0.33297429246199106,0.2869098275848249,0.06421455817508231
3465,0.6000000000000001,-0.6399999999999999,0.3412701467416314,0.2952056818644653,0.0694162770696164
3466,0.6400000000000001,-0.6399999999999999,0.35063118050605063,0.3045667156288845,0.07533112629399233
3467,0.6800000000000002,-0.6399999999999999,0.3610573937552452,0.31499292887807906,0.08195910584821015
3468,0.7200000000000002,-0.6399999999999999,0.37254878648921996,0.3264843216120538,0.0893002157322699
3469,0.7599999999999998,-0.6399999999999999,0.3851053587079699,0.33904089383080377,0.09735445594617131
3470,0.7999999999999998,-0.6399999999999999,0.3987271104115017,0.3526626455343356,0.1061218264899148
3471,0.8399999999999999,-0.6399999999999999,0.4134140415998103,0.3673495767226442,0.11560232736350018
3472,0.8799999999999999,-0.6399999999999999,0.4291661522728923,0.38310168739572614,0.1257959585669275
3473,0.9199999999999999,-0.6399999999999999,0.4459834424307614,0.39991897755359523,0.13670272010019657
3474,0.96,-0.6399999999999999,0.46386591207340033,0.4178014471962342,0.14832261196330762
3475,1.0,-0.6399999999999999,0.4828135612008228,0.43674909632365666,0.16065563415626047
3476,1.04,-0.6399999999999999,0.5028263898130163,0.45676192493585016,0.17370178667905528
3477,1.08,-0.6399999999999999,0.5239043979099925,0.4778399330328264,0.18746106953169203
3478,1.12,-0.6399999999999999,0.5460475854917447,0.49998312061457856,0.20193348271417044
3479,1.1600000000000001,-0.6399999999999999,0.5692559525582769,0.5231914876811107,0.21711902622649096
3480,1.2000000000000002,-0.6399999999999999,0.5935294991095844,0.5474650342324182,0.23301770006865327
3481,1.2400000000000002,-0.6399999999999999,0.6188682251456734,0.5728037602685072,0.24962950424065747
3482,1.2799999999999998,-0.6399999999999999,0.6452721306665354,0.5992076657893692,0.26695443874250335
3483,1.3199999999999998,-0.6399999999999999,0.6727412156721778,0.6266767507950116,0.28499250357419137
3484,1.3599999999999999,-0.6399999999999999,0.7012754801626006,0.6552110152854344,0.3037436987357212
3485,1.4,-0.6399999999999999,0.7308749241378005,0.6848104592606343,0.323208024227093
3486,1.44,-0.6399999999999999,0.7615395475977744,0.7154750827206082,0.34338548004830655
3487,1.48,-0.6399999999999999,0.79326935054253,0.7472048856653638,0.3642760661993622
3488,1.52,-0.6399999999999999,0.8260643329720626,0.7799998680948964,0.3858797826802595
3489,1.56,-0.6399999999999999,0.8599244948863718,0.8138600300092056,0.40819662949099883
3490,1.6,-0.6399999999999999,0.8948498362854612,0.848785371408295,0.43122660663157997
3491,1.6400000000000001,-0.6399999999999999,0.9308403571693225,0.8847758922921563,0.454969714102003
3492,1.6800000000000002,-0.6399999999999999,0.9678960575379686,0.9218315926608024,0.47942595190226794
3493,1.7200000000000002,-0.6399999999999999,1.0060169373913956,0.9599524725142294,0.5045953200323746
3494,1.7599999999999998,-0.6399999999999999,1.0452029967295882,0.999138531852422,0.5304778184923231
3495,1.7999999999999998,-0.6399999999999999,1.085454235552569,1.0393897706754027,0.5570734472821137
3496,1.8399999999999999,-0.6399999999999999,1.126770653860326,1.0807061889831597,0.5843822064017461
3497,1.88,-0.6399999999999999,1.1691522516528605,1.1230877867756943,0.6124040958512202
3498,1.92,-0.6399999999999999,1.2125990289301656,1.1665345640529994,0.6411391156305366
3499,1.96,-0.6399999999999999,1.2571109856922664,1.2110465208151002,0.6705872657396947
3500,-2.0,-0.6000000000000001,1.9942951171058336,1.9482306522286674,1.1987366319508337
3501,-1.96,-0.6000000000000001,1.9344031978414722,1.888338732964306,1.1582928921306148
3502,-1.92,-0.6000000000000001,1.8755764580619028,1.8295119931847366,1.1185622826402386
3503,-1.88,-0.6000000000000001,1.8178148977670914,1.7717504328899252,1.079544803479704
3504,-1.84,-0.6000000000000001,1.7611185169570704,1.7150540520799042,1.0412404546490113
3505,-1.8,-0.6000000000000001,1.7054873156318182,1.659422850754652,1.0036492361481604
3506,-1.76,-0.6000000000000001,1.6509212937913504,1.6048568289141842,0.9667711479771517
3507,-1.72,-0.6000000000000001,1.5974204514356602,1.551355986558494,0.9306061901359843
3508,-1.68,-0.6000000000000001,1.5449847885647454,1.4989203236875792,0.8951543626246592
3509,-1.6400000000000001,-0.6000000000000001,1.493614305178605,1.4475498403014389,0.860415665443176
3510,-1.6,-0.6000000000000001,1.4433090012772434,1.3972445364000772,0.8263900985915346
3511,-1.56,-0.6000000000000001,1.3940688768606668,1.3480044119835006,0.7930776620697352
3512,-1.52,-0.6000000000000001,1.3458939319288605,1.2998294670516943,0.7604783558777775
3513,-1.48,-0.6000000000000001,1.29878416648184,1.2527197016046738,0.7285921800156614
3514,-1.44,-0.6000000000000001,1.2527395805195956,1.2066751156424294,0.6974191344833878
3515,-1.4,-0.6000000000000001,1.207760174042126,1.1616957091649598,0.6669592192809557
3516,-1.3599999999999999,-0.6000000000000001,1.163845947049434,1.1177814821722678,0.6372124344083654
3517,-1.3199999999999998,-0.6000000000000001,1.1209968995415212,1.074932434664355,0.6081787798656173
3518,-1.28,-0.6000000000000001,1.079213031518392,1.033148566641226,0.579858255652711
3519,-1.24,-0.6000000000000001,1.0384943429800353,0.9924298781028691,0.5522508617696467
3520,-1.2,-0.6000000000000001,0.9988408339264524,0.9527763690492862,0.5253565982164241
3521,-1.1600000000000001,-0.6000000000000001,0.9602525043576501,0.9141880394804839,0.4991754649930434
3522,-1.12,-0.6000000000000001,0.9227293542736279,0.8766648893964617,0.4737074620995046
3523,-1.08,-0.6000000000000001,0.8862713836743856,0.8402069187972194,0.4489525895358077
3524,-1.04,-0.6000000000000001,0.8508785925599124,0.8048141276827462,0.42491084730195255
3525,-1.0,-0.6000000000000001,0.8165509809302232,0.770486516053057,0.4015822353979394
3526,-0.96,-0.6000000000000001,0.783288548785311,0.7372240839081448,0.378966753823768
3527,-0.9199999999999999,-0.6000000000000001,0.7510912961251822,0.705026831248016,0.35706440257943856
3528,-0.8799999999999999,-0.6000000000000001,0.7199592229498244,0.6738947580726582,0.33587518166495106
3529,-0.8400000000000001,-0.6000000000000001,0.6898923292592433,0.6438278643820771,0.3153990910803055
3530,-0.8,-0.6000000000000001,0.660890615053442,0.6148261501762758,0.2956361308255018
3531,-0.76,-0.6000000000000001,0.6329540803324241,0.5868896154552579,0.2765863009005398
3532,-0.72,-0.6000000000000001,0.6060827250961746,0.5600182602190084,0.25824960130541985
3533,-0.6799999999999999,-0.6000000000000001,0.5802765493447121,0.5342120844675459,0.24062603204014169
3534,-0.6399999999999999,-0.6000000000000001,0.5555355530780253,0.5094710882008591,0.22371559310470548
3535,-0.6000000000000001,-0.6000000000000001,0.5318597362961129,0.4857952714189468,0.20751828449911128
3536,-0.56,-0.6000000000000001,0.5092490989989854,0.46318463412181926,0.1920341062233587
3537,-0.52,-0.6000000000000001,0.4877036411866272,0.44163917630946103,0.17726305827744812
3538,-0.48,-0.6000000000000001,0.46722336285905064,0.4211588979818845,0.16320514066137945
3539,-0.43999999999999995,-0.6000000000000001,0.44780826401625273,0.4017437991390866,0.14986035337515263
3540,-0.3999999999999999,-0.6000000000000001,0.4294583446582305,0.3833938797810644,0.13722869641876767
3541,-0.3600000000000001,-0.6000000000000001,0.4121736047849894,0.36610913990782323,0.12531016979222465
3542,-0.32000000000000006,-0.6000000000000001,0.39595404439652276,0.3498895795193566,0.1141047734955235
3543,-0.28,-0.6000000000000001,0.3807996634928336,0.3347351986156675,0.10361250752866424
3544,-0.24,-0.6000000000000001,0.3667104620739258,0.3206459971967597,0.09383337189164687
3545,-0.19999999999999996,-0.6000000000000001,0.3536864401397962,0.3076219752626301,0.08476736658447137
3546,-0.15999999999999992,-0.6000000000000001,0.34172759769044303,0.2956631328132769,0.0764144916071377
3547,-0.1200000000000001,-0.6000000000000001,0.33083393472586725,0.2847694698487011,0.06877474695964597
3548,-0.08000000000000007,-0.6000000000000001,0.32100545124606955,0.2749409863689034,0.06184813264199613
3549,-0.040000000000000036,-0.6000000000000001,0.31224214725104965,0.2661776823738835,0.055634648654188094
3550,0.0,-0.6000000000000001,0.3045440227408081,0.25847955786364196,0.05013429499622205
3551,0.040000000000000036,-0.6000000000000001,0.29791107771534486,0.2518466128381787,0.04534707166809785
3552,0.08000000000000007,-0.6000000000000001,0.2923433121746578,0.24627884729749164,0.04127297866981545
3553,0.1200000000000001,-0.6000000000000001,0.28784072611875033,0.24177626124158416,0.03791201600137505
3554,0.16000000000000014,-0.6000000000000001,0.2844033195476202,0.23833885467045404,0.03526418366277643
3555,0.20000000000000018,-0.6000000000000001,0.28203109246126573,0.23596662758409956,0.033329481654019784
3556,0.2400000000000002,-0.6000000000000001,0.280724044859694,0.23465957998252782,0.032107909975104966
3557,0.2799999999999998,-0.6000000000000001,0.28048217674289583,0.23441771186572966,0.03159946862603206
3558,0.31999999999999984,-0.6000000000000001,0.28130548811087774,0.23524102323371157,0.03180415760680103
3559,0.3599999999999999,-0.6000000000000001,0.28319397896363896,0.2371295140864728,0.03272197691741189
3560,0.3999999999999999,-0.6000000000000001,0.286147649301174,0.2400831844240078,0.034352926557864656
3561,0.43999999999999995,-0.6000000000000001,0.290166499123489,0.24410203424632285,0.03669700652815925
3562,0.48,-0.6000000000000001,0.2952505284305843,0.24918606355341813,0.03975421682829575
3563,0.52,-0.6000000000000001,0.30139973722245594,0.2553352723452898,0.04352455745827417
3564,0.56,-0.6000000000000001,0.30861412549910344,0.2625496606219373,0.04800802841809441
3565,0.6000000000000001,-0.6000000000000001,0.3168936932605343,0.27082922838336815,0.053204629707756586
3566,0.6400000000000001,-0.6000000000000001,0.3262384405067369,0.28017397562957075,0.05911436132726059
3567,0.6800000000000002,-0.6000000000000001,0.33664836723771785,0.2905839023605517,0.06573722327660653
3568,0.7200000000000002,-0.6000000000000001,0.34812347345347866,0.3020590085763125,0.07307321555579432
3569,0.7599999999999998,-0.6000000000000001,0.36066375915401655,0.3145992942768504,0.08112233816482395
3570,0.7999999999999998,-0.6000000000000001,0.37426922433933424,0.3282047594621681,0.08988459110369551
3571,0.8399999999999999,-0.6000000000000001,0.3889398690094304,0.34287540413226425,0.09935997437240895
3572,0.8799999999999999,-0.6000000000000001,0.40467569316430085,0.3586112282871347,0.10954848797096428
3573,0.9199999999999999,-0.6000000000000001,0.42147669680394995,0.3754122319267838,0.12045013189936149
3574,0.96,-0.6000000000000001,0.43934287992838,0.39327841505121386,0.13206490615760058
3575,1.0,-0.6000000000000001,0.4582742425375862,0.41220977766042005,0.1443928107456816
3576,1.04,-0.6000000000000001,0.47827078463157074,0.4322063197544046,0.15743384566360447
3577,1.08,-0.6000000000000001,0.4993325062103326,0.45326804133316645,0.17118801091136923
3578,1.12,-0.6000000000000001,0.5214594072738727,0.4753949423967066,0.18565530648897594
3579,1.1600000000000001,-0.6000000000000001,0.5446514878221875,0.4985870229450214,0.20083573239642438
3580,1.2000000000000002,-0.6000000000000001,0.5689087478552837,0.5228442829781175,0.21672928863371485
3581,1.2400000000000002,-0.6000000000000001,0.5942311873731545,0.5481667224959883,0.23333597520084706
3582,1.2799999999999998,-0.6000000000000001,0.620618806375804,0.5745543414986378,0.2506557920978212
3583,1.3199999999999998,-0.6000000000000001,0.6480716048632358,0.6020071399860696,0.26868873932463716
3584,1.3599999999999999,-0.6000000000000001,0.676589582835442,0.6305251179582758,0.287434816881295
3585,1.4,-0.6000000000000001,0.7061727402924295,0.6601082754152633,0.306894024767795
3586,1.44,-0.6000000000000001,0.7368210772341922,0.690756612357026,0.3270663629841366
3587,1.48,-0.6000000000000001,0.7685345936607344,0.7224701287835682,0.3479518315303203
3588,1.52,-0.6000000000000001,0.8013132895720523,0.7552488246948861,0.3695504304063457
3589,1.56,-0.6000000000000001,0.8351571649681506,0.7890927000909844,0.391862159612213
3590,1.6,-0.6000000000000001,0.8700662198490252,0.824001754971859,0.41488701914792236
3591,1.6400000000000001,-0.6000000000000001,0.9060404542146778,0.8599759893375116,0.4386250090134734
3592,1.6800000000000002,-0.6000000000000001,0.9430798680651056,0.8970154031879394,0.46307612920886637
3593,1.7200000000000002,-0.6000000000000001,0.9811844614003161,0.9351199965231499,0.48824037973410134
3594,1.7599999999999998,-0.6000000000000001,1.0203542342203078,0.9742897693431416,0.5141177605891778
3595,1.7999999999999998,-0.6000000000000001,1.06058918652507,1.0145247216479039,0.5407082717740964
3596,1.8399999999999999,-0.6000000000000001,1.1018893183146075,1.0558248534374413,0.568011913288857
3597,1.88,-0.6000000000000001,1.1442546295889326,1.0981901647117664,0.5960286851334595
3598,1.92,-0.6000000000000001,1.1876851203480194,1.1416206554708532,0.6247585873079038
3599,1.96,-0.6000000000000001,1.2321807905919036,1.1861163257147374,0.6542016198121898
3600,-2.0,-0.56,1.972058591747256,1.9259941268700898,1.1835662645757157
3601,-1.96,-0.56,1.9121503859646867,1.8660859210875205,1.1431174071506252
3602,-1.92,-0.56,1.8533073596668983,1.807242894789732,1.1033816800553768
3603,-1.88,-0.56,1.7955295128538757,1.7494650479767095,1.0643590832899705
3604,-1.84,-0.56,1.7388168455256328,1.6927523806484666,1.026049616854406
3605,-1.8,-0.56,1.6831693576821751,1.637104892805009,0.9884532807486832
3606,-1.76,-0.56,1.628587049323491,1.5825225844463249,0.9515700749728024
3607,-1.72,-0.56,1.5750699204495955,1.5290054555724293,0.9153999995267631
3608,-1.68,-0.56,1.5226179710604595,1.4765535061832933,0.8799430544105662
3609,-1.6400000000000001,-0.56,1.4712312011561108,1.4251667362789446,0.8451992396242112
3610,-1.6,-0.56,1.4209096107365353,1.3748451458593691,0.8111685551676978
3611,-1.56,-0.56,1.3716531998017456,1.3255887349245794,0.7778510010410264
3612,-1.52,-0.56,1.323461968351728,1.2773975034745617,0.7452465772441967
3613,-1.48,-0.56,1.2763359163864947,1.2302714515093285,0.7133552837772088
3614,-1.44,-0.56,1.230275043906032,1.1842105790288657,0.6821771206400631
3615,-1.4,-0.56,1.1852793509103439,1.1392148860331777,0.6517120878327594
3616,-1.3599999999999999,-0.56,1.1413488373994427,1.0952843725222765,0.6219601853552972
3617,-1.3199999999999998,-0.56,1.098483503373324,1.0524190384961578,0.592921413207677
3618,-1.28,-0.56,1.0566833488319687,1.0106188839548025,0.5645957713898988
3619,-1.24,-0.56,1.0159483737753998,0.9698839088982336,0.5369832599019626
3620,-1.2,-0.56,0.9762785782036087,0.9302141133264425,0.5100838787438681
3621,-1.1600000000000001,-0.56,0.9376739621165944,0.8916094972394282,0.4838976279156156
3622,-1.12,-0.56,0.9001345255143598,0.8540700606371936,0.4584245074172048
3623,-1.08,-0.56,0.8636602683968989,0.8175958035197327,0.4336645172486359
3624,-1.04,-0.56,0.8282511907642178,0.7821867258870516,0.4096176574099089
3625,-1.0,-0.56,0.7939072926163145,0.7478428277391483,0.3862839279010238
3626,-0.96,-0.56,0.7606285739531838,0.7145641090760176,0.3636633287219806
3627,-0.9199999999999999,-0.56,0.7284150347748396,0.6823505698976734,0.34175585987277923
3628,-0.8799999999999999,-0.56,0.697266675081272,0.6512022102041058,0.32056152135341986
3629,-0.8400000000000001,-0.56,0.6671834948724806,0.6211190299953144,0.30008031316390243
3630,-0.8,-0.56,0.6381654941484686,0.5921010292713024,0.2803122353042266
3631,-0.76,-0.56,0.6102126729092319,0.5641482080320657,0.26125728777439283
3632,-0.72,-0.56,0.5833250311547745,0.5372605662776083,0.2429154705744009
3633,-0.6799999999999999,-0.56,0.5575025688850958,0.5114381040079296,0.22528678370425084
3634,-0.6399999999999999,-0.56,0.5327452861001986,0.4866808212230324,0.20837122716394277
3635,-0.6000000000000001,-0.56,0.5090531828000674,0.46298871792290125,0.19216880095347652
3636,-0.56,-0.56,0.48642625898472397,0.4403617941075578,0.17667950507285213
3637,-0.52,-0.56,0.464864514654155,0.41880004977698887,0.16190333952206964
3638,-0.48,-0.56,0.4443679498083662,0.39830348493120005,0.14784030430112902
3639,-0.43999999999999995,-0.56,0.4249365644473539,0.37887209957018775,0.13449039941003035
3640,-0.3999999999999999,-0.56,0.40657035857111945,0.3605058936939533,0.12185362484877349
3641,-0.3600000000000001,-0.56,0.38926933217966403,0.3432048673024979,0.10992998061735854
3642,-0.32000000000000006,-0.56,0.37303348527298547,0.3269690203958193,0.09871946671578546
3643,-0.28,-0.56,0.35786281785108365,0.3117983529739175,0.08822208314405428
3644,-0.24,-0.56,0.34375732991396046,0.2976928650367943,0.078437829902165
3645,-0.19999999999999996,-0.56,0.3307170214616161,0.28465255658444993,0.06936670699011754
3646,-0.15999999999999992,-0.56,0.318741892494049,0.27267742761688285,0.061008714407911994
3647,-0.1200000000000001,-0.56,0.3078319430112607,0.26176747813409457,0.05336385215554843
3648,-0.08000000000000007,-0.56,0.29798717301325095,0.2519227081360848,0.04643212023302656
3649,-0.040000000000000036,-0.56,0.2892075825000176,0.24314311762285143,0.04021351864034672
3650,0.0,-0.56,0.2814931714715608,0.2354287065943946,0.03470804737750872
3651,0.040000000000000036,-0.56,0.27484393992788364,0.22877947505071747,0.02991570644451253
3652,0.08000000000000007,-0.56,0.2692598878689844,0.22319542299181824,0.025836495841358338
3653,0.1200000000000001,-0.56,0.26474101529486255,0.21867655041769637,0.022470415568045972
3654,0.16000000000000014,-0.56,0.26128732220552014,0.21522285732835397,0.019817465624575488
3655,0.20000000000000018,-0.56,0.258898808600954,0.21283434372378782,0.017877646010946942
3656,0.2400000000000002,-0.56,0.25757547448116713,0.21151100960400096,0.016650956727160167
3657,0.2799999999999998,-0.56,0.25731731984615774,0.21125285496899157,0.016137397773215385
3658,0.31999999999999984,-0.56,0.2581243446959254,0.2120598798187592,0.016336969149112424
3659,0.3599999999999999,-0.56,0.2599965490304714,0.21393208415330525,0.017249670854851358
3660,0.3999999999999999,-0.56,0.262933932849795,0.21686946797262882,0.018875502890432196
3661,0.43999999999999995,-0.56,0.266936496153896,0.2208720312767298,0.021214465255854915
3662,0.48,-0.56,0.27200423894277737,0.2259397740656112,0.02426655795111949
3663,0.52,-0.56,0.27813716121643417,0.232072696339268,0.028031780976225947
3664,0.56,-0.56,0.28533526297487016,0.239270798097704,0.03251013433117434
3665,0.6000000000000001,-0.56,0.29359854421808323,0.24753407934091706,0.03770161801596456
3666,0.6400000000000001,-0.56,0.3029270049460749,0.25686254006890874,0.043606232030596694
3667,0.6800000000000002,-0.56,0.3133206451588435,0.26725618028167736,0.050223976375070735
3668,0.7200000000000002,-0.56,0.32477946485639225,0.2787149999792261,0.05755485104938662
3669,0.7599999999999998,-0.56,0.3373034640387147,0.29123899916154855,0.06559885605354424
3670,0.7999999999999998,-0.56,0.3508926427058183,0.3048281778286522,0.07435599138754395
3671,0.8399999999999999,-0.56,0.365547000857701,0.31948253598053483,0.0838262570513855
3672,0.8799999999999999,-0.56,0.381266538494359,0.33520207361719284,0.09400965304506892
3673,0.9199999999999999,-0.56,0.39805125561579596,0.3519867907386298,0.1049061793685942
3674,0.96,-0.56,0.41590115222201,0.3698366873448439,0.11651583602196142
3675,1.0,-0.56,0.4348162283130031,0.38875176343583695,0.12883862300517046
3676,1.04,-0.56,0.4547964838887747,0.40873201901160855,0.14187454031822144
3677,1.08,-0.56,0.475841918949323,0.42977745407215684,0.1556235879611143
3678,1.12,-0.56,0.49795253349464835,0.4518880686174822,0.17008576593384903
3679,1.1600000000000001,-0.56,0.5211283275247549,0.47506386264758876,0.18526107423642563
3680,1.2000000000000002,-0.56,0.5453693010396347,0.4993048361624685,0.20114951286884414
3681,1.2400000000000002,-0.56,0.5706754540392935,0.5246109891621273,0.21775108183110456
3682,1.2799999999999998,-0.56,0.5970467865237359,0.5509823216465697,0.23506578112320656
3683,1.3199999999999998,-0.56,0.6244832984929474,0.5784188336157812,0.25309361074515085
3684,1.3599999999999999,-0.56,0.6529849899469452,0.606920525069779,0.2718345706969368
3685,1.4,-0.56,0.6825518608857138,0.6364873960085476,0.2912886609785647
3686,1.44,-0.56,0.7131839113092608,0.6671194464320946,0.3114558815900345
3687,1.48,-0.56,0.7448811412175872,0.698816676340421,0.3323362325313462
3688,1.52,-0.56,0.7776435506106963,0.7315790857335301,0.3539297138024999
3689,1.56,-0.56,0.8114711394885792,0.765406674611413,0.3762363254034952
3690,1.6,-0.56,0.8463639078512389,0.8002994429740727,0.39925606733433244
3691,1.6400000000000001,-0.56,0.8823218556986789,0.8362573908215127,0.4229889395950119
3692,1.6800000000000002,-0.56,0.9193449830308987,0.8732805181537325,0.44743494218553287
3693,1.7200000000000002,-0.56,0.9574332898478968,0.9113688249707306,0.47259407510589585
3694,1.7599999999999998,-0.56,0.9965867761496614,0.9505223112724952,0.4984663383561004
3695,1.7999999999999998,-0.56,1.0368054419362143,0.9907409770590481,0.5250517319361471
3696,1.8399999999999999,-0.56,1.0780892872075434,1.0320248223303772,0.5523502558460358
3697,1.88,-0.56,1.1204383119636516,1.0743738470864854,0.5803619100857662
3698,1.92,-0.56,1.1638525162045352,1.117788051327369,0.6090866946553386
3699,1.96,-0.56,1.2083318999302008,1.1622674350530346,0.638524609554753
3700,-2.0,-0.52,1.950903370827332,1.9048389059501658,1.169104532870666
3701,-1.96,-0.52,1.8909788785265498,1.8449144136493836,1.1286505578407036
3702,-1.92,-0.52,1.8321195657105498,1.7860551008333836,1.0889097131405834
3703,-1.88,-0.52,1.7743254323793052,1.728260967502139,1.049881998770305
3704,-1.84,-0.52,1.7175964785328535,1.6715320136556873,1.0115674147298683
3705,-1.8,-0.52,1.6619327041711844,1.6158682392940182,0.9739659610192739
3706,-1.76,-0.52,1.6073341092942866,1.5612696444171204,0.937077637638521
3707,-1.72,-0.52,1.5538006939021674,1.5077362290250012,0.9009024445876099
3708,-1.68,-0.52,1.5013324579948255,1.4552679931176593,0.865440381866541
3709,-1.6400000000000001,-0.52,1.4499294015722588,1.4038649366950926,0.8306914494753141
3710,-1.6,-0.52,1.3995915246344863,1.3535270597573201,0.7966556474139289
3711,-1.56,-0.52,1.3503188271814774,1.3042543623043112,0.7633329756823853
3712,-1.52,-0.52,1.3021113092132377,1.2560468443360715,0.7307234342806839
3713,-1.48,-0.52,1.2549689707297935,1.2089045058526273,0.6988270232088243
3714,-1.44,-0.52,1.2088918117311203,1.162827346853954,0.6676437424668065
3715,-1.4,-0.52,1.1638798322172224,1.1178153673400562,0.6371735920546306
3716,-1.3599999999999999,-0.52,1.1199330321881058,1.0738685673109396,0.6074165719722966
3717,-1.3199999999999998,-0.52,1.0770514116437673,1.030986946766601,0.5783726822198045
3718,-1.28,-0.52,1.0352349705842048,0.9891705057070386,0.5500419227971547
3719,-1.24,-0.52,0.9944837090094261,0.9484192441322599,0.5224242937043464
3720,-1.2,-0.52,0.9547976269194165,0.9087331620422503,0.49551979494137993
3721,-1.1600000000000001,-0.52,0.9161767243141927,0.8701122594370265,0.4693284265082556
3722,-1.12,-0.52,0.8786210011937413,0.8325565363165751,0.4438501884049728
3723,-1.08,-0.52,0.8421304575580675,0.7960659926809013,0.41908508063153205
3724,-1.04,-0.52,0.8067050934071712,0.760640628530005,0.3950331031879331
3725,-1.0,-0.52,0.7723449087410555,0.7262804438638893,0.3716942560741761
3726,-0.96,-0.52,0.7390499035597146,0.6929854386825484,0.349068539290261
3727,-0.9199999999999999,-0.52,0.7068200778631571,0.660755612985991,0.3271559528361878
3728,-0.8799999999999999,-0.52,0.6756554316513763,0.6295909667742101,0.30595649671195635
3729,-0.8400000000000001,-0.52,0.645555964924372,0.5994915000472057,0.28547017091756693
3730,-0.8,-0.52,0.6165216776821447,0.5704572128049785,0.2656969754530194
3731,-0.76,-0.52,0.5885525699246954,0.5424881050475292,0.24663691031831372
3732,-0.72,-0.52,0.5616486416520212,0.515584176774855,0.2282899755134499
3733,-0.6799999999999999,-0.52,0.5358098928641298,0.4897454279869637,0.21065617103842796
3734,-0.6399999999999999,-0.52,0.5110363235610159,0.46497185868384977,0.19373549689324793
3735,-0.6000000000000001,-0.52,0.487327933742679,0.4412634688655129,0.17752795307790975
3736,-0.56,-0.52,0.4646847234091161,0.41862025853194995,0.16203353959241346
3737,-0.52,-0.52,0.44310669256033797,0.3970422276831718,0.1472522564367591
3738,-0.48,-0.52,0.4225938411963333,0.37652937631916716,0.13318410361094657
3739,-0.43999999999999995,-0.52,0.4031461693171077,0.3570817044399416,0.11982908111497592
3740,-0.3999999999999999,-0.52,0.3847636769226602,0.3386992120454941,0.10718718894884716
3741,-0.3600000000000001,-0.52,0.36744636401299224,0.3213818991358261,0.09525842711256033
3742,-0.32000000000000006,-0.52,0.3511942305880978,0.30512976571093164,0.08404279560611533
3743,-0.28,-0.52,0.336007276647985,0.2899428117708189,0.07354029442951221
3744,-0.24,-0.52,0.3218855021926486,0.27582103731548246,0.06375092358275106
3745,-0.19999999999999996,-0.52,0.3088289072220913,0.26276444234492513,0.05467468306583171
3746,-0.15999999999999992,-0.52,0.29683749173631213,0.250773026859146,0.04631157287875424
3747,-0.1200000000000001,-0.52,0.28591125573530873,0.23984679085814256,0.03866159302151868
3748,-0.08000000000000007,-0.52,0.27605019921908336,0.2299857343419172,0.031724743494125025
3749,-0.040000000000000036,-0.52,0.2672543221876364,0.22118985731047022,0.025501024296573145
3750,0.0,-0.52,0.259523624640969,0.21345915976380284,0.019990435428863286
3751,0.040000000000000036,-0.52,0.2528581065790775,0.2067936417019113,0.015192976890995226
3752,0.08000000000000007,-0.52,0.24725776800196472,0.20119330312479855,0.011108648682969076
3753,0.1200000000000001,-0.52,0.24272260890963085,0.19665814403246468,0.00773745080478478
3754,0.16000000000000014,-0.52,0.23925262930207333,0.19318816442490716,0.005079383256442423
3755,0.20000000000000018,-0.52,0.23684782917929456,0.1907833643021284,0.0031344460379419195
3756,0.2400000000000002,-0.52,0.23550820854129384,0.18944374366412767,0.0019026391492832986
3757,0.2799999999999998,-0.52,0.2352337673880685,0.18916930251090233,0.00138396259046656
3758,0.31999999999999984,-0.52,0.23602450571962594,0.18996004084245977,0.0015784163614916968
3759,0.3599999999999999,-0.52,0.23788042353595665,0.19181595865879048,0.00248600046235873
3760,0.3999999999999999,-0.52,0.24080152083706685,0.19473705595990068,0.004106714893067631
3761,0.43999999999999995,-0.52,0.24478779762295594,0.19872333274578977,0.0064405596536184564
3762,0.48,-0.52,0.24983925389362166,0.2037747890164555,0.00948753474401113
3763,0.52,-0.52,0.2559558896490674,0.20989142477190123,0.013247640164245685
3764,0.56,-0.52,0.26313770488928834,0.21707324001212217,0.01772087591432215
3765,0.6000000000000001,-0.52,0.2713846996142891,0.22532023473712295,0.02290724199424047
3766,0.6400000000000001,-0.52,0.2806968738240663,0.2346324089469001,0.028806738404000644
3767,0.6800000000000002,-0.52,0.29107422751862166,0.2450097626414555,0.035419365143602784
3768,0.7200000000000002,-0.52,0.30251676069795613,0.25645229582079,0.04274512221304682
3769,0.7599999999999998,-0.52,0.3150244733620681,0.268960008484902,0.05078400961233253
3770,0.7999999999999998,-0.52,0.32859736551095886,0.2825329006337927,0.0595360273414603
3771,0.8399999999999999,-0.52,0.3432354371446261,0.29717097226746,0.06900117540042994
3772,0.8799999999999999,-0.52,0.3589386882630709,0.31287422338590476,0.07917945378924143
3773,0.9199999999999999,-0.52,0.3757071188662935,0.32964265398912734,0.09007086250789487
3774,0.96,-0.52,0.39354072895429715,0.347476264077131,0.1016754015563901
3775,1.0,-0.52,0.41243951852707594,0.3663750536499098,0.11399307093472733
3776,1.04,-0.52,0.4324034875846316,0.38633902270746545,0.12702387064290632
3777,1.08,-0.52,0.4534326361269667,0.40736817124980057,0.14076780068092729
3778,1.12,-0.52,0.47552696415408074,0.4294624992769146,0.15522486104879007
3779,1.1600000000000001,-0.52,0.49868647166597063,0.4526220067888045,0.17039505174649483
3780,1.2000000000000002,-0.52,0.5229111586626394,0.47684669378547323,0.1862783727740414
3781,1.2400000000000002,-0.52,0.5482010251440851,0.5021365602669189,0.20287482413142982
3782,1.2799999999999998,-0.52,0.5745560711103114,0.5284916062331452,0.22018440581866008
3783,1.3199999999999998,-0.52,0.6019762965613128,0.5559118316841466,0.2382071178357323
3784,1.3599999999999999,-0.52,0.6304617014970941,0.5843972366199279,0.25694296018264634
3785,1.4,-0.52,0.6600122859176507,0.6139478210404845,0.27639193285940244
3786,1.44,-0.52,0.6906280498229848,0.6445635849458186,0.2965540358660002
3787,1.48,-0.52,0.7223089932131033,0.6762445283359371,0.3174292692024401
3788,1.52,-0.52,0.7550551160879926,0.7089906512108264,0.3390176328687218
3789,1.56,-0.52,0.7888664184476631,0.7428019535704969,0.3613191268648453
3790,1.6,-0.52,0.8237429002921115,0.7776784354149453,0.38433375119081065
3791,1.6400000000000001,-0.52,0.8596845616213387,0.8136200967441725,0.4080615058466181
3792,1.6800000000000002,-0.52,0.8966914024353418,0.8506269375581756,0.43250239083226716
3793,1.7200000000000002,-0.52,0.9347634227341165,0.8886989578569503,0.4576564061477583
3794,1.7599999999999998,-0.52,0.9739006225176805,0.9278361576405143,0.483523551793091
3795,1.7999999999999998,-0.52,1.0141030017860138,0.9680385369088476,0.5101038277682658
3796,1.8399999999999999,-0.52,1.0553705605391308,1.0093060956619646,0.5373972340732824
3797,1.88,-0.52,1.0977032987770265,1.0516388338998603,0.5654037707081411
3798,1.92,-0.52,1.1411012164996943,1.0950367516225281,0.5941234376728415
3799,1.96,-0.52,1.1855643137071399,1.1394998488299737,0.6235562349673838
3800,-2.0,-0.48,1.930829454346056,1.8847649894688898,1.1553514368356839
3801,-1.96,-0.48,1.8708886755270753,1.824824210649909,1.1148923442008496
3802,-1.92,-0.48,1.8120130761928515,1.7659486113156853,1.0751463818958575
3803,-1.88,-0.48,1.7542026563433937,1.7081381914662275,1.0361135499207073
3804,-1.84,-0.48,1.6974574159787403,1.6513929511015741,0.9977938482753987
3805,-1.8,-0.48,1.6417773550988481,1.595712890221682,0.9601872769599322
3806,-1.76,-0.48,1.5871624737037362,1.54109800882657,0.9232938359743075
3807,-1.72,-0.48,1.5336127717934063,1.48754830691624,0.8871135253185246
3808,-1.68,-0.48,1.481128249367845,1.4350637844906788,0.8516463449925837
3809,-1.6400000000000001,-0.48,1.4297089064270814,1.3836444415499152,0.8168922949964849
3810,-1.6,-0.48,1.379354742971075,1.3332902780939089,0.7828513753302278
3811,-1.56,-0.48,1.330065758999859,1.2840012941226928,0.7495235859938125
3812,-1.52,-0.48,1.2818419545134194,1.2357774896362532,0.7169089269872388
3813,-1.48,-0.48,1.2346833295117523,1.188618864634586,0.6850073983105076
3814,-1.44,-0.48,1.18858988399486,1.142525419117694,0.6538189999636177
3815,-1.4,-0.48,1.1435616179627548,1.0974971530855886,0.6233437319465702
3816,-1.3599999999999999,-0.48,1.0995985314154206,1.0535340665382544,0.5935815942593641
3817,-1.3199999999999998,-0.48,1.0567006243528745,1.0106361594757083,0.5645325869020001
3818,-1.28,-0.48,1.0148678967750882,0.968803431897922,0.5361967098744782
3819,-1.24,-0.48,0.974100348682098,0.9280358838049318,0.508573963176798
3820,-1.2,-0.48,0.9343979800738789,0.8883335151967127,0.4816643468089597
3821,-1.1600000000000001,-0.48,0.8957607909504409,0.8496963260732747,0.4554678607709635
3822,-1.12,-0.48,0.8581887813117745,0.8121243164346083,0.42998450506280883
3823,-1.08,-0.48,0.8216819511578914,0.7756174862807252,0.405214279684496
3824,-1.04,-0.48,0.7862403004887798,0.7401758356116136,0.3811571846360253
3825,-1.0,-0.48,0.7518638293044484,0.7057993644272822,0.3578132199173963
3826,-0.96,-0.48,0.7185525376049027,0.6724880727277365,0.33518238552860935
3827,-0.9199999999999999,-0.48,0.6863064253901296,0.6402419605129634,0.3132646814696642
3828,-0.8799999999999999,-0.48,0.6551254926601306,0.6090610277829644,0.2920601077405609
3829,-0.8400000000000001,-0.48,0.6250097394149122,0.578945274537746,0.2715686643412996
3830,-0.8,-0.48,0.5959591656544726,0.5498947007773064,0.25179035127188015
3831,-0.76,-0.48,0.5679737713788098,0.5219093065016436,0.23272516853230243
3832,-0.72,-0.48,0.5410535565879245,0.4949890917107584,0.21437311612256674
3833,-0.6799999999999999,-0.48,0.5151985212818172,0.46913405640465106,0.19673419404267284
3834,-0.6399999999999999,-0.48,0.490408665460492,0.44434420058332585,0.17980840229262085
3835,-0.6000000000000001,-0.48,0.46668398912393994,0.4206195242467738,0.16359574087241088
3836,-0.56,-0.48,0.4440244922721663,0.39796002739500014,0.14809620978204271
3837,-0.52,-0.48,0.4224301749051727,0.37636571002800656,0.13330980902151635
3838,-0.48,-0.48,0.401901037022954,0.35583657214578784,0.11923653859083194
3839,-0.43999999999999995,-0.48,0.3824370786255158,0.33637261374834965,0.10587639848998937
3840,-0.3999999999999999,-0.48,0.3640382997128542,0.31797383483568803,0.09322938871898873
3841,-0.3600000000000001,-0.48,0.34670470028497286,0.3006402354078067,0.08129550927783005
3842,-0.32000000000000006,-0.48,0.33043628034186684,0.2843718154647007,0.0700747601665131
3843,-0.28,-0.48,0.315233039883541,0.26916857500637487,0.05956714138503808
3844,-0.24,-0.48,0.3010949789099891,0.25503051403282295,0.04977265293340493
3845,-0.19999999999999996,-0.48,0.2880220974212189,0.24195763254405275,0.04069129481161366
3846,-0.15999999999999992,-0.48,0.2760143954172254,0.22994993054005922,0.032323067019664316
3847,-0.1200000000000001,-0.48,0.2650718728980088,0.21900740802084265,0.02466796955755691
3848,-0.08000000000000007,-0.48,0.25519452986356966,0.2091300649864035,0.017726002425291272
3849,-0.040000000000000036,-0.48,0.24638236631391155,0.20031790143674538,0.011497165622867574
3850,0.0,-0.48,0.23863538224902886,0.1925709173718627,0.005981459150285751
3851,0.040000000000000036,-0.48,0.23195357766892516,0.185889112791759,0.0011788830075457682
3852,0.08000000000000007,-0.48,0.22633695257359868,0.1802724876964325,-0.0029105628053522833
3853,0.1200000000000001,-0.48,0.22178550696305055,0.17572104208588438,-0.0062868782884084595
3854,0.16000000000000014,-0.48,0.2182992408372797,0.17223477596011352,-0.008950063441622767
3855,0.20000000000000018,-0.48,0.21587815419628756,0.16981368931912139,-0.010900118264995172
3856,0.2400000000000002,-0.48,0.21452224704007222,0.16845778216290605,-0.012137042758525722
3857,0.2799999999999998,-0.48,0.21423151936863702,0.16816705449147085,-0.012660836922214334
3858,0.31999999999999984,-0.48,0.21500597118197698,0.1689415063048108,-0.012471500756061127
3859,0.3599999999999999,-0.48,0.21684560248009666,0.17078113760293048,-0.011569034260065995
3860,0.3999999999999999,-0.48,0.2197504132629941,0.17368594838582793,-0.009953437434228996
3861,0.43999999999999995,-0.48,0.2237204035306687,0.17765593865350252,-0.007624710278550106
3862,0.48,-0.48,0.22875557328312046,0.1826911084059543,-0.004582852793029335
3863,0.52,-0.48,0.2348559225203524,0.18879145764318622,-0.0008278649776666744
3864,0.56,-0.48,0.24202145124236057,0.1959569863651944,0.0036402531675378547
3865,0.6000000000000001,-0.48,0.2502521594491472,0.20418769457198102,0.00882150164258428
3866,0.6400000000000001,-0.48,0.2595480471407114,0.21348358226354522,0.014715880447472553
3867,0.6800000000000002,-0.48,0.2699091143170537,0.22384464943988755,0.021323389582202763
3868,0.7200000000000002,-0.48,0.2813353609781753,0.23527089610100912,0.0286440290467748
3869,0.7599999999999998,-0.48,0.2938267871240716,0.24776232224690545,0.03667779884118871
3870,0.7999999999999998,-0.48,0.30738339275475124,0.2613189278775851,0.045424698965444536
3871,0.8399999999999999,-0.48,0.3220051778702046,0.27594071299303846,0.05488472941954225
3872,0.8799999999999999,-0.48,0.3376921424704351,0.29162767759326896,0.06505789020348185
3873,0.9199999999999999,-0.48,0.35444428655544624,0.3083798216782801,0.07594418131726335
3874,0.96,-0.48,0.372261610125234,0.32619714524806787,0.08754360276088671
3875,1.0,-0.48,0.39114411317979925,0.3450796483026331,0.09985615453435193
3876,1.04,-0.48,0.4110917957191431,0.36502733084197697,0.1128818366376591
3877,1.08,-0.48,0.4321046577432635,0.38604019286609736,0.12662064907080817
3878,1.12,-0.48,0.45418269925216326,0.4081182343749971,0.141072591833799
3879,1.1600000000000001,-0.48,0.47732592024583925,0.4312614553686731,0.15623766492663183
3880,1.2000000000000002,-0.48,0.5015343207242972,0.455469855847131,0.17211586834930653
3881,1.2400000000000002,-0.48,0.526807900687529,0.4807434358103629,0.18870720210182307
3882,1.2799999999999998,-0.48,0.5531466601355407,0.5070821952583745,0.2060116661841813
3883,1.3199999999999998,-0.48,0.5805505990683282,0.534486134191162,0.2240292605963816
3884,1.3599999999999999,-0.48,0.6090197174858945,0.5629552526087283,0.24275998533842383
3885,1.4,-0.48,0.6385540153882414,0.5924895505110752,0.26220384041030803
3886,1.44,-0.48,0.669153492775363,0.6230890278981968,0.282360825812034
3887,1.48,-0.48,0.7008181496472625,0.6547536847700963,0.3032309415436018
3888,1.52,-0.48,0.7335479860039458,0.6874835211267796,0.3248141876050115
3889,1.56,-0.48,0.767343001845399,0.7212785369682329,0.3471105639962631
3890,1.6,-0.48,0.8022031971716355,0.7561387322944693,0.3701200707173567
3891,1.6400000000000001,-0.48,0.838128571982647,0.7920641071054808,0.39384270776829217
3892,1.6800000000000002,-0.48,0.8751191262784405,0.8290546614012743,0.41827847514906935
3893,1.7200000000000002,-0.48,0.913174860059004,0.8671103951818377,0.44342737285968853
3894,1.7599999999999998,-0.48,0.9522957733243509,0.9062313084471847,0.4692894009001493
3895,1.7999999999999998,-0.48,0.9924818660744775,0.9464174011973113,0.4958645592704522
3896,1.8399999999999999,-0.48,1.0337331383093797,0.9876686734322135,0.5231528479705969
3897,1.88,-0.48,1.0760495900290572,1.029985125151891,0.5511542670005837
3898,1.92,-0.48,1.1194312212335196,1.0733667563563534,0.5798688163604124
3899,1.96,-0.48,1.1638780319227457,1.1178135670455795,0.6092964960500826
3900,-2.0,-0.43999999999999995,1.911836842303457,1.8657723774262909,1.1423069764707698
3901,-1.96,-0.43999999999999995,1.8518797769662407,1.8058153120890745,1.1018427662310637
3902,-1.92,-0.43999999999999995,1.7929878911138164,1.7469234262366502,1.0620916863211995
3903,-1.88,-0.43999999999999995,1.7351611847461441,1.689096719868978,1.0230537367411774
3904,-1.84,-0.43999999999999995,1.678399657863271,1.6323351929861047,0.984728917490997
3905,-1.8,-0.43999999999999995,1.622703310465172,1.5766388455880058,0.9471172285706586
3906,-1.76,-0.43999999999999995,1.568072142551844,1.5220076776746778,0.9102186699801618
3907,-1.72,-0.43999999999999995,1.5145061541233038,1.4684416892461376,0.8740332417195071
3908,-1.68,-0.43999999999999995,1.4620053451795294,1.4159408803023632,0.8385609437886945
3909,-1.6400000000000001,-0.43999999999999995,1.4105697157205361,1.36450525084337,0.8038017761877234
3910,-1.6,-0.43999999999999995,1.3601992657463253,1.3141348008691591,0.7697557389165944
3911,-1.56,-0.43999999999999995,1.3108939952568963,1.2648295303797301,0.7364228319753073
3912,-1.52,-0.43999999999999995,1.2626539042522453,1.2165894393750791,0.7038030553638619
3913,-1.48,-0.43999999999999995,1.2154789927323624,1.1694145278551962,0.6718964090822586
3914,-1.44,-0.43999999999999995,1.1693692606972659,1.1233047958200997,0.640702893130497
3915,-1.4,-0.43999999999999995,1.1243247081469456,1.0782602432697794,0.6102225075085774
3916,-1.3599999999999999,-0.43999999999999995,1.0803453350813963,1.03428087020423,0.5804552522164994
3917,-1.3199999999999998,-0.43999999999999995,1.037431141500629,0.9913666766234628,0.5514011272542637
3918,-1.28,-0.43999999999999995,0.9955821274046486,0.9495176625274824,0.5230601326218698
3919,-1.24,-0.43999999999999995,0.9547982927934318,0.9087338279162656,0.4954322683193178
3920,-1.2,-0.43999999999999995,0.915079637666998,0.8690151727898318,0.4685175343466074
3921,-1.1600000000000001,-0.43999999999999995,0.876426162025342,0.8303616971481758,0.4423159307037392
3922,-1.12,-0.43999999999999995,0.8388378658684656,0.7927734009912994,0.4168274573907127
3923,-1.08,-0.43999999999999995,0.8023147491963668,0.7562502843192006,0.39205211440752813
3924,-1.04,-0.43999999999999995,0.7668568120090435,0.7207923471318773,0.3679899017541853
3925,-1.0,-0.43999999999999995,0.7324640543065006,0.6863995894293344,0.34464081943068453
3926,-0.96,-0.43999999999999995,0.6991364760887364,0.6530720112115702,0.32200486743702555
3927,-0.9199999999999999,-0.43999999999999995,0.6668740773557497,0.6208096124785835,0.3000820457732085
3928,-0.8799999999999999,-0.43999999999999995,0.6356768581075373,0.5896123932303711,0.2788723544392333
3929,-0.8400000000000001,-0.43999999999999995,0.6055448183441076,0.5594803534669414,0.25837579343510014
3930,-0.8,-0.43999999999999995,0.5764779580654554,0.5304134931882892,0.2385923627608086
3931,-0.76,-0.43999999999999995,0.5484762772715777,0.5024118123944115,0.21952206241635916
3932,-0.72,-0.43999999999999995,0.5215397759624795,0.4754753110853133,0.20116489240175148
3933,-0.6799999999999999,-0.43999999999999995,0.49566845413816135,0.4496039892609952,0.1835208527169857
3934,-0.6399999999999999,-0.43999999999999995,0.47086231179862054,0.4247978469214544,0.16658994336206187
3935,-0.6000000000000001,-0.43999999999999995,0.44712134894385447,0.4010568840666883,0.15037216433697995
3936,-0.56,-0.43999999999999995,0.42444556557386875,0.3783811006967026,0.13486751564173982
3937,-0.52,-0.43999999999999995,0.4028349616886609,0.35677049681149475,0.12007599727634155
3938,-0.48,-0.43999999999999995,0.38228953728822845,0.3362250724110623,0.10599760924078527
3939,-0.43999999999999995,-0.43999999999999995,0.3628092923725766,0.31674482749541044,0.09263235153507077
3940,-0.3999999999999999,-0.43999999999999995,0.3443942269417041,0.29832976206453793,0.0799802241591982
3941,-0.3600000000000001,-0.43999999999999995,0.32704434099560675,0.2809798761184406,0.06804122711316762
3942,-0.32000000000000006,-0.43999999999999995,0.3107596345342881,0.264695169657122,0.05681536039697876
3943,-0.28,-0.43999999999999995,0.29554010755774657,0.2494756426805804,0.04630262401063182
3944,-0.24,-0.43999999999999995,0.28138576006598476,0.23532129518881859,0.036503017954126755
3945,-0.19999999999999996,-0.43999999999999995,0.2682965920589994,0.22223212718183324,0.027416542227463654
3946,-0.15999999999999992,-0.43999999999999995,0.25627260353679143,0.21020813865962526,0.019043196830642324
3947,-0.1200000000000001,-0.43999999999999995,0.2453137944993636,0.19924932962219744,0.01138298176366296
3948,-0.08000000000000007,-0.43999999999999995,0.23542016494671233,0.18935570006954616,0.0044358970265254705
3949,-0.040000000000000036,-0.43999999999999995,0.22659171487883858,0.1805272500016724,-0.0017980573807701572
3950,0.0,-0.43999999999999995,0.21882844429574302,0.17276397941857685,-0.007318881458223896
3951,0.040000000000000036,-0.43999999999999995,0.2121303531974248,0.16606588832025862,-0.012126575205835731
3952,0.08000000000000007,-0.43999999999999995,0.20649744158388594,0.16043297670671977,-0.016221138623605746
3953,0.1200000000000001,-0.43999999999999995,0.20192970945512348,0.1558652445779573,-0.019602571711533845
3954,0.16000000000000014,-0.43999999999999995,0.19842715681113998,0.1523626919339738,-0.022270874469620054
3955,0.20000000000000018,-0.43999999999999995,0.19598978365193404,0.14992531877476786,-0.02422604689786436
3956,0.2400000000000002,-0.43999999999999995,0.19461758997750564,0.14855312510033947,-0.02546808899626679
3957,0.2799999999999998,-0.43999999999999995,0.19431057578785624,0.14824611091069007,-0.02599700076482736
3958,0.31999999999999984,-0.43999999999999995,0.19506874108298378,0.1490042762058176,-0.02581278220354604
3959,0.3599999999999999,-0.43999999999999995,0.19689208586288934,0.15082762098572317,-0.024915433312422818
3960,0.3999999999999999,-0.43999999999999995,0.1997806101275734,0.15371614525040722,-0.02330495409145774
3961,0.43999999999999995,-0.43999999999999995,0.20373431387703525,0.15766984899986908,-0.02098134454065078
3962,0.48,-0.43999999999999995,0.20875319711127444,0.16268873223410826,-0.01794460466000191
3963,0.52,-0.43999999999999995,0.21483725983029053,0.16877279495312436,-0.014194734449511186
3964,0.56,-0.43999999999999995,0.2219865020340868,0.17592203715692062,-0.009731733909178551
3965,0.6000000000000001,-0.43999999999999995,0.23020092372265905,0.18413645884549287,-0.004555603039004007
3966,0.6400000000000001,-0.43999999999999995,0.2394805248960104,0.19341606001884423,0.0013336581610123854
3967,0.6800000000000002,-0.43999999999999995,0.24982530555414,0.20376084067697384,0.007936049690870646
3968,0.7200000000000002,-0.43999999999999995,0.261235265697048,0.21517080081988185,0.015251571550570837
3969,0.7599999999999998,-0.43999999999999995,0.2737104053247321,0.22764594044756595,0.023280223740112745
3970,0.7999999999999998,-0.43999999999999995,0.28725072443719535,0.24118625956002918,0.0320220062594967
3971,0.8399999999999999,-0.43999999999999995,0.3018562230344361,0.25579175815726996,0.041476919108722525
3972,0.8799999999999999,-0.43999999999999995,0.3175269011164534,0.27146243623928723,0.051644962287790176
3973,0.9199999999999999,-0.43999999999999995,0.3342627586832507,0.2881982938060846,0.06252613579669974
3974,0.96,-0.43999999999999995,0.35206379573482466,0.3059993308576585,0.07412043963545117
3975,1.0,-0.43999999999999995,0.37093001227117633,0.3248655473940102,0.08642787380404454
3976,1.04,-0.43999999999999995,0.39086140829230664,0.3447969434151405,0.09944843830247979
3977,1.08,-0.43999999999999995,0.41185798379821564,0.3657935189210495,0.11318213313075692
3978,1.12,-0.43999999999999995,0.43391973878890283,0.3878552739117367,0.12762895828887588
3979,1.1600000000000001,-0.43999999999999995,0.45704667326436427,0.4109822083871981,0.14278891377683678
3980,1.2000000000000002,-0.43999999999999995,0.4812387872246071,0.43517432234744097,0.15866199959463953
3981,1.2400000000000002,-0.43999999999999995,0.5064960806696285,0.46043161579246233,0.17524821574228416
3982,1.2799999999999998,-0.43999999999999995,0.5328185535994249,0.4867540887222587,0.1925475622197705
3983,1.3199999999999998,-0.43999999999999995,0.5602062060140003,0.5141417411368341,0.21056003902709894
3984,1.3599999999999999,-0.43999999999999995,0.5886590379133537,0.5425945730361875,0.2292856461642693
3985,1.4,-0.43999999999999995,0.6181770492974853,0.5721125844203191,0.2487243836312815
3986,1.44,-0.43999999999999995,0.6487602401663984,0.6026957752892322,0.26887625142813554
3987,1.48,-0.43999999999999995,0.6804086105200814,0.6343441456429152,0.2897412495548315
3988,1.52,-0.43999999999999995,0.71312216035855,0.6670576954813838,0.3113193780113694
3989,1.56,-0.43999999999999995,0.7469008896817908,0.7008364248046246,0.3336106367977491
3990,1.6,-0.43999999999999995,0.78174479848981,0.7356803336126438,0.35661502591397065
3991,1.6400000000000001,-0.43999999999999995,0.8176538867826098,0.7715894219054436,0.38033254536003414
3992,1.6800000000000002,-0.43999999999999995,0.8546281545601853,0.8085636896830191,0.40476319513593956
3993,1.7200000000000002,-0.43999999999999995,0.8926676018225388,0.8466031369453726,0.4299069752416867
3994,1.7599999999999998,-0.43999999999999995,0.9317722285696735,0.8857077636925073,0.4557638856772757
3995,1.7999999999999998,-0.43999999999999995,0.9719420348015847,0.9258775699244185,0.4823339264427065
3996,1.8399999999999999,-0.43999999999999995,1.01317702051827,0.9671125556411038,0.5096170975379795
3997,1.88,-0.43999999999999995,1.0554771857197436,1.0094127208425774,0.5376133989630942
3998,1.92,-0.43999999999999995,1.0988425304059808,1.0527780655288146,0.5663228307180508
3999,1.96,-0.43999999999999995,1.1432730545770042,1.097208589699838,0.5957453928028495
4000,-2.0,-0.3999999999999999,1.8939255346995003,1.8478610698223341,1.1299711517759234
4001,-1.96,-0.3999999999999999,1.8339521828440695,1.7878877179669033,1.0895018239313454
4002,-1.92,-0.3999999999999999,1.7750440104734206,1.7289795455962544,1.0497456264166096
4003,-1.88,-0.3999999999999999,1.7172010175875414,1.6711365527103752,1.0107025592317154
4004,-1.84,-0.3999999999999999,1.6604232041864533,1.614358739309287,0.9723726223766633
4005,-1.8,-0.3999999999999999,1.6047105702701459,1.5586461053929797,0.9347558158514528
4006,-1.76,-0.3999999999999999,1.5500631158386042,1.503998650961438,0.8978521396560841
4007,-1.72,-0.3999999999999999,1.4964808408918409,1.4504163760146747,0.8616615937905576
4008,-1.68,-0.3999999999999999,1.4439637454298628,1.3978992805526966,0.8261841782548729
4009,-1.6400000000000001,-0.3999999999999999,1.3925118294526673,1.346447364575501,0.7914198930490302
4010,-1.6,-0.3999999999999999,1.3421250929602422,1.296060628083076,0.7573687381730292
4011,-1.56,-0.3999999999999999,1.29280353595259,1.2467390710754238,0.72403071362687
4012,-1.52,-0.3999999999999999,1.2445471584297165,1.1984826935525503,0.6914058194105528
4013,-1.48,-0.3999999999999999,1.1973559603916257,1.1512914955144595,0.6594940555240776
4014,-1.44,-0.3999999999999999,1.1512299418383105,1.1051654769611443,0.6282954219674441
4015,-1.4,-0.3999999999999999,1.1061691027697824,1.0601046378926162,0.5978099187406525
4016,-1.3599999999999999,-0.3999999999999999,1.06217344318602,1.0161089783088537,0.5680375458437028
4017,-1.3199999999999998,-0.3999999999999999,1.0192429630870357,0.9731784982098695,0.5389783032765949
4018,-1.28,-0.3999999999999999,0.9773776624728349,0.9313131975956687,0.5106321910393292
4019,-1.24,-0.3999999999999999,0.9365775413434135,0.8905130764662473,0.48299920913190514
4020,-1.2,-0.3999999999999999,0.8968425996987646,0.8507781348215984,0.456079357554323
4021,-1.1600000000000001,-0.3999999999999999,0.8581728375388968,0.8121083726617306,0.42987263630658284
4022,-1.12,-0.3999999999999999,0.8205682548638086,0.7745037899866424,0.4043790453886844
4023,-1.08,-0.3999999999999999,0.7840288516734948,0.7379643867963286,0.37959858480062797
4024,-1.04,-0.3999999999999999,0.7485546279679652,0.702490163090799,0.35553125454241336
4025,-1.0,-0.3999999999999999,0.7141455837472049,0.6680811188700387,0.33217705461404057
4026,-0.96,-0.3999999999999999,0.6808017190112287,0.6347372541340625,0.3095359850155097
4027,-0.9199999999999999,-0.3999999999999999,0.6485230337600255,0.6024585688828593,0.2876080457468208
4028,-0.8799999999999999,-0.3999999999999999,0.617309527993602,0.5712450631164357,0.2663932368079737
4029,-0.8400000000000001,-0.3999999999999999,0.5871612017119552,0.541096736834789,0.2458915581989685
4030,-0.8,-0.3999999999999999,0.5580780549150905,0.5120135900379243,0.22610300991980517
4031,-0.76,-0.3999999999999999,0.5300600876029985,0.48399562272583235,0.20702759197048362
4032,-0.72,-0.3999999999999999,0.5031072997756881,0.457042834898522,0.1886653043510041
4033,-0.6799999999999999,-0.3999999999999999,0.47721969143315685,0.4311552265559907,0.17101614706136647
4034,-0.6399999999999999,-0.3999999999999999,0.45239726257540214,0.406332797698236,0.15408012010157068
4035,-0.6000000000000001,-0.3999999999999999,0.4286400132024228,0.38257554832525664,0.13785722347161686
4036,-0.56,-0.3999999999999999,0.4059479433142222,0.35988347843705604,0.12234745717150486
4037,-0.52,-0.3999999999999999,0.38432105291080126,0.3382565880336351,0.10755082120123471
4038,-0.48,-0.3999999999999999,0.3637593419921599,0.3176948771149938,0.09346731556080645
4039,-0.43999999999999995,-0.3999999999999999,0.34426281055829266,0.2981983456811265,0.0800969402502201
4040,-0.3999999999999999,-0.3999999999999999,0.3258314586092029,0.27976699373203673,0.06743969526947557
4041,-0.3600000000000001,-0.3999999999999999,0.3084652861448952,0.26240082126772907,0.05549558061857302
4042,-0.32000000000000006,-0.3999999999999999,0.2921642931653605,0.24609982828819435,0.04426459629751233
4043,-0.28,-0.3999999999999999,0.27692847967060713,0.23086401479344096,0.03374674230629344
4044,-0.24,-0.3999999999999999,0.2627578456606317,0.21669338078346553,0.023942018644916525
4045,-0.19999999999999996,-0.3999999999999999,0.2496523911354336,0.20358792625826744,0.014850425313381467
4046,-0.15999999999999992,-0.3999999999999999,0.23761211609501243,0.19154765121784625,0.0064719623116882286
4047,-0.1200000000000001,-0.3999999999999999,0.22663702053936954,0.18057255566220337,-0.0011933703601630027
4048,-0.08000000000000007,-0.3999999999999999,0.2167271044685051,0.17066263959133893,-0.008145572702172421
4049,-0.040000000000000036,-0.3999999999999999,0.20788236788241787,0.1618179030052517,-0.014384644714339971
4050,0.0,-0.3999999999999999,0.20010281078111003,0.15403834590394386,-0.019910586396665618
4051,0.040000000000000036,-0.3999999999999999,0.19338843316457874,0.14732396828741257,-0.02472339774914941
4052,0.08000000000000007,-0.3999999999999999,0.18773923503282477,0.1416747701556586,-0.028823078771791265
4053,0.1200000000000001,-0.3999999999999999,0.18315521638585064,0.13709075150868447,-0.03220962946459129
4054,0.16000000000000014,-0.3999999999999999,0.17963637722365317,0.133571912346487,-0.0348830498275494
4055,0.20000000000000018,-0.3999999999999999,0.1771827175462346,0.13111825266906843,-0.036843339860665625
4056,0.2400000000000002,-0.3999999999999999,0.17579423735359256,0.1297297724764264,-0.03809049956393999
4057,0.2799999999999998,-0.3999999999999999,0.17547093664572855,0.12940647176856238,-0.03862452893737245
4058,0.31999999999999984,-0.3999999999999999,0.17621281542264347,0.1301483505454773,-0.03844542798096303
4059,0.3599999999999999,-0.3999999999999999,0.17801987368433633,0.13195540880717016,-0.03755319669471173
4060,0.3999999999999999,-0.3999999999999999,0.18089211143080566,0.1348276465536395,-0.03594783507861856
4061,0.43999999999999995,-0.3999999999999999,0.18482952866205468,0.1387650637848885,-0.03362934313268351
4062,0.48,-0.3999999999999999,0.18983212537808053,0.14376766050091436,-0.03059772085690656
4063,0.52,-0.3999999999999999,0.1958999015788844,0.14983543670171823,-0.02685296825128774
4064,0.56,-0.3999999999999999,0.2030328572644668,0.15696839238730062,-0.022395085315827012
4065,0.6000000000000001,-0.3999999999999999,0.21123099243482543,0.16516652755765926,-0.017224072050524418
4066,0.6400000000000001,-0.3999999999999999,0.22049430708996343,0.17442984221279725,-0.011339928455379948
4067,0.6800000000000002,-0.3999999999999999,0.23082280122987778,0.1847583363527116,-0.004742654530393568
4068,0.7200000000000002,-0.3999999999999999,0.24221647485457357,0.1961520099774074,0.002567749724434687
4069,0.7599999999999998,-0.3999999999999999,0.25467532796404263,0.20861086308687646,0.010591284309104755
4070,0.7999999999999998,-0.3999999999999999,0.2681993605582935,0.22213489568112735,0.019327949223616754
4071,0.8399999999999999,-0.3999999999999999,0.28278857263732055,0.23672410776015437,0.02877774446797069
4072,0.8799999999999999,-0.3999999999999999,0.29844296420112676,0.2523784993239606,0.03894067004216643
4073,0.9199999999999999,-0.3999999999999999,0.3151625352497084,0.26909807037254224,0.04981672594620407
4074,0.96,-0.3999999999999999,0.3329472857830698,0.28688282090590367,0.061405912180083615
4075,1.0,-0.3999999999999999,0.3517972158012082,0.30573275092404206,0.07370822874380503
4076,1.04,-0.3999999999999999,0.37171232530412324,0.3256478604269571,0.08672367563736841
4077,1.08,-0.3999999999999999,0.3926926142918211,0.346628149414655,0.10045225286077353
4078,1.12,-0.3999999999999999,0.41473808276429347,0.3686736178871273,0.11489396041402067
4079,1.1600000000000001,-0.3999999999999999,0.4378487307215411,0.391784265844375,0.13004879829710964
4080,1.2000000000000002,-0.3999999999999999,0.4620245581635725,0.4159600932864064,0.14591676651004046
4081,1.2400000000000002,-0.3999999999999999,0.48726556509037816,0.441201100213212,0.16249786505281325
4082,1.2799999999999998,-0.3999999999999999,0.5135717515019624,0.4675072866247963,0.17979209392542767
4083,1.3199999999999998,-0.3999999999999999,0.5409431173983257,0.49487865252115953,0.19779945312788422
4084,1.3599999999999999,-0.3999999999999999,0.569379662779465,0.5233151979022987,0.21651994266018262
4085,1.4,-0.3999999999999999,0.5988813876453809,0.5528169227682147,0.23595356252232283
4086,1.44,-0.3999999999999999,0.6294482919960747,0.5833838271189085,0.25610031271430506
4087,1.48,-0.3999999999999999,0.6610803758315503,0.6150159109543841,0.276960193236129
4088,1.52,-0.3999999999999999,0.6937776391518025,0.6477131742746363,0.2985332040877949
4089,1.56,-0.3999999999999999,0.7275400819568325,0.6814756170796663,0.3208193452693027
4090,1.6,-0.3999999999999999,0.7623677042466447,0.7163032393694785,0.3438186167806525
4091,1.6400000000000001,-0.3999999999999999,0.798260506021225,0.7521960411440588,0.36753101862184395
4092,1.6800000000000002,-0.3999999999999999,0.8352184872805907,0.7891540224034245,0.39195655079287745
4093,1.7200000000000002,-0.3999999999999999,0.8732416480247291,0.8271771831475629,0.4170952132937529
4094,1.7599999999999998,-0.3999999999999999,0.9123299882536469,0.8662655233764807,0.4429470061244698
4095,1.7999999999999998,-0.3999999999999999,0.9524835079673467,0.9064190430901805,0.4695119292850289
4096,1.8399999999999999,-0.3999999999999999,0.9937022071658256,0.9476377422886594,0.4967899827754299
4097,1.88,-0.3999999999999999,1.0359860858490777,0.9899216209719115,0.5247811665956728
4098,1.92,-0.3999999999999999,1.0793351440171093,1.033270679139943,0.5534854807457575
4099,1.96,-0.3999999999999999,1.1237493816699098,1.0776849167927436,0.5829029252256841
4100,-2.0,-0.3600000000000001,1.877095531534186,1.8310310666570198,1.1183439627511456
4101,-1.96,-0.3600000000000001,1.8171058931605413,1.771041428283375,1.0778695173016952
4102,-1.92,-0.3600000000000001,1.7581814342716855,1.7121169693945193,1.0381082021820875
4103,-1.88,-0.3600000000000001,1.700322154867605,1.6542576899904389,0.9990600173923212
4104,-1.84,-0.3600000000000001,1.643528054948301,1.5974635900711347,0.9607249629323975
4105,-1.8,-0.3600000000000001,1.5877991345137583,1.5417346696365921,0.923103038802315
4106,-1.76,-0.3600000000000001,1.5331353935640084,1.4870709286868422,0.8861942450020748
4107,-1.72,-0.3600000000000001,1.479536832099046,1.4334723672218799,0.8499985815316761
4108,-1.68,-0.3600000000000001,1.427003450118842,1.3809389852416758,0.8145160483911194
4109,-1.6400000000000001,-0.3600000000000001,1.3755352476234337,1.3294707827462675,0.7797466455804047
4110,-1.6,-0.3600000000000001,1.3251322246127932,1.279067759735627,0.7456903730995317
4111,-1.56,-0.3600000000000001,1.2757943810869317,1.2297299162097655,0.7123472309485008
4112,-1.52,-0.3600000000000001,1.2275217170458521,1.181457252168686,0.6797172191273115
4113,-1.48,-0.3600000000000001,1.1803142324895508,1.1342497676123846,0.6478003376359645
4114,-1.44,-0.3600000000000001,1.134171927418016,1.0881074625408498,0.6165965864744589
4115,-1.4,-0.3600000000000001,1.0890948018312652,1.043030336954099,0.5861059656427956
4116,-1.3599999999999999,-0.3600000000000001,1.0450828557292893,0.9990183908521231,0.556328475140974
4117,-1.3199999999999998,-0.3600000000000001,1.0021360891120965,0.9560716242349303,0.5272641149689943
4118,-1.28,-0.3600000000000001,0.9602545019796855,0.9141900371025193,0.49891288512685666
4119,-1.24,-0.3600000000000001,0.9194380943320463,0.8733736294548801,0.47127478561456065
4120,-1.2,-0.3600000000000001,0.8796868661691937,0.8336224012920275,0.44434981643210664
4121,-1.1600000000000001,-0.3600000000000001,0.841000817491108,0.7949363526139418,0.4181379775794945
4122,-1.12,-0.3600000000000001,0.8033799482978065,0.7573154834206403,0.39263926905672425
4123,-1.08,-0.3600000000000001,0.7668242585892805,0.7207597937121143,0.36785369086379577
4124,-1.04,-0.3600000000000001,0.7313337483655307,0.6852692834883645,0.3437812430007092
4125,-1.0,-0.3600000000000001,0.6969084176265616,0.6508439527493954,0.32042192546746456
4126,-0.96,-0.3600000000000001,0.6635482663723705,0.6174838014952043,0.2977757382640618
4127,-0.9199999999999999,-0.3600000000000001,0.6312532946029514,0.5851888297257852,0.2758426813905009
4128,-0.8799999999999999,-0.3600000000000001,0.6000235023183178,0.5539590374411516,0.2546227548467819
4129,-0.8400000000000001,-0.3600000000000001,0.5698588895184614,0.5237944246412952,0.23411595863290488
4130,-0.8,-0.3600000000000001,0.5407594562033783,0.49469499132621214,0.21432229274886963
4131,-0.76,-0.3600000000000001,0.5127252023730762,0.46666073749591,0.19524175719467626
4132,-0.72,-0.3600000000000001,0.4857561280275533,0.43969166315038716,0.17687435197032483
4133,-0.6799999999999999,-0.3600000000000001,0.45985223316680596,0.4137877682896398,0.1592200770758152
4134,-0.6399999999999999,-0.3600000000000001,0.4350135177908368,0.38894905291367066,0.14227893251114748
4135,-0.6000000000000001,-0.3600000000000001,0.4112399818996461,0.36517551702247997,0.12605091827632176
4136,-0.56,-0.3600000000000001,0.38853162549323117,0.342467160616065,0.11053603437133785
4137,-0.52,-0.3600000000000001,0.36688844857159775,0.3208239836944316,0.09573428079619578
4138,-0.48,-0.3600000000000001,0.34631045113474035,0.3002459862575742,0.08164565755089565
4139,-0.43999999999999995,-0.3600000000000001,0.3267976331826605,0.28073316830549433,0.06827016463543736
4140,-0.3999999999999999,-0.3600000000000001,0.30834999471535923,0.2622855298381931,0.05560780204982096
4141,-0.3600000000000001,-0.3600000000000001,0.29096753573283607,0.2449030708556699,0.04365856979404651
4142,-0.32000000000000006,-0.3600000000000001,0.2746502562350906,0.22858579135792442,0.032422467868113876
4143,-0.28,-0.3600000000000001,0.259398156222123,0.2133336913449568,0.021899496272023096
4144,-0.24,-0.3600000000000001,0.24521123569393327,0.1991467708167671,0.012089655005774254
4145,-0.19999999999999996,-0.3600000000000001,0.2320894946505205,0.18602502977335433,0.0029929440693672385
4146,-0.15999999999999992,-0.3600000000000001,0.2200329330918873,0.17396846821472112,-0.005390636537197846
4147,-0.1200000000000001,-0.3600000000000001,0.20904155101803143,0.16297708614086526,-0.013061086813921041
4148,-0.08000000000000007,-0.3600000000000001,0.199115348428952,0.15305088355178584,-0.020018406760802354
4149,-0.040000000000000036,-0.3600000000000001,0.1902543253246522,0.14418986044748602,-0.026262596377841806
4150,0.0,-0.3600000000000001,0.18245848170512996,0.1363940168279638,-0.03179365566503938
4151,0.040000000000000036,-0.3600000000000001,0.17572781757038577,0.1296633526932196,-0.036611584622395055
4152,0.08000000000000007,-0.3600000000000001,0.17006233292041942,0.12399786804325325,-0.04071638324990886
4153,0.1200000000000001,-0.3600000000000001,0.1654620277552308,0.11939756287806463,-0.04410805154758078
4154,0.16000000000000014,-0.3600000000000001,0.1619269020748201,0.11586243719765393,-0.04678658951541078
4155,0.20000000000000018,-0.3600000000000001,0.1594569558791872,0.11339249100202103,-0.04875199715339895
4156,0.2400000000000002,-0.3600000000000001,0.15805218916833227,0.1119877242911661,-0.050004274461545206
4157,0.2799999999999998,-0.3600000000000001,0.15771260194225514,0.11164813706508897,-0.0505434214398496
4158,0.31999999999999984,-0.3600000000000001,0.15843819420095698,0.1123737293237908,-0.05036943808831211
4159,0.3599999999999999,-0.3600000000000001,0.16022896594443545,0.11416450106726928,-0.04948232440693272
4160,0.3999999999999999,-0.3600000000000001,0.16308491717269272,0.11702045229552654,-0.04788208039571144
4161,0.43999999999999995,-0.3600000000000001,0.16700604788572704,0.12094158300856087,-0.045568706054648286
4162,0.48,-0.3600000000000001,0.17199235808353938,0.1259278932063732,-0.04254220138374326
4163,0.52,-0.3600000000000001,0.1780438477661299,0.13197938288896371,-0.03880256638299634
4164,0.56,-0.3600000000000001,0.18516051693349822,0.13909605205633205,-0.03434980105240752
4165,0.6000000000000001,-0.3600000000000001,0.1933423655856452,0.14727790070847901,-0.02918390539197685
4166,0.6400000000000001,-0.3600000000000001,0.20258939372256968,0.1565249288454035,-0.02330487940170428
4167,0.6800000000000002,-0.3600000000000001,0.21290160134427025,0.16683713646710407,-0.01671272308158983
4168,0.7200000000000002,-0.3600000000000001,0.22427898845075098,0.1782145235735848,-0.009407436431633491
4169,0.7599999999999998,-0.3600000000000001,0.2367215550420088,0.19065709016484264,-0.0013890194518353383
4170,0.7999999999999998,-0.3600000000000001,0.250229301118045,0.2041648362408788,0.007342527857804766
4171,0.8399999999999999,-0.3600000000000001,0.26480222667885833,0.21873776180169216,0.016787205497286774
4172,0.8799999999999999,-0.3600000000000001,0.2804403317244516,0.23437586684728542,0.026945013466610636
4173,0.9199999999999999,-0.3600000000000001,0.2971436162548205,0.25107915137765435,0.03781595176577638
4174,0.96,-0.3600000000000001,0.3149120802699678,0.26884761539280166,0.04940002039478401
4175,1.0,-0.3600000000000001,0.33374572376989337,0.2876812588927272,0.061697219353633516
4176,1.04,-0.3600000000000001,0.35364454675459617,0.30758008187743,0.07470754864232498
4177,1.08,-0.3600000000000001,0.3746085492240762,0.32854408434691007,0.08843100826085828
4178,1.12,-0.3600000000000001,0.39663773117833734,0.3505732663011712,0.10286759820923341
4179,1.1600000000000001,-0.3600000000000001,0.4197320926173745,0.37366762774020834,0.1180173184874505
4180,1.2000000000000002,-0.3600000000000001,0.4438916335411907,0.39782716866402457,0.13388016909550943
4181,1.2400000000000002,-0.3600000000000001,0.4691163539497802,0.42305188907261404,0.15045615003341026
4182,1.2799999999999998,-0.3600000000000001,0.4954062538431525,0.44934178896598637,0.16774526130115275
4183,1.3199999999999998,-0.3600000000000001,0.5227613332213016,0.47669686834413544,0.18574750289873732
4184,1.3599999999999999,-0.3600000000000001,0.55118159208423,0.5051171272070638,0.20446287482616385
4185,1.4,-0.3600000000000001,0.5806670304319284,0.5346025655547622,0.22389137708343212
4186,1.44,-0.3600000000000001,0.6112176482644157,0.5651531833872495,0.2440330096705425
4187,1.48,-0.3600000000000001,0.6428334455816771,0.5967689807045109,0.2648877725874945
4188,1.52,-0.3600000000000001,0.6755144223837145,0.6294499575065483,0.28645566583428866
4189,1.56,-0.3600000000000001,0.709260578670528,0.6631961137933619,0.30873668941092447
4190,1.6,-0.3600000000000001,0.7440719144421226,0.6980074495649564,0.33173084331740227
4191,1.6400000000000001,-0.3600000000000001,0.779948429698498,0.7338839648213318,0.35543812755372195
4192,1.6800000000000002,-0.3600000000000001,0.816890124439648,0.7708256595624818,0.37985854211988346
4193,1.7200000000000002,-0.3600000000000001,0.8548969986655759,0.8088325337884097,0.40499208701588696
4194,1.7599999999999998,-0.3600000000000001,0.8939690523762758,0.8479045874991096,0.430838762241732
4195,1.7999999999999998,-0.3600000000000001,0.9341062855717613,0.8880418206945951,0.4573985677974191
4196,1.8399999999999999,-0.3600000000000001,0.975308698252024,0.9292442333748578,0.48467150368294826
4197,1.88,-0.3600000000000001,1.0175762904170622,0.971511825539896,0.5126575698983191
4198,1.92,-0.3600000000000001,1.060909062066882,1.0148445971897158,0.5413567664435319
4199,1.96,-0.3600000000000001,1.1053070132014724,1.0592425483243062,0.5707690933185867
4200,-2.0,-0.32000000000000006,1.8613468328075253,1.8152823679303591,1.1074254093964349
4201,-1.96,-0.32000000000000006,1.8013409079156715,1.7552764430385053,1.066945846342113
4202,-1.92,-0.32000000000000006,1.7424001625085985,1.6963356976314323,1.0271794136176333
4203,-1.88,-0.32000000000000006,1.684524596586304,1.6384601317091378,0.9881261112229953
4204,-1.84,-0.32000000000000006,1.6277142101487843,1.581649745271618,0.9497859391581993
4205,-1.8,-0.32000000000000006,1.5719690031960387,1.5259045383188725,0.9121588974232451
4206,-1.76,-0.32000000000000006,1.5172889757280708,1.4712245108509046,0.8752449860181328
4207,-1.72,-0.32000000000000006,1.4636741277448941,1.417609662867728,0.8390442049428624
4208,-1.68,-0.32000000000000006,1.4111244592464876,1.3650599943693214,0.8035565541974337
4209,-1.6400000000000001,-0.32000000000000006,1.359639970232853,1.3135755053556868,0.7687820337818473
4210,-1.6,-0.32000000000000006,1.3092206607040018,1.2631561958268356,0.7347206436961025
4211,-1.56,-0.32000000000000006,1.259866530659924,1.2138020657827577,0.7013723839401995
4212,-1.52,-0.32000000000000006,1.2115775801006314,1.1655131152234652,0.6687372545141383
4213,-1.48,-0.32000000000000006,1.1643538090261123,1.118289344148946,0.6368152554179194
4214,-1.44,-0.32000000000000006,1.118195217436371,1.0721307525592048,0.605606386651542
4215,-1.4,-0.32000000000000006,1.0731018053314083,1.027037340454242,0.5751106482150063
4216,-1.3599999999999999,-0.32000000000000006,1.0290735727112177,0.9830091078340515,0.545328040108313
4217,-1.3199999999999998,-0.32000000000000006,0.9861105195758161,0.9400460546986499,0.5162585623314615
4218,-1.28,-0.32000000000000006,0.9442126459251851,0.8981481810480189,0.4879022148844519
4219,-1.24,-0.32000000000000006,0.9033799517593394,0.8573154868821732,0.4602589977672839
4220,-1.2,-0.32000000000000006,0.8636124370782627,0.8175479722010965,0.43332891097995807
4221,-1.1600000000000001,-0.32000000000000006,0.8249101018819712,0.778845637004805,0.407111954522474
4222,-1.12,-0.32000000000000006,0.7872729461704514,0.7412084812932852,0.38160812839483177
4223,-1.08,-0.32000000000000006,0.7507009699437135,0.7046365050665473,0.35681743259703147
4224,-1.04,-0.32000000000000006,0.7151941732017545,0.6691297083245883,0.33273986712907305
4225,-1.0,-0.32000000000000006,0.6807525559445723,0.6346880910674061,0.3093754319909565
4226,-0.96,-0.32000000000000006,0.6473761181721641,0.6013116532949979,0.28672412718268175
4227,-0.9199999999999999,-0.32000000000000006,0.6150648598845342,0.569000395007368,0.26478595270424893
4228,-0.8799999999999999,-0.32000000000000006,0.5838187810816872,0.537754316204521,0.243560908555658
4229,-0.8400000000000001,-0.32000000000000006,0.5536378817636158,0.5075734168864496,0.22304899473690912
4230,-0.8,-0.32000000000000006,0.5245221619303188,0.4784576970531526,0.20325021124800197
4231,-0.76,-0.32000000000000006,0.4964716215818052,0.45040715670463904,0.18416455808893667
4232,-0.72,-0.32000000000000006,0.46948626071806704,0.4234217958409009,0.16579203525971326
4233,-0.6799999999999999,-0.32000000000000006,0.44356607933910835,0.3975016144619422,0.14813264276033175
4234,-0.6399999999999999,-0.32000000000000006,0.4187110774449242,0.37264661256775805,0.13118638059079218
4235,-0.6000000000000001,-0.32000000000000006,0.39492125503552095,0.3488567901583548,0.11495324875109453
4236,-0.56,-0.32000000000000006,0.37219661211089416,0.326132147233728,0.0994332472412387
4237,-0.52,-0.32000000000000006,0.3505371486710446,0.30447268379387843,0.08462637606122475
4238,-0.48,-0.32000000000000006,0.3299428647159726,0.28387839983880647,0.07053263521105269
4239,-0.43999999999999995,-0.32000000000000006,0.31041376024568124,0.2643492953685151,0.0571520246907224
4240,-0.3999999999999999,-0.32000000000000006,0.2919498352601666,0.24588537038300043,0.044484544500234154
4241,-0.3600000000000001,-0.32000000000000006,0.2745510897594305,0.22848662488226432,0.03253019463958776
4242,-0.32000000000000006,-0.32000000000000006,0.2582175237434719,0.21215305886630573,0.0212889751087832
4243,-0.28,-0.32000000000000006,0.24294913721229,0.19688467233512383,0.010760885907820573
4244,-0.24,-0.32000000000000006,0.22874593016588737,0.1826814652887212,0.0009459270366997743
4245,-0.19999999999999996,-0.32000000000000006,0.2156079026042623,0.16954343772709612,-0.008155901504579122
4246,-0.15999999999999992,-0.32000000000000006,0.20353505452741366,0.1574705896502475,-0.01654459971601613
4247,-0.1200000000000001,-0.32000000000000006,0.19252738593534513,0.14646292105817896,-0.024220167597611197
4248,-0.08000000000000007,-0.32000000000000006,0.18258489682805382,0.13652043195088764,-0.031182605149364488
4249,-0.040000000000000036,-0.32000000000000006,0.17370758720553883,0.12764312232837266,-0.03743191237127584
4250,0.0,-0.32000000000000006,0.1658954570678036,0.11983099219063742,-0.04296808926334533
4251,0.040000000000000036,-0.32000000000000006,0.15914850641484632,0.11308404153768015,-0.04779113582557289
4252,0.08000000000000007,-0.32000000000000006,0.15346673524666543,0.10740227036949926,-0.051901052057958606
4253,0.1200000000000001,-0.32000000000000006,0.14885014356326373,0.10278567868609756,-0.05529783796050246
4254,0.16000000000000014,-0.32000000000000006,0.14529873136463997,0.0992342664874738,-0.057981493533204385
4255,0.20000000000000018,-0.32000000000000006,0.1428124986507943,0.09674803377362812,-0.059952018776064424
4256,0.2400000000000002,-0.32000000000000006,0.1413914454217259,0.09532698054455974,-0.06120941368908261
4257,0.2799999999999998,-0.32000000000000006,0.14103557167743572,0.09497110680026954,-0.0617536782722589
4258,0.31999999999999984,-0.32000000000000006,0.14174487741792252,0.09568041254075635,-0.0615848125255933
4259,0.3599999999999999,-0.32000000000000006,0.14351936264318885,0.09745489776602267,-0.06070281644908584
4260,0.3999999999999999,-0.32000000000000006,0.1463590273532318,0.10029456247606564,-0.059107690042736465
4261,0.43999999999999995,-0.32000000000000006,0.1502638715480536,0.10419940667088742,-0.056799433306545244
4262,0.48,-0.32000000000000006,0.15523389522765216,0.10916943035048599,-0.05377804624051212
4263,0.52,-0.32000000000000006,0.16126909839202877,0.1152046335148626,-0.050043528844637086
4264,0.56,-0.32000000000000006,0.16836948104118485,0.12230501616401868,-0.04559588111892021
4265,0.6000000000000001,-0.32000000000000006,0.17653504317511665,0.13047057829795047,-0.04043510306336144
4266,0.6400000000000001,-0.32000000000000006,0.18576578479382755,0.13970131991666138,-0.03456119467796076
4267,0.6800000000000002,-0.32000000000000006,0.19606170589731697,0.1499972410201508,-0.027974155962718232
4268,0.7200000000000002,-0.32000000000000006,0.2074228064855834,0.16135834160841722,-0.02067398691763383
4269,0.7599999999999998,-0.32000000000000006,0.2198490865586273,0.17378462168146114,-0.01266068754270757
4270,0.7999999999999998,-0.32000000000000006,0.23334054611645028,0.1872760812392841,-0.003934257837939374
4271,0.8399999999999999,-0.32000000000000006,0.24789718515905002,0.20183272028188384,0.005505302196670676
4272,0.8799999999999999,-0.32000000000000006,0.2635190036864288,0.2174545388092626,0.015657992561122658
4273,0.9199999999999999,-0.32000000000000006,0.2802060016985848,0.2341415368214186,0.02652381325541648
4274,0.96,-0.32000000000000006,0.2979581791955196,0.25189371431835345,0.03810276427955223
4275,1.0,-0.32000000000000006,0.3167755361772306,0.27071107130006444,0.0503948456335298
4276,1.04,-0.32000000000000006,0.33665807264372266,0.2905936077665565,0.06340005731734935
4277,1.08,-0.32000000000000006,0.3576057885949891,0.31154132371782295,0.07711839933101067
4278,1.12,-0.32000000000000006,0.3796186840310345,0.33355421915386835,0.09154987167451395
4279,1.1600000000000001,-0.32000000000000006,0.4026967589518605,0.3566322940746944,0.10669447434785906
4280,1.2000000000000002,-0.32000000000000006,0.42684001335746025,0.3807755484802941,0.12255220735104616
4281,1.2400000000000002,-0.32000000000000006,0.45204844724783816,0.405983982370672,0.13912307068407503
4282,1.2799999999999998,-0.32000000000000006,0.47832206062299565,0.4322575957458295,0.15640706434694568
4283,1.3199999999999998,-0.32000000000000006,0.5056608534829311,0.45959638860576496,0.17440418833965837
4284,1.3599999999999999,-0.32000000000000006,0.5340648258276441,0.488000360950478,0.19311444266221287
4285,1.4,-0.32000000000000006,0.5635339776571383,0.5174695127799721,0.21253782731460938
4286,1.44,-0.32000000000000006,0.5940683089714054,0.5480038440942392,0.23267434229684772
4287,1.48,-0.32000000000000006,0.6256678197704494,0.5796033548932832,0.2535239876089279
4288,1.52,-0.32000000000000006,0.6583325100542762,0.61226804517711,0.2750867632508501
4289,1.56,-0.32000000000000006,0.6920623798228795,0.6459979149457133,0.2973626692226141
4290,1.6,-0.32000000000000006,0.726857429076264,0.6807929641990978,0.32035170552421993
4291,1.6400000000000001,-0.32000000000000006,0.762717657814418,0.7166531929372518,0.3440538721556678
4292,1.6800000000000002,-0.32000000000000006,0.7996430660373556,0.7535786011601894,0.3684691691169573
4293,1.7200000000000002,-0.32000000000000006,0.8376336537450694,0.7915691888679032,0.39359759640808883
4294,1.7599999999999998,-0.32000000000000006,0.8766894209375589,0.8306249560603927,0.4194391540290619
4295,1.7999999999999998,-0.32000000000000006,0.9168103676148328,0.8707459027376666,0.44599384197987724
4296,1.8399999999999999,-0.32000000000000006,0.9579964937768798,0.9119320288997136,0.47326166026053446
4297,1.88,-0.32000000000000006,1.0002477994237067,0.9541833345465405,0.5012426088710334
4298,1.92,-0.32000000000000006,1.043564284555313,0.9974998196781468,0.5299366878113743
4299,1.96,-0.32000000000000006,1.087945949171692,1.0418814842945259,0.5593438970815572
4300,-2.0,-0.28,1.8466794385195182,1.800614973642352,1.0972154917117922
4301,-1.96,-0.28,1.7866572271094505,1.7405927622322843,1.0567308110525986
4302,-1.92,-0.28,1.7277001951841688,1.6816357303070026,1.016959260723247
4303,-1.88,-0.28,1.669808342743657,1.6237438778664908,0.9779008407237373
4304,-1.84,-0.28,1.6129816697879238,1.5669172049107576,0.9395555510540694
4305,-1.8,-0.28,1.5572201763169675,1.5111557114398013,0.9019233917142431
4306,-1.76,-0.28,1.502523862330795,1.4564593974536288,0.865004362704259
4307,-1.72,-0.28,1.448892727829399,1.4028282629522328,0.8287984640241164
4308,-1.68,-0.28,1.3963267728127717,1.3502623079356055,0.793305695673816
4309,-1.6400000000000001,-0.28,1.3448259972809316,1.2987615324037654,0.7585260576533577
4310,-1.6,-0.28,1.2943904012338618,1.2483259363566956,0.7244595499627409
4311,-1.56,-0.28,1.2450199846715748,1.1989555197944086,0.6911061726019658
4312,-1.52,-0.28,1.1967147475940674,1.1506502827169012,0.658465925571033
4313,-1.48,-0.28,1.1494746900013357,1.1034102251241695,0.626538808869942
4314,-1.44,-0.28,1.103299811893383,1.0572353470162168,0.5953248224986927
4315,-1.4,-0.28,1.058190113270212,1.0121256483930459,0.5648239664572854
4316,-1.3599999999999999,-0.28,1.0141455941318094,0.9680811292546432,0.53503624074572
4317,-1.3199999999999998,-0.28,0.9711662544781924,0.9251017896010262,0.5059616453639965
4318,-1.28,-0.28,0.929252094309348,0.8831876294321818,0.4776001803121149
4319,-1.24,-0.28,0.8884031136252847,0.8423386487481185,0.44995184559007523
4320,-1.2,-0.28,0.8486193124259948,0.8025548475488286,0.4230166411978773
4321,-1.1600000000000001,-0.28,0.8099006907114874,0.7638362258343212,0.39679456713552136
4322,-1.12,-0.28,0.7722472484817575,0.7261827836045913,0.37128562340300725
4323,-1.08,-0.28,0.7356589857368068,0.6895945208596406,0.346489810000335
4324,-1.04,-0.28,0.7001359024766294,0.6540714375994632,0.3224071269275046
4325,-1.0,-0.28,0.6656779987012317,0.6196135338240655,0.29903757418451615
4326,-0.96,-0.28,0.6322852744106149,0.5862208095334487,0.2763811517713696
4327,-0.9199999999999999,-0.28,0.5999577296047726,0.5538932647276064,0.2544378596880649
4328,-0.8799999999999999,-0.28,0.5686953642837095,0.5226308994065433,0.23320769793460197
4329,-0.8400000000000001,-0.28,0.5384981784474239,0.4924337135702577,0.21269066651098115
4330,-0.8,-0.28,0.5093661720959173,0.46330170721875114,0.19288676541720215
4331,-0.76,-0.28,0.481299345229187,0.43523488035202085,0.1737959946532649
4332,-0.72,-0.28,0.45429769784723756,0.4082332329700714,0.1554183542191696
4333,-0.6799999999999999,-0.28,0.4283612299500609,0.38229676507289473,0.13775384411491626
4334,-0.6399999999999999,-0.28,0.4034899415376673,0.3574254766605012,0.12080246434050473
4335,-0.6000000000000001,-0.28,0.37968383261004757,0.3336193677328814,0.10456421489593515
4336,-0.56,-0.28,0.3569429031672089,0.31087843829004275,0.08903909578120742
4337,-0.52,-0.28,0.33526715320914735,0.2892026883319812,0.07422710699632151
4338,-0.48,-0.28,0.31465658273586167,0.2685921178586955,0.06012824854127751
4339,-0.43999999999999995,-0.28,0.29511119174735634,0.24904672687019017,0.0467425204160754
4340,-0.3999999999999999,-0.28,0.276630980243627,0.2305665153664608,0.03406992262071524
4341,-0.3600000000000001,-0.28,0.2592159482246783,0.21315148334751213,0.022110455155196947
4342,-0.32000000000000006,-0.28,0.24286609569050488,0.1968016308133387,0.01086411801952051
4343,-0.28,-0.28,0.2275814226411097,0.18151695776394353,0.0003309112136858916
4344,-0.24,-0.28,0.2133619290764948,0.16729746419932862,-0.009489165262306802
4345,-0.19999999999999996,-0.28,0.20020761499665543,0.15414315011948926,-0.01859611140845762
4346,-0.15999999999999992,-0.28,0.18811848040159532,0.14205401552442914,-0.02698992722476653
4347,-0.1200000000000001,-0.28,0.17709452529131237,0.1310300604141462,-0.03467061271123353
4348,-0.08000000000000007,-0.28,0.16713574966580763,0.12107128478864146,-0.041638167867858664
4349,-0.040000000000000036,-0.28,0.1582421535250799,0.11217768864791372,-0.04789259269464195
4350,0.0,-0.28,0.15041373686913104,0.10434927199196486,-0.05343388719158334
4351,0.040000000000000036,-0.28,0.1436504996979595,0.09758603482079334,-0.05826205135868284
4352,0.08000000000000007,-0.28,0.13795244201156592,0.09188797713439975,-0.06237708519594047
4353,0.1200000000000001,-0.28,0.13331956380995136,0.08725509893278519,-0.06577898870335619
4354,0.16000000000000014,-0.28,0.12975186509311362,0.08368740021594745,-0.06846776188093005
4355,0.20000000000000018,-0.28,0.12724934586105394,0.08118488098388776,-0.07044340472866203
4356,0.2400000000000002,-0.28,0.12581200611377238,0.07974754123660621,-0.0717059172465521
4357,0.2799999999999998,-0.28,0.12543984585126847,0.0793753809741023,-0.0722552994346003
4358,0.31999999999999984,-0.28,0.12613286507354252,0.08006840019637634,-0.07209155129280664
4359,0.3599999999999999,-0.28,0.12789106378059525,0.08182659890342908,-0.07121467282117108
4360,0.3999999999999999,-0.28,0.13071444197242393,0.08464997709525776,-0.06962466401969362
4361,0.43999999999999995,-0.28,0.13460299964903233,0.08853853477186616,-0.06732152488837428
4362,0.48,-0.28,0.13955673681041741,0.09349227193325124,-0.06430525542721309
4363,0.52,-0.28,0.1455756534565817,0.09951118857941552,-0.06057585563620998
4364,0.56,-0.28,0.15265974958752376,0.10659528471035759,-0.056133325515364985
4365,0.6000000000000001,-0.28,0.16080902520324297,0.1147445603260768,-0.05097766506467812
4366,0.6400000000000001,-0.28,0.17002348030374026,0.12395901542657409,-0.04510887428414938
4367,0.6800000000000002,-0.28,0.18030311488901535,0.13423865001184918,-0.03852695317377873
4368,0.7200000000000002,-0.28,0.19164792895906904,0.14558346408190287,-0.031231901733566214
4369,0.7599999999999998,-0.28,0.2040579225139001,0.15799345763673392,-0.023223719963511913
4370,0.7999999999999998,-0.28,0.21753309555350833,0.17146863067634216,-0.014502407863615618
4371,0.8399999999999999,-0.28,0.23207344807789462,0.18600898320072845,-0.005067965433877462
4372,0.8799999999999999,-0.28,0.24767898008706146,0.2016145152098953,0.005079607325702569
4373,0.9199999999999999,-0.28,0.2643496915810029,0.21828522670383674,0.015940310415124483
4374,0.96,-0.28,0.28208558255972505,0.23602111768255887,0.027514143834388362
4375,1.0,-0.28,0.3008866530232213,0.2548221881460552,0.03980110758349404
4376,1.04,-0.28,0.32075290297149794,0.2746884380943318,0.052801201662441656
4377,1.08,-0.28,0.3416843324045549,0.2956198675273888,0.06651442607123106
4378,1.12,-0.28,0.3636809413223873,0.3176164764452212,0.08094078080986247
4379,1.1600000000000001,-0.28,0.3867427297249977,0.34067826484783154,0.09608026587833568
4380,1.2000000000000002,-0.28,0.41086969761238296,0.3648052327352168,0.11193288127665085
4381,1.2400000000000002,-0.28,0.436061844984551,0.38999738010738483,0.12849862700480785
4382,1.2799999999999998,-0.28,0.46231917184149235,0.4162547069643262,0.14577750306280646
4383,1.3199999999999998,-0.28,0.4896416781832154,0.44357721330604927,0.16376950945064725
4384,1.3599999999999999,-0.28,0.5180293640097173,0.4719648991325512,0.18247464616832987
4385,1.4,-0.28,0.5474822293209927,0.5014177644438265,0.2018929132158545
4386,1.44,-0.28,0.5780002741170484,0.5319358092398822,0.22202431059322084
4387,1.48,-0.28,0.6095834983978838,0.5635190335207176,0.2428688383004293
4388,1.52,-0.28,0.6422319021634912,0.596167437286325,0.26442649633747944
4389,1.56,-0.28,0.6759454854138828,0.6298810205367166,0.2866972847043714
4390,1.6,-0.28,0.7107242481490526,0.6646597832718864,0.30968120340110544
4391,1.6400000000000001,-0.28,0.746568190368992,0.7005037254918258,0.3333782524276813
4392,1.6800000000000002,-0.28,0.7834773120737187,0.7374128471965525,0.35778843178409897
4393,1.7200000000000002,-0.28,0.8214516132632241,0.7753871483860579,0.3829117414703586
4394,1.7599999999999998,-0.28,0.8604910939374966,0.8144266290603304,0.4087481814864599
4395,1.7999999999999998,-0.28,0.9005957540965565,0.8545312892193903,0.4352977518324032
4396,1.8399999999999999,-0.28,0.9417655937403897,0.8957011288632235,0.4625604525081884
4397,1.88,-0.28,0.9840006128690033,0.9379361479918371,0.49053628351381556
4398,1.92,-0.28,1.0273008114823918,0.9812363466052256,0.5192252448492847
4399,1.96,-0.28,1.0716661895805577,1.0256017247033915,0.5486273365145954
4400,-2.0,-0.24,1.8330933486701848,1.7870288837930186,1.0877142096972177
4401,-1.96,-0.24,1.7730548507418957,1.7269903858647295,1.0472244114331524
4402,-1.92,-0.24,1.714081532298404,1.6680170674212378,1.0074477434989286
4403,-1.88,-0.24,1.6561733933396732,1.610108928462507,0.9683842058945467
4404,-1.84,-0.24,1.5993304338657248,1.5532659689885586,0.9300337986200071
4405,-1.8,-0.24,1.5435526538765567,1.4974881889993905,0.8923965216753089
4406,-1.76,-0.24,1.48884005337217,1.4427755884950038,0.8554723750604529
4407,-1.72,-0.24,1.435192632352553,1.3891281674753868,0.8192613587754384
4408,-1.68,-0.24,1.3826103908177212,1.336545925940555,0.7837634728202663
4409,-1.6400000000000001,-0.24,1.3310933287676656,1.2850288638904994,0.7489787171949358
4410,-1.6,-0.24,1.2806414462023787,1.2345769813252125,0.7149070918994473
4411,-1.56,-0.24,1.2312547431218834,1.1851902782447172,0.6815485969338002
4412,-1.52,-0.24,1.1829332195261577,1.1368687546489915,0.6489032322979955
4413,-1.48,-0.24,1.1356768754152085,1.0896124105380423,0.6169709979920326
4414,-1.44,-0.24,1.0894857107890483,1.0434212459118821,0.5857518940159114
4415,-1.4,-0.24,1.0443597256476607,0.9982952607704945,0.5552459203696322
4416,-1.3599999999999999,-0.24,1.000298919991047,0.9542344551138808,0.5254530770531947
4417,-1.3199999999999998,-0.24,0.9573032938192154,0.9112388289420492,0.49637336406659943
4418,-1.28,-0.24,0.9153728471321565,0.8693083822549903,0.4680067814098459
4419,-1.24,-0.24,0.8745075799298793,0.8284431150527131,0.44035332908293423
4420,-1.2,-0.24,0.8347074922123836,0.7886430273352174,0.4134130070858644
4421,-1.1600000000000001,-0.24,0.7959725839796575,0.7499081191024913,0.3871858154186367
4422,-1.12,-0.24,0.7583028552317144,0.7122383903545482,0.3616717540812507
4423,-1.08,-0.24,0.7216983059685468,0.6756338410913806,0.33687082307370647
4424,-1.04,-0.24,0.6861589361901581,0.6400944713129919,0.3127830223960042
4425,-1.0,-0.24,0.6516847458965475,0.6056202810193813,0.28940835204814386
4426,-0.96,-0.24,0.6182757350877176,0.5722112702105514,0.2667468120301253
4427,-0.9199999999999999,-0.24,0.5859319037636632,0.539867438886497,0.2447984023419487
4428,-0.8799999999999999,-0.24,0.5546532519243832,0.508588787047217,0.2235631229836139
4429,-0.8400000000000001,-0.24,0.5244397795698863,0.47837531469272015,0.20304097395512122
4430,-0.8,-0.24,0.49529148670016376,0.4492270218229976,0.18323195525647018
4431,-0.76,-0.24,0.46720837331522425,0.4211439084380581,0.16413606688766114
4432,-0.72,-0.24,0.44019043941505914,0.394125974537893,0.14575330884869395
4433,-0.6799999999999999,-0.24,0.41423768499967145,0.3681732201225053,0.12808368113956858
4434,-0.6399999999999999,-0.24,0.38935011006905945,0.3432856451918933,0.11112718376028519
4435,-0.6000000000000001,-0.24,0.3655277146232293,0.31946324974606316,0.09488381671084373
4436,-0.56,-0.24,0.34277049866217707,0.2967060337850109,0.07935357999124398
4437,-0.52,-0.24,0.3210784621859017,0.27501399730873555,0.06453647360148629
4438,-0.48,-0.24,0.30045160519440517,0.254387140317239,0.05043249754157037
4439,-0.43999999999999995,-0.24,0.2808899276876845,0.23482546281051833,0.03704165181149636
4440,-0.3999999999999999,-0.24,0.2623934296657423,0.21632896478857613,0.02436393641126417
4441,-0.3600000000000001,-0.24,0.24496211112858018,0.198897646251414,0.012399351340873999
4442,-0.32000000000000006,-0.24,0.22859597207619312,0.18253150719902694,0.0011478966003256388
4443,-0.28,-0.24,0.21329501250858465,0.16723054763141848,-0.009390427810380853
4444,-0.24,-0.24,0.19905923242575502,0.15299476754858884,-0.019215621891245448
4445,-0.19999999999999996,-0.24,0.18588863182770243,0.13982416695053626,-0.02832768564226814
4446,-0.15999999999999992,-0.24,0.1737832107144291,0.12771874583726292,-0.036726619063449005
4447,-0.1200000000000001,-0.24,0.1627429690859327,0.11667850420876652,-0.04441242215478791
4448,-0.08000000000000007,-0.24,0.15276790694221412,0.10670344206504795,-0.05138509491628498
4449,-0.040000000000000036,-0.24,0.1438580242832733,0.09779355940610712,-0.05764463734794016
4450,0.0,-0.24,0.13601332110911116,0.08994885623194498,-0.06319104944975346
4451,0.040000000000000036,-0.24,0.12923379741972704,0.08316933254256087,-0.0680243312217249
4452,0.08000000000000007,-0.24,0.12351945321511973,0.07745498833795356,-0.07214448266385441
4453,0.1200000000000001,-0.24,0.11887028849529052,0.07280582361812435,-0.07555150377614206
4454,0.16000000000000014,-0.24,0.11528630326024022,0.06922183838307405,-0.07824539455858781
4455,0.20000000000000018,-0.24,0.11276749750996704,0.06670303263280086,-0.08022615501119171
4456,0.2400000000000002,-0.24,0.11131387124447199,0.06524940636730583,-0.0814937851339537
4457,0.2799999999999998,-0.24,0.11092542446375418,0.06486095958658802,-0.0820482849268738
4458,0.31999999999999984,-0.24,0.11160215716781542,0.06553769229064926,-0.08188965438995205
4459,0.3599999999999999,-0.24,0.11334406935665349,0.06727960447948733,-0.08101789352318839
4460,0.3999999999999999,-0.24,0.11615116103027054,0.07008669615310437,-0.07943300232658286
4461,0.43999999999999995,-0.24,0.12002343218866472,0.07395896731149856,-0.07713498080013545
4462,0.48,-0.24,0.12496088283183776,0.07889641795467159,-0.07412382894384612
4463,0.52,-0.24,0.13096351295978806,0.08489904808262189,-0.07039954675771495
4464,0.56,-0.24,0.1380313225725156,0.09196685769534943,-0.06596213424174188
4465,0.6000000000000001,-0.24,0.1461643116700221,0.10009984679285594,-0.06081159139592694
4466,0.6400000000000001,-0.24,0.15536248025230623,0.10929801537514006,-0.054947918220270085
4467,0.6800000000000002,-0.24,0.16562582831936748,0.11956136344220131,-0.048371114714771346
4468,0.7200000000000002,-0.24,0.17695435587120723,0.13088989099404105,-0.041081180879430766
4469,0.7599999999999998,-0.24,0.1893480629078249,0.14328359803065874,-0.03307811671424834
4470,0.7999999999999998,-0.24,0.20280694942922056,0.1567424845520544,-0.024361922219223973
4471,0.8399999999999999,-0.24,0.21733101543539493,0.17126655055822876,-0.014932597394357726
4472,0.8799999999999999,-0.24,0.2329202609263459,0.18685579604917973,-0.004790142239649575
4473,0.9199999999999999,-0.24,0.24957468590207546,0.2035102210249093,0.006065443244900437
4474,0.96,-0.24,0.2672942903625812,0.221229825485415,0.01763415905929234
4475,1.0,-0.24,0.2860790743078677,0.24001460943070155,0.029916005203526143
4476,1.04,-0.24,0.30592903773793007,0.2598645728607639,0.04291098167760176
4477,1.08,-0.24,0.32684418065277193,0.2807797157756058,0.05661908848151937
4478,1.12,-0.24,0.34882450305239054,0.3027600381752244,0.07104032561527884
4479,1.1600000000000001,-0.24,0.37187000493678607,0.3258055400596199,0.08617469307888015
4480,1.2000000000000002,-0.24,0.3959806863059627,0.3499162214287966,0.10202219087232334
4481,1.2400000000000002,-0.24,0.4211565471599157,0.37509208228274954,0.11858281899560841
4482,1.2799999999999998,-0.24,0.4473975874986435,0.40133312262147736,0.1358565774487352
4483,1.3199999999999998,-0.24,0.4747038073221537,0.4286393424449876,0.15384346623170408
4484,1.3599999999999999,-0.24,0.5030752066304409,0.4570107417532748,0.17254348534451486
4485,1.4,-0.24,0.5325117854235047,0.4864473205463386,0.1919566347871674
4486,1.44,-0.24,0.5630135437013442,0.516949078824178,0.2120829145596619
4487,1.48,-0.24,0.5945804814639648,0.5485160165867986,0.2329223246619984
4488,1.52,-0.24,0.627212598711364,0.5811481338341978,0.25447486509417666
4489,1.56,-0.24,0.6609098954435421,0.6148454305663759,0.2767405358561968
4490,1.6,-0.24,0.6956723716604932,0.649607906783327,0.29971933694805886
4491,1.6400000000000001,-0.24,0.7315000273622252,0.685435562485059,0.32341126836976275
4492,1.6800000000000002,-0.24,0.7683928625487347,0.7223283976715685,0.34781633012130864
4493,1.7200000000000002,-0.24,0.8063508772200243,0.7602864123428581,0.37293452220269635
4494,1.7599999999999998,-0.24,0.8453740713760921,0.7993096064989259,0.39876584461392567
4495,1.7999999999999998,-0.24,0.8854624450169315,0.8393979801397653,0.4253102973549971
4496,1.8399999999999999,-0.24,0.9266159981425549,0.8805515332653887,0.4525678804259104
4497,1.88,-0.24,0.968834730752951,0.9227702658757848,0.4805385938266656
4498,1.92,-0.24,1.0121186428481332,0.966054177970967,0.5092224375572627
4499,1.96,-0.24,1.0564677344280817,1.0104032695509155,0.5386194116177018
4500,-2.0,-0.19999999999999996,1.8205885632594847,1.7745240983823185,1.0789215633527112
4501,-1.96,-0.19999999999999996,1.7605337788129967,1.7144693139358305,1.0384266474837738
4502,-1.92,-0.19999999999999996,1.7015441738512784,1.6554797089741122,0.9986448619446782
4503,-1.88,-0.19999999999999996,1.6436197483743349,1.5975552834971687,0.9595762067354243
4504,-1.84,-0.19999999999999996,1.5867605023821745,1.5406960375050083,0.9212206818560127
4505,-1.8,-0.19999999999999996,1.530966435874791,1.4849019709976248,0.8835782873064428
4506,-1.76,-0.19999999999999996,1.4762375488521917,1.4301730839750255,0.8466490230867145
4507,-1.72,-0.19999999999999996,1.4225738413143636,1.3765093764371974,0.8104328891968283
4508,-1.68,-0.19999999999999996,1.3699753132613224,1.3239108483841562,0.7749298856367842
4509,-1.6400000000000001,-0.19999999999999996,1.3184419646930527,1.2723774998158865,0.7401400124065818
4510,-1.6,-0.19999999999999996,1.2679737956095551,1.221909330732389,0.7060632695062214
4511,-1.56,-0.19999999999999996,1.218570806010847,1.172506341133681,0.6726996569357029
4512,-1.52,-0.19999999999999996,1.1702329958968989,1.1241685310197327,0.6400491746950259
4513,-1.48,-0.19999999999999996,1.1229603652677431,1.076895900390577,0.6081118227841908
4514,-1.44,-0.19999999999999996,1.0767529141233598,1.0306884492461936,0.5768876012031978
4515,-1.4,-0.19999999999999996,1.0316106424637645,0.9855461775865983,0.5463765099520468
4516,-1.3599999999999999,-0.19999999999999996,0.9875335502889364,0.9414690854117702,0.5165785490307376
4517,-1.3199999999999998,-0.19999999999999996,0.9445216375988869,0.8984571727217207,0.4874937184392703
4518,-1.28,-0.19999999999999996,0.9025749043936175,0.8565104395164513,0.45912201817764503
4519,-1.24,-0.19999999999999996,0.8616933506731294,0.8156288857959632,0.43146344824586125
4520,-1.2,-0.19999999999999996,0.8218769764374165,0.7758125115602503,0.40451800864391957
4521,-1.1600000000000001,-0.19999999999999996,0.7831257816864783,0.7370613168093121,0.37828569937181994
4522,-1.12,-0.19999999999999996,0.7454397664203225,0.6993753015431563,0.35276652042956197
4523,-1.08,-0.19999999999999996,0.7088189306389425,0.6627544657617763,0.3279604718171459
4524,-1.04,-0.19999999999999996,0.6732632743423415,0.6271988094651753,0.3038675535345717
4525,-1.0,-0.19999999999999996,0.6387727975305177,0.5927083326533515,0.28048776558183935
4526,-0.96,-0.19999999999999996,0.6053475002034723,0.5592830353263061,0.257821107958949
4527,-0.9199999999999999,-0.19999999999999996,0.5729873823612027,0.5269229174840365,0.23586758066590044
4528,-0.8799999999999999,-0.19999999999999996,0.5416924440037111,0.49562797912654494,0.21462718370269376
4529,-0.8400000000000001,-0.19999999999999996,0.5114626851310028,0.46539822025383665,0.19409991706932905
4530,-0.8,-0.19999999999999996,0.48229810574307,0.4362336408659039,0.1742857807658062
4531,-0.76,-0.19999999999999996,0.4541987058399115,0.40813424096274536,0.15518477479212517
4532,-0.72,-0.19999999999999996,0.42716448542153174,0.3811000205443656,0.13679689914828608
4533,-0.6799999999999999,-0.19999999999999996,0.40119544448793304,0.3551309796107669,0.11912215383428887
4534,-0.6399999999999999,-0.19999999999999996,0.3762915830391103,0.33022711816194417,0.10216053885013354
4535,-0.6000000000000001,-0.19999999999999996,0.35245290107506544,0.3063884361978993,0.08591205419582015
4536,-0.56,-0.19999999999999996,0.3296793985957988,0.28361493371863267,0.07037669987134859
4537,-0.52,-0.19999999999999996,0.3079710756013106,0.26190661072414445,0.05555447587671886
4538,-0.48,-0.19999999999999996,0.2873279320915985,0.24126346721443234,0.04144538221193105
4539,-0.43999999999999995,-0.19999999999999996,0.2677499680666675,0.22168550318950134,0.02804941887698515
4540,-0.3999999999999999,-0.19999999999999996,0.2492371835265106,0.2031727186493444,0.015366585871881062
4541,-0.3600000000000001,-0.19999999999999996,0.23178957847113385,0.18572511359396768,0.003396883196619016
4542,-0.32000000000000006,-0.19999999999999996,0.21540715290053394,0.16934268802336777,-0.0078596891488013
4543,-0.28,-0.19999999999999996,0.20008990681471236,0.1540254419375462,-0.018403131164379694
4544,-0.24,-0.19999999999999996,0.18583784021367,0.13977337533650383,-0.028233442850116197
4545,-0.19999999999999996,-0.19999999999999996,0.17265095309740408,0.1265864882202379,-0.03735062420601082
4546,-0.15999999999999992,-0.19999999999999996,0.1605292454659164,0.11446478058875023,-0.04575467523206358
4547,-0.1200000000000001,-0.19999999999999996,0.14947271731920683,0.10340825244204066,-0.0534455959282744
4548,-0.08000000000000007,-0.19999999999999996,0.13948136865727453,0.09341690378010836,-0.060423386294643375
4549,-0.040000000000000036,-0.19999999999999996,0.13055519948012156,0.08449073460295539,-0.06668804633117048
4550,0.0,-0.19999999999999996,0.1226942097877452,0.07662974491057903,-0.07223957603785568
4551,0.040000000000000036,-0.19999999999999996,0.11589839958014753,0.06983393470298135,-0.07707797541469902
4552,0.08000000000000007,-0.19999999999999996,0.1101677688573275,0.06410330398016134,-0.08120324446170046
4553,0.1200000000000001,-0.19999999999999996,0.10550231761928433,0.059437852742118165,-0.08461538317886001
4554,0.16000000000000014,-0.19999999999999996,0.1019020458660202,0.05583758098885403,-0.08731439156617768
4555,0.20000000000000018,-0.19999999999999996,0.0993669535975334,0.05330248872036724,-0.08930026962365348
4556,0.2400000000000002,-0.19999999999999996,0.09789704081382515,0.051832575936658985,-0.09057301735128737
4557,0.2799999999999998,-0.19999999999999996,0.09749230751489414,0.051427842637727976,-0.0911326347490794
4558,0.31999999999999984,-0.19999999999999996,0.0981527537007416,0.052088288823575433,-0.09097912181702955
4559,0.3599999999999999,-0.19999999999999996,0.09987837937136664,0.05381391449420047,-0.09011247855513782
4560,0.3999999999999999,-0.19999999999999996,0.1026691845267701,0.05660471964960393,-0.08853270496340418
4561,0.43999999999999995,-0.19999999999999996,0.10652516916695108,0.060460704289784915,-0.08623980104182868
4562,0.48,-0.19999999999999996,0.11144633329191003,0.06538186841474386,-0.08323376679041128
4563,0.52,-0.19999999999999996,0.11743267690164644,0.07136821202448027,-0.07951460220915202
4564,0.56,-0.19999999999999996,0.12448419999616164,0.07841973511899547,-0.07508230729805085
4565,0.6000000000000001,-0.19999999999999996,0.13260090257545418,0.086536437698288,-0.06993688205710782
4566,0.6400000000000001,-0.19999999999999996,0.14178278463952498,0.09571831976235881,-0.06407832648632288
4567,0.6800000000000002,-0.19999999999999996,0.15202984618837337,0.1059653813112072,-0.057506640585696066
4568,0.7200000000000002,-0.19999999999999996,0.16334208722199953,0.11727762234483335,-0.05022182435522736
4569,0.7599999999999998,-0.19999999999999996,0.1757195077404035,0.12965504286323734,-0.04222387779491686
4570,0.7999999999999998,-0.19999999999999996,0.18916210774358594,0.14309764286641977,-0.03351280090476443
4571,0.8399999999999999,-0.19999999999999996,0.2036698872315455,0.15760542235437933,-0.024088593684770065
4572,0.8799999999999999,-0.19999999999999996,0.21924284620428525,0.17317838132711907,-0.013951256134933858
4573,0.9199999999999999,-0.19999999999999996,0.2358809846617989,0.18981651978463274,-0.0031007882552557264
4574,0.96,-0.19999999999999996,0.253584302604094,0.2075198377269278,0.008462809954264246
4575,1.0,-0.19999999999999996,0.27235280003116613,0.22628833515399996,0.02073953849362612
4576,1.04,-0.19999999999999996,0.292186476943016,0.24612201206584985,0.033729397362829934
4577,1.08,-0.19999999999999996,0.3130853333396448,0.26702086846247863,0.047432386561875574
4578,1.12,-0.19999999999999996,0.33504936922104767,0.2889849043438815,0.06184850609076308
4579,1.1600000000000001,-0.19999999999999996,0.3580785845872316,0.31201411971006543,0.07697775594949252
4580,1.2000000000000002,-0.19999999999999996,0.38217297943819456,0.3361085145610284,0.09282013613806378
4581,1.2400000000000002,-0.19999999999999996,0.4073325537739319,0.36126808889676576,0.10937564665647692
4582,1.2799999999999998,-0.19999999999999996,0.43355730759444777,0.3874928427172816,0.12664428750473183
4583,1.3199999999999998,-0.19999999999999996,0.460847240899745,0.41478277602257885,0.1446260586828288
4584,1.3599999999999999,-0.19999999999999996,0.4892023536898153,0.44313788881264915,0.16332096019076764
4585,1.4,-0.19999999999999996,0.5186226459646683,0.4725581810875022,0.1827289920285483
4586,1.44,-0.19999999999999996,0.5491081177243003,0.5030436528471341,0.2028501541961709
4587,1.48,-0.19999999999999996,0.5806587689687036,0.5345943040915374,0.22368444669363538
4588,1.52,-0.19999999999999996,0.6132745996978886,0.5672101348207224,0.2452318695209418
4589,1.56,-0.19999999999999996,0.6469556099118516,0.6008911450346854,0.26749242267809
4590,1.6,-0.19999999999999996,0.6817017996105891,0.6356373347334229,0.29046610616508034
4591,1.6400000000000001,-0.19999999999999996,0.7175131687941056,0.6714487039169394,0.3141529199819122
4592,1.6800000000000002,-0.19999999999999996,0.7543897174624059,0.7083252525852397,0.33855286412858615
4593,1.7200000000000002,-0.19999999999999996,0.7923314456154747,0.7462669807383085,0.363665938605102
4594,1.7599999999999998,-0.19999999999999996,0.8313383532533322,0.785273888376166,0.3894921434114593
4595,1.7999999999999998,-0.19999999999999996,0.8714104403759578,0.8253459754987916,0.4160314785476589
4596,1.8399999999999999,-0.19999999999999996,0.9125477069833685,0.8664832421062023,0.44328394401370025
4597,1.88,-0.19999999999999996,0.9547501530755524,0.9086856881983862,0.47124953980958356
4598,1.92,-0.19999999999999996,0.9980177786525168,0.9519533137753506,0.49992826593530887
4599,1.96,-0.19999999999999996,1.0423505837142644,0.9962861188370982,0.5293201223908759
4600,-2.0,-0.15999999999999992,1.8091650822874494,1.7631006174102832,1.0708375526782725
4601,-1.96,-0.15999999999999992,1.7490940113227371,1.703029546445571,1.030337519204463
4602,-1.92,-0.15999999999999992,1.6900881198428066,1.6440236549656404,0.9905506160604955
4603,-1.88,-0.15999999999999992,1.6321474078476512,1.586082942970485,0.9514768432463698
4604,-1.84,-0.15999999999999992,1.5752718753372787,1.5292074104601125,0.9131162007620863
4605,-1.8,-0.15999999999999992,1.5194615223116918,1.4733970574345256,0.8754686886076446
4606,-1.76,-0.15999999999999992,1.464716348770869,1.4186518838937028,0.8385343067830446
4607,-1.72,-0.15999999999999992,1.4110363547148346,1.3649718898376684,0.8023130552882863
4608,-1.68,-0.15999999999999992,1.358421540143567,1.3123570752664009,0.7668049341233701
4609,-1.6400000000000001,-0.15999999999999992,1.3068719050570836,1.2608074401799174,0.7320099432882958
4610,-1.6,-0.15999999999999992,1.2563874494553728,1.2103229845782066,0.6979280827830634
4611,-1.56,-0.15999999999999992,1.2069681733384527,1.1609037084612865,0.6645593526076727
4612,-1.52,-0.15999999999999992,1.1586140767063018,1.1125496118291356,0.6319037527621241
4613,-1.48,-0.15999999999999992,1.1113251595589282,1.065260694681762,0.5999612832464172
4614,-1.44,-0.15999999999999992,1.0651014218963333,1.019036957019167,0.5687319440605525
4615,-1.4,-0.15999999999999992,1.0199428637185237,0.9738783988413575,0.5382157352045294
4616,-1.3599999999999999,-0.15999999999999992,0.9758494850254797,0.9297850201483135,0.5084126566783482
4617,-1.3199999999999998,-0.15999999999999992,0.9328212858172191,0.8867568209400529,0.4793227084820089
4618,-1.28,-0.15999999999999992,0.8908582660937389,0.8447938012165727,0.45094589061551177
4619,-1.24,-0.15999999999999992,0.849960425855029,0.8038959609778628,0.42328220307885617
4620,-1.2,-0.15999999999999992,0.8101277651011062,0.76406330022394,0.39633164587204267
4621,-1.1600000000000001,-0.15999999999999992,0.7713602838319538,0.7252958189547876,0.37009421899507094
4622,-1.12,-0.15999999999999992,0.7336579820475845,0.6875935171704183,0.3445699224479412
4623,-1.08,-0.15999999999999992,0.697020859747991,0.6509563948708248,0.31975875623065314
4624,-1.04,-0.15999999999999992,0.6614489169331783,0.6153844520560121,0.29566072034320706
4625,-1.0,-0.15999999999999992,0.6269421536031404,0.5808776887259742,0.27227581478560287
4626,-0.96,-0.15999999999999992,0.5935005697578778,0.5474361048807116,0.24960403955784052
4627,-0.9199999999999999,-0.15999999999999992,0.5611241653973978,0.5150597005202316,0.22764539465991998
4628,-0.8799999999999999,-0.15999999999999992,0.529812940521693,0.4837484756445269,0.20639988009184154
4629,-0.8400000000000001,-0.15999999999999992,0.49956689513077274,0.4535024302536066,0.1858674958536049
4630,-0.8,-0.15999999999999992,0.4703860292246225,0.4243215643474564,0.16604824194521015
4631,-0.76,-0.15999999999999992,0.4422703428032538,0.39620587792608764,0.14694211836665716
4632,-0.72,-0.15999999999999992,0.41521983586666095,0.3691553709894948,0.12854912511794614
4633,-0.6799999999999999,-0.15999999999999992,0.3892345084148498,0.34317004353768366,0.11086926219907706
4634,-0.6399999999999999,-0.15999999999999992,0.36431436044781074,0.3182498955706446,0.09390252961004975
4635,-0.6000000000000001,-0.15999999999999992,0.3404593919655543,0.29439492708838816,0.07764892735086451
4636,-0.56,-0.15999999999999992,0.3176696029680743,0.27160513809090814,0.062108455421520985
4637,-0.52,-0.15999999999999992,0.2959449934553724,0.24988052857820622,0.04728111382201942
4638,-0.48,-0.15999999999999992,0.27528556342744753,0.22922109855028136,0.03316690255235966
4639,-0.43999999999999995,-0.15999999999999992,0.2556913128843002,0.20962684800713402,0.019765821612541846
4640,-0.3999999999999999,-0.15999999999999992,0.2371622418259326,0.19109777694876642,0.00707787100256585
4641,-0.3600000000000001,-0.15999999999999992,0.2196983502523424,0.17363388537517624,-0.004896949277568119
4642,-0.32000000000000006,-0.15999999999999992,0.20329963816352925,0.15723517328636308,-0.016158639227860337
4643,-0.28,-0.15999999999999992,0.18796610555949383,0.14190164068232766,-0.02670719884831063
4644,-0.24,-0.15999999999999992,0.1736977524402373,0.12763328756307113,-0.036542628138919064
4645,-0.19999999999999996,-0.15999999999999992,0.16049457880575857,0.1144301139285924,-0.0456649270996856
4646,-0.15999999999999992,-0.15999999999999992,0.14835658465605714,0.10229211977889097,-0.05407409573061025
4647,-0.1200000000000001,-0.15999999999999992,0.13728376999113476,0.09121930511396859,-0.06177013403169298
4648,-0.08000000000000007,-0.15999999999999992,0.1272761348109883,0.08121166993382212,-0.06875304200293389
4649,-0.040000000000000036,-0.15999999999999992,0.11833367911562163,0.07226921423845548,-0.07502281964433288
4650,0.0,-0.15999999999999992,0.11045640290503216,0.064391938027866,-0.08057946695589001
4651,0.040000000000000036,-0.15999999999999992,0.10364430617922074,0.057579841302054575,-0.08542298393760525
4652,0.08000000000000007,-0.15999999999999992,0.09789738893818678,0.051832924061020615,-0.0895533705894786
4653,0.1200000000000001,-0.15999999999999992,0.09321565118193106,0.0471511863047649,-0.09297062691151006
4654,0.16000000000000014,-0.15999999999999992,0.08959909291045373,0.043534628033287566,-0.09567475290369964
4655,0.20000000000000018,-0.15999999999999992,0.08704771412375388,0.040983249246587715,-0.09766574856604736
4656,0.2400000000000002,-0.15999999999999992,0.08556151482183186,0.03949704994466569,-0.09894361389855318
4657,0.2799999999999998,-0.15999999999999992,0.08514049500468773,0.03907603012752157,-0.0995083489012171
4658,0.31999999999999984,-0.15999999999999992,0.08578465467232144,0.03972018979515527,-0.09935995357403915
4659,0.3599999999999999,-0.15999999999999992,0.08749399382473311,0.04142952894756694,-0.09849842791701933
4660,0.3999999999999999,-0.15999999999999992,0.09026851246192265,0.04420404758475648,-0.09692377193015762
4661,0.43999999999999995,-0.15999999999999992,0.09410821058389034,0.04804374570672417,-0.09463598561345402
4662,0.48,-0.15999999999999992,0.0990130881906355,0.05294862331346934,-0.09163506896690854
4663,0.52,-0.15999999999999992,0.10498314528215899,0.058918680404992825,-0.08792102199052118
4664,0.56,-0.15999999999999992,0.11201838185846007,0.06595391698129391,-0.08349384468429193
4665,0.6000000000000001,-0.15999999999999992,0.12011879791953933,0.07405433304237316,-0.07835353704822079
4666,0.6400000000000001,-0.15999999999999992,0.12928439346539677,0.0832199285882306,-0.07250009908230778
4667,0.6800000000000002,-0.15999999999999992,0.13951516849603066,0.09345070361886448,-0.06593353078655288
4668,0.7200000000000002,-0.15999999999999992,0.1508111230114445,0.10474665813427833,-0.058653832160956085
4669,0.7599999999999998,-0.15999999999999992,0.16317225701163512,0.11710779213446895,-0.050661003205517495
4670,0.7999999999999998,-0.15999999999999992,0.17659857049660463,0.13053410561943846,-0.04195504392023693
4671,0.8399999999999999,-0.15999999999999992,0.19109006346635155,0.14502559858918537,-0.03253595430511452
4672,0.8799999999999999,-0.15999999999999992,0.20664673592087698,0.1605822710437108,-0.022403734360150217
4673,0.9199999999999999,-0.15999999999999992,0.22326858786017836,0.1772041229830122,-0.011558384085344008
4674,0.96,-0.15999999999999992,0.24095561928425982,0.19489115440709365,9.651930405613074e-08
4675,1.0,-0.15999999999999992,0.25970783019311666,0.2136433653159505,0.012271707453794058
4676,1.04,-0.15999999999999992,0.2795252205867546,0.23346075570958844,0.025256448718125886
4677,1.08,-0.15999999999999992,0.3004077904651683,0.25434332558800216,0.03895432031229965
4678,1.12,-0.15999999999999992,0.32235553982836057,0.2762910749511944,0.05336532223631522
4679,1.1600000000000001,-0.15999999999999992,0.34536846867632914,0.299304003799163,0.06848945449017277
4680,1.2000000000000002,-0.15999999999999992,0.36944657700907774,0.3233821121319116,0.08432671707387218
4681,1.2400000000000002,-0.15999999999999992,0.3945898648266027,0.34852539994943654,0.1008771099874134
4682,1.2799999999999998,-0.15999999999999992,0.42079833212890716,0.374733867251741,0.11814063323079638
4683,1.3199999999999998,-0.15999999999999992,0.4480719789159871,0.40200751403882096,0.13611728680402133
4684,1.3599999999999999,-0.15999999999999992,0.47641080518784873,0.4303463403106826,0.1548070707070883
4685,1.4,-0.15999999999999992,0.5058148109444843,0.4597503460673182,0.17420998493999712
4686,1.44,-0.15999999999999992,0.5362839961859028,0.4902195313087367,0.19432602950274785
4687,1.48,-0.15999999999999992,0.5678183609120938,0.5217538960349276,0.2151552043953404
4688,1.52,-0.15999999999999992,0.6004179051230638,0.5543534402458976,0.23669750961777483
4689,1.56,-0.15999999999999992,0.6340826288188152,0.588018163941649,0.2589529451700512
4690,1.6,-0.15999999999999992,0.6688125319993412,0.622748067122175,0.2819215110521694
4691,1.6400000000000001,-0.15999999999999992,0.7046076146646445,0.6585431497874783,0.30560320726412954
4692,1.6800000000000002,-0.15999999999999992,0.7414678768147275,0.6954034119375613,0.32999803380593157
4693,1.7200000000000002,-0.15999999999999992,0.7793933184495918,0.7333288535724256,0.35510599067757537
4694,1.7599999999999998,-0.15999999999999992,0.8183839395692277,0.7723194746920615,0.38092707787906094
4695,1.7999999999999998,-0.15999999999999992,0.8584397401736412,0.812375275296475,0.4074612954103885
4696,1.8399999999999999,-0.15999999999999992,0.8995607202628347,0.8534962553856685,0.4347086432715581
4697,1.88,-0.15999999999999992,0.9417468798368114,0.8956824149596452,0.4626691214625694
4698,1.92,-0.15999999999999992,0.9849982188955628,0.9389337540183966,0.4913427299834228
4699,1.96,-0.15999999999999992,1.0293147374390879,0.9832502725619217,0.5207294688341179
4700,-2.0,-0.1200000000000001,1.7988229057540517,1.7527584408768855,1.0634621776739015
4701,-1.96,-0.1200000000000001,1.7387355482711369,1.6926710833939707,1.0229570265952204
4702,-1.92,-0.1200000000000001,1.679713370272986,1.6336489053958199,0.9831650058463808
4703,-1.88,-0.1200000000000001,1.6217563717596293,1.575691906882463,0.9440861154273833
4704,-1.84,-0.1200000000000001,1.5648645527310396,1.5188000878538734,0.9057203553382276
4705,-1.8,-0.1200000000000001,1.5090379131872278,1.4629734483100616,0.868067725578914
4706,-1.76,-0.1200000000000001,1.4542764531282049,1.4082119882510387,0.8311282261494422
4707,-1.72,-0.1200000000000001,1.4005801725539555,1.3545157076767893,0.7949018570498123
4708,-1.68,-0.1200000000000001,1.3479490714644748,1.3018846065873086,0.7593886182800242
4709,-1.6400000000000001,-0.1200000000000001,1.296383149859776,1.2503186849826098,0.7245885098400777
4710,-1.6,-0.1200000000000001,1.2458824077398563,1.19981794286269,0.6905015317299734
4711,-1.56,-0.1200000000000001,1.1964468451047083,1.1503823802275421,0.6571276839497109
4712,-1.52,-0.1200000000000001,1.1480764619543533,1.102011997077187,0.6244669664992906
4713,-1.48,-0.1200000000000001,1.1007712582887634,1.0547067934115972,0.5925193793787116
4714,-1.44,-0.1200000000000001,1.054531234107957,1.0084667692307907,0.5612849225879749
4715,-1.4,-0.1200000000000001,1.0093563894119293,0.9632919245347631,0.5307635961270798
4716,-1.3599999999999999,-0.1200000000000001,0.9652467242006741,0.9191822593235079,0.5009553999960268
4717,-1.3199999999999998,-0.1200000000000001,0.9222022384742,0.8761377735970338,0.4718603341948156
4718,-1.28,-0.1200000000000001,0.8802229322325044,0.8341584673553382,0.4434783987234466
4719,-1.24,-0.1200000000000001,0.8393088054755903,0.7932443405984241,0.415809593581919
4720,-1.2,-0.1200000000000001,0.7994598582034469,0.7533953933262807,0.38885391877023356
4721,-1.1600000000000001,-0.1200000000000001,0.7606760904160891,0.7146116255389229,0.3626113742883901
4722,-1.12,-0.1200000000000001,0.7229575021135007,0.6768930372363345,0.3370819601363882
4723,-1.08,-0.1200000000000001,0.6863040932956965,0.6402396284185303,0.3122656763142284
4724,-1.04,-0.1200000000000001,0.6507158639626665,0.6046513990855003,0.2881625228219104
4725,-1.0,-0.1200000000000001,0.6161928141144144,0.5701283492372482,0.2647724996594342
4726,-0.96,-0.1200000000000001,0.5827349437509396,0.5366704788737734,0.2420956068268
4727,-0.9199999999999999,-0.1200000000000001,0.5503422528722487,0.5042777879950825,0.22013184432400765
4728,-0.8799999999999999,-0.1200000000000001,0.5190147414783332,0.472950276601167,0.19888121215105714
4729,-0.8400000000000001,-0.1200000000000001,0.4887524095691961,0.44268794469202993,0.17834371030794866
4730,-0.8,-0.1200000000000001,0.459555257144835,0.4134907922676689,0.15851933879468194
4731,-0.76,-0.1200000000000001,0.4314232842052491,0.38535881932808297,0.13940809761125714
4732,-0.72,-0.1200000000000001,0.4043564907504429,0.35829202587327674,0.12100998675767416
4733,-0.6799999999999999,-0.1200000000000001,0.37835487678041585,0.3322904119032497,0.10332500623393315
4734,-0.6399999999999999,-0.1200000000000001,0.35341844229516667,0.3073539774180005,0.08635315604003402
4735,-0.6000000000000001,-0.1200000000000001,0.32954718729469445,0.2834827224175283,0.0700944361759768
4736,-0.56,-0.1200000000000001,0.3067411117790025,0.26067664690183634,0.05454884664176136
4737,-0.52,-0.1200000000000001,0.2850002157480863,0.23893575087092014,0.039716387437387875
4738,-0.48,-0.1200000000000001,0.26432449920194756,0.2182600343247814,0.025597058562856247
4739,-0.43999999999999995,-0.1200000000000001,0.2447139621405881,0.19864949726342193,0.012190860018166494
4740,-0.3999999999999999,-0.1200000000000001,0.22616860456400656,0.1801041396868404,-0.0005022081966813974
4741,-0.3600000000000001,-0.1200000000000001,0.20868842647220268,0.1626239615950365,-0.012482146081687316
4742,-0.32000000000000006,-0.1200000000000001,0.192273427865176,0.14620896298800984,-0.023748953636851415
4743,-0.28,-0.1200000000000001,0.17692360874292906,0.1308591438657629,-0.03430263086217365
4744,-0.24,-0.1200000000000001,0.1626389691054583,0.11657450422829213,-0.04414317775765397
4745,-0.19999999999999996,-0.1200000000000001,0.14941950895276648,0.10335504407560031,-0.05327059432329242
4746,-0.15999999999999992,-0.1200000000000001,0.1372652282848517,0.09120076340768551,-0.06168488055908898
4747,-0.1200000000000001,-0.1200000000000001,0.1261761271017157,0.08011166222454952,-0.06938603646504363
4748,-0.08000000000000007,-0.1200000000000001,0.11615220540335613,0.07008774052618996,-0.07637406204115643
4749,-0.040000000000000036,-0.1200000000000001,0.1071934631897749,0.06112899831260874,-0.08264895728742734
4750,0.0,-0.1200000000000001,0.09929990046097213,0.053235435583805966,-0.08821072220385638
4751,0.040000000000000036,-0.1200000000000001,0.0924715172169478,0.04640705233978163,-0.09305935679044353
4752,0.08000000000000007,-0.1200000000000001,0.08670831345770043,0.04064384858053426,-0.0971948610471888
4753,0.1200000000000001,-0.1200000000000001,0.08201028918323171,0.03594582430606554,-0.10061723497409218
4754,0.16000000000000014,-0.1200000000000001,0.07837744439354012,0.032312979516373956,-0.10332647857115368
4755,0.20000000000000018,-0.1200000000000001,0.07580977908862682,0.029745314211460656,-0.1053225918383733
4756,0.2400000000000002,-0.1200000000000001,0.07430729326849153,0.028242828391325366,-0.10660557477575103
4757,0.2799999999999998,-0.1200000000000001,0.07386998693313397,0.027805522055967806,-0.10717542738328686
4758,0.31999999999999984,-0.1200000000000001,0.07449786008255427,0.028433395205388103,-0.10703214966098082
4759,0.3599999999999999,-0.1200000000000001,0.07619091271675255,0.03012644783958638,-0.10617574160883292
4760,0.3999999999999999,-0.1200000000000001,0.07894914483572897,0.032884679958562806,-0.10460620322684311
4761,0.43999999999999995,-0.1200000000000001,0.08277255643948314,0.036708091562316976,-0.10232353451501142
4762,0.48,-0.1200000000000001,0.08766114752801477,0.0415966826508486,-0.09932773547333784
4763,0.52,-0.1200000000000001,0.09361491810132491,0.04755045322415875,-0.09561880610182238
4764,0.56,-0.1200000000000001,0.1006338681594126,0.05456940328224643,-0.09119674640046505
4765,0.6000000000000001,-0.1200000000000001,0.10871799770227894,0.06265353282511277,-0.08606155636926582
4766,0.6400000000000001,-0.1200000000000001,0.11786730672992253,0.07180284185275637,-0.08021323600822472
4767,0.6800000000000002,-0.1200000000000001,0.12808179524234437,0.08201733036517819,-0.07365178531734173
4768,0.7200000000000002,-0.1200000000000001,0.13936146323954324,0.09329699836237706,-0.06637720429661687
4769,0.7599999999999998,-0.1200000000000001,0.1517063107215202,0.10564184584435402,-0.05838949294605019
4770,0.7999999999999998,-0.1200000000000001,0.1651163376882764,0.11905187281111024,-0.04968865126564156
4771,0.8399999999999999,-0.1200000000000001,0.1795915441398089,0.13352707926264273,-0.04027467925539102
4772,0.8799999999999999,-0.1200000000000001,0.19513193007612062,0.14906746519895445,-0.030147576915298624
4773,0.9199999999999999,-0.1200000000000001,0.21173749549720977,0.1656730306200436,-0.019307344245364344
4774,0.96,-0.1200000000000001,0.22940824040307645,0.18334377552591027,-0.007753981245588147
4775,1.0,-0.1200000000000001,0.2481441647937221,0.20207969991655592,0.004512512084029897
4776,1.04,-0.1200000000000001,0.2679452686691447,0.22188080379197853,0.017492135743489852
4777,1.08,-0.1200000000000001,0.28881155202934533,0.24274708715217916,0.031184889732791606
4778,1.12,-0.1200000000000001,0.3107430148743243,0.2646785499971582,0.04559077405193538
4779,1.1600000000000001,-0.1200000000000001,0.3337396572040811,0.28767519232691496,0.060709788700920954
4780,1.2000000000000002,-0.1200000000000001,0.3578014790186155,0.31173701414144933,0.07654193367974843
4781,1.2400000000000002,-0.1200000000000001,0.38292848031792737,0.3368640154407612,0.09308720898841782
4782,1.2799999999999998,-0.1200000000000001,0.4091206611020192,0.3630561962248531,0.11034561462692888
4783,1.3199999999999998,-0.1200000000000001,0.43637802137088677,0.3903135564937206,0.12831715059528198
4784,1.3599999999999999,-0.1200000000000001,0.4647005611245323,0.41863609624736614,0.147001816893477
4785,1.4,-0.1200000000000001,0.49408828036295566,0.4480238154857895,0.16639961352151386
4786,1.44,-0.1200000000000001,0.5245411790861572,0.478476714208991,0.18651054047939258
4787,1.48,-0.1200000000000001,0.5560592572941363,0.5099947924169701,0.20733459776711324
4788,1.52,-0.1200000000000001,0.5886425149868937,0.5425780501097275,0.2288717853846758
4789,1.56,-0.1200000000000001,0.6222909521644312,0.576226487287265,0.2511221033320803
4790,1.6,-0.1200000000000001,0.6570045688267433,0.6109401039495771,0.27408555160932657
4791,1.6400000000000001,-0.1200000000000001,0.6927833649738311,0.6467189000966649,0.2977621302164148
4792,1.6800000000000002,-0.1200000000000001,0.7296273406056994,0.6835628757285332,0.3221518391533449
4793,1.7200000000000002,-0.1200000000000001,0.7675364957223513,0.7214720308451851,0.34725467842011687
4794,1.7599999999999998,-0.1200000000000001,0.8065108303237782,0.760446365446612,0.37307064801673046
4795,1.7999999999999998,-0.1200000000000001,0.8465503444099836,0.8004858795328174,0.39959974794318615
4796,1.8399999999999999,-0.1200000000000001,0.8876550379809627,0.8415905731037965,0.4268419781994837
4797,1.88,-0.1200000000000001,0.9298249110367216,0.8837604461595554,0.4547973387856233
4798,1.92,-0.1200000000000001,0.9730599635772558,0.9269954987000896,0.4834658297016046
4799,1.96,-0.1200000000000001,1.0173601956025735,0.9712957307254073,0.5128474509474279
4800,-2.0,-0.08000000000000007,1.789562033659315,1.7434975687821488,1.0567954383395988
4801,-1.96,-0.08000000000000007,1.7294583896581819,1.6833939247810157,1.0162851696560453
4802,-1.92,-0.08000000000000007,1.67041992514182,1.6243554602646537,0.9764880313023341
4803,-1.88,-0.08000000000000007,1.612446640110243,1.5663821752330769,0.9374040232784644
4804,-1.84,-0.08000000000000007,1.5555385345634505,1.5094740696862843,0.8990331455844374
4805,-1.8,-0.08000000000000007,1.4996956085014244,1.4536311436242582,0.8613753982202514
4806,-1.76,-0.08000000000000007,1.4449178619241836,1.3988533970470174,0.8244307811859075
4807,-1.72,-0.08000000000000007,1.3912052948317186,1.3451408299545524,0.7881992944814057
4808,-1.68,-0.08000000000000007,1.338557907224036,1.2924934423468697,0.7526809381067457
4809,-1.6400000000000001,-0.08000000000000007,1.2869756991011199,1.2409112342239537,0.7178757120619277
4810,-1.6,-0.08000000000000007,1.2364586704629876,1.1903942055858214,0.6837836163469515
4811,-1.56,-0.08000000000000007,1.1870068213096348,1.1409423564324686,0.6504046509618171
4812,-1.52,-0.08000000000000007,1.1386201516410472,1.092555686763881,0.6177388159065245
4813,-1.48,-0.08000000000000007,1.0912986614572522,1.045234196580086,0.5857861111810738
4814,-1.44,-0.08000000000000007,1.045042350758236,0.9989778858810698,0.5545465367854651
4815,-1.4,-0.08000000000000007,0.9998512195439869,0.9537867546668207,0.5240200927196982
4816,-1.3599999999999999,-0.08000000000000007,0.9557252678145289,0.9096608029373627,0.49420677898377346
4817,-1.3199999999999998,-0.08000000000000007,0.9126644955698381,0.8666000306926719,0.46510659557769024
4818,-1.28,-0.08000000000000007,0.8706689028099288,0.8246044379327626,0.43671954250144923
4819,-1.24,-0.08000000000000007,0.8297384895347981,0.7836740246576319,0.40904561975504977
4820,-1.2,-0.08000000000000007,0.7898732557444491,0.7438087908672829,0.3820848273384924
4821,-1.1600000000000001,-0.08000000000000007,0.7510732014388698,0.7050087365617036,0.35583716525177694
4822,-1.12,-0.08000000000000007,0.7133383266180685,0.6672738617409023,0.33030263349490324
4823,-1.08,-0.08000000000000007,0.6766686312820558,0.6306041664048896,0.3054812320678714
4824,-1.04,-0.08000000000000007,0.6410641154308102,0.594999650553644,0.2813729609706816
4825,-1.0,-0.08000000000000007,0.6065247790643419,0.5604603141871757,0.25797782020333354
4826,-0.96,-0.08000000000000007,0.5730506221826582,0.526986157305492,0.23529580976582729
4827,-0.9199999999999999,-0.08000000000000007,0.5406416447857537,0.49457717990858757,0.21332692965816316
4828,-0.8799999999999999,-0.08000000000000007,0.5092978468736237,0.4632333819964575,0.19207117988034061
4829,-0.8400000000000001,-0.08000000000000007,0.47901922844626954,0.4329547635691034,0.17152856043236037
4830,-0.8,-0.08000000000000007,0.4498057895036964,0.40374132462653023,0.1516990713142216
4831,-0.76,-0.08000000000000007,0.4216575300458978,0.37559306516873164,0.1325827125259249
4832,-0.72,-0.08000000000000007,0.3945744500728792,0.3485099851957131,0.11417948406747003
4833,-0.6799999999999999,-0.08000000000000007,0.3685565495846388,0.32249208470747265,0.09648938593885709
4834,-0.6399999999999999,-0.08000000000000007,0.34360382858117533,0.2975393637040092,0.07951241814008603
4835,-0.6000000000000001,-0.08000000000000007,0.31971628706248995,0.2736518221853238,0.06324858067115693
4836,-0.56,-0.08000000000000007,0.2968939250285836,0.25082946015141744,0.04769787353206959
4837,-0.52,-0.08000000000000007,0.2751367424794557,0.22907227760228951,0.03286029672282421
4838,-0.48,-0.08000000000000007,0.254444739415103,0.2083802745379368,0.018735850243420622
4839,-0.43999999999999995,-0.08000000000000007,0.23481791583552886,0.18875345095836268,0.005324534093858968
4840,-0.3999999999999999,-0.08000000000000007,0.2162562717407351,0.17019180686356894,-0.007373651725860818
4841,-0.3600000000000001,-0.08000000000000007,0.19875980713071864,0.15269534225355247,-0.019358707215738624
4842,-0.32000000000000006,-0.08000000000000007,0.1823285220054778,0.13626405712831163,-0.030630632375774645
4843,-0.28,-0.08000000000000007,0.16696241636501538,0.12089795148784921,-0.041189427205968784
4844,-0.24,-0.08000000000000007,0.15266149020933265,0.10659702533216647,-0.05103509170632102
4845,-0.19999999999999996,-0.08000000000000007,0.13942574353842666,0.09336127866126048,-0.06016762587683138
4846,-0.15999999999999992,-0.08000000000000007,0.1272551763522986,0.08119071147513243,-0.06858702971749989
4847,-0.1200000000000001,-0.08000000000000007,0.11614978865094892,0.07008532377378277,-0.07629330322832642
4848,-0.08000000000000007,-0.08000000000000007,0.10610958043437695,0.06004511555721078,-0.08328644640931113
4849,-0.040000000000000036,-0.08000000000000007,0.09713455170258259,0.05107008682541642,-0.08956645926045395
4850,0.0,-0.08000000000000007,0.0892247024555662,0.04316023757840003,-0.09513334178175491
4851,0.040000000000000036,-0.08000000000000007,0.08238003269332764,0.03631556781616147,-0.09998709397321397
4852,0.08000000000000007,-0.08000000000000007,0.0766005424158673,0.03053607753870114,-0.10412771583483116
4853,0.1200000000000001,-0.08000000000000007,0.07188623162318483,0.025821766746018666,-0.10755520736660644
4854,0.16000000000000014,-0.08000000000000007,0.06823710031528021,0.022172635438114048,-0.11026956856853984
4855,0.20000000000000018,-0.08000000000000007,0.06565314849215353,0.01958868361498737,-0.11227079944063134
4856,0.2400000000000002,-0.08000000000000007,0.0641343761538046,0.018069911276638435,-0.11355889998288102
4857,0.2799999999999998,-0.08000000000000007,0.06368078330023363,0.01761631842306747,-0.11413387019528876
4858,0.31999999999999984,-0.08000000000000007,0.06429236993144086,0.01822790505427469,-0.11399571007785464
4859,0.3599999999999999,-0.08000000000000007,0.06596913604742563,0.019904671170259465,-0.11314441963057864
4860,0.3999999999999999,-0.08000000000000007,0.0687110816481883,0.022646616771022136,-0.11157999885346073
4861,0.43999999999999995,-0.08000000000000007,0.07251820673372927,0.026453741856563108,-0.10930244774650097
4862,0.48,-0.08000000000000007,0.07739051130404781,0.031326046426881644,-0.1063117663096993
4863,0.52,-0.08000000000000007,0.08332799535914424,0.03726353048197808,-0.10260795454305577
4864,0.56,-0.08000000000000007,0.0903306588990189,0.04426619402185273,-0.09819101244657033
4865,0.6000000000000001,-0.08000000000000007,0.0983985019236708,0.05233403704650464,-0.09306094002024301
4866,0.6400000000000001,-0.08000000000000007,0.10753152443310153,0.061467059555935365,-0.08721773726407382
4867,0.6800000000000002,-0.08000000000000007,0.1177297264273094,0.07166526155014324,-0.08066140417806275
4868,0.7200000000000002,-0.08000000000000007,0.12899310790629495,0.08292864302912878,-0.07339194076220977
4869,0.7599999999999998,-0.08000000000000007,0.14132166887005934,0.09525720399289317,-0.06540934701651505
4870,0.7999999999999998,-0.08000000000000007,0.1547154093186007,0.10865094444143453,-0.0567136229409783
4871,0.8399999999999999,-0.08000000000000007,0.16917432925192094,0.12310986437475477,-0.047304768535599694
4872,0.8799999999999999,-0.08000000000000007,0.18469842867001862,0.13863396379285245,-0.03718278380037919
4873,0.9199999999999999,-0.08000000000000007,0.20128770757289405,0.15522324269572788,-0.026347668735316798
4874,0.96,-0.08000000000000007,0.2189421659605476,0.17287770108338144,-0.01479942334041253
4875,1.0,-0.08000000000000007,0.23766180383298033,0.19159733895581416,-0.0025380476156663945
4876,1.04,-0.08000000000000007,0.25744662119018874,0.21138215631302257,0.010436458438921638
4877,1.08,-0.08000000000000007,0.2782966180321755,0.2322321531550093,0.024124094823351545
4878,1.12,-0.08000000000000007,0.3002117943589422,0.25414732948177604,0.03852486153762335
4879,1.1600000000000001,-0.08000000000000007,0.32319215017048564,0.2771276852933195,0.05363875858173701
4880,1.2000000000000002,-0.08000000000000007,0.3472376854668053,0.30117322058963913,0.06946578595569264
4881,1.2400000000000002,-0.08000000000000007,0.37234840024790516,0.326283935370739,0.08600594365949002
4882,1.2799999999999998,-0.08000000000000007,0.3985242945137814,0.35245982963661526,0.10325923169312917
4883,1.3199999999999998,-0.08000000000000007,0.4257653682644359,0.37970090338726975,0.12122565005661035
4884,1.3599999999999999,-0.08000000000000007,0.45407162149987007,0.4080071566227039,0.13990519874993346
4885,1.4,-0.08000000000000007,0.4834430542200817,0.43737858934291557,0.15929787777309845
4886,1.44,-0.08000000000000007,0.5138796664250672,0.46781520154790107,0.1794036871261053
4887,1.48,-0.08000000000000007,0.5453814581148348,0.4993169932376687,0.20022262680895409
4888,1.52,-0.08000000000000007,0.5779484292893775,0.5318839644122113,0.22175469682164464
4889,1.56,-0.08000000000000007,0.6115805799486989,0.5655161150715327,0.24399989716417728
4890,1.6,-0.08000000000000007,0.6462779100928007,0.6002134452156345,0.26695822783655165
4891,1.6400000000000001,-0.08000000000000007,0.6820404197216778,0.6359759548445116,0.290629688838768
4892,1.6800000000000002,-0.08000000000000007,0.7188681088353346,0.6728036439581684,0.31501428017082617
4893,1.7200000000000002,-0.08000000000000007,0.7567609774337684,0.7106965125566022,0.3401120018327262
4894,1.7599999999999998,-0.08000000000000007,0.7957190255169817,0.7496545606398155,0.3659228538244678
4895,1.7999999999999998,-0.08000000000000007,0.8357422530849699,0.7896777882078037,0.3924468361460516
4896,1.8399999999999999,-0.08000000000000007,0.8768306601377375,0.8307661952605713,0.41968394879747745
4897,1.88,-0.08000000000000007,0.9189842466752809,0.8729197817981147,0.44763419177874497
4898,1.92,-0.08000000000000007,0.9622030126976046,0.9161385478204384,0.4762975650898545
4899,1.96,-0.08000000000000007,1.0064869582047058,0.9604224933275396,0.5056740687308057
4900,-2.0,-0.040000000000000036,1.7813824660032438,1.7353180011260776,1.0508373346753637
4901,-1.96,-0.040000000000000036,1.7212625354838873,1.675198070606721,1.0103219483869383
4902,-1.92,-0.040000000000000036,1.6622077844493226,1.6161433195721564,0.9705196924283552
4903,-1.88,-0.040000000000000036,1.6042182128995395,1.5581537480223733,0.9314305667996139
4904,-1.84,-0.040000000000000036,1.5472938208345195,1.5012293559573533,0.8930545715007143
4905,-1.8,-0.040000000000000036,1.491434608254277,1.445370143377111,0.8553917065316569
4906,-1.76,-0.040000000000000036,1.4366405751588216,1.3905761102816554,0.8184419718924412
4907,-1.72,-0.040000000000000036,1.3829117215481401,1.336847256670974,0.7822053675830674
4908,-1.68,-0.040000000000000036,1.3302480474222458,1.2841835825450796,0.7466818936035353
4909,-1.6400000000000001,-0.040000000000000036,1.2786495527811172,1.232585087903951,0.7118715499538455
4910,-1.6,-0.040000000000000036,1.2281162376247714,1.1820517727476052,0.6777743366339972
4911,-1.56,-0.040000000000000036,1.178648101953197,1.1325836370760307,0.6443902536439909
4912,-1.52,-0.040000000000000036,1.1302451457664129,1.0841806808892467,0.6117193009838264
4913,-1.48,-0.040000000000000036,1.0829073690643998,1.0368429041872336,0.5797614786535039
4914,-1.44,-0.040000000000000036,1.03663477184716,0.9905703069699938,0.5485167866530233
4915,-1.4,-0.040000000000000036,0.9914273541147093,0.9453628892375431,0.5179852249823846
4916,-1.3599999999999999,-0.040000000000000036,0.947285115867027,0.9012206509898608,0.4881667936415877
4917,-1.3199999999999998,-0.040000000000000036,0.9042080571041304,0.8581435922269642,0.45906149263063273
4918,-1.28,-0.040000000000000036,0.8621961778260082,0.816131712948842,0.4306693219495196
4919,-1.24,-0.040000000000000036,0.8212494780326622,0.775185013155496,0.4029902815982484
4920,-1.2,-0.040000000000000036,0.7813679577240941,0.7353034928469279,0.37602437157681906
4921,-1.1600000000000001,-0.040000000000000036,0.7425516169003061,0.6964871520231399,0.3497715918852317
4922,-1.12,-0.040000000000000036,0.7048004555612973,0.6587359906841311,0.3242319425234861
4923,-1.08,-0.040000000000000036,0.6681144737070615,0.6220500088298953,0.2994054234915824
4924,-1.04,-0.040000000000000036,0.6324936713376084,0.5864292064604422,0.27529203478952063
4925,-1.0,-0.040000000000000036,0.5979380484529283,0.5518735835757621,0.2518917764173007
4926,-0.96,-0.040000000000000036,0.5644476050530266,0.5183831401758604,0.22920464837492258
4927,-0.9199999999999999,-0.040000000000000036,0.5320223411379075,0.48595787626074133,0.20723065066238636
4928,-0.8799999999999999,-0.040000000000000036,0.5006622567075658,0.45459779183039967,0.1859697832796921
4929,-0.8400000000000001,-0.040000000000000036,0.47036735176200034,0.4243028868848342,0.16542204622683976
4930,-0.8,-0.040000000000000036,0.441137626301211,0.39507316142404486,0.14558743950382924
4931,-0.76,-0.040000000000000036,0.41297308032520075,0.3669086154480346,0.1264659631106606
4932,-0.72,-0.040000000000000036,0.3858737138339667,0.33980924895680054,0.10805761704733385
4933,-0.6799999999999999,-0.040000000000000036,0.3598395268275127,0.31377506195034655,0.09036240131384898
4934,-0.6399999999999999,-0.040000000000000036,0.3348705193058389,0.28880605442867274,0.073380315910206
4935,-0.6000000000000001,-0.040000000000000036,0.31096669126893817,0.264902226391772,0.057111360836404994
4936,-0.56,-0.040000000000000036,0.2881280427168195,0.24206357783965335,0.04155553609244577
4937,-0.52,-0.040000000000000036,0.26635457364947523,0.22029010877230906,0.026712841678328443
4938,-0.48,-0.040000000000000036,0.24564628406691172,0.19958181918974555,0.012583277594052929
4939,-0.43999999999999995,-0.040000000000000036,0.22600317396912484,0.17993870909195867,-0.0008331561603806201
4940,-0.3999999999999999,-0.040000000000000036,0.20742524335611662,0.16136077847895045,-0.013536459584972294
4941,-0.3600000000000001,-0.040000000000000036,0.1899124922278854,0.14384802735071922,-0.02552663267972205
4942,-0.32000000000000006,-0.040000000000000036,0.17346492058443277,0.1274004557072666,-0.03680367544463
4943,-0.28,-0.040000000000000036,0.1580825284257569,0.11201806354859073,-0.04736758787969601
4944,-0.24,-0.040000000000000036,0.1437653157518607,0.09770085087469452,-0.05721836998492019
4945,-0.19999999999999996,-0.040000000000000036,0.13051328256274047,0.0844488176855743,-0.06635602176030246
4946,-0.15999999999999992,-0.040000000000000036,0.11832642885839978,0.0722619639812336,-0.07478054320584285
4947,-0.1200000000000001,-0.040000000000000036,0.1072047546388364,0.061140289761670234,-0.08249193432154131
4948,-0.08000000000000007,-0.040000000000000036,0.09714825990405038,0.05108379502688421,-0.08949019510739795
4949,-0.040000000000000036,-0.040000000000000036,0.08815694465404318,0.042092479776877016,-0.09577532556341267
4950,0.0,-0.040000000000000036,0.08023080888881332,0.03416634401164715,-0.10134732568958554
4951,0.040000000000000036,-0.040000000000000036,0.07336985260836165,0.027305387731195487,-0.1062061954859165
4952,0.08000000000000007,-0.040000000000000036,0.06757407581268778,0.02150961093552161,-0.11035193495240558
4953,0.1200000000000001,-0.040000000000000036,0.06284347850179153,0.016779013624625368,-0.11378454408905281
4954,0.16000000000000014,-0.040000000000000036,0.05917806067567322,0.013113595798507058,-0.11650402289585812
4955,0.20000000000000018,-0.040000000000000036,0.056577822334333214,0.010513357457167048,-0.11851037137282155
4956,0.2400000000000002,-0.040000000000000036,0.05504276347777103,0.008978298600604867,-0.11980358951994308
4957,0.2799999999999998,-0.040000000000000036,0.0545728841059865,0.008508419228820334,-0.12038367733722274
4958,0.31999999999999984,-0.040000000000000036,0.05516818421898036,0.009103719341814191,-0.12025063482466056
4959,0.3599999999999999,-0.040000000000000036,0.05682866381675184,0.010764198939585676,-0.11940446198225646
4960,0.3999999999999999,-0.040000000000000036,0.05955432289930104,0.013489858022134878,-0.11784515881001045
4961,0.43999999999999995,-0.040000000000000036,0.06334516146662868,0.01728069658946251,-0.11557272530792262
4962,0.48,-0.040000000000000036,0.06820117951873389,0.022136714641567724,-0.11258716147599288
4963,0.52,-0.040000000000000036,0.07412237705561706,0.02805791217845089,-0.10888846731422122
4964,0.56,-0.040000000000000036,0.08110875407727755,0.035044289200111385,-0.10447664282260771
4965,0.6000000000000001,-0.040000000000000036,0.08916031058371698,0.04309584570655082,-0.09935168800115231
4966,0.6400000000000001,-0.040000000000000036,0.09827704657493395,0.05221258169776779,-0.09351360284985502
4967,0.6800000000000002,-0.040000000000000036,0.1084589620509281,0.062394497173761936,-0.08696238736871585
4968,0.7200000000000002,-0.040000000000000036,0.11970605701170095,0.07364159213453478,-0.0796980415577348
4969,0.7599999999999998,-0.040000000000000036,0.132018331457252,0.08595386658008583,-0.07172056541691195
4970,0.7999999999999998,-0.040000000000000036,0.14539578538758013,0.09933132051041396,-0.06302995894624712
4971,0.8399999999999999,-0.040000000000000036,0.15983841880268637,0.1137739539255202,-0.05362622214574044
4972,0.8799999999999999,-0.040000000000000036,0.17534623170257108,0.1292817668254049,-0.04350935501539188
4973,0.9199999999999999,-0.040000000000000036,0.19191922408723186,0.1458547592100657,-0.0326793575552014
4974,0.96,-0.040000000000000036,0.20955739595667386,0.1634929310795077,-0.021136229765169046
4975,1.0,-0.040000000000000036,0.22826074731089188,0.1821962824337257,-0.008879971645294797
4976,1.04,-0.040000000000000036,0.2480292781498863,0.20196481327272012,0.004089416804421299
4977,1.08,-0.040000000000000036,0.2688629884736612,0.22279852359649502,0.017771935583979305
4978,1.12,-0.040000000000000036,0.29076187828221206,0.2446974134050459,0.03216758469337922
4979,1.1600000000000001,-0.040000000000000036,0.31372594757554273,0.2676614826983766,0.04727636413262099
4980,1.2000000000000002,-0.040000000000000036,0.3377551963536507,0.29169073147648455,0.06309827390170464
4981,1.2400000000000002,-0.040000000000000036,0.36284962461653564,0.3167851597393695,0.07963331400063017
4982,1.2799999999999998,-0.040000000000000036,0.3890092323641976,0.34294476748703145,0.09688148442939737
4983,1.3199999999999998,-0.040000000000000036,0.4162340195966384,0.37016955471947227,0.11484278518800672
4984,1.3599999999999999,-0.040000000000000036,0.44452398631386,0.39845952143669383,0.1335172162764579
4985,1.4,-0.040000000000000036,0.4738791325158558,0.42781466763868964,0.15290477769475094
4986,1.44,-0.040000000000000036,0.5042994582026334,0.4582349933254673,0.17300546944288595
4987,1.48,-0.040000000000000036,0.5357849633741855,0.4897204984970193,0.1938192915208628
4988,1.52,-0.040000000000000036,0.5683356480305182,0.522271183153352,0.21534624392868149
4989,1.56,-0.040000000000000036,0.6019515121716228,0.5558870472944566,0.23758632666634208
4990,1.6,-0.040000000000000036,0.6366325557975133,0.5905680909203471,0.2605395397338446
4991,1.6400000000000001,-0.040000000000000036,0.672378778908177,0.6263143140310108,0.28420588313118894
4992,1.6800000000000002,-0.040000000000000036,0.7091901815036141,0.6631257166264479,0.30858535685837524
4993,1.7200000000000002,-0.040000000000000036,0.7470667635838398,0.7010022987066736,0.3336779609154034
4994,1.7599999999999998,-0.040000000000000036,0.7860085251488367,0.7399440602716705,0.3594836953022731
4995,1.7999999999999998,-0.040000000000000036,0.8260154661986122,0.779951001321446,0.3860025600189851
4996,1.8399999999999999,-0.040000000000000036,0.8670875867331684,0.8210231218560022,0.4132345550655389
4997,1.88,-0.040000000000000036,0.9092248867524979,0.8631604218753317,0.4411796804419345
4998,1.92,-0.040000000000000036,0.9524273662566095,0.9063629013794433,0.469837936148172
4999,1.96,-0.040000000000000036,0.9966950252455011,0.9506305603683349,0.49920932218425146
5000,-2.0,0.0,1.7742842027858097,1.7282197379086435,1.0455878666811964
5001,-1.96,0.0,1.7141479857482584,1.6680835208710922,1.0050673627878994
5002,-1.92,0.0,1.6550769481954652,1.609012483318299,0.9652599892244444
5003,-1.88,0.0,1.5970710901274565,1.5510066252502903,0.926165745990831
5004,-1.84,0.0,1.540130411544237,1.4940659466670707,0.8877846330870597
5005,-1.8,0.0,1.4842549124457842,1.438190447568618,0.8501166505131303
5006,-1.76,0.0,1.4294445928321204,1.3833801279549542,0.8131617982690424
5007,-1.72,0.0,1.375699452703225,1.3296349878260587,0.7769200763547967
5008,-1.68,0.0,1.3230194920591152,1.276955027181949,0.7413914847703927
5009,-1.6400000000000001,0.0,1.2714047108997748,1.2253402460226086,0.7065760235158309
5010,-1.6,0.0,1.2208551092252131,1.174790644348047,0.672473692591111
5011,-1.56,0.0,1.1713706870354292,1.125306222158263,0.6390844919962329
5012,-1.52,0.0,1.1229514443304252,1.076886979453259,0.6064084217311962
5013,-1.48,0.0,1.075597381110199,1.029532916233033,0.5744454817960019
5014,-1.44,0.0,1.0293084973747535,0.9832440324975873,0.5431956721906495
5015,-1.4,0.0,0.9840847931240769,0.9380203282469107,0.5126589929151386
5016,-1.3599999999999999,0.0,0.939926268358185,0.8938618034810188,0.4828354439694699
5017,-1.3199999999999998,0.0,0.8968329230770716,0.8507684581999054,0.4537250253536431
5018,-1.28,0.0,0.8548047572807378,0.8087402924035716,0.4253277370676581
5019,-1.24,0.0,0.8138417709691781,0.7677773060920119,0.397643579111515
5020,-1.2,0.0,0.7739439641423984,0.7278794992652322,0.37067255148521366
5021,-1.1600000000000001,0.0,0.7351113368003952,0.689046871923229,0.3444146541887545
5022,-1.12,0.0,0.6973438889431735,0.6512794240660073,0.31886988722213694
5023,-1.08,0.0,0.6606416205707225,0.6145771556935563,0.2940382505853613
5024,-1.04,0.0,0.6250045316830557,0.5789400668058895,0.2699197442784276
5025,-1.0,0.0,0.5904326222801651,0.5443681574029989,0.2465143683013357
5026,-0.96,0.0,0.5569258923620511,0.510861427484885,0.22382212265408566
5027,-0.9199999999999999,0.0,0.5244843419287165,0.47841987705155037,0.2018430073366776
5028,-0.8799999999999999,0.0,0.4931079709801623,0.44704350610299615,0.1805770223491114
5029,-0.8400000000000001,0.0,0.4627967795163812,0.41673231463921506,0.16002416769138722
5030,-0.8,0.0,0.43355076753737964,0.3874863026602135,0.14018444336350475
5031,-0.76,0.0,0.4053699350431554,0.35930547016598924,0.12105784936546427
5032,-0.72,0.0,0.37825428203370887,0.3321898171565427,0.10264438569726553
5033,-0.6799999999999999,0.0,0.35220380850904237,0.3061393436318762,0.08494405235890878
5034,-0.6399999999999999,0.0,0.3272185144691543,0.28115404959198814,0.06795684935039384
5035,-0.6000000000000001,0.0,0.30329839991404217,0.257233935036876,0.051682776671720894
5036,-0.56,0.0,0.28044346484370614,0.23437899996653996,0.0361218343228898
5037,-0.52,0.0,0.2586537092581525,0.21258924438098634,0.021274022303900526
5038,-0.48,0.0,0.23792913315737305,0.19186466828020687,0.007139340614753131
5039,-0.43999999999999995,0.0,0.21826973654137236,0.17220527166420618,-0.006282210744552312
5040,-0.3999999999999999,0.0,0.1996755194101501,0.15361105453298393,-0.018990631774015936
5041,-0.3600000000000001,0.0,0.18214648176370693,0.13608201688654076,-0.030985922473637566
5042,-0.32000000000000006,0.0,0.16568262360204047,0.1196181587248743,-0.04226808284341743
5043,-0.28,0.0,0.15028394492515146,0.10421948004798529,-0.05283711288335535
5044,-0.24,0.0,0.13595044573304102,0.08988598085587485,-0.06269301259345143
5045,-0.19999999999999996,0.0,0.12268212602570791,0.07661766114854174,-0.0718357819737056
5046,-0.15999999999999992,0.0,0.11047898580315334,0.06441452092598718,-0.08026542102411792
5047,-0.1200000000000001,0.0,0.09934102506537652,0.05327656018821036,-0.0879819297446883
5048,-0.08000000000000007,0.0,0.0892682438123777,0.04320377893521154,-0.09498530813541683
5049,-0.040000000000000036,0.0,0.08026064204415706,0.034196177166990895,-0.10127555619630346
5050,0.0,0.0,0.07231821976071363,0.02625375488354747,-0.10685267392734825
5051,0.040000000000000036,0.0,0.06544097696204812,0.019376512084881954,-0.11171666132855113
5052,0.08000000000000007,0.0,0.05962891364816098,0.013564448770994816,-0.11586751839991213
5053,0.1200000000000001,0.0,0.05488202981905176,0.008817564941885597,-0.11930524514143123
5054,0.16000000000000014,0.0,0.05120032547472012,0.005135860597553957,-0.12202984155310848
5055,0.20000000000000018,0.0,0.04858380061516653,0.0025193357380003667,-0.12404130763494381
5056,0.2400000000000002,0.0,0.047032455240390854,0.0009679903632246883,-0.12533964338693726
5057,0.2799999999999998,0.0,0.04654628935039313,0.0004818244732269633,-0.12592484880908883
5058,0.31999999999999984,0.0,0.04712530294517326,0.0010608380680070945,-0.12579692390139854
5059,0.3599999999999999,0.0,0.04876949602473122,0.002705031147565054,-0.12495586866386638
5060,0.3999999999999999,0.0,0.05147886858906727,0.005414403711901106,-0.1234016830964923
5061,0.43999999999999995,0.0,0.05525342063818121,0.009188955761015041,-0.12113436719927634
5062,0.48,0.0,0.06009315217207311,0.014028687294906944,-0.11815392097221852
5063,0.52,0.0,0.0659980631907427,0.01993359831357653,-0.1144603444153188
5064,0.56,0.0,0.07296815369419024,0.026903688817024075,-0.11005363752857719
5065,0.6000000000000001,0.0,0.0810034236824159,0.03493895880524974,-0.10493380031199369
5066,0.6400000000000001,0.0,0.09010387315541873,0.04403940827825257,-0.09910083276556832
5067,0.6800000000000002,0.0,0.10026950211320025,0.054205037236034086,-0.09255473488930105
5068,0.7200000000000002,0.0,0.11150031055575964,0.06543584567859348,-0.08529550668319191
5069,0.7599999999999998,0.0,0.12379629848309737,0.0777318336059312,-0.07732314814724098
5070,0.7999999999999998,0.0,0.13715746589521097,0.0910930010180448,-0.06863765928144808
5071,0.8399999999999999,0.0,0.15158381279210476,0.10551934791493858,-0.05923904008581326
5072,0.8799999999999999,0.0,0.1670753391737765,0.12101087429661034,-0.0491272905603366
5073,0.9199999999999999,0.0,0.18363204504022457,0.1375675801630584,-0.03830241070501805
5074,0.96,0.0,0.20125393039145137,0.1551894655142852,-0.026764400519857623
5075,1.0,0.0,0.219940995227455,0.17387653035028883,-0.014513260004855304
5076,1.04,0.0,0.2396932395482369,0.19362877467107073,-0.0015489891600111091
5077,1.08,0.0,0.2605106633537985,0.21444619847663235,0.012128412014675023
5078,1.12,0.0,0.2823932666441373,0.2363288017669711,0.026518943519202955
5079,1.1600000000000001,0.0,0.30534104941925405,0.2592765845420879,0.041622605353572865
5080,1.2000000000000002,0.0,0.32935401167914585,0.2832895468019797,0.05743939751778459
5081,1.2400000000000002,0.0,0.35443215342381973,0.3083676885466536,0.0739693200118382
5082,1.2799999999999998,0.0,0.3805754746532685,0.3345110097761024,0.09121237283573347
5083,1.3199999999999998,0.0,0.40778397536749633,0.3617195104903302,0.10916855598947095
5084,1.3599999999999999,0.0,0.4360576555665041,0.38999319068933797,0.1278378694730502
5085,1.4,0.0,0.4653965152502863,0.41933205037312016,0.1472203132864714
5086,1.44,0.0,0.4958005544188474,0.44973608954168126,0.1673158874297344
5087,1.48,0.0,0.5272697730721889,0.4812053081950228,0.18812459190283926
5088,1.52,0.0,0.5598041712103076,0.5137397063331414,0.20964642670578618
5089,1.56,0.0,0.5934037488331997,0.5473392839560335,0.2318813918385749
5090,1.6,0.0,0.6280685059408744,0.5820040410637082,0.2548294873012054
5091,1.6400000000000001,0.0,0.6637984425333249,0.6177339776561587,0.27849071309367784
5092,1.6800000000000002,0.0,0.700593558610557,0.6545290937333909,0.30286506921599227
5093,1.7200000000000002,0.0,0.7384538541725617,0.6923893892953955,0.32795255566814857
5094,1.7599999999999998,0.0,0.7773793292193457,0.7313148643421795,0.3537531724501463
5095,1.7999999999999998,0.0,0.8173699837509056,0.7713055188737394,0.3802669195619863
5096,1.8399999999999999,0.0,0.8584258177672469,0.8123613528900807,0.4074937970036682
5097,1.88,0.0,0.900546831268369,0.8544823663912028,0.43543380477519206
5098,1.92,0.0,0.943733024254267,0.8976685593771008,0.46408694287655766
5099,1.96,0.0,0.9879843967249319,0.9419199318477657,0.49345321130776504
5100,-2.0,0.040000000000000036,1.7682672440070295,1.7222027791298633,1.0410470343570972
5101,-1.96,0.040000000000000036,1.7081147404512649,1.6620502755740987,1.0005214128589281
5102,-1.92,0.040000000000000036,1.6490274163802667,1.6029629515031005,0.9607089216906011
5103,-1.88,0.040000000000000036,1.5910052717940517,1.5449408069168855,0.9216095608521158
5104,-1.84,0.040000000000000036,1.5340483066926072,1.487983841815441,0.8832233303434729
5105,-1.8,0.040000000000000036,1.478156521075943,1.4320920561987769,0.8455502301646713
5106,-1.76,0.040000000000000036,1.4233299149440586,1.3772654500668924,0.8085902603157118
5107,-1.72,0.040000000000000036,1.3695684882969534,1.3235040234197872,0.7723434207965942
5108,-1.68,0.040000000000000036,1.3168722411346314,1.2708077762574652,0.7368097116073185
5109,-1.6400000000000001,0.040000000000000036,1.2652411734570717,1.2191767085799055,0.7019891327478847
5110,-1.6,0.040000000000000036,1.2146752852642981,1.168610820387132,0.6678816842182926
5111,-1.56,0.040000000000000036,1.1651745765563022,1.119110111679136,0.6344873660185424
5112,-1.52,0.040000000000000036,1.1167390473330856,1.0706745824559194,0.6018061781486341
5113,-1.48,0.040000000000000036,1.0693686975946457,1.0233042327174795,0.5698381206085679
5114,-1.44,0.040000000000000036,1.0230635273409894,0.9769990624638232,0.5385831933983435
5115,-1.4,0.040000000000000036,0.977823536572103,0.9317590716949368,0.5080413965179609
5116,-1.3599999999999999,0.040000000000000036,0.9336487252879959,0.8875842604108297,0.4782127299674201
5117,-1.3199999999999998,0.040000000000000036,0.8905390934886682,0.844474628611502,0.44909719374672125
5118,-1.28,0.040000000000000036,0.8484946411741218,0.8024301762969556,0.4206947878558645
5119,-1.24,0.040000000000000036,0.8075153683443481,0.7614509034671819,0.3930055122948494
5120,-1.2,0.040000000000000036,0.7676012749993535,0.7215368101221873,0.3660293670636762
5121,-1.1600000000000001,0.040000000000000036,0.7287523611391358,0.6826878962619696,0.339766352162345
5122,-1.12,0.040000000000000036,0.6909686267636972,0.644904161886531,0.3142164675908556
5123,-1.08,0.040000000000000036,0.6542500718730414,0.6081856069958752,0.28937971334920803
5124,-1.04,0.040000000000000036,0.6185966964671576,0.5725322315899914,0.2652560894374025
5125,-1.0,0.040000000000000036,0.5840085005460555,0.5379440356688893,0.2418455958554386
5126,-0.96,0.040000000000000036,0.5504854841097278,0.5044210192325616,0.21914823260331676
5127,-0.9199999999999999,0.040000000000000036,0.5180276471581793,0.47196318228101314,0.1971639996810367
5128,-0.8799999999999999,0.040000000000000036,0.4866349896914083,0.44057052481424214,0.17589289708859865
5129,-0.8400000000000001,0.040000000000000036,0.45630751170941686,0.4102430468322507,0.15533492482600253
5130,-0.8,0.040000000000000036,0.4270452132122008,0.38098074833503465,0.13549008289324815
5131,-0.76,0.040000000000000036,0.3988480941997645,0.3527836293225984,0.11635837129033566
5132,-0.72,0.040000000000000036,0.37171615467210506,0.3256516897949389,0.09793979001726516
5133,-0.6799999999999999,0.040000000000000036,0.34564939462922467,0.2995849297520585,0.08023433907403638
5134,-0.6399999999999999,0.040000000000000036,0.32064781407112075,0.2745833491939546,0.06324201846064961
5135,-0.6000000000000001,0.040000000000000036,0.29671141299779624,0.2506469481206301,0.046962828177104794
5136,-0.56,0.040000000000000036,0.2738401914092487,0.22777572653208253,0.03139676822340171
5137,-0.52,0.040000000000000036,0.25203414930547896,0.2059696844283128,0.016543838599540568
5138,-0.48,0.040000000000000036,0.23129328668648821,0.18522882180932204,0.0024040393055212994
5139,-0.43999999999999995,0.040000000000000036,0.21161760355227388,0.1655531386751077,-0.011022629658656129
5140,-0.3999999999999999,0.040000000000000036,0.19300709990283915,0.14694263502567298,-0.023736168292991626
5141,-0.3600000000000001,0.040000000000000036,0.17546177573818028,0.1293973108610141,-0.03573657659748519
5142,-0.32000000000000006,0.040000000000000036,0.15898163105830146,0.11291716618113529,-0.047023854572136925
5143,-0.28,0.040000000000000036,0.1435666658631993,0.09750220098603313,-0.05759800221694682
5144,-0.24,0.040000000000000036,0.12921688015287622,0.08315241527571005,-0.06745901953191479
5145,-0.19999999999999996,0.040000000000000036,0.11593227392732922,0.06986780905016304,-0.07660690651704088
5146,-0.15999999999999992,0.040000000000000036,0.10371284718656075,0.057648382309394584,-0.08504166317232509
5147,-0.1200000000000001,0.040000000000000036,0.09255859993057011,0.04649413505340395,-0.09276328949776735
5148,-0.08000000000000007,0.040000000000000036,0.08246953215935837,0.036405067282192206,-0.09977178549336782
5149,-0.040000000000000036,0.040000000000000036,0.07344564387292382,0.027381178995757656,-0.10606715115912638
5150,0.0,0.040000000000000036,0.06548693507126738,0.01942247019410121,-0.11164938649504305
5151,0.040000000000000036,0.040000000000000036,0.05859340575438865,0.012528940877222484,-0.11651849150111787
5152,0.08000000000000007,0.040000000000000036,0.052765055922287835,0.006700591045121669,-0.12067446617735075
5153,0.1200000000000001,0.040000000000000036,0.048001885574965146,0.0019374206977989805,-0.12411731052374178
5154,0.16000000000000014,0.040000000000000036,0.04430389471242035,-0.0017605701647458172,-0.12684702454029093
5155,0.20000000000000018,0.040000000000000036,0.04167108333465297,-0.004393381542513196,-0.1288636082269982
5156,0.2400000000000002,0.040000000000000036,0.04010345144166382,-0.005961013435502344,-0.13016706158386354
5157,0.2799999999999998,0.040000000000000036,0.039600999033452856,-0.006463465843713309,-0.13075738461088704
5158,0.31999999999999984,0.040000000000000036,0.04016372611001955,-0.005900738767146613,-0.13063457730806866
5159,0.3599999999999999,0.040000000000000036,0.04179163267136422,-0.004272832205801942,-0.12979863967540836
5160,0.3999999999999999,0.040000000000000036,0.04448471871748675,-0.0015797461596794155,-0.1282495717129062
5161,0.43999999999999995,0.040000000000000036,0.04824298424838712,0.0021785193712209536,-0.12598737342056218
5162,0.48,0.040000000000000036,0.053066429264065594,0.007001964386899429,-0.12301204479837624
5163,0.52,0.040000000000000036,0.05895505376452169,0.012890588887355524,-0.11932358584634845
5164,0.56,0.040000000000000036,0.06590885774975606,0.0198443928725899,-0.11492199656447877
5165,0.6000000000000001,0.040000000000000036,0.07392784121976825,0.027863376342602088,-0.10980727695276715
5166,0.6400000000000001,0.040000000000000036,0.08301200417455788,0.03694753929739172,-0.10397942701121371
5167,0.6800000000000002,0.040000000000000036,0.09316134661412591,0.04709688173695974,-0.09743844673981836
5168,0.7200000000000002,0.040000000000000036,0.10437586853847229,0.058311403661306126,-0.09018433613858112
5169,0.7599999999999998,0.040000000000000036,0.11665556994759574,0.07059110507042957,-0.08221709520750212
5170,0.7999999999999998,0.040000000000000036,0.1300004508414974,0.08393598596433122,-0.0735367239465811
5171,0.8399999999999999,0.040000000000000036,0.14441051122017662,0.09834604634301045,-0.06414322235581824
5172,0.8799999999999999,0.040000000000000036,0.15988575108363468,0.1138212862064685,-0.05403659043521347
5173,0.9199999999999999,0.040000000000000036,0.17642617043186973,0.13036170555470356,-0.04321682818476684
5174,0.96,0.040000000000000036,0.19403176926488286,0.14796730438771669,-0.03168393560447832
5175,1.0,0.040000000000000036,0.2127025475826756,0.16663808270550942,-0.019437912694347907
5176,1.04,0.040000000000000036,0.232438505385244,0.18637404050807782,-0.006478759454375586
5177,1.08,0.040000000000000036,0.2532396426725905,0.20717517779542435,0.007193524115438561
5178,1.12,0.040000000000000036,0.275105959444715,0.22904149456754883,0.021578938015094702
5179,1.1600000000000001,0.040000000000000036,0.2980374557016179,0.25197299082445174,0.03667748224459259
5180,1.2000000000000002,0.040000000000000036,0.3220341314432994,0.27596966656613325,0.05248915680393244
5181,1.2400000000000002,0.040000000000000036,0.3470959866697558,0.30103152179258963,0.06901396169311416
5182,1.2799999999999998,0.040000000000000036,0.3732230213809912,0.3271585565038251,0.08625189691213755
5183,1.3199999999999998,0.040000000000000036,0.40041523557700626,0.3543507706998401,0.10420296246100302
5184,1.3599999999999999,0.040000000000000036,0.4286726292578008,0.38260816438063466,0.1228671583397104
5185,1.4,0.040000000000000036,0.45799520242337194,0.4119307375462058,0.14224448454825964
5186,1.44,0.040000000000000036,0.48838295507371915,0.442318490196553,0.16233494108665078
5187,1.48,0.040000000000000036,0.5198358872088436,0.4737714223316774,0.18313852795488372
5188,1.52,0.040000000000000036,0.5523539988287479,0.5062895339515817,0.20465524515295866
5189,1.56,0.040000000000000036,0.5859372899334312,0.539872825056265,0.22688509268087556
5190,1.6,0.040000000000000036,0.6205857605228905,0.5745212956457243,0.24982807053863418
5191,1.6400000000000001,0.040000000000000036,0.6562994105971306,0.6102349457199644,0.2734841787262347
5192,1.6800000000000002,0.040000000000000036,0.6930782401561463,0.6470137752789801,0.29785341724367714
5193,1.7200000000000002,0.040000000000000036,0.7309222491999386,0.6848577843227724,0.3229357860909614
5194,1.7599999999999998,0.040000000000000036,0.7698314377285098,0.7237669728513436,0.34873128526808744
5195,1.7999999999999998,0.040000000000000036,0.8098058057418599,0.7637413408646937,0.3752399147750556
5196,1.8399999999999999,0.040000000000000036,0.8508453532399876,0.8047808883628214,0.4024616746118655
5197,1.88,0.040000000000000036,0.8929500802228886,0.8468856153457224,0.43039656477851734
5198,1.92,0.040000000000000036,0.9361199866905743,0.8900555218134081,0.4590445852750111
5199,1.96,0.040000000000000036,0.980355072643035,0.9342906077658688,0.4884057361013467
5200,-2.0,0.08000000000000007,1.7633315896669102,1.717267124789744,1.0372148377030659
5201,-1.96,0.08000000000000007,1.7031627995929288,1.6570983347157626,0.9966840986000249
5202,-1.92,0.08000000000000007,1.6440591890037106,1.5979947241265444,0.956866489826826
5203,-1.88,0.08000000000000007,1.5860207578992846,1.5399562930221184,0.9177620113834688
5204,-1.84,0.08000000000000007,1.5290475062796332,1.482983041402467,0.8793706632699538
5205,-1.8,0.08000000000000007,1.473139434144752,1.4270749692675857,0.8416924454862804
5206,-1.76,0.08000000000000007,1.4182965414946587,1.3722320766174925,0.804727358032449
5207,-1.72,0.08000000000000007,1.3645188283293423,1.3184543634521761,0.7684754009084593
5208,-1.68,0.08000000000000007,1.3118062946487927,1.2657418297716265,0.7329365741143117
5209,-1.6400000000000001,0.08000000000000007,1.2601589404530296,1.2140944755758634,0.698110877650006
5210,-1.6,0.08000000000000007,1.2095767657420462,1.16351230086488,0.6639983115155421
5211,-1.56,0.08000000000000007,1.1600597705158315,1.1139953056386653,0.63059887571092
5212,-1.52,0.08000000000000007,1.1116079547744042,1.065543489897238,0.5979125702361401
5213,-1.48,0.08000000000000007,1.06422131851775,1.0181568536405838,0.5659393950912017
5214,-1.44,0.08000000000000007,1.0178998617458739,0.9718353968687077,0.5346793502761054
5215,-1.4,0.08000000000000007,0.9726435844587807,0.9265791195816145,0.5041324357908508
5216,-1.3599999999999999,0.08000000000000007,0.9284524866564642,0.882388021779298,0.4742986516354382
5217,-1.3199999999999998,0.08000000000000007,0.8853265683389202,0.839262103461754,0.4451779978098674
5218,-1.28,0.08000000000000007,0.8432658295061567,0.7972013646289905,0.4167704743141387
5219,-1.24,0.08000000000000007,0.8022702701581725,0.7562058052810063,0.3890760811482517
5220,-1.2,0.08000000000000007,0.7623398902949629,0.7162754254177967,0.36209481831220663
5221,-1.1600000000000001,0.08000000000000007,0.7234746899165323,0.6774102250393661,0.33582668580600356
5222,-1.12,0.08000000000000007,0.685674669022883,0.6396102041457168,0.3102716836296422
5223,-1.08,0.08000000000000007,0.648939827614011,0.6028753627368448,0.2854298117831229
5224,-1.04,0.08000000000000007,0.6132701656899138,0.5672057008127476,0.26130107026644517
5225,-1.0,0.08000000000000007,0.5786656832505978,0.5326012183734316,0.23788545907960953
5226,-0.96,0.08000000000000007,0.5451263802960556,0.4990619154188895,0.2151829782226157
5227,-0.9199999999999999,0.08000000000000007,0.5126522568262942,0.4665877919491281,0.19319362769546375
5228,-0.8799999999999999,0.08000000000000007,0.4812433128413088,0.43517884796414263,0.17191740749815376
5229,-0.8400000000000001,0.08000000000000007,0.4508995483411068,0.40483508346394065,0.15135431763068571
5230,-0.8,0.08000000000000007,0.421620963325676,0.37555649844850986,0.13150435809305946
5231,-0.76,0.08000000000000007,0.39340755779502606,0.3473430929178599,0.11236752888527513
5232,-0.72,0.08000000000000007,0.36625933174915437,0.3201948668719882,0.09394383000733258
5233,-0.6799999999999999,0.08000000000000007,0.34017628518805876,0.2941118203108926,0.07623326145923198
5234,-0.6399999999999999,0.08000000000000007,0.3151584181117448,0.26909395323457863,0.05923582324097327
5235,-0.6000000000000001,0.08000000000000007,0.2912057305202049,0.2451412656430387,0.042951515352556514
5236,-0.56,0.08000000000000007,0.2683182224134443,0.2222537575362781,0.02738033779398153
5237,-0.52,0.08000000000000007,0.24649589379146072,0.20043142891429455,0.012522290565248485
5238,-0.48,0.08000000000000007,0.22573874465425525,0.17967427977708908,-0.0016226263336427058
5239,-0.43999999999999995,0.08000000000000007,0.20604677500182939,0.1599823101246632,-0.015054412902692015
5240,-0.3999999999999999,0.08000000000000007,0.18741998483418043,0.14135551995701426,-0.02777306914189944
5241,-0.3600000000000001,0.08000000000000007,0.16985837415130922,0.12379390927414305,-0.039778595051264895
5242,-0.32000000000000006,0.08000000000000007,0.15336194295321606,0.10729747807604989,-0.05107099063078857
5243,-0.28,0.08000000000000007,0.13793069123990026,0.09186622636273409,-0.06165025588047034
5244,-0.24,0.08000000000000007,0.12356461901136263,0.07750015413419648,-0.07151639080031023
5245,-0.19999999999999996,0.08000000000000007,0.11026372626760292,0.06419926139043675,-0.08066939539030824
5246,-0.15999999999999992,0.08000000000000007,0.09802801300862213,0.05196354813145596,-0.08910926965046437
5247,-0.1200000000000001,0.08000000000000007,0.08685747923441801,0.04079301435725185,-0.09683601358077856
5248,-0.08000000000000007,0.08000000000000007,0.07675212494499235,0.030687660067826188,-0.10384962718125093
5249,-0.040000000000000036,0.08000000000000007,0.06771195014034391,0.021647485263177745,-0.11015011045188139
5250,0.0,0.08000000000000007,0.05973695482047413,0.013672489943307962,-0.11573746339266999
5251,0.040000000000000036,0.08000000000000007,0.05282713898538204,0.006762674108215877,-0.12061168600361669
5252,0.08000000000000007,0.08000000000000007,0.04698250263506826,0.0009180377579020918,-0.1247727782847215
5253,0.1200000000000001,0.08000000000000007,0.04220304576953197,-0.003861419107634198,-0.12822074023598443
5254,0.16000000000000014,0.08000000000000007,0.03848876838877325,-0.007575696488392916,-0.13095557185740547
5255,0.20000000000000018,0.08000000000000007,0.035839670492792956,-0.01022479438437321,-0.13297727314898466
5256,0.2400000000000002,0.08000000000000007,0.0342557520815906,-0.011808712795575563,-0.13428584411072195
5257,0.2799999999999998,0.08000000000000007,0.0337370131551659,-0.012327451722000268,-0.13488128474261732
5258,0.31999999999999984,0.08000000000000007,0.034283453713519166,-0.011781011163647,-0.13476359504467084
5259,0.3599999999999999,0.08000000000000007,0.03589507375665031,-0.010169391120515854,-0.1339327750168825
5260,0.3999999999999999,0.08000000000000007,0.03857187328455947,-0.007492591592606693,-0.13238882465925225
5261,0.43999999999999995,0.08000000000000007,0.042313852297246386,-0.0037506125799197793,-0.13013174397178012
5262,0.48,0.08000000000000007,0.047121010794711246,0.0010565459175450806,-0.1271615329544661
5263,0.52,0.08000000000000007,0.052993348776954295,0.00692888389978813,-0.12347819160731019
5264,0.56,0.08000000000000007,0.05993086624397503,0.013866401366808861,-0.11908171993031241
5265,0.6000000000000001,0.08000000000000007,0.06793356319577393,0.02186909831860776,-0.11397211792347273
5266,0.6400000000000001,0.08000000000000007,0.07700143963235033,0.030936974755184164,-0.1081493855867912
5267,0.6800000000000002,0.08000000000000007,0.08713449555370481,0.041070030676538645,-0.10161352292026776
5268,0.7200000000000002,0.08000000000000007,0.09833273095983702,0.05226826608267086,-0.09436452992390246
5269,0.7599999999999998,0.08000000000000007,0.1105961458507473,0.06453168097358114,-0.08640240659769532
5270,0.7999999999999998,0.08000000000000007,0.12392474022643528,0.07786027534926912,-0.07772715294164625
5271,0.8399999999999999,0.08000000000000007,0.13831851408690157,0.0922540492097354,-0.06833876895575529
5272,0.8799999999999999,0.08000000000000007,0.1537774674321459,0.10771300255497973,-0.05823725464002244
5273,0.9199999999999999,0.08000000000000007,0.17030160026216667,0.1242371353850005,-0.04742260999444768
5274,0.96,0.08000000000000007,0.18789091257696772,0.14182644769980154,-0.03589483501903107
5275,1.0,0.08000000000000007,0.20654540437654495,0.16048093949937878,-0.02365392971377256
5276,1.04,0.08000000000000007,0.22626507566090098,0.1802006107837348,-0.010699894078672188
5277,1.08,0.08000000000000007,0.24704992643003357,0.2009854615528674,0.0029672718862700856
5278,1.12,0.08000000000000007,0.2688999566839463,0.2228354918067801,0.017347568181054242
5279,1.1600000000000001,0.08000000000000007,0.2918151664226352,0.24575070154546905,0.03244099480568025
5280,1.2000000000000002,0.08000000000000007,0.31579555564610207,0.2697310907689359,0.04824755176014816
5281,1.2400000000000002,0.08000000000000007,0.34084112435434605,0.2947766594771799,0.06476723904445802
5282,1.2799999999999998,0.08000000000000007,0.3669518725473707,0.32088740767020457,0.08200005665860949
5283,1.3199999999999998,0.08000000000000007,0.39412780022517174,0.3480633353480056,0.09994600460260306
5284,1.3599999999999999,0.08000000000000007,0.422368907387752,0.37630444251058587,0.1186050828764385
5285,1.4,0.08000000000000007,0.45167519403510725,0.4056107291579411,0.13797729148011584
5286,1.44,0.08000000000000007,0.48204666016723957,0.4359821952900734,0.15806263041363508
5287,1.48,0.08000000000000007,0.5134833057841566,0.46741884090699043,0.17886109967699612
5288,1.52,0.08000000000000007,0.5459851308858458,0.4999206660086796,0.20037269927019918
5289,1.56,0.08000000000000007,0.5795521354723153,0.5334876705951491,0.22259742919324402
5290,1.6,0.08000000000000007,0.6141843195435628,0.5681198546663966,0.24553528944613082
5291,1.6400000000000001,0.08000000000000007,0.6498816830995848,0.6038172182224186,0.2691862800288594
5292,1.6800000000000002,0.08000000000000007,0.6866442261403854,0.6405797612632192,0.29355040094143003
5293,1.7200000000000002,0.08000000000000007,0.72447194866597,0.6784074837888038,0.3186276521838424
5294,1.7599999999999998,0.08000000000000007,0.7633648506763272,0.717300385799161,0.3444180337560964
5295,1.7999999999999998,0.08000000000000007,0.8033229321714593,0.7572584672942931,0.37092154565819263
5296,1.8399999999999999,0.08000000000000007,0.8443461931513757,0.7982817282742095,0.39813818789013067
5297,1.88,0.08000000000000007,0.8864346336160701,0.8403701687389039,0.4260679604519106
5298,1.92,0.08000000000000007,0.9295882535655347,0.8835237886883684,0.45471086334353245
5299,1.96,0.08000000000000007,0.9738070529997853,0.9277425881226191,0.4840668965649962
5300,-2.0,0.1200000000000001,1.7594772397654441,1.713412774888278,1.0340912767191026
5301,-1.96,0.1200000000000001,1.6992921631732432,1.653227698296077,0.9935554200111893
5302,-1.92,0.1200000000000001,1.6401722660658227,1.5941078011886565,0.9537326936331185
5303,-1.88,0.1200000000000001,1.5821175484431704,1.5360530835660042,0.9146230975848897
5304,-1.84,0.1200000000000001,1.5251280103053086,1.4790635454281424,0.8762266318665027
5305,-1.8,0.1200000000000001,1.469203651652215,1.4231391867750487,0.8385432964779576
5306,-1.76,0.1200000000000001,1.4143444724839096,1.3682800076067434,0.801573091419254
5307,-1.72,0.1200000000000001,1.36055047280037,1.3144860079232037,0.7653160166903925
5308,-1.68,0.1200000000000001,1.3078216526016166,1.2617571877244504,0.7297720722913728
5309,-1.6400000000000001,0.1200000000000001,1.2561580118876385,1.2100935470104723,0.6949412582221954
5310,-1.6,0.1200000000000001,1.2055595506584431,1.159495085781277,0.6608235744828594
5311,-1.56,0.1200000000000001,1.1560262689140195,1.1099618040368533,0.6274190210733657
5312,-1.52,0.1200000000000001,1.1075581666543735,1.0614937017772073,0.5947275979937134
5313,-1.48,0.1200000000000001,1.0601552438795019,1.0140907790023357,0.5627493052439034
5314,-1.44,0.1200000000000001,1.0138175005894192,0.967753035712253,0.5314841428239351
5315,-1.4,0.1200000000000001,0.9685449367841055,0.9224804719069393,0.5009321107338086
5316,-1.3599999999999999,0.1200000000000001,0.9243375524635769,0.8782730875864107,0.4710932089735241
5317,-1.3199999999999998,0.1200000000000001,0.8811953476278274,0.8351308827506612,0.4419674375430815
5318,-1.28,0.1200000000000001,0.8391183222768467,0.7930538573996805,0.4135547964424809
5319,-1.24,0.1200000000000001,0.7981064764106469,0.7520420115334807,0.38585528567172195
5320,-1.2,0.1200000000000001,0.7581598100292265,0.7120953451520603,0.35886890523080495
5321,-1.1600000000000001,0.1200000000000001,0.7192783231325834,0.6732138582554172,0.33259565511972994
5322,-1.12,0.1200000000000001,0.6814620157207223,0.6353975508435561,0.30703553533849676
5323,-1.08,0.1200000000000001,0.6447108877936334,0.5986464229164672,0.28218854588710535
5324,-1.04,0.1200000000000001,0.6090249393513238,0.5629604744741576,0.25805468676555593
5325,-1.0,0.1200000000000001,0.574404170393791,0.5283397055166248,0.23463395797384826
5326,-0.96,0.1200000000000001,0.5408485809210389,0.4947841160438728,0.2119263595119826
5327,-0.9199999999999999,0.1200000000000001,0.5083581709330643,0.4622937060558982,0.1899318913799587
5328,-0.8799999999999999,0.1200000000000001,0.47693294042986584,0.4308684755526997,0.1686505535777768
5329,-0.8400000000000001,0.1200000000000001,0.44657288941144735,0.4005084245342812,0.14808234610543686
5330,-0.8,0.1200000000000001,0.4172780178778051,0.37121355300063896,0.12822726896293868
5331,-0.76,0.1200000000000001,0.3890483258289419,0.34298386095177574,0.10908532215028238
5332,-0.72,0.1200000000000001,0.3618838132648566,0.31581934838769044,0.090656505667468
5333,-0.6799999999999999,0.1200000000000001,0.3357844801855481,0.28972001530838193,0.07294081951449552
5334,-0.6399999999999999,0.1200000000000001,0.3107503265910186,0.26468586171385244,0.05593826369136485
5335,-0.6000000000000001,0.1200000000000001,0.2867813524812653,0.24071688760409912,0.03964883819807618
5336,-0.56,0.1200000000000001,0.2638775578562921,0.2178130929791259,0.02407254303462928
5337,-0.52,0.1200000000000001,0.2420389427160961,0.19597447783892993,0.009209378201024333
5338,-0.48,0.1200000000000001,0.22126550706067816,0.17520104218351198,-0.004940656302738787
5339,-0.43999999999999995,0.1200000000000001,0.20155725089003673,0.15549278601287056,-0.018377560476659997
5340,-0.3999999999999999,0.1200000000000001,0.18291417420417555,0.13684970932700938,-0.031101334320739353
5341,-0.3600000000000001,0.1200000000000001,0.16533627700308942,0.11927181212592325,-0.04311197783497671
5342,-0.32000000000000006,0.1200000000000001,0.1488235592867833,0.10275909440961714,-0.05440949101937228
5343,-0.28,0.1200000000000001,0.1333760210552547,0.08731155617808853,-0.06499387387392597
5344,-0.24,0.1200000000000001,0.11899366230850399,0.07292919743133783,-0.07486512639863778
5345,-0.19999999999999996,0.1200000000000001,0.10567648304653085,0.059612018169364685,-0.0840232485935077
5346,-0.15999999999999992,0.1200000000000001,0.09342448326933535,0.04736001839216918,-0.09246824045853572
5347,-0.1200000000000001,0.1200000000000001,0.08223766297691888,0.03617319809975272,-0.10020010199372184
5348,-0.08000000000000007,0.1200000000000001,0.07211602216927984,0.026051557292113676,-0.10721883319906611
5349,-0.040000000000000036,0.1200000000000001,0.06305956084641819,0.01699509596925202,-0.11352443407456847
5350,0.0,0.1200000000000001,0.055068279008334504,0.009003814131168339,-0.119116904620229
5351,0.040000000000000036,0.1200000000000001,0.04814217665502926,0.0020777117778630963,-0.1239962448360476
5352,0.08000000000000007,0.1200000000000001,0.04228125378650148,-0.0037832110906646857,-0.12816245472202434
5353,0.1200000000000001,0.1200000000000001,0.037485510402751956,-0.008578954474414209,-0.13161553427815917
5354,0.16000000000000014,0.1200000000000001,0.033754946503780144,-0.012309518373386022,-0.13435548350445214
5355,0.20000000000000018,0.1200000000000001,0.031089562089586065,-0.0149749027875801,-0.1363823024009032
5356,0.2400000000000002,0.1200000000000001,0.029489357160170152,-0.016575107716996013,-0.13769599096751242
5357,0.2799999999999998,0.1200000000000001,0.0289543317155323,-0.017110133161633866,-0.13829654920427972
5358,0.31999999999999984,0.1200000000000001,0.029484485755672193,-0.016579979121493973,-0.13818397711120517
5359,0.3599999999999999,0.1200000000000001,0.03107981928058987,-0.014984645596576297,-0.1373582746882887
5360,0.3999999999999999,0.1200000000000001,0.033740332290285585,-0.01232413258688058,-0.13581944193553036
5361,0.43999999999999995,0.1200000000000001,0.03746602478475906,-0.008598440092407109,-0.13356747885293016
5362,0.48,0.1200000000000001,0.04225689676401064,-0.003807568113155524,-0.13060238544048805
5363,0.52,0.1200000000000001,0.04811294822804006,0.002048483350873896,-0.12692416169820406
5364,0.56,0.1200000000000001,0.055034179176847386,0.008969714299681221,-0.12253280762607818
5365,0.6000000000000001,0.1200000000000001,0.06302058961043273,0.01695612473326657,-0.11742832322411043
5366,0.6400000000000001,0.1200000000000001,0.07207217952879554,0.02600771465162937,-0.11161070849230079
5367,0.6800000000000002,0.1200000000000001,0.08218894893193653,0.03612448405477036,-0.10507996343064926
5368,0.7200000000000002,0.1200000000000001,0.09337089781985605,0.04730643294268989,-0.09783608803915586
5369,0.7599999999999998,0.1200000000000001,0.10561802619255216,0.05955356131538599,-0.08987908231782064
5370,0.7999999999999998,0.1200000000000001,0.11893033405002723,0.07286586917286106,-0.08120894626664349
5371,0.8399999999999999,0.1200000000000001,0.1333078213922803,0.08724335651511414,-0.07182567988562442
5372,0.8799999999999999,0.1200000000000001,0.14875048821931108,0.10268602334214491,-0.06172928317476349
5373,0.9199999999999999,0.1200000000000001,0.16525833453111935,0.11919386965395318,-0.050919756134060676
5374,0.96,0.1200000000000001,0.18283136032770597,0.1367668954505398,-0.03939709876351596
5375,1.0,0.1200000000000001,0.20146956560907014,0.15540510073190397,-0.027161311063129356
5376,1.04,0.1200000000000001,0.22117295037521245,0.17510848549804628,-0.014212393032900887
5377,1.08,0.1200000000000001,0.24194151462613167,0.1958770497489655,-0.0005503446728305147
5378,1.12,0.1200000000000001,0.2637752583618299,0.21771079348466374,0.01382483401708174
5379,1.1600000000000001,0.1200000000000001,0.28667418158230673,0.24060971670514056,0.02891314303683582
5380,1.2000000000000002,0.1200000000000001,0.3106382842875596,0.26457381941039343,0.04471458238643184
5381,1.2400000000000002,0.1200000000000001,0.33566756647759205,0.2896031016004259,0.061229152065869756
5382,1.2799999999999998,0.1200000000000001,0.36176202815240155,0.3156975632752354,0.07845685207514935
5383,1.3199999999999998,0.1200000000000001,0.38892166931198985,0.3428572044348237,0.09639768241427099
5384,1.3599999999999999,0.1200000000000001,0.41714648995635345,0.3710820250791873,0.11505164308323451
5385,1.4,0.1200000000000001,0.44643649008549674,0.4003720252083306,0.13441873408203991
5386,1.44,0.1200000000000001,0.4767916696994183,0.43072720482225213,0.15449895541068726
5387,1.48,0.1200000000000001,0.5082120287981197,0.4621475639209535,0.17529230706917642
5388,1.52,0.1200000000000001,0.540697567381597,0.4946331025044309,0.19679878905750756
5389,1.56,0.1200000000000001,0.5742482854498488,0.5281838205726826,0.21901840137568054
5390,1.6,0.1200000000000001,0.608864183002885,0.5627997181257188,0.24195114402369536
5391,1.6400000000000001,0.1200000000000001,0.6445452600406997,0.5984807951635335,0.265597017001552
5392,1.6800000000000002,0.1200000000000001,0.6812915165632866,0.6352270516861204,0.28995602030925066
5393,1.7200000000000002,0.1200000000000001,0.7191029525706505,0.6730384876934843,0.31502815394679123
5394,1.7599999999999998,0.1200000000000001,0.7579795680627931,0.7119151031856269,0.34081341791417336
5395,1.7999999999999998,0.1200000000000001,0.7979213630397165,0.7518568981625503,0.36731181221139764
5396,1.8399999999999999,0.1200000000000001,0.8389283375014164,0.7928638726242502,0.3945233368384637
5397,1.88,0.1200000000000001,0.8810004914478965,0.8349360265707303,0.4224479917953717
5398,1.92,0.1200000000000001,0.9241378248791503,0.8780733600019841,0.45108577708212166
5399,1.96,0.1200000000000001,0.9683403377951839,0.9222758729180177,0.4804366926987134
5400,-2.0,0.16000000000000014,1.756704194302627,1.7106397294254607,1.0316763514052065
5401,-1.96,0.16000000000000014,1.6965028311922163,1.6504383663150501,0.9911353770924223
5402,-1.92,0.16000000000000014,1.637366647566576,1.5913021826894098,0.9513075331094794
5403,-1.88,0.16000000000000014,1.5792956434257206,1.5332311785485544,0.9121928194563782
5404,-1.84,0.16000000000000014,1.5222898187696363,1.4762253538924701,0.8737912361331195
5405,-1.8,0.16000000000000014,1.4663491735983332,1.420284708721167,0.8361027831397023
5406,-1.76,0.16000000000000014,1.4114737079118183,1.365409243034652,0.7991274604761271
5407,-1.72,0.16000000000000014,1.357663421710064,1.3115989568328978,0.7628652681423937
5408,-1.68,0.16000000000000014,1.304918314993099,1.2588538501159328,0.7273162061385021
5409,-1.6400000000000001,0.16000000000000014,1.2532383877609048,1.2071739228837386,0.6924802744644529
5410,-1.6,0.16000000000000014,1.2026236400134929,1.1565591751363267,0.6583574731202448
5411,-1.56,0.16000000000000014,1.1530740717508543,1.107009606873688,0.624947802105879
5412,-1.52,0.16000000000000014,1.104589682972997,1.0585252180958309,0.5922512614213551
5413,-1.48,0.16000000000000014,1.0571704736799172,1.011106008802751,0.560267851066673
5414,-1.44,0.16000000000000014,1.010816443871617,0.9647519789944508,0.5289975710418326
5415,-1.4,0.16000000000000014,0.9655275935480955,0.9194631286709293,0.4984404213468346
5416,-1.3599999999999999,0.16000000000000014,0.9213039227093461,0.8752394578321799,0.468596401981678
5417,-1.3199999999999998,0.16000000000000014,0.8781454313553795,0.8320809664782133,0.43946551294636343
5418,-1.28,0.16000000000000014,0.8360521194861907,0.7899876546090245,0.41104775424089085
5419,-1.24,0.16000000000000014,0.795023987101779,0.7489595222246128,0.38334312586526004
5420,-1.2,0.16000000000000014,0.755061034202147,0.7089965693249808,0.35635162781947116
5421,-1.1600000000000001,0.16000000000000014,0.7161632607872918,0.6700987959101256,0.3300732601035243
5422,-1.12,0.16000000000000014,0.6783306668572086,0.6322662019800424,0.3045080227174191
5423,-1.08,0.16000000000000014,0.6415632524119086,0.5954987875347424,0.27965591566115583
5424,-1.04,0.16000000000000014,0.6058610174513857,0.5597965525742195,0.25551693893473443
5425,-1.0,0.16000000000000014,0.5712239619756435,0.5251594970984773,0.23209109253815494
5426,-0.96,0.16000000000000014,0.537652085984676,0.4915876211075098,0.20937837647141735
5427,-0.9199999999999999,0.16000000000000014,0.5051453894784869,0.4590809246013207,0.18737879073452152
5428,-0.8799999999999999,0.16000000000000014,0.47370387245707435,0.4276394075799082,0.1660923353274677
5429,-0.8400000000000001,0.16000000000000014,0.44332753492044297,0.3972630700432768,0.14551901025025582
5430,-0.8,0.16000000000000014,0.4140163768685878,0.36795191199142163,0.12565881550288577
5431,-0.76,0.16000000000000014,0.3857703983015103,0.33970593342434413,0.10651175108535754
5432,-0.72,0.16000000000000014,0.35858959921921235,0.3125251343420462,0.08807781699767128
5433,-0.6799999999999999,0.16000000000000014,0.3324739796216903,0.28640951474452414,0.07035701323982682
5434,-0.6399999999999999,0.16000000000000014,0.30742353950894696,0.2613590746317808,0.05334933981182432
5435,-0.6000000000000001,0.16000000000000014,0.28343827888098005,0.23737381400381388,0.03705479671366373
5436,-0.56,0.16000000000000014,0.26051819773779356,0.21445373286062738,0.02147338394534496
5437,-0.52,0.16000000000000014,0.238663296079384,0.19259883120221782,0.006605101506868057
5438,-0.48,0.16000000000000014,0.21787357390575163,0.17180910902858545,-0.007550050601766965
5439,-0.43999999999999995,0.16000000000000014,0.19814903121689828,0.1520845663397321,-0.020992072380560077
5440,-0.3999999999999999,0.16000000000000014,0.1794896680128226,0.13342520313565642,-0.033720963829511334
5441,-0.3600000000000001,0.16000000000000014,0.16189548429352474,0.11583101941635857,-0.04573672494862062
5442,-0.32000000000000006,0.16000000000000014,0.14536648005900496,0.09930201518183879,-0.05703935573788812
5443,-0.28,0.16000000000000014,0.1299026553092618,0.08383819043209562,-0.06762885619731372
5444,-0.24,0.16000000000000014,0.1155040100442976,0.06943954516713144,-0.07750522632689742
5445,-0.19999999999999996,0.16000000000000014,0.10217054426411167,0.0561060793869455,-0.08666846612663925
5446,-0.15999999999999992,0.16000000000000014,0.08990225796870303,0.04383779309153687,-0.0951185755965392
5447,-0.1200000000000001,0.16000000000000014,0.07869915115807277,0.03263468628090661,-0.10285555473659722
5448,-0.08000000000000007,0.16000000000000014,0.06856122383221992,0.022496758955053757,-0.10987940354681339
5449,-0.040000000000000036,0.16000000000000014,0.05948847599114524,0.013424011113979076,-0.1161901220271877
5450,0.0,0.16000000000000014,0.05148090763484845,0.0054164427576822854,-0.12178771017772011
5451,0.040000000000000036,0.16000000000000014,0.04453851876332933,-0.001525946113836836,-0.12667216799841063
5452,0.08000000000000007,0.16000000000000014,0.0386613093765884,-0.007403155500577768,-0.13084349548925925
5453,0.1200000000000001,0.16000000000000014,0.03384927947462516,-0.012215185402541004,-0.13430169265026604
5454,0.16000000000000014,0.16000000000000014,0.030102429057440146,-0.01596203581972602,-0.13704675948143089
5455,0.20000000000000018,0.16000000000000014,0.027420758125032807,-0.01864370675213336,-0.13907869598275388
5456,0.2400000000000002,0.16000000000000014,0.025804266677403445,-0.02026019819976272,-0.140397502154235
5457,0.2799999999999998,0.16000000000000014,0.02525295471455188,-0.020811510162614285,-0.1410031779958742
5458,0.31999999999999984,0.16000000000000014,0.02576682223647835,-0.020297642640687816,-0.14089572350767154
5459,0.3599999999999999,0.16000000000000014,0.027345869243182733,-0.018718595633983433,-0.140075138689627
5460,0.3999999999999999,0.16000000000000014,0.029990095734665018,-0.016074369142501148,-0.1385414235417406
5461,0.43999999999999995,0.16000000000000014,0.03369950171092527,-0.012364963166240896,-0.13629457806401227
5462,0.48,0.16000000000000014,0.03847408717196315,-0.007590377705203016,-0.1333346022564421
5463,0.52,0.16000000000000014,0.04431385211777892,-0.0017506127593872461,-0.12966149611903
5464,0.56,0.16000000000000014,0.051218796548372976,0.0051543316712068105,-0.12527525965177605
5465,0.6000000000000001,0.16000000000000014,0.05918892046374491,0.013124455586578744,-0.1201758928546802
5466,0.6400000000000001,0.16000000000000014,0.06822422386389457,0.022159758986728402,-0.11436339572774246
5467,0.6800000000000002,0.16000000000000014,0.07832470674882258,0.032260241871656416,-0.10783776827096286
5468,0.7200000000000002,0.16000000000000014,0.08949036911852784,0.043425904241361675,-0.10059901048434136
5469,0.7599999999999998,0.16000000000000014,0.10172121097301103,0.05565674609584486,-0.09264712236787807
5470,0.7999999999999998,0.16000000000000014,0.115017232312272,0.06895276743510584,-0.08398210392157282
5471,0.8399999999999999,0.16000000000000014,0.12937843313631123,0.08331396825914505,-0.07460395514542567
5472,0.8799999999999999,0.16000000000000014,0.1448048134451286,0.09874034856796243,-0.06451267603943665
5473,0.9199999999999999,0.16000000000000014,0.16129637323872487,0.1152319083615587,-0.05370826660360571
5474,0.96,0.16000000000000014,0.17885311251709768,0.1327886476399315,-0.04219072683793294
5475,1.0,0.16000000000000014,0.19747503128024751,0.15141056640308134,-0.029960056742418244
5476,1.04,0.16000000000000014,0.21716212952817665,0.17109766465101048,-0.017016256317061683
5477,1.08,0.16000000000000014,0.237914407260884,0.19184994238371783,-0.0033593255618632467
5478,1.12,0.16000000000000014,0.25973186447836755,0.21366739960120137,0.011010735523177106
5479,1.1600000000000001,0.16000000000000014,0.2826145011806306,0.2365500363034644,0.026093926938059293
5480,1.2000000000000002,0.16000000000000014,0.30656231736767137,0.2604978524905052,0.04189024868278341
5481,1.2400000000000002,0.16000000000000014,0.33157531303948884,0.2855108481623227,0.05839970075734938
5482,1.2799999999999998,0.16000000000000014,0.3576534881960863,0.31158902331892013,0.07562228316175706
5483,1.3199999999999998,0.16000000000000014,0.38479684283745913,0.338732377960293,0.09355799589600683
5484,1.3599999999999999,0.16000000000000014,0.4130053769636117,0.3669409120864456,0.11220683896009848
5485,1.4,0.16000000000000014,0.442279090574543,0.39621462569737687,0.13156881235403195
5486,1.44,0.16000000000000014,0.47261798367024904,0.4265535187930829,0.15164391607780733
5487,1.48,0.16000000000000014,0.5040220562507339,0.4579575913735678,0.17243215013142466
5488,1.52,0.16000000000000014,0.5364913083159997,0.4904268434388335,0.19393351451488378
5489,1.56,0.16000000000000014,0.5700257398660421,0.5239612749888759,0.21614800922818486
5490,1.6,0.16000000000000014,0.6046253509008588,0.5585608860236926,0.2390756342713278
5491,1.6400000000000001,0.16000000000000014,0.640290141420457,0.5942256765432908,0.2627163896443126
5492,1.6800000000000002,0.16000000000000014,0.677020111424834,0.6309556465476678,0.2870702753471394
5493,1.7200000000000002,0.16000000000000014,0.7148152609139864,0.6687507960368202,0.31213729137980795
5494,1.7599999999999998,0.16000000000000014,0.7536755898879156,0.7076111250107494,0.33791743774231814
5495,1.7999999999999998,0.16000000000000014,0.7936010983466257,0.7475366334694595,0.36441071443467044
5496,1.8399999999999999,0.16000000000000014,0.8345917862901125,0.7885273214129463,0.3916171214568647
5497,1.88,0.16000000000000014,0.8766476537183837,0.8305831888412175,0.41953665880890084
5498,1.92,0.16000000000000014,0.9197687006314245,0.8737042357542583,0.44816932649077884
5499,1.96,0.16000000000000014,0.9639549270292413,0.9178904621520751,0.4775151245024987
5500,-2.0,0.20000000000000018,1.7550124532784734,1.7089479884013072,1.029970061761379
5501,-1.96,0.20000000000000018,1.6947948036498424,1.6487303387726762,0.9894239698437226
5502,-1.92,0.20000000000000018,1.6356423335059975,1.5895778686288313,0.9495910082559078
5503,-1.88,0.20000000000000018,1.577555042846912,1.5314905779697459,0.910471176997935
5504,-1.84,0.20000000000000018,1.5205329316726168,1.4744684667954506,0.8720644760698042
5505,-1.8,0.20000000000000018,1.4645759999831023,1.418511535105936,0.834370905471515
5506,-1.76,0.20000000000000018,1.409684247778364,1.3636197829011978,0.7973904652030678
5507,-1.72,0.20000000000000018,1.3558576750584115,1.3097932101812453,0.7611231552644624
5508,-1.68,0.20000000000000018,1.3030962818232226,1.2570318169460564,0.7255689756556991
5509,-1.6400000000000001,0.20000000000000018,1.251400068072816,1.2053356031956497,0.6907279263767778
5510,-1.6,0.20000000000000018,1.2007690338071977,1.1547045689300315,0.6566000074276981
5511,-1.56,0.20000000000000018,1.1512031790263435,1.1051387141491773,0.6231852188084603
5512,-1.52,0.20000000000000018,1.1027025037302742,1.056638038853108,0.5904835605190644
5513,-1.48,0.20000000000000018,1.0552670079189832,1.009202543041817,0.5584950325595104
5514,-1.44,0.20000000000000018,1.0088966915924658,0.9628322267152996,0.5272196349297982
5515,-1.4,0.20000000000000018,0.9635915547507345,0.9175270898735683,0.49665736762992824
5516,-1.3599999999999999,0.20000000000000018,0.9193515973937748,0.8732871325166086,0.4668082306598998
5517,-1.3199999999999998,0.20000000000000018,0.8761768195215893,0.8301123546444231,0.43767222401971323
5518,-1.28,0.20000000000000018,0.8340672211341894,0.7880027562570232,0.40924934770936877
5519,-1.24,0.20000000000000018,0.7930228022315603,0.7469583373543941,0.3815396017288661
5520,-1.2,0.20000000000000018,0.753043562813715,0.7069790979365488,0.3545429860782052
5521,-1.1600000000000001,0.20000000000000018,0.7141295028806433,0.668065038003477,0.3282595007573865
5522,-1.12,0.20000000000000018,0.6762806224323543,0.6302161575551881,0.30268914576640943
5523,-1.08,0.20000000000000018,0.6394969214688376,0.5934324565916714,0.2778319211052742
5524,-1.04,0.20000000000000018,0.6037783999901051,0.5577139351129389,0.253687826773981
5525,-1.0,0.20000000000000018,0.5691250579961453,0.5230605931189791,0.23025686277252946
5526,-0.96,0.20000000000000018,0.5355368954869651,0.489472430609799,0.20753902910091995
5527,-0.9199999999999999,0.20000000000000018,0.5030139124625632,0.4569494475853971,0.1855343257591523
5528,-0.8799999999999999,0.20000000000000018,0.4715561089229364,0.4254916440457703,0.1642427527472266
5529,-0.8400000000000001,0.20000000000000018,0.4411634848680909,0.3950990199909248,0.14366431006514277
5530,-0.8,0.20000000000000018,0.4118360402980232,0.36577157542085703,0.12379899771290076
5531,-0.76,0.20000000000000018,0.38357377521273106,0.3375093103355649,0.10464681569050072
5532,-0.72,0.20000000000000018,0.3563766896122204,0.31031222473505427,0.08620776399794244
5533,-0.6799999999999999,0.20000000000000018,0.3302447834964841,0.284180318619318,0.06848184263522608
5534,-0.6399999999999999,0.20000000000000018,0.30517805686552735,0.2591135919883612,0.051469051602351705
5535,-0.6000000000000001,0.20000000000000018,0.2811765097193495,0.23511204484218332,0.03516939089931915
5536,-0.56,0.20000000000000018,0.25824014205794926,0.2121756771807831,0.019582860526128516
5537,-0.52,0.20000000000000018,0.23636895388132434,0.19030448900415817,0.004709460482779683
5538,-0.48,0.20000000000000018,0.21556294518948124,0.16949848031231507,-0.00945080923072722
5539,-0.43999999999999995,0.20000000000000018,0.19582211598241267,0.1497576511052465,-0.02289794861439226
5540,-0.3999999999999999,0.20000000000000018,0.17714646626012384,0.13108200138295767,-0.03563195766821544
5541,-0.3600000000000001,0.20000000000000018,0.15953599602261162,0.11347153114544545,-0.047652836392196626
5542,-0.32000000000000006,0.20000000000000018,0.1429907052698787,0.09692624039271253,-0.05896058478633602
5543,-0.28,0.20000000000000018,0.1275105940019231,0.08144612912475693,-0.06955520285063353
5544,-0.24,0.20000000000000018,0.11309566221874502,0.06703119734157886,-0.07943669058508916
5545,-0.19999999999999996,0.20000000000000018,0.09974590992034604,0.05368144504317988,-0.08860504798970291
5546,-0.15999999999999992,0.20000000000000018,0.08746133710672378,0.04139687222955762,-0.09706027506447476
5547,-0.1200000000000001,0.20000000000000018,0.07624194377787973,0.03017747890071356,-0.10480237180940466
5548,-0.08000000000000007,0.20000000000000018,0.06608772993381373,0.020023265056647567,-0.11183133822449279
5549,-0.040000000000000036,0.20000000000000018,0.0569986955745254,0.010934230697359236,-0.11814717430973898
5550,0.0,0.20000000000000018,0.04897484070001544,0.0029103758228492746,-0.12374988006514331
5551,0.040000000000000036,0.20000000000000018,0.04201616531028291,-0.004048299566883254,-0.12863945549070574
5552,0.08000000000000007,0.20000000000000018,0.036122669405328496,-0.00994179547183767,-0.13281590058642628
5553,0.1200000000000001,0.20000000000000018,0.031294352985152006,-0.01477011189201416,-0.13627921535230497
5554,0.16000000000000014,0.20000000000000018,0.027531216049753386,-0.01853324882741278,-0.13902939978834175
5555,0.20000000000000018,0.20000000000000018,0.024833258599132664,-0.0212312062780335,-0.14106645389453665
5556,0.2400000000000002,0.20000000000000018,0.02320048063328994,-0.022863984243876225,-0.14239037767088966
5557,0.2799999999999998,0.20000000000000018,0.02263288215222516,-0.023431582724941006,-0.1430011711174008
5558,0.31999999999999984,0.20000000000000018,0.023130463155938058,-0.022934001721228107,-0.14289883423407004
5559,0.3599999999999999,0.20000000000000018,0.02469322364442898,-0.021371241232737186,-0.1420833670208974
5560,0.3999999999999999,0.20000000000000018,0.027321163617697885,-0.01874330125946828,-0.1405547694778829
5561,0.43999999999999995,0.20000000000000018,0.031014283075744477,-0.015050181801421689,-0.13831304160502653
5562,0.48,0.20000000000000018,0.035772582018569136,-0.010291882858597029,-0.13535818340232822
5563,0.52,0.20000000000000018,0.041596060446171784,-0.004468404430994381,-0.13169019486978806
5564,0.56,0.20000000000000018,0.04848471835855214,0.002420253481385977,-0.127309076007406
5565,0.6000000000000001,0.20000000000000018,0.05643855575571073,0.010374090878544566,-0.12221482681518209
5566,0.6400000000000001,0.20000000000000018,0.06545757263764657,0.0193931077604804,-0.11640744729311625
5567,0.6800000000000002,0.20000000000000018,0.07554176900436108,0.02947730412719491,-0.10988693744120856
5568,0.7200000000000002,0.20000000000000018,0.08669114485585343,0.04062667997868726,-0.10265329725945897
5569,0.7599999999999998,0.20000000000000018,0.09890570019212289,0.05284123531495672,-0.09470652674786759
5570,0.7999999999999998,0.20000000000000018,0.11218543501317078,0.06612097013600463,-0.08604662590643425
5571,0.8399999999999999,0.20000000000000018,0.12653034931899698,0.08046588444183081,-0.076673594735159
5572,0.8799999999999999,0.20000000000000018,0.14194044310960013,0.09587597823243396,-0.0665874332340419
5573,0.9199999999999999,0.20000000000000018,0.15841571638498256,0.11235125150781639,-0.05578814140308288
5574,0.96,0.20000000000000018,0.17595616914514237,0.1298917042679762,-0.044275719242282005
5575,1.0,0.20000000000000018,0.19456180139007903,0.14849733651291286,-0.03205016675163921
5576,1.04,0.20000000000000018,0.21423261311979544,0.16816814824262927,-0.019111483931154576
5577,1.08,0.20000000000000018,0.23496860433428723,0.18890413945712106,-0.005459670780828034
5578,1.12,0.20000000000000018,0.25676977503355825,0.21070531015639207,0.008905272699340383
5579,1.1600000000000001,0.20000000000000018,0.2796361252176079,0.23357166034044172,0.023983346509350696
5580,1.2000000000000002,0.20000000000000018,0.30356765488643395,0.2575031900092678,0.03977455064920287
5581,1.2400000000000002,0.20000000000000018,0.3285643640400402,0.28249989916287405,0.056278885118896955
5582,1.2799999999999998,0.20000000000000018,0.35462625267842374,0.3085617878012576,0.07349634991843271
5583,1.3199999999999998,0.20000000000000018,0.3817533208015856,0.33568885592441944,0.09142694504781057
5584,1.3599999999999999,0.20000000000000018,0.409945568409522,0.36388110353235587,0.11007067050703023
5585,1.4,0.20000000000000018,0.4392029955022396,0.3931385306250735,0.12942752629609186
5586,1.44,0.20000000000000018,0.46952560207973454,0.4234611372025684,0.14949751241499531
5587,1.48,0.20000000000000018,0.5009133881420041,0.454848923264838,0.1702806288637407
5588,1.52,0.20000000000000018,0.5333663536890534,0.48730188881188724,0.19177687564232798
5589,1.56,0.20000000000000018,0.566884498720888,0.5208200338437218,0.21398625275075714
5590,1.6,0.20000000000000018,0.6014678232374867,0.5554033583603205,0.2369087601890282
5591,1.6400000000000001,0.20000000000000018,0.6371163272388747,0.5910518623617085,0.2605443979571411
5592,1.6800000000000002,0.20000000000000018,0.6738300107250335,0.6277655458478673,0.2848931660550959
5593,1.7200000000000002,0.20000000000000018,0.7116088736959761,0.6655444088188099,0.30995506448289256
5594,1.7599999999999998,0.20000000000000018,0.7504529161516915,0.7043884512745253,0.3357300932405309
5595,1.7999999999999998,0.20000000000000018,0.7903621380921905,0.7442976732150243,0.36221825232801125
5596,1.8399999999999999,0.20000000000000018,0.8313365395174642,0.785272074640298,0.3894195417453336
5597,1.88,0.20000000000000018,0.8733761204275142,0.827311655550348,0.41733396149249785
5598,1.92,0.20000000000000018,0.9164808808223439,0.8704164159451777,0.4459615115695039
5599,1.96,0.20000000000000018,0.9606508207019495,0.9145863558247833,0.4753021919763519
5600,-2.0,0.2400000000000002,1.7544020166929677,1.7083375518158015,1.0289724077876194
5601,-1.96,0.2400000000000002,1.6941680805461172,1.648103615668951,0.988421198265091
5602,-1.92,0.2400000000000002,1.634999323884052,1.5889348590068857,0.9485831190724042
5603,-1.88,0.2400000000000002,1.576895746706776,1.5308312818296097,0.9094581702095594
5604,-1.84,0.2400000000000002,1.5198573490142633,1.473792884137097,0.8710463516765566
5605,-1.8,0.2400000000000002,1.4638841308065285,1.4178196659293623,0.8333476634733957
5606,-1.76,0.2400000000000002,1.408976092083579,1.3629116272064128,0.7963621056000767
5607,-1.72,0.2400000000000002,1.35513323284541,1.3090687679682438,0.7600896780565993
5608,-1.68,0.2400000000000002,1.3023555530920121,1.256291088214846,0.724530380842964
5609,-1.6400000000000001,0.2400000000000002,1.2506430528233923,1.204578587946226,0.6896842139591708
5610,-1.6,0.2400000000000002,1.1999957320395525,1.1539312671623863,0.6555511774052192
5611,-1.56,0.2400000000000002,1.1504135907404907,1.1043491258633245,0.6221312711811096
5612,-1.52,0.2400000000000002,1.1018966289262067,1.0558321640490405,0.5894244952868417
5613,-1.48,0.2400000000000002,1.054444846596694,1.0083803817195278,0.5574308497224159
5614,-1.44,0.2400000000000002,1.0080582437519723,0.9619937788748061,0.5261503344878318
5615,-1.4,0.2400000000000002,0.9627368203920219,0.9166723555148557,0.49558294958308974
5616,-1.3599999999999999,0.2400000000000002,0.9184805765168461,0.8724161116396799,0.4657286950081894
5617,-1.3199999999999998,0.2400000000000002,0.8752895121264511,0.8292250472492849,0.436587570763131
5618,-1.28,0.2400000000000002,0.8331636272208358,0.7870991623436696,0.40815957684791465
5619,-1.24,0.2400000000000002,0.792102921799998,0.7460384569228318,0.38044471326254
5620,-1.2,0.2400000000000002,0.7521073958639372,0.706042930986771,0.35344298000700736
5621,-1.1600000000000001,0.2400000000000002,0.7131770494126535,0.6671125845354873,0.32715437708131656
5622,-1.12,0.2400000000000002,0.6753118824461498,0.6292474175689836,0.3015789044854677
5623,-1.08,0.2400000000000002,0.6385118949644231,0.5924474300872569,0.2767165622194605
5624,-1.04,0.2400000000000002,0.602777086967472,0.5567126220903058,0.2525673502832953
5625,-1.0,0.2400000000000002,0.5681074584553019,0.5220429935781357,0.22913126867697195
5626,-0.96,0.2400000000000002,0.5345030094279074,0.48843854455074126,0.2064083174004905
5627,-0.9199999999999999,0.2400000000000002,0.5019637398852921,0.45589927500812594,0.18439849645385095
5628,-0.8799999999999999,0.2400000000000002,0.47048964982745467,0.4244251849502885,0.1631018058370533
5629,-0.8400000000000001,0.2400000000000002,0.4400807392543945,0.39401627437722836,0.14251824555009762
5630,-0.8,0.2400000000000002,0.41073700816611264,0.3646725432889465,0.12264781559298371
5631,-0.76,0.2400000000000002,0.38245845656260724,0.3363939916854411,0.10349051596571168
5632,-0.72,0.2400000000000002,0.3552450844438835,0.30918061956671733,0.08504634666828159
5633,-0.6799999999999999,0.2400000000000002,0.32909689180993384,0.2830324269327677,0.06731530770069333
5634,-0.6399999999999999,0.2400000000000002,0.3040138786607629,0.25794941378359676,0.05029739906294694
5635,-0.6000000000000001,0.2400000000000002,0.2799960449963708,0.23393158011920465,0.033992620755042564
5636,-0.56,0.2400000000000002,0.25704339081675726,0.21097892593959108,0.018400972776979947
5637,-0.52,0.2400000000000002,0.23515591612192147,0.1890914512447553,0.00352245512875924
5638,-0.48,0.2400000000000002,0.21433362091186195,0.16826915603469578,-0.01064293218961964
5639,-0.43999999999999995,0.2400000000000002,0.1945765051865816,0.14851204030941542,-0.024095189178156555
5640,-0.3999999999999999,0.2400000000000002,0.17588456894607846,0.12982010406891228,-0.036834315836851594
5641,-0.3600000000000001,0.2400000000000002,0.15825781219035417,0.112193347313188,-0.048860312165704745
5642,-0.32000000000000006,0.2400000000000002,0.14169623491940594,0.09563177004223977,-0.060173178164716054
5643,-0.28,0.2400000000000002,0.126199837133238,0.08013537225607184,-0.07077291383388548
5644,-0.24,0.2400000000000002,0.11176861883184608,0.0657041539546799,-0.08065951917321301
5645,-0.19999999999999996,0.2400000000000002,0.09840258001523325,0.05233811513806708,-0.08983299418269866
5646,-0.15999999999999992,0.2400000000000002,0.08610172068339837,0.04003725580623221,-0.09829333886234243
5647,-0.1200000000000001,0.2400000000000002,0.07486604083634033,0.02880157595917416,-0.10604055321214426
5648,-0.08000000000000007,0.2400000000000002,0.06469554047406115,0.018631075596894982,-0.11307463723210429
5649,-0.040000000000000036,0.2400000000000002,0.05559021959655906,0.009525754719392897,-0.11939559092222238
5650,0.0,0.2400000000000002,0.04755007820383596,0.0014856133266697921,-0.12500341428249861
5651,0.040000000000000036,0.2400000000000002,0.04057511629588993,-0.0054893485812762335,-0.12989810731293294
5652,0.08000000000000007,0.2400000000000002,0.03466533387272227,-0.011399131004443896,-0.13407967001352541
5653,0.1200000000000001,0.2400000000000002,0.029820730934332112,-0.016243733942834054,-0.137548102384276
5654,0.16000000000000014,0.2400000000000002,0.026041307480720127,-0.02002315739644604,-0.1403034044251847
5655,0.20000000000000018,0.2400000000000002,0.0233270635118859,-0.022737401365280265,-0.1423455761362515
5656,0.2400000000000002,0.2400000000000002,0.021677999027829773,-0.024386465849336392,-0.14367461751747643
5657,0.2799999999999998,0.2400000000000002,0.02109411402855137,-0.024970350848614795,-0.1442905285688595
5658,0.31999999999999984,0.2400000000000002,0.02157540851405101,-0.024489056363115155,-0.14419330929040064
5659,0.3599999999999999,0.2400000000000002,0.023121882484328483,-0.022942582392837682,-0.1433829596820999
5660,0.3999999999999999,0.2400000000000002,0.025733535939383982,-0.020330928937782183,-0.14185947974395732
5661,0.43999999999999995,0.2400000000000002,0.029410368879217195,-0.01665409599794897,-0.13962286947597283
5662,0.48,0.2400000000000002,0.03415238130382862,-0.011912083573337548,-0.13667312887814648
5663,0.52,0.2400000000000002,0.03995957321321765,-0.006104891663948515,-0.13301025795047822
5664,0.56,0.2400000000000002,0.046831944607384546,0.0007674797302183803,-0.12863425669296807
5665,0.6000000000000001,0.2400000000000002,0.05476949548632962,0.008705030609163451,-0.12354512510561605
5666,0.6400000000000001,0.2400000000000002,0.06377222585005238,0.017707760972886212,-0.11774286318842214
5667,0.6800000000000002,0.2400000000000002,0.07384013569855338,0.027775670821387217,-0.11122747094138635
5668,0.7200000000000002,0.2400000000000002,0.08497322503183184,0.03890876015466568,-0.10399894836450868
5669,0.7599999999999998,0.2400000000000002,0.0971714938498884,0.05110702897272223,-0.09605729545778921
5670,0.7999999999999998,0.2400000000000002,0.1104349421527229,0.06437047727555673,-0.08740251222122775
5671,0.8399999999999999,0.2400000000000002,0.12476356994033506,0.0786991050631689,-0.07803459865482446
5672,0.8799999999999999,0.2400000000000002,0.14015737721272536,0.09409291233555919,-0.06795355475857925
5673,0.9199999999999999,0.2400000000000002,0.15661636396989415,0.11055189909272797,-0.05715938053249214
5674,0.96,0.2400000000000002,0.1741405302118403,0.12807606533467414,-0.045652075976563164
5675,1.0,0.2400000000000002,0.19272987593856314,0.14666541106139697,-0.03343164109079233
5676,1.04,0.2400000000000002,0.2123844011500656,0.16631993627289943,-0.020498075875179565
5677,1.08,0.2400000000000002,0.23310410584634592,0.18703964096917974,-0.006851380329724932
5678,1.12,0.2400000000000002,0.2548889900274049,0.20882452515023872,0.007508445545571563
5679,1.1600000000000001,0.2400000000000002,0.2777390536932399,0.23167458881607375,0.022581401750709947
5680,1.2000000000000002,0.2400000000000002,0.3016542968438537,0.25558983196668755,0.03836748828569025
5681,1.2400000000000002,0.2400000000000002,0.3266347194792441,0.28057025460207796,0.05486670515051239
5682,1.2799999999999998,0.2400000000000002,0.35268032159941276,0.3066158567222466,0.07207905234517625
5683,1.3199999999999998,0.2400000000000002,0.37979110320436055,0.3337266383271944,0.09000452986968216
5684,1.3599999999999999,0.2400000000000002,0.40796706429408697,0.3619025994169208,0.10864313772403
5685,1.4,0.2400000000000002,0.43720820486859063,0.3911437399914245,0.12799487590821967
5686,1.44,0.2400000000000002,0.46751452492786977,0.4214500600507036,0.1480597444222512
5687,1.48,0.2400000000000002,0.4988860244719278,0.45282155959476167,0.16883774326612472
5688,1.52,0.2400000000000002,0.5313227035007694,0.48525823862360323,0.1903288724398401
5689,1.56,0.2400000000000002,0.5648245620143801,0.5187600971372139,0.21253313194339737
5690,1.6,0.2400000000000002,0.5993916000127749,0.5533271351356087,0.23545052177679635
5691,1.6400000000000001,0.2400000000000002,0.635023817495946,0.5889593526187799,0.2590810419400374
5692,1.6800000000000002,0.2400000000000002,0.6717212144638933,0.6256567495867271,0.2834246924331203
5693,1.7200000000000002,0.2400000000000002,0.7094837909166197,0.6634193260394535,0.308481473256045
5694,1.7599999999999998,0.2400000000000002,0.7483115468541293,0.7022470819769631,0.33425138440881147
5695,1.7999999999999998,0.2400000000000002,0.788204482276408,0.7421400173992418,0.36073442589142
5696,1.8399999999999999,0.2400000000000002,0.8291625971834655,0.7830981323062993,0.38793059770387034
5697,1.88,0.2400000000000002,0.8711858915753009,0.8251214266981347,0.4158398998461626
5698,1.92,0.2400000000000002,0.9142743654519218,0.8682099005747556,0.4444623323182968
5699,1.96,0.2400000000000002,0.9584280188133137,0.9123635539361475,0.473797895120273
5700,-2.0,0.2799999999999998,1.7548728845461061,1.70880841966894,1.0286833894839276
5701,-1.96,0.2799999999999998,1.694622661881048,1.6485581970038818,0.9881270623565273
5702,-1.92,0.2799999999999998,1.6354376187007782,1.589373153823612,0.9482838655589687
5703,-1.88,0.2799999999999998,1.577317755005276,1.5312532901281097,0.9091537990912519
5704,-1.84,0.2799999999999998,1.5202630707945495,1.4741986059173833,0.8707368629533774
5705,-1.8,0.2799999999999998,1.464273566068606,1.4182091011914397,0.8330330571453445
5706,-1.76,0.2799999999999998,1.409349240827441,1.3632847759502749,0.7960423816671534
5707,-1.72,0.2799999999999998,1.3554900950710616,1.3094256301938954,0.7597648365188041
5708,-1.68,0.2799999999999998,1.302696128799456,1.2566316639222899,0.7242004217002969
5709,-1.6400000000000001,0.2799999999999998,1.2509673420126153,1.204902877135449,0.6893491372116318
5710,-1.6,0.2799999999999998,1.2003037347105665,1.1542392698334003,0.6552109830528081
5711,-1.56,0.2799999999999998,1.1507053068932829,1.1046408420161167,0.6217859592238264
5712,-1.52,0.2799999999999998,1.1021720585607875,1.0561075936836213,0.5890740657246869
5713,-1.48,0.2799999999999998,1.0547039897130732,1.008639524835907,0.5570753025553892
5714,-1.44,0.2799999999999998,1.00830110035013,0.9622366354729639,0.5257896697159332
5715,-1.4,0.2799999999999998,0.9629633904719672,0.916898925594801,0.4952171672063191
5716,-1.3599999999999999,0.2799999999999998,0.9186908600785763,0.87262639520141,0.465357795026547
5717,-1.3199999999999998,0.2799999999999998,0.8754835091699681,0.8294190442928019,0.4362115531766167
5718,-1.28,0.2799999999999998,0.8333413377461351,0.7872768728689689,0.40777844165652827
5719,-1.24,0.2799999999999998,0.7922643458070876,0.7461998809299214,0.38005846046628183
5720,-1.2,0.2799999999999998,0.7522525333528082,0.706188068475642,0.3530516096058773
5721,-1.1600000000000001,0.2799999999999998,0.713305900383315,0.6672414355061488,0.3267578890753146
5722,-1.12,0.2799999999999998,0.6754244468985996,0.6293599820214334,0.30117729887459377
5723,-1.08,0.2799999999999998,0.6386081728986553,0.5925437080214891,0.2763098390037147
5724,-1.04,0.2799999999999998,0.6028570783834982,0.556792613506332,0.2521555094626775
5725,-1.0,0.2799999999999998,0.5681711633531102,0.522106698475944,0.22871431025148234
5726,-0.96,0.2799999999999998,0.5345504278075035,0.48848596293033736,0.20598624137012903
5727,-0.9199999999999999,0.2799999999999998,0.5019948717466763,0.4559304068695102,0.1839713028186175
5728,-0.8799999999999999,0.2799999999999998,0.47050449517062,0.42444003029345384,0.1626694945969479
5729,-0.8400000000000001,0.2799999999999998,0.4400792980793507,0.39401483320218456,0.1420808167051203
5730,-0.8,0.2799999999999998,0.41071928047285355,0.3646548155956874,0.12220526914313451
5731,-0.76,0.2799999999999998,0.38242444235113715,0.336359977473971,0.10304285191099061
5732,-0.72,0.2799999999999998,0.3551947837141976,0.30913031883703146,0.08459356500868856
5733,-0.6799999999999999,0.2799999999999998,0.32903030456203725,0.2829658396848711,0.06685740843622845
5734,-0.6399999999999999,0.2799999999999998,0.303931004894653,0.2578665400174869,0.04983438219361013
5735,-0.6000000000000001,0.2799999999999998,0.27989688471204793,0.23383241983488176,0.033524486280833855
5736,-0.56,0.2799999999999998,0.2569279440142185,0.2108634791370523,0.01792772069789928
5737,-0.52,0.2799999999999998,0.2350241828011698,0.18895971792400362,0.0030440854448066657
5738,-0.48,0.2799999999999998,0.21418560107289678,0.1681211361957306,-0.01112641947844411
5739,-0.43999999999999995,0.2799999999999998,0.19441219882940333,0.14834773395223716,-0.024583794071852953
5740,-0.3999999999999999,0.2799999999999998,0.17570397607068672,0.12963951119352055,-0.03732803833541992
5741,-0.3600000000000001,0.2799999999999998,0.15806093279674846,0.11199646791958229,-0.04935915226914497
5742,-0.32000000000000006,0.2799999999999998,0.14148306900758809,0.09541860413042191,-0.060677135873028164
5743,-0.28,0.2799999999999998,0.12597038470320487,0.0799059198260387,-0.0712819891470695
5744,-0.24,0.2799999999999998,0.11152287988360049,0.06545841500643432,-0.08117371209126895
5745,-0.19999999999999996,0.2799999999999998,0.0981405545487744,0.05207608967160824,-0.0903523047056265
5746,-0.15999999999999992,0.2799999999999998,0.08582340869872564,0.03975894382155947,-0.09881776699014219
5747,-0.1200000000000001,0.2799999999999998,0.07457144233345465,0.02850697745628849,-0.10657009894481592
5748,-0.08000000000000007,0.2799999999999998,0.06438465545296133,0.01832019057579517,-0.11360930056964785
5749,-0.040000000000000036,0.2799999999999998,0.05526304805724663,0.009198583180080468,-0.11993537186463787
5750,0.0,0.2799999999999998,0.047206620146309414,0.0011421552691432482,-0.125548312829786
5751,0.040000000000000036,0.2799999999999998,0.04021537172015031,-0.005849093157015858,-0.13044812346509227
5752,0.08000000000000007,0.2799999999999998,0.034289302778768876,-0.011775162098397289,-0.13463480377055664
5753,0.1200000000000001,0.2799999999999998,0.029428413322165704,-0.01663605155500046,-0.13810835374617914
5754,0.16000000000000014,0.2799999999999998,0.02563270335034009,-0.020431761526826075,-0.14086877339195975
5755,0.20000000000000018,0.2799999999999998,0.022902172863292485,-0.02316229201387368,-0.14291606270789847
5756,0.2400000000000002,0.2799999999999998,0.02123682186102291,-0.024827643016143257,-0.14425022169399532
5757,0.2799999999999998,0.2799999999999998,0.020636650343531134,-0.025427814533635032,-0.14487125035025025
5758,0.31999999999999984,0.2799999999999998,0.021101658310817315,-0.02496280656634885,-0.14477914867666333
5759,0.3599999999999999,0.2799999999999998,0.02263184576288135,-0.023432619114284816,-0.14397391667323453
5760,0.3999999999999999,0.2799999999999998,0.025227212699723337,-0.02083725217744283,-0.14245555433996382
5761,0.43999999999999995,0.2799999999999998,0.028887759121343243,-0.017176705755822922,-0.14022406167685125
5762,0.48,0.2799999999999998,0.033613485027740926,-0.01245097984942524,-0.1372794386838968
5763,0.52,0.2799999999999998,0.039404390418916926,-0.006660074458249239,-0.13362168536110045
5764,0.56,0.2799999999999998,0.046260475294870596,0.00019601041770443,-0.12925080170846223
5765,0.6000000000000001,0.2799999999999998,0.054181739655601885,0.00811727477843572,-0.12416678772598211
5766,0.6400000000000001,0.2799999999999998,0.06316818350111142,0.017103718623945253,-0.11836964341366013
5767,0.6800000000000002,0.2799999999999998,0.07321980683139874,0.027155341954232574,-0.11185936877149624
5768,0.7200000000000002,0.2799999999999998,0.08433660964646437,0.03827214476929821,-0.10463596379949047
5769,0.7599999999999998,0.2799999999999998,0.09651859194630696,0.0504541270691408,-0.09669942849764293
5770,0.7999999999999998,0.2799999999999998,0.10976575373092803,0.06370128885376186,-0.0880497628659534
5771,0.8399999999999999,0.2799999999999998,0.12407809500032722,0.07801363012316107,-0.07868696690442198
5772,0.8799999999999999,0.2799999999999998,0.13945561575450388,0.09339115087733771,-0.06861104061304868
5773,0.9199999999999999,0.2799999999999998,0.15589831599345835,0.10983385111629218,-0.05782198399183351
5774,0.96,0.2799999999999998,0.17340619571719182,0.12734173084002565,-0.046319797040776434
5775,1.0,0.2799999999999998,0.19197925492570192,0.14591479004853575,-0.03410447975987748
5776,1.04,0.2799999999999998,0.21161749361899043,0.16555302874182426,-0.021176032149136652
5777,1.08,0.2799999999999998,0.2323209117970579,0.18625644691989174,-0.007534454208553969
5778,1.12,0.2799999999999998,0.25408950945990133,0.20802504458273516,0.006820254061870652
5779,1.1600000000000001,0.2799999999999998,0.27692328660752324,0.23085882173035707,0.021888092662137155
5780,1.2000000000000002,0.2799999999999998,0.30082224323992357,0.2547577783627574,0.03766906159224551
5781,1.2400000000000002,0.2799999999999998,0.32578637935710336,0.2797219144799372,0.05416316085219578
5782,1.2799999999999998,0.2799999999999998,0.3518156949590579,0.30575123008189176,0.0713703904419877
5783,1.3199999999999998,0.2799999999999998,0.3789101900457914,0.33284572516862526,0.0892907503616217
5784,1.3599999999999999,0.2799999999999998,0.40706986461730255,0.3610053997401364,0.10792424061109762
5785,1.4,0.2799999999999998,0.43629471867359354,0.3902302537964274,0.12727086119041536
5786,1.44,0.2799999999999998,0.46658475221466134,0.4205202873374952,0.14733061209957504
5787,1.48,0.2799999999999998,0.49793996524050754,0.4518755003633414,0.1681034933385766
5788,1.52,0.2799999999999998,0.5303603577511302,0.4842958928739641,0.18958950490742
5789,1.56,0.2799999999999998,0.5638459297465315,0.5177814648693653,0.2117886468061054
5790,1.6,0.2799999999999998,0.5983966812267124,0.5523322163495462,0.23470091903463255
5791,1.6400000000000001,0.2799999999999998,0.634012612191668,0.5879481473145018,0.2583263215930017
5792,1.6800000000000002,0.2799999999999998,0.6706937226414037,0.6246292577642375,0.28266485448121254
5793,1.7200000000000002,0.2799999999999998,0.7084400125759178,0.6623755476987516,0.3077165176992655
5794,1.7599999999999998,0.2799999999999998,0.7472514819952054,0.7011870171180392,0.33348131124715996
5795,1.7999999999999998,0.2799999999999998,0.7871281308992756,0.7410636660221094,0.3599592351248966
5796,1.8399999999999999,0.2799999999999998,0.8280699592881221,0.7820054944109559,0.38715028933247514
5797,1.88,0.2799999999999998,0.8700769671617421,0.8240125022845759,0.4150544738698954
5798,1.92,0.2799999999999998,0.9131491545201496,0.8670846896429834,0.44367178873715774
5799,1.96,0.2799999999999998,0.9572865213633313,0.911222056486165,0.47300223393426183
5800,-2.0,0.31999999999999984,1.7564250568378925,1.7103605919607263,1.0291030068503035
5801,-1.96,0.31999999999999984,1.6961585476546337,1.6500940827774675,0.9885415621180311
5802,-1.92,0.31999999999999984,1.6369572179561445,1.5908927530789783,0.9486932477156007
5803,-1.88,0.31999999999999984,1.5788210677424341,1.532756602865268,0.9095580636430123
5804,-1.84,0.31999999999999984,1.5217500970135,1.4756856321363339,0.8711360099002656
5805,-1.8,0.31999999999999984,1.465744305769338,1.4196798408921718,0.8334270864873607
5806,-1.76,0.31999999999999984,1.410803694009968,1.3647392291328018,0.796431293404298
5807,-1.72,0.31999999999999984,1.3569282617353537,1.3108637968581875,0.7601486306510769
5808,-1.68,0.31999999999999984,1.304118008945541,1.2580535440683749,0.7245790982276978
5809,-1.6400000000000001,0.31999999999999984,1.2523729356404902,1.206308470763324,0.6897226961341605
5810,-1.6,0.31999999999999984,1.2016930418202285,1.1556285769430623,0.6555794243704651
5811,-1.56,0.31999999999999984,1.1520783274847386,1.1060138626075724,0.6221492829366118
5812,-1.52,0.31999999999999984,1.1035287926340238,1.0574643277568576,0.5894322718326002
5813,-1.48,0.31999999999999984,1.0560444372680946,1.0099799723909284,0.5574283910584303
5814,-1.44,0.31999999999999984,1.0096252613869403,0.9635607965097741,0.5261376406141025
5815,-1.4,0.31999999999999984,0.9642712649905607,0.9182068001133945,0.4955600204996165
5816,-1.3599999999999999,0.31999999999999984,0.9199824480789617,0.8739179832017955,0.46569553071497244
5817,-1.3199999999999998,0.31999999999999984,0.8767588106521387,0.8306943457749725,0.43654417126017026
5818,-1.28,0.31999999999999984,0.8346003527100986,0.7885358878329324,0.40810594213521006
5819,-1.24,0.31999999999999984,0.793507074252831,0.7474426093756648,0.38038084334009153
5820,-1.2,0.31999999999999984,0.7534789752803441,0.7074145104031779,0.35336887487481494
5821,-1.1600000000000001,0.31999999999999984,0.7145160557926311,0.6684515909154649,0.32707003673938057
5822,-1.12,0.31999999999999984,0.6766183157896996,0.6305538509125334,0.3014843289337876
5823,-1.08,0.31999999999999984,0.6397857552715446,0.5937212903943784,0.27661175145803685
5824,-1.04,0.31999999999999984,0.6040183742381728,0.5579539093610066,0.2524523043121278
5825,-1.0,0.31999999999999984,0.5693161726895724,0.5232517078124062,0.22900598749606058
5826,-0.96,0.31999999999999984,0.5356791506257503,0.4896146857485842,0.2062728010098354
5827,-0.9199999999999999,0.31999999999999984,0.5031073080467111,0.45704284316954497,0.18425274485345194
5828,-0.8799999999999999,0.31999999999999984,0.4716006449524474,0.42553618007528127,0.16294581902691047
5829,-0.8400000000000001,0.31999999999999984,0.44115916134295924,0.3950946964657931,0.14235202353021098
5830,-0.8,0.31999999999999984,0.41178285721824887,0.3657183923410827,0.12247135836335321
5831,-0.76,0.31999999999999984,0.38347173257831935,0.3374072677011532,0.10330382352633738
5832,-0.72,0.31999999999999984,0.3562257874231672,0.31016132254600104,0.08484941901916343
5833,-0.6799999999999999,0.31999999999999984,0.3300450217527915,0.28398055687562535,0.06710814484183142
5834,-0.6399999999999999,0.31999999999999984,0.30492943556719265,0.2588649706900265,0.05008000099434117
5835,-0.6000000000000001,0.31999999999999984,0.28087902886637645,0.23481456398921027,0.03376498747669294
5836,-0.56,0.31999999999999984,0.2578938016503338,0.21182933677316765,0.018163104288886518
5837,-0.52,0.31999999999999984,0.23597375391906902,0.18990928904190285,0.003274351430922008
5838,-0.48,0.31999999999999984,0.21511888567258405,0.16905442079541788,-0.010901271097200647
5839,-0.43999999999999995,0.31999999999999984,0.19532919691087772,0.14926473203371154,-0.02436376329548145
5840,-0.3999999999999999,0.31999999999999984,0.17660468763394838,0.1305402227567822,-0.03711312516392033
5841,-0.3600000000000001,0.31999999999999984,0.15894535784179528,0.11288089296462911,-0.049149356702517244
5842,-0.32000000000000006,0.31999999999999984,0.142351207534423,0.09628674265725684,-0.06047245791127239
5843,-0.28,0.31999999999999984,0.1268222367118267,0.08075777183466054,-0.07108242879018561
5844,-0.24,0.31999999999999984,0.11235844537400762,0.06629398049684146,-0.08097926933925699
5845,-0.19999999999999996,0.31999999999999984,0.09895983352096831,0.05289536864380214,-0.09016297955848646
5846,-0.15999999999999992,0.31999999999999984,0.08662640115270599,0.04056193627553983,-0.09863355944787405
5847,-0.1200000000000001,0.31999999999999984,0.07535814826922169,0.02929368339205552,-0.10639100900741971
5848,-0.08000000000000007,0.31999999999999984,0.06515507487051515,0.019090609993348988,-0.11343532823712352
5849,-0.040000000000000036,0.31999999999999984,0.05601718095658708,0.009952716079420915,-0.11976651713698547
5850,0.0,0.31999999999999984,0.04794446652743644,0.0018800016502702743,-0.12538457570700554
5851,0.040000000000000036,0.31999999999999984,0.04093693158306386,-0.005127533294102309,-0.1302895039471837
5852,0.08000000000000007,0.31999999999999984,0.03499457612346929,-0.011069888753696876,-0.13448130185751997
5853,0.1200000000000001,0.31999999999999984,0.030117400148652253,-0.015947064728513913,-0.1379599694380144
5854,0.16000000000000014,0.31999999999999984,0.026305403658613426,-0.01975906121855274,-0.1407255066886669
5855,0.20000000000000018,0.31999999999999984,0.023558586653352285,-0.02250587822381388,-0.14277791360947753
5856,0.2400000000000002,0.31999999999999984,0.021876949132869326,-0.02418751574429684,-0.14411719020044628
5857,0.2799999999999998,0.31999999999999984,0.02126049109716411,-0.024803973780002056,-0.14474333646157314
5858,0.31999999999999984,0.31999999999999984,0.021709212546236804,-0.02435525233092936,-0.14465635239285812
5859,0.3599999999999999,0.31999999999999984,0.023223113480087546,-0.02284135139707862,-0.14385623799430122
5860,0.3999999999999999,0.31999999999999984,0.025802193898716148,-0.020262270978450018,-0.14234299326590247
5861,0.43999999999999995,0.31999999999999984,0.029446453802122567,-0.0166180110750436,-0.1401166182076618
5862,0.48,0.31999999999999984,0.03415589319030696,-0.011908571686859208,-0.13717711281957923
5863,0.52,0.31999999999999984,0.03993051206326916,-0.006133952813897003,-0.13352447710165483
5864,0.56,0.31999999999999984,0.046770310421009625,0.0007058455438434599,-0.1291587110538885
5865,0.6000000000000001,0.31999999999999984,0.054675288263527695,0.00861082338636153,-0.12407981467628029
5866,0.6400000000000001,0.31999999999999984,0.06364544559082344,0.017580980713657275,-0.11828778796883022
5867,0.6800000000000002,0.31999999999999984,0.07368078240289765,0.02761631752573148,-0.11178263093153826
5868,0.7200000000000002,0.31999999999999984,0.08478129869974912,0.03871683382258296,-0.10456434356440436
5869,0.7599999999999998,0.31999999999999984,0.09694699448137914,0.050882529604212974,-0.09663292586742872
5870,0.7999999999999998,0.31999999999999984,0.11017786974778676,0.06411340487062059,-0.08798837784061113
5871,0.8399999999999999,0.31999999999999984,0.12447392449897238,0.0784094596218062,-0.07863069948395163
5872,0.8799999999999999,0.31999999999999984,0.13983515873493552,0.09377069385776934,-0.06855989079745023
5873,0.9199999999999999,0.31999999999999984,0.15626157245567754,0.11019710757851137,-0.05777595178110699
5874,0.96,0.31999999999999984,0.17375316566119692,0.12768870078403075,-0.04627888243492183
5875,1.0,0.31999999999999984,0.19230993835149432,0.14624547347432815,-0.03406868275889476
5876,1.04,0.31999999999999984,0.21193189052656786,0.16586742564940168,-0.021145352753025835
5877,1.08,0.31999999999999984,0.23261902218642153,0.18655455730925535,-0.007508892417315054
5878,1.12,0.31999999999999984,0.2543713333310518,0.2083068684538856,0.006840698248237638
5879,1.1600000000000001,0.31999999999999984,0.2771888239604613,0.23112435908329512,0.021903419243632184
5880,1.2000000000000002,0.31999999999999984,0.3010714940746495,0.25500702919748336,0.037679270568868654
5881,1.2400000000000002,0.31999999999999984,0.32601934367361235,0.2799548787964462,0.05416825222394698
5882,1.2799999999999998,0.31999999999999984,0.3520323727573561,0.30596790788018996,0.07137036420886703
5883,1.3199999999999998,0.31999999999999984,0.37911058132587305,0.3330461164487069,0.0892856065236291
5884,1.3599999999999999,0.31999999999999984,0.4072539693791737,0.36118950450200754,0.10791397916823314
5885,1.4,0.31999999999999984,0.4364625369172528,0.39039807204008664,0.127255482142679
5886,1.44,0.31999999999999984,0.4667362839401033,0.42067181906293716,0.14731011544696676
5887,1.48,0.31999999999999984,0.4980752104477388,0.45201074557057264,0.16807787908109637
5888,1.52,0.31999999999999984,0.5304793164401473,0.4844148515629812,0.1895587730450679
5889,1.56,0.31999999999999984,0.5639486019173342,0.517884137040168,0.21175279733888133
5890,1.6,0.31999999999999984,0.598483066879305,0.5524186020021388,0.23465995196253656
5891,1.6400000000000001,0.31999999999999984,0.6340827113260437,0.5880182464488775,0.2582802369160338
5892,1.6800000000000002,0.31999999999999984,0.6707475352575638,0.6246830703803976,0.2826136521993728
5893,1.7200000000000002,0.31999999999999984,0.7084775386738663,0.6624130737967001,0.3076601978125539
5894,1.7599999999999998,0.31999999999999984,0.747272721574942,0.7012082566977758,0.3334198737555763
5895,1.7999999999999998,0.31999999999999984,0.7871330839607975,0.7410686190836313,0.35989268002844105
5896,1.8399999999999999,0.31999999999999984,0.8280586258314279,0.7819941609542617,0.38707861663114773
5897,1.88,0.31999999999999984,0.8700493471868435,0.8239848823096773,0.4149776835636962
5898,1.92,0.31999999999999984,0.9131052480270341,0.8670407831498679,0.4435898808260865
5899,1.96,0.31999999999999984,0.9572263283519978,0.9111618634748316,0.47291520841831863
5900,-2.0,0.3599999999999999,1.7590585335683404,1.7129940686911742,1.0302312598867476
5901,-1.96,0.3599999999999999,1.6987757378668706,1.6527112729897044,0.9896646975496031
5902,-1.92,0.3599999999999999,1.639558121650163,1.5934936567729967,0.9498112655423008
5903,-1.88,0.3599999999999999,1.581405684918244,1.5353412200410779,0.9106709638648403
5904,-1.84,0.3599999999999999,1.5243184276710944,1.4782539627939282,0.872243792517222
5905,-1.8,0.3599999999999999,1.4682963499087287,1.4222318850315625,0.8345297514994452
5906,-1.76,0.3599999999999999,1.4133394516311288,1.3672749867539626,0.7975288408115105
5907,-1.72,0.3599999999999999,1.3594477328383217,1.3133832679611555,0.7612410604534174
5908,-1.68,0.3599999999999999,1.3066211935302845,1.2605567286531183,0.7256664104251664
5909,-1.6400000000000001,0.3599999999999999,1.2548598337070307,1.2087953688298645,0.6908048907267574
5910,-1.6,0.3599999999999999,1.2041636533685427,1.1580991884913765,0.65665650135819
5911,-1.56,0.3599999999999999,1.1545326525148387,1.1084681876376725,0.6232212423194647
5912,-1.52,0.3599999999999999,1.105966831145917,1.0599023662687508,0.590499113610581
5913,-1.48,0.3599999999999999,1.0584661892617704,1.0124017243846042,0.5584901152315394
5914,-1.44,0.3599999999999999,1.012030726862404,0.9659662619852378,0.5271942471823396
5915,-1.4,0.3599999999999999,0.966660443947814,0.9205959790706478,0.4966115094629819
5916,-1.3599999999999999,0.3599999999999999,0.9223553405179992,0.876290875640833,0.46674190207346583
5917,-1.3199999999999998,0.3599999999999999,0.8791154165729654,0.8330509516957992,0.43758542501379166
5918,-1.28,0.3599999999999999,0.8369406721127086,0.7908762072355424,0.4091420782839596
5919,-1.24,0.3599999999999999,0.7958311071372299,0.7497666422600637,0.3814118618839693
5920,-1.2,0.3599999999999999,0.7557867216465259,0.7097222567693597,0.35439477581382084
5921,-1.1600000000000001,0.3599999999999999,0.7168075156406001,0.6707430507634339,0.32809082007351426
5922,-1.12,0.3599999999999999,0.6788934891194554,0.6328290242422892,0.3024999946630496
5923,-1.08,0.3599999999999999,0.6420446420830883,0.5959801772059221,0.27762229958242673
5924,-1.04,0.3599999999999999,0.6062609745314956,0.5601965096543294,0.2534577348316458
5925,-1.0,0.3599999999999999,0.5715424864646894,0.5254780215875232,0.23000630041070683
5926,-0.96,0.3599999999999999,0.5378891778826541,0.49182471300548797,0.2072679963196096
5927,-0.9199999999999999,0.3599999999999999,0.5053010487853984,0.45923658390823224,0.18524282255835428
5928,-0.8799999999999999,0.3599999999999999,0.4737780991729215,0.4277136342957554,0.16393077912694087
5929,-0.8400000000000001,0.3599999999999999,0.44332032904522084,0.3972558641680547,0.14333186602536946
5930,-0.8,0.3599999999999999,0.413927738402299,0.3678632735251329,0.12344608325363987
5931,-0.76,0.3599999999999999,0.3856003272441533,0.33953586236698713,0.10427343081175205
5932,-0.72,0.3599999999999999,0.35833809557078805,0.3122736306936219,0.08581390869970623
5933,-0.6799999999999999,0.3599999999999999,0.3321410433821985,0.2860765785050324,0.06806751691750226
5934,-0.6399999999999999,0.3599999999999999,0.30700917067838995,0.2609447058012238,0.05103425546514017
5935,-0.6000000000000001,0.3599999999999999,0.2829424774593563,0.23687801258219013,0.03471412434262001
5936,-0.56,0.3599999999999999,0.25994096372510217,0.213876498847936,0.019107123549941714
5937,-0.52,0.3599999999999999,0.2380046294756245,0.19194016459845833,0.00421325308710524
5938,-0.48,0.3599999999999999,0.21713347471092553,0.17106900983375936,-0.009967487045889345
5939,-0.43999999999999995,0.3599999999999999,0.19732749943100505,0.15126303455383888,-0.023435096849042013
5940,-0.3999999999999999,0.3599999999999999,0.178586703635863,0.13252223875869681,-0.0361895763223528
5941,-0.3600000000000001,0.3599999999999999,0.16091108732549686,0.11484662244833069,-0.048230925465821695
5942,-0.32000000000000006,0.3599999999999999,0.14430065049991028,0.09823618562274411,-0.059559144279448716
5943,-0.28,0.3599999999999999,0.12875539315910006,0.08269092828193389,-0.07017423276323387
5944,-0.24,0.3599999999999999,0.11427531530306927,0.06821085042590311,-0.08007619091717713
5945,-0.19999999999999996,0.3599999999999999,0.10086041693181573,0.054795952054649565,-0.0892650187412785
5946,-0.15999999999999992,0.3599999999999999,0.08851069804534017,0.04244623316817401,-0.09774071623553801
5947,-0.1200000000000001,0.3599999999999999,0.07722615864364234,0.03116169376647617,-0.10550328339995559
5948,-0.08000000000000007,0.3599999999999999,0.06700679872672236,0.02094233384955619,-0.11255272023453133
5949,-0.040000000000000036,0.3599999999999999,0.05785261829458079,0.011788153417414626,-0.11888902673926516
5950,0.0,0.3599999999999999,0.049763617347216765,0.0036991524700506,-0.12451220291415713
5951,0.040000000000000036,0.3599999999999999,0.04273979588463069,-0.0033246689925354733,-0.12942224875920721
5952,0.08000000000000007,0.3599999999999999,0.03678115390682279,-0.009283310970343378,-0.13361916427441542
5953,0.1200000000000001,0.3599999999999999,0.0318876914137924,-0.014176773463373767,-0.13710294945978171
5954,0.16000000000000014,0.3599999999999999,0.02805940840554008,-0.018005056471626084,-0.13987360431530615
5955,0.20000000000000018,0.3599999999999999,0.02529630488206557,-0.020768159995100597,-0.14193112884098869
5956,0.2400000000000002,0.3599999999999999,0.02359838084336911,-0.022466084033797056,-0.14327552303682936
5957,0.2799999999999998,0.3599999999999999,0.0229656362894505,-0.023098828587715666,-0.14390678690282813
5958,0.31999999999999984,0.3599999999999999,0.02339807122030982,-0.022666393656856347,-0.14382492043898504
5959,0.3599999999999999,0.3599999999999999,0.02489568563594696,-0.021168779241219206,-0.14302992364530004
5960,0.3999999999999999,0.3599999999999999,0.02745847953636229,-0.018605985340803877,-0.14152179652177319
5961,0.43999999999999995,0.3599999999999999,0.031086452921555333,-0.014978011955610833,-0.13930053906840442
5962,0.48,0.3599999999999999,0.03577960579152628,-0.010284859085639884,-0.13636615128519378
5963,0.52,0.3599999999999999,0.04153793814627511,-0.004526526730891059,-0.13271863317214128
5964,0.56,0.3599999999999999,0.04836144998580194,0.0022969851086357754,-0.12835798472924687
5965,0.6000000000000001,0.3599999999999999,0.05625014131010639,0.010185676432940223,-0.12328420595651057
5966,0.6400000000000001,0.3599999999999999,0.06520401211918955,0.019139547242023387,-0.1174972968539324
5967,0.6800000000000002,0.3599999999999999,0.0752230624130499,0.029158597535883728,-0.11099725742151234
5968,0.7200000000000002,0.3599999999999999,0.08630729219168853,0.04024282731452237,-0.10378408765925039
5969,0.7599999999999998,0.3599999999999999,0.0984567014551041,0.052392236577937935,-0.09585778756714666
5970,0.7999999999999998,0.3599999999999999,0.11167129020329866,0.06560682532613249,-0.08721835714520096
5971,0.8399999999999999,0.3599999999999999,0.12595105843627055,0.07988659355910438,-0.07786579639341336
5972,0.8799999999999999,0.3599999999999999,0.14129600615402105,0.09523154127685488,-0.0678001053117839
5973,0.9199999999999999,0.3599999999999999,0.1577061333565487,0.11164166847938253,-0.057021283900312525
5974,0.96,0.3599999999999999,0.17518144004385486,0.12911697516668869,-0.04552933215899929
5975,1.0,0.3599999999999999,0.19372192621593828,0.1476574613387721,-0.03332425008784417
5976,1.04,0.3599999999999999,0.2133275918727994,0.16726312699563323,-0.020406037686847178
5977,1.08,0.3599999999999999,0.23399843701443993,0.18793397213727375,-0.0067746949560082426
5978,1.12,0.3599999999999999,0.25573446164085556,0.2096699967636894,0.00756977810467252
5979,1.1600000000000001,0.3599999999999999,0.278535665752051,0.23247120087488485,0.0226273814951952
5980,1.2000000000000002,0.3599999999999999,0.302402049348026,0.25633758447085986,0.038398115215559726
5981,1.2400000000000002,0.3599999999999999,0.3273336124287768,0.28126914755161064,0.05488197926576616
5982,1.2799999999999998,0.3599999999999999,0.35333035499430643,0.3072658901171403,0.07207897364581428
5983,1.3199999999999998,0.3599999999999999,0.3803922770446129,0.3343278121674468,0.08998909835570448
5984,1.3599999999999999,0.3599999999999999,0.40851937857970044,0.3624549137025343,0.10861235339543657
5985,1.4,0.3599999999999999,0.43771165959956043,0.3916471947223943,0.12794873876501045
5986,1.44,0.3599999999999999,0.46796912010420094,0.4219046552270348,0.14799825446442633
5987,1.48,0.3599999999999999,0.4992917600936192,0.45322729521645305,0.16876090049368409
5988,1.52,0.3599999999999999,0.5316795795678187,0.4856151146906526,0.19023667685278364
5989,1.56,0.3599999999999999,0.5651325785267928,0.5190681136496266,0.21242558354172517
5990,1.6,0.3599999999999999,0.5996507569705463,0.5535862920933801,0.23532762056050852
5991,1.6400000000000001,0.3599999999999999,0.6352341148990749,0.5891696500219087,0.2589427879091339
5992,1.6800000000000002,0.3599999999999999,0.6718826523123848,0.6258181874352186,0.28327108558760106
5993,1.7200000000000002,0.3599999999999999,0.7095963692104672,0.663531904333301,0.30831251359590994
5994,1.7599999999999998,0.3599999999999999,0.7483752655933358,0.7023108007161696,0.33406707193406066
5995,1.7999999999999998,0.3599999999999999,0.7882193414609758,0.7421548765838096,0.3605347606020535
5996,1.8399999999999999,0.3599999999999999,0.8291285968133907,0.7830641319362245,0.38771557959988806
5997,1.88,0.3599999999999999,0.871103031650588,0.8250385667734218,0.4156095289275646
5998,1.92,0.3599999999999999,0.9141426459725684,0.8680781810954022,0.44421660858508316
5999,1.96,0.3599999999999999,0.9582474397793239,0.9121829749021577,0.4735368185724436
6000,-2.0,0.3999999999999999,1.7627733147374591,1.716708849860293,1.0320681485932592
6001,-1.96,0.3999999999999999,1.7024742325177613,1.656409767640595,0.9914964686512431
6002,-1.92,0.3999999999999999,1.6432403297828464,1.5971758649056802,0.9516379190390685
6003,-1.88,0.3999999999999999,1.5850716065327042,1.539007141655538,0.9124924997567363
6004,-1.84,0.3999999999999999,1.5279680627673444,1.4819035978901782,0.8740602108042463
6005,-1.8,0.3999999999999999,1.4719296984867618,1.4258652336095956,0.8363410521815976
6006,-1.76,0.3999999999999999,1.4169565136909525,1.3708920488137863,0.7993350238887909
6007,-1.72,0.3999999999999999,1.363048508379933,1.3169840435027669,0.7630421259258258
6008,-1.68,0.3999999999999999,1.3102056825536792,1.264141217676513,0.7274623582927029
6009,-1.6400000000000001,0.3999999999999999,1.2584280362122127,1.2123635713350465,0.692595720989422
6010,-1.6,0.3999999999999999,1.2077155693555184,1.1616511044783522,0.6584422140159827
6011,-1.56,0.3999999999999999,1.1580682819835935,1.1120038171064273,0.6250018373723856
6012,-1.52,0.3999999999999999,1.10948617409646,1.063421709219294,0.59227459105863
6013,-1.48,0.3999999999999999,1.0619692456941032,1.015904780816937,0.5602604750747164
6014,-1.44,0.3999999999999999,1.0155174967765237,0.9694530318993575,0.5289594894206447
6015,-1.4,0.3999999999999999,0.9701309273437173,0.9240664624665511,0.498371634096415
6016,-1.3599999999999999,0.3999999999999999,0.9258095373956937,0.8797450725185275,0.46849690910202707
6017,-1.3199999999999998,0.3999999999999999,0.8825533269324404,0.8364888620552742,0.439335314437481
6018,-1.28,0.3999999999999999,0.8403622959539676,0.7942978310768014,0.4108868501027771
6019,-1.24,0.3999999999999999,0.7992364444602774,0.7531719795831112,0.3831515160979148
6020,-1.2,0.3999999999999999,0.7591757724513626,0.7131113075741964,0.35612931242289436
6021,-1.1600000000000001,0.3999999999999999,0.7201802799272249,0.6741158150500587,0.329820239077716
6022,-1.12,0.3999999999999999,0.6822499668878669,0.6361855020107007,0.3042242960623795
6023,-1.08,0.3999999999999999,0.6453848333332878,0.5993203684561216,0.27934148337688475
6024,-1.04,0.3999999999999999,0.6095848792634836,0.5635204143863174,0.2551718010212318
6025,-1.0,0.3999999999999999,0.574850104678458,0.5287856398012918,0.23171524899542087
6026,-0.96,0.3999999999999999,0.5411805095782134,0.49511604470104725,0.20897182729945177
6027,-0.9199999999999999,0.3999999999999999,0.5085760939627395,0.46251162908557336,0.18694153593332452
6028,-0.8799999999999999,0.3999999999999999,0.47703685783204985,0.4309723929548837,0.16562437489703927
6029,-0.8400000000000001,0.3999999999999999,0.4465628011861355,0.40049833630896936,0.1450203441905959
6030,-0.8,0.3999999999999999,0.4171539240249989,0.37108945914783276,0.12512944381399438
6031,-0.76,0.3999999999999999,0.3888102263486428,0.3427457614714767,0.10595167376723469
6032,-0.72,0.3999999999999999,0.36153170815706365,0.3154672432798975,0.08748703405031699
6033,-0.6799999999999999,0.3999999999999999,0.33531836945026233,0.2892539045730962,0.06973552466324101
6034,-0.6399999999999999,0.3999999999999999,0.310170210228238,0.26410574535107184,0.052697145606006975
6035,-0.6000000000000001,0.3999999999999999,0.28608723049099244,0.24002276561382627,0.03637189687861501
6036,-0.56,0.3999999999999999,0.263069430238524,0.21700496536135785,0.02075977848106473
6037,-0.52,0.3999999999999999,0.24111680947083192,0.19505234459366574,0.0058607904133563885
6038,-0.48,0.3999999999999999,0.2202293681879204,0.17416490331075424,-0.008325067324510105
6039,-0.43999999999999995,0.3999999999999999,0.20040710638978657,0.1543426415126204,-0.02179779473253468
6040,-0.3999999999999999,0.3999999999999999,0.1816500240764302,0.13558555919926402,-0.03455739181071742
6041,-0.3600000000000001,0.3999999999999999,0.16395812124785103,0.11789365637068486,-0.04660385855905817
6042,-0.32000000000000006,0.3999999999999999,0.14733139790405084,0.10126693302688466,-0.05793719497755714
6043,-0.28,0.3999999999999999,0.13176985404502858,0.08570538916786241,-0.06855740106621419
6044,-0.24,0.3999999999999999,0.11727348967078433,0.07120902479361815,-0.07846447682502937
6045,-0.19999999999999996,0.3999999999999999,0.10384230478131669,0.05777783990415052,-0.08765842225400267
6046,-0.15999999999999992,0.3999999999999999,0.09147629937662734,0.04541183449946117,-0.09613923735313408
6047,-0.1200000000000001,0.3999999999999999,0.08017547345671637,0.034111008579550205,-0.10390692212242356
6048,-0.08000000000000007,0.3999999999999999,0.06993982702158327,0.023875362144417107,-0.11096147656187122
6049,-0.040000000000000036,0.3999999999999999,0.06076936007122781,0.014704895194061644,-0.11730290067147697
6050,0.0,0.3999999999999999,0.05266407260565046,0.006599607728484294,-0.12293119445124084
6051,0.040000000000000036,0.3999999999999999,0.04562396462485112,-0.00044050025231504725,-0.12784635790116283
6052,0.08000000000000007,0.3999999999999999,0.03964903612882943,-0.006415428748336734,-0.13204839102124294
6053,0.1200000000000001,0.3999999999999999,0.03473928711758578,-0.011325177759580383,-0.13553729381148116
6054,0.16000000000000014,0.3999999999999999,0.030894717591120065,-0.0151697472860461,-0.1383130662718775
6055,0.20000000000000018,0.3999999999999999,0.028115327549432224,-0.01794913732773394,-0.14037570840243196
6056,0.2400000000000002,0.3999999999999999,0.026401116992522282,-0.019663347884643884,-0.14172522020314454
6057,0.2799999999999998,0.3999999999999999,0.025752085920390237,-0.02031237895677593,-0.1423616016740152
6058,0.31999999999999984,0.3999999999999999,0.026168234333036104,-0.01989623054413006,-0.14228485281504402
6059,0.3599999999999999,0.3999999999999999,0.027649562230459942,-0.018414902646706224,-0.14149497362623095
6060,0.3999999999999999,0.3999999999999999,0.030196069612661587,-0.01586839526450458,-0.13999196410757597
6061,0.43999999999999995,0.3999999999999999,0.033807756479641356,-0.01225670839752481,-0.13777582425907917
6062,0.48,0.3999999999999999,0.038484622831398765,-0.0075798420457674,-0.13484655408074042
6063,0.52,0.3999999999999999,0.0442266686679343,-0.0018377962092318637,-0.13120415357255982
6064,0.56,0.3999999999999999,0.05103389398924759,0.004969429112081425,-0.12684862273453731
6065,0.6000000000000001,0.3999999999999999,0.058906298795338964,0.012841833918172799,-0.12177996156667292
6066,0.6400000000000001,0.3999999999999999,0.06784388308620797,0.0217794182090418,-0.11599817006896668
6067,0.6800000000000002,0.3999999999999999,0.07784664686185508,0.03178218198468891,-0.10950324824141852
6068,0.7200000000000002,0.3999999999999999,0.08891459012228038,0.042850125245114216,-0.10229519608402848
6069,0.7599999999999998,0.3999999999999999,0.10104771286748306,0.05498324799031689,-0.09437401359679667
6070,0.7999999999999998,0.3999999999999999,0.11424601509746339,0.06818155022029723,-0.08573970077972287
6071,0.8399999999999999,0.3999999999999999,0.1285094968122224,0.08244503193505623,-0.0763922576328072
6072,0.8799999999999999,0.3999999999999999,0.14383815801175812,0.09777369313459194,-0.06633168415604965
6073,0.9199999999999999,0.3999999999999999,0.16023199869607335,0.11416753381890718,-0.0555579803494502
6074,0.96,0.3999999999999999,0.17769101886516625,0.13162655398800008,-0.04407114621300886
6075,1.0,0.3999999999999999,0.19621521851903623,0.15015075364187006,-0.03187118174672565
6076,1.04,0.3999999999999999,0.215804597657684,0.16974013278051783,-0.01895808695060055
6077,1.08,0.3999999999999999,0.23645915628111025,0.19039469140394408,-0.00533186182463357
6078,1.12,0.3999999999999999,0.2581788943893142,0.212114429512148,0.009007493631175319
6079,1.1600000000000001,0.3999999999999999,0.2809638119822968,0.23489934710513063,0.024059979416826062
6080,1.2000000000000002,0.3999999999999999,0.3048139090600568,0.25874944418289064,0.039825595532318715
6081,1.2400000000000002,0.3999999999999999,0.3297291856225941,0.283664720745428,0.05630434197765325
6082,1.2799999999999998,0.3999999999999999,0.35570964166991126,0.3096451767927451,0.07349621875282936
6083,1.3199999999999998,0.3999999999999999,0.38275527720200364,0.3366908123248375,0.09140122585784771
6084,1.3599999999999999,0.3999999999999999,0.4108660922188748,0.3648016273417087,0.1100193632927079
6085,1.4,0.3999999999999999,0.440042086720526,0.3939776218433599,0.1293506310574099
6086,1.44,0.3999999999999999,0.4702832607069543,0.42421879582978816,0.1493950291519538
6087,1.48,0.3999999999999999,0.5015896141781572,0.45552514930099103,0.17015255757633962
6088,1.52,0.3999999999999999,0.5339611471341416,0.4878966822569754,0.1916232163305673
6089,1.56,0.3999999999999999,0.5673978595749047,0.5213333946977385,0.213807005414637
6090,1.6,0.3999999999999999,0.6018997515004428,0.5558352866232766,0.23670392482854843
6091,1.6400000000000001,0.3999999999999999,0.6374668229107587,0.5914023580335925,0.2603139745723018
6092,1.6800000000000002,0.3999999999999999,0.6740990738058557,0.6280346089286895,0.284637154645897
6093,1.7200000000000002,0.3999999999999999,0.7117965041857256,0.6657320393085594,0.3096734650493342
6094,1.7599999999999998,0.3999999999999999,0.7505591140503746,0.7044946491732084,0.33542290578261286
6095,1.7999999999999998,0.3999999999999999,0.7903869033998039,0.7443224385226377,0.36188547684573374
6096,1.8399999999999999,0.3999999999999999,0.83127987223401,0.7852154073568438,0.3890611782386965
6097,1.88,0.3999999999999999,0.8732380205529984,0.8271735556758322,0.41695000996150117
6098,1.92,0.3999999999999999,0.9162613483567594,0.8701968834795932,0.4455519720141477
6099,1.96,0.3999999999999999,0.9603498556452967,0.9142853907681305,0.47486706439663623
6100,-2.0,0.43999999999999995,1.7675694003452143,1.721504935468048,1.034613672969839
6101,-1.96,0.43999999999999995,1.7072540316073064,1.6611895667301402,0.9940368754229512
6102,-1.92,0.43999999999999995,1.6480038423541745,1.6019393774770083,0.9541732082059049
6103,-1.88,0.43999999999999995,1.5898188325858267,1.5437543677086605,0.9150226713187004
6104,-1.84,0.43999999999999995,1.5326990023022502,1.486634537425084,0.8765852647613384
6105,-1.8,0.43999999999999995,1.4766443515034515,1.4305798866262853,0.8388609885338177
6106,-1.76,0.43999999999999995,1.4216548801894395,1.3755904153122733,0.801849842636139
6107,-1.72,0.43999999999999995,1.367730588360196,1.3216661234830298,0.7655518270683024
6108,-1.68,0.43999999999999995,1.3148714760157332,1.268807011138567,0.7299669418303074
6109,-1.6400000000000001,0.43999999999999995,1.2630775431560406,1.2170130782788744,0.6950951869221547
6110,-1.6,0.43999999999999995,1.2123487897811398,1.1662843249039736,0.6609365623438437
6111,-1.56,0.43999999999999995,1.1626852158910093,1.116620751013843,0.6274910680953742
6112,-1.52,0.43999999999999995,1.1140868214856594,1.0680223566084932,0.5947587041767468
6113,-1.48,0.43999999999999995,1.0665536065650842,1.020489141687918,0.5627394705879614
6114,-1.44,0.43999999999999995,1.02008557112929,0.9740211062521238,0.5314333673290177
6115,-1.4,0.43999999999999995,0.9746827151782709,0.9286182503011047,0.5008403943999161
6116,-1.3599999999999999,0.43999999999999995,0.9303450387120351,0.8842805738348689,0.47096055180065627
6117,-1.3199999999999998,0.43999999999999995,0.8870725417305736,0.8410080768534074,0.4417938395312384
6118,-1.28,0.43999999999999995,0.8448652242338897,0.7988007593567235,0.41334025759166243
6119,-1.24,0.43999999999999995,0.8037230862219787,0.7576586213448125,0.3855998059819283
6120,-1.2,0.43999999999999995,0.7636461276948537,0.7175816628176875,0.35857248470203595
6121,-1.1600000000000001,0.43999999999999995,0.724634348652505,0.6785698837753388,0.33225829375198573
6122,-1.12,0.43999999999999995,0.6866877490949298,0.6406232842177636,0.3066572331317771
6123,-1.08,0.43999999999999995,0.6498063290221334,0.6037418641449672,0.2817693028414105
6124,-1.04,0.43999999999999995,0.6139900884341186,0.5679256235569524,0.2575945028808857
6125,-1.0,0.43999999999999995,0.5792390273308797,0.5331745624537135,0.23413283325020287
6126,-0.96,0.43999999999999995,0.5455531457124221,0.49948868083525594,0.21138429394936173
6127,-0.9199999999999999,0.43999999999999995,0.5129324435787376,0.46686797870157143,0.18934888497836272
6128,-0.8799999999999999,0.43999999999999995,0.4813769209298316,0.43531245605266544,0.1680266063372055
6129,-0.8400000000000001,0.43999999999999995,0.4508865777657046,0.4048221128885385,0.1474174580258902
6130,-0.8,0.43999999999999995,0.4214614140863571,0.375396949209191,0.1275214400444168
6131,-0.76,0.43999999999999995,0.3931014298917834,0.3470369650146173,0.10833855239278523
6132,-0.72,0.43999999999999995,0.3658066251819916,0.31974216030482544,0.08986879507099554
6133,-0.6799999999999999,0.43999999999999995,0.3395769999569786,0.29351253507981245,0.07211216807904774
6134,-0.6399999999999999,0.43999999999999995,0.3144125542167397,0.26834808933957355,0.05506867141694182
6135,-0.6000000000000001,0.43999999999999995,0.2903132879612796,0.24424882308411341,0.038738305084677856
6136,-0.56,0.43999999999999995,0.26727920119059867,0.2212147363134325,0.023121069082255703
6137,-0.52,0.43999999999999995,0.24531029390469547,0.1992458290275293,0.008216963409675433
6138,-0.48,0.43999999999999995,0.22440656610356977,0.1783421012264036,-0.0059740119330629615
6139,-0.43999999999999995,0.43999999999999995,0.20456801778722064,0.15850355291005447,-0.019451856945959516
6140,-0.3999999999999999,0.43999999999999995,0.18579464895565118,0.139730184078485,-0.03221657162901411
6141,-0.3600000000000001,0.43999999999999995,0.16808645960885943,0.12202199473169326,-0.044268155982226776
6142,-0.32000000000000006,0.43999999999999995,0.15144344974684557,0.10537898486967939,-0.055606610005597634
6143,-0.28,0.43999999999999995,0.13586561936960853,0.08980115449244236,-0.06623193369912664
6144,-0.24,0.43999999999999995,0.12135296847715064,0.07528850359998449,-0.0761441270628137
6145,-0.19999999999999996,0.43999999999999995,0.10790549706947074,0.06184103219230457,-0.08534319009665892
6146,-0.15999999999999992,0.43999999999999995,0.09552320514656883,0.04945874026940266,-0.09382912280066222
6147,-0.1200000000000001,0.43999999999999995,0.08420609270844384,0.038141627831277676,-0.10160192517482364
6148,-0.08000000000000007,0.43999999999999995,0.07395415975509713,0.027889694877930964,-0.1086615972191432
6149,-0.040000000000000036,0.43999999999999995,0.06476740628652865,0.018702941409362482,-0.11500813893362086
6150,0.0,0.43999999999999995,0.05664583230273767,0.010581367425571503,-0.12064155031825663
6151,0.040000000000000036,0.43999999999999995,0.04958943780372455,0.003524972926558387,-0.12556183137305055
6152,0.08000000000000007,0.43999999999999995,0.04359822278948946,-0.0024662420876767066,-0.12976898209800256
6153,0.1200000000000001,0.43999999999999995,0.03867218726003264,-0.0073922776171335275,-0.1332630024931127
6154,0.16000000000000014,0.43999999999999995,0.03481133121535311,-0.011253133661813054,-0.13604389255838095
6155,0.20000000000000018,0.43999999999999995,0.03201565465545202,-0.014048810221714149,-0.1381116522938073
6156,0.2400000000000002,0.43999999999999995,0.030285157580328882,-0.015779307296837283,-0.1394662816993918
6157,0.2799999999999998,0.43999999999999995,0.029619839989983184,-0.01644462488718298,-0.1401077807751344
6158,0.31999999999999984,0.43999999999999995,0.03001970188441576,-0.016044762992750407,-0.14003614952103513
6159,0.3599999999999999,0.43999999999999995,0.03148474326362617,-0.014579721613539993,-0.13925138793709396
6160,0.3999999999999999,0.43999999999999995,0.03401496412761438,-0.012049500749551786,-0.1377534960233109
6161,0.43999999999999995,0.43999999999999995,0.03761036447638068,-0.008454100400785487,-0.13554247377968598
6162,0.48,0.43999999999999995,0.042270944309924695,-0.0037935205672414707,-0.13261832120621916
6163,0.52,0.43999999999999995,0.0479967036282466,0.0019322387510804367,-0.12898103830291047
6164,0.56,0.43999999999999995,0.054787642431346185,0.00872317755418002,-0.12463062506975986
6165,0.6000000000000001,0.43999999999999995,0.06264376071922433,0.01657929584205816,-0.1195670815067674
6166,0.6400000000000001,0.43999999999999995,0.07156505849187994,0.025500593614713775,-0.11379040761393305
6167,0.6800000000000002,0.43999999999999995,0.08155153574931373,0.035487070872147565,-0.10730060339125683
6168,0.7200000000000002,0.43999999999999995,0.09260319249152531,0.04653872761435914,-0.1000976688387387
6169,0.7599999999999998,0.43999999999999995,0.10472002871851457,0.05865556384134841,-0.09218160395637878
6170,0.7999999999999998,0.43999999999999995,0.11790204443028217,0.07183757955311601,-0.0835524087441769
6171,0.8399999999999999,0.43999999999999995,0.13214923962682726,0.08608477474966109,-0.07421008320213315
6172,0.8799999999999999,0.43999999999999995,0.14746161430815025,0.10139714943098407,-0.06415462733024749
6173,0.9199999999999999,0.43999999999999995,0.16383916847425112,0.11777470359708495,-0.05338604112851997
6174,0.96,0.43999999999999995,0.181281902125131,0.13521743724796484,-0.041904324596950523
6175,1.0,0.43999999999999995,0.19978981526078832,0.15372535038362214,-0.029709477735539246
6176,1.04,0.43999999999999995,0.21936290788122315,0.17329844300405697,-0.01680150054428603
6177,1.08,0.43999999999999995,0.24000117998643536,0.1939367151092692,-0.0031803930231909736
6178,1.12,0.43999999999999995,0.26170463157642504,0.21564016669925887,0.011153844827745951
6179,1.1600000000000001,0.43999999999999995,0.28447326265119466,0.23840879777402849,0.026201213008524855
6180,1.2000000000000002,0.43999999999999995,0.30830707321074285,0.2622426083335767,0.04196171151914555
6181,1.2400000000000002,0.43999999999999995,0.33320606325506646,0.2871415983779003,0.05843534035960817
6182,1.2799999999999998,0.43999999999999995,0.3591702327841673,0.3131057679070012,0.07562209952991245
6183,1.3199999999999998,0.43999999999999995,0.38619958179804587,0.3401351169208797,0.09352198903005882
6184,1.3599999999999999,0.43999999999999995,0.4142941102967052,0.36822964541953906,0.11213500886004701
6185,1.4,0.43999999999999995,0.44345381828014224,0.3973893534029761,0.13146115901987718
6186,1.44,0.43999999999999995,0.47367870574835236,0.4276142408711862,0.15150043950954925
6187,1.48,0.43999999999999995,0.5049687727013477,0.4589043078241815,0.1722528503290631
6188,1.52,0.43999999999999995,0.5373240191391173,0.49125955426195117,0.19371839147841896
6189,1.56,0.43999999999999995,0.5707444450616653,0.5246799801844991,0.2158970629576166
6190,1.6,0.43999999999999995,0.6052300504689908,0.5591655855918246,0.2387888647666562
6191,1.6400000000000001,0.43999999999999995,0.6407808353610959,0.5947163704839297,0.26239379690553766
6192,1.6800000000000002,0.43999999999999995,0.6773967997379735,0.6313323348608073,0.28671185937426097
6193,1.7200000000000002,0.43999999999999995,0.7150779435996342,0.669013478722468,0.31174305217282616
6194,1.7599999999999998,0.43999999999999995,0.7538242669460687,0.7077598020689025,0.337487375301233
6195,1.7999999999999998,0.43999999999999995,0.7936357697772863,0.7475713049001201,0.3639448287594819
6196,1.8399999999999999,0.43999999999999995,0.8345124520932803,0.7884479872161141,0.39111541254757287
6197,1.88,0.43999999999999995,0.8764543138940486,0.8303898490168824,0.41899912666550554
6198,1.92,0.43999999999999995,0.9194613551796023,0.8733968903024361,0.4475959711132802
6199,1.96,0.43999999999999995,0.9635335759499276,0.9174691110727614,0.4769059458908967
6200,-2.0,0.48,1.7734467903916287,1.7273823255144625,1.0378678330164868
6201,-1.96,0.48,1.7131151351355067,1.6670506702583405,0.9972859178647269
6202,-1.92,0.48,1.6538486593641628,1.6077841944869966,0.9574171330428085
6203,-1.88,0.48,1.5956473630775947,1.5495828982004285,0.9182614785507323
6204,-1.84,0.48,1.5385112462758124,1.4924467813986462,0.8798189543884984
6205,-1.8,0.48,1.4824403089588,1.4363758440816339,0.8420895605561058
6206,-1.76,0.48,1.4274345511265651,1.381370086249399,0.8050732970535555
6207,-1.72,0.48,1.373493972779112,1.3274295079019458,0.7687701638808466
6208,-1.68,0.48,1.320618573916432,1.2745541090392658,0.73318016103798
6209,-1.6400000000000001,0.48,1.2688083545385302,1.222743889661364,0.6983032885249549
6210,-1.6,0.48,1.2180633146454198,1.1719988497682536,0.6641395463417721
6211,-1.56,0.48,1.1683834542370757,1.1223189893599095,0.6306889344884308
6212,-1.52,0.48,1.1197687733135087,1.0737043084363425,0.5979514529649317
6213,-1.48,0.48,1.0722192718747197,1.0261548069975535,0.5659271017712741
6214,-1.44,0.48,1.025734949920714,0.9796704850435478,0.5346158809074586
6215,-1.4,0.48,0.9803158074514855,0.9342513425743193,0.504017790373485
6216,-1.3599999999999999,0.48,0.9359618444670327,0.8898973795898665,0.4741328301693534
6217,-1.3199999999999998,0.48,0.8926730609673572,0.846608596090191,0.4449610002950635
6218,-1.28,0.48,0.8504494569524562,0.80438499207529,0.4165023007506157
6219,-1.24,0.48,0.8092910324223402,0.763226567545174,0.3887567315360096
6220,-1.2,0.48,0.7691977873769955,0.7231333224998293,0.3617242926512454
6221,-1.1600000000000001,0.48,0.7301697218164317,0.6841052569392655,0.3354049840963232
6222,-1.12,0.48,0.6922068357406453,0.6461423708634791,0.3097988058712428
6223,-1.08,0.48,0.6553091291496352,0.609244664272469,0.28490575797600415
6224,-1.04,0.48,0.6194766020434086,0.5734121371662424,0.2607258404106075
6225,-1.0,0.48,0.5847092544219551,0.5386447895447889,0.23725905317505266
6226,-0.96,0.48,0.551007086285282,0.5049426214081159,0.21450539626933976
6227,-0.9199999999999999,0.48,0.5183700976333884,0.4723056327562222,0.19246486969346874
6228,-0.8799999999999999,0.48,0.4867982884662675,0.44073382358910135,0.17113747344743957
6229,-0.8400000000000001,0.48,0.456291658783927,0.4102271939067609,0.15052320753125245
6230,-0.8,0.48,0.4268502085863645,0.3807857437091984,0.1306220719449071
6231,-0.76,0.48,0.39847393787358126,0.3524094729964151,0.11143406668840361
6232,-0.72,0.48,0.3711628466455745,0.32509838176840833,0.092959191761742
6233,-0.6799999999999999,0.48,0.3449169349023466,0.29885247002518045,0.0751974471649223
6234,-0.6399999999999999,0.48,0.3197362026438939,0.27367173776672776,0.05814883289794447
6235,-0.6000000000000001,0.48,0.2956206498702229,0.24955618499305673,0.041813348960808606
6236,-0.56,0.48,0.27257027658132665,0.22650581170416048,0.026190995353514497
6237,-0.52,0.48,0.2505850827772105,0.2045206179000443,0.011281772076062326
6238,-0.48,0.48,0.22966506845787008,0.1836006035807039,-0.002914320871547936
6239,-0.43999999999999995,0.48,0.20981023362330944,0.16374576874614327,-0.01639728348931635
6240,-0.3999999999999999,0.48,0.1910205782735261,0.14495611339635991,-0.029167115777242902
6241,-0.3600000000000001,0.48,0.1732961024085196,0.12723163753135341,-0.0412238177353275
6242,-0.32000000000000006,0.48,0.15663680602829358,0.1105723411511274,-0.05256738936357025
6243,-0.28,0.48,0.14104268913284418,0.094978224255678,-0.06319783066197114
6244,-0.24,0.48,0.1265137517221721,0.08044928684500594,-0.07311514163053015
6245,-0.19999999999999996,0.48,0.1130499937962779,0.06698552891911175,-0.08231932226924726
6246,-0.15999999999999992,0.48,0.10065141535516244,0.05458695047799627,-0.0908103725781225
6247,-0.1200000000000001,0.48,0.08931801639882395,0.04325355152165778,-0.0985882925571558
6248,-0.08000000000000007,0.48,0.07904979692726452,0.032985332050098355,-0.10565308220634728
6249,-0.040000000000000036,0.48,0.06984675694048213,0.023782292063315967,-0.11200474152569684
6250,0.0,0.48,0.06170889643847811,0.01564443156131194,-0.11764327051520454
6251,0.040000000000000036,0.48,0.05463621542125135,0.008571750544085183,-0.12256866917487036
6252,0.08000000000000007,0.48,0.048628713888803195,0.0025642490116370292,-0.1267809375046943
6253,0.1200000000000001,0.48,0.043686391841132585,-0.0023780730360335803,-0.13028007550467635
6254,0.16000000000000014,0.48,0.03980924927824015,-0.006255215598926014,-0.1330660831748165
6255,0.20000000000000018,0.48,0.0369972862001253,-0.009067178677040863,-0.13513896051511476
6256,0.2400000000000002,0.48,0.03525050260678836,-0.010813962270377807,-0.13649870752557117
6257,0.2799999999999998,0.48,0.03456889849822951,-0.011495566378936659,-0.13714532420618566
6258,0.31999999999999984,0.48,0.03495247387444877,-0.011111991002717397,-0.1370788105569583
6259,0.3599999999999999,0.48,0.036401228735445844,-0.009663236141720322,-0.13629916657788907
6260,0.3999999999999999,0.48,0.03891516308122046,-0.007149301795945709,-0.13480639226897792
6261,0.43999999999999995,0.48,0.04249427691177332,-0.0035701879653928445,-0.1326004876302249
6262,0.48,0.48,0.047138570227103875,0.0010741053499377096,-0.12968145266163
6263,0.52,0.48,0.05284804302721258,0.006783578150046411,-0.1260492873631932
6264,0.56,0.48,0.0596226953120993,0.013558230434933136,-0.12170399173491453
6265,0.6000000000000001,0.48,0.06746252708176353,0.02139806220459737,-0.11664556577679397
6266,0.6400000000000001,0.48,0.07636753833620534,0.030303073459039175,-0.11087400948883153
6267,0.6800000000000002,0.48,0.08633772907542614,0.040273264198259974,-0.1043893228710272
6268,0.7200000000000002,0.48,0.0973730992994242,0.05130863442225803,-0.097191505923381
6269,0.7599999999999998,0.48,0.10947364900819999,0.06340918413103383,-0.089280558645893
6270,0.7999999999999998,0.48,0.12263937820175361,0.07657491332458743,-0.08065648103856303
6271,0.8399999999999999,0.48,0.13687028688008662,0.09080582200292045,-0.07131927310139118
6272,0.8799999999999999,0.48,0.15216637504319577,0.1061019101660296,-0.06126893483437744
6273,0.9199999999999999,0.48,0.16852764269108442,0.12246317781391824,-0.05050546623752182
6274,0.96,0.48,0.1859540898237484,0.13988962494658222,-0.03902886731082432
6275,1.0,0.48,0.2044457164411926,0.15838125156402644,-0.026839138054284895
6276,1.04,0.48,0.2240025225434139,0.17793805766624773,-0.013936278467903629
6277,1.08,0.48,0.2446245081304136,0.19856004325324741,-0.000320288551680481
6278,1.12,0.48,0.2663116732021904,0.22024720832502423,0.014008831694384556
6279,1.1600000000000001,0.48,0.28906401775874496,0.2429995528815788,0.029051082270291524
6280,1.2000000000000002,0.48,0.31288154180007893,0.2668170769229128,0.044806463176040305
6281,1.2400000000000002,0.48,0.337764245326188,0.29169978044902184,0.06127497441163105
6282,1.2799999999999998,0.48,0.3637121283370791,0.31764766345991297,0.07845661597706338
6283,1.3199999999999998,0.48,0.39072519083274326,0.3446607259555771,0.09635138787233782
6284,1.3599999999999999,0.48,0.4188034328131907,0.37273896793602457,0.1149592900974542
6285,1.4,0.48,0.4479468542784123,0.40188238940124615,0.1342803226524124
6286,1.44,0.48,0.47815545522841046,0.4320909903512443,0.15431448553721247
6287,1.48,0.48,0.5094292356631881,0.46336477078602195,0.17506177875185452
6288,1.52,0.48,0.5417681955827449,0.49570373070557877,0.1965222022963384
6289,1.56,0.48,0.5751723349870801,0.5291078701099139,0.21869575617066414
6290,1.6,0.48,0.6096416538761938,0.5635771889990276,0.24158244037483181
6291,1.6400000000000001,0.48,0.6451761522500831,0.5991116873729169,0.2651822549088414
6292,1.6800000000000002,0.48,0.6817758301087511,0.6357113652315849,0.28949519977269283
6293,1.7200000000000002,0.48,0.7194406874521964,0.6733762225750302,0.31452127496638616
6294,1.7599999999999998,0.48,0.758170724280423,0.7121062594032568,0.34026048048992097
6295,1.7999999999999998,0.48,0.7979659405934205,0.7519014757162543,0.366712816343298
6296,1.8399999999999999,0.48,0.8388263363911974,0.7927618715140312,0.393878282526517
6297,1.88,0.48,0.8807519116737554,0.8346874467965892,0.4217568790395778
6298,1.92,0.48,0.9237426664410985,0.8776782015639323,0.45034860588248055
6299,1.96,0.48,0.967798600693206,0.9217341358160398,0.4796534630552252
6300,-2.0,0.52,1.7804054848767006,1.7343410199995344,1.0418306287332022
6301,-1.96,0.52,1.7200575431023524,1.6739930782251862,1.0012435959765702
6302,-1.92,0.52,1.6607747808128102,1.614710315935644,0.9613696935497804
6303,-1.88,0.52,1.6025571980080142,1.556492733130848,0.9222089214528323
6304,-1.84,0.52,1.5454047946880225,1.4993403298108563,0.8837612796857259
6305,-1.8,0.52,1.4893175708527886,1.4432531059756224,0.8460267682484619
6306,-1.76,0.52,1.4342955265023527,1.3882310616251865,0.8090053871410394
6307,-1.72,0.52,1.3803386616366786,1.3342741967595124,0.7726971363634587
6308,-1.68,0.52,1.3274469762557959,1.2813825113786297,0.7371020159157198
6309,-1.6400000000000001,0.52,1.2756204703596847,1.2295560054825185,0.7022200257978235
6310,-1.6,0.52,1.2248591439483487,1.1787946790711825,0.6680511660097683
6311,-1.56,0.52,1.1751629970217976,1.1290985321446314,0.6345954365515554
6312,-1.52,0.52,1.1265320295800119,1.0804675647028457,0.6018528374231842
6313,-1.48,0.52,1.0789662416230121,1.032901776745846,0.5698233686246548
6314,-1.44,0.52,1.032465633150791,0.9864011682736249,0.5385070301559673
6315,-1.4,0.52,0.987030204163346,0.9409657392861798,0.5079038220171219
6316,-1.3599999999999999,0.52,0.9426599546606828,0.8965954897835166,0.4780137442081183
6317,-1.3199999999999998,0.52,0.8993548846427916,0.8532904197656254,0.4488367967289566
6318,-1.28,0.52,0.8571149941096821,0.8110505292325159,0.42037297957963676
6319,-1.24,0.52,0.8159402830613471,0.7698758181841809,0.3926222927601588
6320,-1.2,0.52,0.7758307514977931,0.7297662866206269,0.3655847362705226
6321,-1.1600000000000001,0.52,0.7367863994190147,0.6907219345418485,0.3392603101107287
6322,-1.12,0.52,0.6988072268250161,0.6527427619478499,0.31364901428077624
6323,-1.08,0.52,0.6618932337157952,0.615828768838629,0.2887508487806658
6324,-1.04,0.52,0.6260444200913506,0.5799799552141844,0.26456581361039716
6325,-1.0,0.52,0.5912607859516855,0.5451963210745193,0.24109390876997042
6326,-0.96,0.52,0.557542331296799,0.5114778664196328,0.2183351342593857
6327,-0.9199999999999999,0.52,0.5248890561266895,0.4788245912495233,0.1962894900786427
6328,-0.8799999999999999,0.52,0.4933009604413572,0.44723649556419104,0.1749569762277417
6329,-0.8400000000000001,0.52,0.4627780442408049,0.41671357936363873,0.15433759270668257
6330,-0.8,0.52,0.4333203075250274,0.3872558426478613,0.13443133951546532
6331,-0.76,0.52,0.40492775029403016,0.358863285416864,0.11523821665408995
6332,-0.72,0.52,0.37760037254780826,0.3315359076706421,0.09675822412255641
6333,-0.6799999999999999,0.52,0.3513381742863677,0.30527370940920157,0.07899136192086478
6334,-0.6399999999999999,0.52,0.3261411555097041,0.28007669063253793,0.06193763004901504
6335,-0.6000000000000001,0.52,0.3020093162178166,0.2559448513406505,0.0455970285070073
6336,-0.56,0.52,0.2789426564107083,0.23287819153354214,0.02996955729484125
6337,-0.52,0.52,0.2569411760883784,0.21087671121121224,0.01505521641251717
6338,-0.48,0.52,0.23600487525082686,0.1899404103736607,0.0008540058600349787
6339,-0.43999999999999995,0.52,0.21613375389804995,0.17006928902088378,-0.01263407436260535
6340,-0.3999999999999999,0.52,0.19732781203005462,0.15126334715288844,-0.025409024255403805
6341,-0.3600000000000001,0.52,0.17958704964683464,0.13352258476966847,-0.037470843818360286
6342,-0.32000000000000006,0.52,0.16291146674839466,0.11684700187122848,-0.04881953305147496
6343,-0.28,0.52,0.1473010633347311,0.10123659845756494,-0.05945509195474778
6344,-0.24,0.52,0.13275583940584626,0.08669137452868009,-0.06937752052817868
6345,-0.19999999999999996,0.52,0.11927579496173926,0.07321133008457309,-0.07858681877176772
6346,-0.15999999999999992,0.52,0.1068609300024098,0.060796465125243636,-0.08708298668551484
6347,-0.1200000000000001,0.52,0.09551124452785846,0.049446779650692295,-0.09486602426942006
6348,-0.08000000000000007,0.52,0.08522673853808495,0.03916227366091878,-0.10193593152348346
6349,-0.040000000000000036,0.52,0.07600741203308903,0.029942947155922862,-0.10829270844770494
6350,0.0,0.52,0.0678532650128715,0.02178880013570534,-0.11393635504208455
6351,0.040000000000000036,0.52,0.06076429747743225,0.014699832600266083,-0.1188668713066223
6352,0.08000000000000007,0.52,0.05474050942677011,0.008676044549603946,-0.1230842572413181
6353,0.1200000000000001,0.52,0.04978190086088576,0.003717435983719597,-0.12658851284617206
6354,0.16000000000000014,0.52,0.04588847177978015,-0.0001759930973860152,-0.12937963812118414
6355,0.20000000000000018,0.52,0.043060222183451985,-0.0030042426937141806,-0.13145763306635433
6356,0.2400000000000002,0.52,0.041297152071901544,-0.004767312805264622,-0.13282249768168264
6357,0.2799999999999998,0.52,0.04059926144512924,-0.005465203432036929,-0.13347423196716907
6358,0.31999999999999984,0.52,0.040966550303135014,-0.005097914574031151,-0.1334128359228136
6359,0.3599999999999999,0.52,0.04239901864591841,-0.003665446231247753,-0.13263830954861627
6360,0.3999999999999999,0.52,0.044896666473480076,-0.0011677984036860892,-0.13115065284457703
6361,0.43999999999999995,0.52,0.04845949378581934,0.002395028908653174,-0.12894986581069592
6362,0.48,0.52,0.0530875005829364,0.007023035705770238,-0.12603594844697294
6363,0.52,0.52,0.05878068686483156,0.012716221987665394,-0.12240890075340805
6364,0.56,0.52,0.06553905263150461,0.019474587754338447,-0.1180687227300013
6365,0.6000000000000001,0.52,0.07336259788295561,0.027298133005789448,-0.11301541437675264
6366,0.6400000000000001,0.52,0.08225132261918483,0.036186857742018665,-0.1072489756936621
6367,0.6800000000000002,0.52,0.0922052268401915,0.046140761963025335,-0.1007694066807297
6368,0.7200000000000002,0.52,0.10322431054597618,0.057159845668810015,-0.09357670733795541
6369,0.7599999999999998,0.52,0.11530857373653869,0.06924410885937252,-0.0856708776653393
6370,0.7999999999999998,0.52,0.12845801641187848,0.08239355153471231,-0.07705191766288125
6371,0.8399999999999999,0.52,0.14267263857199747,0.0966081736948313,-0.0677198273305813
6372,0.8799999999999999,0.52,0.15795244021689445,0.11188797533972827,-0.057674606668439474
6373,0.9199999999999999,0.52,0.17429742134656787,0.1282329564694017,-0.04691625567645576
6374,0.96,0.52,0.1917075819610199,0.14564311708385372,-0.03544477435463017
6375,1.0,0.52,0.21018292206025121,0.16411845718308504,-0.023260162702962654
6376,1.04,0.52,0.22972344164425945,0.18365897676709328,-0.010362420721453325
6377,1.08,0.52,0.25032914071304363,0.20426467583587746,0.0032484515898979494
6378,1.12,0.52,0.27200001926660683,0.22593555438944066,0.017572454231091057
6379,1.1600000000000001,0.52,0.29473607730494916,0.248671612427783,0.03260958720212607
6380,1.2000000000000002,0.52,0.31853731482807035,0.2724728499509042,0.04835985050300299
6381,1.2400000000000002,0.52,0.34340373183596673,0.2973392669588006,0.06482324413372176
6382,1.2799999999999998,0.52,0.36933532832864274,0.3232708634514766,0.08199976809428225
6383,1.3199999999999998,0.52,0.3963321043060952,0.3502676394289291,0.09988942238468479
6384,1.3599999999999999,0.52,0.4243940597683252,0.3783295948911591,0.11849220700492924
6385,1.4,0.52,0.45352119471533614,0.40745672983817,0.13780812195501552
6386,1.44,0.52,0.48371350914712086,0.4376490442699547,0.15783716723494373
6387,1.48,0.52,0.5149710030636885,0.46890653818652234,0.17857934284471383
6388,1.52,0.52,0.5472936764650275,0.5012292115878613,0.20003464878432575
6389,1.56,0.52,0.580681529351151,0.5346170644739848,0.22220308505377964
6390,1.6,0.52,0.6151345617220534,0.5690700968448872,0.24508465165307533
6391,1.6400000000000001,0.52,0.6506527735777254,0.6045883087005592,0.26867934858221304
6392,1.6800000000000002,0.52,0.6872361649181795,0.6411717000410133,0.2929871758411926
6393,1.7200000000000002,0.52,0.7248847357434138,0.6788202708662476,0.31800813343001394
6394,1.7599999999999998,0.52,0.7635984860534288,0.7175340211762626,0.3437422213486769
6395,1.7999999999999998,0.52,0.8033774158482117,0.7573129509710455,0.3701894395971821
6396,1.8399999999999999,0.52,0.8442215251277814,0.7981570602506152,0.3973497881755292
6397,1.88,0.52,0.8861308138921217,0.8400663490149555,0.425223267083718
6398,1.92,0.52,0.9291052821412435,0.8830408172640773,0.4538098763217488
6399,1.96,0.52,0.9731449298751433,0.9270804649979771,0.4831096158896216
6400,-2.0,0.56,1.7884454838004207,1.7423810189232545,1.046502060119986
6401,-1.96,0.56,1.728081255507868,1.6820167906307018,1.005909909758482
6402,-1.92,0.56,1.6687822067000897,1.6227177418229235,0.9660308897268202
6403,-1.88,0.56,1.6105483373770926,1.5644838724999264,0.926865000025
6404,-1.84,0.56,1.5533796475388906,1.5073151826617244,0.8884122406530219
6405,-1.8,0.56,1.4972761371854488,1.4512116723082826,0.8506726116108856
6406,-1.76,0.56,1.4422378063167922,1.396173341439626,0.8136461128985912
6407,-1.72,0.56,1.3882646549329094,1.3422001900557432,0.7773327445161389
6408,-1.68,0.56,1.3353566830338017,1.2892922181566355,0.7417325064635281
6409,-1.6400000000000001,0.56,1.2835138906194838,1.2374494257423176,0.7068453987407597
6410,-1.6,0.56,1.2327362776899358,1.1866718128127696,0.6726714213478326
6411,-1.56,0.56,1.1830238442451635,1.1369593793679973,0.6392105742847478
6412,-1.52,0.56,1.1343765902851686,1.0883121254080024,0.6064628575515048
6413,-1.48,0.56,1.0867945158099541,1.040730050932788,0.5744282711481035
6414,-1.44,0.56,1.0402776208195212,0.994213155942355,0.5431068150745441
6415,-1.4,0.56,0.9948259053138622,0.948761440436696,0.5124984893308268
6416,-1.3599999999999999,0.56,0.9504393692929826,0.9043749044158164,0.48260329391695117
6417,-1.3199999999999998,0.56,0.9071180127568781,0.8610535478797119,0.4534212288329174
6418,-1.28,0.56,0.864861835705557,0.8187973708283908,0.4249522940787258
6419,-1.24,0.56,0.8236708381390107,0.7776063732618445,0.397196489654376
6420,-1.2,0.56,0.7835450200572441,0.7374805551800779,0.37015381555986787
6421,-1.1600000000000001,0.56,0.7444843814602511,0.6984199165830849,0.3438242717952018
6422,-1.12,0.56,0.7064889223480397,0.6604244574708735,0.3182078583603776
6423,-1.08,0.56,0.6695586427206033,0.6234941778434371,0.2933045752553953
6424,-1.04,0.56,0.6336935425779451,0.5876290777007789,0.2691144224802548
6425,-1.0,0.56,0.598893621920069,0.5528291570429028,0.24563740003495613
6426,-0.96,0.56,0.5651588807469659,0.5190944158697997,0.22287350791949942
6427,-0.9199999999999999,0.56,0.5324893190586453,0.4864248541814791,0.20082274613388457
6428,-0.8799999999999999,0.56,0.500884936855099,0.4548204719779329,0.17948511467811162
6429,-0.8400000000000001,0.56,0.4703457341363317,0.42428126925916554,0.15886061355218062
6430,-0.8,0.56,0.44087171090234223,0.3948072460251761,0.13894924275609144
6431,-0.76,0.56,0.41246286715313274,0.3663984022759666,0.11975100228984414
6432,-0.72,0.56,0.38511920288869667,0.3390547380115305,0.10126589215343873
6433,-0.6799999999999999,0.56,0.35884071810904233,0.3127762532318762,0.08349391234687514
6434,-0.6399999999999999,0.56,0.333627412814166,0.2875629479369999,0.06643506287015355
6435,-0.6000000000000001,0.56,0.30947928700406574,0.2634148221268996,0.050089343723273845
6436,-0.56,0.56,0.2863963406787439,0.24033187580157775,0.03445675490623593
6437,-0.52,0.56,0.26437857383820085,0.21831410896103468,0.01953729641903993
6438,-0.48,0.56,0.24342598648243358,0.1973615216052674,0.00533096826168581
6439,-0.43999999999999995,0.56,0.22353857861144574,0.17747411373427957,-0.008162229565826427
6440,-0.3999999999999999,0.56,0.20471635022523563,0.15865188534806945,-0.02094229706349681
6441,-0.3600000000000001,0.56,0.18695930132380306,0.1408948364466369,-0.0330092342313252
6442,-0.32000000000000006,0.56,0.1702674319071485,0.12420296702998232,-0.04436304106931181
6443,-0.28,0.56,0.15464074197527244,0.10857627709810627,-0.0550037175774565
6444,-0.24,0.56,0.14007923152817428,0.09401476665100811,-0.0649312637557593
6445,-0.19999999999999996,0.56,0.12658290056585308,0.08051843568868691,-0.07414567960422025
6446,-0.15999999999999992,0.56,0.11415174908831041,0.06808728421114424,-0.08264696512283931
6447,-0.1200000000000001,0.56,0.10278577709554558,0.056721312218379415,-0.09043512031161643
6448,-0.08000000000000007,0.56,0.09248498458755851,0.04642051971039234,-0.09751014517055173
6449,-0.040000000000000036,0.56,0.08324937156434976,0.0371849066871836,-0.10387203969964513
6450,0.0,0.56,0.07507893802591828,0.029014473148752114,-0.10952080389889665
6451,0.040000000000000036,0.56,0.06797368397226577,0.02190921909509961,-0.11445643776830627
6452,0.08000000000000007,0.56,0.06193360940338997,0.015869144526223802,-0.11867894130787404
6453,0.1200000000000001,0.56,0.056958714319292655,0.01089424944212649,-0.1221883145175999
6454,0.16000000000000014,0.56,0.05304899871997351,0.006984533842807346,-0.1249845573974839
6455,0.20000000000000018,0.56,0.05020446260543162,0.004139997728265454,-0.127067669947526
6456,0.2400000000000002,0.56,0.04842510597566809,0.0023606410985019255,-0.1284376521677262
6457,0.2799999999999998,0.56,0.047710928830682314,0.0016464639535161488,-0.12909450405808454
6458,0.31999999999999984,0.56,0.04806193117047459,0.0019974662933084225,-0.12903822561860098
6459,0.3599999999999999,0.56,0.049478112995044635,0.003413648117878469,-0.12826881684927557
6460,0.3999999999999999,0.56,0.051959474304392836,0.00589500942722667,-0.12678627775010826
6461,0.43999999999999995,0.56,0.05550601509851881,0.009441550221352644,-0.12459060832109906
6462,0.48,0.56,0.06011773537742223,0.014053270500256065,-0.12168180856224797
6463,0.52,0.56,0.06579463514110442,0.01973017026393826,-0.11805987847355501
6464,0.56,0.56,0.07253671438956409,0.026472249512397926,-0.11372481805502016
6465,0.6000000000000001,0.56,0.08034397312280124,0.034279508245635075,-0.1086766273066434
6466,0.6400000000000001,0.56,0.08921641134081701,0.04315194646365084,-0.10291530622842479
6467,0.6800000000000002,0.56,0.09915402904361012,0.053089564166443955,-0.0964408548203643
6468,0.7200000000000002,0.56,0.11015682623118182,0.06409236135401566,-0.08925327308246189
6469,0.7599999999999998,0.56,0.12222480290353055,0.07616033802636438,-0.08135256101471772
6470,0.7999999999999998,0.56,0.13535795906065745,0.08929349418349128,-0.07273871861713159
6471,0.8399999999999999,0.56,0.14955629470256332,0.10349182982539715,-0.06341174588970355
6472,0.8799999999999999,0.56,0.16481980982924652,0.11875534495208034,-0.05337164283243362
6473,0.9199999999999999,0.56,0.18114850444070546,0.1350840395635393,-0.0426184094453218
6474,0.96,0.56,0.19854237853694476,0.15247791365977859,-0.031152045728368126
6475,1.0,0.56,0.217001432117962,0.17093696724079582,-0.018972551681572546
6476,1.04,0.56,0.23652566518375698,0.1904612003065908,-0.006079927304935111
6477,1.08,0.56,0.2571150777343289,0.21105061285716273,0.007525827401544234
6478,1.12,0.56,0.278769669769679,0.2327052048925128,0.02184471243786546
6479,1.1600000000000001,0.56,0.3014894412898059,0.2554249764126398,0.03687672780402857
6480,1.2000000000000002,0.56,0.32527439229471283,0.2792099274175467,0.05262187350003355
6481,1.2400000000000002,0.56,0.35012452278439893,0.3040600579072328,0.06908014952588049
6482,1.2799999999999998,0.56,0.3760398327588598,0.3299753678816937,0.08625155588156899
6483,1.3199999999999998,0.56,0.40302032221810136,0.3569558573409352,0.10413609256709966
6484,1.3599999999999999,0.56,0.4310659911621183,0.38500152628495216,0.12273375958247212
6485,1.4,0.56,0.46017683959091454,0.4141123747137484,0.14204455692768653
6486,1.44,0.56,0.49035286750448703,0.4442884026273209,0.16206848460274287
6487,1.48,0.56,0.5215940749028378,0.4755296100256717,0.18280554260764104
6488,1.52,0.56,0.5539004617859696,0.5078359969088034,0.20425573094238106
6489,1.56,0.56,0.5872720281538746,0.5412075632767084,0.22641904960696294
6490,1.6,0.56,0.6217087740065589,0.5756443091293927,0.24929549860138686
6491,1.6400000000000001,0.56,0.657210699344023,0.6111462344668568,0.2728850779256525
6492,1.6800000000000002,0.56,0.6937778041662658,0.6477133392890996,0.29718778757976017
6493,1.7200000000000002,0.56,0.7314100884732838,0.6853456235961176,0.3222036275637096
6494,1.7599999999999998,0.56,0.7701075522650771,0.7240430873879109,0.3479325978775007
6495,1.7999999999999998,0.56,0.8098701955416546,0.7638057306644884,0.37437469852113386
6496,1.8399999999999999,0.56,0.8506980183030084,0.8046335534258422,0.4015299294946091
6497,1.88,0.56,0.892591020549138,0.8465265556719718,0.42939829079792613
6498,1.92,0.56,0.9355492022800485,0.8894847374028823,0.457979782431085
6499,1.96,0.56,0.9795725634957311,0.9335080986185649,0.4872744043940858
6500,-2.0,0.6000000000000001,1.797566787162787,1.7515023222856207,1.0518821271768373
6501,-1.96,0.6000000000000001,1.7371862723520208,1.6911218074748546,1.0112848592104615
6502,-1.92,0.6000000000000001,1.6778709370260294,1.6318064721488632,0.9714007215739275
6503,-1.88,0.6000000000000001,1.6196207811848369,1.5735563163076707,0.9322297142672356
6504,-1.84,0.6000000000000001,1.5624358048284066,1.5163713399512404,0.8937718372903858
6505,-1.8,0.6000000000000001,1.506316007956753,1.4602515430795868,0.8560270906433773
6506,-1.76,0.6000000000000001,1.4512613905698792,1.405196925692713,0.8189954743262112
6507,-1.72,0.6000000000000001,1.39727195266779,1.3512074877906237,0.7826769883388867
6508,-1.68,0.6000000000000001,1.3443476942504629,1.2982832293732967,0.7470716326814044
6509,-1.6400000000000001,0.6000000000000001,1.2924886153179354,1.2464241504407692,0.7121794073537637
6510,-1.6,0.6000000000000001,1.2416947158701683,1.1956302509930021,0.678000312355965
6511,-1.56,0.6000000000000001,1.1919659959071838,1.1459015310300176,0.6445343476880081
6512,-1.52,0.6000000000000001,1.143302455428982,1.0972379905518157,0.6117815133498932
6513,-1.48,0.6000000000000001,1.0957040944355527,1.0496396295583865,0.5797418093416198
6514,-1.44,0.6000000000000001,1.0491709129269076,1.0031064480497414,0.5484152356631888
6515,-1.4,0.6000000000000001,1.0037029109030284,0.9576384460258622,0.5178017923145994
6516,-1.3599999999999999,0.6000000000000001,0.9593000883639403,0.9132356234867741,0.487901479295852
6517,-1.3199999999999998,0.6000000000000001,0.9159624453096236,0.8698979804324574,0.45871429660694635
6518,-1.28,0.6000000000000001,0.8736899817400892,0.827625516862923,0.4302402442478828
6519,-1.24,0.6000000000000001,0.8324826976553271,0.7864182327781609,0.40247932221866106
6520,-1.2,0.6000000000000001,0.7923405930553441,0.7462761281781779,0.375431530519281
6521,-1.1600000000000001,0.6000000000000001,0.7532636679401407,0.7071992030629745,0.34909686914974314
6522,-1.12,0.6000000000000001,0.7152519223097158,0.6691874574325496,0.323475338110047
6523,-1.08,0.6000000000000001,0.6783053561640655,0.6322408912868993,0.2985669374001927
6524,-1.04,0.6000000000000001,0.6424239695031982,0.596359504626032,0.2743716670201803
6525,-1.0,0.6000000000000001,0.6076077623271056,0.5615432974499394,0.2508895269700097
6526,-0.96,0.6000000000000001,0.5738567346357897,0.5277922697586235,0.2281205172496811
6527,-0.9199999999999999,0.6000000000000001,0.5411708864292526,0.49510642155208645,0.2060646378591943
6528,-0.8799999999999999,0.6000000000000001,0.5095502177074953,0.46348575283032917,0.18472188879854945
6529,-0.8400000000000001,0.6000000000000001,0.4789947284705152,0.4329302635933491,0.16409227006774657
6530,-0.8,0.6000000000000001,0.4495044187183104,0.4034399538411442,0.14417578166678544
6531,-0.76,0.6000000000000001,0.42107928845088816,0.375014823573722,0.12497242359566624
6532,-0.72,0.6000000000000001,0.39371933766824196,0.3476548727910758,0.1064821958543889
6533,-0.6799999999999999,0.6000000000000001,0.36742456637037185,0.3213601014932057,0.08870509844295343
6534,-0.6399999999999999,0.6000000000000001,0.34219497455727893,0.2961305096801128,0.07164113136135986
6535,-0.6000000000000001,0.6000000000000001,0.3180305622289672,0.27196609735180105,0.05529029460960832
6536,-0.56,0.6000000000000001,0.2949313293854312,0.24886686450826503,0.03965258818769849
6537,-0.52,0.6000000000000001,0.2728972760266753,0.22683281114950912,0.024728012095630587
6538,-0.48,0.6000000000000001,0.25192840215269635,0.20586393727553018,0.010516566333404538
6539,-0.43999999999999995,0.6000000000000001,0.23202470776349277,0.1859602428863266,-0.002981749098979636
6540,-0.3999999999999999,0.6000000000000001,0.21318619285907084,0.16712172798190467,-0.015766934201521865
6541,-0.3600000000000001,0.6000000000000001,0.1954128574394253,0.14934839256225912,-0.027838988974222205
6542,-0.32000000000000006,0.6000000000000001,0.1787047015045565,0.13264023662739033,-0.039197913417080676
6543,-0.28,0.6000000000000001,0.16306172505446717,0.116997260177301,-0.0498437075300973
6544,-0.24,0.6000000000000001,0.14848392808915578,0.10241946321198961,-0.059776371313272035
6545,-0.19999999999999996,0.6000000000000001,0.13497131060862033,0.08890684573145416,-0.06899590476660489
6546,-0.15999999999999992,0.6000000000000001,0.1225238726128643,0.07645940773569815,-0.07750230789009585
6547,-0.1200000000000001,0.6000000000000001,0.11114161410188647,0.0650771492247203,-0.0852955806837449
6548,-0.08000000000000007,0.6000000000000001,0.10082453507568584,0.054760070198519674,-0.0923757231475521
6549,-0.040000000000000036,0.6000000000000001,0.09157263553426377,0.045508170657097606,-0.09874273528151743
6550,0.0,0.6000000000000001,0.08338591547761942,0.037321450600453256,-0.10439661708564085
6551,0.040000000000000036,0.6000000000000001,0.07626437490575237,0.030199910028586206,-0.10933736855992238
6552,0.08000000000000007,0.6000000000000001,0.07020801381866364,0.02414354894149747,-0.11356498970436207
6553,0.1200000000000001,0.6000000000000001,0.06521683221635273,0.019152367339186564,-0.11707948051895983
6554,0.16000000000000014,0.6000000000000001,0.061290830098820026,0.01522636522165386,-0.11988084100371574
6555,0.20000000000000018,0.6000000000000001,0.05843000746606483,0.012365542588898666,-0.12196907115862976
6556,0.2400000000000002,0.6000000000000001,0.05663436431808782,0.010569899440921654,-0.12334417098370187
6557,0.2799999999999998,0.6000000000000001,0.05590390065488857,0.009839435777722408,-0.1240061404789321
6558,0.31999999999999984,0.6000000000000001,0.05623861647646755,0.010174151599301386,-0.12395497964432048
6559,0.3599999999999999,0.6000000000000001,0.0576385117828242,0.011574046905658032,-0.12319068847986697
6560,0.3999999999999999,0.6000000000000001,0.06010358657395903,0.014039121696792861,-0.12171326698557156
6561,0.43999999999999995,0.6000000000000001,0.06363384084987128,0.017569375972705116,-0.11952271516143428
6562,0.48,0.6000000000000001,0.06822927461056164,0.02216480973339547,-0.1166190330074551
6563,0.52,0.6000000000000001,0.07388988785602994,0.027825422978863777,-0.11300222052363404
6564,0.56,0.6000000000000001,0.08061568058627626,0.03455121570911009,-0.10867227770997112
6565,0.6000000000000001,0.6000000000000001,0.0884066528013003,0.04234218792413414,-0.10362920456646627
6566,0.6400000000000001,0.6000000000000001,0.09726280450110228,0.051198339623936114,-0.09787300109311957
6567,0.6800000000000002,0.6000000000000001,0.10718413568568252,0.06111967080851636,-0.09140366728993098
6568,0.7200000000000002,0.6000000000000001,0.11817064635504004,0.07210618147787387,-0.08422120315690049
6569,0.7599999999999998,0.6000000000000001,0.13022233650917678,0.0841578716320106,-0.07632560869402823
6570,0.7999999999999998,0.6000000000000001,0.14333920614808907,0.0972747412709229,-0.06771688390131397
6571,0.8399999999999999,0.6000000000000001,0.15752125527178062,0.11145679039461445,-0.05839502877875787
6572,0.8799999999999999,0.6000000000000001,0.1727684838802504,0.12670401900308423,-0.04836004332635985
6573,0.9199999999999999,0.6000000000000001,0.18908089197349762,0.14301642709633144,-0.03761192754411996
6574,0.96,0.6000000000000001,0.2064584795515233,0.16039401467435713,-0.026150681432038185
6575,1.0,0.6000000000000001,0.22490124661432728,0.1788367817371611,-0.01397630499011454
6576,1.04,0.6000000000000001,0.2444091931619068,0.19834472828474062,-0.0010887982183489728
6577,1.08,0.6000000000000001,0.26498231919426724,0.21891785431710106,0.012511838883258415
6578,1.12,0.6000000000000001,0.2866206247114027,0.24055615983423653,0.02682560631470777
6579,1.1600000000000001,0.6000000000000001,0.30932410971331764,0.2632596448361515,0.041852504075998935
6580,1.2000000000000002,0.6000000000000001,0.33309277420001077,0.2870283093228446,0.05759253216713204
6581,1.2400000000000002,0.6000000000000001,0.3579266181714812,0.31186215329431505,0.074045690588107
6582,1.2799999999999998,0.6000000000000001,0.3838256416277292,0.33776117675056305,0.09121197933892361
6583,1.3199999999999998,0.6000000000000001,0.4107898445687579,0.36472537969159174,0.10909139841958237
6584,1.3599999999999999,0.6000000000000001,0.4388192269945599,0.39275476211739374,0.12768394783008297
6585,1.4,0.6000000000000001,0.4679137889051436,0.4218493240279775,0.14698962757042544
6586,1.44,0.6000000000000001,0.49807353030050383,0.4520090654233377,0.16700843764060985
6587,1.48,0.6000000000000001,0.5292984511806434,0.4832339863034773,0.18774037804063604
6588,1.52,0.6000000000000001,0.5615885515455578,0.5155240866683916,0.20918544877050424
6589,1.56,0.6000000000000001,0.5949438313952525,0.5488793665180863,0.2313436498302143
6590,1.6,0.6000000000000001,0.6293642907297207,0.5832998258525545,0.2542149812197661
6591,1.6400000000000001,0.6000000000000001,0.6648499295489749,0.6187854646718087,0.27779944293916
6592,1.6800000000000002,0.6000000000000001,0.7014007478529992,0.655336282975833,0.30209703498839574
6593,1.7200000000000002,0.6000000000000001,0.7390167456418094,0.6929522807646432,0.3271077573674732
6594,1.7599999999999998,0.6000000000000001,0.777697922915392,0.7316334580382258,0.35283161007639247
6595,1.7999999999999998,0.6000000000000001,0.8174442796737503,0.7713798147965841,0.3792685931151538
6596,1.8399999999999999,0.6000000000000001,0.8582558159168904,0.8121913510397242,0.406418706483757
6597,1.88,0.6000000000000001,0.9001325316448053,0.8540680667676391,0.4342819501822021
6598,1.92,0.6000000000000001,0.9430744268575015,0.8970099619803353,0.46285832421048917
6599,1.96,0.6000000000000001,0.9870815015549735,0.9410170366778073,0.492147828568618
6600,-2.0,0.6400000000000001,1.8077693949638105,1.7617049300866443,1.0579708299037565
6601,-1.96,0.6400000000000001,1.7473725936348328,1.7013081287576666,1.0173684443325088
6602,-1.92,0.6400000000000001,1.6880409717906324,1.6419765069134662,0.977479189091103
6603,-1.88,0.6400000000000001,1.6297745294312154,1.5837100645540492,0.9383030641795391
6604,-1.84,0.6400000000000001,1.572573266556573,1.5265088016794068,0.8998400695978173
6605,-1.8,0.6400000000000001,1.5164371831667107,1.4703727182895445,0.8620902053459372
6606,-1.76,0.6400000000000001,1.461366279261629,1.415301814384463,0.8250534714238991
6607,-1.72,0.6400000000000001,1.4073605548413133,1.361296089964147,0.7887298678317027
6608,-1.68,0.6400000000000001,1.3544200099057866,1.3083555450286204,0.7531193945693482
6609,-1.6400000000000001,0.6400000000000001,1.3025446444550337,1.2564801795778675,0.7182220516368358
6610,-1.6,0.6400000000000001,1.2517344584890593,1.205669993611893,0.684037839034165
6611,-1.56,0.6400000000000001,1.2019894520078627,1.1559249871306965,0.6505667567613365
6612,-1.52,0.6400000000000001,1.153309625011449,1.1072451601342828,0.6178088048183494
6613,-1.48,0.6400000000000001,1.1056949774998088,1.0596305126226426,0.5857639832052042
6614,-1.44,0.6400000000000001,1.0591455094729403,1.013081044595774,0.5544322919219011
6615,-1.4,0.6400000000000001,1.0136612209308593,0.9675967560536931,0.52381373096844
6616,-1.3599999999999999,0.6400000000000001,0.9692421118735528,0.9231776469963866,0.49390830034482064
6617,-1.3199999999999998,0.6400000000000001,0.9258881823010217,0.8798237174238555,0.46471600005104313
6618,-1.28,0.6400000000000001,0.8835994322132698,0.8375349673361036,0.4362368300871076
6619,-1.24,0.6400000000000001,0.8423758616102958,0.7963113967331296,0.4084707904530139
6620,-1.2,0.6400000000000001,0.8022174704921003,0.7561530056149341,0.3814178811487621
6621,-1.1600000000000001,0.6400000000000001,0.7631242588586856,0.7170597939815194,0.35507810217435226
6622,-1.12,0.6400000000000001,0.7250962267100436,0.6790317618328774,0.3294514535297841
6623,-1.08,0.6400000000000001,0.6881333740461826,0.6420689091690164,0.30453793521505795
6624,-1.04,0.6400000000000001,0.6522357008671027,0.6061712359899365,0.2803375472301737
6625,-1.0,0.6400000000000001,0.6174032071727921,0.5713387422956259,0.25685028957513123
6626,-0.96,0.6400000000000001,0.5836358929632682,0.537571428086102,0.2340761622499307
6627,-0.9199999999999999,0.6400000000000001,0.5509337582385149,0.5048692933613487,0.2120151652545719
6628,-0.8799999999999999,0.6400000000000001,0.5192968029985455,0.4732323381213794,0.19066729858905515
6629,-0.8400000000000001,0.6400000000000001,0.48872502724334943,0.4426605623661833,0.17003256225338037
6630,-0.8,0.6400000000000001,0.45921843097293447,0.4131539660957683,0.1501109562475474
6631,-0.76,0.6400000000000001,0.4307770141872976,0.38471254931013144,0.13090248057155623
6632,-0.72,0.6400000000000001,0.40340077688643566,0.3573363120092695,0.11240713522540702
6633,-0.6799999999999999,0.6400000000000001,0.37708971907035393,0.3310252541931878,0.09462492020909963
6634,-0.6399999999999999,0.6400000000000001,0.3518438407390491,0.305779375861883,0.07755583552263418
6635,-0.6000000000000001,0.6400000000000001,0.32766314189252305,0.2815986770153569,0.06119988116601067
6636,-0.56,0.6400000000000001,0.30454762253077167,0.2584831576536055,0.04555705713922901
6637,-0.52,0.6400000000000001,0.282497282653803,0.2364328177766368,0.03062736344228912
6638,-0.48,0.6400000000000001,0.2615121222616113,0.21544765738444513,0.01641080007519117
6639,-0.43999999999999995,0.6400000000000001,0.2415921413541956,0.19552767647702943,0.0029073670379350935
6640,-0.3999999999999999,0.6400000000000001,0.222737339931558,0.17667287505439183,-0.009882935669479086
6641,-0.3600000000000001,0.6400000000000001,0.20494771799369943,0.15888325311653326,-0.02196010804705128
6642,-0.32000000000000006,0.6400000000000001,0.18822327554061735,0.14215881066345118,-0.0333241500947817
6643,-0.28,0.6400000000000001,0.17256401257231452,0.12649954769514835,-0.04397506181267023
6644,-0.24,0.6400000000000001,0.1579699290887887,0.11190546421162254,-0.053912843200716876
6645,-0.19999999999999996,0.6400000000000001,0.14444102509004178,0.09837656021287561,-0.06313749425892166
6646,-0.15999999999999992,0.6400000000000001,0.13197730057607188,0.0859128356989057,-0.07164901498728453
6647,-0.1200000000000001,0.6400000000000001,0.12057875554688122,0.07451429066971504,-0.07944740538580547
6648,-0.08000000000000007,0.6400000000000001,0.11024539000246689,0.06418092512530071,-0.08653266545448457
6649,-0.040000000000000036,0.6400000000000001,0.10097720394283083,0.05491273906566466,-0.09290479519332182
6650,0.0,0.6400000000000001,0.0927741973679727,0.04670973249080653,-0.09856379460231715
6651,0.040000000000000036,0.6400000000000001,0.08563637027789282,0.03957190540072666,-0.1035096636814706
6652,0.08000000000000007,0.6400000000000001,0.07956372267259054,0.03349925779542438,-0.10774240243078217
6653,0.1200000000000001,0.6400000000000001,0.07455625455206637,0.0284917896749002,-0.11126201085025186
6654,0.16000000000000014,0.6400000000000001,0.07061396591632006,0.024549501039153897,-0.11406848893987967
6655,0.20000000000000018,0.6400000000000001,0.06773685676535146,0.021672391888185295,-0.1161618366996656
6656,0.2400000000000002,0.6400000000000001,0.06592492709916085,0.01986046222199469,-0.11754205412960964
6657,0.2799999999999998,0.6400000000000001,0.06517817691774828,0.01911371204058212,-0.1182091412297118
6658,0.31999999999999984,0.6400000000000001,0.06549660622111393,0.019432141343947766,-0.11816309799997204
6659,0.3599999999999999,0.6400000000000001,0.06688021500925695,0.020815750132090784,-0.11740392444039047
6660,0.3999999999999999,0.6400000000000001,0.06932900328217832,0.023264538405012157,-0.11593162055096695
6661,0.43999999999999995,0.6400000000000001,0.07284297103987722,0.026778506162711053,-0.11374618633170158
6662,0.48,0.6400000000000001,0.0774221182823543,0.03135765340518814,-0.11084762178259433
6663,0.52,0.6400000000000001,0.08306644500960914,0.03700198013244297,-0.10723592690364517
6664,0.56,0.6400000000000001,0.08977595122164174,0.043711486344475574,-0.10291110169485415
6665,0.6000000000000001,0.6400000000000001,0.09755063691845227,0.0514861720412861,-0.09787314615622122
6666,0.6400000000000001,0.6400000000000001,0.10639050210004125,0.060326037222875085,-0.09212206028774644
6667,0.6800000000000002,0.6400000000000001,0.11629554676640848,0.07023108188924232,-0.08565784408942975
6668,0.7200000000000002,0.6400000000000001,0.12726577091755242,0.08120130604038625,-0.0784804975612712
6669,0.7599999999999998,0.6400000000000001,0.13930117455347407,0.0932367096763079,-0.07059002070327083
6670,0.7999999999999998,0.6400000000000001,0.15240175767417483,0.10633729279700865,-0.061986413515428516
6671,0.8399999999999999,0.6400000000000001,0.16656752027965274,0.12050305540248657,-0.05266967599774429
6672,0.8799999999999999,0.6400000000000001,0.18179846236990824,0.13573399749274206,-0.04263980815021819
6673,0.9199999999999999,0.6400000000000001,0.19809458394494206,0.1520301190677759,-0.031896809972850236
6674,0.96,0.6400000000000001,0.21545588500475388,0.1693914201275877,-0.02044068146564037
6675,1.0,0.6400000000000001,0.23388236554934452,0.18781790067217835,-0.008271422628588591
6676,1.04,0.6400000000000001,0.2533740255787133,0.20730956070154713,0.004610966538305013
6677,1.08,0.6400000000000001,0.2739308650928571,0.2278664002156909,0.018206486035040555
6678,1.12,0.6400000000000001,0.2955528840917813,0.24948841921461515,0.03251513586161795
6679,1.1600000000000001,0.6400000000000001,0.31824008257548214,0.272175617698316,0.04753691601803726
6680,1.2000000000000002,0.6400000000000001,0.3419924605439616,0.29592799566679545,0.06327182650429841
6681,1.2400000000000002,0.6400000000000001,0.3668100179972199,0.32074555312005376,0.07971986732040148
6682,1.2799999999999998,0.6400000000000001,0.3926927549352537,0.34662829005808754,0.09688103846634621
6683,1.3199999999999998,0.6400000000000001,0.4196406713580667,0.37357620648090056,0.114755339942133
6684,1.3599999999999999,0.6400000000000001,0.4476537672656581,0.40158930238849194,0.13334277174776166
6685,1.4,0.6400000000000001,0.47673204265802777,0.4306675777808616,0.1526433338832323
6686,1.44,0.6400000000000001,0.5068754975351738,0.46081103265800766,0.1726570263485448
6687,1.48,0.6400000000000001,0.5380841318970995,0.4920196670199333,0.1933838491436991
6688,1.52,0.6400000000000001,0.5703579457438044,0.5242934808666382,0.21482380226869538
6689,1.56,0.6400000000000001,0.6036969390752842,0.557632474198118,0.23697688572353345
6690,1.6,0.6400000000000001,0.638101111891543,0.5920366470143767,0.2598430995082135
6691,1.6400000000000001,0.6400000000000001,0.6735704641925749,0.6275059993154087,0.28342244362273544
6692,1.6800000000000002,0.6400000000000001,0.7101049959783897,0.6640405311012235,0.3077149180670991
6693,1.7200000000000002,0.6400000000000001,0.7477047072489853,0.7016402423718191,0.3327205228413048
6694,1.7599999999999998,0.6400000000000001,0.7863695980043508,0.7403051331271846,0.3584392579453521
6695,1.7999999999999998,0.6400000000000001,0.8260996682444997,0.7800352033673335,0.38487112337924145
6696,1.8399999999999999,0.6400000000000001,0.8668949179694311,0.8208304530922649,0.41201611914297276
6697,1.88,0.6400000000000001,0.9087553471791302,0.862690882301964,0.4398742452365459
6698,1.92,0.6400000000000001,0.9516809558736139,0.9056164909964477,0.46844550165996107
6699,1.96,0.6400000000000001,0.9956717440528672,0.949607279175701,0.49772988841321814
6700,-2.0,0.6800000000000002,1.819053307203487,1.7729888423263207,1.0647681683007437
6701,-1.96,0.6800000000000002,1.7586402193562942,1.712575754479128,1.024160665124624
6702,-1.92,0.6800000000000002,1.6992923109938793,1.6532278461167131,0.9842662922783463
6703,-1.88,0.6800000000000002,1.6410095821162516,1.5949451172390854,0.9450850497619105
6704,-1.84,0.6800000000000002,1.5837920327234005,1.5377275678462343,0.906616937575317
6705,-1.8,0.6800000000000002,1.5276396628153137,1.4815751979381475,0.8688619557185648
6706,-1.76,0.6800000000000002,1.4725524723920218,1.4264880075148556,0.8318201041916545
6707,-1.72,0.6800000000000002,1.4185304614535028,1.3724659965763366,0.7954913829945864
6708,-1.68,0.6800000000000002,1.365573629999757,1.3195091651225908,0.7598757921273601
6709,-1.6400000000000001,0.6800000000000002,1.3136819780307953,1.2676175131536291,0.7249733315899758
6710,-1.6,0.6800000000000002,1.2628555055465986,1.2167910406694324,0.6907840013824331
6711,-1.56,0.6800000000000002,1.2130942125471929,1.1670297476700267,0.6573078015047324
6712,-1.52,0.6800000000000002,1.1643980990325582,1.118333634155392,0.6245447319568735
6713,-1.48,0.6800000000000002,1.1167671650027087,1.0707027001255425,0.5924947927388566
6714,-1.44,0.6800000000000002,1.0702014104576345,1.0241369455804683,0.5611579838506817
6715,-1.4,0.6800000000000002,1.0247008353973341,0.9786363705201679,0.5305343052923485
6716,-1.3599999999999999,0.6800000000000002,0.9802654398218159,0.9342009749446497,0.5006237570638572
6717,-1.3199999999999998,0.6800000000000002,0.9368952237310705,0.8908307588539043,0.47142633916520776
6718,-1.28,0.6800000000000002,0.8945901871251063,0.8485257222479401,0.44294205159640043
6719,-1.24,0.6800000000000002,0.8533503300039216,0.8072858651267554,0.41517089435743465
6720,-1.2,0.6800000000000002,0.8131756523675134,0.7671111874903472,0.388112867448311
6721,-1.1600000000000001,0.6800000000000002,0.7740661542158807,0.7280016893387145,0.3617679708690293
6722,-1.12,0.6800000000000002,0.736021835549026,0.6899573706718598,0.3361362046195893
6723,-1.08,0.6800000000000002,0.6990426963669525,0.6529782314897863,0.3112175686999912
6724,-1.04,0.6800000000000002,0.6631287366696547,0.6170642717924885,0.287012063110235
6725,-1.0,0.6800000000000002,0.628279956457139,0.5822154915799728,0.26351968785032054
6726,-0.96,0.6800000000000002,0.5944963557293967,0.5484318908522305,0.24074044292024818
6727,-0.9199999999999999,0.6800000000000002,0.5617779344864332,0.515713469609267,0.21867432832001757
6728,-0.8799999999999999,0.6800000000000002,0.5301246927282458,0.48406022785107966,0.19732134404962876
6729,-0.8400000000000001,0.6800000000000002,0.49953663045483765,0.4534721655776715,0.17668149010908213
6730,-0.8,0.6800000000000002,0.47001374766620957,0.4239492827890434,0.15675476649837716
6731,-0.76,0.6800000000000002,0.4415560443623603,0.39549157948519414,0.1375411732175142
6732,-0.72,0.6800000000000002,0.4141635205432851,0.36809905566611895,0.11904071026649299
6733,-0.6799999999999999,0.6800000000000002,0.3878361762089896,0.34177171133182344,0.10125337764531378
6734,-0.6399999999999999,0.6800000000000002,0.36257401135946843,0.3165095464823023,0.08417917535397634
6735,-0.6000000000000001,0.6800000000000002,0.33837702599473035,0.2923125611175642,0.06781810339248096
6736,-0.56,0.6800000000000002,0.31524522011476863,0.2691807552376025,0.05217016176082733
6737,-0.52,0.6800000000000002,0.2931785937195823,0.24711412884241615,0.0372353504590156
6738,-0.48,0.6800000000000002,0.2721771468091773,0.22611268193201114,0.02301366948704576
6739,-0.43999999999999995,0.6800000000000002,0.25224087938355005,0.20617641450638388,0.009505118844917733
6740,-0.3999999999999999,0.6800000000000002,0.2333697914426999,0.18730532656553373,-0.0032903014673683548
6741,-0.3600000000000001,0.6800000000000002,0.21556388298662627,0.1694994181094601,-0.015372591449812505
6742,-0.32000000000000006,0.6800000000000002,0.19882315401533268,0.1527586891381665,-0.026741751102414828
6743,-0.28,0.6800000000000002,0.18314760452881518,0.137083139651649,-0.03739778042517526
6744,-0.24,0.6800000000000002,0.16853723452707617,0.12247276964991,-0.0473406794180938
6745,-0.19999999999999996,0.6800000000000002,0.15499204401011513,0.10892757913294895,-0.056570448081170475
6746,-0.15999999999999992,0.6800000000000002,0.14251203297793305,0.09644756810076688,-0.06508708641440528
6747,-0.1200000000000001,0.6800000000000002,0.13109720143052786,0.08503273655336169,-0.07289059441779813
6748,-0.08000000000000007,0.6800000000000002,0.12074754936790005,0.07468308449073388,-0.07998097209134916
6749,-0.040000000000000036,0.6800000000000002,0.11146307679005127,0.0653986119128851,-0.08635821943505828
6750,0.0,0.6800000000000002,0.1032437836969797,0.057179318819813536,-0.09202233644892555
6751,0.040000000000000036,0.6800000000000002,0.09608967008868613,0.050025205211519964,-0.09697332313295091
6752,0.08000000000000007,0.6800000000000002,0.09000073596517079,0.04393627108800462,-0.1012111794871344
6753,0.1200000000000001,0.6800000000000002,0.08497698132643276,0.0389125164492666,-0.10473590551147599
6754,0.16000000000000014,0.6800000000000002,0.08101840617247362,0.034953941295307454,-0.10754750120597571
6755,0.20000000000000018,0.6800000000000002,0.07812501050329147,0.03206054562612531,-0.10964596657063355
6756,0.2400000000000002,0.6800000000000002,0.07629679431888776,0.0302323294417216,-0.1110313016054495
6757,0.2799999999999998,0.6800000000000002,0.07553375761926166,0.029469292742095497,-0.11170350631042356
6758,0.31999999999999984,0.6800000000000002,0.07583590040441364,0.029771435527247474,-0.11166258068555576
6759,0.3599999999999999,0.6800000000000002,0.07720322267434285,0.031138757797176682,-0.11090852473084606
6760,0.3999999999999999,0.6800000000000002,0.07963572442905123,0.033571259551885065,-0.10944133844629444
6761,0.43999999999999995,0.6800000000000002,0.08313340566853637,0.03706894079137021,-0.107261021831901
6762,0.48,0.6800000000000002,0.08769626639280023,0.041631801515634066,-0.10436757488766565
6763,0.52,0.6800000000000002,0.09332430660184139,0.047259841724675226,-0.10076099761358842
6764,0.56,0.6800000000000002,0.1000175262956616,0.053953061418495436,-0.0964412900096693
6765,0.6000000000000001,0.6800000000000002,0.10777592547425852,0.06171146059709235,-0.09140845207590831
6766,0.6400000000000001,0.6800000000000002,0.1165995041376334,0.07053503926046722,-0.0856624838123054
6767,0.6800000000000002,0.6800000000000002,0.12648826228578638,0.08042379740862021,-0.07920338521886064
6768,0.7200000000000002,0.6800000000000002,0.13744219991871795,0.09137773504155178,-0.07203115629557398
6769,0.7599999999999998,0.6800000000000002,0.14946131703642682,0.10339685215926064,-0.06414579704244554
6770,0.7999999999999998,0.6800000000000002,0.1625456136389134,0.11648114876174723,-0.055547307459475115
6771,0.8399999999999999,0.6800000000000002,0.17669508972617795,0.13063062484901178,-0.04623568754666282
6772,0.8799999999999999,0.6800000000000002,0.19190974529822064,0.14584528042105446,-0.036210937304008615
6773,0.9199999999999999,0.6800000000000002,0.20818958035504112,0.16212511547787495,-0.025473056731512567
6774,0.96,0.6800000000000002,0.2255345948966388,0.17947013001947262,-0.0140220458291746
6775,1.0,0.6800000000000002,0.24394478892301594,0.19788032404584976,-0.0018579045969947527
6776,1.04,0.6800000000000002,0.26342016243417044,0.21735569755700426,0.011019366965026957
6777,1.08,0.6800000000000002,0.2839607154301011,0.23789625055293492,0.024609768856890542
6778,1.12,0.6800000000000002,0.3055664479108128,0.25950198303364663,0.03891330107859602
6779,1.1600000000000001,0.6800000000000002,0.3282373598763006,0.28217289499913445,0.053929963630143414
6780,1.2000000000000002,0.6800000000000002,0.35197345132656566,0.3059089864493995,0.0696597565115327
6781,1.2400000000000002,0.6800000000000002,0.37677472226160996,0.3307102573844438,0.08610267972276381
6782,1.2799999999999998,0.6800000000000002,0.40264117268143,0.35657670780426387,0.10325873326383661
6783,1.3199999999999998,0.6800000000000002,0.4295728025860313,0.38350833770886517,0.12112791713475157
6784,1.3599999999999999,0.6800000000000002,0.4575696119754086,0.41150514709824243,0.1397102313355083
6785,1.4,0.6800000000000002,0.48663160084956497,0.4405671359723988,0.15900567586610698
6786,1.44,0.6800000000000002,0.5167587692084962,0.47069430433133,0.17901425072654759
6787,1.48,0.6800000000000002,0.547951117052207,0.5018866521750408,0.19973595591682997
6788,1.52,0.6800000000000002,0.5802086443806969,0.5341441795035307,0.2211707914369543
6789,1.56,0.6800000000000002,0.613531351193966,0.5674668863167998,0.24331875728692046
6790,1.6,0.6800000000000002,0.6479192374920077,0.6018547726148415,0.26617985346672873
6791,1.6400000000000001,0.6800000000000002,0.683372303274831,0.6373078383976648,0.28975407997637864
6792,1.6800000000000002,0.6800000000000002,0.7198905485424326,0.6738260836652664,0.31404143681587043
6793,1.7200000000000002,0.6800000000000002,0.7574739732948169,0.7114095084176507,0.3390419239852042
6794,1.7599999999999998,0.6800000000000002,0.7961225775319707,0.7500581126548045,0.36475554148437955
6795,1.7999999999999998,0.6800000000000002,0.8358363612539013,0.7897718963767351,0.391182289313397
6796,1.8399999999999999,0.6800000000000002,0.876615324460619,0.8305508595834528,0.41832216747225637
6797,1.88,0.6800000000000002,0.9184594671521019,0.8723950022749357,0.4461751759609578
6798,1.92,0.6800000000000002,0.961368789328373,0.9153043244512068,0.47474131477950093
6799,1.96,0.6800000000000002,1.0053432909894215,0.9592788261122553,0.5040205839278858
6800,-2.0,0.7200000000000002,1.8314185238818173,1.785354059004651,1.0722741423677984
6801,-1.96,0.7200000000000002,1.7709891495164134,1.7249246846392472,1.0316615215868072
6802,-1.92,0.7200000000000002,1.7116249546357867,1.6655604897586205,0.9917620311356574
6803,-1.88,0.7200000000000002,1.6533259392399435,1.6072614743627773,0.9525756710143499
6804,-1.84,0.7200000000000002,1.5960921033288746,1.5500276384517084,0.9141024412228843
6805,-1.8,0.7200000000000002,1.5399234469025846,1.4938589820254184,0.8763423417612601
6806,-1.76,0.7200000000000002,1.484819969961075,1.4387555050839087,0.8392953726294785
6807,-1.72,0.7200000000000002,1.430781672504336,1.3847172076271699,0.8029615338275381
6808,-1.68,0.7200000000000002,1.3778085545323762,1.33174408965521,0.7673408253554399
6809,-1.6400000000000001,0.7200000000000002,1.3259006160451967,1.2798361511680305,0.7324332472131838
6810,-1.6,0.7200000000000002,1.2750578570427955,1.2289933921656293,0.6982387994007693
6811,-1.56,0.7200000000000002,1.2252802775251792,1.179215812648013,0.6647574819181965
6812,-1.52,0.7200000000000002,1.1765678774923283,1.130503412615162,0.6319892947654657
6813,-1.48,0.7200000000000002,1.1289206569442627,1.0828561920670965,0.5999342379425769
6814,-1.44,0.7200000000000002,1.0823386158809738,1.0362741510038076,0.5685923114495299
6815,-1.4,0.7200000000000002,1.0368217543024616,0.9907572894252954,0.5379635152863249
6816,-1.3599999999999999,0.7200000000000002,0.992370072208732,0.9463056073315658,0.5080478494529617
6817,-1.3199999999999998,0.7200000000000002,0.9489835695997725,0.9029191047226063,0.47884531394944047
6818,-1.28,0.7200000000000002,0.9066622464755945,0.8605977815984283,0.4503559087757611
6819,-1.24,0.7200000000000002,0.8654061028361979,0.8193416379590317,0.4225796339319236
6820,-1.2,0.7200000000000002,0.8252151386815735,0.7791506738044073,0.3955164894179279
6821,-1.1600000000000001,0.7200000000000002,0.7860893540117313,0.7400248891345651,0.36916647523377416
6822,-1.12,0.7200000000000002,0.7480287488266619,0.7019642839494957,0.3435295913794623
6823,-1.08,0.7200000000000002,0.7110333231263746,0.6649688582492084,0.3186058378549923
6824,-1.04,0.7200000000000002,0.6751030769108622,0.629038612033696,0.2943952146603641
6825,-1.0,0.7200000000000002,0.6402380101801366,0.5941735453029704,0.27089772179557786
6826,-0.96,0.7200000000000002,0.606438122934179,0.5603736580570128,0.24811335926063352
6827,-0.9199999999999999,0.7200000000000002,0.5737034151729989,0.5276389502958327,0.22604212705553098
6828,-0.8799999999999999,0.7200000000000002,0.5420338868966041,0.495969422019438,0.20468402518027043
6829,-0.8400000000000001,0.7200000000000002,0.5114295381049802,0.465365073227814,0.1840390536348518
6830,-0.8,0.7200000000000002,0.4818903687981393,0.43582590392097315,0.16410721241927492
6831,-0.76,0.7200000000000002,0.45341637897607245,0.4073519140989063,0.14488850153354
6832,-0.72,0.7200000000000002,0.42600756863878625,0.3799431037616201,0.12638292097764692
6833,-0.6799999999999999,0.7200000000000002,0.3996639377862763,0.35359947290911015,0.10859047075159567
6834,-0.6399999999999999,0.7200000000000002,0.3743854864185456,0.32832102154137943,0.09151115085538641
6835,-0.6000000000000001,0.7200000000000002,0.3501722145355922,0.3041077496584261,0.0751449612890191
6836,-0.56,0.7200000000000002,0.3270241221374165,0.28095965726025035,0.05949190205249361
6837,-0.52,0.7200000000000002,0.3049412092240179,0.25887674434685176,0.044551973145809935
6838,-0.48,0.7200000000000002,0.2839234757953994,0.23785901091823322,0.030325174568968168
6839,-0.43999999999999995,0.7200000000000002,0.2639709218515582,0.217906456974392,0.01681150632196827
6840,-0.3999999999999999,0.7200000000000002,0.2450835473924938,0.19901908251532763,0.0040109684048102515
6841,-0.3600000000000001,0.7200000000000002,0.22726135241820786,0.18119688754104168,-0.008076439182505779
6842,-0.32000000000000006,0.7200000000000002,0.21050433692869996,0.1644398720515338,-0.019450716439980024
6843,-0.28,0.7200000000000002,0.19481250092396948,0.1487480360468033,-0.030111863367612367
6844,-0.24,0.7200000000000002,0.1801858444040175,0.13412137952685133,-0.040059879965402834
6845,-0.19999999999999996,0.7200000000000002,0.16662436736884387,0.1205599024916777,-0.049294766233351404
6846,-0.15999999999999992,0.7200000000000002,0.15412806981844698,0.10806360494128081,-0.05781652217145813
6847,-0.1200000000000001,0.7200000000000002,0.14269695175282812,0.09663248687566195,-0.06562514777972289
6848,-0.08000000000000007,0.7200000000000002,0.1323310131719874,0.08626654829482122,-0.07272064305814582
6849,-0.040000000000000036,0.7200000000000002,0.12303025407592522,0.07696578919875904,-0.07910300800672687
6850,0.0,0.7200000000000002,0.11479467446463963,0.06873020958747347,-0.08477224262546604
6851,0.040000000000000036,0.7200000000000002,0.10762427433813307,0.061559809460966904,-0.08972834691436332
6852,0.08000000000000007,0.7200000000000002,0.10151905369640396,0.055454588819237795,-0.0939713208734187
6853,0.1200000000000001,0.7200000000000002,0.09647901253945271,0.05041454766228654,-0.09750116450263221
6854,0.16000000000000014,0.7200000000000002,0.09250415086728044,0.04643968599011427,-0.10031787780200385
6855,0.20000000000000018,0.7200000000000002,0.08959446867988456,0.043530003802718396,-0.10242146077153358
6856,0.2400000000000002,0.7200000000000002,0.0877499659772672,0.04168550110010103,-0.10381191341122145
6857,0.2799999999999998,0.7200000000000002,0.08697064275942806,0.0409061778822619,-0.10448923572106741
6858,0.31999999999999984,0.7200000000000002,0.08725649902636622,0.04119203414920005,-0.10445342770107152
6859,0.3599999999999999,0.7200000000000002,0.08860753477808268,0.04254306990091652,-0.10370448935123375
6860,0.3999999999999999,0.7200000000000002,0.09102375001457697,0.0449592851374108,-0.10224242067155406
6861,0.43999999999999995,0.7200000000000002,0.09450514473584895,0.048440679858682785,-0.10006722166203252
6862,0.48,0.7200000000000002,0.09905171894189944,0.05298725406473328,-0.09717889232266906
6863,0.52,0.7200000000000002,0.10466347263272728,0.058599007755561115,-0.09357743265346374
6864,0.56,0.7200000000000002,0.11134040580833346,0.06527594093116729,-0.08926284265441656
6865,0.6000000000000001,0.7200000000000002,0.1190825184687171,0.07301805359155095,-0.08423512232552746
6866,0.6400000000000001,0.7200000000000002,0.12788981061387933,0.08182534573671316,-0.07849427166679648
6867,0.6800000000000002,0.7200000000000002,0.1377622822438188,0.09169781736665264,-0.07204029067822362
6868,0.7200000000000002,0.7200000000000002,0.14869993335853535,0.10263546848136917,-0.06487317935980888
6869,0.7599999999999998,0.7200000000000002,0.1607027639580306,0.11463829908086443,-0.05699293771155234
6870,0.7999999999999998,0.7200000000000002,0.17377077404230531,0.12770630916513914,-0.04839956573345383
6871,0.8399999999999999,0.7200000000000002,0.18790396361135564,0.14183949873418947,-0.03909306342551344
6872,0.8799999999999999,0.7200000000000002,0.203102332665185,0.15703786778801881,-0.02907343078773117
6873,0.9199999999999999,0.7200000000000002,0.21936588120379288,0.1733014163266267,-0.018340667820107008
6874,0.96,0.7200000000000002,0.236694609227177,0.19063014435001083,-0.0068947745226409785
6875,1.0,0.7200000000000002,0.2550885167353392,0.20902405185817305,0.005264249104666947
6876,1.04,0.7200000000000002,0.27454760372828224,0.22848313885111607,0.018136403061816776
6877,1.08,0.7200000000000002,0.29507187020600145,0.24900740532883528,0.03172168734880846
6878,1.12,0.7200000000000002,0.31666131616849635,0.2705968512913302,0.046020101965642025
6879,1.1600000000000001,0.7200000000000002,0.3393159416157731,0.29325147673860696,0.06103164691231747
6880,1.2000000000000002,0.7200000000000002,0.36303574654782383,0.3169712816706577,0.07675632218883482
6881,1.2400000000000002,0.7200000000000002,0.38782073096465347,0.3417562660874873,0.09319412779519409
6882,1.2799999999999998,0.7200000000000002,0.4136708948662622,0.36760642998909604,0.11034506373139497
6883,1.3199999999999998,0.7200000000000002,0.4405862382526492,0.39452177337548305,0.12820912999743794
6884,1.3599999999999999,0.7200000000000002,0.4685667611238126,0.4225022962466465,0.1467863265933228
6885,1.4,0.7200000000000002,0.49761246347975174,0.4515479986025856,0.1660766535190496
6886,1.44,0.7200000000000002,0.5277233453204754,0.48165888044330923,0.18608011077461828
6887,1.48,0.7200000000000002,0.5588994066459735,0.5128349417688073,0.2067966983600288
6888,1.52,0.7200000000000002,0.5911406474562477,0.5450761825790815,0.2282264162752812
6889,1.56,0.7200000000000002,0.6244470677513002,0.578382602874134,0.2503692645203755
6890,1.6,0.7200000000000002,0.6588186675311359,0.6127542026539697,0.2732252430953117
6891,1.6400000000000001,0.7200000000000002,0.6942554467957406,0.6481909819185744,0.2967943520000897
6892,1.6800000000000002,0.7200000000000002,0.7307574055451291,0.6846929406679629,0.3210765912347097
6893,1.7200000000000002,0.7200000000000002,0.7683245437792935,0.7222600789021273,0.3460719607991716
6894,1.7599999999999998,0.7200000000000002,0.806956861498241,0.7608923966210748,0.371780460693475
6895,1.7999999999999998,0.7200000000000002,0.8466543587019638,0.8005898938247976,0.39820209091762065
6896,1.8399999999999999,0.7200000000000002,0.8874170353904594,0.8413525705132932,0.425336851471608
6897,1.88,0.7200000000000002,0.9292448915637342,0.883180426686568,0.45318474235543754
6898,1.92,0.7200000000000002,0.9721379272217912,0.926073462344625,0.48174576356910875
6899,1.96,0.7200000000000002,1.0160961423646238,0.9700316774874576,0.5110199151126218
6900,-2.0,0.7599999999999998,1.8448650449988087,1.7988005801216425,1.0804887521049216
6901,-1.96,0.7599999999999998,1.7844193841151823,1.738354919238016,1.039871013719058
6902,-1.92,0.7599999999999998,1.7250389027163477,1.6789744378391815,0.9999664056630364
6903,-1.88,0.7599999999999998,1.6667236008022919,1.6206591359251257,0.9607749279368571
6904,-1.84,0.7599999999999998,1.6094734783730058,1.5634090134958396,0.9222965805405197
6905,-1.8,0.7599999999999998,1.5532885354285086,1.5072240705513424,0.8845313634740235
6906,-1.76,0.7599999999999998,1.4981687719687764,1.4521043070916102,0.8474792767373696
6907,-1.72,0.7599999999999998,1.4441141879938344,1.3980497231166682,0.8111403203305576
6908,-1.68,0.7599999999999998,1.3911247835036575,1.3450603186264913,0.7755144942535872
6909,-1.6400000000000001,0.7599999999999998,1.3392005584982645,1.2931360936210983,0.7406017985064592
6910,-1.6,0.7599999999999998,1.2883415129776465,1.2422770481004803,0.7064022330891728
6911,-1.56,0.7599999999999998,1.2385476469418124,1.1924831820646462,0.6729157980017282
6912,-1.52,0.7599999999999998,1.1898189603907592,1.143754495513593,0.6401424932441258
6913,-1.48,0.7599999999999998,1.142155453324476,1.0960909884473098,0.6080823188163649
6914,-1.44,0.7599999999999998,1.0955571257429744,1.0494926608658082,0.576735274718446
6915,-1.4,0.7599999999999998,1.0500239776462463,1.0039595127690801,0.5461013609503691
6916,-1.3599999999999999,0.7599999999999998,1.0055560090342996,0.9594915441571334,0.5161805775121339
6917,-1.3199999999999998,0.7599999999999998,0.9621532199071285,0.9160887550299623,0.4869729244037407
6918,-1.28,0.7599999999999998,0.919815610264741,0.8737511453875748,0.45847840162518955
6919,-1.24,0.7599999999999998,0.8785431801071265,0.8324787152299603,0.4306970091764801
6920,-1.2,0.7599999999999998,0.8383359294342876,0.7922714645571214,0.40362874705761254
6921,-1.1600000000000001,0.7599999999999998,0.7991938582462327,0.7531293933690665,0.37727361526858694
6922,-1.12,0.7599999999999998,0.7611169665429518,0.7150525016657856,0.3516316138094031
6923,-1.08,0.7599999999999998,0.7241052543244488,0.6780407894472826,0.3267027426800611
6924,-1.04,0.7599999999999998,0.6881587215907249,0.6420942567135587,0.30248700188056116
6925,-1.0,0.7599999999999998,0.6532773683417842,0.607212903464618,0.2789843914109029
6926,-0.96,0.7599999999999998,0.6194611945776156,0.5733967297004494,0.2561949112710867
6927,-0.9199999999999999,0.7599999999999998,0.5867102002982255,0.5406457354210593,0.2341185614611123
6928,-0.8799999999999999,0.7599999999999998,0.5550243855036116,0.5089599206264454,0.21275534198097976
6929,-0.8400000000000001,0.7599999999999998,0.5244037501937737,0.4783392853166076,0.19210525283068922
6930,-0.8,0.7599999999999998,0.4948482943687194,0.44878382949155327,0.17216829401024047
6931,-0.76,0.7599999999999998,0.46635801802844074,0.4202935531512746,0.15294446551963364
6932,-0.72,0.7599999999999998,0.43893292117294297,0.3928684562957768,0.13443376735886858
6933,-0.6799999999999999,0.7599999999999998,0.4125730038022178,0.36650853892505164,0.11663619952794552
6934,-0.6399999999999999,0.7599999999999998,0.3872782659162738,0.34121380103910764,0.09955176202686433
6935,-0.6000000000000001,0.7599999999999998,0.36304870751510804,0.3169842426379419,0.08318045485562509
6936,-0.56,0.7599999999999998,0.33988432859871964,0.2938198637215535,0.06752227801422764
6937,-0.52,0.7599999999999998,0.3177851291671074,0.27172066428994124,0.05257723150267208
6938,-0.48,0.7599999999999998,0.2967511092202746,0.25068664434310844,0.03834531532095841
6939,-0.43999999999999995,0.7599999999999998,0.2767822687582195,0.2307178038810533,0.024826529469086596
6940,-0.3999999999999999,0.7599999999999998,0.2578786077809418,0.21181414290377562,0.012020873947056705
6941,-0.3600000000000001,0.7599999999999998,0.2400401262884417,0.19397566141127554,-7.165124513125454e-05
6942,-0.32000000000000006,0.7599999999999998,0.22326682428072123,0.17720235940355505,-0.01145104610747738
6943,-0.28,0.7599999999999998,0.20755870175777696,0.1614942368806108,-0.022117310639981673
6944,-0.24,0.7599999999999998,0.19291575871961247,0.1468512938424463,-0.03207044484264406
6945,-0.19999999999999996,0.7599999999999998,0.179337995166223,0.13327353028905684,-0.04131044871546454
6946,-0.15999999999999992,0.7599999999999998,0.1668254110976143,0.12076094622044814,-0.04983732225844316
6947,-0.1200000000000001,0.7599999999999998,0.15537800651378275,0.10931354163661658,-0.05765106547157983
6948,-0.08000000000000007,0.7599999999999998,0.14499578141472852,0.09893131653756235,-0.06475167835487469
6949,-0.040000000000000036,0.7599999999999998,0.13567873580045212,0.08961427092328594,-0.07113916090832764
6950,0.0,0.7599999999999998,0.1274268696709534,0.08136240479378723,-0.07681351313193872
6951,0.040000000000000036,0.7599999999999998,0.12024018302623302,0.07417571814906684,-0.08177473502570791
6952,0.08000000000000007,0.7599999999999998,0.11411867586629121,0.06805421098912504,-0.08602282658963523
6953,0.1200000000000001,0.7599999999999998,0.10906234819112633,0.06299788331396017,-0.08955778782372065
6954,0.16000000000000014,0.7599999999999998,0.1050712000007403,0.059006735123574135,-0.09237961872796419
6955,0.20000000000000018,0.7599999999999998,0.10214523129513131,0.056080766417965146,-0.09448831930236583
6956,0.2400000000000002,0.7599999999999998,0.10028444207430016,0.054219977197134,-0.0958838895469256
6957,0.2799999999999998,0.7599999999999998,0.09948883233824757,0.0534243674610814,-0.09656632946164348
6958,0.31999999999999984,0.7599999999999998,0.09975840208697237,0.053693937209806204,-0.09653563904651949
6959,0.3599999999999999,0.7599999999999998,0.1010931513204755,0.055028686443309334,-0.09579181830155362
6960,0.3999999999999999,0.7599999999999998,0.10349308003875655,0.05742861516159039,-0.09433486722674586
6961,0.43999999999999995,0.7599999999999998,0.10695818824181513,0.06089372336464897,-0.09216478582209622
6962,0.48,0.7599999999999998,0.11148847592965216,0.06542401105248599,-0.08928157408760469
6963,0.52,0.7599999999999998,0.11708394310226714,0.07101947822510096,-0.08568523202327127
6964,0.56,0.7599999999999998,0.12374458975965906,0.0776801248824929,-0.08137575962909599
6965,0.6000000000000001,0.7599999999999998,0.13147041590182953,0.08540595102466336,-0.0763531569050788
6966,0.6400000000000001,0.7599999999999998,0.140261421528777,0.09419695665161082,-0.07061742385121975
6967,0.6800000000000002,0.7599999999999998,0.15011760664050425,0.10405314176333808,-0.06416856046751879
6968,0.7200000000000002,0.7599999999999998,0.1610389712370077,0.11497450635984152,-0.05700656675397596
6969,0.7599999999999998,0.7599999999999998,0.17302551531829036,0.12696105044112418,-0.049131442710591354
6970,0.7999999999999998,0.7599999999999998,0.18607723888434938,0.1400127740071832,-0.04054318833736474
6971,0.8399999999999999,0.7599999999999998,0.2001941419351884,0.15412967705802222,-0.03124180363429626
6972,0.8799999999999999,0.7599999999999998,0.2153762244708038,0.16931175959363762,-0.02122728860138589
6973,0.9199999999999999,0.7599999999999998,0.23162348649119843,0.18555902161403226,-0.010499643238633637
6974,0.96,0.7599999999999998,0.24893592799636804,0.20287146311920187,0.0009411324539604915
6975,1.0,0.7599999999999998,0.2673135489863184,0.2212490841091522,0.013095038476396516
6976,1.04,0.7599999999999998,0.286756349461047,0.24069188458388083,0.02596207482867436
6977,1.08,0.7599999999999998,0.30726432942054976,0.2611998645433836,0.03954224151079417
6978,1.12,0.7599999999999998,0.3288374888648356,0.28277302398766946,0.05383553852275586
6979,1.1600000000000001,0.7599999999999998,0.35147582779389597,0.3054113629167298,0.0688419658645594
6980,1.2000000000000002,0.7599999999999998,0.37517934620773524,0.3291148813305691,0.08456152353620486
6981,1.2400000000000002,0.7599999999999998,0.3999480441063535,0.35388357922918734,0.10099421153769211
6982,1.2799999999999998,0.7599999999999998,0.4257819214897456,0.37971745661257944,0.11814002986902117
6983,1.3199999999999998,0.7599999999999998,0.4526809783579195,0.40661651348075334,0.13599897853019224
6984,1.3599999999999999,0.7599999999999998,0.48064521471087085,0.4345807498337047,0.1545710575212052
6985,1.4,0.7599999999999998,0.5096746305485954,0.46361016567142926,0.17385626684206007
6986,1.44,0.7599999999999998,0.5397692258711063,0.4937047609939402,0.19385460649275676
6987,1.48,0.7599999999999998,0.5709290006783881,0.5248645358012219,0.21456607647329531
6988,1.52,0.7599999999999998,0.60315395497045,0.5570894900932838,0.23599067678367588
6989,1.56,0.7599999999999998,0.6364440887472907,0.5903796238701245,0.2581284074238983
6990,1.6,0.7599999999999998,0.6707994020089074,0.6247349371317412,0.28097926839396264
6991,1.6400000000000001,0.7599999999999998,0.7062198947553072,0.660155429878141,0.3045432596938687
6992,1.6800000000000002,0.7599999999999998,0.7427055669864798,0.6966411021093136,0.32882038132361685
6993,1.7200000000000002,0.7599999999999998,0.7802564187024329,0.7341919538252667,0.35381063328320667
6994,1.7599999999999998,0.7599999999999998,0.8188724499031586,0.7728079850259924,0.3795140155726382
6995,1.7999999999999998,0.7599999999999998,0.85855366058867,0.8124891957115038,0.40593052819191194
6996,1.8399999999999999,0.7599999999999998,0.8993000507589559,0.8532355858817897,0.4330601711410275
6997,1.88,0.7599999999999998,0.9411116204140186,0.8950471555368524,0.46090294441998486
6998,1.92,0.7599999999999998,0.9839883695538596,0.9379239046766934,0.4894588480287843
6999,1.96,0.7599999999999998,1.02793029817848,0.9818658333013137,0.5187278819674254
7000,-2.0,0.7999999999999998,1.8593928705544327,1.8133284056772665,1.089411997512112
7001,-1.96,0.7999999999999998,1.7989309231526054,1.7528664582754392,1.048789141521377
7002,-1.92,0.7999999999999998,1.7395341552355619,1.6934696903583957,1.0088794158604835
7003,-1.88,0.7999999999999998,1.681202566803295,1.6351381019261289,0.9696828205294321
7004,-1.84,0.7999999999999998,1.6239361578557956,1.5778716929786294,0.9311993555282227
7005,-1.8,0.7999999999999998,1.5677349283930755,1.5216704635159093,0.8934290208568552
7006,-1.76,0.7999999999999998,1.512598878415141,1.4665344135379748,0.856371816515329
7007,-1.72,0.7999999999999998,1.4585280079219827,1.4124635430448165,0.8200277425036451
7008,-1.68,0.7999999999999998,1.4055223169135864,1.3594578520364202,0.7843967988218028
7009,-1.6400000000000001,0.7999999999999998,1.3535818053899782,1.307517340512812,0.749478985469803
7010,-1.6,0.7999999999999998,1.3027064733511586,1.2566420084739924,0.7152743024476447
7011,-1.56,0.7999999999999998,1.2528963207971042,1.206831855919938,0.6817827497553282
7012,-1.52,0.7999999999999998,1.2041513477278343,1.158086882850668,0.6490043273928536
7013,-1.48,0.7999999999999998,1.1564715541433472,1.110407089266181,0.6169390353602209
7014,-1.44,0.7999999999999998,1.109856940043624,1.0637924751664578,0.5855868736574303
7015,-1.4,0.7999999999999998,1.064307505428685,1.0182430405515188,0.5549478422844814
7016,-1.3599999999999999,0.7999999999999998,1.0198232502985258,0.9737587854213596,0.5250219412413742
7017,-1.3199999999999998,0.7999999999999998,0.9764041746531386,0.9303397097759724,0.4958091705281092
7018,-1.28,0.7999999999999998,0.9340502784925379,0.8879858136153717,0.46730953014468607
7019,-1.24,0.7999999999999998,0.8927615618167081,0.8466970969395419,0.4395230200911045
7020,-1.2,0.7999999999999998,0.8525380246256611,0.8064735597484949,0.41244964036736503
7021,-1.1600000000000001,0.7999999999999998,0.8133796669193892,0.767315202042223,0.38608939097346767
7022,-1.12,0.7999999999999998,0.7752864886978953,0.7292220238207291,0.36044227190941186
7023,-1.08,0.7999999999999998,0.7382584899611822,0.692194025084016,0.3355082831751981
7024,-1.04,0.7999999999999998,0.7022956707092439,0.6562312058320777,0.31128742477082616
7025,-1.0,0.7999999999999998,0.6673980309420846,0.6213335660649184,0.28777969669629605
7026,-0.96,0.7999999999999998,0.6335655706597015,0.5875011057825353,0.2649850989516079
7027,-0.9199999999999999,0.7999999999999998,0.6007982898620999,0.5547338249849337,0.24290363153676156
7028,-0.8799999999999999,0.7999999999999998,0.5690961885492773,0.5230317236721111,0.22153529445175715
7029,-0.8400000000000001,0.7999999999999998,0.538459266721223,0.4923948018440569,0.20088008769659466
7030,-0.8,0.7999999999999998,0.5088875243779565,0.46282305950079033,0.180938011271274
7031,-0.76,0.7999999999999998,0.4803809615194653,0.43431649664229915,0.1617090651757952
7032,-0.72,0.7999999999999998,0.4529395781457493,0.40687511326858317,0.14319324941015832
7033,-0.6799999999999999,0.7999999999999998,0.42656337425681523,0.3804989093796491,0.12539056397436332
7034,-0.6399999999999999,0.7999999999999998,0.4012523498526569,0.35518788497549075,0.10830100886841021
7035,-0.6000000000000001,0.7999999999999998,0.3770065049332756,0.33094204005610944,0.09192458409229909
7036,-0.56,0.7999999999999998,0.3538258394986729,0.30776137462150677,0.07626128964602974
7037,-0.52,0.7999999999999998,0.3317103535488485,0.28564588867168234,0.061311125529602196
7038,-0.48,0.7999999999999998,0.31066004708380274,0.2645955822066366,0.04707409174301661
7039,-0.43999999999999995,0.7999999999999998,0.29067492010353374,0.24461045522636757,0.03355018828627294
7040,-0.3999999999999999,0.7999999999999998,0.27175497260804393,0.22569050773087776,0.020739415159371118
7041,-0.3600000000000001,0.7999999999999998,0.25390020459733004,0.20783573972016386,0.008641772362311263
7042,-0.32000000000000006,0.7999999999999998,0.23711061607139455,0.19104615119422838,-0.0027427401049068267
7043,-0.28,0.7999999999999998,0.22138620703023826,0.17532174215307209,-0.013414122242282993
7044,-0.24,0.7999999999999998,0.2067269774738584,0.16066251259669223,-0.023372374049817284
7045,-0.19999999999999996,0.7999999999999998,0.19313292740225824,0.14706846252509206,-0.03261749552750969
7046,-0.15999999999999992,0.7999999999999998,0.1806040568154341,0.13453959193826792,-0.04114948667536019
7047,-0.1200000000000001,0.7999999999999998,0.16914036571338978,0.1230759008362236,-0.0489683474933688
7048,-0.08000000000000007,0.7999999999999998,0.1587418540961223,0.11267738921895612,-0.056074077981535575
7049,-0.040000000000000036,0.7999999999999998,0.14940852196363252,0.10334405708646635,-0.06246667813986044
7050,0.0,0.7999999999999998,0.14114036931592008,0.09507590443875391,-0.0681461479683434
7051,0.040000000000000036,0.7999999999999998,0.13393739615298708,0.08787293127582091,-0.07311248746698451
7052,0.08000000000000007,0.7999999999999998,0.1277996024748306,0.08173513759766443,-0.07736569663578374
7053,0.1200000000000001,0.7999999999999998,0.12272698828145337,0.0766625234042872,-0.08090577547474107
7054,0.16000000000000014,0.7999999999999998,0.1187195535728525,0.07265508869568632,-0.08373272398385653
7055,0.20000000000000018,0.7999999999999998,0.11577729834903089,0.06971283347186472,-0.08584654216313008
7056,0.2400000000000002,0.7999999999999998,0.1139002226099861,0.06783575773281994,-0.08724723001256177
7057,0.2799999999999998,0.7999999999999998,0.11308832635572051,0.06702386147855435,-0.08793478753215156
7058,0.31999999999999984,0.7999999999999998,0.1133416095862321,0.06727714470906593,-0.08790921472189947
7059,0.3599999999999999,0.7999999999999998,0.11466007230152181,0.06859560742435564,-0.08717051158180553
7060,0.3999999999999999,0.7999999999999998,0.1170437145015891,0.07097924962442292,-0.08571867811186967
7061,0.43999999999999995,0.7999999999999998,0.12049253618643417,0.07442807130926801,-0.08355371431209194
7062,0.48,0.7999999999999998,0.12500653735605735,0.07894207247889118,-0.08067562018247232
7063,0.52,0.7999999999999998,0.13058571801045904,0.08452125313329287,-0.07708439572301082
7064,0.56,0.7999999999999998,0.13723007814963797,0.0911656132724718,-0.07278004093370743
7065,0.6000000000000001,0.7999999999999998,0.1449396177735945,0.09887515289642831,-0.06776255581456217
7066,0.6400000000000001,0.7999999999999998,0.15371433688232888,0.10764987200516271,-0.062031940365575015
7067,0.6800000000000002,0.7999999999999998,0.16355423547584302,0.11748977059867685,-0.055588194586745965
7068,0.7200000000000002,0.7999999999999998,0.17445931355413324,0.12839484867696707,-0.04843131847807507
7069,0.7599999999999998,0.7999999999999998,0.18642957111720146,0.1403651062400353,-0.040561312039562335
7070,0.7999999999999998,0.7999999999999998,0.1994650081650481,0.15340054328788194,-0.031978175271207665
7071,0.8399999999999999,0.7999999999999998,0.21356562469767426,0.1675011598205081,-0.02268190817301108
7072,0.8799999999999999,0.7999999999999998,0.22873142071507413,0.18266695583790796,-0.01267251074497261
7073,0.9199999999999999,0.7999999999999998,0.24496239621725577,0.1988979313400896,-0.0019499829870923066
7074,0.96,0.7999999999999998,0.262258551204213,0.2161940863270468,0.00948567510062992
7075,1.0,0.7999999999999998,0.28061988567594837,0.2345554207987822,0.021634463518194015
7076,1.04,0.7999999999999998,0.3000463996324629,0.25398193475529673,0.03449638226560004
7077,1.08,0.7999999999999998,0.32053809307375686,0.2744736281965907,0.04807143134284785
7078,1.12,0.7999999999999998,0.34209496599982564,0.2960305011226595,0.06235961074993763
7079,1.1600000000000001,0.7999999999999998,0.3647170184106717,0.3186525535335056,0.0773609204868693
7080,1.2000000000000002,0.7999999999999998,0.38840425030630016,0.342339785429134,0.0930753605536428
7081,1.2400000000000002,0.7999999999999998,0.41315666168670223,0.3670921968095361,0.1095029309502582
7082,1.2799999999999998,0.7999999999999998,0.4389742525518841,0.39290978767471796,0.12664363167671533
7083,1.3199999999999998,0.7999999999999998,0.4658570229018449,0.41979255802467874,0.14449746273301445
7084,1.3599999999999999,0.7999999999999998,0.49380497273658003,0.4477405078594139,0.16306442411915553
7085,1.4,0.7999999999999998,0.5228181020560962,0.4767536371789301,0.1823445158351385
7086,1.44,0.7999999999999998,0.5528964108603884,0.5068319459832222,0.20233773788096326
7087,1.48,0.7999999999999998,0.5840398991494591,0.5379754342722929,0.22304409025662994
7088,1.52,0.7999999999999998,0.6162485669233079,0.5701841020461417,0.24446357296213864
7089,1.56,0.7999999999999998,0.6495224141819351,0.6034579493047689,0.2665961859974891
7090,1.6,0.7999999999999998,0.683861440925345,0.6377969760481788,0.2894419293626815
7091,1.6400000000000001,0.7999999999999998,0.7192656471535275,0.6732011822763613,0.31300080305771577
7092,1.6800000000000002,0.7999999999999998,0.7557350328664855,0.7096705679893193,0.33727280708259194
7093,1.7200000000000002,0.7999999999999998,0.7932695980642229,0.7472051331870567,0.3622579414373099
7094,1.7599999999999998,0.7999999999999998,0.8318693427467367,0.7858048778695705,0.3879562061218695
7095,1.7999999999999998,0.7999999999999998,0.8715342669140311,0.8254698020368649,0.4143676011362713
7096,1.8399999999999999,0.7999999999999998,0.9122643705661029,0.8661999056889367,0.4414921264805148
7097,1.88,0.7999999999999998,0.9540596537029569,0.9079951888257907,0.46932978215460047
7098,1.92,0.7999999999999998,0.9969201163245818,0.9508556514474156,0.49788056815852794
7099,1.96,0.7999999999999998,1.040845758430987,0.9947812935538207,0.5271444844922971
7100,-2.0,0.8399999999999999,1.8750020005487262,1.82893753567156,1.0990438785893708
7101,-1.96,0.8399999999999999,1.81452376662869,1.7684593017515238,1.0584159049937638
7102,-1.92,0.8399999999999999,1.7551107121934284,1.7090462473162622,1.0185010617279986
7103,-1.88,0.8399999999999999,1.6967628372429449,1.6506983723657787,0.9792993487920751
7104,-1.84,0.8399999999999999,1.6394801417772316,1.5934156769000654,0.9408107661859939
7105,-1.8,0.8399999999999999,1.5832626257962912,1.537198160919125,0.9030353139097542
7106,-1.76,0.8399999999999999,1.528110289300144,1.4820458244229777,0.8659729919633563
7107,-1.72,0.8399999999999999,1.4740231322887716,1.4279586674116054,0.8296238003468004
7108,-1.68,0.8399999999999999,1.4210011547621757,1.3749366898850095,0.7939877390600865
7109,-1.6400000000000001,0.8399999999999999,1.369044356720354,1.3229798918431879,0.7590648081032145
7110,-1.6,0.8399999999999999,1.3181527381633114,1.2720882732861452,0.7248550074761844
7111,-1.56,0.8399999999999999,1.268326299091047,1.222261834213881,0.691358337178996
7112,-1.52,0.8399999999999999,1.2195650395035595,1.1735005746263933,0.6585747972116494
7113,-1.48,0.8399999999999999,1.1718689594008593,1.1258044945236931,0.6265043875741447
7114,-1.44,0.8399999999999999,1.12523805878293,1.0791735939057638,0.5951471082664823
7115,-1.4,0.8399999999999999,1.079672337649775,1.0336078727726088,0.5645029592886613
7116,-1.3599999999999999,0.8399999999999999,1.0351717960013989,0.9891073311242327,0.5345719406406824
7117,-1.3199999999999998,0.8399999999999999,0.9917364338378059,0.9456719689606397,0.5053540523225453
7118,-1.28,0.8399999999999999,0.9493662511589857,0.9033017862818195,0.47684929433425033
7119,-1.24,0.8399999999999999,0.9080612479649486,0.8619967830877824,0.449057666675797
7120,-1.2,0.8399999999999999,0.867821424255682,0.8217569593785158,0.4219791693471857
7121,-1.1600000000000001,0.8399999999999999,0.8286467800312018,0.7825823151540356,0.3956138023484163
7122,-1.12,0.8399999999999999,0.7905373152914927,0.7444728504143265,0.36996156567948857
7123,-1.08,0.8399999999999999,0.7534930300365666,0.7074285651594004,0.3450224593404028
7124,-1.04,0.8399999999999999,0.7175139242664149,0.6714494593892487,0.32079648333115895
7125,-1.0,0.8399999999999999,0.6825999979810414,0.6365355331038752,0.2972836376517571
7126,-0.96,0.8399999999999999,0.6487512511804474,0.6026867863032812,0.2744839223021969
7127,-0.9199999999999999,0.8399999999999999,0.6159676838646269,0.5699032189874607,0.25239733728247876
7128,-0.8799999999999999,0.8399999999999999,0.5842492960335878,0.5381848311564216,0.2310238825926023
7129,-0.8400000000000001,0.8399999999999999,0.5535960876873303,0.5075316228101641,0.210363558232568
7130,-0.8,0.8399999999999999,0.524008058825846,0.47794359394867986,0.19041636420237534
7131,-0.76,0.8399999999999999,0.4954852094491427,0.44942074457197656,0.1711823005020247
7132,-0.72,0.8399999999999999,0.46802753955721527,0.4219630746800491,0.1526613671315159
7133,-0.6799999999999999,0.8399999999999999,0.44163504915006296,0.3955705842728968,0.134853564090849
7134,-0.6399999999999999,0.8399999999999999,0.4163077382276896,0.3702432733505235,0.11775889138002399
7135,-0.6000000000000001,0.8399999999999999,0.3920456067900963,0.34598114191293017,0.10137734899904094
7136,-0.56,0.8399999999999999,0.36884865483728174,0.3227841899601156,0.08570893694789963
7137,-0.52,0.8399999999999999,0.3467168823692431,0.30065241749207694,0.07075365522660026
7138,-0.48,0.8399999999999999,0.32565028938598345,0.2795858245088173,0.05651150383514276
7139,-0.43999999999999995,0.8399999999999999,0.30564887588750234,0.2595844110103362,0.042982482773527154
7140,-0.3999999999999999,0.8399999999999999,0.2867126418737959,0.24064817699662974,0.030166592041753433
7141,-0.3600000000000001,0.8399999999999999,0.26884158734487185,0.22277712246770567,0.01806383163982165
7142,-0.32000000000000006,0.8399999999999999,0.2520357123007238,0.20597124742355763,0.006674201567731665
7143,-0.28,0.8399999999999999,0.23629501674135225,0.19023055186418608,-0.0040022981745164166
7144,-0.24,0.8399999999999999,0.22161950066676014,0.17555503578959397,-0.013965667586922637
7145,-0.19999999999999996,0.8399999999999999,0.20800916407694572,0.16194469919977955,-0.02321590666948692
7146,-0.15999999999999992,0.8399999999999999,0.19546400697190855,0.14939954209474238,-0.03175301542220934
7147,-0.1200000000000001,0.8399999999999999,0.18398402935165045,0.13791956447448428,-0.039576993845089836
7148,-0.08000000000000007,0.8399999999999999,0.1735692312161682,0.12750476633900204,-0.04668784193812853
7149,-0.040000000000000036,0.8399999999999999,0.16421961256546536,0.11815514768829918,-0.05308555970132532
7150,0.0,0.8399999999999999,0.1559351733995415,0.10987070852237532,-0.05877014713468019
7151,0.040000000000000036,0.8399999999999999,0.148715913718394,0.10265144884122782,-0.06374160423819322
7152,0.08000000000000007,0.8399999999999999,0.14256183352202464,0.09649736864485847,-0.06799993101186434
7153,0.1200000000000001,0.8399999999999999,0.13747293281043302,0.09140846793326685,-0.07154512745569358
7154,0.16000000000000014,0.8399999999999999,0.1334492115836197,0.08738474670645352,-0.07437719356968096
7155,0.20000000000000018,0.8399999999999999,0.13049066984158397,0.0844262049644178,-0.07649612935382644
7156,0.2400000000000002,0.8399999999999999,0.12859730758432703,0.08253284270716085,-0.07790193480813001
7157,0.2799999999999998,0.8399999999999999,0.12776912481184682,0.08170465993468065,-0.07859460993259174
7158,0.31999999999999984,0.8399999999999999,0.1280061215241455,0.08194165664697933,-0.07857415472721158
7159,0.3599999999999999,0.8399999999999999,0.1293082977212212,0.08324383284405504,-0.0778405691919895
7160,0.3999999999999999,0.8399999999999999,0.13167565340307474,0.08561118852590857,-0.07639385332692558
7161,0.43999999999999995,0.8399999999999999,0.13510818856970716,0.08904372369254099,-0.07423400713201976
7162,0.48,0.8399999999999999,0.1396059032211167,0.09354143834395054,-0.07136103060727204
7163,0.52,0.8399999999999999,0.1451687973573048,0.09910433248013864,-0.06777492375268246
7164,0.56,0.8399999999999999,0.15179687097827085,0.10573240610110468,-0.06347568656825096
7165,0.6000000000000001,0.8399999999999999,0.1594901240840136,0.11342565920684744,-0.058463319053977635
7166,0.6400000000000001,0.8399999999999999,0.16824855667453525,0.12218409179736908,-0.05273782120986239
7167,0.6800000000000002,0.8399999999999999,0.1780721687498352,0.13200770387266902,-0.04629919303590524
7168,0.7200000000000002,0.8399999999999999,0.18896096030991272,0.14289649543274655,-0.03914743453210625
7169,0.7599999999999998,0.8399999999999999,0.2009149313547673,0.15485046647760112,-0.03128254569846545
7170,0.7999999999999998,0.8399999999999999,0.2139340818844,0.16786961700723382,-0.022704526534982672
7171,0.8399999999999999,0.8399999999999999,0.22801841189881142,0.18195394702164525,-0.013413377041658014
7172,0.8799999999999999,0.8399999999999999,0.24316792139800214,0.19710345652083597,-0.003409097218491468
7173,0.9199999999999999,0.8399999999999999,0.25938261038196614,0.21331814550479997,0.0073083129345169265
7174,0.96,0.8399999999999999,0.27666247885071105,0.23059801397354487,0.01873885341736726
7175,1.0,0.8399999999999999,0.2950075268042365,0.2489430619270703,0.030882524230059473
7176,1.04,0.8399999999999999,0.31441775424253426,0.2683532893653681,0.0437393253725935
7177,1.08,0.8399999999999999,0.3348931611656129,0.28882869628844676,0.05730925684496949
7178,1.12,0.8399999999999999,0.35643374757346913,0.310369282696303,0.07159231864718735
7179,1.1600000000000001,0.8399999999999999,0.37903951346610393,0.3329750485889378,0.08658851077924704
7180,1.2000000000000002,0.8399999999999999,0.40271045884351636,0.3566459939663502,0.10229783324114866
7181,1.2400000000000002,0.8399999999999999,0.42744658370570615,0.38138211882854,0.1187202860328922
7182,1.2799999999999998,0.8399999999999999,0.45324788805267324,0.4071834231755071,0.13585586915447734
7183,1.3199999999999998,0.8399999999999999,0.4801143718844193,0.43404990700725316,0.15370458260590458
7184,1.3599999999999999,0.8399999999999999,0.5080460352009438,0.4619815703237777,0.1722664263871738
7185,1.4,0.8399999999999999,0.5370428780022478,0.49097841312508167,0.19154140049828478
7186,1.44,0.8399999999999999,0.5671049002883257,0.5210404354111595,0.21152950493923764
7187,1.48,0.8399999999999999,0.5982321020591861,0.5521676371820199,0.23223073971003252
7188,1.52,0.8399999999999999,0.6304244833148197,0.5843600184376535,0.2536451048106692
7189,1.56,0.8399999999999999,0.6636820440552306,0.6176175791780644,0.2757726002411478
7190,1.6,0.8399999999999999,0.6980047842804215,0.6519403194032553,0.2986132260014682
7191,1.6400000000000001,0.8399999999999999,0.7333927039903952,0.687328239113229,0.3221669820916306
7192,1.6800000000000002,0.8399999999999999,0.76984580318514,0.7237813383079738,0.34643386851163466
7193,1.7200000000000002,0.8399999999999999,0.8073640818646631,0.7612996169874969,0.37141388526148084
7194,1.7599999999999998,0.8399999999999999,0.8459475400289662,0.7998830751518,0.3971070323411685
7195,1.7999999999999998,0.8399999999999999,0.8855961776780515,0.8395317128008853,0.42351330975069845
7196,1.8399999999999999,0.8399999999999999,0.926309994811909,0.8802455299347428,0.4506327174900702
7197,1.88,0.8399999999999999,0.9680889914305453,0.9220245265533791,0.4784652555592838
7198,1.92,0.8399999999999999,1.0109331675339606,0.9648687026567944,0.5070109239583394
7199,1.96,0.8399999999999999,1.054842523122146,1.00877805824498,0.5362697226872366
7200,-2.0,0.8799999999999999,1.8916924349816775,1.8456279701045113,1.1093843953366977
7201,-1.96,0.8799999999999999,1.8311979145434205,1.7851334496662543,1.0687513041362189
7202,-1.92,0.8799999999999999,1.7717685735899409,1.7257041087127747,1.0288313432655813
7203,-1.88,0.8799999999999999,1.713404412121241,1.6673399472440749,0.9896245127247862
7204,-1.84,0.8799999999999999,1.6561054301373235,1.6100409652601573,0.9511308125138327
7205,-1.8,0.8799999999999999,1.5998716276381793,1.553807162761013,0.9133502426327211
7206,-1.76,0.8799999999999999,1.5447030046238068,1.4986385397466406,0.8762828030814516
7207,-1.72,0.8799999999999999,1.4905995610942246,1.4445350962170584,0.8399284938600238
7208,-1.68,0.8799999999999999,1.4375612970494116,1.3914968321722454,0.8042873149684377
7209,-1.6400000000000001,0.8799999999999999,1.3855882124893781,1.339523747612212,0.7693592664066939
7210,-1.6,0.8799999999999999,1.3346803074141196,1.2886158425369534,0.7351443481747918
7211,-1.56,0.8799999999999999,1.2848375818236437,1.2387731169464775,0.7016425602727316
7212,-1.52,0.8799999999999999,1.2360600357179505,1.1899955708407843,0.6688539027005131
7213,-1.48,0.8799999999999999,1.188347669097023,1.1422832042198567,0.6367783754581366
7214,-1.44,0.8799999999999999,1.1417004819608858,1.0956360170837196,0.6054159785456021
7215,-1.4,0.8799999999999999,1.0961184743095183,1.050054009432352,0.5747667119629092
7216,-1.3599999999999999,0.8799999999999999,1.051601646142929,1.0055371812657627,0.5448305757100583
7217,-1.3199999999999998,0.8799999999999999,1.0081499974611234,0.9620855325839572,0.5156075697870495
7218,-1.28,0.8799999999999999,0.9657635282640885,0.9196990633869223,0.48709769419388277
7219,-1.24,0.8799999999999999,0.924442238551833,0.8783777736746669,0.45930094893055745
7220,-1.2,0.8799999999999999,0.884186128324362,0.8381216634471959,0.4322173339970741
7221,-1.1600000000000001,0.8799999999999999,0.8449951975816584,0.7989307327044922,0.4058468493934328
7222,-1.12,0.8799999999999999,0.80686944632374,0.7608049814465738,0.3801894951196332
7223,-1.08,0.8799999999999999,0.7698088745506011,0.7237444096734349,0.35524527117567567
7224,-1.04,0.8799999999999999,0.7338134822622343,0.6877490173850681,0.33101417756155976
7225,-1.0,0.8799999999999999,0.6988832694586489,0.6528188045814827,0.3074962142772859
7226,-0.96,0.8799999999999999,0.6650182361398419,0.6189537712626757,0.28469138132285393
7227,-0.9199999999999999,0.8799999999999999,0.6322183823058126,0.5861539174286464,0.26259967869826367
7228,-0.8799999999999999,0.8799999999999999,0.6004837079565581,0.5544192430793919,0.24122110640351543
7229,-0.8400000000000001,0.8799999999999999,0.5698142130920855,0.5237497482149193,0.22055566443860922
7230,-0.8,0.8799999999999999,0.5402098977123891,0.494145432835223,0.2006033528035448
7231,-0.76,0.8799999999999999,0.5116707618174687,0.4656062969403026,0.18136417149832212
7232,-0.72,0.8799999999999999,0.4841968054073289,0.43813234053016276,0.16283812052294142
7233,-0.6799999999999999,0.8799999999999999,0.45778802848196576,0.4117235636047996,0.1450251998774026
7234,-0.6399999999999999,0.8799999999999999,0.43244443104138025,0.3863799661642141,0.12792540956170562
7235,-0.6000000000000001,0.8799999999999999,0.4081660130855733,0.3621015482084072,0.11153874957585069
7236,-0.56,0.8799999999999999,0.38495277461454414,0.338888309737378,0.09586521991983754
7237,-0.52,0.8799999999999999,0.36280471562829303,0.3167402507511269,0.08090482059366622
7238,-0.48,0.8799999999999999,0.34172183612681883,0.2956573712496527,0.06665755159733683
7239,-0.43999999999999995,0.8799999999999999,0.3217041361101214,0.27563967123295524,0.053123412930849274
7240,-0.3999999999999999,0.8799999999999999,0.302751615578205,0.25668715070103887,0.04030240459420364
7241,-0.3600000000000001,0.8799999999999999,0.28486427453106733,0.23879980965390116,0.028194526587399966
7242,-0.32000000000000006,0.8799999999999999,0.26804211296870417,0.221977648091538,0.016799778910438053
7243,-0.28,0.8799999999999999,0.25228513089112037,0.2062206660139542,0.006118161563318077
7244,-0.24,0.8799999999999999,0.23759332829831473,0.19152886342114855,-0.003850325453960045
7245,-0.19999999999999996,0.8799999999999999,0.223966705190286,0.17790224031311982,-0.013105682141396256
7246,-0.15999999999999992,0.8799999999999999,0.21140526156703618,0.16534079668987,-0.021647908498990613
7247,-0.1200000000000001,0.8799999999999999,0.19990899742856402,0.15384453255139785,-0.02947700452674301
7248,-0.08000000000000007,0.8799999999999999,0.1894779127748694,0.14341344789770322,-0.036592970224653576
7249,-0.040000000000000036,0.8799999999999999,0.18011200760595344,0.13404754272878727,-0.0429958055927223
7250,0.0,0.8799999999999999,0.17181128192181452,0.12574681704464835,-0.0486855106309491
7251,0.040000000000000036,0.8799999999999999,0.16457573572245365,0.11851127084528748,-0.05366208533933403
7252,0.08000000000000007,0.8799999999999999,0.1584053690078714,0.11234090413070522,-0.05792552971787709
7253,0.1200000000000001,0.8799999999999999,0.15330018177806642,0.10723571690090025,-0.06147584376657821
7254,0.16000000000000014,0.8799999999999999,0.1492601740330396,0.10319570915587342,-0.06431302748543749
7255,0.20000000000000018,0.8799999999999999,0.14628534577279,0.10022088089562384,-0.06643708087445488
7256,0.2400000000000002,0.8799999999999999,0.14437569699731959,0.09831123212015341,-0.06784800393363039
7257,0.2799999999999998,0.8799999999999999,0.1435312277066265,0.09746676282946032,-0.06854579666296401
7258,0.31999999999999984,0.8799999999999999,0.14375193790071178,0.0976874730235456,-0.06853045906245575
7259,0.3599999999999999,0.8799999999999999,0.14503782757957495,0.09897336270240878,-0.0678019911321056
7260,0.3999999999999999,0.8799999999999999,0.1473888967432149,0.10132443186604873,-0.06636039287191357
7261,0.43999999999999995,0.8799999999999999,0.1508051453916329,0.10474068051446672,-0.06420566428187967
7262,0.48,0.8799999999999999,0.15528657352483005,0.10922210864766388,-0.06133780536200389
7263,0.52,0.8799999999999999,0.16083318114280493,0.11476871626563875,-0.05775681611228619
7264,0.56,0.8799999999999999,0.16744496824555669,0.12138050336839051,-0.05346269653272664
7265,0.6000000000000001,0.8799999999999999,0.17512193483308638,0.1290574699559202,-0.04845544662332517
7266,0.6400000000000001,0.8799999999999999,0.1838640809053953,0.13779961602822913,-0.04273506638408185
7267,0.6800000000000002,0.8799999999999999,0.19367140646247968,0.1476069415853135,-0.03630155581499663
7268,0.7200000000000002,0.8799999999999999,0.20454391150434476,0.15847944662717858,-0.02915491491606953
7269,0.7599999999999998,0.8799999999999999,0.21648159603098638,0.1704171311538202,-0.021295143687300642
7270,0.7999999999999998,0.8799999999999999,0.22948446004240555,0.18341999516523938,-0.012722242128689769
7271,0.8399999999999999,0.8799999999999999,0.2435525035386031,0.19748803866143694,-0.0034362102402370406
7272,0.8799999999999999,0.8799999999999999,0.2586857265195784,0.2126212616424122,0.006562951978057598
7273,0.9199999999999999,0.8799999999999999,0.27488412898533093,0.22881966410816476,0.017275244526194118
7274,0.96,0.8799999999999999,0.2921477109358645,0.24608324605869833,0.028700667404172493
7275,1.0,0.8799999999999999,0.3104764723711719,0.26441200749400573,0.040839220611992806
7276,1.04,0.8799999999999999,0.3298704132912601,0.28380594841409396,0.053690904149655
7277,1.08,0.8799999999999999,0.35032953369612474,0.3042650688189586,0.06725571801715902
7278,1.12,0.8799999999999999,0.37185383358576735,0.3257893687086012,0.08153366221450489
7279,1.1600000000000001,0.8799999999999999,0.39444331296018914,0.348378848083023,0.09652473674169276
7280,1.2000000000000002,0.8799999999999999,0.41809797181938746,0.3720335069422213,0.11222894159872243
7281,1.2400000000000002,0.8799999999999999,0.4428178101633619,0.39675334528619577,0.12864627678559404
7282,1.2799999999999998,0.8799999999999999,0.4686028279921197,0.4225383631149536,0.14577674230230728
7283,1.3199999999999998,0.8799999999999999,0.4954530253056515,0.44938856042848535,0.16362033814886268
7284,1.3599999999999999,0.8799999999999999,0.5233684021039614,0.47730393722679526,0.18217706432525987
7285,1.4,0.8799999999999999,0.5523489583870519,0.5062844935098857,0.20144692083149895
7286,1.44,0.8799999999999999,0.5823946941549165,0.5363302292777503,0.22142990766758006
7287,1.48,0.8799999999999999,0.6135056094075578,0.5674411445303916,0.2421260248335029
7288,1.52,0.8799999999999999,0.64568170414498,0.5996172392678139,0.2635352723292677
7289,1.56,0.8799999999999999,0.6789229783671824,0.6328585134900162,0.2856576501548744
7290,1.6,0.8799999999999999,0.7132294320741596,0.6671649671969934,0.3084931583103228
7291,1.6400000000000001,0.8799999999999999,0.7486010652659156,0.7025366003887494,0.3320417967956133
7292,1.6800000000000002,0.8799999999999999,0.7850378779424494,0.7389734130652832,0.35630356561074567
7293,1.7200000000000002,0.8799999999999999,0.8225398701037642,0.776475405226598,0.38127846475571986
7294,1.7599999999999998,0.8799999999999999,0.8611070417498521,0.8150425768726859,0.4069664942305356
7295,1.7999999999999998,0.8799999999999999,0.9007393928807181,0.8546749280035519,0.43336765403519345
7296,1.8399999999999999,0.8799999999999999,0.941436923496363,0.8953724586191968,0.4604819441696933
7297,1.88,0.8799999999999999,0.983199633596785,0.9371351687196188,0.4883093646340351
7298,1.92,0.8799999999999999,1.0260275231819873,0.9799630583048211,0.5168499154282187
7299,1.96,0.8799999999999999,1.0699205922519643,1.0238561273747981,0.546103596552244
7300,-2.0,0.9199999999999999,1.9094641738532896,1.8633997089761234,1.1204335477540925
7301,-1.96,0.9199999999999999,1.8489533668968001,1.802888902019634,1.0797953389487411
7302,-1.92,0.9199999999999999,1.7895077394251082,1.743443274547942,1.0398702604732322
7303,-1.88,0.9199999999999999,1.7311272914382099,1.6850628265610437,1.000658312327565
7304,-1.84,0.9199999999999999,1.673812022936064,1.6277475580588978,0.9621594945117395
7305,-1.8,0.9199999999999999,1.617561933918711,1.5714974690415449,0.9243738070257562
7306,-1.76,0.9199999999999999,1.5623770243861275,1.5163125595089613,0.8873012498696145
7307,-1.72,0.9199999999999999,1.5082572943383243,1.4621928294611581,0.850941823043315
7308,-1.68,0.9199999999999999,1.4552027437753028,1.4091382788981366,0.8152955265468571
7309,-1.6400000000000001,0.9199999999999999,1.4032133726970597,1.3571489078198935,0.7803623603802414
7310,-1.6,0.9199999999999999,1.3522891811035882,1.306224716226422,0.7461423245434672
7311,-1.56,0.9199999999999999,1.3024301689948994,1.2563657041177332,0.7126354190365352
7312,-1.52,0.9199999999999999,1.2536363363709864,1.2075718714938202,0.6798416438594448
7313,-1.48,0.9199999999999999,1.2059076832318543,1.159843218354688,0.6477609990121964
7314,-1.44,0.9199999999999999,1.1592442095774922,1.113179744700326,0.6163934844947898
7315,-1.4,0.9199999999999999,1.113645915407913,1.0675814505307468,0.5857391003072252
7316,-1.3599999999999999,0.9199999999999999,1.0691128007231143,1.0230483358459481,0.5557978464495025
7317,-1.3199999999999998,0.9199999999999999,1.0256448655230923,0.9795804006459261,0.5265697229216215
7318,-1.28,0.9199999999999999,0.9832421098078441,0.9371776449306779,0.4980547297235827
7319,-1.24,0.9199999999999999,0.9419045335773751,0.8958400687002089,0.47025286685538564
7320,-1.2,0.9199999999999999,0.9016321368316891,0.8555676719545229,0.44316413431703044
7321,-1.1600000000000001,0.9199999999999999,0.8624249195707785,0.8163604546936123,0.4167885321085172
7322,-1.12,0.9199999999999999,0.8242828817946458,0.7782184169174796,0.39112606022984586
7323,-1.08,0.9199999999999999,0.7872060235032877,0.7411415586261215,0.36617671868101614
7324,-1.04,0.9199999999999999,0.7511943446967126,0.7051298798195464,0.3419405074620286
7325,-1.0,0.9199999999999999,0.7162478453749154,0.6701833804977492,0.3184174265728827
7326,-0.96,0.9199999999999999,0.6823665255378907,0.6363020606607245,0.29560747601357873
7327,-0.9199999999999999,0.9199999999999999,0.6495503851856476,0.6034859203084814,0.2735106557841167
7328,-0.8799999999999999,0.9199999999999999,0.6177994243181821,0.5717349594410159,0.2521269658844965
7329,-0.8400000000000001,0.9199999999999999,0.587113642935494,0.5410491780583278,0.2314564063147184
7330,-0.8,0.9199999999999999,0.5574930410375855,0.5114285761604193,0.21149897707478196
7331,-0.76,0.9199999999999999,0.528937618624451,0.48287315374728484,0.19225467816468741
7332,-0.72,0.9199999999999999,0.5014473756960957,0.4553829108189295,0.1737235095844348
7333,-0.6799999999999999,0.9199999999999999,0.4750223122525203,0.42895784737535414,0.1559054713340241
7334,-0.6399999999999999,0.9199999999999999,0.4496624282937216,0.40359796341655546,0.13880056341345526
7335,-0.6000000000000001,0.9199999999999999,0.42536772381969995,0.3793032589425338,0.12240878582272835
7336,-0.56,0.9199999999999999,0.4021381988304559,0.35607373395328973,0.10673013856184327
7337,-0.52,0.9199999999999999,0.37997385332599376,0.3339093884488276,0.09176462163080007
7338,-0.48,0.9199999999999999,0.3588746873063043,0.31281022242913814,0.07751223502959875
7339,-0.43999999999999995,0.9199999999999999,0.3388407007713989,0.29277623589423274,0.06397297875823929
7340,-0.3999999999999999,0.9199999999999999,0.3198718937212682,0.27380742884410203,0.05114685281672177
7341,-0.3600000000000001,0.9199999999999999,0.3019682661559129,0.25590380127874673,0.03903385720504619
7342,-0.32000000000000006,0.9199999999999999,0.2851298180753393,0.23906535319817315,0.0276339919232124
7343,-0.28,0.9199999999999999,0.26935654947954124,0.22329208460237507,0.016947256971220466
7344,-0.24,0.9199999999999999,0.25464846036852273,0.20858399549135656,0.006973652349070436
7345,-0.19999999999999996,0.9199999999999999,0.24100555074228094,0.19494108586511477,-0.0022868219432377046
7346,-0.15999999999999992,0.9199999999999999,0.22842782060081754,0.18236335572365137,-0.010834165905703956
7347,-0.1200000000000001,0.9199999999999999,0.21691526994413143,0.17085080506696526,-0.018668379538328284
7348,-0.08000000000000007,0.9199999999999999,0.20646789877222296,0.1604034338950568,-0.02578946284111077
7349,-0.040000000000000036,0.9199999999999999,0.19708570708509385,0.15102124220792768,-0.03219741581405138
7350,0.0,0.9199999999999999,0.18876869488274148,0.1427042300055753,-0.03789223845715006
7351,0.040000000000000036,0.9199999999999999,0.18151686216516905,0.13545239728800287,-0.04287393077040691
7352,0.08000000000000007,0.9199999999999999,0.17533020893237186,0.1292657440552057,-0.047142492753821874
7353,0.1200000000000001,0.9199999999999999,0.17020873518435384,0.12414427030718767,-0.050697924407394956
7354,0.16000000000000014,0.9199999999999999,0.16615244092111256,0.12008797604394639,-0.05354022573112614
7355,0.20000000000000018,0.9199999999999999,0.1631613261426499,0.11709686126548371,-0.05566939672501544
7356,0.2400000000000002,0.9199999999999999,0.16123539084896676,0.11517092597180059,-0.057085437389062854
7357,0.2799999999999998,0.9199999999999999,0.1603746350400598,0.11431017016289363,-0.05778834772326837
7358,0.31999999999999984,0.9199999999999999,0.16057905871593092,0.11451459383876475,-0.05777812772763201
7359,0.3599999999999999,0.9199999999999999,0.16184866187657973,0.11578419699941356,-0.057054777402153777
7360,0.3999999999999999,0.9199999999999999,0.16418344452200723,0.11811897964484105,-0.05561829674683366
7361,0.43999999999999995,0.9199999999999999,0.16758340665221214,0.12151894177504596,-0.053468685761671686
7362,0.48,0.9199999999999999,0.17204854826719526,0.1259840833900291,-0.05060594444666779
7363,0.52,0.9199999999999999,0.1775788693669561,0.13151440448978993,-0.04703007280182203
7364,0.56,0.9199999999999999,0.1841743699514946,0.13810990507432844,-0.042741070827134374
7365,0.6000000000000001,0.9199999999999999,0.19183505002081178,0.1457705851436456,-0.03773893852260485
7366,0.6400000000000001,0.9199999999999999,0.20056090957490652,0.15449644469774035,-0.032023675888233426
7367,0.6800000000000002,0.9199999999999999,0.2103519486137791,0.16428748373661292,-0.02559528292402008
7368,0.7200000000000002,0.9199999999999999,0.22120816713742888,0.1751437022602627,-0.01845375962996492
7369,0.7599999999999998,0.9199999999999999,0.23312956514585784,0.18706510026869166,-0.010599106006067942
7370,0.7999999999999998,0.9199999999999999,0.2461161426390638,0.20005167776189764,-0.0020313220523289974
7371,0.8399999999999999,0.9199999999999999,0.2601678996170486,0.21410343473988244,0.007249592231251857
7372,0.8799999999999999,0.9199999999999999,0.27528483607981014,0.22922037120264396,0.01724363684467451
7373,0.9199999999999999,0.9199999999999999,0.2914669520273495,0.24540248715018334,0.027950811787939157
7374,0.96,0.9199999999999999,0.30871424745966886,0.2626497825825027,0.03937111706104563
7375,1.0,0.9199999999999999,0.3270267223767638,0.28096225749959763,0.05150455266399404
7376,1.04,0.9199999999999999,0.3464043767786373,0.30033991190147113,0.06435111859678427
7377,1.08,0.9199999999999999,0.36684721066528947,0.3207827457881233,0.07791081485941642
7378,1.12,0.9199999999999999,0.3883552240367182,0.34229075915955204,0.0921836414518904
7379,1.1600000000000001,0.9199999999999999,0.4109284168929275,0.36486395201576133,0.10716959837420631
7380,1.2000000000000002,0.9199999999999999,0.43456678923391173,0.3885023243567456,0.12286868562636416
7381,1.2400000000000002,0.9199999999999999,0.45927034105967635,0.4132058761825102,0.13928090320836378
7382,1.2799999999999998,0.9199999999999999,0.48503907237021704,0.4389746074930509,0.1564062511202052
7383,1.3199999999999998,0.9199999999999999,0.5118729831655342,0.46580851828836806,0.17424472936188856
7384,1.3599999999999999,0.9199999999999999,0.5397720734456312,0.493707608568465,0.19279633793341386
7385,1.4,0.9199999999999999,0.5687363432105067,0.5226718783333405,0.21206107683478118
7386,1.44,0.9199999999999999,0.5987657924601598,0.5527013275829936,0.2320389460659902
7387,1.48,0.9199999999999999,0.62986042119459,0.5837959563174238,0.2527299456270413
7388,1.52,0.9199999999999999,0.6620202294138028,0.6159557645366366,0.27413407551793406
7389,1.56,0.9199999999999999,0.6952452171177871,0.6491807522406209,0.29625133573866885
7390,1.6,0.9199999999999999,0.7295353843065486,0.6834709194293824,0.3190817262892454
7391,1.6400000000000001,0.9199999999999999,0.7648907309800965,0.7188262661029303,0.34262524716966397
7392,1.6800000000000002,0.9199999999999999,0.8013112571384152,0.755246792261249,0.3668818983799244
7393,1.7200000000000002,0.9199999999999999,0.8387969627815093,0.7927324979043431,0.3918516799200266
7394,1.7599999999999998,0.9199999999999999,0.8773478479093839,0.8312833830322177,0.4175345917899705
7395,1.7999999999999998,0.9199999999999999,0.9169639125220388,0.8708994476448726,0.4439306339897566
7396,1.8399999999999999,0.9199999999999999,0.9576451566194679,0.9115806917423017,0.47103980651938454
7397,1.88,0.9199999999999999,0.9993915802016808,0.9533271153245146,0.4988621093788543
7398,1.92,0.9199999999999999,1.0422031832686725,0.9961387183915063,0.5273975425681661
7399,1.96,0.9199999999999999,1.0860799658204305,1.0400155009432643,0.5566461060873195
7400,-2.0,0.96,1.9283172171635292,1.882252752286363,1.1321913358415547
7401,-1.96,0.96,1.8677901236888408,1.8217256588116746,1.091548009431332
7402,-1.92,0.96,1.808328209698947,1.7622637448217808,1.0516178133509506
7403,-1.88,0.96,1.749931475193817,1.7038670103166509,1.0124007476004115
7404,-1.84,0.96,1.6925999201734674,1.6465354552963012,0.9738968121797147
7405,-1.8,0.96,1.63633354463789,1.5902690797607237,0.9361060070888592
7406,-1.76,0.96,1.581132348587105,1.5350678837099387,0.8990283323278454
7407,-1.72,0.96,1.526996332021084,1.4809318671439178,0.8626637878966739
7408,-1.68,0.96,1.4739254949398473,1.427861030062681,0.8270123737953443
7409,-1.6400000000000001,0.96,1.4219198373433912,1.375855372466225,0.7920740900238565
7410,-1.6,0.96,1.3709793592317008,1.3249148943545346,0.7578489365822105
7411,-1.56,0.96,1.3211040606048012,1.275039595727635,0.7243369134704063
7412,-1.52,0.96,1.27229394146267,1.2262294765855037,0.6915380206884443
7413,-1.48,0.96,1.2245490018053249,1.1784845369281587,0.659452258236324
7414,-1.44,0.96,1.177869241632757,1.1318047767555908,0.6280796261140453
7415,-1.4,0.96,1.1322546609449629,1.0861901960677967,0.5974201243216088
7416,-1.3599999999999999,0.96,1.0877052597419536,1.0416407948647874,0.5674737528590144
7417,-1.3199999999999998,0.96,1.0442210380237105,0.9981565731465443,0.5382405117262616
7418,-1.28,0.96,1.0018019957902569,0.9557375309130907,0.5097204009233509
7419,-1.24,0.96,0.9604481330415839,0.9143836681644177,0.4819134204502819
7420,-1.2,0.96,0.9201594497776707,0.8740949849005045,0.4548195703070546
7421,-1.1600000000000001,0.96,0.8809359459985466,0.8348714811213804,0.4284388504936696
7422,-1.12,0.96,0.8427776217042016,0.7967131568270354,0.40277126101012617
7423,-1.08,0.96,0.8056844768946347,0.7596200120174685,0.3778168018564247
7424,-1.04,0.96,0.7696565115698414,0.7235920466926752,0.3535754730325651
7425,-1.0,0.96,0.7346937257298322,0.688629260852666,0.33004727453854743
7426,-0.96,0.96,0.7007961193745945,0.6547316544974283,0.30723220637437154
7427,-0.9199999999999999,0.96,0.6679636925041357,0.6218992276269695,0.28513026854003765
7428,-0.8799999999999999,0.96,0.6361964451184554,0.5901319802412892,0.2637414610355455
7429,-0.8400000000000001,0.96,0.6054943772175565,0.5594299123403903,0.24306578386089542
7430,-0.8,0.96,0.5758574888014334,0.5297930239242672,0.22310323701608706
7431,-0.76,0.96,0.5472857798700901,0.5012213149929239,0.20385382050112064
7432,-0.72,0.96,0.5197792504235174,0.4737147855463512,0.18531753431599612
7433,-0.6799999999999999,0.96,0.4933379004617284,0.44727343558456223,0.16749437846071352
7434,-0.6399999999999999,0.96,0.4679617299847179,0.42189726510755177,0.15038435293527275
7435,-0.6000000000000001,0.96,0.44365073899248275,0.3975862741153166,0.13398745773967397
7436,-0.56,0.96,0.4204049274850251,0.37434046260785897,0.11830369287391695
7437,-0.52,0.96,0.39822429546234794,0.3521598305851818,0.10333305833800188
7438,-0.48,0.96,0.3771088429244489,0.33104437804728276,0.08907555413192861
7439,-0.43999999999999995,0.96,0.357058569871326,0.31099410499415986,0.07553118025569727
7440,-0.3999999999999999,0.96,0.33807347630298157,0.2920090114258154,0.06269993670930779
7441,-0.3600000000000001,0.96,0.32015356221941277,0.2740890973422466,0.050581823492760254
7442,-0.32000000000000006,0.96,0.3032988276206261,0.25723436274345995,0.039176840606054565
7443,-0.28,0.96,0.2875092725066142,0.241444807629448,0.02848498804919076
7444,-0.24,0.96,0.27278489687738283,0.22672043200021666,0.018506265822168806
7445,-0.19999999999999996,0.96,0.25912570073292884,0.21306123585576267,0.009240673924988764
7446,-0.15999999999999992,0.96,0.2465316840732512,0.20046721919608504,0.0006882123576506041
7447,-0.1200000000000001,0.96,0.2350028468983528,0.18893838202118662,-0.007151118879845646
7448,-0.08000000000000007,0.96,0.22453918920823063,0.17847472433106445,-0.014277319787500041
7449,-0.040000000000000036,0.96,0.2151407110028877,0.16907624612572153,-0.020690390365312526
7450,0.0,0.96,0.20680741228232247,0.1607429474051563,-0.026390330613283164
7451,0.040000000000000036,0.96,0.19953929304653445,0.15347482816936828,-0.03137714053141194
7452,0.08000000000000007,0.96,0.19333635329552593,0.14727188841835975,-0.03565082011969878
7453,0.1200000000000001,0.96,0.18819859302929334,0.14213412815212717,-0.039211369378143755
7454,0.16000000000000014,0.96,0.18412601224783967,0.1380615473706735,-0.042058788306746864
7455,0.20000000000000018,0.96,0.18111861095116466,0.1350541460739985,-0.044193076905508076
7456,0.2400000000000002,0.96,0.17917638913926506,0.1331119242620989,-0.045614235174427385
7457,0.2799999999999998,0.96,0.17829934681214532,0.13223488193497915,-0.04632226311350485
7458,0.31999999999999984,0.96,0.17848748396980316,0.13242301909263698,-0.04631716072274039
7459,0.3599999999999999,0.96,0.17974080061223943,0.13367633573507326,-0.045598928002134075
7460,0.3999999999999999,0.96,0.1820592967394529,0.13599483186228672,-0.044167564951685875
7461,0.43999999999999995,0.96,0.1854429723514455,0.13937850747427932,-0.04202307157139579
7462,0.48,0.96,0.18989182744821448,0.1438273625710483,-0.03916544786126382
7463,0.52,0.96,0.1954058620297623,0.14934139715259612,-0.035594693821289956
7464,0.56,0.96,0.20198507609608848,0.1559206112189223,-0.03131080945147421
7465,0.6000000000000001,0.96,0.20962946964719112,0.16356500477002495,-0.026313794751816603
7466,0.6400000000000001,0.96,0.21833904268307192,0.17227457780590574,-0.02060364972231709
7467,0.6800000000000002,0.96,0.2281137952037307,0.18204933032656453,-0.014180374362975694
7468,0.7200000000000002,0.96,0.23895372720916924,0.19288926233200307,-0.007043968673792415
7469,0.7599999999999998,0.96,0.25085883869938197,0.2047943738222158,0.000805567345232662
7470,0.7999999999999998,0.96,0.26382912967437705,0.21776466479721088,0.00936823369409967
7471,0.8399999999999999,0.96,0.2778646001341469,0.2318001352569807,0.01864403037280863
7472,0.8799999999999999,0.96,0.29296525007869406,0.2469007852015279,0.028632957381359438
7473,0.9199999999999999,0.96,0.3091310795080202,0.26306661463085407,0.039335014719752086
7474,0.96,0.96,0.32636208842212655,0.2802976235449604,0.05075020238798666
7475,1.0,0.96,0.3446582768210086,0.29859381194384244,0.06287852038606312
7476,1.04,0.96,0.3640196447046683,0.31795517982750215,0.07571996871398148
7477,1.08,0.96,0.38444619207310715,0.338381727195941,0.08927454737174173
7478,1.12,0.96,0.4059379189263234,0.35987345404915727,0.10354225635934383
7479,1.1600000000000001,0.96,0.4284948252643166,0.38243036038715045,0.11852309567678787
7480,1.2000000000000002,0.96,0.4521169110870882,0.40605244620992204,0.13421706532407368
7481,1.2400000000000002,0.96,0.47680417639464023,0.4307397115174741,0.15062416530120148
7482,1.2799999999999998,0.96,0.502556621186966,0.45649215630979983,0.1677443956081709
7483,1.3199999999999998,0.96,0.5293742454640746,0.4833097805869085,0.1855777562449825
7484,1.3599999999999999,0.96,0.5572570492259539,0.5111925843487877,0.20412424721163594
7485,1.4,0.96,0.5862050324726187,0.5401405675954525,0.2233838685081311
7486,1.44,0.96,0.6162181952040563,0.5701537303268901,0.24335662013446832
7487,1.48,0.96,0.6472965374202758,0.6012320725431096,0.26404250209064745
7488,1.52,0.96,0.6794400591212671,0.633375594244101,0.28544151437666837
7489,1.56,0.96,0.7126487603070426,0.6665842954298764,0.3075536569925312
7490,1.6,0.96,0.7469226409775969,0.7008581761004307,0.33037892993823587
7491,1.6400000000000001,0.96,0.7822617011329224,0.7361972362557562,0.35391733321378255
7492,1.6800000000000002,0.96,0.8186659407730308,0.7726014758958646,0.3781688668191711
7493,1.7200000000000002,0.96,0.8561353598979194,0.8100708950207532,0.40313353075440134
7494,1.7599999999999998,0.96,0.894669958507573,0.8486054936304068,0.42881132501947333
7495,1.7999999999999998,0.96,0.9342697366020164,0.8882052717248502,0.45520224961438754
7496,1.8399999999999999,0.96,0.974934694181238,0.9288702293040718,0.4823063045391435
7497,1.88,0.96,1.0166648312452287,0.9706003663680625,0.5101234897937414
7498,1.92,0.96,1.059460147794007,1.013395682916841,0.5386538053781813
7499,1.96,0.96,1.1033206438275587,1.0572561789503925,0.5678972512924627
7500,-2.0,1.0,1.9482515649124368,1.9021871000352706,1.1446577595990852
7501,-1.96,1.0,1.8877081849195372,1.841643720042371,1.1040093155839903
7502,-1.92,1.0,1.8282299844114176,1.7821655195342514,1.0640740018987374
7503,-1.88,1.0,1.7698169633880745,1.7237524985109083,1.0248518185433262
7504,-1.84,1.0,1.7124691218495192,1.666404656972353,0.9863427655177572
7505,-1.8,1.0,1.6561864597957345,1.6101219949185683,0.9485468428220298
7506,-1.76,1.0,1.6009689772267266,1.5549045123495604,0.9114640504561446
7507,-1.72,1.0,1.5468166741424976,1.5007522092653314,0.875094388420101
7508,-1.68,1.0,1.4937295505430561,1.44766508566589,0.8394378567138994
7509,-1.6400000000000001,1.0,1.4417076064283771,1.395643141551211,0.8044944553375397
7510,-1.6,1.0,1.3907508417984746,1.3446863769213084,0.7702641842910221
7511,-1.56,1.0,1.3408592566533535,1.2947947917761873,0.7367470435743458
7512,-1.52,1.0,1.2920328509930166,1.2459683861158504,0.7039430331875116
7513,-1.48,1.0,1.24427162481746,1.1982071599402937,0.6718521531305195
7514,-1.44,1.0,1.1975755781266777,1.1515111132495115,0.6404744034033691
7515,-1.4,1.0,1.1519447109206662,1.1058802460435,0.6098097840060606
7516,-1.3599999999999999,1.0,1.1073790231994385,1.0613145583222723,0.579858294938594
7517,-1.3199999999999998,1.0,1.0638785149629917,1.0178140500858255,0.5506199362009696
7518,-1.28,1.0,1.0214431862113202,0.975378721334154,0.5220947077931867
7519,-1.24,1.0,0.9800730369444329,0.9340085720672667,0.4942826097152459
7520,-1.2,1.0,0.9397680671623133,0.8937036022851471,0.46718364196714696
7521,-1.1600000000000001,1.0,0.9005282768649775,0.8544638119878113,0.44079780454888984
7522,-1.12,1.0,0.8623536660524141,0.816289201175248,0.4151250974604745
7523,-1.08,1.0,0.8252442347246313,0.7791797698474651,0.3901655207019011
7524,-1.04,1.0,0.789199982881628,0.7431355180044618,0.36591907427316955
7525,-1.0,1.0,0.7542209105234007,0.7081564456462345,0.34238575817427996
7526,-0.96,1.0,0.7203070176499523,0.6742425527727861,0.31956557240523215
7527,-0.9199999999999999,1.0,0.6874583042612786,0.6413938393841124,0.2974585169660264
7528,-0.8799999999999999,1.0,0.6556747703573865,0.6096103054802203,0.2760645918566624
7529,-0.8400000000000001,1.0,0.6249564159382712,0.578891951061105,0.25538379707714043
7530,-0.8,1.0,0.5953032410039348,0.5492387761267686,0.23541613262746017
7531,-0.76,1.0,0.566715245554378,0.5206507806772118,0.21616159850762187
7532,-0.72,1.0,0.5391924295895946,0.4931279647124284,0.19762019471762537
7533,-0.6799999999999999,1.0,0.5127347931095888,0.46667032823242266,0.17979192125747076
7534,-0.6399999999999999,1.0,0.4873423361143644,0.44127787123719825,0.16267677812715808
7535,-0.6000000000000001,1.0,0.4630150586039163,0.41695059372675014,0.14627476532668743
7536,-0.56,1.0,0.4397529605782478,0.39368849570108166,0.13058588285605852
7537,-0.52,1.0,0.41755604203735586,0.3714915771601897,0.11561013071527149
7538,-0.48,1.0,0.3964243029812419,0.3503598381040758,0.10134750890432631
7539,-0.43999999999999995,1.0,0.37635774340990763,0.3302932785327415,0.08779801742322307
7540,-0.3999999999999999,1.0,0.357356363323348,0.3112918984461819,0.07496165627196172
7541,-0.3600000000000001,1.0,0.3394201627215705,0.29335569784440435,0.0628384254505423
7542,-0.32000000000000006,1.0,0.3225491416045665,0.27648467672740035,0.05142832495896465
7543,-0.28,1.0,0.30674329997234306,0.2606788350951769,0.040731354797228926
7544,-0.24,1.0,0.29200263782489805,0.24593817294773188,0.030747514965335072
7545,-0.19999999999999996,1.0,0.278327155162227,0.23226269028506083,0.02147680546328313
7546,-0.15999999999999992,1.0,0.26571685198433753,0.21965238710717136,0.01291922629107304
7547,-0.1200000000000001,1.0,0.2541717282912262,0.20810726341406002,0.005074777448704888
7548,-0.08000000000000007,1.0,0.243691784082891,0.19762731920572482,-0.0020565410638214363
7549,-0.040000000000000036,1.0,0.23427701935933432,0.18821255448216814,-0.00847472924650585
7550,0.0,1.0,0.22592743412055544,0.17986296924338926,-0.014179787099348362
7551,0.040000000000000036,1.0,0.21864302836655455,0.17257856348938838,-0.019171714622349012
7552,0.08000000000000007,1.0,0.21242380209733164,0.16635933722016547,-0.02345051181550778
7553,0.1200000000000001,1.0,0.20726975531288677,0.1612052904357206,-0.027016178678824686
7554,0.16000000000000014,1.0,0.2031808880132193,0.15711642313605312,-0.02986871521229969
7555,0.20000000000000018,1.0,0.20015720019833078,0.1540927353211646,-0.03200812141593281
7556,0.2400000000000002,1.0,0.19819869186821842,0.15213422699105225,-0.03343439728972405
7557,0.2799999999999998,1.0,0.19730536302288537,0.1512408981457192,-0.03414754283367338
7558,0.31999999999999984,1.0,0.19747721366232934,0.15141274878516317,-0.03414755804778088
7559,0.3599999999999999,1.0,0.19871424378655278,0.1526497789093866,-0.03343444293204645
7560,0.3999999999999999,1.0,0.2010164533955535,0.15495198851838732,-0.03200819748647018
7561,0.43999999999999995,1.0,0.20438384248933159,0.1583193776121654,-0.029868821711052006
7562,0.48,1.0,0.20881641106788734,0.16275194619072117,-0.02701631560579193
7563,0.52,1.0,0.21431415913122068,0.1682496942540545,-0.023450679170689992
7564,0.56,1.0,0.22087708667933334,0.17481262180216717,-0.019171912405746165
7565,0.6000000000000001,1.0,0.22850519371222328,0.1824407288350571,-0.014180015310960435
7566,0.6400000000000001,1.0,0.2371984802298901,0.19113401535272392,-0.00847498788633285
7567,0.6800000000000002,1.0,0.24695694623233777,0.2008924813551716,-0.002056830131863384
7568,0.7200000000000002,1.0,0.2577805917195608,0.21171612684239463,0.005074457952447993
7569,0.7599999999999998,1.0,0.26966941669156025,0.22360495181439408,0.012918876366601162
7570,0.7999999999999998,1.0,0.2826234211483416,0.23655895627117543,0.021476425110596283
7571,0.8399999999999999,1.0,0.29664260508989765,0.2505781402127315,0.030747104184433306
7572,0.8799999999999999,1.0,0.31172696851623377,0.2656625036390676,0.0407309135881122
7573,0.9199999999999999,1.0,0.3278765114273479,0.28181204655018177,0.05142785332163297
7574,0.96,1.0,0.345091233823236,0.29902676894606983,0.06283792338499564
7575,1.0,1.0,0.3633711357039057,0.3173066708267396,0.07496112377820013
7576,1.04,1.0,0.38271621706935216,0.336651752192186,0.0877974545012466
7577,1.08,1.0,0.40312647791957773,0.3570620130424116,0.10134691555413494
7578,1.12,1.0,0.4246019182545832,0.37853745337741707,0.11560950693686511
7579,1.1600000000000001,1.0,0.44714253807436244,0.4010780731971963,0.1305852286494372
7580,1.2000000000000002,1.0,0.470748337378918,0.4246838725017519,0.1462740806918512
7581,1.2400000000000002,1.0,0.49541931616825613,0.44935485129109,0.16267606306410706
7582,1.2799999999999998,1.0,0.5211554744423718,0.4750910095652056,0.17979117576620457
7583,1.3199999999999998,1.0,0.5479568122012658,0.5018923473240996,0.1976194187981442
7584,1.3599999999999999,1.0,0.5758233294449334,0.5297588645677672,0.2161607921599257
7585,1.4,1.0,0.6047550261733821,0.5586905612962159,0.2354152958515491
7586,1.44,1.0,0.6347519023866085,0.5886874375094423,0.25538292987301436
7587,1.48,1.0,0.6658139580846111,0.6197494932074449,0.2760636942243216
7588,1.52,1.0,0.6979411932673902,0.651876728390224,0.2974575889054705
7589,1.56,1.0,0.7311336079349563,0.6850691430577901,0.31956461391646146
7590,1.6,1.0,0.7653912020872924,0.7193267372101262,0.34238476925729433
7591,1.6400000000000001,1.0,0.8007139757244047,0.7546495108472385,0.36591805492796897
7592,1.6800000000000002,1.0,0.8371019288462966,0.7910374639691304,0.3901644709284855
7593,1.7200000000000002,1.0,0.874555061452974,0.8284905965758078,0.41512401725884396
7594,1.7599999999999998,1.0,0.9130733735444235,0.8670089086672573,0.44079669391904414
7595,1.7999999999999998,1.0,0.9526568651206473,0.9065924002434811,0.46718250090908636
7596,1.8399999999999999,1.0,0.993305536181648,0.9472410713044818,0.49428143822897047
7597,1.88,1.0,1.0350193867274347,0.9889549218502685,0.5220935058786964
7598,1.92,1.0,1.0777984167580004,1.0317339518808342,0.5506187038582642
7599,1.96,1.0,1.1216426262733292,1.075578161396163,0.5798570321676739
7600,-2.0,1.04,1.9692672170999856,1.9232027522228194,1.1578328190266833
7601,-1.96,1.04,1.9087075505888915,1.8626430857117253,1.1171792574067163
7602,-1.92,1.04,1.849213063562549,1.8031485986853828,1.0772388261165917
7603,-1.88,1.04,1.7907837560209976,1.7447192911438314,1.0380115251563087
7604,-1.84,1.04,1.7334196279642209,1.6873551630870547,0.9994973545258679
7605,-1.8,1.04,1.6771206793922204,1.6310562145150542,0.9616963142252686
7606,-1.76,1.04,1.6218869103049962,1.57582244542783,0.9246084042545114
7607,-1.72,1.04,1.5677183207025531,1.521653855825387,0.8882336246135957
7608,-1.68,1.04,1.514614910584895,1.4685504457077287,0.8525719753025225
7609,-1.6400000000000001,1.04,1.4625766799520121,1.416512215074846,0.8176234563212909
7610,-1.6,1.04,1.4116036288038956,1.3655391639267294,0.7833880676699011
7611,-1.56,1.04,1.3616957571405597,1.3156312922633935,0.7498658093483531
7612,-1.52,1.04,1.312853064962021,1.2667886000848547,0.717056681356647
7613,-1.48,1.04,1.265075552268242,1.2190110873910758,0.684960683694783
7614,-1.44,1.04,1.218363219059247,1.1722987541820808,0.6535778163627606
7615,-1.4,1.04,1.1727160653350317,1.1266516004578655,0.6229080793605803
7616,-1.3599999999999999,1.04,1.1281340910955877,1.0820696262184215,0.5929514726882419
7617,-1.3199999999999998,1.04,1.0846172963409189,1.0385528314637527,0.5637079963457452
7618,-1.28,1.04,1.0421656810710391,0.9961012161938729,0.5351776503330905
7619,-1.24,1.04,1.0007792452859325,0.9547147804087663,0.5073604346502778
7620,-1.2,1.04,0.9604579889855964,0.9143935241084302,0.48025634929730693
7621,-1.1600000000000001,1.04,0.9212019121700465,0.8751374472928803,0.453865394274178
7622,-1.12,1.04,0.8830110148392759,0.8369465499621097,0.4281875695808907
7623,-1.08,1.04,0.845885296993277,0.7998208321161108,0.4032228752174454
7624,-1.04,1.04,0.80982475863206,0.7637602937548938,0.378971311183842
7625,-1.0,1.04,0.774829399755621,0.7287649348784548,0.3554328774800805
7626,-0.96,1.04,0.7408992203639571,0.6948347554867909,0.33260757410616076
7627,-0.9199999999999999,1.04,0.7080342204570754,0.6619697555799092,0.310495401062083
7628,-0.8799999999999999,1.04,0.6762344000349697,0.6301699351578035,0.28909635834784714
7629,-0.8400000000000001,1.04,0.6454997590976402,0.599435294220474,0.26841044596345326
7630,-0.8,1.04,0.6158302976450928,0.5697658327679266,0.24843766390890112
7631,-0.76,1.04,0.5872260156773192,0.541161550800153,0.22917801218419084
7632,-0.72,1.04,0.5596869131943218,0.5136224483171556,0.21063149078932245
7633,-0.6799999999999999,1.04,0.533212990196107,0.4871485253189409,0.19279809972429593
7634,-0.6399999999999999,1.04,0.5078042466826681,0.46173978180550196,0.17567783898911135
7635,-0.6000000000000001,1.04,0.4834606826540061,0.43739621777683996,0.15927070858376877
7636,-0.56,1.04,0.46018229811012396,0.4141178332329578,0.14357670850826795
7637,-0.52,1.04,0.43796909305101744,0.3919046281738513,0.12859583876260905
7638,-0.48,1.04,0.4168210674766935,0.37075660259952736,0.114328099346792
7639,-0.43999999999999995,1.04,0.3967382213871415,0.35067375650997534,0.10077349026081683
7640,-0.3999999999999999,1.04,0.37772055478237093,0.3316560899052048,0.0879320115046835
7641,-0.3600000000000001,1.04,0.3597680676623776,0.3137036027852115,0.07580366307839217
7642,-0.32000000000000006,1.04,0.3428807600271627,0.2968162951499966,0.06438844498194266
7643,-0.28,1.04,0.32705863187672396,0.2809941669995578,0.05368635721533505
7644,-0.24,1.04,0.3123016832110638,0.26623721833389763,0.04369739977856927
7645,-0.19999999999999996,1.04,0.2986099140301833,0.25254544915301713,0.034421572671645397
7646,-0.15999999999999992,1.04,0.28598332433407786,0.2399188594569117,0.025858875894563406
7647,-0.1200000000000001,1.04,0.274421914122752,0.22835744924558585,0.01800930944732338
7648,-0.08000000000000007,1.04,0.26392568339620476,0.21786121851903859,0.010872873329925148
7649,-0.040000000000000036,1.04,0.2544946321544345,0.20843016727726835,0.004449567542368804
7650,0.0,1.04,0.2461287603974436,0.20006429552027744,-0.0012606079153456226
7651,0.040000000000000036,1.04,0.2388280681252285,0.19276360324806233,-0.0062576530432182295
7652,0.08000000000000007,1.04,0.23259255533779247,0.1865280904606263,-0.010541567841248899
7653,0.1200000000000001,1.04,0.2274222220351337,0.18135775715796754,-0.014112352309437741
7654,0.16000000000000014,1.04,0.2233170682172526,0.17725260334008644,-0.016970006447784618
7655,0.20000000000000018,1.04,0.2202770938841485,0.17421262900698234,-0.019114530256289668
7656,0.2400000000000002,1.04,0.21830229903582543,0.17223783415865926,-0.020545923734952808
7657,0.2799999999999998,1.04,0.21739268367227996,0.17132821879511378,-0.021264186883774093
7658,0.31999999999999984,1.04,0.2175482477935093,0.1714837829163431,-0.02126931970275344
7659,0.3599999999999999,1.04,0.21876899139951853,0.17270452652235235,-0.02056132219189094
7660,0.3999999999999999,1.04,0.22105491449030545,0.17499044961313928,-0.01914019435118658
7661,0.43999999999999995,1.04,0.22440601706587132,0.17834155218870515,-0.01700593618064033
7662,0.48,1.04,0.2288222991262134,0.18275783424904724,-0.014158547680252154
7663,0.52,1.04,0.2343037606713337,0.18823929579416754,-0.01059802885002211
7664,0.56,1.04,0.2408504017012329,0.19478593682406672,-0.006324379689950199
7665,0.6000000000000001,1.04,0.2484622222159106,0.20239775733874443,-0.0013376002000364193
7666,0.6400000000000001,1.04,0.25713922221536306,0.2110747573381969,0.0043623096197192915
7667,0.6800000000000002,1.04,0.2668814016995952,0.220816936822429,0.010775349769316857
7668,0.7200000000000002,1.04,0.2776887606686056,0.23162429579143942,0.017901520248756304
7669,0.7599999999999998,1.04,0.2895612991223932,0.24349683424522703,0.02574082105803758
7670,0.7999999999999998,1.04,0.3024990170609587,0.2564345521837926,0.03429325219716079
7671,0.8399999999999999,1.04,0.31650191448430326,0.2704374496071371,0.0435588136661259
7672,0.8799999999999999,1.04,0.3315699913924242,0.28550552651525807,0.05353750546493289
7673,0.9199999999999999,1.04,0.3477032477853244,0.30163878290815826,0.06422932759358174
7674,0.96,1.04,0.3649016836630023,0.31883721878583615,0.07563428005207246
7675,1.0,1.04,0.3831652990254588,0.33710083414829267,0.08775236284040513
7676,1.04,1.04,0.40249409387269125,0.3564296289955251,0.10058357595857964
7677,1.08,1.04,0.42288806820470354,0.3768236033275374,0.11412791940659606
7678,1.12,1.04,0.44434722202149307,0.3982827571443269,0.12838539318445435
7679,1.1600000000000001,1.04,0.4668715553230594,0.42080709044589326,0.1433559972921545
7680,1.2000000000000002,1.04,0.490461068109405,0.44439660323223884,0.1590397317296966
7681,1.2400000000000002,1.04,0.5151157603805279,0.4690512955033617,0.17543659649708052
7682,1.2799999999999998,1.04,0.5408356321364262,0.49477116725926,0.19254659159430615
7683,1.3199999999999998,1.04,0.567620683377106,0.5215562184999398,0.2103697170213739
7684,1.3599999999999999,1.04,0.5954709141025637,0.5494064492253975,0.22890597277828337
7685,1.4,1.04,0.6243863243128026,0.5783218594356364,0.2481553588650349
7686,1.44,1.04,0.6543669140078107,0.6083024491306445,0.2681178752816282
7687,1.48,1.04,0.6854126831876,0.6393482183104338,0.2887935220280636
7688,1.52,1.04,0.7175236318521684,0.6714591669750022,0.31018229910434064
7689,1.56,1.04,0.7506997600015191,0.7046352951243529,0.3322842065104597
7690,1.6,1.04,0.7849410676356392,0.738876602758473,0.35509924424642053
7691,1.6400000000000001,1.04,0.8202475547545438,0.7741830898773776,0.3786274123122233
7692,1.6800000000000002,1.04,0.8566192213582222,0.810554756481056,0.40286871070786795
7693,1.7200000000000002,1.04,0.8940560674466765,0.8479916025695103,0.42782313943335454
7694,1.7599999999999998,1.04,0.9325580930199134,0.8864936281427472,0.4534906984886827
7695,1.7999999999999998,1.04,0.9721252980779236,0.9260608332007574,0.47987138787385303
7696,1.8399999999999999,1.04,1.0127576826207234,0.9666932177435572,0.5069652075888651
7697,1.88,1.04,1.0544552466482926,1.0083907817711264,0.5347721576337192
7698,1.92,1.04,1.0972179901606431,1.051153525283477,0.5632922380084152
7699,1.96,1.04,1.1410459131577635,1.0949814482805973,0.592525448712953
7700,-2.0,1.08,1.9913641737261896,1.9452997088490234,1.1717165141243495
7701,-1.96,1.08,1.9307882206968763,1.88472375581971,1.1310578348995108
7702,-1.92,1.08,1.8712774471523324,1.8252129822751662,1.091112286004514
7703,-1.88,1.08,1.8128318530925702,1.766767388215404,1.0518798674393592
7704,-1.84,1.08,1.755451438517578,1.7093869736404117,1.0133605792040463
7705,-1.8,1.08,1.6991362034273654,1.6530717385501992,0.9755544212985754
7706,-1.76,1.08,1.643886147821934,1.5978216829447678,0.9384613937229458
7707,-1.72,1.08,1.5897012717012833,1.543636806824117,0.9020814964771586
7708,-1.68,1.08,1.536581575065397,1.4905171101882309,0.8664147295612132
7709,-1.6400000000000001,1.08,1.4845270579143024,1.4384625930371362,0.8314610929751098
7710,-1.6,1.08,1.4335377202479704,1.3874732553708042,0.797220586718848
7711,-1.56,1.08,1.3836135620664451,1.337549097189279,0.7636932107924281
7712,-1.52,1.08,1.3347545833696681,1.288690118492502,0.7308789651958503
7713,-1.48,1.08,1.2869607841576742,1.240896319280508,0.6987778499291142
7714,-1.44,1.08,1.2402321644304672,1.194167699553301,0.6673898649922201
7715,-1.4,1.08,1.1945687241880396,1.1485042593108734,0.6367150103851678
7716,-1.3599999999999999,1.08,1.1499704634303787,1.1039059985532125,0.6067532861079574
7717,-1.3199999999999998,1.08,1.1064373821575069,1.0603729172803407,0.5775046921605889
7718,-1.28,1.08,1.063969480369411,1.0179050154922449,0.5489692285430625
7719,-1.24,1.08,1.0225667580660813,0.9765022931889151,0.5211468952553777
7720,-1.2,1.08,0.9822292152475411,0.9361647503703749,0.49403769229753486
7721,-1.1600000000000001,1.08,0.9429568519137738,0.8968923870366076,0.46764161966953405
7722,-1.12,1.08,0.9047496680647953,0.8586852031876291,0.44195867737137484
7723,-1.08,1.08,0.8676076637005795,0.8215431988234133,0.41698886540305763
7724,-1.04,1.08,0.8315308388211495,0.7854663739439833,0.3927321837645823
7725,-1.0,1.08,0.796519193426498,0.7504547285493318,0.36918863245594885
7726,-0.96,1.08,0.7625727275166199,0.7165082626394537,0.34635821147715723
7727,-0.9199999999999999,1.08,0.7296914410915256,0.6836269762143594,0.32424092082820755
7728,-0.8799999999999999,1.08,0.6978753341512037,0.6518108692740375,0.30283676050909974
7729,-0.8400000000000001,1.08,0.6671244066956624,0.6210599418184962,0.2821457305198339
7730,-0.8,1.08,0.6374386587248995,0.5913741938477333,0.26216783086041
7731,-0.76,1.08,0.6088180902389103,0.5627536253617441,0.24290306153082777
7732,-0.72,1.08,0.5812627012377051,0.5351982363605389,0.22435142253108745
7733,-0.6799999999999999,1.08,0.554772491721275,0.5087080268441088,0.2065129138611891
7734,-0.6399999999999999,1.08,0.5293474616896225,0.4832829968124564,0.18938753552113258
7735,-0.6000000000000001,1.08,0.5049876111427489,0.4589231462655828,0.17297528751091806
7736,-0.56,1.08,0.48169294008065416,0.435628475203488,0.15727616983054538
7737,-0.52,1.08,0.45946344850333243,0.4133989836261663,0.14229018248001452
7738,-0.48,1.08,0.43829913641079377,0.3922346715336276,0.12801732545932554
7739,-0.43999999999999995,1.08,0.4182000038030309,0.37213553892586476,0.1144575987684785
7740,-0.3999999999999999,1.08,0.39916605068004435,0.3531015858028782,0.10161100240747323
7741,-0.3600000000000001,1.08,0.3811972770418386,0.33513281216467244,0.08947753637631001
7742,-0.32000000000000006,1.08,0.36429368288841174,0.3182292180112456,0.0780572006749885
7743,-0.28,1.08,0.3484552682197598,0.30239080334259366,0.06734999530350899
7744,-0.24,1.08,0.3336820330358849,0.28761756815871875,0.05735592026187137
7745,-0.19999999999999996,1.08,0.3199739773367885,0.27390951245962236,0.048074975550075554
7746,-0.15999999999999992,1.08,0.30733110112247236,0.2612666362453062,0.03950716116812165
7747,-0.1200000000000001,1.08,0.2957534043929334,0.24968893951576723,0.03165247711600972
7748,-0.08000000000000007,1.08,0.28524088714817264,0.23917642227100647,0.024510923393739566
7749,-0.040000000000000036,1.08,0.27579354938818806,0.2297290845110219,0.01808250000131132
7750,0.0,1.08,0.2674113911129825,0.22134692623581634,0.012367206938724985
7751,0.040000000000000036,1.08,0.26009441232255676,0.21402994744539058,0.007365044205980449
7752,0.08000000000000007,1.08,0.2538426130169055,0.20777814813973935,0.0030760118030778785
7753,0.1200000000000001,1.08,0.2486559931960338,0.20259152831886762,-0.0004998902699828098
7754,0.16000000000000014,1.08,0.2445345528599392,0.19847008798277302,-0.0033626620132016435
7755,0.20000000000000018,1.08,0.2414782920086227,0.19541382713145652,-0.005512303426578602
7756,0.2400000000000002,1.08,0.2394872106420853,0.19342274576491914,-0.006948814510113664
7757,0.2799999999999998,1.08,0.23856130876032486,0.19249684388315869,-0.007672195263806823
7758,0.31999999999999984,1.08,0.23870058636334246,0.1926361214861763,-0.007682445687658128
7759,0.3599999999999999,1.08,0.23990504345113758,0.1938405785739714,-0.006979565781667529
7760,0.3999999999999999,1.08,0.24217468002371237,0.1961102151465462,-0.00556355554583509
7761,0.43999999999999995,1.08,0.2455094960810633,0.19944503120389712,-0.00343441498016072
7762,0.48,1.08,0.24990949162319254,0.20384502674602636,-0.0005921440846444748
7763,0.52,1.08,0.25537466665009945,0.20931020177293327,0.00296325714071366
7764,0.56,1.08,0.2619050211617855,0.21584055628461932,0.007231788695913628
7765,0.6000000000000001,1.08,0.26950055515824844,0.22343609028108227,0.012213450580955576
7766,0.6400000000000001,1.08,0.2781612686394889,0.23209680376232275,0.01790824279583931
7767,0.6800000000000002,1.08,0.28788716160550876,0.24182269672834258,0.024316165340564945
7768,0.7200000000000002,1.08,0.29867823405630367,0.2526137691791375,0.03143721821513252
7769,0.7599999999999998,1.08,0.31053448599187866,0.2644700211147125,0.03927140141954188
7770,0.7999999999999998,1.08,0.32345591741222973,0.2773914525350636,0.04781871495379319
7771,0.8399999999999999,1.08,0.3374425283173604,0.29137806344019423,0.05707915881788638
7772,0.8799999999999999,1.08,0.3524943187072708,0.3064298538301047,0.06705273301182149
7773,0.9199999999999999,1.08,0.36861128858195646,0.3225468237047903,0.07773943753559842
7774,0.96,1.08,0.3857934379414191,0.339728973064253,0.0891392723892172
7775,1.0,1.08,0.4040407667856622,0.35797630190849605,0.10125223757267798
7776,1.04,1.08,0.4233532751146834,0.37728881023751726,0.11407833308598059
7777,1.08,1.08,0.44373096292847974,0.3976664980513136,0.12761755892912507
7778,1.12,1.08,0.4651738302270581,0.41910936534989196,0.14186991510211142
7779,1.1600000000000001,1.08,0.487681877010409,0.44161741213324285,0.1568354016049397
7780,1.2000000000000002,1.08,0.5112551032785413,0.46519063840137514,0.17251401843760983
7781,1.2400000000000002,1.08,0.5358935090314507,0.4898290441542846,0.1889057656001219
7782,1.2799999999999998,1.08,0.5615970942691423,0.5155326293919761,0.20601064309247566
7783,1.3199999999999998,1.08,0.5883658589916063,0.5423013941144401,0.22382865091467138
7784,1.3599999999999999,1.08,0.6161998031988477,0.5701353383216815,0.2423597890667091
7785,1.4,1.08,0.6450989268908707,0.5990344620137045,0.2616040575485887
7786,1.44,1.08,0.6750632300676717,0.6289987651905055,0.2815614563603101
7787,1.48,1.08,0.7060927127292468,0.6600282478520806,0.3022319855018734
7788,1.52,1.08,0.7381873748755992,0.692122909998433,0.3236156449732787
7789,1.56,1.08,0.7713472165067323,0.7252827516295661,0.3457124347745258
7790,1.6,1.08,0.8055722376226468,0.7595077727454806,0.36852235490561475
7791,1.6400000000000001,1.08,0.8408624382233311,0.7947979733461649,0.3920454053665455
7792,1.6800000000000002,1.08,0.877217818308801,0.8311533534316348,0.41628158615731836
7793,1.7200000000000002,1.08,0.9146383778790435,0.8685739130018773,0.4412308972779329
7794,1.7599999999999998,1.08,0.9531241169340641,0.9070596520568979,0.4668933387283892
7795,1.7999999999999998,1.08,0.9926750354738677,0.9466105705967015,0.49326891050868765
7796,1.8399999999999999,1.08,1.0332911334984443,0.9872266686212781,0.5203576126188278
7797,1.88,1.08,1.0749724110077996,1.0289079461306334,0.5481594450588101
7798,1.92,1.08,1.1177188680019297,1.0716544031247635,0.5766744078286339
7799,1.96,1.08,1.1615305044808475,1.1154660396036813,0.6059025009282999
7800,-2.0,1.12,2.01454243479107,1.9684779699139037,1.1863088448920835
7801,-1.96,1.12,1.9539501952435385,1.9078857303663723,1.145645048062373
7802,-1.92,1.12,1.8944231351807665,1.8483586703036003,1.1056943815625047
7803,-1.88,1.12,1.8359612546027932,1.789896789725627,1.0664568453924774
7804,-1.84,1.12,1.7785645535095869,1.7325000886324207,1.0279324395522926
7805,-1.8,1.12,1.7222330319011638,1.6761685670239976,0.9901211640419498
7806,-1.76,1.12,1.6669666897775157,1.6209022249003495,0.9530230188614486
7807,-1.72,1.12,1.612765527138646,1.5667010622614799,0.9166380040107891
7808,-1.68,1.12,1.5596295439845569,1.5135650791073907,0.8809661194899718
7809,-1.6400000000000001,1.12,1.5075587403152464,1.4614942754380802,0.8460073652989968
7810,-1.6,1.12,1.4565531161307035,1.4104886512535373,0.8117617414378631
7811,-1.56,1.12,1.406612671430949,1.3605482065537828,0.7782292479065713
7812,-1.52,1.12,1.3577374062159717,1.3116729413388055,0.7454098847051214
7813,-1.48,1.12,1.3099273204857689,1.2638628556086027,0.7133036518335134
7814,-1.44,1.12,1.2631824142403483,1.217117949363182,0.6819105492917474
7815,-1.4,1.12,1.2175026874796986,1.1714382226025324,0.6512305770798232
7816,-1.3599999999999999,1.12,1.1728881402038298,1.1268236753266636,0.6212637351977408
7817,-1.3199999999999998,1.12,1.1293387724127417,1.0832743075355755,0.5920100236455004
7818,-1.28,1.12,1.0868545841064334,1.0407901192292672,0.563469442423102
7819,-1.24,1.12,1.0454355752848892,0.999371110407723,0.5356419915305455
7820,-1.2,1.12,1.0050817459481391,0.959017281070973,0.5085276709678306
7821,-1.1600000000000001,1.12,0.9657930960961614,0.9197286312189952,0.48212648073495784
7822,-1.12,1.12,0.927569625728964,0.8815051608517978,0.4564384208319268
7823,-1.08,1.12,0.890411334846536,0.8443468699693698,0.4314634912587378
7824,-1.04,1.12,0.8543182234488913,0.8082537585717251,0.40720169201539047
7825,-1.0,1.12,0.8192902915360263,0.7732258266588601,0.38365302310188515
7826,-0.96,1.12,0.785327539107938,0.7392630742307718,0.3608174845182217
7827,-0.9199999999999999,1.12,0.7524299661646225,0.7063655012874563,0.33869507626439993
7828,-0.8799999999999999,1.12,0.7205975727060955,0.6745331078289293,0.3172857983404203
7829,-0.8400000000000001,1.12,0.6898303587323368,0.6437658938551706,0.2965896507462826
7830,-0.8,1.12,0.6601283242433568,0.6140638593661906,0.2766066334819867
7831,-0.76,1.12,0.6314914692391603,0.5854270043619941,0.25733674654753264
7832,-0.72,1.12,0.6039197937197396,0.5578553288425734,0.2387799899429204
7833,-0.6799999999999999,1.12,0.5774132976850969,0.5313488328079307,0.22093636366815003
7834,-0.6399999999999999,1.12,0.5519719811352316,0.5059075162580654,0.2038058677232217
7835,-0.6000000000000001,1.12,0.5275958440701437,0.48153137919297756,0.1873885021081353
7836,-0.56,1.12,0.5042848864898355,0.45822042161266935,0.17168426682289062
7837,-0.52,1.12,0.4820391083943012,0.43597464351713505,0.15669316186748783
7838,-0.48,1.12,0.46085850978354737,0.4147940449063812,0.14241518724192698
7839,-0.43999999999999995,1.12,0.44074309065757006,0.3946786257804039,0.12885034294620795
7840,-0.3999999999999999,1.12,0.42169285101637377,0.3756283861392076,0.11599862898033086
7841,-0.3600000000000001,1.12,0.4037077908599523,0.35764332598278614,0.10386004534429571
7842,-0.32000000000000006,1.12,0.3867879101883102,0.34072344531114407,0.09243459203810234
7843,-0.28,1.12,0.37093320900144633,0.3248687441242802,0.0817222690617509
7844,-0.24,1.12,0.35614368729935925,0.3100792224221931,0.07172307641524134
7845,-0.19999999999999996,1.12,0.3424193450820495,0.2963548802048834,0.06243701409857364
7846,-0.15999999999999992,1.12,0.32976018234952026,0.2836957174723541,0.05386408211174782
7847,-0.1200000000000001,1.12,0.318166199101769,0.2721017342246029,0.046004280454763964
7848,-0.08000000000000007,1.12,0.30763739533879364,0.2615729304616275,0.03885760912762188
7849,-0.040000000000000036,1.12,0.2981737710605965,0.25210930618343036,0.03242406813032176
7850,0.0,1.12,0.28977532626717795,0.24371086139001177,0.02670365746286344
7851,0.040000000000000036,1.12,0.2824420609585354,0.23637759608136924,0.021696377125247086
7852,0.08000000000000007,1.12,0.2761739751346726,0.23010951025750645,0.017402227117472586
7853,0.1200000000000001,1.12,0.27097106879558613,0.22490660391841996,0.013821207439539962
7854,0.16000000000000014,1.12,0.2668333419412792,0.22076887706411305,0.010953318091449206
7855,0.20000000000000018,1.12,0.26376079457175033,0.21769632969458416,0.008798559073200374
7856,0.2400000000000002,1.12,0.26175342668699847,0.2156889618098323,0.007356930384793403
7857,0.2799999999999998,1.12,0.26081123828702485,0.21474677340985868,0.006628432026228294
7858,0.31999999999999984,1.12,0.2609342293718303,0.21486976449466413,0.006613063997505109
7859,0.3599999999999999,1.12,0.26212239994141134,0.21605793506424517,0.007310826298623785
7860,0.3999999999999999,1.12,0.2643757499957708,0.21831128511860462,0.00872171892958435
7861,0.43999999999999995,1.12,0.2676942795349083,0.22162981465774215,0.010845741890386784
7862,0.48,1.12,0.27207798855882576,0.22601352368165958,0.013682895181031086
7863,0.52,1.12,0.2775268770675167,0.23146241219035055,0.01723317880151732
7864,0.56,1.12,0.2840409450609905,0.2379764801838243,0.021496592751845407
7865,0.6000000000000001,1.12,0.29162019253924115,0.24555572766207498,0.026473137032015405
7866,0.6400000000000001,1.12,0.3002646195022677,0.25420015462510154,0.032162811642027285
7867,0.6800000000000002,1.12,0.3099742259500737,0.26390976107290753,0.03856561658188102
7868,0.7200000000000002,1.12,0.3207490118826579,0.2746845470054918,0.045681551851576664
7869,0.7599999999999998,1.12,0.3325889773000171,0.28652451242285093,0.05351061745111411
7870,0.7999999999999998,1.12,0.3454941222021574,0.29942965732499127,0.06205281338049346
7871,0.8399999999999999,1.12,0.35946444658907295,0.3133999817119068,0.07130813963971477
7872,0.8799999999999999,1.12,0.3744999504607687,0.3284354855836026,0.08127659622877792
7873,0.9199999999999999,1.12,0.3906006338172404,0.34453616894007427,0.09195818314768295
7874,0.96,1.12,0.4077664966584927,0.36170203178132654,0.10335290039642991
7875,1.0,1.12,0.4259975389845208,0.37993307410735466,0.11546074797501871
7876,1.04,1.12,0.4452937607953264,0.39922929591816025,0.12828172588344938
7877,1.08,1.12,0.46565516209091146,0.4195906972137453,0.141815834121722
7878,1.12,1.12,0.4870817428712749,0.4410172779941088,0.1560630726898364
7879,1.1600000000000001,1.12,0.5095735031364116,0.46350903825924544,0.1710234415877928
7880,1.2000000000000002,1.12,0.5331304428863324,0.48706597800916623,0.18669694081559102
7881,1.2400000000000002,1.12,0.5577525621210278,0.5116880972438616,0.2030835703732311
7882,1.2799999999999998,1.12,0.5834398608405027,0.5373753959633365,0.22018333026071293
7883,1.3199999999999998,1.12,0.6101923390447564,0.5641278741675902,0.23799622047803684
7884,1.3599999999999999,1.12,0.6380099967337843,0.5919455318566181,0.25652224102520277
7885,1.4,1.12,0.6668928339075922,0.620828369030426,0.27576139190221033
7886,1.44,1.12,0.6968408505661771,0.6507763856890109,0.2957136731090599
7887,1.48,1.12,0.7278540467095419,0.6817895818323757,0.31637908464575126
7888,1.52,1.12,0.759932422337684,0.7138679574605178,0.3377576265122845
7889,1.56,1.12,0.7930759774506023,0.7470115125734361,0.35984929870865984
7890,1.6,1.12,0.8272847120483043,0.7812202471711381,0.3826541012348768
7891,1.6400000000000001,1.12,0.862558626130774,0.8164941612536079,0.40617203409093583
7892,1.6800000000000002,1.12,0.8988977196980265,0.8528332548208603,0.4304030972768366
7893,1.7200000000000002,1.12,0.9363019927500578,0.8902375278728916,0.45534729079257935
7894,1.7599999999999998,1.12,0.9747714452868717,0.9287069804097055,0.48100461463816363
7895,1.7999999999999998,1.12,1.014306077308454,0.9682416124312878,0.5073750688135901
7896,1.8399999999999999,1.12,1.0549058888148166,1.0088414239376504,0.5344586533188584
7897,1.88,1.12,1.0965708798059617,1.0505064149287955,0.5622553681539688
7898,1.92,1.12,1.1393010502818839,1.0932365854047177,0.5907652133189207
7899,1.96,1.12,1.1830964002425834,1.1370319353654172,0.6199881888137149
7900,-2.0,1.1600000000000001,2.038802000294583,1.9927375354174168,1.2016098113298856
7901,-1.96,1.1600000000000001,1.9781934742288363,1.93212900935167,1.1609408968953032
7902,-1.92,1.1600000000000001,1.9186501276478607,1.8725856627706945,1.1209851127905626
7903,-1.88,1.1600000000000001,1.8601719605516693,1.8141074956745031,1.0817424590156637
7904,-1.84,1.1600000000000001,1.802758972940255,1.7566945080630887,1.043212935570607
7905,-1.8,1.1600000000000001,1.7464111648136085,1.7003466999364423,1.0053965424553921
7906,-1.76,1.1600000000000001,1.6911285361717625,1.6450640712945963,0.968293279670019
7907,-1.72,1.1600000000000001,1.6369110870146761,1.59084662213751,0.9319031472144881
7908,-1.68,1.1600000000000001,1.583758817342362,1.5376943524651958,0.8962261450887985
7909,-1.6400000000000001,1.1600000000000001,1.5316717271548392,1.485607262277673,0.8612622732929514
7910,-1.6,1.1600000000000001,1.4806498164520887,1.4345853515749225,0.8270115318269458
7911,-1.56,1.1600000000000001,1.4306930852341198,1.3846286203569536,0.7934739206907824
7912,-1.52,1.1600000000000001,1.3818015335009295,1.3357370686237633,0.7606494398844603
7913,-1.48,1.1600000000000001,1.3339751612525188,1.2879106963753526,0.7285380894079807
7914,-1.44,1.1600000000000001,1.2872139684888833,1.241149503611717,0.6971398692613426
7915,-1.4,1.1600000000000001,1.241517955210013,1.1954534903328469,0.6664547794445466
7916,-1.3599999999999999,1.1600000000000001,1.1968871214159351,1.150822656538769,0.6364828199575923
7917,-1.3199999999999998,1.1600000000000001,1.1533214671066363,1.10725700222947,0.60722399080048
7918,-1.28,1.1600000000000001,1.1108209922821093,1.064756527404943,0.5786782919732096
7919,-1.24,1.1600000000000001,1.0693856969423579,1.0233212320651917,0.5508457234757812
7920,-1.2,1.1600000000000001,1.0290155810873873,0.9829511162102211,0.5237262853081943
7921,-1.1600000000000001,1.1600000000000001,0.9897106447171913,0.9436461798400251,0.4973199774704498
7922,-1.12,1.1600000000000001,0.9514708878317855,0.9054064229546193,0.4716267999625468
7923,-1.08,1.1600000000000001,0.9142963104311491,0.8682318455539829,0.4466467527844858
7924,-1.04,1.1600000000000001,0.878186912515287,0.8321224476381208,0.42237983593626666
7925,-1.0,1.1600000000000001,0.8431426940842104,0.7970782292070442,0.3988260494178894
7926,-0.96,1.1600000000000001,0.8091636551379097,0.7630991902607435,0.375985393229354
7927,-0.9199999999999999,1.1600000000000001,0.7762497956763827,0.7301853307992165,0.3538578673706605
7928,-0.8799999999999999,1.1600000000000001,0.7444011156996316,0.6983366508224654,0.33244347184180884
7929,-0.8400000000000001,1.1600000000000001,0.7136176152076662,0.6675531503305,0.3117422066427993
7930,-0.8,1.1600000000000001,0.6838992942004788,0.6378348293233126,0.2917540717736313
7931,-0.76,1.1600000000000001,0.6552461526780643,0.6091816878008981,0.2724790672343053
7932,-0.72,1.1600000000000001,0.6276581906404314,0.5815937257632652,0.25391719302482124
7933,-0.6799999999999999,1.1600000000000001,0.6011354080875719,0.5550709432104057,0.23606844914517902
7934,-0.6399999999999999,1.1600000000000001,0.5756778050194951,0.5296133401423289,0.2189328355953787
7935,-0.6000000000000001,1.1600000000000001,0.5512853814361931,0.5052209165590269,0.20251035237542026
7936,-0.56,1.1600000000000001,0.5279581373376688,0.4818936724605027,0.18680099948530382
7937,-0.52,1.1600000000000001,0.5056960727239236,0.45963160784675744,0.17180477692502913
7938,-0.48,1.1600000000000001,0.48449918759495575,0.4384347227177896,0.15752168469459635
7939,-0.43999999999999995,1.1600000000000001,0.4643674819507663,0.4183030170736002,0.14395172279400537
7940,-0.3999999999999999,1.1600000000000001,0.4453009557913526,0.39923649091418645,0.13109489122325643
7941,-0.3600000000000001,1.1600000000000001,0.4272996091167207,0.38123514423955457,0.11895118998234933
7942,-0.32000000000000006,1.1600000000000001,0.41036344192686647,0.3642989770497003,0.10752061907128407
7943,-0.28,1.1600000000000001,0.39449245422178714,0.348427989344621,0.0968031784900607
7944,-0.24,1.1600000000000001,0.379686646001487,0.33362218112432085,0.08679886823867924
7945,-0.19999999999999996,1.1600000000000001,0.3659460172659663,0.31988155238880017,0.07750768831713964
7946,-0.15999999999999992,1.1600000000000001,0.35327056801521955,0.3072061031380534,0.06892963872544189
7947,-0.1200000000000001,1.1600000000000001,0.34166029824925487,0.2955958333720887,0.06106471946358608
7948,-0.08000000000000007,1.1600000000000001,0.33111520796806654,0.2850507430909004,0.05391293053157215
7949,-0.040000000000000036,1.1600000000000001,0.32163529717165606,0.2755708322944899,0.047474271929400076
7950,0.0,1.1600000000000001,0.3132205658600246,0.26715610098285847,0.041748743657069924
7951,0.040000000000000036,1.1600000000000001,0.30587101403316913,0.259806549156003,0.03673634571458161
7952,0.08000000000000007,1.1600000000000001,0.2995866416910927,0.2535221768139266,0.0324370781019352
7953,0.1200000000000001,1.1600000000000001,0.29436744883379434,0.24830298395662817,0.028850940819130595
7954,0.16000000000000014,1.1600000000000001,0.29021343546127143,0.24414897058410526,0.025977933866167986
7955,0.20000000000000018,1.1600000000000001,0.2871246015735273,0.24106013669636114,0.02381805724304726
7956,0.2400000000000002,1.1600000000000001,0.2851009471705666,0.23903648229340044,0.022371310949768332
7957,0.2799999999999998,1.1600000000000001,0.28414247225237754,0.23807800737521137,0.021637694986331342
7958,0.31999999999999984,1.1600000000000001,0.2842491768189689,0.2381847119418027,0.021617209352736262
7959,0.3599999999999999,1.1600000000000001,0.2854210608703377,0.23935659599317152,0.02230985404898301
7960,0.3999999999999999,1.1600000000000001,0.28765812440648525,0.24159365952931908,0.023715629075071666
7961,0.43999999999999995,1.1600000000000001,0.2909603674274076,0.24489590255024143,0.025834534431002178
7962,0.48,1.1600000000000001,0.2953277899331113,0.24926332505594515,0.0286665701167746
7963,0.52,1.1600000000000001,0.30076039192359055,0.2546959270464244,0.032211736132388875
7964,0.56,1.1600000000000001,0.3072581733988504,0.2611937085216843,0.036470032477845075
7965,0.6000000000000001,1.1600000000000001,0.314821134358885,0.26875666948171884,0.04144145915314316
7966,0.6400000000000001,1.1600000000000001,0.3234492748037,0.27738480992653386,0.04712601615828311
7967,0.6800000000000002,1.1600000000000001,0.33314259473329355,0.2870781298561274,0.053523703493264914
7968,0.7200000000000002,1.1600000000000001,0.343901094147662,0.29783662927049587,0.060634521158088685
7969,0.7599999999999998,1.1600000000000001,0.355724773046811,0.30966030816964485,0.06845846915275422
7970,0.7999999999999998,1.1600000000000001,0.36861363143073395,0.3225491665535678,0.07699554747726167
7971,0.8399999999999999,1.1600000000000001,0.3825676692994383,0.33650320442227216,0.086245756131611
7972,0.8799999999999999,1.1600000000000001,0.39758688665291964,0.3515224217757535,0.09620909511580233
7973,0.9199999999999999,1.1600000000000001,0.41367128349118004,0.3676068186140139,0.10688556442983543
7974,0.96,1.1600000000000001,0.4308208598142158,0.38475639493704966,0.11827516407371041
7975,1.0,1.1600000000000001,0.4490356156220313,0.40297115074486517,0.13037789404742736
7976,1.04,1.1600000000000001,0.46831555091462396,0.4222510860374578,0.1431937543509861
7977,1.08,1.1600000000000001,0.48866066569199545,0.4425962008148293,0.15672274498438676
7978,1.12,1.1600000000000001,0.5100709599541464,0.4640064950769803,0.17096486594762936
7979,1.1600000000000001,1.1600000000000001,0.532546433701074,0.4864819688239079,0.18592011724071378
7980,1.2000000000000002,1.1600000000000001,0.5560870869327751,0.5100226220556089,0.2015884988636401
7981,1.2400000000000002,1.1600000000000001,0.5806929196492551,0.5346284547720889,0.2179700108164084
7982,1.2799999999999998,1.1600000000000001,0.6063639318505186,0.5602994669733524,0.23506465309901828
7983,1.3199999999999998,1.1600000000000001,0.6331001235365598,0.5870356586593936,0.2528724257114703
7984,1.3599999999999999,1.1600000000000001,0.6609014947073756,0.6148370298302094,0.27139332865376403
7985,1.4,1.1600000000000001,0.6897680453629698,0.6437035804858036,0.29062736192589983
7986,1.44,1.1600000000000001,0.719699775503344,0.6736353106261778,0.3105745255278775
7987,1.48,1.1600000000000001,0.7506966851284932,0.704632220251327,0.33123481945969696
7988,1.52,1.1600000000000001,0.7827587742384179,0.7366943093612517,0.35260824372135824
7989,1.56,1.1600000000000001,0.8158860428331238,0.7698215779559576,0.3746947983128617
7990,1.6,1.1600000000000001,0.8500784909126123,0.8040140260354461,0.39749448323420683
7991,1.6400000000000001,1.1600000000000001,0.8853361184768752,0.839271653599709,0.42100729848539387
7992,1.6800000000000002,1.1600000000000001,0.9216589255259123,0.8755944606487461,0.44523324406642284
7993,1.7200000000000002,1.1600000000000001,0.9590469120597296,0.9129824471825634,0.47017231997729364
7994,1.7599999999999998,1.1600000000000001,0.9975000780783279,0.9514356132011617,0.49582452621800605
7995,1.7999999999999998,1.1600000000000001,1.0370184235816937,0.9909539587045275,0.5221898627885606
7996,1.8399999999999999,1.1600000000000001,1.0776019485698485,1.0315374836926823,0.549268329688957
7997,1.88,1.1600000000000001,1.1192506530427766,1.0731861881656104,0.5770599269191954
7998,1.92,1.1600000000000001,1.1619645370004836,1.1159000721233174,0.6055646544792757
7999,1.96,1.1600000000000001,1.205743600442972,1.1596791355658058,0.6347825123691975
8000,-2.0,1.2000000000000002,2.0641428702367537,2.0180784053595877,1.2176194134377556
8001,-1.96,1.2000000000000002,2.003518057652794,1.9574535927756276,1.1769453813983008
8002,-1.92,1.2000000000000002,1.9439584245536157,1.8978939596764495,1.1369844796886885
8003,-1.88,1.2000000000000002,1.8854639709392036,1.8393995060620374,1.0977367083089182
8004,-1.84,1.2000000000000002,1.8280346968095662,1.7819702319324,1.0592020672589892
8005,-1.8,1.2000000000000002,1.7716706021647188,1.7256061372875526,1.0213805565389025
8006,-1.76,1.2000000000000002,1.7163716870046497,1.6703072221274835,0.9842721761486575
8007,-1.72,1.2000000000000002,1.6621379513293524,1.6160734864521862,0.9478769260882545
8008,-1.68,1.2000000000000002,1.6089693951388278,1.5629049302616616,0.9121948063576932
8009,-1.6400000000000001,1.2000000000000002,1.5568660184330945,1.5108015535559283,0.877225816956974
8010,-1.6,1.2000000000000002,1.5058278212121288,1.4597633563349626,0.8429699578860967
8011,-1.56,1.2000000000000002,1.455854803475946,1.4097903385987798,0.8094272291450612
8012,-1.52,1.2000000000000002,1.4069469652245428,1.3608825003473766,0.7765976307338676
8013,-1.48,1.2000000000000002,1.3591043064579105,1.3130398415807443,0.7444811626525157
8014,-1.44,1.2000000000000002,1.3123268271760593,1.266262362298893,0.7130778249010057
8015,-1.4,1.2000000000000002,1.2666145273789862,1.22055006250182,0.6823876174793377
8016,-1.3599999999999999,1.2000000000000002,1.2219674070666922,1.175902942189526,0.6524105403875116
8017,-1.3199999999999998,1.2000000000000002,1.1783854662391702,1.132321001362004,0.6231465936255274
8018,-1.28,1.2000000000000002,1.1358687048964415,1.0898042400192753,0.594595777193385
8019,-1.24,1.2000000000000002,1.0944171230384707,1.0483526581613045,0.5667580910910848
8020,-1.2,1.2000000000000002,1.0540307206652921,1.007966255788126,0.539633535318626
8021,-1.1600000000000001,1.2000000000000002,1.0147094977768873,0.9686450328997211,0.5132221098760094
8022,-1.12,1.2000000000000002,0.9764534543732616,0.9303889894960954,0.48752381476323464
8023,-1.08,1.2000000000000002,0.9392625904544087,0.8931981255772425,0.46253864998030164
8024,-1.04,1.2000000000000002,0.903136906020336,0.8570724411431698,0.4382666155272106
8025,-1.0,1.2000000000000002,0.8680764010710421,0.8220119361938759,0.41470771140396145
8026,-0.96,1.2000000000000002,0.8340810756065287,0.7880166107293625,0.39186193761055427
8027,-0.9199999999999999,1.2000000000000002,0.8011509296267906,0.7550864647496244,0.36972929414698874
8028,-0.8799999999999999,1.2000000000000002,0.7692859631318301,0.7232214982546639,0.3483097810132651
8029,-0.8400000000000001,1.2000000000000002,0.7384861761216478,0.6924217112444816,0.3276033982093837
8030,-0.8,1.2000000000000002,0.7087515685962453,0.6626871037190791,0.3076101457353438
8031,-0.76,1.2000000000000002,0.6800821405556189,0.6340176756784527,0.28833002359114596
8032,-0.72,1.2000000000000002,0.652477891999771,0.6064134271226048,0.26976303177679
8033,-0.6799999999999999,1.2000000000000002,0.6259388229287042,0.579874358051538,0.25190917029227583
8034,-0.6399999999999999,1.2000000000000002,0.6004649333424081,0.5544004684652419,0.23476843913760362
8035,-0.6000000000000001,1.2000000000000002,0.5760562232408947,0.5299917583637285,0.21834083831277332
8036,-0.56,1.2000000000000002,0.5527126926241583,0.5066482277469921,0.20262636781778484
8037,-0.52,1.2000000000000002,0.5304343414921999,0.4843698766150338,0.1876250276526383
8038,-0.48,1.2000000000000002,0.5092211698450202,0.46315670496785405,0.17333681781733357
8039,-0.43999999999999995,1.2000000000000002,0.4890731776826127,0.44300871280544657,0.15976173831187077
8040,-0.3999999999999999,1.2000000000000002,0.4699903650049913,0.42392590012782516,0.1468997891362498
8041,-0.3600000000000001,1.2000000000000002,0.45197273181214276,0.4059082669349766,0.13475097029047087
8042,-0.32000000000000006,1.2000000000000002,0.4350202781040748,0.38895581322690864,0.12331528177453366
8043,-0.28,1.2000000000000002,0.4191330038807806,0.3730685390036145,0.11259272358843841
8044,-0.24,1.2000000000000002,0.4043109091422674,0.35824644426510127,0.102583295732185
8045,-0.19999999999999996,1.2000000000000002,0.3905539938885317,0.34448952901136554,0.09328699820577346
8046,-0.15999999999999992,1.2000000000000002,0.3778622581195751,0.33179779324240893,0.08470383100920387
8047,-0.1200000000000001,1.2000000000000002,0.36623570183539567,0.3201712369582295,0.07683379414247618
8048,-0.08000000000000007,1.2000000000000002,0.3556743250359935,0.30960986015882735,0.06967688760559027
8049,-0.040000000000000036,1.2000000000000002,0.34617812772137024,0.3001136628442041,0.06323311139854632
8050,0.0,1.2000000000000002,0.3377471098915239,0.29168264501435776,0.057502465521344255
8051,0.040000000000000036,1.2000000000000002,0.3303812715464556,0.28431680666928943,0.05248494997398404
8052,0.08000000000000007,1.2000000000000002,0.324080612686167,0.27801614780900086,0.048180564756465656
8053,0.1200000000000001,1.2000000000000002,0.31884513331065395,0.2727806684334878,0.044589309868789236
8054,0.16000000000000014,1.2000000000000002,0.31467483341992175,0.2686103685427556,0.0417111853109547
8055,0.20000000000000018,1.2000000000000002,0.31156971301396386,0.2655052481367977,0.03954619108296197
8056,0.2400000000000002,1.2000000000000002,0.3095297720927858,0.26346530721561967,0.0380943271848112
8057,0.2799999999999998,1.2000000000000002,0.3085550106563833,0.26249054577921715,0.03735559361650231
8058,0.31999999999999984,1.2000000000000002,0.30864542870476014,0.262580963827594,0.0373299903780353
8059,0.3599999999999999,1.2000000000000002,0.30980102623791533,0.2637365613607492,0.03801751746941013
8060,0.3999999999999999,1.2000000000000002,0.3120218032558494,0.26595733837868324,0.039418174890626885
8061,0.43999999999999995,1.2000000000000002,0.31530775975856185,0.2692432948813957,0.04153196264168545
8062,0.48,1.2000000000000002,0.3196588957460509,0.27359443086888474,0.044358880722585974
8063,0.52,1.2000000000000002,0.3250752112183179,0.27901074634115175,0.047898929133328376
8064,0.56,1.2000000000000002,0.33155670617536065,0.2854922412981945,0.05215210787391266
8065,0.6000000000000001,1.2000000000000002,0.33910338061718465,0.2930389157400185,0.057118416944338786
8066,0.6400000000000001,1.2000000000000002,0.34771523454378533,0.3016507696666192,0.06279785634460683
8067,0.6800000000000002,1.2000000000000002,0.3573922679551643,0.3113278030779982,0.06919042607471676
8068,0.7200000000000002,1.2000000000000002,0.3681344808513203,0.32207001597415413,0.07629612613466857
8069,0.7599999999999998,1.2000000000000002,0.37994187323225453,0.3338774083550884,0.08411495652446216
8070,0.7999999999999998,1.2000000000000002,0.3928144450979668,0.34674998022080067,0.09264691724409779
8071,0.8399999999999999,1.2000000000000002,0.40675219644845584,0.3606877315712897,0.10189200829357525
8072,0.8799999999999999,1.2000000000000002,0.4217551272837252,0.3756906624065591,0.1118502296728946
8073,0.9199999999999999,1.2000000000000002,0.43782323760377156,0.3917587727266054,0.12252158138205577
8074,0.96,1.2000000000000002,0.45495652740859505,0.4088920625314289,0.13390606342105887
8075,1.0,1.2000000000000002,0.4731549966981981,0.42709053182103196,0.1460036757899039
8076,1.04,1.2000000000000002,0.49241864547257574,0.4463541805954096,0.1588144184885908
8077,1.08,1.2000000000000002,0.5127474737317345,0.4666830088545683,0.1723382915171195
8078,1.12,1.2000000000000002,0.5341414814756728,0.4880770165985066,0.18657529487549016
8079,1.1600000000000001,1.2000000000000002,0.5566006687043845,0.5105362038272183,0.20152542856370267
8080,1.2000000000000002,1.2000000000000002,0.5801250354178737,0.5340605705407075,0.21718869258175713
8081,1.2400000000000002,1.2000000000000002,0.6047145816161428,0.5586501167389766,0.23356508692965341
8082,1.2799999999999998,1.2000000000000002,0.6303693072991917,0.5843048424220255,0.2506546116073915
8083,1.3199999999999998,1.2000000000000002,0.6570892124670141,0.6110247475898479,0.26845726661497155
8084,1.3599999999999999,1.2000000000000002,0.6848742971196196,0.6388098322424534,0.2869730519523935
8085,1.4,1.2000000000000002,0.7137245612570016,0.6676600963798354,0.30620196761965723
8086,1.44,1.2000000000000002,0.743640004879157,0.6975755400019908,0.32614401361676304
8087,1.48,1.2000000000000002,0.7746206279860942,0.728556163108928,0.3467991899437107
8088,1.52,1.2000000000000002,0.8066664305778121,0.7606019657006459,0.3681674966005
8089,1.56,1.2000000000000002,0.8397774126543016,0.7937129477771354,0.39024893358713136
8090,1.6,1.2000000000000002,0.8739535742155725,0.8278891093384063,0.4130435009036047
8091,1.6400000000000001,1.2000000000000002,0.909194915261624,0.8631304503844578,0.4365511985499198
8092,1.6800000000000002,1.2000000000000002,0.9455014357924483,0.8994369709152821,0.4607720265260769
8093,1.7200000000000002,1.2000000000000002,0.9828731358080529,0.9368086709308867,0.4857059848320758
8094,1.7599999999999998,1.2000000000000002,1.0213100153084351,0.9752455504312689,0.5113530734679161
8095,1.7999999999999998,1.2000000000000002,1.0608120742935914,1.0147476094164252,0.5377132924335988
8096,1.8399999999999999,1.2000000000000002,1.1013793127635305,1.0553148478863643,0.5647866417291233
8097,1.88,1.2000000000000002,1.143011730718251,1.0969472658410848,0.5925731213544896
8098,1.92,1.2000000000000002,1.1857093281577493,1.1396448632805831,0.6210727313096982
8099,1.96,1.2000000000000002,1.2294721050820068,1.1834076402048406,0.6502854715947484
8100,-2.0,1.2400000000000002,2.0905650446175903,2.0445005797404243,1.2343376512156932
8101,-1.96,1.2400000000000002,2.029923945515405,1.9838594806382386,1.193658501571367
8102,-1.92,1.2400000000000002,1.9703480258980013,1.924283561020835,1.1536924822568824
8103,-1.88,1.2400000000000002,1.9118372857653914,1.8657728208882252,1.11443959327224
8104,-1.84,1.2400000000000002,1.8543917251175392,1.808327260240373,1.0758998346174393
8105,-1.8,1.2400000000000002,1.7980113439544696,1.7519468790773034,1.0380732062924807
8106,-1.76,1.2400000000000002,1.742696142276192,1.6966316773990258,1.000959708297364
8107,-1.72,1.2400000000000002,1.6884461200826717,1.6423816552055055,0.9645593406320889
8108,-1.68,1.2400000000000002,1.6352612773739494,1.5891968124967832,0.9288721032966558
8109,-1.6400000000000001,1.2400000000000002,1.583141614149997,1.5370771492728308,0.8938979962910647
8110,-1.6,1.2400000000000002,1.5320871304108221,1.486022665533656,0.8596370196153154
8111,-1.56,1.2400000000000002,1.4820978261564217,1.4360333612792555,0.8260891732694079
8112,-1.52,1.2400000000000002,1.4331737013868113,1.3871092365096451,0.7932544572533424
8113,-1.48,1.2400000000000002,1.385314756101964,1.3392502912247979,0.7611328715671185
8114,-1.44,1.2400000000000002,1.3385209903019006,1.2924565254247344,0.7297244162107368
8115,-1.4,1.2400000000000002,1.2927924039866083,1.2467279391094421,0.6990290911841968
8116,-1.3599999999999999,1.2400000000000002,1.2481289971561011,1.202064532278935,0.6690468964874987
8117,-1.3199999999999998,1.2400000000000002,1.204530769810371,1.158466304933205,0.6397778321206427
8118,-1.28,1.2400000000000002,1.161997721949418,1.1159332570722518,0.6112218980836286
8119,-1.24,1.2400000000000002,1.1205298535732497,1.0744653886960835,0.5833790943764561
8120,-1.2,1.2400000000000002,1.0801271646818458,1.0340626998046796,0.5562494209991256
8121,-1.1600000000000001,1.2400000000000002,1.04078965527523,0.9947251903980638,0.529832877951637
8122,-1.12,1.2400000000000002,1.0025173253533848,0.9564528604762186,0.5041294652339905
8123,-1.08,1.2400000000000002,0.9653101749163221,0.9192457100391559,0.47913918284618556
8124,-1.04,1.2400000000000002,0.9291682039640428,0.8831037390868766,0.45486203078822246
8125,-1.0,1.2400000000000002,0.894091412496532,0.8480269476193658,0.43129800906010135
8126,-0.96,1.2400000000000002,0.86007980051381,0.8140153356366439,0.4084471176618221
8127,-0.9199999999999999,1.2400000000000002,0.8271333680158528,0.7810689031386866,0.3863093565933849
8128,-0.8799999999999999,1.2400000000000002,0.7952521150026812,0.749187650125515,0.3648847258547894
8129,-0.8400000000000001,1.2400000000000002,0.7644360414742841,0.7183715765971179,0.34417322544603596
8130,-0.8,1.2400000000000002,0.7346851474306718,0.6886206825535056,0.32417485536712426
8131,-0.76,1.2400000000000002,0.7059994328718261,0.6599349679946599,0.3048896156180545
8132,-0.72,1.2400000000000002,0.6783788977977674,0.6323144329206012,0.28631750619882657
8133,-0.6799999999999999,1.2400000000000002,0.6518235422084795,0.6057590773313133,0.26845852710944057
8134,-0.6399999999999999,1.2400000000000002,0.6263333661039769,0.5802689012268107,0.25131267834989646
8135,-0.6000000000000001,1.2400000000000002,0.6019083694842475,0.5558439046070813,0.2348799599201942
8136,-0.56,1.2400000000000002,0.5785485523492973,0.532484087472131,0.21916037182033385
8137,-0.52,1.2400000000000002,0.5562539146991248,0.5101894498219586,0.20415391405031538
8138,-0.48,1.2400000000000002,0.5350244565337305,0.4889599916565644,0.18986058661013872
8139,-0.43999999999999995,1.2400000000000002,0.5148601778531162,0.4687957129759501,0.176280389499804
8140,-0.3999999999999999,1.2400000000000002,0.495761078657279,0.44969661378011283,0.16341332271931114
8141,-0.3600000000000001,1.2400000000000002,0.47772715894621726,0.4316626940690511,0.15125938626866028
8142,-0.32000000000000006,1.2400000000000002,0.4607584187199322,0.414693953842766,0.1398185801478512
8143,-0.28,1.2400000000000002,0.4448548579784292,0.3987903931012631,0.12909090435688397
8144,-0.24,1.2400000000000002,0.430016476721704,0.38395201184453787,0.11907635889575868
8145,-0.19999999999999996,1.2400000000000002,0.41624327494975544,0.3701788100725893,0.10977494376447527
8146,-0.15999999999999992,1.2400000000000002,0.40353525266258217,0.357470787785416,0.10118665896303375
8147,-0.1200000000000001,1.2400000000000002,0.3918924098601911,0.34582794498302494,0.0933115044914341
8148,-0.08000000000000007,1.2400000000000002,0.3813147465425744,0.33525028166540827,0.08614948034967632
8149,-0.040000000000000036,1.2400000000000002,0.3718022627097381,0.32573779783257195,0.07970058653776041
8150,0.0,1.2400000000000002,0.3633549583616766,0.31729049348451044,0.07396482305568647
8151,0.040000000000000036,1.2400000000000002,0.3559728334983971,0.30990836862123095,0.0689421899034543
8152,0.08000000000000007,1.2400000000000002,0.34965588811989384,0.3035914232427277,0.06463268708106407
8153,0.1200000000000001,1.2400000000000002,0.3444041222261662,0.29833965734900003,0.061036314588515724
8154,0.16000000000000014,1.2400000000000002,0.3402175358172195,0.29415307094005333,0.05815307242580924
8155,0.20000000000000018,1.2400000000000002,0.33709612889305,0.2910316640158839,0.05598296059294467
8156,0.2400000000000002,1.2400000000000002,0.3350399014536563,0.28897543657649016,0.054525979089921954
8157,0.2799999999999998,1.2400000000000002,0.33404885349904384,0.2879843886218777,0.05378212791674115
8158,0.31999999999999984,1.2400000000000002,0.33412298502920795,0.2880585201520418,0.05375140707340224
8159,0.3599999999999999,1.2400000000000002,0.3352622960441474,0.2891978311669813,0.054433816559905125
8160,0.3999999999999999,1.2400000000000002,0.3374667865438705,0.2914023216667044,0.055829356376249965
8161,0.43999999999999995,1.2400000000000002,0.3407364565283677,0.29467199165120156,0.05793802652243669
8162,0.48,1.2400000000000002,0.3450713059976446,0.29900684112047843,0.060759826998465265
8163,0.52,1.2400000000000002,0.3504713349516976,0.30440687007453143,0.06429475780433574
8164,0.56,1.2400000000000002,0.3569365433905293,0.3108720785133632,0.06854281894004813
8165,0.6000000000000001,1.2400000000000002,0.3644669313141388,0.3184024664369727,0.0735040104056024
8166,0.6400000000000001,1.2400000000000002,0.3730624987225237,0.3269980338453576,0.07917833220099851
8167,0.6800000000000002,1.2400000000000002,0.3827232456156888,0.3366587807385227,0.08556578432623654
8168,0.7200000000000002,1.2400000000000002,0.39344917199363283,0.3473847071164667,0.09266636678131646
8169,0.7599999999999998,1.2400000000000002,0.4052402778563535,0.3591758129791874,0.10048007956623811
8170,0.7999999999999998,1.2400000000000002,0.41809656320385213,0.372032098326686,0.10900692268100176
8171,0.8399999999999999,1.2400000000000002,0.43201802803612943,0.3859535631589633,0.11824689612560729
8172,0.8799999999999999,1.2400000000000002,0.4470046723531818,0.40094020747601566,0.1281999999000547
8173,0.9199999999999999,1.2400000000000002,0.46305649615501443,0.4169920312778483,0.13886623400434406
8174,0.96,1.2400000000000002,0.48017349944162663,0.4341090345644605,0.15024559843847526
8175,1.0,1.2400000000000002,0.4983556822130141,0.45229121733584793,0.1623380932024483
8176,1.04,1.2400000000000002,0.5176030444691826,0.47153857959201645,0.1751437182962633
8177,1.08,1.2400000000000002,0.5379155862101277,0.49185112133296155,0.18866247371992018
8178,1.12,1.2400000000000002,0.5592933074358475,0.5132288425586813,0.2028943594734189
8179,1.1600000000000001,1.2400000000000002,0.5817362081463479,0.5356717432691817,0.2178393755567595
8180,1.2000000000000002,1.2400000000000002,0.6052442883416277,0.5591798234644615,0.23349752196994197
8181,1.2400000000000002,1.2400000000000002,0.6298175480216793,0.5837530831445131,0.24986879871296638
8182,1.2799999999999998,1.2400000000000002,0.6554559871865199,0.6093915223093537,0.26695320578583254
8183,1.3199999999999998,1.2400000000000002,0.6821596058361232,0.636095140958957,0.2847507431885407
8184,1.3599999999999999,1.2400000000000002,0.7099284039705188,0.6638639390933526,0.30326141092109066
8185,1.4,1.2400000000000002,0.7387623815896835,0.6926979167125173,0.3224852089834826
8186,1.44,1.2400000000000002,0.768661538693626,0.7225970738164598,0.3424221373757164
8187,1.48,1.2400000000000002,0.7996258752823546,0.7535614104051884,0.36307219609779207
8188,1.52,1.2400000000000002,0.8316553913558536,0.7855909264786874,0.3844353851497096
8189,1.56,1.2400000000000002,0.8647500869141346,0.8186856220369684,0.40651170453146906
8190,1.6,1.2400000000000002,0.8989099619571899,0.8528454970800237,0.4293011542430704
8191,1.6400000000000001,1.2400000000000002,0.9341350164850243,0.8880705516078581,0.4528037342845137
8192,1.6800000000000002,1.2400000000000002,0.9704252504976355,0.9243607856204693,0.4770194446557989
8193,1.7200000000000002,1.2400000000000002,1.0077806639950277,0.9617161991178615,0.5019482853569257
8194,1.7599999999999998,1.2400000000000002,1.0462012569771988,1.0001367921000326,0.5275902563878944
8195,1.7999999999999998,1.2400000000000002,1.0856870294441492,1.039622564566983,0.553945357748705
8196,1.8399999999999999,1.2400000000000002,1.126237981395868,1.0801735165187019,0.5810135894393578
8197,1.88,1.2400000000000002,1.1678541128323727,1.1217896479552065,0.6087949514598521
8198,1.92,1.2400000000000002,1.2105354237536552,1.164470958876489,0.6372894438101886
8199,1.96,1.2400000000000002,1.2542819141597072,1.208217449282541,0.6664970664903669
8200,-2.0,1.2799999999999998,2.118068523437052,2.072004058559886,1.2517645246636986
8201,-1.96,1.2799999999999998,2.057411137816667,2.011346672939501,1.2110802574145008
8202,-1.92,1.2799999999999998,1.9978189316810597,1.9517544668038935,1.1711091204951443
8203,-1.88,1.2799999999999998,1.9392919050302229,1.8932274401530567,1.1318511139056298
8204,-1.84,1.2799999999999998,1.881830057864176,1.8357655929870098,1.093306237645957
8205,-1.8,1.2799999999999998,1.8254333901828907,1.7793689253057245,1.0554744917161267
8206,-1.76,1.2799999999999998,1.7701019019863833,1.724037437109217,1.0183558761161378
8207,-1.72,1.2799999999999998,1.7158355932746647,1.6697711283974985,0.9819503908459908
8208,-1.68,1.2799999999999998,1.6626344640477193,1.616569999170553,0.946258035905686
8209,-1.6400000000000001,1.2799999999999998,1.6104985143055564,1.5644340494283901,0.911278811295223
8210,-1.6,1.2799999999999998,1.5594277440481594,1.5133632791709932,0.8770127170146018
8211,-1.56,1.2799999999999998,1.5094221532755547,1.4633576883983885,0.8434597530638224
8212,-1.52,1.2799999999999998,1.4604817419877218,1.4144172771105556,0.8106199194428849
8213,-1.48,1.2799999999999998,1.4126065101846677,1.3665420453075015,0.7784932161517892
8214,-1.44,1.2799999999999998,1.3657964578663906,1.3197319929892244,0.7470796431905354
8215,-1.4,1.2799999999999998,1.320051585032886,1.2739871201557198,0.7163792005591236
8216,-1.3599999999999999,1.2799999999999998,1.2753718916841557,1.2293074268069895,0.6863918882575537
8217,-1.3199999999999998,1.2799999999999998,1.231757377820226,1.1856929129430598,0.6571177062858258
8218,-1.28,1.2799999999999998,1.1892080434410504,1.1431435785638842,0.6285566546439396
8219,-1.24,1.2799999999999998,1.1477238885466683,1.101659423669502,0.6007087333318952
8220,-1.2,1.2799999999999998,1.1073049131370543,1.061240448259888,0.5735739423496928
8221,-1.1600000000000001,1.2799999999999998,1.0679511172122287,1.0218866523350625,0.5471522816973325
8222,-1.12,1.2799999999999998,1.0296625007721745,0.9835980358950083,0.5214437513748138
8223,-1.08,1.2799999999999998,0.9924390638168983,0.9463745989397321,0.496448351382137
8224,-1.04,1.2799999999999998,0.9562808063464018,0.9102163414692356,0.47216608171930224
8225,-1.0,1.2799999999999998,0.9211877283606774,0.8751232634835112,0.44859694238630904
8226,-0.96,1.2799999999999998,0.8871598298597393,0.8410953649825731,0.42574093338315805
8227,-0.9199999999999999,1.2799999999999998,0.8541971108435706,0.8081326459664044,0.4035980547098488
8228,-0.8799999999999999,1.2799999999999998,0.8222995713121826,0.7762351064350164,0.3821683063663815
8229,-0.8400000000000001,1.2799999999999998,0.7914672112655723,0.7454027463884061,0.36145168835275604
8230,-0.8,1.2799999999999998,0.7617000307037418,0.7156355658265756,0.34144820066897236
8231,-0.76,1.2799999999999998,0.7329980296266878,0.6869335647495216,0.3221578433150307
8232,-0.72,1.2799999999999998,0.705361208034416,0.6592967431572498,0.3035806162909309
8233,-0.6799999999999999,1.2799999999999998,0.6787895659269159,0.6327251010497497,0.28571651959667305
8234,-0.6399999999999999,1.2799999999999998,0.653283103304197,0.6072186384270308,0.268565553232257
8235,-0.6000000000000001,1.2799999999999998,0.6288418201662571,0.5827773552890909,0.25212771719768284
8236,-0.56,1.2799999999999998,0.605465716513093,0.5594012516359268,0.23640301149295054
8237,-0.52,1.2799999999999998,0.5831547923447065,0.5370903274675403,0.22139143611806014
8238,-0.48,1.2799999999999998,0.561909047661097,0.5158445827839307,0.20709299107301152
8239,-0.43999999999999995,1.2799999999999998,0.5417284824622706,0.4956640175851044,0.19350767635780494
8240,-0.3999999999999999,1.2799999999999998,0.5226130967482161,0.47654863187104995,0.1806354919724402
8241,-0.3600000000000001,1.2799999999999998,0.5045628905189434,0.4584984256417773,0.16847643791691735
8242,-0.32000000000000006,1.2799999999999998,0.487577863774447,0.44151339889728086,0.15703051419123637
8243,-0.28,1.2799999999999998,0.4716580165147295,0.42559355163756335,0.14629772079539732
8244,-0.24,1.2799999999999998,0.4568033487397889,0.41073888386262275,0.13627805772940005
8245,-0.19999999999999996,1.2799999999999998,0.44301386044962693,0.3969493955724608,0.12697152499324477
8246,-0.15999999999999992,1.2799999999999998,0.4302895516442435,0.38422508676707734,0.11837812258693131
8247,-0.1200000000000001,1.2799999999999998,0.4186304223236376,0.3725659574464715,0.1104978505104598
8248,-0.08000000000000007,1.2799999999999998,0.4080364724878092,0.3619720076106431,0.1033307087638301
8249,-0.040000000000000036,1.2799999999999998,0.39850770213675707,0.3524432372595909,0.0968766973470423
8250,0.0,1.2799999999999998,0.3900441112704832,0.3439796463933171,0.09113581626009631
8251,0.040000000000000036,1.2799999999999998,0.3826456998889908,0.33658123501182463,0.08610806550299235
8252,0.08000000000000007,1.2799999999999998,0.3763124679922727,0.33024800311510655,0.08179344507573016
8253,0.1200000000000001,1.2799999999999998,0.37104441558033424,0.3249799507031681,0.07819195497830994
8254,0.16000000000000014,1.2799999999999998,0.36684154265317237,0.3207770777760062,0.07530359521073154
8255,0.20000000000000018,1.2799999999999998,0.36370384921078863,0.3176393843336225,0.073128365772995
8256,0.2400000000000002,1.2799999999999998,0.36163133525318464,0.3155668703760185,0.07166626666510045
8257,0.2799999999999998,1.2799999999999998,0.36062400078035656,0.3145595359031904,0.0709172978870477
8258,0.31999999999999984,1.2799999999999998,0.3606818457923085,0.31461738091514235,0.07088145943883684
8259,0.3599999999999999,1.2799999999999998,0.36180487028903646,0.3157404054118703,0.07155875132046788
8260,0.3999999999999999,1.2799999999999998,0.363993074270541,0.31792860939337486,0.0729491735319408
8261,0.43999999999999995,1.2799999999999998,0.367246457736827,0.32118199285966087,0.07505272607325555
8262,0.48,1.2799999999999998,0.3715650206878879,0.32550055581072174,0.0778694089444123
8263,0.52,1.2799999999999998,0.3769487631237294,0.33088429824656324,0.08139922214541084
8264,0.56,1.2799999999999998,0.3833976850443482,0.33733322016718204,0.08564216567625133
8265,0.6000000000000001,1.2799999999999998,0.39091178644974156,0.3448473215725754,0.09059823953693369
8266,0.6400000000000001,1.2799999999999998,0.39949106733991774,0.3534266024627516,0.09626744372745788
8267,0.6800000000000002,1.2799999999999998,0.4091355277148682,0.3630710628377021,0.10264977824782395
8268,0.7200000000000002,1.2799999999999998,0.4198451675745969,0.37378070269743074,0.10974524309803191
8269,0.7599999999999998,1.2799999999999998,0.4316199869191046,0.38555552204193844,0.11755383827808169
8270,0.7999999999999998,1.2799999999999998,0.44445998574838985,0.3983955208712237,0.12607556378797347
8271,0.8399999999999999,1.2799999999999998,0.45836516406245525,0.4123006991852891,0.13531041962770712
8272,0.8799999999999999,1.2799999999999998,0.47333552186129535,0.4272710569841292,0.14525840579728264
8273,0.9199999999999999,1.2799999999999998,0.48937105914491175,0.4433065942677456,0.15591952229670003
8274,0.96,1.2799999999999998,0.5064717759133122,0.460407311036146,0.16729376912595934
8275,1.0,1.2799999999999998,0.5246376721664845,0.47857320728931835,0.1793811462850605
8276,1.04,1.2799999999999998,0.5438687479044384,0.49780428302727225,0.1921816537740035
8277,1.08,1.2799999999999998,0.5641650031271739,0.5181005382500077,0.20569529159278846
8278,1.12,1.2799999999999998,0.5855264378346773,0.5394619729575111,0.2199220597414153
8279,1.1600000000000001,1.2799999999999998,0.6079530520269643,0.5618885871497981,0.234861958219884
8280,1.2000000000000002,1.2799999999999998,0.6314448457040291,0.585380380826863,0.25051498702819464
8281,1.2400000000000002,1.2799999999999998,0.6560018188658743,0.6099373539887081,0.26688114616634717
8282,1.2799999999999998,1.2799999999999998,0.6816239715124921,0.6355595066353259,0.28396043563434126
8283,1.3199999999999998,1.2799999999999998,0.708311303643889,0.6622468387667227,0.30175285543217756
8284,1.3599999999999999,1.2799999999999998,0.7360638152600655,0.6899993503828993,0.3202584055598556
8285,1.4,1.2799999999999998,0.7648815063610175,0.7188170414838513,0.3394770860173757
8286,1.44,1.2799999999999998,0.7947643769467503,0.7486999120695841,0.35940889680473753
8287,1.48,1.2799999999999998,0.825712427017259,0.7796479621400928,0.38005383792194136
8288,1.52,1.2799999999999998,0.8577256565725504,0.8116611916953842,0.40141190936898696
8289,1.56,1.2799999999999998,0.8908040656126155,0.8447396007354493,0.4234831111458745
8290,1.6,1.2799999999999998,0.9249476541374586,0.8788831892602924,0.446267443252604
8291,1.6400000000000001,1.2799999999999998,0.9601564221470844,0.9140919572699182,0.46976490568917534
8292,1.6800000000000002,1.2799999999999998,0.9964303696414772,0.950365904764311,0.49397549845558847
8293,1.7200000000000002,1.2799999999999998,1.0337694966206552,0.987705031743489,0.5188992215518435
8294,1.7599999999999998,1.2799999999999998,1.0721738030846162,1.02610933820745,0.5445360749779402
8295,1.7999999999999998,1.2799999999999998,1.1116432890333436,1.0655788241561774,0.5708860587338791
8296,1.8399999999999999,1.2799999999999998,1.152177954466861,1.106113489589695,0.5979491728196598
8297,1.88,1.2799999999999998,1.1937777993851448,1.1477133345079786,0.6257254172352824
8298,1.92,1.2799999999999998,1.2364428237882155,1.1903783589110493,0.6542147919807468
8299,1.96,1.2799999999999998,1.2801730276760597,1.2341085627988935,0.6834172970560533
8300,-2.0,1.3199999999999998,2.146653306695197,2.100588841818031,1.2699000337817723
8301,-1.96,1.3199999999999998,2.0859796345565975,2.0399151696794315,1.2292106489277022
8302,-1.92,1.3199999999999998,2.0263711419027595,1.9803066770255933,1.189234394403474
8303,-1.88,1.3199999999999998,1.9678278287337139,1.9217633638565477,1.1499712702090874
8304,-1.84,1.3199999999999998,1.9103496950494445,1.8642852301722783,1.1114212763445432
8305,-1.8,1.3199999999999998,1.8539367408499525,1.8078722759727863,1.0735844128098406
8306,-1.76,1.3199999999999998,1.7985889661352408,1.7525245012580746,1.03646067960498
8307,-1.72,1.3199999999999998,1.7443063709052982,1.698241906028132,1.0000500767299612
8308,-1.68,1.3199999999999998,1.6910889551601453,1.6450244902829791,0.9643526041847843
8309,-1.6400000000000001,1.3199999999999998,1.6389367188997592,1.592872254022593,0.9293682619694492
8310,-1.6,1.3199999999999998,1.5878496621241607,1.5417851972469945,0.8950970500839561
8311,-1.56,1.3199999999999998,1.5378277848333335,1.4917633199561673,0.8615389685283048
8312,-1.52,1.3199999999999998,1.4888710870272934,1.4428066221501272,0.8286940173024956
8313,-1.48,1.3199999999999998,1.4409795687060267,1.3949151038288605,0.796562196406528
8314,-1.44,1.3199999999999998,1.3941532298695287,1.3480887649923625,0.7651435058404025
8315,-1.4,1.3199999999999998,1.3483920705178178,1.3023276056406516,0.7344379456041186
8316,-1.3599999999999999,1.3199999999999998,1.3036960906508834,1.2576316257737172,0.7044455156976765
8317,-1.3199999999999998,1.3199999999999998,1.2600652902687224,1.2140008253915562,0.6751662161210767
8318,-1.28,1.3199999999999998,1.2174996693713491,1.171435204494183,0.6466000468743187
8319,-1.24,1.3199999999999998,1.175999227958744,1.1299347630815777,0.6187470079574025
8320,-1.2,1.3199999999999998,1.1355639660309247,1.0894995011537585,0.5916070993703284
8321,-1.1600000000000001,1.3199999999999998,1.0961938835878757,1.0501294187107095,0.5651803211130958
8322,-1.12,1.3199999999999998,1.0578889806296046,1.0118245157524384,0.5394666731857052
8323,-1.08,1.3199999999999998,1.0206492571561196,0.9745847922789534,0.5144661555881567
8324,-1.04,1.3199999999999998,0.984474713167406,0.9384102482902398,0.4901787683204499
8325,-1.0,1.3199999999999998,0.9493653486634699,0.9033008837863037,0.4666045113825848
8326,-0.96,1.3199999999999998,0.9153211636443168,0.8692566987671506,0.44374338477456193
8327,-0.9199999999999999,1.3199999999999998,0.8823421581099389,0.8362776932327727,0.4215953884963808
8328,-0.8799999999999999,1.3199999999999998,0.8504283320603321,0.8043638671831659,0.4001605225480414
8329,-0.8400000000000001,1.3199999999999998,0.8195796854955146,0.7735152206183484,0.3794387869295442
8330,-0.8,1.3199999999999998,0.789796218415471,0.7437317535383048,0.3594301816408887
8331,-0.76,1.3199999999999998,0.7610779308202044,0.7150134659430382,0.34013470668207507
8332,-0.72,1.3199999999999998,0.7334248227097174,0.6873603578325512,0.3215523620531033
8333,-0.6799999999999999,1.3199999999999998,0.7068368940840043,0.6607724292068381,0.3036831477539736
8334,-0.6399999999999999,1.3199999999999998,0.681314144943072,0.6352496800659058,0.2865270637846855
8335,-0.6000000000000001,1.3199999999999998,0.6568565752869201,0.6107921104097539,0.27008411014523953
8336,-0.56,1.3199999999999998,0.6334641851155413,0.5873997202383751,0.2543542868356354
8337,-0.52,1.3199999999999998,0.6111369744289418,0.5650725095517756,0.23933759385587297
8338,-0.48,1.3199999999999998,0.5898749432271221,0.5438104783499559,0.22503403120595247
8339,-0.43999999999999995,1.3199999999999998,0.5696780915100781,0.5236136266329119,0.21144359888587402
8340,-0.3999999999999999,1.3199999999999998,0.5505464192778134,0.5044819544006472,0.19856629689563732
8341,-0.3600000000000001,1.3199999999999998,0.5324799265303254,0.48641546165315924,0.18640212523524263
8342,-0.32000000000000006,1.3199999999999998,0.5154786132676159,0.46941414839044976,0.1749510839046897
8343,-0.28,1.3199999999999998,0.49954247948968566,0.4534780146125195,0.16421317290397863
8344,-0.24,1.3199999999999998,0.48467152519653084,0.4386070603193647,0.1541883922331096
8345,-0.19999999999999996,1.3199999999999998,0.470865750388157,0.42480128551099083,0.14487674189208227
8346,-0.15999999999999992,1.3199999999999998,0.4581251550645538,0.41206069018738767,0.13627822188089697
8347,-0.1200000000000001,1.3199999999999998,0.4464497392257376,0.40038527434857146,0.12839283219955355
8348,-0.08000000000000007,1.3199999999999998,0.43583950287169554,0.3897750379945294,0.12122057284805199
8349,-0.040000000000000036,1.3199999999999998,0.4262944460024309,0.38022998112526474,0.1147614438263922
8350,0.0,1.3199999999999998,0.4178145686179437,0.37175010374077755,0.1090154451345744
8351,0.040000000000000036,1.3199999999999998,0.4103998707182368,0.36433540584107066,0.10398257677259848
8352,0.08000000000000007,1.3199999999999998,0.4040503523033068,0.3579858874261407,0.09966283874046433
8353,0.1200000000000001,1.3199999999999998,0.3987660133731541,0.35270154849598795,0.09605623103817218
8354,0.16000000000000014,1.3199999999999998,0.3945468539277788,0.34848238905061263,0.09316275366572191
8355,0.20000000000000018,1.3199999999999998,0.39139287396718153,0.3453284090900154,0.09098240662311352
8356,0.2400000000000002,1.3199999999999998,0.3893040734913623,0.34323960861419617,0.08951518991034696
8357,0.2799999999999998,1.3199999999999998,0.388280452500323,0.34221598762315686,0.08876110352742234
8358,0.31999999999999984,1.3199999999999998,0.38832201099405905,0.3422575461168929,0.08872014747433957
8359,0.3599999999999999,1.3199999999999998,0.38942874897257457,0.3433642840954084,0.08939232175109868
8360,0.3999999999999999,1.3199999999999998,0.3916006664358655,0.34553620155869935,0.0907776263576997
8361,0.43999999999999995,1.3199999999999998,0.39483776338394005,0.3487732985067739,0.09287606129414255
8362,0.48,1.3199999999999998,0.39914003981678964,0.3530755749396235,0.09568762656042729
8363,0.52,1.3199999999999998,0.4045074957344151,0.35844303085724893,0.09921232215655396
8364,0.56,1.3199999999999998,0.41094013113682193,0.3648756662596558,0.10345014808252251
8365,0.6000000000000001,1.3199999999999998,0.4184379460240012,0.37237348114683505,0.10840110433833294
8366,0.6400000000000001,1.3199999999999998,0.42700094039596215,0.380936475518796,0.11406519092398532
8367,0.6800000000000002,1.3199999999999998,0.4366291142527014,0.39056464937553526,0.12044240783947946
8368,0.7200000000000002,1.3199999999999998,0.44732246759421507,0.4012580027170489,0.12753275508481554
8369,0.7599999999999998,1.3199999999999998,0.4590810004205121,0.41301653554334594,0.13533623265999345
8370,0.7999999999999998,1.3199999999999998,0.47190471273158074,0.4258402478544146,0.14385284056501324
8371,0.8399999999999999,1.3199999999999998,0.48579360452743175,0.4397291396502656,0.15308257879987497
8372,0.8799999999999999,1.3199999999999998,0.5007476758080608,0.45468321093089464,0.16302544736457858
8373,0.9199999999999999,1.3199999999999998,0.5167669265734659,0.47070246169629976,0.17368144625912404
8374,0.96,1.3199999999999998,0.5338513568236499,0.4877868919464838,0.18505057548351142
8375,1.0,1.3199999999999998,0.5520009665586135,0.5059365016814473,0.1971328350377407
8376,1.04,1.3199999999999998,0.5712157557783496,0.5251512909011834,0.20992822492181187
8377,1.08,1.3199999999999998,0.5914957244828682,0.545431259605702,0.22343674513572484
8378,1.12,1.3199999999999998,0.612840872672161,0.5667764077949948,0.2376583956794798
8379,1.1600000000000001,1.3199999999999998,0.6352512003462353,0.5891867354690691,0.25259317655307667
8380,1.2000000000000002,1.3199999999999998,0.6587267075050859,0.6126622426279197,0.2682410877565153
8381,1.2400000000000002,1.3199999999999998,0.683267394148715,0.6372029292715488,0.28460212928979595
8382,1.2799999999999998,1.3199999999999998,0.7088732602771214,0.6628087953999552,0.30167630115291816
8383,1.3199999999999998,1.3199999999999998,0.7355443058903094,0.6894798410131432,0.3194636033458824
8384,1.3599999999999999,1.3199999999999998,0.7632805309882733,0.7172160661111071,0.3379640358686888
8385,1.4,1.3199999999999998,0.792081935571011,0.7460174706938448,0.3571775987213368
8386,1.44,1.3199999999999998,0.8219485196385263,0.7758840547613601,0.37710429190382677
8387,1.48,1.3199999999999998,0.8528802831908311,0.8068158183136649,0.39774411541615856
8388,1.52,1.3199999999999998,0.8848772262279027,0.8388127613507365,0.4190970692583324
8389,1.56,1.3199999999999998,0.9179393487497611,0.8718748838725949,0.44116315343034795
8390,1.6,1.3199999999999998,0.952066650756386,0.9060021858792198,0.4639423679322056
8391,1.6400000000000001,1.3199999999999998,0.9872591322477878,0.9411946673706216,0.4874347127639049
8392,1.6800000000000002,1.3199999999999998,1.0235167932239766,0.9774523283468104,0.5116401879254461
8393,1.7200000000000002,1.3199999999999998,1.06083963368494,1.0147751688077737,0.5365587934168294
8394,1.7599999999999998,1.3199999999999998,1.0992276536306853,1.053163188753519,0.562190529238054
8395,1.7999999999999998,1.3199999999999998,1.1386808530611987,1.0926163881840325,0.588535395389121
8396,1.8399999999999999,1.3199999999999998,1.1791992319765041,1.133134767099338,0.6155933918700298
8397,1.88,1.3199999999999998,1.2207827903765833,1.1747183254994171,0.6433645186807804
8398,1.92,1.3199999999999998,1.2634315282614337,1.2173670633842675,0.6718487758213729
8399,1.96,1.3199999999999998,1.3071454456310587,1.2610809807538925,0.7010461632918077
8400,-2.0,1.3599999999999999,2.1763193943919803,2.1302549295148143,1.2887441785699136
8401,-1.96,1.3599999999999999,2.1156294357351673,2.0695649708580013,1.2480496761109714
8402,-1.92,1.3599999999999999,2.0560046565631223,2.0099401916859563,1.2080683039818714
8403,-1.88,1.3599999999999999,1.9974450568758544,1.9513805919986882,1.1688000621826136
8404,-1.84,1.3599999999999999,1.9399506366733723,1.893886171796206,1.130244950713197
8405,-1.8,1.3599999999999999,1.8835213959556862,1.83745693107852,1.0924029695736228
8406,-1.76,1.3599999999999999,1.828157334722745,1.782092869845579,1.0552741187638899
8407,-1.72,1.3599999999999999,1.7738584529745915,1.7277939880974253,1.0188583982839992
8408,-1.68,1.3599999999999999,1.720624750711217,1.6745602858340507,0.9831558081339504
8409,-1.6400000000000001,1.3599999999999999,1.6684562279326314,1.6223917630554652,0.9481663483137435
8410,-1.6,1.3599999999999999,1.617352884638814,1.571288419761648,0.9138900188233785
8411,-1.56,1.3599999999999999,1.5673147208297724,1.5212502559526062,0.8803268196628553
8412,-1.52,1.3599999999999999,1.5183417365055103,1.472277271628344,0.8474767508321739
8413,-1.48,1.3599999999999999,1.4704339316660333,1.4243694667888671,0.8153398123313345
8414,-1.44,1.3599999999999999,1.4235913063113195,1.3775268414341533,0.7839160041603371
8415,-1.4,1.3599999999999999,1.377813860441392,1.331749395564226,0.7532053263191814
8416,-1.3599999999999999,1.3599999999999999,1.333101594056255,1.2870371291790887,0.7232077788078677
8417,-1.3199999999999998,1.3599999999999999,1.2894545071558798,1.2433900422787136,0.6939233616263956
8418,-1.28,1.3599999999999999,1.246872599740293,1.2008081348631268,0.6653520747747657
8419,-1.24,1.3599999999999999,1.2053558718094777,1.1592914069323115,0.6374939182529775
8420,-1.2,1.3599999999999999,1.1649043233634337,1.1188398584862675,0.6103488920610314
8421,-1.1600000000000001,1.3599999999999999,1.1255179544021758,1.0794534895250096,0.583916996198927
8422,-1.12,1.3599999999999999,1.087196764925693,1.0411323000485269,0.5581982306666646
8423,-1.08,1.3599999999999999,1.0499407549339874,1.0038762900568212,0.5331925954642441
8424,-1.04,1.3599999999999999,1.0137499244270693,0.9676854595499031,0.5089000905916654
8425,-1.0,1.3599999999999999,0.978624273404922,0.9325598085277558,0.4853207160489286
8426,-0.96,1.3599999999999999,0.9445638018675512,0.898499336990385,0.46245447183603366
8427,-0.9199999999999999,1.3599999999999999,0.9115685098149637,0.8655040449377975,0.4403013579529806
8428,-0.8799999999999999,1.3599999999999999,0.8796383972471462,0.83357393236998,0.4188613743997694
8429,-0.8400000000000001,1.3599999999999999,0.8487734641641087,0.8027089992869425,0.3981345211764002
8430,-0.8,1.3599999999999999,0.8189737105658537,0.7729092456886875,0.37812079828287276
8431,-0.76,1.3599999999999999,0.7902391364523755,0.7441746715752093,0.3588202057191873
8432,-0.72,1.3599999999999999,0.7625697418236704,0.7165052769465042,0.3402327434853436
8433,-0.6799999999999999,1.3599999999999999,0.7359655266797492,0.689901061802583,0.3223584115813419
8434,-0.6399999999999999,1.3599999999999999,0.710426491020602,0.6643620261434358,0.30519721000718203
8435,-0.6000000000000001,1.3599999999999999,0.6859526348462336,0.6398881699690674,0.28874913876286407
8436,-0.56,1.3599999999999999,0.6625439581566428,0.6164794932794766,0.273014197848388
8437,-0.52,1.3599999999999999,0.6402004609518305,0.5941359960746643,0.2579923872637538
8438,-0.48,1.3599999999999999,0.618922143231793,0.5728576783546268,0.2436837070089614
8439,-0.43999999999999995,1.3599999999999999,0.59870900499654,0.5526445401193738,0.23008815708401095
8440,-0.3999999999999999,1.3599999999999999,0.579561046246063,0.5334965813688968,0.2172057374889024
8441,-0.3600000000000001,1.3599999999999999,0.5614782669803597,0.5154138021031935,0.20503644822363573
8442,-0.32000000000000006,1.3599999999999999,0.5444606671994362,0.49839620232227005,0.19358028928821092
8443,-0.28,1.3599999999999999,0.5285082469032911,0.482443782026125,0.18283726068262796
8444,-0.24,1.3599999999999999,0.5136210060919265,0.46755654121476037,0.17280736240688693
8445,-0.19999999999999996,1.3599999999999999,0.49979894476533754,0.4537344798881714,0.1634905944609878
8446,-0.15999999999999992,1.3599999999999999,0.48704206292352653,0.4409775980463604,0.15488695684493053
8447,-0.1200000000000001,1.3599999999999999,0.47535036056648977,0.4292858956893236,0.14699644955871513
8448,-0.08000000000000007,1.3599999999999999,0.4647238376942336,0.41865937281706744,0.13981907260234167
8449,-0.040000000000000036,1.3599999999999999,0.4551624943067578,0.40909802942959167,0.13335482597581003
8450,0.0,1.3599999999999999,0.4466663304040588,0.40060186552689264,0.12760370967912033
8451,0.040000000000000036,1.3599999999999999,0.43923534598613606,0.3931708811089699,0.12256572371227242
8452,0.08000000000000007,1.3599999999999999,0.4328695410529929,0.38680507617582677,0.11824086807526646
8453,0.1200000000000001,1.3599999999999999,0.427568915604627,0.38150445072746086,0.11462914276810238
8454,0.16000000000000014,1.3599999999999999,0.4233334696410386,0.37726900476387243,0.11173054779078012
8455,0.20000000000000018,1.3599999999999999,0.42016320316222855,0.3740987382850624,0.10954508314329986
8456,0.2400000000000002,1.3599999999999999,0.4180581161681975,0.37199365129103135,0.10807274882566142
8457,0.2799999999999998,1.3599999999999999,0.41701820865894307,0.3709537437817769,0.10731354483786487
8458,0.31999999999999984,1.3599999999999999,0.41704348063446633,0.3709790157573002,0.1072674711799102
8459,0.3599999999999999,1.3599999999999999,0.4181339320947672,0.37206946721760104,0.10793452785179747
8460,0.3999999999999999,1.3599999999999999,0.4202895630398462,0.37422509816268007,0.10931471485352645
8461,0.43999999999999995,1.3599999999999999,0.42351037346970416,0.377445908592538,0.11140803218509748
8462,0.48,1.3599999999999999,0.427796363384339,0.3817318985071729,0.11421447984651034
8463,0.52,1.3599999999999999,0.43314753278375345,0.3870830679065873,0.11773405783776508
8464,0.56,1.3599999999999999,0.4395638816679436,0.39349941679077743,0.1219667661588617
8465,0.6000000000000001,1.3599999999999999,0.4470454100369123,0.40098094515974614,0.12691260480980027
8466,0.6400000000000001,1.3599999999999999,0.45559211789066084,0.4095276530134947,0.13257157379058057
8467,0.6800000000000002,1.3599999999999999,0.46520400522918465,0.4191395403520185,0.1389436731012029
8468,0.7200000000000002,1.3599999999999999,0.4758810720524877,0.42981660717532155,0.1460289027416671
8469,0.7599999999999998,1.3599999999999999,0.48762331836057066,0.4415588534834045,0.153827262711973
8470,0.7999999999999998,1.3599999999999999,0.5004307441534258,0.45436627927625967,0.16233875301212097
8471,0.8399999999999999,1.3599999999999999,0.514303349431064,0.4682388845538979,0.17156337364211077
8472,0.8799999999999999,1.3599999999999999,0.5292411341934782,0.48317666931631204,0.1815011246019425
8473,0.9199999999999999,1.3599999999999999,0.545244098440668,0.49917963356350187,0.19215200589161602
8474,0.96,1.3599999999999999,0.5623122421726434,0.5162477772954772,0.20351601751113152
8475,1.0,1.3599999999999999,0.5804455653893913,0.5343811005122251,0.21559315946048893
8476,1.04,1.3599999999999999,0.599644068090918,0.5535796032137518,0.22838343173968814
8477,1.08,1.3599999999999999,0.6199077502772163,0.5738432854000501,0.24188683434872918
8478,1.12,1.3599999999999999,0.6412366119483027,0.5951721470711365,0.2561033672876123
8479,1.1600000000000001,1.3599999999999999,0.6636306531041584,0.6175661882269922,0.2710330305563371
8480,1.2000000000000002,1.3599999999999999,0.6870898737447957,0.6410254088676295,0.2866758241549039
8481,1.2400000000000002,1.3599999999999999,0.7116142738702138,0.6655498089930476,0.3030317480833126
8482,1.2799999999999998,1.3599999999999999,0.7372038534804062,0.69113938860324,0.32010080234156285
8483,1.3199999999999998,1.3599999999999999,0.7638586125753793,0.7177941476982131,0.33788298692965535
8484,1.3599999999999999,1.3599999999999999,0.7915785511551269,0.7455140862779607,0.3563783018475897
8485,1.4,1.3599999999999999,0.8203636692196548,0.7742992043424886,0.3755867470953658
8486,1.44,1.3599999999999999,0.850213966768958,0.8041495018917918,0.39550832267298386
8487,1.48,1.3599999999999999,0.8811294438030484,0.8350649789258822,0.4161430285804439
8488,1.52,1.3599999999999999,0.913110100321901,0.8670456354447348,0.43749086481774563
8489,1.56,1.3599999999999999,0.946155936325543,0.9000914714483768,0.4595518313848895
8490,1.6,1.3599999999999999,0.9802669518139621,0.9342024869367959,0.48232592828187487
8491,1.6400000000000001,1.3599999999999999,1.0154431467871534,0.9693786819099872,0.5058131555087024
8492,1.6800000000000002,1.3599999999999999,1.051684521245127,1.0056200563679607,0.5300135130653718
8493,1.7200000000000002,1.3599999999999999,1.0889910751878797,1.0429266103107135,0.5549270009518831
8494,1.7599999999999998,1.3599999999999999,1.1273628086154057,1.0812983437382395,0.5805536191682359
8495,1.7999999999999998,1.3599999999999999,1.1667997215277166,1.1207352566505504,0.6068933677144308
8496,1.8399999999999999,1.3599999999999999,1.207301813924801,1.1612373490476349,0.6339462465904677
8497,1.88,1.3599999999999999,1.24886908580666,1.2028046209294938,0.6617122557963466
8498,1.92,1.3599999999999999,1.2915015371732994,1.2454370722961332,0.6901913953320673
8499,1.96,1.3599999999999999,1.3351991680247193,1.289134703147553,0.7193836651976298
8500,-2.0,1.4,2.2070667865274114,2.1610023216502454,1.3082969590281233
8501,-1.96,1.4,2.1463605413523923,2.1002960764752263,1.2675973389643092
8502,-1.92,1.4,2.086719475662134,2.040655010784968,1.2276108492303368
8503,-1.88,1.4,2.028143589456657,1.9820791245794906,1.1883374898262067
8504,-1.84,1.4,1.970632882735951,1.9245684178587847,1.1497772607519188
8505,-1.8,1.4,1.914187355500057,1.8681228906228908,1.1119301620074722
8506,-1.76,1.4,1.8588070077488956,1.8127425428717294,1.0747961935928678
8507,-1.72,1.4,1.8044918394825389,1.7584273746053727,1.0383753555081052
8508,-1.68,1.4,1.7512418507009515,1.7051773858237853,1.0026676477531844
8509,-1.6400000000000001,1.4,1.6990570414041457,1.6529925765269795,0.9676730703281058
8510,-1.6,1.4,1.6479374115921157,1.6018729467149495,0.9333916232328685
8511,-1.56,1.4,1.5978829612648664,1.5518184963877002,0.8998233064674737
8512,-1.52,1.4,1.548893690422393,1.502829225545227,0.8669681200319206
8513,-1.48,1.4,1.5009695990647027,1.4549051341875365,0.8348260639262091
8514,-1.44,1.4,1.45411068719178,1.4080462223146137,0.8033971381503395
8515,-1.4,1.4,1.4083169548036334,1.3622524899264672,0.772681342704312
8516,-1.3599999999999999,1.4,1.3635884019002757,1.3175239370231095,0.7426786775881262
8517,-1.3199999999999998,1.4,1.319925028481692,1.2738605636045257,0.7133891428017824
8518,-1.28,1.4,1.2773268345478859,1.2312623696707197,0.6848127383452807
8519,-1.24,1.4,1.2357938200988554,1.1897293552216892,0.6569494642186207
8520,-1.2,1.4,1.1953259851346079,1.1492615202574417,0.6297993204218024
8521,-1.1600000000000001,1.4,1.155923329655132,1.1098588647779657,0.6033623069548264
8522,-1.12,1.4,1.1175858536604437,1.0715213887832775,0.5776384238176919
8523,-1.08,1.4,1.08031355715052,1.0342490922733538,0.5526276710103997
8524,-1.04,1.4,1.0441064401253841,0.9980419752482179,0.528330048532949
8525,-1.0,1.4,1.008964502585024,0.9629000377078578,0.5047455563853402
8526,-0.96,1.4,0.9748877445294407,0.9288232796522745,0.48187419456757336
8527,-0.9199999999999999,1.4,0.9418761659586374,0.8958117010814712,0.4597159630796484
8528,-0.8799999999999999,1.4,0.9099297668726096,0.8638653019954434,0.43827086192156534
8529,-0.8400000000000001,1.4,0.8790485472713564,0.8329840823941902,0.4175388910933242
8530,-0.8,1.4,0.8492325071548865,0.8031680422777203,0.39752005059492496
8531,-0.76,1.4,0.8204816465231941,0.7744171816460279,0.3782143404263674
8532,-0.72,1.4,0.7927959653762796,0.7467315004991134,0.35962176058765194
8533,-0.6799999999999999,1.4,0.7661754637141425,0.7201109988369763,0.3417423110787782
8534,-0.6399999999999999,1.4,0.7406201415367843,0.6945556766596181,0.3245759918997464
8535,-0.6000000000000001,1.4,0.7161299988441998,0.6700655339670336,0.30812280305055656
8536,-0.56,1.4,0.6927050356363978,0.6466405707592316,0.2923827445312086
8537,-0.52,1.4,0.6703452519133726,0.6242807870362064,0.2773558163417024
8538,-0.48,1.4,0.6490506476751254,0.6029861827979592,0.2630420184820381
8539,-0.43999999999999995,1.4,0.6288212229216537,0.5827567580444875,0.24944135095221573
8540,-0.3999999999999999,1.4,0.6096569776529592,0.563592512775793,0.2365538137522352
8541,-0.3600000000000001,1.4,0.591557911869046,0.5454934469918798,0.22437940688209676
8542,-0.32000000000000006,1.4,0.5745240255699119,0.5284595606927457,0.2129181303418001
8543,-0.28,1.4,0.5585553187555536,0.5124908538783874,0.20216998413134518
8544,-0.24,1.4,0.5436517914259723,0.49758732654880616,0.19213496825073226
8545,-0.19999999999999996,1.4,0.5298134435811702,0.4837489787040041,0.1828130826999611
8546,-0.15999999999999992,1.4,0.5170402752211453,0.4709758103439791,0.174204327479032
8547,-0.1200000000000001,1.4,0.505332286345897,0.45926782146873085,0.1663087025879447
8548,-0.08000000000000007,1.4,0.4946894769554299,0.4486250120782638,0.1591262080266993
8549,-0.040000000000000036,1.4,0.48511184704973764,0.4390473821725715,0.1526568437952957
8550,0.0,1.4,0.4765993966288263,0.43053493175166013,0.1469006098937341
8551,0.040000000000000036,1.4,0.4691521256926907,0.42308766081552457,0.1418575063220143
8552,0.08000000000000007,1.4,0.4627700342413332,0.41670556936416703,0.13752753308013643
8553,0.1200000000000001,1.4,0.45745312227475343,0.4113886573975873,0.13391069016810048
8554,0.16000000000000014,1.4,0.4532013897929529,0.40713692491578674,0.13100697758590635
8555,0.20000000000000018,1.4,0.4500148367959296,0.40395037191876343,0.12881639533355416
8556,0.2400000000000002,1.4,0.4478934632836831,0.401828998406517,0.12733894341104374
8557,0.2799999999999998,1.4,0.44683726925621386,0.4007728043790477,0.1265746218183753
8558,0.31999999999999984,1.4,0.4468462547135256,0.4007817898363595,0.1265234305555487
8559,0.3599999999999999,1.4,0.4479204196556143,0.40185595477844815,0.127185369622564
8560,0.3999999999999999,1.4,0.45005976408248116,0.403995299205315,0.1285604390194212
8561,0.43999999999999995,1.4,0.45326428799412605,0.4071998231169599,0.13064863874612026
8562,0.48,1.4,0.4575339913905459,0.41146952651337976,0.13344996880266122
8563,0.52,1.4,0.4628688742717447,0.4168044093945786,0.13696442918904406
8564,0.56,1.4,0.4692689366377228,0.42320447176055664,0.1411920199052688
8565,0.6000000000000001,1.4,0.47673417848847977,0.4306697136113136,0.14613274095133538
8566,0.6400000000000001,1.4,0.48526459982401193,0.4392001349468458,0.15178659232724387
8567,0.6800000000000002,1.4,0.49486020064432495,0.4487957357671588,0.15815357403299424
8568,0.7200000000000002,1.4,0.5055209809494131,0.45945651607224697,0.16523368606858646
8569,0.7599999999999998,1.4,0.5172469407392803,0.4711824758621142,0.17302692843402054
8570,0.7999999999999998,1.4,0.5300380800139244,0.48397361513675824,0.1815333011292966
8571,0.8399999999999999,1.4,0.5438943987733479,0.49782993389618174,0.1907528041544144
8572,0.8799999999999999,1.4,0.5588158970175499,0.5127514321403837,0.20068543750937426
8573,0.9199999999999999,1.4,0.5748025747465314,0.5287381098693652,0.2113312011941759
8574,0.96,1.4,0.5918544319602843,0.5457899670831181,0.22269009520881947
8575,1.0,1.4,0.6099714686588226,0.5639070037816564,0.23476211955330487
8576,1.04,1.4,0.6291536848421354,0.5830892199649692,0.24754727422763226
8577,1.08,1.4,0.6494010805102252,0.603336615633059,0.26104555923180145
8578,1.12,1.4,0.6707136556630902,0.624649190785924,0.2752569745658126
8579,1.1600000000000001,1.4,0.6930914103007374,0.6470269454235712,0.29018152022966553
8580,1.2000000000000002,1.4,0.7165343444231623,0.6704698795459961,0.30581919622336035
8581,1.2400000000000002,1.4,0.7410424580303627,0.6949779931531965,0.32217000254689715
8582,1.2799999999999998,1.4,0.7666157511223427,0.7205512862451765,0.3392339392002756
8583,1.3199999999999998,1.4,0.7932542236991028,0.7471897588219366,0.35701100618349607
8584,1.3599999999999999,1.4,0.8209578757606397,0.7748934108834735,0.3755012034965585
8585,1.4,1.4,0.8497267073069564,0.8036622424297902,0.39470453113946274
8586,1.44,1.4,0.879560718338045,0.8334962534608787,0.41462098911220896
8587,1.48,1.4,0.9104599088539117,0.8643954439767455,0.43525057741479695
8588,1.52,1.4,0.9424242788545598,0.8963598139773936,0.4565932960472268
8589,1.56,1.4,0.9754538283399866,0.9293893634628204,0.4786491450094987
8590,1.6,1.4,1.0095485573101874,0.9634840924330212,0.5014181243016124
8591,1.6400000000000001,1.4,1.0447084657651724,0.9986440008880062,0.524900233923568
8592,1.6800000000000002,1.4,1.0809335537049316,1.0348690888277654,0.5490954738753654
8593,1.7200000000000002,1.4,1.1182238211294617,1.0721593562522955,0.5740038441570048
8594,1.7599999999999998,1.4,1.1565792680387852,1.110514803161619,0.5996253447684856
8595,1.7999999999999998,1.4,1.1959998944328767,1.1499354295557105,0.6259599757098087
8596,1.8399999999999999,1.4,1.2364857003117466,1.1904212354345804,0.6530077369809737
8597,1.88,1.4,1.2780366856753975,1.2319722207982313,0.6807686285819805
8598,1.92,1.4,1.320652850523824,1.2745883856466578,0.7092426505128293
8599,1.96,1.4,1.3643341948570284,1.3182697299798622,0.7384298027735201
8600,-2.0,1.44,2.238895483101508,2.192831018224342,1.3285583751564005
8601,-1.96,1.44,2.1781729514082637,2.1321084865310977,1.2878536374877145
8602,-1.92,1.44,2.1185155991997955,2.0724511343226295,1.2478620301488708
8603,-1.88,1.44,2.059923426476117,2.013858961598951,1.2085835531398685
8604,-1.84,1.44,2.002396433237212,1.9563319683600457,1.1700182064607085
8605,-1.8,1.44,1.9459346194830658,1.8998701546058996,1.13216599011139
8606,-1.76,1.44,1.8905379852137052,1.844473520336539,1.0950269040919136
8607,-1.72,1.44,1.8362065304291213,1.790142065551955,1.0586009484022794
8608,-1.68,1.44,1.7829402551293294,1.7368757902521632,1.0228881230424864
8609,-1.6400000000000001,1.44,1.7307391593143213,1.6846746944371551,0.9878884280125357
8610,-1.6,1.44,1.6796032429840717,1.6335387781069055,0.9536018633124268
8611,-1.56,1.44,1.629532506138613,1.5834680412614468,0.92002842894216
8612,-1.52,1.44,1.5805269487779259,1.5344624839007597,0.8871681249017347
8613,-1.48,1.44,1.532586570902014,1.4865221060248477,0.8550209511911515
8614,-1.44,1.44,1.4857113725108866,1.4396469076337204,0.8235869078104101
8615,-1.4,1.44,1.4399013536045218,1.3938368887273556,0.7928659947595107
8616,-1.3599999999999999,1.44,1.3951565141829503,1.349092049305784,0.762858212038453
8617,-1.3199999999999998,1.44,1.3514768542461604,1.3054123893689942,0.7335635596472374
8618,-1.28,1.44,1.308862373794138,1.2627979089169719,0.7049820375858638
8619,-1.24,1.44,1.2673130728268962,1.22124860794973,0.6771136458543319
8620,-1.2,1.44,1.2268289513444282,1.180764486467262,0.6499583844526418
8621,-1.1600000000000001,1.44,1.1874100093467403,1.1413455444695741,0.6235162533807936
8622,-1.12,1.44,1.1490562468338366,1.1029917819566704,0.5977872526387873
8623,-1.08,1.44,1.1117676638057008,1.0657031989285346,0.5727713822266229
8624,-1.04,1.44,1.0755442602623568,1.0294797953851906,0.5484686421443005
8625,-1.0,1.44,1.0403860362037791,0.9943215713266129,0.5248790323918197
8626,-0.96,1.44,1.0062929916299905,0.9602285267528243,0.502002552969181
8627,-0.9199999999999999,1.44,0.9732651265409704,0.9272006616638042,0.4798392038763842
8628,-0.8799999999999999,1.44,0.9413024409367299,0.8952379760595637,0.4583889851134291
8629,-0.8400000000000001,1.44,0.9104049348172608,0.8643404699400946,0.43765189668031607
8630,-0.8,1.44,0.8805726081825785,0.8345081433054123,0.4176279385770447
8631,-0.76,1.44,0.8518054610326699,0.8057409961555037,0.3983171108036154
8632,-0.72,1.44,0.8241034933675417,0.7780390284903755,0.37971941336002796
8633,-0.6799999999999999,1.44,0.7974667051871921,0.7514022403100259,0.3618348462462824
8634,-0.6399999999999999,1.44,0.7718950964916201,0.7258306316144539,0.34466340946237867
8635,-0.6000000000000001,1.44,0.747388667280822,0.7013242024036558,0.328205103008317
8636,-0.56,1.44,0.7239474175548078,0.6778829526776416,0.312459926884097
8637,-0.52,1.44,0.7015713473135661,0.6555068824363999,0.297427881089719
8638,-0.48,1.44,0.6802604565571085,0.6341959916799423,0.28310896562518284
8639,-0.43999999999999995,1.44,0.6600147452854203,0.6139502804082541,0.26950318049048855
8640,-0.3999999999999999,1.44,0.6408342134985178,0.5947697486213516,0.25661052568563614
8641,-0.3600000000000001,1.44,0.6227188611963895,0.5766543963192233,0.2444310012106258
8642,-0.32000000000000006,1.44,0.60566868837904,0.5596042235018738,0.232964607065457
8643,-0.28,1.44,0.5896836950464697,0.5436192301693035,0.22221134325013028
8644,-0.24,1.44,0.5747638811986754,0.5286994163215092,0.21217120976464546
8645,-0.19999999999999996,1.44,0.5609092468356586,0.5148447819584924,0.20284420660900243
8646,-0.15999999999999992,1.44,0.54811979195742,0.5020553270802538,0.1942303337832014
8647,-0.1200000000000001,1.44,0.5363955165639582,0.4903310516867921,0.18632959128724222
8648,-0.08000000000000007,1.44,0.5257364206552767,0.47967195577811056,0.1791419791211249
8649,-0.040000000000000036,1.44,0.5161425042313726,0.4700780393542065,0.1726674972848494
8650,0.0,1.44,0.5076137672922475,0.46154930241508135,0.16690614577841584
8651,0.040000000000000036,1.44,0.5001502098378963,0.4540857449607301,0.16185792460182422
8652,0.08000000000000007,1.44,0.4937518318683274,0.44768736699116124,0.15752283375507437
8653,0.1200000000000001,1.44,0.4884186333835338,0.44235416850636766,0.15390087323816642
8654,0.16000000000000014,1.44,0.484150614383519,0.43808614950635283,0.15099204305110042
8655,0.20000000000000018,1.44,0.4809477748682828,0.43488330999111663,0.14879634319387625
8656,0.2400000000000002,1.44,0.47881011483782443,0.4327456499606583,0.14731377366649398
8657,0.2799999999999998,1.44,0.47773763429214516,0.431673169414979,0.14654433446895362
8658,0.31999999999999984,1.44,0.4777303332312382,0.43166586835407206,0.14648802560125512
8659,0.3599999999999999,1.44,0.47878821165511337,0.4327237467779472,0.14714484706339856
8660,0.3999999999999999,1.44,0.48091126956376345,0.4348468046865973,0.14851479885538382
8661,0.43999999999999995,1.44,0.48409950695719717,0.438035042080031,0.15059788097721094
8662,0.48,1.44,0.48835292383540535,0.4422884589582392,0.15339409342887997
8663,0.52,1.44,0.4936715201983945,0.44760705532122835,0.15690343621039093
8664,0.56,1.44,0.5000552960461573,0.45399083116899114,0.16112590932174373
8665,0.6000000000000001,1.44,0.5075042513786966,0.46143978650153045,0.1660615127629384
8666,0.6400000000000001,1.44,0.5160183861960189,0.4699539213188528,0.17171024653397501
8667,0.6800000000000002,1.44,0.5255977004981163,0.4795332356209501,0.17807211063485348
8668,0.7200000000000002,1.44,0.5362421942849948,0.4901777294078286,0.1851471050655738
8669,0.7599999999999998,1.44,0.5479518675566464,0.5018874026794802,0.19293522982613595
8670,0.7999999999999998,1.44,0.560726720313075,0.5146622554359088,0.2014364849165401
8671,0.8399999999999999,1.44,0.5745667525542884,0.5285022876771222,0.21065087033678612
8672,0.8799999999999999,1.44,0.5894719642802778,0.5434074994031116,0.22057838608687388
8673,0.9199999999999999,1.44,0.6054423554910389,0.5593778906138727,0.23121903216680376
8674,0.96,1.44,0.6224779261865837,0.5764134613094175,0.2425728085765754
8675,1.0,1.44,0.640578676366904,0.5945142114897378,0.25463971531618884
8676,1.04,1.44,0.6597446060320039,0.6136801411548377,0.2674197523856443
8677,1.08,1.44,0.6799757151818812,0.633911250304715,0.2809129197849416
8678,1.12,1.44,0.701272003816535,0.6552075389393688,0.2951192175140808
8679,1.1600000000000001,1.44,0.72363347193597,0.6775690070588039,0.3100386455730619
8680,1.2000000000000002,1.44,0.7470601195401808,0.7009956546630146,0.32567120396188476
8681,1.2400000000000002,1.44,0.7715519466291705,0.7254874817520043,0.34201689268054963
8682,1.2799999999999998,1.44,0.7971089532029365,0.7510444883257703,0.35907571172905617
8683,1.3199999999999998,1.44,0.8237311392614826,0.7776666743843164,0.37684766110740475
8684,1.3599999999999999,1.44,0.8514185048048001,0.8053540399276339,0.3953327408155953
8685,1.4,1.44,0.880171049832904,0.8341065849557378,0.4145309508536276
8686,1.44,1.44,0.9099887743457823,0.8639243094686161,0.4344422912215018
8687,1.48,1.44,0.9408716783434369,0.8948072134662707,0.45506676191921797
8688,1.52,1.44,0.9728197618258706,0.9267552969487044,0.47640436294677607
8689,1.56,1.44,1.005833024793083,0.9597685599159167,0.49845509430417595
8690,1.6,1.44,1.0399114672450682,0.993847002367902,0.5212189559914178
8691,1.6400000000000001,1.44,1.0750550891818378,1.0289906243046716,0.5446959480085013
8692,1.6800000000000002,1.44,1.1112638906033867,1.0651994257262205,0.5688860703554268
8693,1.7200000000000002,1.44,1.1485378715097136,1.1024734066325474,0.5937893230321942
8694,1.7599999999999998,1.44,1.186877031900808,1.1408125670236418,0.6194057060388034
8695,1.7999999999999998,1.44,1.226281371776691,1.1802169068995247,0.6457352193752546
8696,1.8399999999999999,1.44,1.2667508911373484,1.2206864262601822,0.6727778630415475
8697,1.88,1.44,1.3082855899827794,1.2622211251056132,0.7005336370376825
8698,1.92,1.44,1.3508854683129967,1.3048210034358305,0.7290025413636594
8699,1.96,1.44,1.394550526127995,1.3484860612508287,0.758184576019478
8700,-2.0,1.48,2.2718054841142568,2.225741019237091,1.3495284269547458
8701,-1.96,1.48,2.211066665902788,2.1650022010256222,1.3088185716811878
8702,-1.92,1.48,2.1513930271761126,2.1053285622989466,1.268821846737472
8703,-1.88,1.48,2.092784567934223,2.046720103057057,1.2295382521235978
8704,-1.84,1.48,2.035241288177085,1.9891768232999187,1.190967787839566
8705,-1.8,1.48,1.9787631879047374,1.9326987230275712,1.1531104538853756
8706,-1.76,1.48,1.923350267117174,1.8772858022400079,1.1159662502610275
8707,-1.72,1.48,1.8690025258143916,1.8229380609372254,1.079535176966521
8708,-1.68,1.48,1.8157199639963773,1.769655499119211,1.0438172340018563
8709,-1.6400000000000001,1.48,1.763502581663141,1.7174381167859747,1.0088124213670338
8710,-1.6,1.48,1.7123503788146823,1.6662859139375161,0.9745207390620532
8711,-1.56,1.48,1.662263355451002,1.6161988905738358,0.9409421870869139
8712,-1.52,1.48,1.613241511572101,1.5671770466949348,0.9080767654416171
8713,-1.48,1.48,1.565284847177986,1.51922038230082,0.8759244741261618
8714,-1.44,1.48,1.5183933622686314,1.4723288973914652,0.8444853131405485
8715,-1.4,1.48,1.4725670568440752,1.426502591966909,0.8137592824847772
8716,-1.3599999999999999,1.48,1.4278059309042868,1.3817414660271206,0.7837463821588477
8717,-1.3199999999999998,1.48,1.3841099844492715,1.3380455195721053,0.7544466121627601
8718,-1.28,1.48,1.341479217479039,1.2954147526018729,0.7258599724965142
8719,-1.24,1.48,1.2999136299935838,1.2538491651164176,0.6979864631601107
8720,-1.2,1.48,1.259413221992907,1.2133487571157409,0.6708260841535485
8721,-1.1600000000000001,1.48,1.2199779934770043,1.173913528599838,0.6443788354768285
8722,-1.12,1.48,1.1816079444458873,1.1355434795687211,0.6186447171299505
8723,-1.08,1.48,1.1443030748995364,1.0982386100223702,0.5936237291129141
8724,-1.04,1.48,1.1080633848379746,1.0619989199608084,0.5693158714257196
8725,-1.0,1.48,1.0728888742611868,1.0268244093840206,0.5457211440683671
8726,-0.96,1.48,1.0387795431691809,0.9927150782920147,0.5228395470408563
8727,-0.9199999999999999,1.48,1.0057353915619403,0.959670926684774,0.5006710803431875
8728,-0.8799999999999999,1.48,0.9737564194394934,0.9276919545623272,0.47921574397536076
8729,-0.8400000000000001,1.48,0.9428426268018185,0.8967781619246523,0.45847353793737583
8730,-0.8,1.48,0.9129940136489213,0.8669295487717551,0.43844446222923267
8731,-0.76,1.48,0.8842105799808063,0.8381461151036401,0.4191285168509314
8732,-0.72,1.48,0.8564923257974553,0.8104278609202891,0.4005257018024721
8733,-0.6799999999999999,1.48,0.8298392510988956,0.7837747862217294,0.38263601708385453
8734,-0.6399999999999999,1.48,0.8042513558851077,0.7581868910079415,0.3654594626950789
8735,-0.6000000000000001,1.48,0.7797286401560936,0.7336641752789274,0.34899603863614526
8736,-0.56,1.48,0.7562711039118672,0.710206639034701,0.33324574490705344
8737,-0.52,1.48,0.7338787471524136,0.6878142822752474,0.31820858150780346
8738,-0.48,1.48,0.7125515698777398,0.6664871050005736,0.3038845484383954
8739,-0.43999999999999995,1.48,0.6922895720878465,0.6462251072106803,0.29027364569882913
8740,-0.3999999999999999,1.48,0.6730927537827254,0.6270282889055592,0.27737587328910496
8741,-0.3600000000000001,1.48,0.6549611149623822,0.608896650085216,0.26519123120922256
8742,-0.32000000000000006,1.48,0.6378946556268205,0.5918301907496543,0.253719719459182
8743,-0.28,1.48,0.6218933757760372,0.575828910898871,0.24296133803898326
8744,-0.24,1.48,0.6069572754100293,0.5608928105328631,0.23291608694862656
8745,-0.19999999999999996,1.48,0.5930863545288011,0.5470218896516349,0.22358396618811158
8746,-0.15999999999999992,1.48,0.5802806131323459,0.5342161482551797,0.2149649757574386
8747,-0.1200000000000001,1.48,0.5685400512206696,0.5224755863435034,0.20705911565660748
8748,-0.08000000000000007,1.48,0.5578646687937773,0.5118002039166111,0.19986638588561828
8749,-0.040000000000000036,1.48,0.5482544658516604,0.5021900009744942,0.1933867864444709
8750,0.0,1.48,0.5397094423943226,0.49364497751715647,0.18762031733316548
8751,0.040000000000000036,1.48,0.5322295984217591,0.48616513354459295,0.1825669785517018
8752,0.08000000000000007,1.48,0.5258149339339727,0.47975046905680657,0.1782267701000802
8753,0.1200000000000001,1.48,0.520465448930964,0.4744009840537979,0.17459969197830036
8754,0.16000000000000014,1.48,0.5161811434127412,0.4701166785355751,0.1716857441863624
8755,0.20000000000000018,1.48,0.5129620173792889,0.4668975525021228,0.16948492672426635
8756,0.2400000000000002,1.48,0.5108080708306177,0.4647436059534516,0.16799723959201215
8757,0.2799999999999998,1.48,0.5097193037667237,0.46365483888955755,0.1672226827895999
8758,0.31999999999999984,1.48,0.509695716187604,0.46363125131043786,0.16716125631702955
8759,0.3599999999999999,1.48,0.5107373080932667,0.46467284321610053,0.16781296017430097
8760,0.3999999999999999,1.48,0.512844079483701,0.4667796146065349,0.1691777943614144
8761,0.43999999999999995,1.48,0.5160160303589261,0.4699515654817599,0.17125575887836958
8762,0.48,1.48,0.5202531607189202,0.4741886958417541,0.1740468537251667
8763,0.52,1.48,0.5255554705636912,0.4794910056865251,0.17755107890180566
8764,0.56,1.48,0.5319229598932418,0.48585849501607564,0.18176843440828658
8765,0.6000000000000001,1.48,0.5393556287075734,0.4932911638304072,0.1866989202446094
8766,0.6400000000000001,1.48,0.547853477006676,0.5017890121295098,0.1923425364107741
8767,0.6800000000000002,1.48,0.5574165047905595,0.5113520399133933,0.1986992829067806
8768,0.7200000000000002,1.48,0.5680447120592247,0.5219802471820585,0.20576915973262913
8769,0.7599999999999998,1.48,0.5797380988126657,0.5336736339354995,0.21355216688831927
8770,0.7999999999999998,1.48,0.5924966650508852,0.546432200173719,0.22204830437385145
8771,0.8399999999999999,1.48,0.6063204107738769,0.5602559458967107,0.23125757218922557
8772,0.8799999999999999,1.48,0.6212093359816573,0.5751448711044911,0.24117997033444147
8773,0.9199999999999999,1.48,0.6371634406742029,0.5910989757970367,0.2518154988094994
8774,0.96,1.48,0.6541827248515341,0.6081182599743679,0.2631641576143991
8775,1.0,1.48,0.6722671885136414,0.6262027236364752,0.27522594674914075
8776,1.04,1.48,0.6914168316605305,0.6453523667833643,0.2880008662137243
8777,1.08,1.48,0.7116316542921939,0.6655671894150277,0.3014889160081496
8778,1.12,1.48,0.7329116564086335,0.6868471915314673,0.31569009613241694
8779,1.1600000000000001,1.48,0.7552568380098538,0.7091923731326876,0.33060440658652607
8780,1.2000000000000002,1.48,0.7786671990958497,0.7326027342186835,0.34623184737047713
8781,1.2400000000000002,1.48,0.8031427396666266,0.7570782747894604,0.36257241848426996
8782,1.2799999999999998,1.48,0.828683459722179,0.7826189948450128,0.37962611992790457
8783,1.3199999999999998,1.48,0.8552893592625176,0.8092248943853514,0.3973929517013813
8784,1.3599999999999999,1.48,0.882960438287625,0.8368959734104588,0.41587291380469993
8785,1.4,1.48,0.9116966967975025,0.8656322319203363,0.43506600623786035
8786,1.44,1.48,0.9414981347921685,0.8954336699150023,0.4549722290008627
8787,1.48,1.48,0.9723647522716153,0.9263002873944491,0.47559158209370694
8788,1.52,1.48,1.004296549235834,0.9582320843586678,0.49692406551639295
8789,1.56,1.48,1.0372935256848301,0.9912290608076639,0.5189696792689209
8790,1.6,1.48,1.0713556816186067,1.0252912167414405,0.5417284233512908
8791,1.6400000000000001,1.48,1.1064830170371602,1.060418552159994,0.5652002977635027
8792,1.6800000000000002,1.48,1.1426755319405004,1.0966110670633342,0.589385302505556
8793,1.7200000000000002,1.48,1.1799332263286055,1.1338687614514393,0.6142834375774517
8794,1.7599999999999998,1.48,1.2182561002015004,1.1721916353243342,0.6398947029791888
8795,1.7999999999999998,1.48,1.257644153559157,1.2115796886819907,0.6662190987107681
8796,1.8399999999999999,1.48,1.2980973864016032,1.252032921524437,0.6932566247721894
8797,1.88,1.48,1.3396157987288226,1.2935513338516564,0.7210072811634523
8798,1.92,1.48,1.3821993905408252,1.336134925663659,0.7494710678845572
8799,1.96,1.48,1.4258481618376069,1.3797836969604407,0.778647984935504
8800,-2.0,1.52,2.3057967895656515,2.2597323246884855,1.3712071144231588
8801,-1.96,1.52,2.2450416848359813,2.1989772199588153,1.3304921415447288
8802,-1.92,1.52,2.185351759591096,2.13928729471393,1.2904902989961413
8803,-1.88,1.52,2.126727013830965,2.080662548953799,1.2512015867773953
8804,-1.84,1.52,2.0691674475556385,2.0231029826784726,1.2126260048884914
8805,-1.8,1.52,2.012673060765077,1.9666085958879107,1.1747635533294294
8806,-1.76,1.52,1.957243853459291,1.9111793885821249,1.137614232100209
8807,-1.72,1.52,1.9028798256382877,1.8568153607611215,1.1011780412008305
8808,-1.68,1.52,1.8495809773020662,1.8035165124249,1.065454980631294
8809,-1.6400000000000001,1.52,1.7973473084506146,1.7512828435734484,1.0304450503915996
8810,-1.6,1.52,1.74617881908394,1.7001143542067738,0.9961482504817469
8811,-1.56,1.52,1.6960755092020576,1.6500110443248914,0.9625645809017362
8812,-1.52,1.52,1.6470373788049433,1.600972913927777,0.9296940416515673
8813,-1.48,1.52,1.5990644278926092,1.552999963015443,0.8975366327312402
8814,-1.44,1.52,1.5521566564650542,1.506092191587888,0.8660923541407548
8815,-1.4,1.52,1.5063140645222721,1.460249599645106,0.8353612058801115
8816,-1.3599999999999999,1.52,1.4615366520642628,1.4154721871870966,0.8053431879493103
8817,-1.3199999999999998,1.52,1.4178244190910418,1.3717599542138756,0.7760383003483506
8818,-1.28,1.52,1.37517736560259,1.3291129007254239,0.747446543077233
8819,-1.24,1.52,1.3335954915989197,1.2875310267217535,0.7195679161359572
8820,-1.2,1.52,1.2930787970800415,1.2470143322028753,0.6924024195245233
8821,-1.1600000000000001,1.52,1.2536272820459267,1.2075628171687605,0.6659500532429317
8822,-1.12,1.52,1.21524094649659,1.169176481619424,0.6402108172911813
8823,-1.08,1.52,1.1779197904320402,1.131855325554874,0.6151847116692732
8824,-1.04,1.52,1.1416638138522557,1.0955993489750895,0.5908717363772069
8825,-1.0,1.52,1.1064730167572527,1.0604085518800865,0.5672718914149824
8826,-0.96,1.52,1.0723473991470296,1.0262829342698634,0.5443851767825997
8827,-0.9199999999999999,1.52,1.0392869610215778,0.9932224961444116,0.522211592480059
8828,-0.8799999999999999,1.52,1.0072917023809174,0.9612272375037512,0.5007511385073603
8829,-0.8400000000000001,1.52,0.9763616232250283,0.9302971583478621,0.48000381486450344
8830,-0.8,1.52,0.9464967235539207,0.9004322586767545,0.4599696215514884
8831,-0.76,1.52,0.9176970033675831,0.8716325384904169,0.4406485585683153
8832,-0.72,1.52,0.889962462666026,0.8438979977888598,0.422040625914984
8833,-0.6799999999999999,1.52,0.86329310144925,0.8172286365720838,0.4041458235914945
8834,-0.6399999999999999,1.52,0.8376889197172522,0.791624454840086,0.38696415159784703
8835,-0.6000000000000001,1.52,0.8131499174700312,0.767085452592865,0.37049560993404146
8836,-0.56,1.52,0.7896760947075797,0.7436116298304135,0.3547401986000777
8837,-0.52,1.52,0.7672674514299178,0.7212029865527516,0.3396979175959558
8838,-0.48,1.52,0.7459239876370303,0.6998595227598641,0.3253687669216758
8839,-0.43999999999999995,1.52,0.725645703328917,0.6795812384517508,0.31175274657723784
8840,-0.3999999999999999,1.52,0.7064325985055858,0.6603681336284196,0.2988498565626416
8841,-0.3600000000000001,1.52,0.6882846731670287,0.6422202082898625,0.2866600968778872
8842,-0.32000000000000006,1.52,0.6712019273132525,0.6251374624360863,0.27518346752297473
8843,-0.28,1.52,0.6551843609442579,0.6091198960670917,0.2644199684979042
8844,-0.24,1.52,0.6402319740600352,0.594167509182869,0.25436959980267554
8845,-0.19999999999999996,1.52,0.6263447666605897,0.5802803017834235,0.2450323614372887
8846,-0.15999999999999992,1.52,0.6135227387459313,0.5674582738687651,0.2364082534017438
8847,-0.1200000000000001,1.52,0.6017658903160381,0.5557014254388719,0.22849727569604075
8848,-0.08000000000000007,1.52,0.5910742213709291,0.5450097564937629,0.22129942832017965
8849,-0.040000000000000036,1.52,0.5814477319105984,0.5353832670334322,0.21481471127416044
8850,0.0,1.52,0.5728864219350499,0.5268219570578837,0.20904312455798293
8851,0.040000000000000036,1.52,0.5653902914442706,0.5193258265671044,0.20398466817164748
8852,0.08000000000000007,1.52,0.5589593404382779,0.5128948755611117,0.19963934211515386
8853,0.1200000000000001,1.52,0.5535935689170562,0.50752910403989,0.19600714638850214
8854,0.16000000000000014,1.52,0.5492929768806132,0.503228512003447,0.19308808099169228
8855,0.20000000000000018,1.52,0.5460575643289496,0.49999309945178344,0.19088214592472436
8856,0.2400000000000002,1.52,0.5438873312620611,0.497822866384895,0.18938934118759826
8857,0.2799999999999998,1.52,0.5427822776799565,0.4967178128027903,0.188609666780314
8858,0.31999999999999984,1.52,0.5427424035826228,0.4966779387054567,0.18854312270287174
8859,0.3599999999999999,1.52,0.5437677089700721,0.49770324409290595,0.18918970895527132
8860,0.3999999999999999,1.52,0.5458581938422961,0.4997937289651299,0.19054942553751275
8861,0.43999999999999995,1.52,0.5490138581993018,0.5029493933221356,0.19262227244959604
8862,0.48,1.52,0.5532347020410875,0.5071702371639213,0.19540824969152132
8863,0.52,1.52,0.558520725367644,0.5124562604904778,0.19890735726328843
8864,0.56,1.52,0.5648719281789787,0.5188074633018125,0.2031195951648974
8865,0.6000000000000001,1.52,0.5722883104750957,0.5262238455979295,0.20804496339634818
8866,0.6400000000000001,1.52,0.580769872255989,0.5347054073788228,0.21368346195764107
8867,0.6800000000000002,1.52,0.5903166135216589,0.5442521486444927,0.22003509084877562
8868,0.7200000000000002,1.52,0.6009285342721079,0.5548640693949417,0.22709985006975222
8869,0.7599999999999998,1.52,0.6126056345073364,0.5665411696301702,0.23487773962057054
8870,0.7999999999999998,1.52,0.6253479142273402,0.579283449350174,0.2433687595012308
8871,0.8399999999999999,1.52,0.639155373432126,0.5930909085549598,0.252572909711733
8872,0.8799999999999999,1.52,0.6540280121216837,0.6079635472445175,0.2624901902520771
8873,0.9199999999999999,1.52,0.6699658302960252,0.623901365418859,0.27312060112226294
8874,0.96,1.52,0.6869688279551385,0.6409043630779723,0.2844641423222907
8875,1.0,1.52,0.7050370050990339,0.6589725402218677,0.2965208138521605
8876,1.04,1.52,0.7241703617277069,0.6781058968505407,0.309290615711872
8877,1.08,1.52,0.7443688978411553,0.6983044329639891,0.32277354790142554
8878,1.12,1.52,0.7656326134393822,0.719568148562216,0.3369696104208209
8879,1.1600000000000001,1.52,0.787961508522391,0.7418970436452248,0.3518788032700582
8880,1.2000000000000002,1.52,0.811355583090178,0.7652911182130118,0.3675011264491373
8881,1.2400000000000002,1.52,0.8358148371427379,0.7897503722655717,0.3838365799580583
8882,1.2799999999999998,1.52,0.8613392706800782,0.815274805802912,0.400885163796821
8883,1.3199999999999998,1.52,0.887928883702191,0.8418644188250248,0.41864687796542577
8884,1.3599999999999999,1.52,0.9155836762090909,0.8695192113319247,0.43712172246387243
8885,1.4,1.52,0.9443036482007663,0.8982391833236001,0.45630969729216103
8886,1.44,1.52,0.9740887996772126,0.9280243348000464,0.4762108024502914
8887,1.48,1.52,1.0049391306384479,0.9588746657612817,0.49682503793826377
8888,1.52,1.52,1.0368546410844486,0.9907901762072824,0.5181524037560779
8889,1.56,1.52,1.069835331015234,1.0237708661380678,0.540192899903734
8890,1.6,1.52,1.103881200430798,1.0578167355536319,0.5629465263812319
8891,1.6400000000000001,1.52,1.1389922493311377,1.0929277844539715,0.5864132831885718
8892,1.6800000000000002,1.52,1.175168477716264,1.129104012839098,0.6105931703257534
8893,1.7200000000000002,1.52,1.2124098855861567,1.1663454207089905,0.6354861877927771
8894,1.7599999999999998,1.52,1.2507164729408307,1.2046520080636645,0.6610923355896423
8895,1.7999999999999998,1.52,1.2900882397802849,1.2440237749031187,0.6874116137163495
8896,1.8399999999999999,1.52,1.3305251861045178,1.2844607212273516,0.7144440221728989
8897,1.88,1.52,1.3720273119135242,1.325962847036358,0.7421895609592902
8898,1.92,1.52,1.4145946172073078,1.3685301523301416,0.7706482300755231
8899,1.96,1.52,1.4582271019858781,1.412162637108712,0.799820029521598
8900,-2.0,1.56,2.3408693994557037,2.2948049345785377,1.3935944375616398
8901,-1.96,1.56,2.2800980082078226,2.2340335433306566,1.352874347078338
8902,-1.92,1.56,2.2203917964447117,2.1743273315675458,1.3128673869248781
8903,-1.88,1.56,2.161750764166384,2.115686299289218,1.2735735571012605
8904,-1.84,1.56,2.1041749113728283,2.0581104464956623,1.2349928576074845
8905,-1.8,1.56,2.0476642380640615,2.0015997731868955,1.1971252884435508
8906,-1.76,1.56,1.9922187442400587,1.9461542793628925,1.1599708496094585
8907,-1.72,1.56,1.9378384299008324,1.8917739650236662,1.123529541105208
8908,-1.68,1.56,1.88452329504641,1.8384588301692437,1.0878013629307997
8909,-1.6400000000000001,1.56,1.832273339676745,1.7862088747995788,1.0527863150862335
8910,-1.6,1.56,1.7810885637918659,1.7350240989146997,1.0184843975715088
8911,-1.56,1.56,1.7309689673917648,1.6849045025145986,0.9848956103866258
8912,-1.52,1.56,1.6819145504764297,1.6358500855992635,0.9520199535315852
8913,-1.48,1.56,1.6339253130458833,1.587860848168717,0.9198574270063864
8914,-1.44,1.56,1.5870012551001145,1.5409367902229483,0.888408030811029
8915,-1.4,1.56,1.54114237663912,1.4950779117619537,0.8576717649455137
8916,-1.3599999999999999,1.56,1.4963486776629058,1.4502842127857396,0.8276486294098406
8917,-1.3199999999999998,1.56,1.4526201581714586,1.4065556932942924,0.7983386242040093
8918,-1.28,1.56,1.4099568181648023,1.3638923532876361,0.7697417493280198
8919,-1.24,1.56,1.368358657642926,1.3222941927657599,0.741858004781872
8920,-1.2,1.56,1.3278256766058236,1.2817612117286574,0.7146873905655662
8921,-1.1600000000000001,1.56,1.2883578750534945,1.2422934101763283,0.6882299066791024
8922,-1.12,1.56,1.2499552529859421,1.203890788108776,0.6624855531224803
8923,-1.08,1.56,1.2126178104031724,1.1665533455260062,0.6374543298957003
8924,-1.04,1.56,1.1763455473051851,1.130281082428019,0.6131362369987621
8925,-1.0,1.56,1.1411384636919737,1.0950739988148075,0.5895312744316656
8926,-0.96,1.56,1.1069965595635312,1.060932094686365,0.5666394421944111
8927,-0.9199999999999999,1.56,1.0739198349198722,1.027855370042706,0.5444607402869985
8928,-0.8799999999999999,1.56,1.0419082897609928,0.9958438248838266,0.5229951687094279
8929,-0.8400000000000001,1.56,1.0109619240868912,0.964897459209725,0.502242727461699
8930,-0.8,1.56,0.9810807378975623,0.9350162730203961,0.4822034165438121
8931,-0.76,1.56,0.9522647311930168,0.9062002663158506,0.46287723595576696
8932,-0.72,1.56,0.9245139039732465,0.8784494390960803,0.4442641856975638
8933,-0.6799999999999999,1.56,0.8978282562382587,0.8517637913610925,0.4263642657692024
8934,-0.6399999999999999,1.56,0.8722077879880455,0.8261433231108793,0.40917747617068306
8935,-0.6000000000000001,1.56,0.847652499222609,0.8015880343454428,0.39270381690200556
8936,-0.56,1.56,0.8241623899419479,0.7780979250647817,0.37694328796317
8937,-0.52,1.56,0.8017374601460722,0.755672995268906,0.36189588935417616
8938,-0.48,1.56,0.7803777098349678,0.7343132449578016,0.34756162107502414
8939,-0.43999999999999995,1.56,0.760083139008644,0.7140186741314778,0.3339404831257142
8940,-0.3999999999999999,1.56,0.7408537476671012,0.694789282789935,0.3210324755062461
8941,-0.3600000000000001,1.56,0.7226895358103319,0.6766250709331657,0.30883759821662
8942,-0.32000000000000006,1.56,0.7055905034383415,0.6595260385611753,0.29735585125683545
8943,-0.28,1.56,0.6895566505511294,0.6434921856739632,0.2865872346268931
8944,-0.24,1.56,0.6745879771486941,0.6285235122715279,0.27653174832679245
8945,-0.19999999999999996,1.56,0.6606844832310383,0.6146200183538721,0.2671893923565338
8946,-0.15999999999999992,1.56,0.6478461687981595,0.6017817039209933,0.25856016671611687
8947,-0.1200000000000001,1.56,0.6360730338500595,0.5900085689728933,0.25064407140554196
8948,-0.08000000000000007,1.56,0.6253650783867378,0.5793006135095716,0.2434411064248089
8949,-0.040000000000000036,1.56,0.6157223024081955,0.5696578375310293,0.2369512717739177
8950,0.0,1.56,0.6071447059144276,0.5610802410372614,0.23117456745286843
8951,0.040000000000000036,1.56,0.5996322889054405,0.5535678240282743,0.226110993461661
8952,0.08000000000000007,1.56,0.5931850513812256,0.5471205865040594,0.22176054980029544
8953,0.1200000000000001,1.56,0.5878029933417941,0.5417385284646279,0.21812323646877188
8954,0.16000000000000014,1.56,0.5834861147871386,0.5374216499099724,0.21519905346708998
8955,0.20000000000000018,1.56,0.5802344157172598,0.5341699508400936,0.21298800079525018
8956,0.2400000000000002,1.56,0.5780478961321627,0.5319834312549965,0.21149007845325227
8957,0.2799999999999998,1.56,0.5769265560318433,0.5308620911546771,0.21070528644109607
8958,0.31999999999999984,1.56,0.5768703954162989,0.5308059305391327,0.21063362475878186
8959,0.3599999999999999,1.56,0.5778794142855319,0.5318149494083657,0.2112750934063096
8960,0.3999999999999999,1.56,0.5799536126395437,0.5338891477623775,0.21262969238367904
8961,0.43999999999999995,1.56,0.5830929904783335,0.5370285256011673,0.21469742169089048
8962,0.48,1.56,0.5872975478019009,0.5412330829247347,0.2174782813279438
8963,0.52,1.56,0.5925672846102468,0.5465028197330806,0.220972271294839
8964,0.56,1.56,0.5989022009033728,0.5528377360262066,0.2251793915915761
8965,0.6000000000000001,1.56,0.6063022966812759,0.5602378318041097,0.23009964221815507
8966,0.6400000000000001,1.56,0.6147675719439549,0.5687031070667887,0.23573302317457592
8967,0.6800000000000002,1.56,0.6242980266914095,0.5782335618142433,0.24207953446083866
8968,0.7200000000000002,1.56,0.6348936609236474,0.5888291960464812,0.24913917607694322
8969,0.7599999999999998,1.56,0.646554474640658,0.6004900097634918,0.2569119480228897
8970,0.7999999999999998,1.56,0.6592804678424509,0.6132160029652847,0.265397850298678
8971,0.8399999999999999,1.56,0.6730716405290199,0.6270071756518537,0.2745968829043082
8972,0.8799999999999999,1.56,0.6879279927003705,0.6418635278232043,0.2845090458397804
8973,0.9199999999999999,1.56,0.7038495243564913,0.6577850594793251,0.29513433910509446
8974,0.96,1.56,0.7208362354973962,0.67477177062023,0.30647276270025037
8975,1.0,1.56,0.7388881261230794,0.6928236612459132,0.3185243166252482
8976,1.04,1.56,0.7580051962335352,0.711940731356369,0.3312890008800878
8977,1.08,1.56,0.7781874458287749,0.7321229809516087,0.3447668154647694
8978,1.12,1.56,0.7994348749087918,0.7533704100316256,0.35895776037929283
8979,1.1600000000000001,1.56,0.8217474834735835,0.7756830185964173,0.3738618356236581
8980,1.2000000000000002,1.56,0.8451252715231518,0.7990608066459856,0.3894790411978654
8981,1.2400000000000002,1.56,0.869568239057505,0.8235037741803388,0.4058093771019145
8982,1.2799999999999998,1.56,0.8950763860766238,0.8490119211994576,0.42285284333580525
8983,1.3199999999999998,1.56,0.9216497125805332,0.875585247703367,0.4406094398995382
8984,1.3599999999999999,1.56,0.9492882185692156,0.9032237536920494,0.45907916679311284
8985,1.4,1.56,0.9779919040426678,0.9319274391655016,0.47826202401652956
8986,1.44,1.56,1.0077607690009107,0.9616963041237445,0.49815801156978795
8987,1.48,1.56,1.0385948134439305,0.9925303485667643,0.5187671294528884
8988,1.52,1.56,1.0704940373717247,1.0244295724945585,0.5400893776658306
8989,1.56,1.56,1.1034584407842922,1.057393975907126,0.5621247562086149
8990,1.6,1.56,1.1374880236816438,1.0914235588044776,0.5848732650812407
8991,1.6400000000000001,1.56,1.172582786063774,1.1265183211866079,0.6083349042837087
8992,1.6800000000000002,1.56,1.2087427279306746,1.1626782630535084,0.6325096738160185
8993,1.7200000000000002,1.56,1.2459678492823596,1.1999033844051934,0.6573975736781705
8994,1.7599999999999998,1.56,1.2842581501188173,1.238193685241651,0.6829986038701636
8995,1.7999999999999998,1.56,1.3236136304400588,1.2775491655628926,0.709312764391999
8996,1.8399999999999999,1.56,1.3640342902460791,1.317969825368913,0.7363400552436765
8997,1.88,1.56,1.405520129536865,1.3594556646596987,0.7640804764251956
8998,1.92,1.56,1.4480711483124373,1.4020066834352711,0.7925340279365569
8999,1.96,1.56,1.4916873465727947,1.4456228816956285,0.8217007097777597
9000,-2.0,1.6,2.3770233137844174,2.3309588489072515,1.4166903963701887
9001,-1.96,1.6,2.3162356360183223,2.2701711711411563,1.375965188282015
9002,-1.92,1.6,2.25651313773699,2.210448672859824,1.335953110523683
9003,-1.88,1.6,2.1978558189404516,2.1517913540632856,1.2966541630951938
9004,-1.84,1.6,2.1402636796286845,2.0941992147515185,1.258068345996546
9005,-1.8,1.6,2.0837367198016987,2.0376722549245327,1.22019565922774
9006,-1.76,1.6,2.0282749394594872,1.982210474582321,1.183036102788776
9007,-1.72,1.6,1.9738783386020604,1.9278138737248942,1.1465896766796535
9008,-1.68,1.6,1.920546917229415,1.8744824523522488,1.1108563809003733
9009,-1.6400000000000001,1.6,1.8682806753415315,1.8222162104643653,1.0758362154509353
9010,-1.6,1.6,1.8170796129384406,1.7710151480612744,1.0415291803313387
9011,-1.56,1.6,1.7669437300201105,1.7208792651429443,1.007935275541584
9012,-1.52,1.6,1.717873026586576,1.6718085617094098,0.9750545010816711
9013,-1.48,1.6,1.66986750263781,1.6238030377606438,0.9428868569516002
9014,-1.44,1.6,1.6229271581738296,1.5768626932966634,0.9114323431513711
9015,-1.4,1.6,1.5770519931946156,1.5309875283174494,0.8806909596809842
9016,-1.3599999999999999,1.6,1.5322420077001921,1.486177542823026,0.850662706540439
9017,-1.3199999999999998,1.6,1.4884972016905333,1.4424327368133671,0.8213475837297355
9018,-1.28,1.6,1.4458175751656754,1.3997531102885092,0.7927455912488743
9019,-1.24,1.6,1.4042031281255756,1.3581386632484094,0.7648567290978545
9020,-1.2,1.6,1.3636538605702533,1.317589395693087,0.7376809972766769
9021,-1.1600000000000001,1.6,1.3241697724997203,1.2781053076225541,0.7112183957853413
9022,-1.12,1.6,1.2857508639139497,1.2396863990367835,0.6854689246238472
9023,-1.08,1.6,1.2483971348129648,1.2023326699357986,0.6604325837921952
9024,-1.04,1.6,1.2121085851967615,1.1660441203195953,0.6361093732903849
9025,-1.0,1.6,1.1768852150653308,1.1308207501881646,0.6124992931184166
9026,-0.96,1.6,1.1427270244186885,1.0966625595415223,0.5896023432762902
9027,-0.9199999999999999,1.6,1.109634013256818,1.063569548379652,0.5674185237640057
9028,-0.8799999999999999,1.6,1.0776061815797202,1.031541716702554,0.5459478345815632
9029,-0.8400000000000001,1.6,1.0466435293874017,1.0005790645102355,0.5251902757289625
9030,-0.8,1.6,1.016746056679862,0.9706815918026959,0.5051458472062036
9031,-0.76,1.6,0.9879137634571056,0.9418492985799394,0.48581454901328663
9032,-0.72,1.6,0.9601466497191193,0.9140821848419531,0.4671963811502115
9033,-0.6799999999999999,1.6,0.9334447154659195,0.8873802505887532,0.44929134361697826
9034,-0.6399999999999999,1.6,0.9078079606974907,0.8617434958203245,0.4320994364135869
9035,-0.6000000000000001,1.6,0.8832363854138439,0.8371719205366777,0.4156206595400376
9036,-0.56,1.6,0.8597299896149718,0.8136655247378056,0.3998550129963299
9037,-0.52,1.6,0.8372887733008844,0.7912243084237182,0.3848024967824643
9038,-0.48,1.6,0.8159127364715677,0.7698482715944015,0.3704631108984405
9039,-0.43999999999999995,1.6,0.795601879127026,0.7495374142498598,0.35683685534425863
9040,-0.3999999999999999,1.6,0.7763562012672687,0.7302917363901025,0.34392373011991856
9041,-0.3600000000000001,1.6,0.7581757028922843,0.7121112380151181,0.3317237352254205
9042,-0.32000000000000006,1.6,0.7410603840020811,0.6949959191249149,0.3202368706607642
9043,-0.28,1.6,0.7250102445966596,0.6789457797194934,0.30946313642594975
9044,-0.24,1.6,0.7100252846760126,0.6639608197988464,0.2994025325209772
9045,-0.19999999999999996,1.6,0.6961055042401411,0.6500410393629749,0.29005505894584666
9046,-0.15999999999999992,1.6,0.6832509032890481,0.6371864384118819,0.28142071570055793
9047,-0.1200000000000001,1.6,0.6714614818227361,0.6253970169455699,0.27349950278511104
9048,-0.08000000000000007,1.6,0.6607372398411968,0.6146727749640306,0.2662914201995061
9049,-0.040000000000000036,1.6,0.6510781773444405,0.6050137124672743,0.25979646794374295
9050,0.0,1.6,0.6424842943324649,0.5964198294552987,0.2540146460178218
9051,0.040000000000000036,1.6,0.63495559080526,0.5888911259280938,0.2489459544217423
9052,0.08000000000000007,1.6,0.628492066762834,0.5824276018856678,0.24459039315550493
9053,0.1200000000000001,1.6,0.6230937222051903,0.5770292573280241,0.24094796221910944
9054,0.16000000000000014,1.6,0.6187605571323223,0.572696092255156,0.23801866161255583
9055,0.20000000000000018,1.6,0.6154925715442335,0.5694281066670673,0.23580249133584388
9056,0.2400000000000002,1.6,0.6132897654409175,0.5672253005637513,0.23429945138897404
9057,0.2799999999999998,1.6,0.6121521388223827,0.5660876739452165,0.23350954177194608
9058,0.31999999999999984,1.6,0.6120796916886249,0.5660152268114587,0.2334327624847599
9059,0.3599999999999999,1.6,0.6130724240396407,0.5670079591624745,0.2340691135274157
9060,0.3999999999999999,1.6,0.6151303358754462,0.56906587099828,0.2354185948999132
9061,0.43999999999999995,1.6,0.6182534271960197,0.5721889623188535,0.23748120660225283
9062,0.48,1.6,0.6224416980013744,0.5763772331242082,0.24025694863443428
9063,0.52,1.6,0.627695148291511,0.5816306834143448,0.2437458209964575
9064,0.56,1.6,0.6340137780664203,0.5879493131892541,0.2479478236883226
9065,0.6000000000000001,1.6,0.6413975873261072,0.595333122448941,0.25286295671002973
9066,0.6400000000000001,1.6,0.6498465760705722,0.603782111193406,0.2584912200615787
9067,0.6800000000000002,1.6,0.659360744299814,0.6132962794226477,0.26483261374296946
9068,0.7200000000000002,1.6,0.6699400920138426,0.6238756271366764,0.2718871377542021
9069,0.7599999999999998,1.6,0.6815846192126371,0.6355201543354709,0.2796547920952767
9070,0.7999999999999998,1.6,0.6942943258962165,0.6482298610190503,0.2881355767661931
9071,0.8399999999999999,1.6,0.7080692120645738,0.6620047471874076,0.29732949176695156
9072,0.8799999999999999,1.6,0.7229092777177079,0.6768448128405417,0.3072365370975518
9073,0.9199999999999999,1.6,0.7388145228556177,0.6927500579784515,0.3178567127579938
9074,0.96,1.6,0.7557849474783074,0.7097204826011412,0.32919001874827786
9075,1.0,1.6,0.7738205515857765,0.7277560867086103,0.34123645506840367
9076,1.04,1.6,0.7929213351780211,0.7468568703008549,0.35399602171837147
9077,1.08,1.6,0.8130872982550489,0.7670228333778827,0.3674687186981811
9078,1.12,1.6,0.8343184408168474,0.7882539759396812,0.3816545460078327
9079,1.1600000000000001,1.6,0.8566147628634262,0.81055029798626,0.39655350364732606
9080,1.2000000000000002,1.6,0.879976264394786,0.8339117995176198,0.41216559161666133
9081,1.2400000000000002,1.6,0.9044029454109191,0.858338480533753,0.4284908099158386
9082,1.2799999999999998,1.6,0.929894805911831,0.8838303410346648,0.4455291585448575
9083,1.3199999999999998,1.6,0.956451845897521,0.9103873810203548,0.46328063750371845
9084,1.3599999999999999,1.6,0.9840740653679961,0.9380096004908299,0.4817452467924213
9085,1.4,1.6,1.0127614643232432,0.966696999446077,0.5009229864109659
9086,1.44,1.6,1.0425140427632629,0.9964495778860967,0.5208138563593525
9087,1.48,1.6,1.0733318006880606,1.0272673358108944,0.5414178566375811
9088,1.52,1.6,1.1052147380976487,1.0591502732204825,0.5627349872456513
9089,1.56,1.6,1.1381628549920002,1.092098390114834,0.5847652481835635
9090,1.6,1.6,1.1721761513711388,1.1261116864939726,0.6075086394513176
9091,1.6400000000000001,1.6,1.207254627235057,1.1611901623578909,0.6309651610489138
9092,1.6800000000000002,1.6,1.2433982825837484,1.1973338177065822,0.6551348129763517
9093,1.7200000000000002,1.6,1.2806071174172118,1.2345426525400456,0.6800175952336314
9094,1.7599999999999998,1.6,1.31888113173547,1.2728166668583039,0.7056135078207528
9095,1.7999999999999998,1.6,1.3582203255384953,1.312155860661329,0.7319225507377165
9096,1.8399999999999999,1.6,1.3986246988262923,1.352560233949126,0.758944723984522
9097,1.88,1.6,1.4400942515988717,1.3940297867217055,0.7866800275611692
9098,1.92,1.6,1.4826289838562314,1.4365645189790652,0.8151284614676583
9099,1.96,1.6,1.526228895598376,1.4801644307212098,0.8442900257039896
9100,-2.0,1.6400000000000001,2.4142585325517625,2.3681940676745965,1.4404949908488054
9101,-1.96,1.6400000000000001,2.3534545682674572,2.3073901033902913,1.3997646651557596
9102,-1.92,1.6400000000000001,2.293715783467922,2.247651318590756,1.3597474697925562
9103,-1.88,1.6400000000000001,2.2350421781531713,2.1889777132760053,1.3204434047591949
9104,-1.84,1.6400000000000001,2.1774337523231977,2.1313692874460317,1.2818524700556748
9105,-1.8,1.6400000000000001,2.120890505977987,2.074826041100821,1.2439746656819974
9106,-1.76,1.6400000000000001,2.065412439117574,2.019347974240408,1.2068099916381614
9107,-1.72,1.6400000000000001,2.0109995517419232,1.964935086864757,1.170358447924167
9108,-1.68,1.6400000000000001,1.9576518438510666,1.9115873789739004,1.134620034540015
9109,-1.6400000000000001,1.6400000000000001,1.9053693154449765,1.8593048505678103,1.0995947514857047
9110,-1.6,1.6400000000000001,1.8541519665236712,1.808087501646505,1.0652825987612362
9111,-1.56,1.6400000000000001,1.8039997970871284,1.7579353322099622,1.0316835763666097
9112,-1.52,1.6400000000000001,1.754912807135377,1.7088483422582108,0.9987976843018251
9113,-1.48,1.6400000000000001,1.706890996668396,1.6608265317912299,0.9666249225668821
9114,-1.44,1.6400000000000001,1.6599343656862013,1.6138699008090351,0.9351652911617812
9115,-1.4,1.6400000000000001,1.6140429141887802,1.567978449311614,0.9044187900865222
9116,-1.3599999999999999,1.6400000000000001,1.5692166421761362,1.52315217729897,0.8743854193411048
9117,-1.3199999999999998,1.6400000000000001,1.5254555496482727,1.4793910847711065,0.8450651789255297
9118,-1.28,1.6400000000000001,1.4827596366051923,1.436695171728026,0.8164580688397964
9119,-1.24,1.6400000000000001,1.4411289030468792,1.395064438169713,0.788564089083905
9120,-1.2,1.6400000000000001,1.4005633489733487,1.3544988840961825,0.7613832396578556
9121,-1.1600000000000001,1.6400000000000001,1.3610629743845952,1.314998509507429,0.7349155205616479
9122,-1.12,1.6400000000000001,1.3226277792806223,1.276563314403456,0.7091609317952821
9123,-1.08,1.6400000000000001,1.2852577636614204,1.2391932987842542,0.6841194733587579
9124,-1.04,1.6400000000000001,1.248952927526995,1.2028884626498288,0.6597911452520759
9125,-1.0,1.6400000000000001,1.21371327087736,1.1676488060001937,0.6361759474752355
9126,-0.96,1.6400000000000001,1.1795387937124955,1.1334743288353293,0.6132738800282374
9127,-0.9199999999999999,1.6400000000000001,1.1464294960324093,1.100365031155243,0.5910849429110809
9128,-0.8799999999999999,1.6400000000000001,1.1143853778371062,1.06832091295994,0.5696091361237663
9129,-0.8400000000000001,1.6400000000000001,1.0834064391265752,1.037341974249409,0.5488464596662939
9130,-0.8,1.6400000000000001,1.0534926799008242,1.007428215023658,0.5287969135386631
9131,-0.76,1.6400000000000001,1.0246441001598507,0.9785796352826845,0.5094604977408741
9132,-0.72,1.6400000000000001,0.9968606999036509,0.9507962350264847,0.49083721227292715
9133,-0.6799999999999999,1.6400000000000001,0.9701424791322392,0.924078014255073,0.472927057134822
9134,-0.6399999999999999,1.6400000000000001,0.9444894378455915,0.8984249729684253,0.4557300323265588
9135,-0.6000000000000001,1.6400000000000001,0.919901576043734,0.8738371111665678,0.43924613784813743
9136,-0.56,1.6400000000000001,0.8963788937266508,0.8503144288494846,0.42347537369955784
9137,-0.52,1.6400000000000001,0.8739213908943435,0.8278569260171773,0.40841773988082036
9138,-0.48,1.6400000000000001,0.8525290675468142,0.806464602669648,0.39407323639192465
9139,-0.43999999999999995,1.6400000000000001,0.8322019236840597,0.7861374588068935,0.38044186323287077
9140,-0.3999999999999999,1.6400000000000001,0.8129399593060901,0.7668754944289239,0.3675236204036589
9141,-0.3600000000000001,1.6400000000000001,0.7947431744128959,0.7486787095357297,0.3553185079042888
9142,-0.32000000000000006,1.6400000000000001,0.7776115690044784,0.7315471041273122,0.34382652573476064
9143,-0.28,1.6400000000000001,0.7615451430808384,0.7154806782036722,0.33304767389507434
9144,-0.24,1.6400000000000001,0.7465438966419804,0.7004794317648142,0.32298195238523
9145,-0.19999999999999996,1.6400000000000001,0.7326078296878933,0.6865433648107271,0.3136293612052274
9146,-0.15999999999999992,1.6400000000000001,0.7197369422185902,0.673672477341424,0.3049899003550667
9147,-0.1200000000000001,1.6400000000000001,0.707931234234064,0.6618667693568978,0.29706356983474796
9148,-0.08000000000000007,1.6400000000000001,0.6971907057343109,0.6511262408571447,0.28985036964427113
9149,-0.040000000000000036,1.6400000000000001,0.6875153567193448,0.6414508918421786,0.28335029978363613
9150,0.0,1.6400000000000001,0.6789051871891465,0.6328407223119803,0.27756336025284295
9151,0.040000000000000036,1.6400000000000001,0.6713601971437314,0.6252957322665652,0.2724895510518918
9152,0.08000000000000007,1.6400000000000001,0.6648803865830958,0.6188159217059296,0.26812887218078246
9153,0.1200000000000001,1.6400000000000001,0.6594657555072347,0.6134012906300685,0.264481323639515
9154,0.16000000000000014,1.6400000000000001,0.6551163039161526,0.6090518390389864,0.2615469054280894
9155,0.20000000000000018,1.6400000000000001,0.651832031809849,0.6057675669326829,0.2593256175465057
9156,0.2400000000000002,1.6400000000000001,0.6496129391883259,0.6035484743111597,0.25781745999476385
9157,0.2799999999999998,1.6400000000000001,0.6484590260515732,0.602394561174407,0.2570224327728639
9158,0.31999999999999984,1.6400000000000001,0.6483702923996041,0.6023058275224379,0.2569405358808059
9159,0.3599999999999999,1.6400000000000001,0.6493467382324135,0.6032822733552473,0.2575717693185897
9160,0.3999999999999999,1.6400000000000001,0.6513883635499961,0.6053238986728299,0.25891613308621536
9161,0.43999999999999995,1.6400000000000001,0.654495168352359,0.6084307034751928,0.2609736271836831
9162,0.48,1.6400000000000001,0.6586671526394994,0.6126026877623332,0.2637442516109925
9163,0.52,1.6400000000000001,0.663904316411422,0.6178398515342558,0.26722800636814387
9164,0.56,1.6400000000000001,0.6702066596681144,0.6241421947909482,0.27142489145513715
9165,0.6000000000000001,1.6400000000000001,0.6775741824095927,0.6315097175324265,0.27633490687197226
9166,0.6400000000000001,1.6400000000000001,0.6860068846358425,0.6399424197586763,0.2819580526186492
9167,0.6800000000000002,1.6400000000000001,0.6955047663468791,0.6494403014697129,0.2882943286951682
9168,0.7200000000000002,1.6400000000000001,0.7060678275426868,0.6600033626655206,0.29534373510152906
9169,0.7599999999999998,1.6400000000000001,0.7176960682232734,0.6716316033461072,0.30310627183773153
9170,0.7999999999999998,1.6400000000000001,0.7303894883886424,0.6843250235114762,0.3115819389037761
9171,0.8399999999999999,1.6400000000000001,0.744148088038777,0.6980836231616108,0.3207707362996626
9172,0.8799999999999999,1.6400000000000001,0.7589718671736997,0.7129074022965335,0.33067266402539097
9173,0.9199999999999999,1.6400000000000001,0.7748608257933984,0.7287963609162322,0.34128772208096114
9174,0.96,1.6400000000000001,0.7918149638978732,0.745750499020707,0.3526159104663733
9175,1.0,1.6400000000000001,0.8098342814871313,0.7637698166099651,0.3646572291816272
9176,1.04,1.6400000000000001,0.8289187785611611,0.7828543136839949,0.377411678226723
9177,1.08,1.6400000000000001,0.8490684551199714,0.8030039902428052,0.3908792576016607
9178,1.12,1.6400000000000001,0.8702833111635627,0.8242188462863965,0.4050599673064404
9179,1.1600000000000001,1.6400000000000001,0.8925633466919255,0.8464988818147593,0.41995380734106197
9180,1.2000000000000002,1.6400000000000001,0.9159085617050636,0.8698440968278974,0.4355607777055253
9181,1.2400000000000002,1.6400000000000001,0.9403189562029888,0.8942544913258226,0.45188087839983054
9182,1.2799999999999998,1.6400000000000001,0.9657945301856856,0.9197300653085194,0.46891410942397754
9183,1.3199999999999998,1.6400000000000001,0.9923352836531609,0.9462708187759947,0.48666047077796654
9184,1.3599999999999999,1.6400000000000001,1.0199412166054251,0.9738767517282589,0.5051199624617975
9185,1.4,1.6400000000000001,1.0486123290424516,1.0025478641652854,0.5242925844754704
9186,1.44,1.6400000000000001,1.0783486209642679,1.0322841560871017,0.5441783368189848
9187,1.48,1.6400000000000001,1.1091500923708566,1.0630856274936904,0.5647772194923415
9188,1.52,1.6400000000000001,1.141016743262222,1.0949522783850558,0.58608923249554
9189,1.56,1.6400000000000001,1.1739485736383715,1.1278841087612053,0.6081143758285803
9190,1.6,1.6400000000000001,1.2079455834992932,1.161881118622127,0.6308526494914626
9191,1.6400000000000001,1.6400000000000001,1.2430077728449822,1.196943307967816,0.6543040534841869
9192,1.6800000000000002,1.6400000000000001,1.2791351416754704,1.2330706767983042,0.6784685878067527
9193,1.7200000000000002,1.6400000000000001,1.3163276899907246,1.2702632251135584,0.7033462524591607
9194,1.7599999999999998,1.6400000000000001,1.3545854177907637,1.3085209529135975,0.7289370474414101
9195,1.7999999999999998,1.6400000000000001,1.3939083250755673,1.347843860198401,0.7552409727535017
9196,1.8399999999999999,1.6400000000000001,1.4342964118451578,1.3882319469679916,0.7822580283954352
9197,1.88,1.6400000000000001,1.4757496780995298,1.4296852132223636,0.8099882143672107
9198,1.92,1.6400000000000001,1.5182681238386753,1.472203658961509,0.8384315306688279
9199,1.96,1.6400000000000001,1.5618517490626056,1.5157872841854394,0.8675879773002869
9200,-2.0,1.6800000000000002,2.4525750557577677,2.4065105908806017,1.4650082209974902
9201,-1.96,1.6800000000000002,2.391754804955257,2.345690340078091,1.4242727776995727
9202,-1.92,1.6800000000000002,2.331999733637509,2.285935268760343,1.384250464731497
9203,-1.88,1.6800000000000002,2.2733098418045303,2.2272453769273644,1.344941282093264
9204,-1.84,1.6800000000000002,2.2156851294563404,2.1696206645791745,1.306345229784872
9205,-1.8,1.6800000000000002,2.1591255965929426,2.1130611317157766,1.2684623078063224
9206,-1.76,1.6800000000000002,2.103631243214314,2.057566778337148,1.2312925161576145
9207,-1.72,1.6800000000000002,2.0492020693204376,2.0031376044432716,1.1948358548387488
9208,-1.68,1.6800000000000002,1.9958380749113709,1.9497736100342047,1.1590923238497244
9209,-1.6400000000000001,1.6800000000000002,1.9435392599870527,1.8974747951098865,1.1240619231905422
9210,-1.6,1.6800000000000002,1.8923056245475354,1.8462411596703692,1.0897446528612018
9211,-1.56,1.6800000000000002,1.8421371685927777,1.7960727037156115,1.0561405128617032
9212,-1.52,1.6800000000000002,1.7930338921228228,1.7469694272456566,1.0232495031920468
9213,-1.48,1.6800000000000002,1.7449957951376383,1.698931330260472,0.9910716238522321
9214,-1.44,1.6800000000000002,1.698022877637219,1.6519584127600528,0.9596068748422593
9215,-1.4,1.6800000000000002,1.6521151396215883,1.606050674744422,0.9288552561621282
9216,-1.3599999999999999,1.6800000000000002,1.6072725810907325,1.5612081162135663,0.8988167678118393
9217,-1.3199999999999998,1.6800000000000002,1.5634952020446575,1.5174307371674913,0.8694914097913922
9218,-1.28,1.6800000000000002,1.5207830024833575,1.4747185376061913,0.8408791821007867
9219,-1.24,1.6800000000000002,1.479135982406835,1.4330715175296689,0.8129800847400235
9220,-1.2,1.6800000000000002,1.438554141815088,1.3924896769379218,0.7857941177091018
9221,-1.1600000000000001,1.6800000000000002,1.3990374807081216,1.3529730158309554,0.7593212810080223
9222,-1.12,1.6800000000000002,1.360585999085933,1.3145215342087668,0.7335615746367845
9223,-1.08,1.6800000000000002,1.3231996969485247,1.2771352320713585,0.7085149985953889
9224,-1.04,1.6800000000000002,1.286878574295888,1.2408141094187217,0.6841815528838346
9225,-1.0,1.6800000000000002,1.2516226311280347,1.2055581662508685,0.6605612375021226
9226,-0.96,1.6800000000000002,1.2174318674449613,1.1713674025677951,0.6376540524502525
9227,-0.9199999999999999,1.6800000000000002,1.1843062832466598,1.1382418183694936,0.6154599977282238
9228,-0.8799999999999999,1.6800000000000002,1.152245878533138,1.1061814136559718,0.5939790733360377
9229,-0.8400000000000001,1.6800000000000002,1.1212506533044002,1.075186188427234,0.573211279273693
9230,-0.8,1.6800000000000002,1.091320607560431,1.0452561426832647,0.5531566155411904
9231,-0.76,1.6800000000000002,1.0624557413012463,1.0163912764240801,0.5338150821385295
9232,-0.72,1.6800000000000002,1.0346560545268353,0.9885915896496691,0.5151866790657106
9233,-0.6799999999999999,1.6800000000000002,1.007921547237207,0.9618570823600407,0.49727140632273364
9234,-0.6399999999999999,1.6800000000000002,0.982252219432353,0.9361877545551868,0.48006926390959853
9235,-0.6000000000000001,1.6800000000000002,0.9576480711122689,0.9115836062351027,0.4635802518263053
9236,-0.56,1.6800000000000002,0.9341091022769741,0.8880446373998079,0.44780437007285384
9237,-0.52,1.6800000000000002,0.9116353129264582,0.865570848049292,0.4327416186492443
9238,-0.48,1.6800000000000002,0.890226703060719,0.8441622381835528,0.4183919975554766
9239,-0.43999999999999995,1.6800000000000002,0.8698832726797496,0.8238188078025834,0.4047555067915509
9240,-0.3999999999999999,1.6800000000000002,0.8506050217835637,0.8045405569063975,0.39183214635746716
9241,-0.3600000000000001,1.6800000000000002,0.8323919503721585,0.7863274854949923,0.3796219162532252
9242,-0.32000000000000006,1.6800000000000002,0.8152440584455282,0.769179593568362,0.36812481647882506
9243,-0.28,1.6800000000000002,0.7991613460036732,0.753096881126507,0.35734084703426694
9244,-0.24,1.6800000000000002,0.7841438130466012,0.738079348169435,0.3472700079195505
9245,-0.19999999999999996,1.6800000000000002,0.7701914595743036,0.7241269946971374,0.3379122991346761
9246,-0.15999999999999992,1.6800000000000002,0.7573042855867861,0.7112398207096199,0.3292677206796435
9247,-0.1200000000000001,1.6800000000000002,0.7454822910840448,0.6994178262068786,0.3213362725544529
9248,-0.08000000000000007,1.6800000000000002,0.7347254760660822,0.688661011188916,0.31411795475910403
9249,-0.040000000000000036,1.6800000000000002,0.7250338405328943,0.6789693756557281,0.30761276729359727
9250,0.0,1.6800000000000002,0.7164073844844865,0.6703429196073203,0.30182071015793205
9251,0.040000000000000036,1.6800000000000002,0.7088461079208593,0.6627816430436931,0.29674178335210905
9252,0.08000000000000007,1.6800000000000002,0.7023500108420063,0.6562855459648401,0.29237598687612776
9253,0.1200000000000001,1.6800000000000002,0.6969190932479356,0.6508546283707694,0.2887233207299884
9254,0.16000000000000014,1.6800000000000002,0.6925533551386391,0.6464888902614729,0.2857837849136909
9255,0.20000000000000018,1.6800000000000002,0.6892527965141185,0.6431883316369523,0.28355737942723525
9256,0.2400000000000002,1.6800000000000002,0.6870174173743834,0.6409529524972172,0.2820441042706216
9257,0.2799999999999998,1.6800000000000002,0.6858472177194217,0.6397827528422555,0.28124395944384967
9258,0.31999999999999984,1.6800000000000002,0.6857421975492349,0.6396777326720687,0.28115694494691973
9259,0.3599999999999999,1.6800000000000002,0.6867023568638312,0.640637891986665,0.2817830607798317
9260,0.3999999999999999,1.6800000000000002,0.6887276956632051,0.6426632307860389,0.28312230694258544
9261,0.43999999999999995,1.6800000000000002,0.6918182139473522,0.645753749070186,0.28517468343518115
9262,0.48,1.6800000000000002,0.6959739117162806,0.6499094468391144,0.2879401902576187
9263,0.52,1.6800000000000002,0.7011947889699855,0.6551303240928193,0.29141882740989816
9264,0.56,1.6800000000000002,0.7074808457084696,0.6614163808313034,0.2956105948920195
9265,0.6000000000000001,1.6800000000000002,0.7148320819317306,0.6687676170545644,0.30051549270398276
9266,0.6400000000000001,1.6800000000000002,0.7232484976397734,0.6771840327626072,0.3061335208457879
9267,0.6800000000000002,1.6800000000000002,0.7327300928325876,0.6866656279554214,0.3124646793174349
9268,0.7200000000000002,1.6800000000000002,0.743276867510186,0.6972124026330198,0.3195089681189238
9269,0.7599999999999998,1.6800000000000002,0.7548888216725577,0.7088243567953915,0.3272663872502544
9270,0.7999999999999998,1.6800000000000002,0.7675659553197094,0.7215014904425432,0.3357369367114271
9271,0.8399999999999999,1.6800000000000002,0.7813082684516371,0.7352438035744709,0.3449206165024415
9272,0.8799999999999999,1.6800000000000002,0.7961157610683469,0.7500512961911807,0.3548174266232979
9273,0.9199999999999999,1.6800000000000002,0.8119884331698297,0.7659239682926635,0.36542736707399626
9274,0.96,1.6800000000000002,0.8289262847560951,0.7828618198789289,0.3767504378545365
9275,1.0,1.6800000000000002,0.8469293158271305,0.8008648509499643,0.3887866389649186
9276,1.04,1.6800000000000002,0.8659975263829464,0.8199330615057802,0.4015359704051425
9277,1.08,1.6800000000000002,0.8861309164235532,0.840066451546387,0.41499843217520826
9278,1.12,1.6800000000000002,0.9073294859489206,0.8612650210717544,0.4291740242751159
9279,1.1600000000000001,1.6800000000000002,0.9295932349590766,0.8835287700819104,0.4440627467048655
9280,1.2000000000000002,1.6800000000000002,0.9529221634539988,0.9068576985768326,0.4596645994644571
9281,1.2400000000000002,1.6800000000000002,0.977316271433712,0.9312518065565458,0.47597958255389045
9282,1.2799999999999998,1.6800000000000002,1.0027755588981995,0.9567110940210333,0.49300769597316557
9283,1.3199999999999998,1.6800000000000002,1.029300025847459,0.9832355609702927,0.5107489397222826
9284,1.3599999999999999,1.6800000000000002,1.0568896722815093,1.0108252074043431,0.5292033138012416
9285,1.4,1.6800000000000002,1.085544498200324,1.0394800333231577,0.5483708182100425
9286,1.44,1.6800000000000002,1.1152645036039208,1.0692000387267546,0.5682514529486853
9287,1.48,1.6800000000000002,1.1460496884922968,1.0999852236151306,0.5888452180171699
9288,1.52,1.6800000000000002,1.1779000528654593,1.131835587988293,0.6101521134154966
9289,1.56,1.6800000000000002,1.2108155967233851,1.164751131846219,0.632172139143665
9290,1.6,1.6800000000000002,1.2447963200660896,1.1987318551889234,0.6549052952016752
9291,1.6400000000000001,1.6800000000000002,1.2798422228935817,1.2337777580164155,0.6783515815895276
9292,1.6800000000000002,1.6800000000000002,1.315953305205853,1.2698888403286868,0.7025109983072215
9293,1.7200000000000002,1.6800000000000002,1.353129567002894,1.3070651021257278,0.7273835453547575
9294,1.7599999999999998,1.6800000000000002,1.391371008284707,1.3453065434075409,0.7529692227321348
9295,1.7999999999999998,1.6800000000000002,1.4306776290513052,1.384613164174139,0.7792680304393548
9296,1.8399999999999999,1.6800000000000002,1.4710494293026881,1.424984964425522,0.8062799684764164
9297,1.88,1.6800000000000002,1.5124864090388366,1.4664219441616704,0.8340050368433201
9298,1.92,1.6800000000000002,1.5549885682597748,1.5089241033826086,0.8624432355400653
9299,1.96,1.6800000000000002,1.598555906965488,1.5524914420883218,0.8915945645666525
9300,-2.0,1.7200000000000002,2.491972883402449,2.445908418525283,1.4902300868162424
9301,-1.96,1.7200000000000002,2.431136346081703,2.385071881204537,1.4494895259134533
9302,-1.92,1.7200000000000002,2.371364988245749,2.325300523368583,1.409462095340506
9303,-1.88,1.7200000000000002,2.312658809894569,2.266594345017403,1.3701477950974004
9304,-1.84,1.7200000000000002,2.2550178110281633,2.2089533461509974,1.3315466251841372
9305,-1.8,1.7200000000000002,2.1984419916465288,2.152377526769363,1.2936585856007157
9306,-1.76,1.7200000000000002,2.1429313517496786,2.0968668868725127,1.2564836763471356
9307,-1.72,1.7200000000000002,2.0884858913376165,2.0424214264604506,1.2200218974233974
9308,-1.68,1.7200000000000002,2.0351056104103167,1.9890411455331505,1.1842732488295016
9309,-1.6400000000000001,1.7200000000000002,1.9827905089678075,1.9367260440906413,1.1492377305654473
9310,-1.6,1.7200000000000002,1.9315405870100626,1.8854761221328964,1.114915342631235
9311,-1.56,1.7200000000000002,1.8813558445371221,1.835291379659956,1.081306085026865
9312,-1.52,1.7200000000000002,1.8322362815489337,1.7861718166717675,1.0484099577523367
9313,-1.48,1.7200000000000002,1.7841818980455169,1.7381174331683507,1.0162269608076497
9314,-1.44,1.7200000000000002,1.7371926940269078,1.6911282291497416,0.984757094192805
9315,-1.4,1.7200000000000002,1.691268669493058,1.645204204615892,0.954000357907802
9316,-1.3599999999999999,1.7200000000000002,1.6464098244439858,1.6003453595668196,0.9239567519526413
9317,-1.3199999999999998,1.7200000000000002,1.602616158879693,1.5565516940025268,0.8946262763273221
9318,-1.28,1.7200000000000002,1.559887672800177,1.5138232079230107,0.866008931031845
9319,-1.24,1.7200000000000002,1.5182243662054435,1.4721599013282773,0.8381047160662098
9320,-1.2,1.7200000000000002,1.477626239095485,1.4315617742183189,0.8109136314304162
9321,-1.1600000000000001,1.7200000000000002,1.438093291470308,1.3920288265931418,0.7844356771244648
9322,-1.12,1.7200000000000002,1.399625523329895,1.353561058452729,0.758670853148355
9323,-1.08,1.7200000000000002,1.3622229346742858,1.3161584697971196,0.7336191595020873
9324,-1.04,1.7200000000000002,1.325885525503434,1.2798210606262679,0.7092805961856614
9325,-1.0,1.7200000000000002,1.2906132958173686,1.2445488309402024,0.6856551631990773
9326,-0.96,1.7200000000000002,1.256406245616074,1.2103417807389079,0.6627428605423353
9327,-0.9199999999999999,1.7200000000000002,1.2232643748995633,1.177199910022397,0.640543688215435
9328,-0.8799999999999999,1.7200000000000002,1.1911876836678288,1.1451232187906626,0.6190576462183766
9329,-0.8400000000000001,1.7200000000000002,1.1601761719208712,1.114111707043705,0.5982847345511602
9330,-0.8,1.7200000000000002,1.130229839658695,1.0841653747815287,0.5782249532137855
9331,-0.76,1.7200000000000002,1.1013486868812938,1.0552842220041276,0.5588783022062529
9332,-0.72,1.7200000000000002,1.0735327135886696,1.0274682487115034,0.5402447815285621
9333,-0.6799999999999999,1.7200000000000002,1.0467819197808264,1.0007174549036602,0.5223243911807132
9334,-0.6399999999999999,1.7200000000000002,1.0210963054577542,0.975031840580588,0.5051171311627061
9335,-0.6000000000000001,1.7200000000000002,0.9964758706194731,0.9504114057423069,0.4886230014745409
9336,-0.56,1.7200000000000002,0.9729206152659593,0.9268561503887931,0.4728420021162177
9337,-0.52,1.7200000000000002,0.9504305393972252,0.904366074520059,0.45777413308773623
9338,-0.48,1.7200000000000002,0.9290056430132708,0.8829411781361046,0.44341939438909667
9339,-0.43999999999999995,1.7200000000000002,0.9086459261140913,0.8625814612369251,0.429777786020299
9340,-0.3999999999999999,1.7200000000000002,0.8893513886996883,0.8432869238225221,0.4168493079813433
9341,-0.3600000000000001,1.7200000000000002,0.8711220307700686,0.8250575658929024,0.4046339602722295
9342,-0.32000000000000006,1.7200000000000002,0.8539578523252236,0.8078933874480574,0.39313174289295744
9343,-0.28,1.7200000000000002,0.8378588533651639,0.7917943884879977,0.3823426558435272
9344,-0.24,1.7200000000000002,0.8228250338898723,0.7767605690127061,0.372266699123939
9345,-0.19999999999999996,1.7200000000000002,0.8088563938993636,0.7627919290221974,0.36290387273419267
9346,-0.15999999999999992,1.7200000000000002,0.7959529333936327,0.7498884685164665,0.3542541766742882
9347,-0.1200000000000001,1.7200000000000002,0.7841146523726801,0.7380501874955139,0.34631761094422564
9348,-0.08000000000000007,1.7200000000000002,0.7733415508364994,0.7272770859593332,0.33909417554400506
9349,-0.040000000000000036,1.7200000000000002,0.7636336287851027,0.7175691639079365,0.3325838704736261
9350,0.0,1.7200000000000002,0.7549908862184844,0.7089264213413182,0.3267866957330892
9351,0.040000000000000036,1.7200000000000002,0.7474133231366373,0.7013488582594711,0.3217026513223942
9352,0.08000000000000007,1.7200000000000002,0.7409009395395735,0.6948364746624073,0.317331737241541
9353,0.1200000000000001,1.7200000000000002,0.735453735427287,0.6893892705501208,0.3136739534905297
9354,0.16000000000000014,1.7200000000000002,0.7310717107997811,0.6850072459226149,0.3107293000693602
9355,0.20000000000000018,1.7200000000000002,0.7277548656570476,0.6816904007798814,0.3084977769780328
9356,0.2400000000000002,1.7200000000000002,0.7255031999990957,0.6794387351219295,0.30697938421654714
9357,0.2799999999999998,1.7200000000000002,0.7243167138259213,0.6782522489487551,0.3061741217849033
9358,0.31999999999999984,1.7200000000000002,0.724195407137521,0.6781309422603548,0.3060819896831015
9359,0.3599999999999999,1.7200000000000002,0.725139279933904,0.6790748150567378,0.3067029879111414
9360,0.3999999999999999,1.7200000000000002,0.727148332215064,0.6810838673378978,0.3080371164690234
9361,0.43999999999999995,1.7200000000000002,0.7302225639809973,0.6841580991038311,0.3100843753567472
9362,0.48,1.7200000000000002,0.7343619752317134,0.6882975103545472,0.3128447645743129
9363,0.52,1.7200000000000002,0.7395665659672044,0.6935021010900382,0.3163182841217204
9364,0.56,1.7200000000000002,0.7458363361874728,0.6997718713103066,0.3205049339989698
9365,0.6000000000000001,1.7200000000000002,0.7531712858925221,0.7071068210153559,0.32540471420606104
9366,0.6400000000000001,1.7200000000000002,0.7615714150823519,0.7155069502051857,0.3310176247429944
9367,0.6800000000000002,1.7200000000000002,0.7710367237569555,0.7249722588797893,0.3373436656097694
9368,0.7200000000000002,1.7200000000000002,0.7815672119163389,0.7355027470391727,0.34438283680638637
9369,0.7599999999999998,1.7200000000000002,0.7931628795604955,0.7470984146833293,0.3521351383328451
9370,0.7999999999999998,1.7200000000000002,0.8058237266894342,0.759759261812268,0.36060057018914593
9371,0.8399999999999999,1.7200000000000002,0.8195497533031499,0.7734852884259837,0.36977913237528853
9372,0.8799999999999999,1.7200000000000002,0.8343409594016435,0.7882764945244773,0.379670824891273
9373,0.9199999999999999,1.7200000000000002,0.8501973449849127,0.8041328801077465,0.3902756477370994
9374,0.96,1.7200000000000002,0.8671189100529657,0.8210544451757995,0.40159360091276763
9375,1.0,1.7200000000000002,0.8851056546057938,0.8390411897286276,0.4136246844182778
9376,1.04,1.7200000000000002,0.9041575786433955,0.8580931137662293,0.4263688982536298
9377,1.08,1.7200000000000002,0.9242746821657791,0.8782102172886129,0.43982624241882373
9378,1.12,1.7200000000000002,0.9454569651729419,0.8993925002957757,0.4539967169138595
9379,1.1600000000000001,1.7200000000000002,0.9677044276648811,0.9216399627877149,0.46888032173873734
9380,1.2000000000000002,1.7200000000000002,0.9910170696415975,0.9449526047644313,0.4844770568934568
9381,1.2400000000000002,1.7200000000000002,1.015394891103093,0.9693304262259268,0.5007869223780181
9382,1.2799999999999998,1.7200000000000002,1.0408378920493646,0.9947734271721984,0.5178099181924214
9383,1.3199999999999998,1.7200000000000002,1.0673460724804178,1.0212816076032516,0.5355460443366666
9384,1.3599999999999999,1.7200000000000002,1.094919432396247,1.0488549675190808,0.5539953008107537
9385,1.4,1.7200000000000002,1.1235579717968485,1.0774935069196823,0.5731576876146829
9386,1.44,1.7200000000000002,1.1532616906822362,1.10719722580507,0.5930332047484534
9387,1.48,1.7200000000000002,1.1840305890523977,1.1379661241752315,0.6136218522120664
9388,1.52,1.7200000000000002,1.2158646669073319,1.1698002020301657,0.6349236300055208
9389,1.56,1.7200000000000002,1.2487639242470512,1.202699459369885,0.6569385381288173
9390,1.6,1.7200000000000002,1.2827283610715532,1.236663896194387,0.6796665765819558
9391,1.6400000000000001,1.7200000000000002,1.3177579773808312,1.271693512503665,0.7031077453649361
9392,1.6800000000000002,1.7200000000000002,1.3538527731748786,1.3077883082977124,0.7272620444777584
9393,1.7200000000000002,1.7200000000000002,1.3910127484537114,1.3449482835765452,0.7521294739204223
9394,1.7599999999999998,1.7200000000000002,1.4292379032173121,1.383173438340146,0.777710033692928
9395,1.7999999999999998,1.7200000000000002,1.468528237465693,1.4224637725885267,0.804003723795276
9396,1.8399999999999999,1.7200000000000002,1.5088837511988658,1.4628192863216996,0.8310105442274655
9397,1.88,1.7200000000000002,1.5503044444168048,1.5042399795396386,0.8587304949894972
9398,1.92,1.7200000000000002,1.5927903171195226,1.5467258522423564,0.8871635760813705
9399,1.96,1.7200000000000002,1.6363413693070181,1.590276904429852,0.9163097875030859
9400,-2.0,1.7599999999999998,2.532452015485766,2.4863875506086,1.5161605883050628
9401,-1.96,1.7599999999999998,2.4715991916468103,2.4255347267696443,1.4754149097974019
9402,-1.92,1.7599999999999998,2.411811547292628,2.365747082415462,1.4353823616195824
9403,-1.88,1.7599999999999998,2.3530890824232387,2.3070246175460727,1.396062943771605
9404,-1.84,1.7599999999999998,2.2954317970386144,2.2493673321614485,1.3574566562534698
9405,-1.8,1.7599999999999998,2.2388396911387902,2.1927752262616242,1.3195634990651761
9406,-1.76,1.7599999999999998,2.1833127647237265,2.1372482998465605,1.2823834722067244
9407,-1.72,1.7599999999999998,2.128851017793433,2.082786552916267,1.2459165756781145
9408,-1.68,1.7599999999999998,2.0754544503479306,2.0293899854707647,1.2101628094793466
9409,-1.6400000000000001,1.7599999999999998,2.023123062387197,1.977058597510031,1.1751221736104207
9410,-1.6,1.7599999999999998,1.971856853911256,1.9257923890340898,1.1407946680713363
9411,-1.56,1.7599999999999998,1.9216558249200826,1.8755913600429164,1.107180292862094
9412,-1.52,1.7599999999999998,1.8725199754136796,1.8264555105365134,1.0742790479826938
9413,-1.48,1.7599999999999998,1.8244493053920607,1.7783848405148945,1.0420909334331352
9414,-1.44,1.7599999999999998,1.7774438148552287,1.7313793499780625,1.0106159492134184
9415,-1.4,1.7599999999999998,1.7315035038031645,1.6854390389259983,0.9798540953235437
9416,-1.3599999999999999,1.7599999999999998,1.6866283722358844,1.6405639073587182,0.9498053717635108
9417,-1.3199999999999998,1.7599999999999998,1.6428184201533804,1.5967539552762142,0.9204697785333199
9418,-1.28,1.7599999999999998,1.600073647555662,1.5540091826784959,0.8918473156329709
9419,-1.24,1.7599999999999998,1.5583940544427035,1.5123295895655373,0.8639379830624636
9420,-1.2,1.7599999999999998,1.5177796408145376,1.4717151759373714,0.8367417808217982
9421,-1.1600000000000001,1.7599999999999998,1.4782304066711414,1.4321659417939752,0.810258708910975
9422,-1.12,1.7599999999999998,1.4397463520125247,1.3936818871353585,0.7844887673299932
9423,-1.08,1.7599999999999998,1.402327476838689,1.3562630119615229,0.7594319560788535
9424,-1.04,1.7599999999999998,1.3659737811496306,1.3199093162724644,0.7350882751575558
9425,-1.0,1.7599999999999998,1.3306852649453524,1.2846208000681862,0.7114577245660998
9426,-0.96,1.7599999999999998,1.2964619282258494,1.2503974633486832,0.6885403043044858
9427,-0.9199999999999999,1.7599999999999998,1.2633037709911192,1.217239306113953,0.6663360143727135
9428,-0.8799999999999999,1.7599999999999998,1.2312107932411744,1.1851463283640082,0.6448448547707835
9429,-0.8400000000000001,1.7599999999999998,1.2001829949760017,1.1541185300988355,0.624066825498695
9430,-0.8,1.7599999999999998,1.1702203761956143,1.124155911318448,0.6040019265564485
9431,-0.76,1.7599999999999998,1.1413229368999949,1.0952584720228287,0.5846501579440437
9432,-0.72,1.7599999999999998,1.1134906770891622,1.067426212211996,0.5660115196614812
9433,-0.6799999999999999,1.7599999999999998,1.086723596763097,1.0406591318859308,0.5480860117087603
9434,-0.6399999999999999,1.7599999999999998,1.0610216959218197,1.0149572310446535,0.5308736340858813
9435,-0.6000000000000001,1.7599999999999998,1.036384974565316,0.9903205096881498,0.5143743867928443
9436,-0.56,1.7599999999999998,1.0128134326935931,0.9667489678164269,0.49858826982964916
9437,-0.52,1.7599999999999998,0.9903070703066441,0.9442426054294779,0.4835152831962957
9438,-0.48,1.7599999999999998,0.9688658874044781,0.9228014225273119,0.4691554268927843
9439,-0.43999999999999995,1.7599999999999998,0.9484898839870871,0.9024254191099209,0.4555087009191146
9440,-0.3999999999999999,1.7599999999999998,0.9291790600544724,0.8831145951773062,0.4425751052752871
9441,-0.3600000000000001,1.7599999999999998,0.9109334156066374,0.8648689507294712,0.43035463996130124
9442,-0.32000000000000006,1.7599999999999998,0.8937529506435765,0.8476884857664103,0.41884730497715733
9443,-0.28,1.7599999999999998,0.8776376651653025,0.8315732002881363,0.40805310032285536
9444,-0.24,1.7599999999999998,0.8625875591717997,0.8165230942946335,0.39797202599839515
9445,-0.19999999999999996,1.7599999999999998,0.8486026326630763,0.8025381677859101,0.388604082003777
9446,-0.15999999999999992,1.7599999999999998,0.8356828856391305,0.7896184207619643,0.37994926833900045
9447,-0.1200000000000001,1.7599999999999998,0.8238283180999666,0.7777638532228004,0.372007585004066
9448,-0.08000000000000007,1.7599999999999998,0.813038930045572,0.7669744651684058,0.36477903199897344
9449,-0.040000000000000036,1.7599999999999998,0.8033147214759613,0.7572502565987951,0.35826360932372264
9450,0.0,1.7599999999999998,0.7946556923911275,0.7485912275139613,0.35246131697831373
9451,0.040000000000000036,1.7599999999999998,0.7870618427910753,0.7409973779139091,0.3473721549627468
9452,0.08000000000000007,1.7599999999999998,0.7805331726757929,0.7344687077986267,0.3429961232770218
9453,0.1200000000000001,1.7599999999999998,0.7750696820452974,0.7290052171681312,0.33933322192113863
9454,0.16000000000000014,1.7599999999999998,0.7706713708995725,0.7246069060224063,0.3363834508950973
9455,0.20000000000000018,1.7599999999999998,0.7673382392386289,0.7212737743614627,0.3341468101988978
9456,0.2400000000000002,1.7599999999999998,0.7650702870624622,0.719005822185296,0.33262329983254024
9457,0.2799999999999998,1.7599999999999998,0.7638675143710717,0.7178030494939055,0.3318129197960246
9458,0.31999999999999984,1.7599999999999998,0.7637299211644638,0.7176654562872976,0.3317156700893509
9459,0.3599999999999999,1.7599999999999998,0.7646575074426313,0.7185930425654651,0.3323315507125189
9460,0.3999999999999999,1.7599999999999998,0.7666502732055759,0.7205858083284097,0.3336605616655289
9461,0.43999999999999995,1.7599999999999998,0.7697082184532957,0.7236437535761295,0.3357027029483808
9462,0.48,1.7599999999999998,0.773831343185799,0.7277668783086328,0.3384579745610745
9463,0.52,1.7599999999999998,0.7790196474030762,0.73295518252591,0.3419263765036102
9464,0.56,1.7599999999999998,0.7852731311051333,0.7392086662279671,0.34610790877598774
9465,0.6000000000000001,1.7599999999999998,0.7925917942919681,0.7465273294148019,0.3510025713782072
9466,0.6400000000000001,1.7599999999999998,0.8009756369635809,0.7549111720864147,0.35661036431026844
9467,0.6800000000000002,1.7599999999999998,0.8104246591199711,0.7643601942428049,0.3629312875721715
9468,0.7200000000000002,1.7599999999999998,0.8209388607611406,0.7748743958839744,0.3699653411639167
9469,0.7599999999999998,1.7599999999999998,0.8325182418870858,0.7864537770099196,0.3777125250855035
9470,0.7999999999999998,1.7599999999999998,0.8451628024978136,0.7990983376206474,0.3861728393369323
9471,0.8399999999999999,1.7599999999999998,0.8588725425933142,0.812808077716148,0.395346283918203
9472,0.8799999999999999,1.7599999999999998,0.8736474621735939,0.8275829972964277,0.4052328588293157
9473,0.9199999999999999,1.7599999999999998,0.8894875612386509,0.8434230963614847,0.41583256407027
9474,0.96,1.7599999999999998,0.906392839788488,0.8603283749113217,0.4271453996410664
9475,1.0,1.7599999999999998,0.9243632978230986,0.8782988329459324,0.43917136554170466
9476,1.04,1.7599999999999998,0.9433989353424976,0.8973344704653314,0.45191046177218475
9477,1.08,1.7599999999999998,0.9634997523466619,0.9174352874694957,0.4653626883325069
9478,1.12,1.7599999999999998,0.9846657488356112,0.938601283958445,0.47952804522267073
9479,1.1600000000000001,1.7599999999999998,1.006896924809337,0.9608324599321707,0.49440653244267646
9480,1.2000000000000002,1.7599999999999998,1.0301932802678366,0.9841288153906704,0.509998149992524
9481,1.2400000000000002,1.7599999999999998,1.0545548152111186,1.0084903503339524,0.5263028978722136
9482,1.2799999999999998,1.7599999999999998,1.0799815296391817,1.0339170647620155,0.543320776081745
9483,1.3199999999999998,1.7599999999999998,1.1064734235520188,1.0604089586748526,0.5610517846211183
9484,1.3599999999999999,1.7599999999999998,1.1340304969496307,1.0879660320724645,0.5794959234903332
9485,1.4,1.7599999999999998,1.162652749832022,1.1165882849548558,0.5986531926893905
9486,1.44,1.7599999999999998,1.1923401821992,1.1462757173220337,0.6185235922182892
9487,1.48,1.7599999999999998,1.2230927940511447,1.1770283291739785,0.6391071220770301
9488,1.52,1.7599999999999998,1.2549105853878746,1.2088461205107084,0.6604037822656128
9489,1.56,1.7599999999999998,1.287793556209376,1.2417290913322099,0.6824135727840377
9490,1.6,1.7599999999999998,1.3217417065156631,1.275677241638497,0.7051364936323039
9491,1.6400000000000001,1.7599999999999998,1.3567550363067151,1.310690571429549,0.7285725448104126
9492,1.6800000000000002,1.7599999999999998,1.3928335455825658,1.3467690807053996,0.7527217263183626
9493,1.7200000000000002,1.7599999999999998,1.429977234343178,1.3839127694660118,0.7775840381561547
9494,1.7599999999999998,1.7599999999999998,1.4681861025885685,1.4221216377114023,0.8031594803237886
9495,1.7999999999999998,1.7599999999999998,1.5074601503187386,1.4613956854415724,0.8294480528212644
9496,1.8399999999999999,1.7599999999999998,1.5477993775336887,1.5017349126565225,0.8564497556485821
9497,1.88,1.7599999999999998,1.5892037842334192,1.543139319356253,0.8841645888057419
9498,1.92,1.7599999999999998,1.6316733704179227,1.5856089055407565,0.9125925522927434
9499,1.96,1.7599999999999998,1.6752081360872115,1.6291436712100453,0.941733646109587
9500,-2.0,1.7999999999999998,2.5740124520077328,2.527947987130567,1.5427997254639512
9501,-1.96,1.7999999999999998,2.51314334165057,2.467078876773404,1.502048929351418
9502,-1.92,1.7999999999999998,2.4533394107781845,2.4072749459010185,1.462011263568727
9503,-1.88,1.7999999999999998,2.394600659390575,2.348536194513409,1.4226867281158777
9504,-1.84,1.7999999999999998,2.3369270874877395,2.2908626226105735,1.3840753229928704
9505,-1.8,1.7999999999999998,2.280318695069699,2.234254230192533,1.3461770481997049
9506,-1.76,1.7999999999999998,2.2247754821364083,2.1787110172592423,1.308991903736381
9507,-1.72,1.7999999999999998,2.1702974486879087,2.1242329838107428,1.2725198896028995
9508,-1.68,1.7999999999999998,2.1168845947241954,2.0708201298470295,1.2367610057992595
9509,-1.6400000000000001,1.7999999999999998,2.0645369202452506,2.0184724553680846,1.2017152523254617
9510,-1.6,1.7999999999999998,2.0132544252510804,1.9671899603739142,1.1673826291815057
9511,-1.56,1.7999999999999998,1.9630371097417085,1.9169726448645423,1.1337631363673915
9512,-1.52,1.7999999999999998,1.9138849737171004,1.8678205088399342,1.100856773883119
9513,-1.48,1.7999999999999998,1.8657980171772783,1.8197335523001121,1.0686635417286887
9514,-1.44,1.7999999999999998,1.8187762401222156,1.7727117752450494,1.0371834399041
9515,-1.4,1.7999999999999998,1.7728196425519382,1.726755177674772,1.0064164684093533
9516,-1.3599999999999999,1.7999999999999998,1.7279282244664478,1.6818637595892816,0.9763626272444486
9517,-1.3199999999999998,1.7999999999999998,1.6841019858657278,1.6380375209885616,0.9470219164093856
9518,-1.28,1.7999999999999998,1.6413409267497894,1.5952764618726232,0.9183943359041646
9519,-1.24,1.7999999999999998,1.5996450471186223,1.5535805822414561,0.8904798857287854
9520,-1.2,1.7999999999999998,1.5590143469722426,1.5129498820950764,0.8632785658832483
9521,-1.1600000000000001,1.7999999999999998,1.519448826310637,1.4733843614334707,0.836790376367553
9522,-1.12,1.7999999999999998,1.480948485133803,1.4348840202566369,0.8110153171816997
9523,-1.08,1.7999999999999998,1.443513323441757,1.3974488585645908,0.7859533883256881
9524,-1.04,1.7999999999999998,1.4071433412344805,1.3610788763573143,0.7616045897995184
9525,-1.0,1.7999999999999998,1.3718385385119825,1.3257740736348163,0.7379689216031905
9526,-0.96,1.7999999999999998,1.3375989152742633,1.2915344503970971,0.7150463837367045
9527,-0.9199999999999999,1.7999999999999998,1.3044244715213198,1.2583600066441536,0.6928369762000604
9528,-0.8799999999999999,1.7999999999999998,1.272315207253166,1.2262507423759998,0.671340698993258
9529,-0.8400000000000001,1.7999999999999998,1.2412711224697848,1.1952066575926186,0.6505575521162981
9530,-0.8,1.7999999999999998,1.2112922171711826,1.1652277522940164,0.6304875355691795
9531,-0.76,1.7999999999999998,1.182378491357353,1.1363140264801868,0.6111306493519029
9532,-0.72,1.7999999999999998,1.1545299450283057,1.1084654801511395,0.5924868934644683
9533,-0.6799999999999999,1.7999999999999998,1.12774657818403,1.0816821133068637,0.5745562679068754
9534,-0.6399999999999999,1.7999999999999998,1.1020283908245405,1.0559639259473743,0.5573387726791247
9535,-0.6000000000000001,1.7999999999999998,1.0773753829498247,1.0313109180726585,0.5408344077812157
9536,-0.56,1.7999999999999998,1.0537875545598805,1.0077230896827143,0.5250431732131486
9537,-0.52,1.7999999999999998,1.031264905654719,0.9852004407775528,0.5099650689749233
9538,-0.48,1.7999999999999998,1.0098074362343377,0.9637429713571715,0.49560009506654007
9539,-0.43999999999999995,1.7999999999999998,0.9894151462987338,0.9433506814215676,0.4819482514879985
9540,-0.3999999999999999,1.7999999999999998,0.9700880358479118,0.9240235709707456,0.469009538239299
9541,-0.3600000000000001,1.7999999999999998,0.9518261048818581,0.905761640004692,0.4567839553204412
9542,-0.32000000000000006,1.7999999999999998,0.9346293534005885,0.8885648885234223,0.4452715027314255
9543,-0.28,1.7999999999999998,0.9184977814040923,0.8724333165269261,0.4344721804722515
9544,-0.24,1.7999999999999998,0.9034313888923758,0.8573669240152096,0.42438598854291953
9545,-0.19999999999999996,1.7999999999999998,0.8894301758654463,0.8433657109882801,0.41501292694342923
9546,-0.15999999999999992,1.7999999999999998,0.8764941423232855,0.8304296774461193,0.40635299567378097
9547,-0.1200000000000001,1.7999999999999998,0.864623288265905,0.8185588233887388,0.39840619473397454
9548,-0.08000000000000007,1.7999999999999998,0.8538176136932975,0.8077531488161313,0.39117252412401005
9549,-0.040000000000000036,1.7999999999999998,0.8440771186054733,0.7980126537283071,0.3846519838438875
9550,0.0,1.7999999999999998,0.8354018030024315,0.7893373381252653,0.37884457389360665
9551,0.040000000000000036,1.7999999999999998,0.8277916668841634,0.7817272020069972,0.3737502942731678
9552,0.08000000000000007,1.7999999999999998,0.8212467102506654,0.7751822453734992,0.36936914498257084
9553,0.1200000000000001,1.7999999999999998,0.8157669331019523,0.769702468224786,0.36570112602181565
9554,0.16000000000000014,1.7999999999999998,0.8113523354380178,0.7652878705608516,0.3627462373909025
9555,0.20000000000000018,1.7999999999999998,0.8080029172588629,0.7619384523816967,0.36050447908983124
9556,0.2400000000000002,1.7999999999999998,0.8057186785644795,0.7596542136873133,0.35897585111860164
9557,0.2799999999999998,1.7999999999999998,0.8044996193548788,0.7584351544777126,0.35816035347721414
9558,0.31999999999999984,1.7999999999999998,0.8043457396300568,0.7582812747528906,0.35805798616566836
9559,0.3599999999999999,1.7999999999999998,0.80525703939001,0.7591925745128438,0.35866874918396463
9560,0.3999999999999999,1.7999999999999998,0.807233518634745,0.7611690537575788,0.35999264253210256
9561,0.43999999999999995,1.7999999999999998,0.8102751773642494,0.7642107124870832,0.3620296662100826
9562,0.48,1.7999999999999998,0.8143820155785394,0.7683175507013732,0.36477982021790445
9563,0.52,1.7999999999999998,0.8195540332776018,0.7734895684004356,0.36824310455556825
9564,0.56,1.7999999999999998,0.8257912304614458,0.7797267655842796,0.37241951922307376
9565,0.6000000000000001,1.7999999999999998,0.8330936071300649,0.7870291422528987,0.37730906422042115
9566,0.6400000000000001,1.7999999999999998,0.8414611632834662,0.7953966984063,0.38291173954761065
9567,0.6800000000000002,1.7999999999999998,0.8508938989216418,0.8048294340444756,0.3892275452046419
9568,0.7200000000000002,1.7999999999999998,0.8613918140446005,0.8153273491674343,0.3962564811915151
9569,0.7599999999999998,1.7999999999999998,0.8729549086523317,0.8268904437751655,0.40399854750823
9570,0.7999999999999998,1.7999999999999998,0.8855831827448448,0.8395187178676786,0.4124537441547869
9571,0.8399999999999999,1.7999999999999998,0.8992766363221303,0.8532121714449641,0.4216220711311857
9572,0.8799999999999999,1.7999999999999998,0.9140352693841993,0.8679708045070331,0.4315035284374263
9573,0.9199999999999999,1.7999999999999998,0.9298590819310426,0.8837946170538764,0.4420981160735089
9574,0.96,1.7999999999999998,0.9467480739626688,0.9006836090855026,0.45340583403943335
9575,1.0,1.7999999999999998,0.9647022454790698,0.9186377806019036,0.46542668233519985
9576,1.04,1.7999999999999998,0.9837215964802434,0.9376571316030772,0.47816066096080784
9577,1.08,1.7999999999999998,1.003806126966204,0.9577416620890378,0.49160776991625804
9578,1.12,1.7999999999999998,1.024955836936934,0.9788913720597678,0.50576800920155
9579,1.1600000000000001,1.7999999999999998,1.047170726392444,1.0011062615152777,0.5206413788166839
9580,1.2000000000000002,1.7999999999999998,1.0704507953327373,1.0243863304555711,0.5362278787616596
9581,1.2400000000000002,1.7999999999999998,1.0947960437578048,1.0487315788806386,0.5525275090364772
9582,1.2799999999999998,1.7999999999999998,1.1202064716676539,1.0741420067904877,0.5695402696411365
9583,1.3199999999999998,1.7999999999999998,1.1466820790622734,1.1006176141851072,0.587266160575638
9584,1.3599999999999999,1.7999999999999998,1.1742228659416785,1.1281584010645123,0.6057051818399812
9585,1.4,1.7999999999999998,1.2028288323058554,1.1567643674286892,0.6248573334341663
9586,1.44,1.7999999999999998,1.2324999781548187,1.1864355132776525,0.6447226153581933
9587,1.48,1.7999999999999998,1.2632363034885503,1.2171718386113841,0.6653010276120623
9588,1.52,1.7999999999999998,1.2950378083070666,1.2489733434299004,0.6865925701957731
9589,1.56,1.7999999999999998,1.3279044926103503,1.281840027733184,0.7085972431093259
9590,1.6,1.7999999999999998,1.361836356398416,1.3157718915212497,0.7313150463527205
9591,1.6400000000000001,1.7999999999999998,1.3968333996712732,1.350768934794107,0.754745979925957
9592,1.6800000000000002,1.7999999999999998,1.4328956224288973,1.3868311575517311,0.7788900438290354
9593,1.7200000000000002,1.7999999999999998,1.4700230246713033,1.423958559794137,0.8037472380619557
9594,1.7599999999999998,1.7999999999999998,1.5082156063984702,1.462151141521304,0.8293175626247173
9595,1.7999999999999998,1.7999999999999998,1.5474733676104433,1.501408902733277,0.8556010175173212
9596,1.8399999999999999,1.7999999999999998,1.5877963083071702,1.541731843430004,0.8825976027397673
9597,1.88,1.7999999999999998,1.6291844284886903,1.583119963611524,0.9103073182920549
9598,1.92,1.7999999999999998,1.6716377281549728,1.6255732632778066,0.9387301641741846
9599,1.96,1.7999999999999998,1.7151562073060493,1.6690917424288831,0.9678661403861561
9600,-2.0,1.8399999999999999,2.616654192968361,2.570589728091195,1.5701474982929076
9601,-1.96,1.8399999999999999,2.5557687960929822,2.5097043312158163,1.5293915845755024
9602,-1.92,1.8399999999999999,2.495948578702387,2.449884113825221,1.4893488011879392
9603,-1.88,1.8399999999999999,2.4371935407965504,2.3911290759193844,1.4500191481302183
9604,-1.84,1.8399999999999999,2.3795036823755016,2.3334392174983356,1.411402625402339
9605,-1.8,1.8399999999999999,2.3228790034392306,2.2768145385620646,1.3734992330043017
9606,-1.76,1.8399999999999999,2.267319503987756,2.22125503911059,1.336308970936106
9607,-1.72,1.8399999999999999,2.212825184021037,2.166760719143871,1.2998318391977526
9608,-1.68,1.8399999999999999,2.159396043539123,2.113331578661957,1.2640678377892407
9609,-1.6400000000000001,1.8399999999999999,2.1070320825419717,2.0609676176648057,1.229016966710571
9610,-1.6,1.8399999999999999,2.055733301029574,2.009668836152408,1.194679225961743
9611,-1.56,1.8399999999999999,2.005499699001981,1.959435234124815,1.1610546155427568
9612,-1.52,1.8399999999999999,1.9563312764591516,1.9102668115819854,1.1281431354536122
9613,-1.48,1.8399999999999999,1.908228033401126,1.8621635685239597,1.09594478569431
9614,-1.44,1.8399999999999999,1.8611899698278511,1.815125504950685,1.0644595662648497
9615,-1.4,1.8399999999999999,1.8152170857393521,1.769152620862186,1.033687477165231
9616,-1.3599999999999999,1.8399999999999999,1.7703093811356565,1.7242449162584903,1.0036285183954543
9617,-1.3199999999999998,1.8399999999999999,1.7264668560167218,1.6804023911395556,0.9742826899555197
9618,-1.28,1.8399999999999999,1.6836895103825642,1.637625045505398,0.9456499918454266
9619,-1.24,1.8399999999999999,1.6419773442331884,1.5959128793560222,0.9177304240651758
9620,-1.2,1.8399999999999999,1.601330357568592,1.5552658926914258,0.8905239866147664
9621,-1.1600000000000001,1.8399999999999999,1.5617485503887738,1.5156840855116076,0.8640306794941994
9622,-1.12,1.8399999999999999,1.5232319226937323,1.477167457816566,0.8382505027034739
9623,-1.08,1.8399999999999999,1.485780474483466,1.4397160096062998,0.8131834562425905
9624,-1.04,1.8399999999999999,1.4493942057579818,1.4033297408808156,0.7888295401115486
9625,-1.0,1.8399999999999999,1.4140731165172706,1.3680086516401044,0.765188754310349
9626,-0.96,1.8399999999999999,1.3798172067613417,1.3337527418841755,0.7422610988389909
9627,-0.9199999999999999,1.8399999999999999,1.346626476490184,1.3005620116130179,0.720046573697475
9628,-0.8799999999999999,1.8399999999999999,1.3145009257038167,1.2684364608266505,0.698545178885801
9629,-0.8400000000000001,1.8399999999999999,1.2834405544022145,1.2373760895250483,0.6777569144039688
9630,-0.8,1.8399999999999999,1.2534453625853976,1.2073808977082314,0.6576817802519785
9631,-0.76,1.8399999999999999,1.2245153502533557,1.1784508853761895,0.6383197764298301
9632,-0.72,1.8399999999999999,1.1966505174060993,1.150586052528933,0.6196709029375234
9633,-0.6799999999999999,1.8399999999999999,1.1698508640436147,1.1237863991664485,0.6017351597750589
9634,-0.6399999999999999,1.8399999999999999,1.1441163901659004,1.0980519252887342,0.5845125469424359
9635,-0.6000000000000001,1.8399999999999999,1.1194470957729732,1.073382630895807,0.5680030644396552
9636,-0.56,1.8399999999999999,1.0958429808648262,1.04977851598766,0.5522067122667161
9637,-0.52,1.8399999999999999,1.0733040454414515,1.0272395805642853,0.5371234904236188
9638,-0.48,1.8399999999999999,1.051830289502848,1.0057658246256818,0.5227533989103637
9639,-0.43999999999999995,1.8399999999999999,1.0314217130490373,0.9853572481718711,0.5090964377269502
9640,-0.3999999999999999,1.8399999999999999,1.0120783160799947,0.9660138512028285,0.49615260687337887
9641,-0.3600000000000001,1.8399999999999999,0.9938000985957344,0.9477356337185682,0.4839219063496492
9642,-0.32000000000000006,1.8399999999999999,0.9765870605962469,0.9305225957190807,0.47240433615576155
9643,-0.28,1.8399999999999999,0.960439202081542,0.9143747372043758,0.46159989629171566
9644,-0.24,1.8399999999999999,0.9453565230516146,0.8992920581744483,0.45150858675751165
9645,-0.19999999999999996,1.8399999999999999,0.9313390235064675,0.8852745586293013,0.4421304075531496
9646,-0.15999999999999992,1.8399999999999999,0.9183867034460925,0.8723222385689263,0.4334653586786295
9647,-0.1200000000000001,1.8399999999999999,0.9064995628704992,0.860435097993333,0.42551344013395104
9648,-0.08000000000000007,1.8399999999999999,0.8956776017796834,0.8496131369025172,0.41827465191911467
9649,-0.040000000000000036,1.8399999999999999,0.8859208201736412,0.839856355296475,0.4117489940341201
9650,0.0,1.8399999999999999,0.8772292180523821,0.8311647531752159,0.4059364664789675
9651,0.040000000000000036,1.8399999999999999,0.8696027954158988,0.8235383305387326,0.40083706925365664
9652,0.08000000000000007,1.8399999999999999,0.863041552264193,0.8169770873870268,0.3964508023581877
9653,0.1200000000000001,1.8399999999999999,0.8575454885972684,0.8114810237201022,0.3927776657925606
9654,0.16000000000000014,1.8399999999999999,0.8531146044151178,0.8070501395379516,0.3898176595567755
9655,0.20000000000000018,1.8399999999999999,0.8497488997177479,0.8036844348405817,0.38757078365083225
9656,0.2400000000000002,1.8399999999999999,0.8474483745051526,0.8013839096279864,0.38603703807473094
9657,0.2799999999999998,1.8399999999999999,0.8462130287773418,0.8001485639001756,0.3852164228284715
9658,0.31999999999999984,1.8399999999999999,0.8460428625342998,0.7999783976571336,0.38510893791205386
9659,0.3599999999999999,1.8399999999999999,0.8469378757760413,0.8008734108988751,0.3857145833254782
9660,0.3999999999999999,1.8399999999999999,0.8488980685025596,0.8028336036253934,0.3870333590687443
9661,0.43999999999999995,1.8399999999999999,0.8519234407138548,0.8058589758366886,0.3890652651418523
9662,0.48,1.8399999999999999,0.8560139924099296,0.8099495275327634,0.3918103015448023
9663,0.52,1.8399999999999999,0.8611697235907828,0.8151052587136166,0.395268468277594
9664,0.56,1.8399999999999999,0.867390634256411,0.8213261693792449,0.39943976534022774
9665,0.6000000000000001,1.8399999999999999,0.8746767244068157,0.8286122595296495,0.4043241927327033
9666,0.6400000000000001,1.8399999999999999,0.8830279940420058,0.8369635291648396,0.40992175045502083
9667,0.6800000000000002,1.8399999999999999,0.8924444431619702,0.846379978284804,0.4162324385071801
9668,0.7200000000000002,1.8399999999999999,0.9029260717667114,0.8568616068895452,0.4232562568891814
9669,0.7599999999999998,1.8399999999999999,0.9144728798562346,0.8684084149790684,0.43099320560102455
9670,0.7999999999999998,1.8399999999999999,0.9270848674305262,0.88102040255336,0.43944328464270943
9671,0.8399999999999999,1.8399999999999999,0.940762034489604,0.8946975696124378,0.4486064940142364
9672,0.8799999999999999,1.8399999999999999,0.9555043810334577,0.9094399161562915,0.458482833715605
9673,0.9199999999999999,1.8399999999999999,0.9713119070620818,0.9252474421849156,0.4690723037468158
9674,0.96,1.8399999999999999,0.9881846125754988,0.9421201476983326,0.48037490410786826
9675,1.0,1.8399999999999999,1.0061224975736849,0.9600580326965187,0.4923906347987626
9676,1.04,1.8399999999999999,1.025125562056648,0.9790610971794818,0.5051194958194989
9677,1.08,1.8399999999999999,1.0451938060243924,0.9991293411472262,0.5185614871700771
9678,1.12,1.8399999999999999,1.0663272294769144,1.0202627645997482,0.5327166088504972
9679,1.1600000000000001,1.8399999999999999,1.0885258324142149,1.0424613675370487,0.5475848608607592
9680,1.2000000000000002,1.8399999999999999,1.1117896148362882,1.065725149959122,0.5631662432008628
9681,1.2400000000000002,1.8399999999999999,1.1361185767431428,1.0900541118659766,0.5794607558708087
9682,1.2799999999999998,1.8399999999999999,1.1615127181347802,1.115448253257614,0.5964683988705961
9683,1.3199999999999998,1.8399999999999999,1.187972039011186,1.1419075741340199,0.6141891722002255
9684,1.3599999999999999,1.8399999999999999,1.2154965393723702,1.169432074495204,0.6326230758596969
9685,1.4,1.8399999999999999,1.2440862192183395,1.1980217543411733,0.6517701098490101
9686,1.44,1.8399999999999999,1.2737410785490808,1.2276766136719146,0.6716302741681655
9687,1.48,1.8399999999999999,1.3044611173646021,1.258396652487436,0.6922035688171624
9688,1.52,1.8399999999999999,1.3362463356649044,1.2901818707877382,0.7134899937960013
9689,1.56,1.8399999999999999,1.369096733449979,1.3230322685728129,0.735489549104682
9690,1.6,1.8399999999999999,1.4030123107198376,1.3569478458426714,0.7582022347432048
9691,1.6400000000000001,1.8399999999999999,1.4379930674744796,1.3919286025973134,0.7816280507115693
9692,1.6800000000000002,1.8399999999999999,1.4740390037138822,1.427974538836716,0.8057669970097756
9693,1.7200000000000002,1.8399999999999999,1.5111501194380799,1.4650856545609137,0.8306190736378242
9694,1.7599999999999998,1.8399999999999999,1.549326414647037,1.5032619497698707,0.8561842805957138
9695,1.7999999999999998,1.8399999999999999,1.5885678893407928,1.5425034244636266,0.882462617883446
9696,1.8399999999999999,1.8399999999999999,1.6288745435193084,1.5828100786421422,0.90945408550102
9697,1.88,1.8399999999999999,1.6702463771826086,1.6241819123054424,0.937158683448436
9698,1.92,1.8399999999999999,1.7126833903306848,1.6666189254535186,0.9655764117256938
9699,1.96,1.8399999999999999,1.7561855829635504,1.7101211180863842,0.9947072703327933
9700,-2.0,1.88,2.6603772383676363,2.6143127734904703,1.5982039067919316
9701,-1.96,1.88,2.599475554974043,2.553411090096877,1.5574428754696548
9702,-1.92,1.88,2.5396390510652376,2.4935745861880716,1.5173949744772195
9703,-1.88,1.88,2.480867726641192,2.434803261764026,1.4780602038146269
9704,-1.84,1.88,2.423161581701929,2.377097116824763,1.4394385634818756
9705,-1.8,1.88,2.366520616247446,2.32045615137028,1.4015300534789665
9706,-1.76,1.88,2.3109448302777493,2.2648803654005834,1.3643346738058988
9707,-1.72,1.88,2.2564342237928336,2.2103697589156677,1.3278524244626733
9708,-1.68,1.88,2.202988796792685,2.156924331915519,1.2920833054492893
9709,-1.6400000000000001,1.88,2.1506085492773095,2.1045440844001435,1.257027316765748
9710,-1.6,1.88,2.0992934812467126,2.0532290163695466,1.2226844584120482
9711,-1.56,1.88,2.0490435927009147,2.0029791278237488,1.18905473038819
9712,-1.52,1.88,1.9998588836398759,1.9537944187627097,1.1561381326941738
9713,-1.48,1.88,1.9517393540636179,1.9056748891864517,1.1239346653299995
9714,-1.44,1.88,1.9046850039721324,1.8586205390949662,1.092444328295667
9715,-1.4,1.88,1.8586958333654406,1.8126313684882744,1.0616671215911766
9716,-1.3599999999999999,1.88,1.8137718422435154,1.7677073773663492,1.031603045216528
9717,-1.3199999999999998,1.88,1.769913030606371,1.7238485657292049,1.0022520991717212
9718,-1.28,1.88,1.7271193984540099,1.6810549335768437,0.9736142834567565
9719,-1.24,1.88,1.685390945786407,1.6393264809092407,0.9456895980716336
9720,-1.2,1.88,1.6447276726036095,1.5986632077264433,0.9184780430163524
9721,-1.1600000000000001,1.88,1.6051295789055702,1.559065114028404,0.8919796182909133
9722,-1.12,1.88,1.5665966646923084,1.5205321998151422,0.8661943238953163
9723,-1.08,1.88,1.529128929963843,1.4830644650866769,0.8411221598295606
9724,-1.04,1.88,1.4927263747201351,1.446661909842969,0.8167631260936471
9725,-1.0,1.88,1.45738899896121,1.411324534084044,0.7931172226875752
9726,-0.96,1.88,1.4231168026870675,1.3770523378099013,0.7701844496113456
9727,-0.9199999999999999,1.88,1.3899097858977045,1.3438453210205383,0.7479648068649578
9728,-0.8799999999999999,1.88,1.3577679485931171,1.311703483715951,0.7264582944484117
9729,-0.8400000000000001,1.88,1.3266912907733115,1.2806268258961453,0.7056649123617076
9730,-0.8,1.88,1.2966798124382795,1.2506153475611133,0.6855846606048452
9731,-0.76,1.88,1.2677335135880201,1.221669048710854,0.6662175391778249
9732,-0.72,1.88,1.2398523942225435,1.1937879293453773,0.6475635480806465
9733,-0.6799999999999999,1.88,1.2130364543418453,1.166971989464679,0.6296226873133097
9734,-0.6399999999999999,1.88,1.1872856939459224,1.1412212290687562,0.6123949568758149
9735,-0.6000000000000001,1.88,1.162600113034787,1.1165356481576207,0.5958803567681623
9736,-0.56,1.88,1.1389797116084235,1.0929152467312573,0.5800788869903513
9737,-0.52,1.88,1.1164244896668332,1.070360024789667,0.5649905475423824
9738,-0.48,1.88,1.0949344472100215,1.0488699823328553,0.5506153384242553
9739,-0.43999999999999995,1.88,1.0745095842379915,1.0284451193608253,0.53695325963597
9740,-0.3999999999999999,1.88,1.055149900750729,1.0090854358735628,0.5240043111775265
9741,-0.3600000000000001,1.88,1.0368553967482605,0.9907909318710943,0.5117684930489251
9742,-0.32000000000000006,1.88,1.0196260722305643,0.9735616073533981,0.5002458052501654
9743,-0.28,1.88,1.0034619271976422,0.957397462320476,0.48943624778124756
9744,-0.24,1.88,0.9883629616495005,0.9422984967723343,0.4793398206421718
9745,-0.19999999999999996,1.88,0.9743291755861377,0.9282647107089715,0.4699565238329378
9746,-0.15999999999999992,1.88,0.9613605690075591,0.9152961041303929,0.4612863573535457
9747,-0.1200000000000001,1.88,0.9494571419137426,0.9033926770365764,0.4533293212039955
9748,-0.08000000000000007,1.88,0.9386188943047208,0.8925544294275546,0.44608541538428703
9749,-0.040000000000000036,1.88,0.9288458261804633,0.8827813613032971,0.4395546398944206
9750,0.0,1.88,0.9201379375409912,0.874073472663825,0.43373699473439603
9751,0.040000000000000036,1.88,0.9124952283862936,0.8664307635091274,0.4286324799042133
9752,0.08000000000000007,1.88,0.9059176987163768,0.8598532338392106,0.4242410954038725
9753,0.1200000000000001,1.88,0.9004053485312344,0.8543408836540682,0.42056284123337356
9754,0.16000000000000014,1.88,0.8959581778308733,0.8498937129537071,0.41759771739271656
9755,0.20000000000000018,1.88,0.8925761866152856,0.8465117217381194,0.4153457238819014
9756,0.2400000000000002,1.88,0.8902593748844816,0.8441949100073154,0.41380686070092804
9757,0.2799999999999998,1.88,0.8890077426384513,0.8429432777612851,0.4129811278497966
9758,0.31999999999999984,1.88,0.8888212898771999,0.8427568250000337,0.41286852532850715
9759,0.3599999999999999,1.88,0.8897000166007254,0.8436355517235592,0.41346905313705967
9760,0.3999999999999999,1.88,0.8916439228090343,0.8455794579318681,0.4147827112754538
9761,0.43999999999999995,1.88,0.8946530085021164,0.8485885436249502,0.4168094997436899
9762,0.48,1.88,0.8987272736799762,0.85266280880281,0.419549418541768
9763,0.52,1.88,0.903866718342616,0.8578022534654498,0.4230024676696879
9764,0.56,1.88,0.910071342490029,0.8640068776128628,0.4271686471274496
9765,0.6000000000000001,1.88,0.9173411461222222,0.871276681245056,0.43204795691505343
9766,0.6400000000000001,1.88,0.9256761292391986,0.8796116643620324,0.4376403970324989
9767,0.6800000000000002,1.88,0.9350762918409451,0.8890118269637789,0.4439459674797863
9768,0.7200000000000002,1.88,0.9455416339274825,0.8994771690503163,0.45096466825691567
9769,0.7599999999999998,1.88,0.9570721554987802,0.911007690621614,0.45869649936388684
9770,0.7999999999999998,1.88,0.9696678565548673,0.9236033916777011,0.4671414608006999
9771,0.8399999999999999,1.88,0.9833287370957301,0.9372642722185639,0.47629955256735484
9772,0.8799999999999999,1.88,0.9980547971213695,0.9519903322442033,0.48617077466385167
9773,0.9199999999999999,1.88,1.0138460366317876,0.9677815717546214,0.4967551270901905
9774,0.96,1.88,1.030702455626983,0.9846379907498168,0.5080526098463709
9775,1.0,1.88,1.0486240541069571,1.002559589229791,0.5200632229323936
9776,1.04,1.88,1.0676108320717113,1.021546367194545,0.532786966348258
9777,1.08,1.88,1.0876627895212345,1.0415983246440683,0.5462238400939641
9778,1.12,1.88,1.1087799264555502,1.062715461578384,0.5603738441695122
9779,1.1600000000000001,1.88,1.1309622428746262,1.08489777799746,0.5752369785749023
9780,1.2000000000000002,1.88,1.1542097387784906,1.1081452739013244,0.5908132433101343
9781,1.2400000000000002,1.88,1.1785224141671389,1.1324579492899727,0.6071026383752083
9782,1.2799999999999998,1.88,1.2039002690405525,1.1578358041633863,0.6241051637701236
9783,1.3199999999999998,1.88,1.230343303398745,1.1842788385215788,0.6418208194948811
9784,1.3599999999999999,1.88,1.257851517241727,1.2117870523645609,0.6602496055494806
9785,1.4,1.88,1.2864249105694774,1.2403604456923112,0.6793915219339219
9786,1.44,1.88,1.3160634833820029,1.2699990185048367,0.6992465686482052
9787,1.48,1.88,1.3467672356793172,1.300702770802151,0.7198147456923303
9788,1.52,1.88,1.3785361674614,1.3324717025842339,0.7410960530662973
9789,1.56,1.88,1.4113702787282698,1.3653058138511036,0.7630904907701063
9790,1.6,1.88,1.4452695694799116,1.3992051046027454,0.7857980588037569
9791,1.6400000000000001,1.88,1.4802340397163336,1.4341695748391674,0.8092187571672493
9792,1.6800000000000002,1.88,1.5162636894375299,1.4701992245603637,0.8333525858605839
9793,1.7200000000000002,1.88,1.5533585186435062,1.50729405376634,0.8581995448837605
9794,1.7599999999999998,1.88,1.5915185273342596,1.5454540624570934,0.8837596342367784
9795,1.7999999999999998,1.88,1.630743715509786,1.5846792506326197,0.9100328539196385
9796,1.8399999999999999,1.88,1.6710340831700996,1.6249696182929334,0.9370192039323406
9797,1.88,1.88,1.7123896303151935,1.6663251654380273,0.9647186842748849
9798,1.92,1.88,1.7548103569450602,1.708745892067894,0.9931312949472706
9799,1.96,1.88,1.7982962630597035,1.7522317981825373,1.0222570359494982
9800,-2.0,1.92,2.705181588205567,2.659117123328401,1.6269689509610237
9801,-1.96,1.92,2.644263618293754,2.598199153416588,1.5862028020338748
9802,-1.92,1.92,2.5844108278667344,2.5383463629895684,1.546149783436568
9803,-1.88,1.92,2.5256232169244783,2.4795587520473124,1.5068098951691031
9804,-1.84,1.92,2.467900785467036,2.42183632058987,1.46818313723148
9805,-1.8,1.92,2.41124353349432,2.365179068617154,1.430269509623699
9806,-1.76,1.92,2.3556514610064014,2.3095869961292355,1.3930690123457592
9807,-1.72,1.92,2.3011245680032633,2.2550601031260973,1.356581645397662
9808,-1.68,1.92,2.2476628544849038,2.201598389607738,1.320807408779406
9809,-1.6400000000000001,1.92,2.195266320451333,2.149201855574167,1.285746302490993
9810,-1.6,1.92,2.1439349659025253,2.0978705010253593,1.251398326532421
9811,-1.56,1.92,2.0936687908385,2.047604325961334,1.217763480903691
9812,-1.52,1.92,2.0444677952592465,1.9984033303820803,1.184841765604803
9813,-1.48,1.92,1.9963319791647747,1.9502675142876085,1.1526331806357566
9814,-1.44,1.92,1.9492613425550738,1.9031968776779076,1.1211377259965525
9815,-1.4,1.92,1.9032558854301693,1.8571914205530031,1.0903554016871897
9816,-1.3599999999999999,1.92,1.8583156077900271,1.812251142912861,1.0602862077076693
9817,-1.3199999999999998,1.92,1.8144405096346796,1.7683760447575134,1.0309301440579908
9818,-1.28,1.92,1.7716305909640975,1.7255661260869313,1.002287210738154
9819,-1.24,1.92,1.729885851778301,1.6838213869011347,0.9743574077481594
9820,-1.2,1.92,1.6892062920772704,1.6431418272001042,0.9471407350880063
9821,-1.1600000000000001,1.92,1.649591911861019,1.6035274469838527,0.9206371927576953
9822,-1.12,1.92,1.6110427111295502,1.564978246252384,0.8948467807572259
9823,-1.08,1.92,1.5735586898828646,1.5274942250056984,0.8697694990865987
9824,-1.04,1.92,1.5371398481209468,1.4910753832437806,0.8454053477458132
9825,-1.0,1.92,1.5017861858438164,1.4557217209666502,0.8217543267348696
9826,-0.96,1.92,1.467497703051455,1.421433238174289,0.798816436053768
9827,-0.9199999999999999,1.92,1.4342743997438772,1.388209934866711,0.7765916757025082
9828,-0.8799999999999999,1.92,1.402116275921078,1.3560518110439117,0.7550800456810901
9829,-0.8400000000000001,1.92,1.3710233315830462,1.32495886670588,0.7342815459895142
9830,-0.8,1.92,1.3409955667298041,1.294931101852638,0.71419617662778
9831,-0.76,1.92,1.3120329813613403,1.265968516484174,0.6948239375958878
9832,-0.72,1.92,1.2841355754776507,1.2380711106004845,0.6761648288938376
9833,-0.6799999999999999,1.92,1.257303349078735,1.2112388842015689,0.6582188505216289
9834,-0.6399999999999999,1.92,1.2315363021645986,1.1854718372874324,0.6409860024792622
9835,-0.6000000000000001,1.92,1.2068344347352407,1.1607699698580745,0.6244662847667375
9836,-0.56,1.92,1.1831977467906665,1.1371332819135003,0.6086596973840546
9837,-0.52,1.92,1.1606262383308628,1.1145617734536966,0.5935662403312139
9838,-0.48,1.92,1.1391199093558413,1.093055444478675,0.5791859136082147
9839,-0.43999999999999995,1.92,1.1186787598656018,1.0726142949884356,0.5655187172150574
9840,-0.3999999999999999,1.92,1.0993027898601337,1.0532383249829675,0.5525646511517421
9841,-0.3600000000000001,1.92,1.0809919993394383,1.0349275344622721,0.5403237154182687
9842,-0.32000000000000006,1.92,1.063746388303526,1.0176819234263599,0.5287959100146371
9843,-0.28,1.92,1.047565956752395,1.0015014918752287,0.5179812349408475
9844,-0.24,1.92,1.0324507046860387,0.9863862398088725,0.5078796901968998
9845,-0.19999999999999996,1.92,1.0184006321044659,0.9723361672272997,0.4984912757827938
9846,-0.15999999999999992,1.92,1.0054157390076683,0.9593512741305021,0.4898159916985298
9847,-0.1200000000000001,1.92,0.9934960253956451,0.9474315605184789,0.4818538379441077
9848,-0.08000000000000007,1.92,0.9826414912684002,0.936577026391234,0.47460481451952746
9849,-0.040000000000000036,1.92,0.9728521366259428,0.9267876717487766,0.4680689214247891
9850,0.0,1.92,0.9641279614682493,0.9180634965910831,0.46224615865989255
9851,0.040000000000000036,1.92,0.9564689657953415,0.9104045009181753,0.45713652622483797
9852,0.08000000000000007,1.92,0.9498751496072062,0.90381068473004,0.45274002411962516
9853,0.1200000000000001,1.92,0.9443465129038561,0.8982820480266899,0.44905665234425446
9854,0.16000000000000014,1.92,0.9398830556852746,0.8938185908081084,0.4460864108987254
9855,0.20000000000000018,1.92,0.9364847779514798,0.8904203130743136,0.44382929978303837
9856,0.2400000000000002,1.92,0.9341516797024615,0.8880872148252953,0.44228531899719314
9857,0.2799999999999998,1.92,0.9328837609382188,0.8868192960610526,0.44145446854118986
9858,0.31999999999999984,1.92,0.9326810216587533,0.8866165567815871,0.4413367484150284
9859,0.3599999999999999,1.92,0.9335434618640689,0.8874789969869027,0.4419321586187089
9860,0.3999999999999999,1.92,0.9354710815541586,0.8894066166769924,0.44324069915223124
9861,0.43999999999999995,1.92,0.9384638807290249,0.8923994158518587,0.4452623700155954
9862,0.48,1.92,0.9425218593886746,0.8964573945115084,0.44799717120880156
9863,0.52,1.92,0.9476450175330984,0.9015805526559322,0.4514451027318496
9864,0.56,1.92,0.9538333551622995,0.9077688902851333,0.4556061645847394
9865,0.6000000000000001,1.92,0.9610868722762831,0.9150224073991169,0.4604803567674712
9866,0.6400000000000001,1.92,0.9694055688750483,0.923341103997882,0.46606767928004494
9867,0.6800000000000002,1.92,0.9787894449585787,0.9327249800814125,0.47236813212246037
9868,0.7200000000000002,1.92,0.9892385005268975,0.9431740356497313,0.4793817152947178
9869,0.7599999999999998,1.92,1.0007527355799857,0.9546882707028195,0.487108428796817
9870,0.7999999999999998,1.92,1.013332150117862,0.9672676852406958,0.49554827262875817
9871,0.8399999999999999,1.92,1.026976744140509,0.9809122792633429,0.5047012467905413
9872,0.8799999999999999,1.92,1.04168651764794,0.9956220527707738,0.514567351282166
9873,0.9199999999999999,1.92,1.0574614706401388,1.0113970057629726,0.525146586103633
9874,0.96,1.92,1.0743016031171229,1.0282371382399567,0.5364389512549417
9875,1.0,1.92,1.0922069150788782,1.046142450201712,0.5484444467360923
9876,1.04,1.92,1.111177406525418,1.0651129416482519,0.5611630725470848
9877,1.08,1.92,1.13121307745674,1.0851486125795737,0.574594828687919
9878,1.12,1.92,1.15231392787283,1.1062494629956638,0.5887397151585956
9879,1.1600000000000001,1.92,1.1744799577737004,1.1284154928965342,0.6035977319591135
9880,1.2000000000000002,1.92,1.1977111671593492,1.151646702282183,0.6191688790894736
9881,1.2400000000000002,1.92,1.2220075560297785,1.1759430911526123,0.6354531565496753
9882,1.2799999999999998,1.92,1.2473691243849863,1.20130465950782,0.6524505643397187
9883,1.3199999999999998,1.92,1.273795872224965,1.2277314073477987,0.6701611024596046
9884,1.3599999999999999,1.92,1.301287799549726,1.2552233346725599,0.6885847709093322
9885,1.4,1.92,1.3298449063592692,1.283780441482103,0.7077215696889017
9886,1.44,1.92,1.3594671926535844,1.3134027277764182,0.7275714987983131
9887,1.48,1.92,1.39015465843268,1.3440901935555138,0.748134558237566
9888,1.52,1.92,1.421907303696552,1.3758428388193857,0.7694107480066612
9889,1.56,1.92,1.4547251284452045,1.4086606635680383,0.7914000681055982
9890,1.6,1.92,1.4886081326786302,1.442543667801464,0.814102518534377
9891,1.6400000000000001,1.92,1.5235563163968395,1.4774918515196733,0.8375180992929979
9892,1.6800000000000002,1.92,1.5595696795998253,1.513505214722659,0.8616468103814603
9893,1.7200000000000002,1.92,1.5966482222875844,1.5505837574104182,0.8864886517997649
9894,1.7599999999999998,1.92,1.6347919444601309,1.5887274795829647,0.912043623547911
9895,1.7999999999999998,1.92,1.6740008461174518,1.6279363812402856,0.9383117256258992
9896,1.8399999999999999,1.92,1.7142749272595432,1.668210462382377,0.9652929580337293
9897,1.88,1.92,1.7556141878864164,1.7095497230092502,0.9929873207714015
9898,1.92,1.92,1.7980186279980614,1.7519541631208952,1.0213948138389155
9899,1.96,1.92,1.8414882475945014,1.7954237827173352,1.0505154372362713
9900,-2.0,1.96,2.7510672424821614,2.7050027776049954,1.6564426308001836
9901,-1.96,1.96,2.690132986052123,2.644068521174957,1.6156713642681635
9902,-1.92,1.96,2.630263909106899,2.584199444229733,1.575613228065984
9903,-1.88,1.96,2.5714600116464346,2.5253955467692686,1.536268222193647
9904,-1.84,1.96,2.513721293670758,2.467656828793592,1.4976363466511524
9905,-1.8,1.96,2.457047755179833,2.410983290302667,1.4597176014384992
9906,-1.76,1.96,2.4014393961737017,2.3553749312965357,1.4225119865556881
9907,-1.72,1.96,2.3468962166523593,2.3008317517751933,1.3860195020027184
9908,-1.68,1.96,2.293418216615789,2.247353751738623,1.350240147779591
9909,-1.6400000000000001,1.96,2.241005396063995,2.194940931186829,1.3151739238863056
9910,-1.6,1.96,2.189657754996978,2.143593290119812,1.2808208303228619
9911,-1.56,1.96,2.1393752934147297,2.0933108285375637,1.24718086708926
9912,-1.52,1.96,2.0901580113172757,2.0440935464401098,1.2142540341855
9913,-1.48,1.96,2.0420059087045894,1.9959414438274232,1.182040331611582
9914,-1.44,1.96,1.9949189855766865,1.9488545206995203,1.1505397593675057
9915,-1.4,1.96,1.9488972419335626,1.9028327770563964,1.1197523174532715
9916,-1.3599999999999999,1.96,1.903940677775212,1.8578762128980457,1.089678005868879
9917,-1.3199999999999998,1.96,1.8600492931016357,1.8139848282244695,1.0603168246143284
9918,-1.28,1.96,1.8172230879128395,1.7711586230356733,1.03166877368962
9919,-1.24,1.96,1.775462062208823,1.7293975973316569,1.0037338530947528
9920,-1.2,1.96,1.734766215989595,1.6887017511124287,0.9765120628297279
9921,-1.1600000000000001,1.96,1.6951355492551288,1.6490710843779626,0.9500034028945452
9922,-1.12,1.96,1.656570062005443,1.610505597128277,0.9242078732892041
9923,-1.08,1.96,1.6190697542405363,1.5730052893633701,0.8991254740137047
9924,-1.04,1.96,1.582634625960414,1.5365701610832478,0.8747562050680473
9925,-1.0,1.96,1.5472646771650547,1.5012002122878885,0.8511000664522317
9926,-0.96,1.96,1.512959907854489,1.4668954429773229,0.8281570581662584
9927,-0.9199999999999999,1.96,1.479720318028697,1.4336558531515309,0.8059271802101267
9928,-0.8799999999999999,1.96,1.4475459076876913,1.4014814428105251,0.7844104325838366
9929,-0.8400000000000001,1.96,1.4164366768314431,1.370372211954277,0.7636068152873889
9930,-0.8,1.96,1.3863926254599905,1.3403281605828243,0.7435163283207828
9931,-0.76,1.96,1.3574137535733046,1.3113492886961384,0.7241389716840188
9932,-0.72,1.96,1.3295000611714014,1.2834355962942352,0.7054747453770964
9933,-0.6799999999999999,1.96,1.302651548254272,1.2565870833771058,0.6875236494000159
9934,-0.6399999999999999,1.96,1.27686821482193,1.2308037499447637,0.6702856837527773
9935,-0.6000000000000001,1.96,1.2521500608743634,1.2060855959971972,0.6537608484353807
9936,-0.56,1.96,1.2284970864115736,1.1824326215344074,0.6379491434478262
9937,-0.52,1.96,1.2059092914335494,1.1598448265563832,0.6228505687901131
9938,-0.48,1.96,1.1843866759403132,1.138322211063147,0.6084651244622421
9939,-0.43999999999999995,1.96,1.163929239931861,1.1178647750546948,0.5947928104642128
9940,-0.3999999999999999,1.96,1.1445369834081798,1.0984725185310136,0.5818336267960256
9941,-0.3600000000000001,1.96,1.1262099063692739,1.0801454414921077,0.5695875734576805
9942,-0.32000000000000006,1.96,1.1089480088151569,1.0628835439379907,0.5580546504491769
9943,-0.28,1.96,1.0927512907458083,1.0466868258686421,0.5472348577705154
9944,-0.24,1.96,1.0776197521612363,1.03155528728407,0.5371281954216957
9945,-0.19999999999999996,1.96,1.0635533930614476,1.0174889281842814,0.5277346634027177
9946,-0.15999999999999992,1.96,1.050552213446435,1.0044877485692687,0.5190542617135819
9947,-0.1200000000000001,1.96,1.0386162133161987,0.9925517484390325,0.5110869903542878
9948,-0.08000000000000007,1.96,1.0277453926707474,0.9816809277935812,0.5038328493248356
9949,-0.040000000000000036,1.96,1.0179397515100634,0.9718752866328972,0.49729183862522547
9950,0.0,1.96,1.0091992898341648,0.9631348249569986,0.491463958255457
9951,0.040000000000000036,1.96,1.0015240076430418,0.9554595427658756,0.48634920821553057
9952,0.08000000000000007,1.96,0.9949139049366966,0.9488494400595304,0.4819475885054459
9953,0.1200000000000001,1.96,0.9893689817151297,0.9433045168379635,0.4782590991252032
9954,0.16000000000000014,1.96,0.9848892379783422,0.938824773101176,0.4752837400748023
9955,0.20000000000000018,1.96,0.9814746737263266,0.9354102088491604,0.47302151135424336
9956,0.2400000000000002,1.96,0.9791252889590929,0.9330608240819267,0.4714724129635262
9957,0.2799999999999998,1.96,0.9778410836766356,0.9317766187994694,0.47063644490265105
9958,0.31999999999999984,1.96,0.977622057878959,0.9315575930017927,0.47051360717161766
9959,0.3599999999999999,1.96,0.978468211566058,0.9324037466888918,0.47110389977042605
9960,0.3999999999999999,1.96,0.9803795447379389,0.9343150798607727,0.47240732269907665
9961,0.43999999999999995,1.96,0.9833560573945926,0.9372915925174264,0.4744238759575689
9962,0.48,1.96,0.9873977495360309,0.9413332846588647,0.47715355954590316
9963,0.52,1.96,0.992504621162241,0.9464401562850748,0.4805963734640791
9964,0.56,1.96,0.998676672273228,0.9526122073960618,0.4847523177120972
9965,0.6000000000000001,1.96,1.0059139028690012,0.959849437991835,0.4896213922899571
9966,0.6400000000000001,1.96,1.0142163129495454,0.9681518480723792,0.49520359719765866
9967,0.6800000000000002,1.96,1.023583902514864,0.9775194376376979,0.5014989324352023
9968,0.7200000000000002,1.96,1.0340166715649624,0.9879522066877962,0.5085073980025878
9969,0.7599999999999998,1.96,1.045514620099845,0.9994501552226789,0.5162289938998151
9970,0.7999999999999998,1.96,1.0580777481195094,1.0120132832423432,0.5246637201268842
9971,0.8399999999999999,1.96,1.0717060556239377,1.0256415907467715,0.5338115766837954
9972,0.8799999999999999,1.96,1.086399542613152,1.0403350777359859,0.5436725635705486
9973,0.9199999999999999,1.96,1.1021582090871422,1.056093744209976,0.5542466807871435
9974,0.96,1.96,1.1189820550459166,1.0729175901687504,0.5655339283335803
9975,1.0,1.96,1.1368710804894646,1.0908066156122984,0.577534306209859
9976,1.04,1.96,1.1558252854177808,1.1097608205406146,0.5902478144159795
9977,1.08,1.96,1.1758446698308838,1.1297802049537176,0.603674452951942
9978,1.12,1.96,1.1969292337287738,1.1508647688516076,0.6178142218177463
9979,1.1600000000000001,1.96,1.2190789771114237,1.1730145122342575,0.6326671210133925
9980,1.2000000000000002,1.96,1.2422938999788629,1.1962294351016967,0.6482331505388805
9981,1.2400000000000002,1.96,1.2665740023310756,1.2205095374539094,0.6645123103942108
9982,1.2799999999999998,1.96,1.2919192841680647,1.2458548192908985,0.6815046005793823
9983,1.3199999999999998,1.96,1.3183297454898406,1.2722652806126744,0.6992100210943961
9984,1.3599999999999999,1.96,1.3458053862963797,1.2997409214192135,0.7176285719392517
9985,1.4,1.96,1.374346206587705,1.3282817417105388,0.736760253113949
9986,1.44,1.96,1.403952206363811,1.3578877414866448,0.7566050646184886
9987,1.48,1.96,1.4346233856246946,1.3885589207475284,0.77716300645287
9988,1.52,1.96,1.466359744370357,1.420295279493191,0.7984340786170929
9989,1.56,1.96,1.4991612826007858,1.4530968177236196,0.8204182811111581
9990,1.6,1.96,1.53302800031601,1.4869635354388437,0.8431156139350651
9991,1.6400000000000001,1.96,1.567959897516001,1.5218954326388348,0.8665260770888139
9992,1.6800000000000002,1.96,1.6039569742007693,1.5578925093236031,0.8906496705724045
9993,1.7200000000000002,1.96,1.6410192303703222,1.594954765493156,0.9154863943858371
9994,1.7599999999999998,1.96,1.679146666024653,1.6330822011474868,0.9410362485291113
9995,1.7999999999999998,1.96,1.7183392811637506,1.6722748162865844,0.9672992330022279
9996,1.8399999999999999,1.96,1.758597075787636,1.7125326109104697,0.994275347805186
9997,1.88,1.96,1.7999200498963,1.7538555850191337,1.021964592937986
9998,1.92,1.96,1.8423082034897402,1.796243738612574,1.0503669684006278
9999,1.96,1.96,1.8857615365679548,1.8396970716907886,1.0794824741931117


==> test/unconstrained_optimization_result_20_vs_10_thousand.csv <==
,exit_status,beta1,beta2,result,rademacher_average,optimization
0,True,-7.965409407360593e-05,-1.000079654094073,-0.005120570532014022,0.023042567394063098,unconstrained
1,False,0.00015826679929151333,-1.0003429569087092,-0.013807390796377144,0.06213325858369715,unconstrained
2,True,-0.00010509095533242688,-0.9999805917682791,-0.008286686111842382,0.03729008750329072,unconstrained
3,False,1.0123962273376996,-8.581962386066495e-05,-0.007230646384931466,0.032537908732191596,unconstrained
4,True,-0.999953913428499,-0.00015529531776720392,-0.010787040169374831,0.04854168076218674,unconstrained

